Adaptive integration of history variables in constrained mixture models for organ-scale growth and remodeling

In the last decades, many computational models have been developed to predict soft tissue growth and remodeling (G&R). The constrained mixture theory describes fundamental mechanobiological processes in soft tissue G&R and has been widely adopted in cardiovascular models of G&R. However, even after two decades of work, large organ-scale models are rare, mainly due to high computational costs (model evaluation and memory consumption), especially in long-range simulations. We propose two strategies to adaptively integrate history variables in constrained mixture models to enable large organ-scale simulations of G&R. Both strategies exploit that the influence of deposited tissue on the current mixture decreases over time through degradation. One strategy is independent of external loading, allowing the estimation of the computational resources ahead of the simulation. The other adapts the history snapshots based on the local mechanobiological environment so that the additional integration errors can be controlled and kept negligibly small, even in G&R scenarios with severe perturbations. We analyze the adaptively integrated constrained mixture model on a tissue patch for a parameter study and show the performance under different G&R scenarios. To confirm that adaptive strategies enable large organ-scale examples, we show simulations of different hypertension conditions with a real-world example of a biventricular heart discretized with a finite element mesh. In our example, adaptive integrations sped up simulations by a factor of three and reduced memory requirements to one-sixth. The reduction of the computational costs gets even more pronounced for simulations over longer periods. Adaptive integration of the history variables allows studying more finely resolved models and longer G&R periods while computational costs are drastically reduced and largely constant in time.

==> figures/data/1d/history_size.csv <==
time,relative_time,full_integration,higher_order_1e-4,higher_order_1e-5,higher_order_1e-6,higher_order_1e-7,higher_order_1e-8,higher_order_1e-9,higher_order_1e-10,higher_order_1e-11,higher_order_1e-12,higher_order_1e-13,model_equation_1e-4,model_equation_1e-5,model_equation_1e-6,model_equation_1e-7,model_equation_1e-8,model_equation_1e-9,model_equation_1e-10,model_equation_1e-11,model_equation_1e-12,model_equation_1e-13,ref
7.500000000000000000e-01,5.000000000000000278e-02,2.000000000000000000e+00,2.000000000000000000e+00,2.000000000000000000e+00,2.000000000000000000e+00,2.000000000000000000e+00,2.000000000000000000e+00,2.000000000000000000e+00,2.000000000000000000e+00,2.000000000000000000e+00,2.000000000000000000e+00,2.000000000000000000e+00,2.000000000000000000e+00,2.000000000000000000e+00,2.000000000000000000e+00,2.000000000000000000e+00,2.000000000000000000e+00,2.000000000000000000e+00,2.000000000000000000e+00,2.000000000000000000e+00,2.000000000000000000e+00,2.000000000000000000e+00
4.500000000000000000e+00,2.999999999999999889e-01,7.000000000000000000e+00,5.000000000000000000e+00,5.000000000000000000e+00,5.000000000000000000e+00,7.000000000000000000e+00,7.000000000000000000e+00,7.000000000000000000e+00,7.000000000000000000e+00,7.000000000000000000e+00,7.000000000000000000e+00,7.000000000000000000e+00,5.000000000000000000e+00,5.000000000000000000e+00,5.000000000000000000e+00,7.000000000000000000e+00,7.000000000000000000e+00,7.000000000000000000e+00,7.000000000000000000e+00,7.000000000000000000e+00,7.000000000000000000e+00,7.000000000000000000e+00
8.250000000000000000e+00,5.500000000000000444e-01,1.200000000000000000e+01,6.000000000000000000e+00,6.000000000000000000e+00,8.000000000000000000e+00,1.200000000000000000e+01,1.200000000000000000e+01,1.200000000000000000e+01,1.200000000000000000e+01,1.200000000000000000e+01,1.200000000000000000e+01,1.200000000000000000e+01,6.000000000000000000e+00,6.000000000000000000e+00,8.000000000000000000e+00,1.200000000000000000e+01,1.200000000000000000e+01,1.200000000000000000e+01,1.200000000000000000e+01,1.200000000000000000e+01,1.200000000000000000e+01,1.200000000000000000e+01
1.200000000000000000e+01,8.000000000000000444e-01,1.700000000000000000e+01,3.000000000000000000e+00,5.000000000000000000e+00,9.000000000000000000e+00,1.700000000000000000e+01,1.700000000000000000e+01,1.700000000000000000e+01,1.700000000000000000e+01,1.700000000000000000e+01,1.700000000000000000e+01,1.700000000000000000e+01,3.000000000000000000e+00,5.000000000000000000e+00,9.000000000000000000e+00,1.700000000000000000e+01,1.700000000000000000e+01,1.700000000000000000e+01,1.700000000000000000e+01,1.700000000000000000e+01,1.700000000000000000e+01,1.700000000000000000e+01
1.575000000000000000e+01,1.050000000000000044e+00,2.200000000000000000e+01,6.000000000000000000e+00,8.000000000000000000e+00,1.200000000000000000e+01,2.200000000000000000e+01,2.200000000000000000e+01,2.200000000000000000e+01,2.200000000000000000e+01,2.200000000000000000e+01,2.200000000000000000e+01,2.200000000000000000e+01,6.000000000000000000e+00,8.000000000000000000e+00,1.200000000000000000e+01,2.200000000000000000e+01,2.200000000000000000e+01,2.200000000000000000e+01,2.200000000000000000e+01,2.200000000000000000e+01,2.200000000000000000e+01,2.200000000000000000e+01
1.950000000000000000e+01,1.300000000000000044e+00,2.700000000000000000e+01,7.000000000000000000e+00,9.000000000000000000e+00,1.500000000000000000e+01,2.700000000000000000e+01,2.700000000000000000e+01,2.700000000000000000e+01,2.700000000000000000e+01,2.700000000000000000e+01,2.700000000000000000e+01,2.700000000000000000e+01,7.000000000000000000e+00,9.000000000000000000e+00,1.500000000000000000e+01,2.700000000000000000e+01,2.700000000000000000e+01,2.700000000000000000e+01,2.700000000000000000e+01,2.700000000000000000e+01,2.700000000000000000e+01,2.700000000000000000e+01
2.325000000000000000e+01,1.550000000000000044e+00,3.200000000000000000e+01,1.000000000000000000e+01,1.200000000000000000e+01,1.800000000000000000e+01,3.200000000000000000e+01,3.200000000000000000e+01,3.200000000000000000e+01,3.200000000000000000e+01,3.200000000000000000e+01,3.200000000000000000e+01,3.200000000000000000e+01,1.000000000000000000e+01,1.200000000000000000e+01,1.800000000000000000e+01,3.200000000000000000e+01,3.200000000000000000e+01,3.200000000000000000e+01,3.200000000000000000e+01,3.200000000000000000e+01,3.200000000000000000e+01,3.200000000000000000e+01
2.700000000000000000e+01,1.800000000000000044e+00,3.700000000000000000e+01,9.000000000000000000e+00,1.300000000000000000e+01,2.300000000000000000e+01,3.700000000000000000e+01,3.700000000000000000e+01,3.700000000000000000e+01,3.700000000000000000e+01,3.700000000000000000e+01,3.700000000000000000e+01,3.700000000000000000e+01,9.000000000000000000e+00,1.300000000000000000e+01,1.900000000000000000e+01,3.700000000000000000e+01,3.700000000000000000e+01,3.700000000000000000e+01,3.700000000000000000e+01,3.700000000000000000e+01,3.700000000000000000e+01,3.700000000000000000e+01
3.075000000000000000e+01,2.049999999999999822e+00,4.200000000000000000e+01,1.000000000000000000e+01,1.400000000000000000e+01,2.800000000000000000e+01,4.200000000000000000e+01,4.200000000000000000e+01,4.200000000000000000e+01,4.200000000000000000e+01,4.200000000000000000e+01,4.200000000000000000e+01,4.200000000000000000e+01,1.000000000000000000e+01,1.400000000000000000e+01,2.200000000000000000e+01,4.200000000000000000e+01,4.200000000000000000e+01,4.200000000000000000e+01,4.200000000000000000e+01,4.200000000000000000e+01,4.200000000000000000e+01,4.200000000000000000e+01
3.450000000000000000e+01,2.299999999999999822e+00,4.700000000000000000e+01,1.300000000000000000e+01,1.700000000000000000e+01,3.100000000000000000e+01,4.700000000000000000e+01,4.700000000000000000e+01,4.700000000000000000e+01,4.700000000000000000e+01,4.700000000000000000e+01,4.700000000000000000e+01,4.700000000000000000e+01,1.300000000000000000e+01,1.700000000000000000e+01,2.700000000000000000e+01,4.700000000000000000e+01,4.700000000000000000e+01,4.700000000000000000e+01,4.700000000000000000e+01,4.700000000000000000e+01,4.700000000000000000e+01,4.700000000000000000e+01
3.825000000000000000e+01,2.549999999999999822e+00,5.200000000000000000e+01,1.200000000000000000e+01,2.000000000000000000e+01,3.400000000000000000e+01,5.200000000000000000e+01,5.200000000000000000e+01,5.200000000000000000e+01,5.200000000000000000e+01,5.200000000000000000e+01,5.200000000000000000e+01,5.200000000000000000e+01,1.200000000000000000e+01,2.000000000000000000e+01,3.000000000000000000e+01,5.200000000000000000e+01,5.200000000000000000e+01,5.200000000000000000e+01,5.200000000000000000e+01,5.200000000000000000e+01,5.200000000000000000e+01,5.200000000000000000e+01
4.200000000000000000e+01,2.799999999999999822e+00,5.700000000000000000e+01,1.100000000000000000e+01,1.900000000000000000e+01,3.700000000000000000e+01,5.700000000000000000e+01,5.700000000000000000e+01,5.700000000000000000e+01,5.700000000000000000e+01,5.700000000000000000e+01,5.700000000000000000e+01,5.700000000000000000e+01,1.100000000000000000e+01,1.900000000000000000e+01,3.300000000000000000e+01,5.700000000000000000e+01,5.700000000000000000e+01,5.700000000000000000e+01,5.700000000000000000e+01,5.700000000000000000e+01,5.700000000000000000e+01,5.700000000000000000e+01
4.575000000000000000e+01,3.049999999999999822e+00,6.200000000000000000e+01,1.400000000000000000e+01,2.200000000000000000e+01,4.000000000000000000e+01,6.200000000000000000e+01,6.200000000000000000e+01,6.200000000000000000e+01,6.200000000000000000e+01,6.200000000000000000e+01,6.200000000000000000e+01,6.200000000000000000e+01,1.400000000000000000e+01,2.200000000000000000e+01,3.600000000000000000e+01,6.000000000000000000e+01,6.200000000000000000e+01,6.200000000000000000e+01,6.200000000000000000e+01,6.200000000000000000e+01,6.200000000000000000e+01,6.200000000000000000e+01
4.950000000000000000e+01,3.299999999999999822e+00,6.700000000000000000e+01,1.500000000000000000e+01,2.300000000000000000e+01,4.300000000000000000e+01,6.700000000000000000e+01,6.700000000000000000e+01,6.700000000000000000e+01,6.700000000000000000e+01,6.700000000000000000e+01,6.700000000000000000e+01,6.700000000000000000e+01,1.500000000000000000e+01,2.300000000000000000e+01,4.100000000000000000e+01,6.300000000000000000e+01,6.700000000000000000e+01,6.700000000000000000e+01,6.700000000000000000e+01,6.700000000000000000e+01,6.700000000000000000e+01,6.700000000000000000e+01
5.325000000000000000e+01,3.549999999999999822e+00,7.200000000000000000e+01,1.800000000000000000e+01,2.600000000000000000e+01,4.600000000000000000e+01,7.200000000000000000e+01,7.200000000000000000e+01,7.200000000000000000e+01,7.200000000000000000e+01,7.200000000000000000e+01,7.200000000000000000e+01,7.200000000000000000e+01,1.800000000000000000e+01,2.600000000000000000e+01,4.400000000000000000e+01,6.600000000000000000e+01,7.200000000000000000e+01,7.200000000000000000e+01,7.200000000000000000e+01,7.200000000000000000e+01,7.200000000000000000e+01,7.200000000000000000e+01
5.700000000000000000e+01,3.799999999999999822e+00,7.700000000000000000e+01,1.500000000000000000e+01,2.700000000000000000e+01,4.900000000000000000e+01,7.700000000000000000e+01,7.700000000000000000e+01,7.700000000000000000e+01,7.700000000000000000e+01,7.700000000000000000e+01,7.700000000000000000e+01,7.700000000000000000e+01,1.500000000000000000e+01,2.700000000000000000e+01,4.500000000000000000e+01,6.900000000000000000e+01,7.700000000000000000e+01,7.700000000000000000e+01,7.700000000000000000e+01,7.700000000000000000e+01,7.700000000000000000e+01,7.700000000000000000e+01
6.075000000000000000e+01,4.049999999999999822e+00,8.200000000000000000e+01,1.600000000000000000e+01,2.800000000000000000e+01,5.200000000000000000e+01,8.200000000000000000e+01,8.200000000000000000e+01,8.200000000000000000e+01,8.200000000000000000e+01,8.200000000000000000e+01,8.200000000000000000e+01,8.200000000000000000e+01,1.600000000000000000e+01,2.800000000000000000e+01,4.800000000000000000e+01,7.200000000000000000e+01,8.200000000000000000e+01,8.200000000000000000e+01,8.200000000000000000e+01,8.200000000000000000e+01,8.200000000000000000e+01,8.200000000000000000e+01
6.450000000000000000e+01,4.299999999999999822e+00,8.700000000000000000e+01,1.900000000000000000e+01,3.100000000000000000e+01,5.300000000000000000e+01,8.700000000000000000e+01,8.700000000000000000e+01,8.700000000000000000e+01,8.700000000000000000e+01,8.700000000000000000e+01,8.700000000000000000e+01,8.700000000000000000e+01,1.900000000000000000e+01,3.100000000000000000e+01,4.900000000000000000e+01,7.500000000000000000e+01,8.700000000000000000e+01,8.700000000000000000e+01,8.700000000000000000e+01,8.700000000000000000e+01,8.700000000000000000e+01,8.700000000000000000e+01
6.825000000000000000e+01,4.549999999999999822e+00,9.200000000000000000e+01,2.000000000000000000e+01,3.200000000000000000e+01,5.600000000000000000e+01,9.200000000000000000e+01,9.200000000000000000e+01,9.200000000000000000e+01,9.200000000000000000e+01,9.200000000000000000e+01,9.200000000000000000e+01,9.200000000000000000e+01,2.000000000000000000e+01,3.200000000000000000e+01,5.200000000000000000e+01,7.800000000000000000e+01,9.200000000000000000e+01,9.200000000000000000e+01,9.200000000000000000e+01,9.200000000000000000e+01,9.200000000000000000e+01,9.200000000000000000e+01
7.200000000000000000e+01,4.799999999999999822e+00,9.700000000000000000e+01,1.700000000000000000e+01,3.100000000000000000e+01,5.700000000000000000e+01,9.700000000000000000e+01,9.700000000000000000e+01,9.700000000000000000e+01,9.700000000000000000e+01,9.700000000000000000e+01,9.700000000000000000e+01,9.700000000000000000e+01,1.700000000000000000e+01,3.100000000000000000e+01,5.300000000000000000e+01,8.100000000000000000e+01,9.700000000000000000e+01,9.700000000000000000e+01,9.700000000000000000e+01,9.700000000000000000e+01,9.700000000000000000e+01,9.700000000000000000e+01
7.575000000000000000e+01,5.049999999999999822e+00,1.020000000000000000e+02,2.000000000000000000e+01,3.200000000000000000e+01,6.000000000000000000e+01,1.020000000000000000e+02,1.020000000000000000e+02,1.020000000000000000e+02,1.020000000000000000e+02,1.020000000000000000e+02,1.020000000000000000e+02,1.020000000000000000e+02,2.000000000000000000e+01,3.200000000000000000e+01,5.600000000000000000e+01,8.400000000000000000e+01,1.020000000000000000e+02,1.020000000000000000e+02,1.020000000000000000e+02,1.020000000000000000e+02,1.020000000000000000e+02,1.020000000000000000e+02
7.950000000000000000e+01,5.299999999999999822e+00,1.070000000000000000e+02,2.100000000000000000e+01,3.500000000000000000e+01,6.100000000000000000e+01,9.100000000000000000e+01,1.070000000000000000e+02,1.070000000000000000e+02,1.070000000000000000e+02,1.070000000000000000e+02,1.070000000000000000e+02,1.070000000000000000e+02,2.100000000000000000e+01,3.500000000000000000e+01,5.700000000000000000e+01,8.700000000000000000e+01,1.070000000000000000e+02,1.070000000000000000e+02,1.070000000000000000e+02,1.070000000000000000e+02,1.070000000000000000e+02,1.070000000000000000e+02
8.325000000000000000e+01,5.549999999999999822e+00,1.120000000000000000e+02,2.400000000000000000e+01,3.600000000000000000e+01,6.400000000000000000e+01,9.400000000000000000e+01,1.120000000000000000e+02,1.120000000000000000e+02,1.120000000000000000e+02,1.120000000000000000e+02,1.120000000000000000e+02,1.120000000000000000e+02,2.400000000000000000e+01,3.600000000000000000e+01,6.000000000000000000e+01,9.000000000000000000e+01,1.120000000000000000e+02,1.120000000000000000e+02,1.120000000000000000e+02,1.120000000000000000e+02,1.120000000000000000e+02,1.120000000000000000e+02
8.700000000000000000e+01,5.799999999999999822e+00,1.170000000000000000e+02,1.900000000000000000e+01,3.500000000000000000e+01,6.300000000000000000e+01,9.700000000000000000e+01,1.170000000000000000e+02,1.170000000000000000e+02,1.170000000000000000e+02,1.170000000000000000e+02,1.170000000000000000e+02,1.170000000000000000e+02,1.900000000000000000e+01,3.500000000000000000e+01,6.100000000000000000e+01,9.300000000000000000e+01,1.170000000000000000e+02,1.170000000000000000e+02,1.170000000000000000e+02,1.170000000000000000e+02,1.170000000000000000e+02,1.170000000000000000e+02
9.075000000000000000e+01,6.049999999999999822e+00,1.220000000000000000e+02,2.200000000000000000e+01,3.600000000000000000e+01,6.800000000000000000e+01,1.000000000000000000e+02,1.220000000000000000e+02,1.220000000000000000e+02,1.220000000000000000e+02,1.220000000000000000e+02,1.220000000000000000e+02,1.220000000000000000e+02,2.000000000000000000e+01,3.600000000000000000e+01,6.400000000000000000e+01,9.600000000000000000e+01,1.200000000000000000e+02,1.220000000000000000e+02,1.220000000000000000e+02,1.220000000000000000e+02,1.220000000000000000e+02,1.220000000000000000e+02
9.450000000000000000e+01,6.299999999999999822e+00,1.270000000000000000e+02,2.300000000000000000e+01,3.700000000000000000e+01,6.900000000000000000e+01,1.030000000000000000e+02,1.270000000000000000e+02,1.270000000000000000e+02,1.270000000000000000e+02,1.270000000000000000e+02,1.270000000000000000e+02,1.270000000000000000e+02,2.300000000000000000e+01,3.900000000000000000e+01,6.500000000000000000e+01,9.900000000000000000e+01,1.230000000000000000e+02,1.270000000000000000e+02,1.270000000000000000e+02,1.270000000000000000e+02,1.270000000000000000e+02,1.270000000000000000e+02
9.825000000000000000e+01,6.549999999999999822e+00,1.320000000000000000e+02,2.400000000000000000e+01,3.800000000000000000e+01,7.200000000000000000e+01,1.040000000000000000e+02,1.320000000000000000e+02,1.320000000000000000e+02,1.320000000000000000e+02,1.320000000000000000e+02,1.320000000000000000e+02,1.320000000000000000e+02,2.400000000000000000e+01,3.800000000000000000e+01,6.800000000000000000e+01,1.020000000000000000e+02,1.260000000000000000e+02,1.320000000000000000e+02,1.320000000000000000e+02,1.320000000000000000e+02,1.320000000000000000e+02,1.320000000000000000e+02
1.020000000000000000e+02,6.799999999999999822e+00,1.370000000000000000e+02,2.100000000000000000e+01,3.900000000000000000e+01,7.300000000000000000e+01,1.070000000000000000e+02,1.370000000000000000e+02,1.370000000000000000e+02,1.370000000000000000e+02,1.370000000000000000e+02,1.370000000000000000e+02,1.370000000000000000e+02,2.100000000000000000e+01,3.900000000000000000e+01,6.900000000000000000e+01,1.030000000000000000e+02,1.290000000000000000e+02,1.370000000000000000e+02,1.370000000000000000e+02,1.370000000000000000e+02,1.370000000000000000e+02,1.370000000000000000e+02
1.057500000000000000e+02,7.049999999999999822e+00,1.420000000000000000e+02,2.400000000000000000e+01,4.000000000000000000e+01,7.600000000000000000e+01,1.080000000000000000e+02,1.420000000000000000e+02,1.420000000000000000e+02,1.420000000000000000e+02,1.420000000000000000e+02,1.420000000000000000e+02,1.420000000000000000e+02,2.400000000000000000e+01,4.000000000000000000e+01,7.200000000000000000e+01,1.040000000000000000e+02,1.320000000000000000e+02,1.420000000000000000e+02,1.420000000000000000e+02,1.420000000000000000e+02,1.420000000000000000e+02,1.420000000000000000e+02
1.095000000000000000e+02,7.299999999999999822e+00,1.470000000000000000e+02,2.500000000000000000e+01,4.100000000000000000e+01,7.500000000000000000e+01,1.110000000000000000e+02,1.470000000000000000e+02,1.470000000000000000e+02,1.470000000000000000e+02,1.470000000000000000e+02,1.470000000000000000e+02,1.470000000000000000e+02,2.500000000000000000e+01,4.100000000000000000e+01,7.300000000000000000e+01,1.070000000000000000e+02,1.350000000000000000e+02,1.470000000000000000e+02,1.470000000000000000e+02,1.470000000000000000e+02,1.470000000000000000e+02,1.470000000000000000e+02
1.132500000000000000e+02,7.549999999999999822e+00,1.520000000000000000e+02,2.800000000000000000e+01,4.200000000000000000e+01,7.600000000000000000e+01,1.120000000000000000e+02,1.520000000000000000e+02,1.520000000000000000e+02,1.520000000000000000e+02,1.520000000000000000e+02,1.520000000000000000e+02,1.520000000000000000e+02,2.800000000000000000e+01,4.200000000000000000e+01,7.200000000000000000e+01,1.080000000000000000e+02,1.360000000000000000e+02,1.520000000000000000e+02,1.520000000000000000e+02,1.520000000000000000e+02,1.520000000000000000e+02,1.520000000000000000e+02
1.170000000000000000e+02,7.799999999999999822e+00,1.570000000000000000e+02,2.300000000000000000e+01,4.100000000000000000e+01,7.700000000000000000e+01,1.150000000000000000e+02,1.570000000000000000e+02,1.570000000000000000e+02,1.570000000000000000e+02,1.570000000000000000e+02,1.570000000000000000e+02,1.570000000000000000e+02,2.300000000000000000e+01,4.100000000000000000e+01,7.300000000000000000e+01,1.110000000000000000e+02,1.390000000000000000e+02,1.570000000000000000e+02,1.570000000000000000e+02,1.570000000000000000e+02,1.570000000000000000e+02,1.570000000000000000e+02
1.207500000000000000e+02,8.050000000000000711e+00,1.620000000000000000e+02,2.400000000000000000e+01,4.400000000000000000e+01,8.000000000000000000e+01,1.160000000000000000e+02,1.460000000000000000e+02,1.620000000000000000e+02,1.620000000000000000e+02,1.620000000000000000e+02,1.620000000000000000e+02,1.620000000000000000e+02,2.400000000000000000e+01,4.400000000000000000e+01,7.600000000000000000e+01,1.120000000000000000e+02,1.420000000000000000e+02,1.620000000000000000e+02,1.620000000000000000e+02,1.620000000000000000e+02,1.620000000000000000e+02,1.620000000000000000e+02
1.245000000000000000e+02,8.300000000000000711e+00,1.670000000000000000e+02,2.700000000000000000e+01,4.500000000000000000e+01,7.900000000000000000e+01,1.190000000000000000e+02,1.490000000000000000e+02,1.670000000000000000e+02,1.670000000000000000e+02,1.670000000000000000e+02,1.670000000000000000e+02,1.670000000000000000e+02,2.700000000000000000e+01,4.500000000000000000e+01,7.500000000000000000e+01,1.150000000000000000e+02,1.450000000000000000e+02,1.670000000000000000e+02,1.670000000000000000e+02,1.670000000000000000e+02,1.670000000000000000e+02,1.670000000000000000e+02
1.282500000000000000e+02,8.550000000000000711e+00,1.720000000000000000e+02,2.600000000000000000e+01,4.400000000000000000e+01,8.000000000000000000e+01,1.180000000000000000e+02,1.520000000000000000e+02,1.720000000000000000e+02,1.720000000000000000e+02,1.720000000000000000e+02,1.720000000000000000e+02,1.720000000000000000e+02,2.600000000000000000e+01,4.400000000000000000e+01,7.600000000000000000e+01,1.160000000000000000e+02,1.480000000000000000e+02,1.720000000000000000e+02,1.720000000000000000e+02,1.720000000000000000e+02,1.720000000000000000e+02,1.720000000000000000e+02
1.320000000000000000e+02,8.800000000000000711e+00,1.770000000000000000e+02,2.500000000000000000e+01,4.300000000000000000e+01,8.300000000000000000e+01,1.210000000000000000e+02,1.550000000000000000e+02,1.770000000000000000e+02,1.770000000000000000e+02,1.770000000000000000e+02,1.770000000000000000e+02,1.770000000000000000e+02,2.500000000000000000e+01,4.300000000000000000e+01,7.900000000000000000e+01,1.170000000000000000e+02,1.510000000000000000e+02,1.730000000000000000e+02,1.770000000000000000e+02,1.770000000000000000e+02,1.770000000000000000e+02,1.770000000000000000e+02
1.357500000000000000e+02,9.050000000000000711e+00,1.820000000000000000e+02,2.800000000000000000e+01,4.600000000000000000e+01,8.400000000000000000e+01,1.220000000000000000e+02,1.560000000000000000e+02,1.820000000000000000e+02,1.820000000000000000e+02,1.820000000000000000e+02,1.820000000000000000e+02,1.820000000000000000e+02,2.800000000000000000e+01,4.600000000000000000e+01,8.000000000000000000e+01,1.180000000000000000e+02,1.540000000000000000e+02,1.760000000000000000e+02,1.820000000000000000e+02,1.820000000000000000e+02,1.820000000000000000e+02,1.820000000000000000e+02
1.395000000000000000e+02,9.300000000000000711e+00,1.870000000000000000e+02,2.900000000000000000e+01,4.500000000000000000e+01,8.500000000000000000e+01,1.250000000000000000e+02,1.590000000000000000e+02,1.870000000000000000e+02,1.870000000000000000e+02,1.870000000000000000e+02,1.870000000000000000e+02,1.870000000000000000e+02,2.900000000000000000e+01,4.500000000000000000e+01,8.100000000000000000e+01,1.210000000000000000e+02,1.550000000000000000e+02,1.790000000000000000e+02,1.870000000000000000e+02,1.870000000000000000e+02,1.870000000000000000e+02,1.870000000000000000e+02
1.432500000000000000e+02,9.550000000000000711e+00,1.920000000000000000e+02,2.800000000000000000e+01,4.800000000000000000e+01,8.400000000000000000e+01,1.260000000000000000e+02,1.620000000000000000e+02,1.920000000000000000e+02,1.920000000000000000e+02,1.920000000000000000e+02,1.920000000000000000e+02,1.920000000000000000e+02,2.800000000000000000e+01,4.600000000000000000e+01,8.200000000000000000e+01,1.220000000000000000e+02,1.580000000000000000e+02,1.820000000000000000e+02,1.920000000000000000e+02,1.920000000000000000e+02,1.920000000000000000e+02,1.920000000000000000e+02
1.470000000000000000e+02,9.800000000000000711e+00,1.970000000000000000e+02,2.700000000000000000e+01,4.700000000000000000e+01,8.900000000000000000e+01,1.270000000000000000e+02,1.610000000000000000e+02,1.970000000000000000e+02,1.970000000000000000e+02,1.970000000000000000e+02,1.970000000000000000e+02,1.970000000000000000e+02,2.700000000000000000e+01,4.700000000000000000e+01,8.300000000000000000e+01,1.230000000000000000e+02,1.590000000000000000e+02,1.850000000000000000e+02,1.970000000000000000e+02,1.970000000000000000e+02,1.970000000000000000e+02,1.970000000000000000e+02
1.507500000000000000e+02,1.005000000000000071e+01,2.020000000000000000e+02,2.800000000000000000e+01,4.800000000000000000e+01,8.800000000000000000e+01,1.280000000000000000e+02,1.640000000000000000e+02,2.020000000000000000e+02,2.020000000000000000e+02,2.020000000000000000e+02,2.020000000000000000e+02,2.020000000000000000e+02,2.600000000000000000e+01,4.800000000000000000e+01,8.400000000000000000e+01,1.240000000000000000e+02,1.600000000000000000e+02,1.880000000000000000e+02,2.020000000000000000e+02,2.020000000000000000e+02,2.020000000000000000e+02,2.020000000000000000e+02
1.545000000000000000e+02,1.030000000000000071e+01,2.070000000000000000e+02,2.700000000000000000e+01,4.700000000000000000e+01,8.900000000000000000e+01,1.290000000000000000e+02,1.650000000000000000e+02,2.070000000000000000e+02,2.070000000000000000e+02,2.070000000000000000e+02,2.070000000000000000e+02,2.070000000000000000e+02,2.700000000000000000e+01,4.700000000000000000e+01,8.500000000000000000e+01,1.250000000000000000e+02,1.610000000000000000e+02,1.910000000000000000e+02,2.070000000000000000e+02,2.070000000000000000e+02,2.070000000000000000e+02,2.070000000000000000e+02
1.582500000000000000e+02,1.055000000000000071e+01,2.120000000000000000e+02,2.800000000000000000e+01,4.800000000000000000e+01,9.000000000000000000e+01,1.320000000000000000e+02,1.660000000000000000e+02,2.120000000000000000e+02,2.120000000000000000e+02,2.120000000000000000e+02,2.120000000000000000e+02,2.120000000000000000e+02,2.800000000000000000e+01,4.800000000000000000e+01,8.600000000000000000e+01,1.280000000000000000e+02,1.620000000000000000e+02,1.940000000000000000e+02,2.120000000000000000e+02,2.120000000000000000e+02,2.120000000000000000e+02,2.120000000000000000e+02
1.620000000000000000e+02,1.080000000000000071e+01,2.170000000000000000e+02,2.700000000000000000e+01,4.900000000000000000e+01,9.100000000000000000e+01,1.310000000000000000e+02,1.690000000000000000e+02,1.990000000000000000e+02,2.170000000000000000e+02,2.170000000000000000e+02,2.170000000000000000e+02,2.170000000000000000e+02,2.700000000000000000e+01,4.900000000000000000e+01,8.700000000000000000e+01,1.270000000000000000e+02,1.650000000000000000e+02,1.950000000000000000e+02,2.170000000000000000e+02,2.170000000000000000e+02,2.170000000000000000e+02,2.170000000000000000e+02
1.657500000000000000e+02,1.105000000000000071e+01,2.220000000000000000e+02,3.000000000000000000e+01,5.000000000000000000e+01,9.000000000000000000e+01,1.320000000000000000e+02,1.700000000000000000e+02,2.020000000000000000e+02,2.220000000000000000e+02,2.220000000000000000e+02,2.220000000000000000e+02,2.220000000000000000e+02,3.000000000000000000e+01,5.000000000000000000e+01,8.600000000000000000e+01,1.280000000000000000e+02,1.660000000000000000e+02,1.980000000000000000e+02,2.220000000000000000e+02,2.220000000000000000e+02,2.220000000000000000e+02,2.220000000000000000e+02
1.695000000000000000e+02,1.130000000000000071e+01,2.270000000000000000e+02,2.700000000000000000e+01,5.100000000000000000e+01,8.900000000000000000e+01,1.330000000000000000e+02,1.730000000000000000e+02,2.050000000000000000e+02,2.270000000000000000e+02,2.270000000000000000e+02,2.270000000000000000e+02,2.270000000000000000e+02,2.700000000000000000e+01,5.100000000000000000e+01,8.700000000000000000e+01,1.290000000000000000e+02,1.690000000000000000e+02,2.010000000000000000e+02,2.250000000000000000e+02,2.270000000000000000e+02,2.270000000000000000e+02,2.270000000000000000e+02
1.732500000000000000e+02,1.155000000000000071e+01,2.320000000000000000e+02,3.000000000000000000e+01,5.200000000000000000e+01,9.200000000000000000e+01,1.340000000000000000e+02,1.720000000000000000e+02,2.080000000000000000e+02,2.320000000000000000e+02,2.320000000000000000e+02,2.320000000000000000e+02,2.320000000000000000e+02,3.000000000000000000e+01,5.200000000000000000e+01,9.000000000000000000e+01,1.300000000000000000e+02,1.700000000000000000e+02,2.040000000000000000e+02,2.280000000000000000e+02,2.320000000000000000e+02,2.320000000000000000e+02,2.320000000000000000e+02
1.770000000000000000e+02,1.180000000000000071e+01,2.370000000000000000e+02,2.900000000000000000e+01,5.100000000000000000e+01,9.300000000000000000e+01,1.350000000000000000e+02,1.750000000000000000e+02,2.090000000000000000e+02,2.370000000000000000e+02,2.370000000000000000e+02,2.370000000000000000e+02,2.370000000000000000e+02,2.900000000000000000e+01,5.100000000000000000e+01,8.900000000000000000e+01,1.310000000000000000e+02,1.710000000000000000e+02,2.050000000000000000e+02,2.290000000000000000e+02,2.370000000000000000e+02,2.370000000000000000e+02,2.370000000000000000e+02
1.807500000000000000e+02,1.205000000000000071e+01,2.420000000000000000e+02,3.000000000000000000e+01,5.200000000000000000e+01,9.400000000000000000e+01,1.360000000000000000e+02,1.760000000000000000e+02,2.120000000000000000e+02,2.420000000000000000e+02,2.420000000000000000e+02,2.420000000000000000e+02,2.420000000000000000e+02,2.800000000000000000e+01,5.000000000000000000e+01,9.000000000000000000e+01,1.320000000000000000e+02,1.720000000000000000e+02,2.080000000000000000e+02,2.320000000000000000e+02,2.420000000000000000e+02,2.420000000000000000e+02,2.420000000000000000e+02
1.845000000000000000e+02,1.230000000000000071e+01,2.470000000000000000e+02,3.100000000000000000e+01,5.100000000000000000e+01,9.500000000000000000e+01,1.390000000000000000e+02,1.790000000000000000e+02,2.130000000000000000e+02,2.470000000000000000e+02,2.470000000000000000e+02,2.470000000000000000e+02,2.470000000000000000e+02,3.100000000000000000e+01,5.100000000000000000e+01,9.100000000000000000e+01,1.350000000000000000e+02,1.750000000000000000e+02,2.090000000000000000e+02,2.350000000000000000e+02,2.470000000000000000e+02,2.470000000000000000e+02,2.470000000000000000e+02
1.882500000000000000e+02,1.255000000000000071e+01,2.520000000000000000e+02,3.200000000000000000e+01,5.200000000000000000e+01,9.600000000000000000e+01,1.380000000000000000e+02,1.780000000000000000e+02,2.140000000000000000e+02,2.520000000000000000e+02,2.520000000000000000e+02,2.520000000000000000e+02,2.520000000000000000e+02,3.200000000000000000e+01,5.200000000000000000e+01,9.200000000000000000e+01,1.340000000000000000e+02,1.740000000000000000e+02,2.120000000000000000e+02,2.380000000000000000e+02,2.520000000000000000e+02,2.520000000000000000e+02,2.520000000000000000e+02
1.920000000000000000e+02,1.280000000000000071e+01,2.570000000000000000e+02,3.300000000000000000e+01,5.500000000000000000e+01,9.500000000000000000e+01,1.390000000000000000e+02,1.790000000000000000e+02,2.150000000000000000e+02,2.570000000000000000e+02,2.570000000000000000e+02,2.570000000000000000e+02,2.570000000000000000e+02,3.100000000000000000e+01,5.100000000000000000e+01,9.100000000000000000e+01,1.350000000000000000e+02,1.750000000000000000e+02,2.110000000000000000e+02,2.410000000000000000e+02,2.570000000000000000e+02,2.570000000000000000e+02,2.570000000000000000e+02
1.957500000000000000e+02,1.305000000000000071e+01,2.620000000000000000e+02,3.000000000000000000e+01,5.600000000000000000e+01,9.600000000000000000e+01,1.400000000000000000e+02,1.820000000000000000e+02,2.180000000000000000e+02,2.620000000000000000e+02,2.620000000000000000e+02,2.620000000000000000e+02,2.620000000000000000e+02,3.000000000000000000e+01,5.200000000000000000e+01,9.200000000000000000e+01,1.360000000000000000e+02,1.780000000000000000e+02,2.140000000000000000e+02,2.440000000000000000e+02,2.620000000000000000e+02,2.620000000000000000e+02,2.620000000000000000e+02
1.995000000000000000e+02,1.330000000000000071e+01,2.670000000000000000e+02,3.100000000000000000e+01,6.100000000000000000e+01,9.700000000000000000e+01,1.410000000000000000e+02,1.810000000000000000e+02,2.190000000000000000e+02,2.490000000000000000e+02,2.670000000000000000e+02,2.670000000000000000e+02,2.670000000000000000e+02,3.100000000000000000e+01,5.300000000000000000e+01,9.500000000000000000e+01,1.370000000000000000e+02,1.790000000000000000e+02,2.150000000000000000e+02,2.470000000000000000e+02,2.670000000000000000e+02,2.670000000000000000e+02,2.670000000000000000e+02
2.032500000000000000e+02,1.355000000000000071e+01,2.720000000000000000e+02,3.200000000000000000e+01,5.400000000000000000e+01,9.800000000000000000e+01,1.400000000000000000e+02,1.820000000000000000e+02,2.200000000000000000e+02,2.520000000000000000e+02,2.720000000000000000e+02,2.720000000000000000e+02,2.720000000000000000e+02,3.200000000000000000e+01,5.400000000000000000e+01,9.400000000000000000e+01,1.360000000000000000e+02,1.780000000000000000e+02,2.160000000000000000e+02,2.480000000000000000e+02,2.720000000000000000e+02,2.720000000000000000e+02,2.720000000000000000e+02
2.070000000000000000e+02,1.380000000000000071e+01,2.770000000000000000e+02,2.900000000000000000e+01,5.100000000000000000e+01,9.900000000000000000e+01,1.410000000000000000e+02,1.830000000000000000e+02,2.230000000000000000e+02,2.550000000000000000e+02,2.770000000000000000e+02,2.770000000000000000e+02,2.770000000000000000e+02,2.900000000000000000e+01,5.100000000000000000e+01,9.500000000000000000e+01,1.370000000000000000e+02,1.790000000000000000e+02,2.190000000000000000e+02,2.510000000000000000e+02,2.750000000000000000e+02,2.770000000000000000e+02,2.770000000000000000e+02
2.107500000000000000e+02,1.405000000000000071e+01,2.820000000000000000e+02,3.000000000000000000e+01,5.400000000000000000e+01,1.000000000000000000e+02,1.420000000000000000e+02,1.840000000000000000e+02,2.220000000000000000e+02,2.580000000000000000e+02,2.820000000000000000e+02,2.820000000000000000e+02,2.820000000000000000e+02,3.000000000000000000e+01,5.200000000000000000e+01,9.600000000000000000e+01,1.400000000000000000e+02,1.800000000000000000e+02,2.200000000000000000e+02,2.540000000000000000e+02,2.780000000000000000e+02,2.820000000000000000e+02,2.820000000000000000e+02
2.145000000000000000e+02,1.430000000000000071e+01,2.870000000000000000e+02,3.300000000000000000e+01,5.500000000000000000e+01,1.010000000000000000e+02,1.430000000000000000e+02,1.850000000000000000e+02,2.250000000000000000e+02,2.590000000000000000e+02,2.870000000000000000e+02,2.870000000000000000e+02,2.870000000000000000e+02,3.300000000000000000e+01,5.500000000000000000e+01,9.700000000000000000e+01,1.390000000000000000e+02,1.810000000000000000e+02,2.210000000000000000e+02,2.550000000000000000e+02,2.790000000000000000e+02,2.870000000000000000e+02,2.870000000000000000e+02
2.182500000000000000e+02,1.455000000000000071e+01,2.920000000000000000e+02,3.400000000000000000e+01,5.400000000000000000e+01,1.000000000000000000e+02,1.440000000000000000e+02,1.860000000000000000e+02,2.260000000000000000e+02,2.620000000000000000e+02,2.920000000000000000e+02,2.920000000000000000e+02,2.920000000000000000e+02,3.400000000000000000e+01,5.400000000000000000e+01,9.600000000000000000e+01,1.400000000000000000e+02,1.820000000000000000e+02,2.220000000000000000e+02,2.580000000000000000e+02,2.820000000000000000e+02,2.920000000000000000e+02,2.920000000000000000e+02
2.220000000000000000e+02,1.480000000000000071e+01,2.970000000000000000e+02,2.900000000000000000e+01,5.500000000000000000e+01,9.900000000000000000e+01,1.450000000000000000e+02,1.870000000000000000e+02,2.270000000000000000e+02,2.610000000000000000e+02,2.970000000000000000e+02,2.970000000000000000e+02,2.970000000000000000e+02,3.100000000000000000e+01,5.300000000000000000e+01,9.700000000000000000e+01,1.410000000000000000e+02,1.850000000000000000e+02,2.230000000000000000e+02,2.590000000000000000e+02,2.850000000000000000e+02,2.970000000000000000e+02,2.970000000000000000e+02
2.257500000000000000e+02,1.505000000000000071e+01,3.020000000000000000e+02,3.000000000000000000e+01,5.800000000000000000e+01,1.000000000000000000e+02,1.460000000000000000e+02,1.880000000000000000e+02,2.280000000000000000e+02,2.640000000000000000e+02,3.020000000000000000e+02,3.020000000000000000e+02,3.020000000000000000e+02,3.200000000000000000e+01,5.600000000000000000e+01,9.600000000000000000e+01,1.420000000000000000e+02,1.840000000000000000e+02,2.240000000000000000e+02,2.600000000000000000e+02,2.880000000000000000e+02,3.020000000000000000e+02,3.020000000000000000e+02
2.295000000000000000e+02,1.530000000000000071e+01,3.070000000000000000e+02,3.100000000000000000e+01,5.700000000000000000e+01,9.900000000000000000e+01,1.450000000000000000e+02,1.890000000000000000e+02,2.290000000000000000e+02,2.650000000000000000e+02,3.070000000000000000e+02,3.070000000000000000e+02,3.070000000000000000e+02,3.300000000000000000e+01,5.700000000000000000e+01,9.500000000000000000e+01,1.410000000000000000e+02,1.850000000000000000e+02,2.250000000000000000e+02,2.610000000000000000e+02,2.910000000000000000e+02,3.070000000000000000e+02,3.070000000000000000e+02
2.332500000000000000e+02,1.555000000000000071e+01,3.120000000000000000e+02,3.200000000000000000e+01,5.600000000000000000e+01,1.000000000000000000e+02,1.440000000000000000e+02,1.900000000000000000e+02,2.300000000000000000e+02,2.660000000000000000e+02,3.120000000000000000e+02,3.120000000000000000e+02,3.120000000000000000e+02,3.200000000000000000e+01,5.600000000000000000e+01,9.600000000000000000e+01,1.420000000000000000e+02,1.860000000000000000e+02,2.280000000000000000e+02,2.620000000000000000e+02,2.940000000000000000e+02,3.120000000000000000e+02,3.120000000000000000e+02
2.370000000000000000e+02,1.580000000000000071e+01,3.170000000000000000e+02,3.100000000000000000e+01,5.700000000000000000e+01,1.030000000000000000e+02,1.470000000000000000e+02,1.910000000000000000e+02,2.310000000000000000e+02,2.690000000000000000e+02,2.990000000000000000e+02,3.170000000000000000e+02,3.170000000000000000e+02,3.100000000000000000e+01,5.500000000000000000e+01,9.900000000000000000e+01,1.430000000000000000e+02,1.870000000000000000e+02,2.270000000000000000e+02,2.650000000000000000e+02,2.950000000000000000e+02,3.170000000000000000e+02,3.170000000000000000e+02
2.407500000000000000e+02,1.605000000000000071e+01,3.220000000000000000e+02,3.400000000000000000e+01,6.000000000000000000e+01,1.040000000000000000e+02,1.460000000000000000e+02,1.900000000000000000e+02,2.320000000000000000e+02,2.700000000000000000e+02,3.020000000000000000e+02,3.220000000000000000e+02,3.220000000000000000e+02,3.400000000000000000e+01,5.600000000000000000e+01,1.000000000000000000e+02,1.420000000000000000e+02,1.860000000000000000e+02,2.280000000000000000e+02,2.660000000000000000e+02,2.980000000000000000e+02,3.220000000000000000e+02,3.220000000000000000e+02
2.445000000000000000e+02,1.630000000000000071e+01,3.270000000000000000e+02,3.500000000000000000e+01,5.700000000000000000e+01,1.010000000000000000e+02,1.470000000000000000e+02,1.890000000000000000e+02,2.330000000000000000e+02,2.710000000000000000e+02,3.050000000000000000e+02,3.270000000000000000e+02,3.270000000000000000e+02,3.500000000000000000e+01,5.500000000000000000e+01,9.900000000000000000e+01,1.430000000000000000e+02,1.870000000000000000e+02,2.290000000000000000e+02,2.690000000000000000e+02,3.010000000000000000e+02,3.250000000000000000e+02,3.270000000000000000e+02
2.482500000000000000e+02,1.655000000000000071e+01,3.320000000000000000e+02,3.400000000000000000e+01,6.000000000000000000e+01,1.020000000000000000e+02,1.500000000000000000e+02,1.920000000000000000e+02,2.340000000000000000e+02,2.720000000000000000e+02,3.060000000000000000e+02,3.320000000000000000e+02,3.320000000000000000e+02,3.400000000000000000e+01,5.600000000000000000e+01,9.800000000000000000e+01,1.460000000000000000e+02,1.880000000000000000e+02,2.300000000000000000e+02,2.680000000000000000e+02,3.040000000000000000e+02,3.260000000000000000e+02,3.320000000000000000e+02
2.520000000000000000e+02,1.680000000000000071e+01,3.370000000000000000e+02,3.500000000000000000e+01,6.300000000000000000e+01,1.050000000000000000e+02,1.510000000000000000e+02,1.910000000000000000e+02,2.350000000000000000e+02,2.750000000000000000e+02,3.090000000000000000e+02,3.370000000000000000e+02,3.370000000000000000e+02,3.300000000000000000e+01,5.700000000000000000e+01,1.010000000000000000e+02,1.470000000000000000e+02,1.870000000000000000e+02,2.310000000000000000e+02,2.710000000000000000e+02,3.050000000000000000e+02,3.290000000000000000e+02,3.370000000000000000e+02
2.557500000000000000e+02,1.705000000000000071e+01,3.420000000000000000e+02,3.400000000000000000e+01,6.000000000000000000e+01,1.040000000000000000e+02,1.480000000000000000e+02,1.920000000000000000e+02,2.340000000000000000e+02,2.760000000000000000e+02,3.100000000000000000e+02,3.420000000000000000e+02,3.420000000000000000e+02,3.200000000000000000e+01,5.800000000000000000e+01,1.000000000000000000e+02,1.460000000000000000e+02,1.880000000000000000e+02,2.320000000000000000e+02,2.720000000000000000e+02,3.080000000000000000e+02,3.320000000000000000e+02,3.420000000000000000e+02
2.595000000000000000e+02,1.730000000000000071e+01,3.470000000000000000e+02,3.300000000000000000e+01,6.100000000000000000e+01,1.050000000000000000e+02,1.490000000000000000e+02,1.950000000000000000e+02,2.370000000000000000e+02,2.770000000000000000e+02,3.110000000000000000e+02,3.470000000000000000e+02,3.470000000000000000e+02,3.300000000000000000e+01,5.700000000000000000e+01,1.010000000000000000e+02,1.450000000000000000e+02,1.910000000000000000e+02,2.330000000000000000e+02,2.730000000000000000e+02,3.070000000000000000e+02,3.350000000000000000e+02,3.470000000000000000e+02
2.632500000000000000e+02,1.755000000000000071e+01,3.520000000000000000e+02,3.400000000000000000e+01,5.800000000000000000e+01,1.060000000000000000e+02,1.500000000000000000e+02,1.960000000000000000e+02,2.360000000000000000e+02,2.780000000000000000e+02,3.140000000000000000e+02,3.520000000000000000e+02,3.520000000000000000e+02,3.400000000000000000e+01,5.600000000000000000e+01,1.040000000000000000e+02,1.460000000000000000e+02,1.920000000000000000e+02,2.320000000000000000e+02,2.740000000000000000e+02,3.100000000000000000e+02,3.380000000000000000e+02,3.520000000000000000e+02
2.670000000000000000e+02,1.780000000000000071e+01,3.570000000000000000e+02,3.500000000000000000e+01,5.900000000000000000e+01,1.070000000000000000e+02,1.490000000000000000e+02,1.930000000000000000e+02,2.370000000000000000e+02,2.770000000000000000e+02,3.150000000000000000e+02,3.570000000000000000e+02,3.570000000000000000e+02,3.500000000000000000e+01,5.500000000000000000e+01,1.030000000000000000e+02,1.450000000000000000e+02,1.890000000000000000e+02,2.330000000000000000e+02,2.750000000000000000e+02,3.110000000000000000e+02,3.410000000000000000e+02,3.570000000000000000e+02
2.707500000000000000e+02,1.805000000000000071e+01,3.620000000000000000e+02,3.400000000000000000e+01,6.200000000000000000e+01,1.060000000000000000e+02,1.500000000000000000e+02,1.940000000000000000e+02,2.400000000000000000e+02,2.800000000000000000e+02,3.160000000000000000e+02,3.460000000000000000e+02,3.620000000000000000e+02,3.400000000000000000e+01,5.600000000000000000e+01,1.020000000000000000e+02,1.460000000000000000e+02,1.900000000000000000e+02,2.360000000000000000e+02,2.760000000000000000e+02,3.120000000000000000e+02,3.420000000000000000e+02,3.620000000000000000e+02
2.745000000000000000e+02,1.830000000000000071e+01,3.670000000000000000e+02,3.300000000000000000e+01,6.500000000000000000e+01,1.070000000000000000e+02,1.530000000000000000e+02,1.950000000000000000e+02,2.410000000000000000e+02,2.790000000000000000e+02,3.190000000000000000e+02,3.490000000000000000e+02,3.670000000000000000e+02,3.300000000000000000e+01,5.700000000000000000e+01,1.030000000000000000e+02,1.490000000000000000e+02,1.910000000000000000e+02,2.370000000000000000e+02,2.750000000000000000e+02,3.150000000000000000e+02,3.450000000000000000e+02,3.670000000000000000e+02
2.782500000000000000e+02,1.855000000000000071e+01,3.720000000000000000e+02,3.600000000000000000e+01,7.000000000000000000e+01,1.060000000000000000e+02,1.520000000000000000e+02,1.960000000000000000e+02,2.380000000000000000e+02,2.800000000000000000e+02,3.180000000000000000e+02,3.520000000000000000e+02,3.720000000000000000e+02,3.600000000000000000e+01,6.000000000000000000e+01,1.020000000000000000e+02,1.480000000000000000e+02,1.920000000000000000e+02,2.340000000000000000e+02,2.760000000000000000e+02,3.140000000000000000e+02,3.480000000000000000e+02,3.720000000000000000e+02
2.820000000000000000e+02,1.880000000000000071e+01,3.770000000000000000e+02,3.500000000000000000e+01,6.900000000000000000e+01,1.070000000000000000e+02,1.510000000000000000e+02,1.970000000000000000e+02,2.390000000000000000e+02,2.830000000000000000e+02,3.210000000000000000e+02,3.550000000000000000e+02,3.770000000000000000e+02,3.500000000000000000e+01,5.500000000000000000e+01,1.030000000000000000e+02,1.470000000000000000e+02,1.930000000000000000e+02,2.350000000000000000e+02,2.790000000000000000e+02,3.170000000000000000e+02,3.510000000000000000e+02,3.730000000000000000e+02
2.857500000000000000e+02,1.905000000000000071e+01,3.820000000000000000e+02,3.600000000000000000e+01,6.000000000000000000e+01,1.060000000000000000e+02,1.520000000000000000e+02,1.980000000000000000e+02,2.400000000000000000e+02,2.840000000000000000e+02,3.220000000000000000e+02,3.560000000000000000e+02,3.820000000000000000e+02,3.600000000000000000e+01,5.600000000000000000e+01,1.040000000000000000e+02,1.480000000000000000e+02,1.960000000000000000e+02,2.360000000000000000e+02,2.800000000000000000e+02,3.180000000000000000e+02,3.540000000000000000e+02,3.760000000000000000e+02
2.895000000000000000e+02,1.930000000000000071e+01,3.870000000000000000e+02,3.700000000000000000e+01,5.900000000000000000e+01,1.090000000000000000e+02,1.530000000000000000e+02,1.990000000000000000e+02,2.410000000000000000e+02,2.830000000000000000e+02,3.230000000000000000e+02,3.570000000000000000e+02,3.870000000000000000e+02,3.700000000000000000e+01,5.700000000000000000e+01,1.050000000000000000e+02,1.490000000000000000e+02,1.950000000000000000e+02,2.370000000000000000e+02,2.790000000000000000e+02,3.190000000000000000e+02,3.530000000000000000e+02,3.790000000000000000e+02
2.932500000000000000e+02,1.955000000000000071e+01,3.920000000000000000e+02,4.000000000000000000e+01,6.200000000000000000e+01,1.060000000000000000e+02,1.540000000000000000e+02,1.980000000000000000e+02,2.420000000000000000e+02,2.840000000000000000e+02,3.260000000000000000e+02,3.600000000000000000e+02,3.920000000000000000e+02,4.000000000000000000e+01,5.800000000000000000e+01,1.020000000000000000e+02,1.500000000000000000e+02,1.940000000000000000e+02,2.380000000000000000e+02,2.800000000000000000e+02,3.220000000000000000e+02,3.560000000000000000e+02,3.820000000000000000e+02
2.970000000000000000e+02,1.980000000000000071e+01,3.970000000000000000e+02,3.500000000000000000e+01,6.100000000000000000e+01,1.070000000000000000e+02,1.530000000000000000e+02,1.970000000000000000e+02,2.430000000000000000e+02,2.850000000000000000e+02,3.250000000000000000e+02,3.610000000000000000e+02,3.970000000000000000e+02,3.500000000000000000e+01,5.700000000000000000e+01,1.030000000000000000e+02,1.510000000000000000e+02,1.950000000000000000e+02,2.410000000000000000e+02,2.810000000000000000e+02,3.230000000000000000e+02,3.570000000000000000e+02,3.850000000000000000e+02
3.007500000000000000e+02,2.005000000000000071e+01,4.020000000000000000e+02,4.000000000000000000e+01,6.400000000000000000e+01,1.080000000000000000e+02,1.580000000000000000e+02,2.000000000000000000e+02,2.460000000000000000e+02,2.880000000000000000e+02,3.280000000000000000e+02,3.640000000000000000e+02,4.020000000000000000e+02,3.600000000000000000e+01,5.800000000000000000e+01,1.040000000000000000e+02,1.520000000000000000e+02,1.940000000000000000e+02,2.400000000000000000e+02,2.820000000000000000e+02,3.220000000000000000e+02,3.580000000000000000e+02,3.860000000000000000e+02
3.045000000000000000e+02,2.030000000000000071e+01,4.070000000000000000e+02,4.500000000000000000e+01,6.900000000000000000e+01,1.130000000000000000e+02,1.630000000000000000e+02,2.050000000000000000e+02,2.510000000000000000e+02,2.930000000000000000e+02,3.330000000000000000e+02,3.690000000000000000e+02,4.070000000000000000e+02,3.700000000000000000e+01,5.900000000000000000e+01,1.050000000000000000e+02,1.490000000000000000e+02,1.950000000000000000e+02,2.390000000000000000e+02,2.830000000000000000e+02,3.230000000000000000e+02,3.610000000000000000e+02,3.890000000000000000e+02
3.082500000000000000e+02,2.055000000000000071e+01,4.120000000000000000e+02,5.000000000000000000e+01,7.400000000000000000e+01,1.180000000000000000e+02,1.680000000000000000e+02,2.100000000000000000e+02,2.560000000000000000e+02,2.980000000000000000e+02,3.380000000000000000e+02,3.740000000000000000e+02,4.120000000000000000e+02,3.800000000000000000e+01,5.800000000000000000e+01,1.040000000000000000e+02,1.500000000000000000e+02,1.940000000000000000e+02,2.400000000000000000e+02,2.840000000000000000e+02,3.240000000000000000e+02,3.620000000000000000e+02,3.920000000000000000e+02
3.120000000000000000e+02,2.080000000000000071e+01,4.170000000000000000e+02,5.500000000000000000e+01,7.900000000000000000e+01,1.230000000000000000e+02,1.730000000000000000e+02,2.150000000000000000e+02,2.610000000000000000e+02,3.030000000000000000e+02,3.430000000000000000e+02,3.790000000000000000e+02,4.170000000000000000e+02,3.700000000000000000e+01,5.900000000000000000e+01,1.050000000000000000e+02,1.510000000000000000e+02,1.970000000000000000e+02,2.410000000000000000e+02,2.850000000000000000e+02,3.250000000000000000e+02,3.630000000000000000e+02,3.950000000000000000e+02
3.157500000000000000e+02,2.105000000000000071e+01,4.220000000000000000e+02,6.000000000000000000e+01,8.400000000000000000e+01,1.280000000000000000e+02,1.780000000000000000e+02,2.200000000000000000e+02,2.660000000000000000e+02,3.080000000000000000e+02,3.480000000000000000e+02,3.840000000000000000e+02,4.220000000000000000e+02,3.800000000000000000e+01,6.200000000000000000e+01,1.060000000000000000e+02,1.520000000000000000e+02,1.940000000000000000e+02,2.420000000000000000e+02,2.820000000000000000e+02,3.260000000000000000e+02,3.640000000000000000e+02,3.980000000000000000e+02
3.195000000000000000e+02,2.130000000000000071e+01,4.270000000000000000e+02,6.500000000000000000e+01,8.900000000000000000e+01,1.330000000000000000e+02,1.830000000000000000e+02,2.250000000000000000e+02,2.710000000000000000e+02,3.130000000000000000e+02,3.530000000000000000e+02,3.890000000000000000e+02,4.270000000000000000e+02,3.900000000000000000e+01,6.100000000000000000e+01,1.050000000000000000e+02,1.510000000000000000e+02,1.950000000000000000e+02,2.410000000000000000e+02,2.850000000000000000e+02,3.270000000000000000e+02,3.650000000000000000e+02,3.990000000000000000e+02
3.232500000000000000e+02,2.155000000000000071e+01,4.320000000000000000e+02,7.000000000000000000e+01,9.400000000000000000e+01,1.380000000000000000e+02,1.880000000000000000e+02,2.300000000000000000e+02,2.760000000000000000e+02,3.180000000000000000e+02,3.580000000000000000e+02,3.940000000000000000e+02,4.320000000000000000e+02,3.800000000000000000e+01,6.200000000000000000e+01,1.060000000000000000e+02,1.520000000000000000e+02,1.980000000000000000e+02,2.440000000000000000e+02,2.860000000000000000e+02,3.260000000000000000e+02,3.680000000000000000e+02,4.020000000000000000e+02
3.270000000000000000e+02,2.180000000000000071e+01,4.370000000000000000e+02,7.500000000000000000e+01,9.900000000000000000e+01,1.430000000000000000e+02,1.930000000000000000e+02,2.350000000000000000e+02,2.810000000000000000e+02,3.230000000000000000e+02,3.630000000000000000e+02,3.990000000000000000e+02,4.370000000000000000e+02,3.700000000000000000e+01,6.300000000000000000e+01,1.050000000000000000e+02,1.530000000000000000e+02,1.970000000000000000e+02,2.410000000000000000e+02,2.870000000000000000e+02,3.270000000000000000e+02,3.690000000000000000e+02,4.030000000000000000e+02
3.307500000000000000e+02,2.205000000000000071e+01,4.420000000000000000e+02,8.000000000000000000e+01,1.040000000000000000e+02,1.480000000000000000e+02,1.980000000000000000e+02,2.400000000000000000e+02,2.860000000000000000e+02,3.280000000000000000e+02,3.680000000000000000e+02,4.040000000000000000e+02,4.420000000000000000e+02,3.800000000000000000e+01,6.400000000000000000e+01,1.060000000000000000e+02,1.520000000000000000e+02,1.980000000000000000e+02,2.420000000000000000e+02,2.860000000000000000e+02,3.300000000000000000e+02,3.700000000000000000e+02,4.040000000000000000e+02
3.345000000000000000e+02,2.230000000000000071e+01,4.470000000000000000e+02,8.500000000000000000e+01,1.090000000000000000e+02,1.530000000000000000e+02,2.030000000000000000e+02,2.450000000000000000e+02,2.910000000000000000e+02,3.330000000000000000e+02,3.730000000000000000e+02,4.090000000000000000e+02,4.470000000000000000e+02,3.700000000000000000e+01,6.300000000000000000e+01,1.050000000000000000e+02,1.530000000000000000e+02,1.990000000000000000e+02,2.430000000000000000e+02,2.890000000000000000e+02,3.310000000000000000e+02,3.690000000000000000e+02,4.070000000000000000e+02
3.382500000000000000e+02,2.255000000000000071e+01,4.520000000000000000e+02,9.000000000000000000e+01,1.140000000000000000e+02,1.580000000000000000e+02,2.080000000000000000e+02,2.500000000000000000e+02,2.960000000000000000e+02,3.380000000000000000e+02,3.780000000000000000e+02,4.140000000000000000e+02,4.520000000000000000e+02,3.800000000000000000e+01,6.200000000000000000e+01,1.080000000000000000e+02,1.520000000000000000e+02,2.000000000000000000e+02,2.420000000000000000e+02,2.860000000000000000e+02,3.300000000000000000e+02,3.700000000000000000e+02,4.060000000000000000e+02
3.420000000000000000e+02,2.280000000000000071e+01,4.570000000000000000e+02,9.500000000000000000e+01,1.190000000000000000e+02,1.630000000000000000e+02,2.130000000000000000e+02,2.550000000000000000e+02,3.010000000000000000e+02,3.430000000000000000e+02,3.830000000000000000e+02,4.190000000000000000e+02,4.570000000000000000e+02,3.700000000000000000e+01,6.300000000000000000e+01,1.090000000000000000e+02,1.510000000000000000e+02,1.990000000000000000e+02,2.430000000000000000e+02,2.870000000000000000e+02,3.310000000000000000e+02,3.730000000000000000e+02,4.090000000000000000e+02
3.457500000000000000e+02,2.305000000000000071e+01,4.620000000000000000e+02,1.000000000000000000e+02,1.240000000000000000e+02,1.680000000000000000e+02,2.160000000000000000e+02,2.600000000000000000e+02,3.040000000000000000e+02,3.480000000000000000e+02,3.860000000000000000e+02,4.240000000000000000e+02,4.620000000000000000e+02,3.800000000000000000e+01,6.200000000000000000e+01,1.080000000000000000e+02,1.520000000000000000e+02,2.000000000000000000e+02,2.440000000000000000e+02,2.900000000000000000e+02,3.320000000000000000e+02,3.740000000000000000e+02,4.100000000000000000e+02
3.495000000000000000e+02,2.330000000000000071e+01,4.670000000000000000e+02,1.050000000000000000e+02,1.290000000000000000e+02,1.710000000000000000e+02,2.190000000000000000e+02,2.630000000000000000e+02,3.070000000000000000e+02,3.510000000000000000e+02,3.890000000000000000e+02,4.270000000000000000e+02,4.670000000000000000e+02,3.700000000000000000e+01,6.300000000000000000e+01,1.070000000000000000e+02,1.550000000000000000e+02,1.990000000000000000e+02,2.450000000000000000e+02,2.890000000000000000e+02,3.310000000000000000e+02,3.730000000000000000e+02,4.110000000000000000e+02
3.532500000000000000e+02,2.355000000000000071e+01,4.720000000000000000e+02,1.080000000000000000e+02,1.320000000000000000e+02,1.740000000000000000e+02,2.200000000000000000e+02,2.640000000000000000e+02,3.060000000000000000e+02,3.520000000000000000e+02,3.920000000000000000e+02,4.280000000000000000e+02,4.720000000000000000e+02,3.800000000000000000e+01,6.600000000000000000e+01,1.080000000000000000e+02,1.560000000000000000e+02,1.980000000000000000e+02,2.440000000000000000e+02,2.900000000000000000e+02,3.320000000000000000e+02,3.740000000000000000e+02,4.140000000000000000e+02
3.570000000000000000e+02,2.380000000000000071e+01,4.770000000000000000e+02,1.110000000000000000e+02,1.350000000000000000e+02,1.750000000000000000e+02,2.190000000000000000e+02,2.650000000000000000e+02,3.070000000000000000e+02,3.530000000000000000e+02,3.930000000000000000e+02,4.310000000000000000e+02,4.770000000000000000e+02,3.500000000000000000e+01,6.500000000000000000e+01,1.090000000000000000e+02,1.530000000000000000e+02,1.990000000000000000e+02,2.430000000000000000e+02,2.910000000000000000e+02,3.330000000000000000e+02,3.750000000000000000e+02,4.150000000000000000e+02
3.607500000000000000e+02,2.405000000000000071e+01,4.820000000000000000e+02,1.160000000000000000e+02,1.340000000000000000e+02,1.780000000000000000e+02,2.200000000000000000e+02,2.660000000000000000e+02,3.100000000000000000e+02,3.560000000000000000e+02,3.940000000000000000e+02,4.320000000000000000e+02,4.820000000000000000e+02,3.600000000000000000e+01,6.400000000000000000e+01,1.100000000000000000e+02,1.540000000000000000e+02,2.020000000000000000e+02,2.460000000000000000e+02,2.920000000000000000e+02,3.340000000000000000e+02,3.760000000000000000e+02,4.160000000000000000e+02
3.645000000000000000e+02,2.430000000000000071e+01,4.870000000000000000e+02,1.190000000000000000e+02,1.370000000000000000e+02,1.770000000000000000e+02,2.210000000000000000e+02,2.670000000000000000e+02,3.110000000000000000e+02,3.570000000000000000e+02,3.950000000000000000e+02,4.350000000000000000e+02,4.630000000000000000e+02,3.700000000000000000e+01,6.300000000000000000e+01,1.130000000000000000e+02,1.530000000000000000e+02,2.030000000000000000e+02,2.450000000000000000e+02,2.910000000000000000e+02,3.330000000000000000e+02,3.770000000000000000e+02,4.170000000000000000e+02
3.682500000000000000e+02,2.455000000000000071e+01,4.920000000000000000e+02,1.240000000000000000e+02,1.420000000000000000e+02,1.800000000000000000e+02,2.220000000000000000e+02,2.680000000000000000e+02,3.120000000000000000e+02,3.540000000000000000e+02,3.960000000000000000e+02,4.340000000000000000e+02,4.660000000000000000e+02,4.000000000000000000e+01,6.400000000000000000e+01,1.120000000000000000e+02,1.540000000000000000e+02,2.000000000000000000e+02,2.460000000000000000e+02,2.900000000000000000e+02,3.360000000000000000e+02,3.780000000000000000e+02,4.180000000000000000e+02
3.720000000000000000e+02,2.480000000000000071e+01,4.970000000000000000e+02,1.290000000000000000e+02,1.450000000000000000e+02,1.750000000000000000e+02,2.230000000000000000e+02,2.670000000000000000e+02,3.130000000000000000e+02,3.550000000000000000e+02,3.990000000000000000e+02,4.370000000000000000e+02,4.690000000000000000e+02,3.500000000000000000e+01,6.500000000000000000e+01,1.090000000000000000e+02,1.550000000000000000e+02,1.990000000000000000e+02,2.490000000000000000e+02,2.910000000000000000e+02,3.370000000000000000e+02,3.770000000000000000e+02,4.190000000000000000e+02
3.757500000000000000e+02,2.505000000000000071e+01,5.020000000000000000e+02,1.300000000000000000e+02,1.480000000000000000e+02,1.780000000000000000e+02,2.240000000000000000e+02,2.680000000000000000e+02,3.160000000000000000e+02,3.560000000000000000e+02,4.000000000000000000e+02,4.380000000000000000e+02,4.720000000000000000e+02,3.600000000000000000e+01,6.400000000000000000e+01,1.100000000000000000e+02,1.560000000000000000e+02,2.000000000000000000e+02,2.480000000000000000e+02,2.900000000000000000e+02,3.340000000000000000e+02,3.780000000000000000e+02,4.200000000000000000e+02
3.795000000000000000e+02,2.530000000000000071e+01,5.070000000000000000e+02,1.350000000000000000e+02,1.510000000000000000e+02,1.770000000000000000e+02,2.250000000000000000e+02,2.690000000000000000e+02,3.150000000000000000e+02,3.570000000000000000e+02,4.010000000000000000e+02,4.390000000000000000e+02,4.750000000000000000e+02,3.900000000000000000e+01,6.500000000000000000e+01,1.110000000000000000e+02,1.530000000000000000e+02,2.010000000000000000e+02,2.470000000000000000e+02,2.910000000000000000e+02,3.350000000000000000e+02,3.810000000000000000e+02,4.210000000000000000e+02
3.832500000000000000e+02,2.555000000000000071e+01,5.120000000000000000e+02,1.380000000000000000e+02,1.560000000000000000e+02,1.780000000000000000e+02,2.240000000000000000e+02,2.700000000000000000e+02,3.140000000000000000e+02,3.580000000000000000e+02,4.000000000000000000e+02,4.420000000000000000e+02,4.760000000000000000e+02,4.000000000000000000e+01,6.200000000000000000e+01,1.120000000000000000e+02,1.540000000000000000e+02,2.020000000000000000e+02,2.480000000000000000e+02,2.940000000000000000e+02,3.360000000000000000e+02,3.820000000000000000e+02,4.200000000000000000e+02
3.870000000000000000e+02,2.580000000000000071e+01,5.170000000000000000e+02,1.430000000000000000e+02,1.550000000000000000e+02,1.790000000000000000e+02,2.230000000000000000e+02,2.710000000000000000e+02,3.150000000000000000e+02,3.610000000000000000e+02,4.030000000000000000e+02,4.430000000000000000e+02,4.770000000000000000e+02,3.900000000000000000e+01,6.300000000000000000e+01,1.110000000000000000e+02,1.570000000000000000e+02,2.030000000000000000e+02,2.470000000000000000e+02,2.930000000000000000e+02,3.370000000000000000e+02,3.790000000000000000e+02,4.210000000000000000e+02
3.907500000000000000e+02,2.605000000000000071e+01,5.220000000000000000e+02,1.460000000000000000e+02,1.600000000000000000e+02,1.800000000000000000e+02,2.240000000000000000e+02,2.740000000000000000e+02,3.140000000000000000e+02,3.620000000000000000e+02,4.020000000000000000e+02,4.440000000000000000e+02,4.780000000000000000e+02,4.000000000000000000e+01,6.400000000000000000e+01,1.120000000000000000e+02,1.580000000000000000e+02,2.000000000000000000e+02,2.480000000000000000e+02,2.920000000000000000e+02,3.380000000000000000e+02,3.800000000000000000e+02,4.240000000000000000e+02
3.945000000000000000e+02,2.630000000000000071e+01,5.270000000000000000e+02,1.490000000000000000e+02,1.610000000000000000e+02,1.850000000000000000e+02,2.250000000000000000e+02,2.730000000000000000e+02,3.150000000000000000e+02,3.590000000000000000e+02,4.030000000000000000e+02,4.430000000000000000e+02,4.810000000000000000e+02,4.100000000000000000e+01,6.300000000000000000e+01,1.110000000000000000e+02,1.570000000000000000e+02,2.010000000000000000e+02,2.470000000000000000e+02,2.930000000000000000e+02,3.390000000000000000e+02,3.810000000000000000e+02,4.250000000000000000e+02
3.982500000000000000e+02,2.655000000000000071e+01,5.320000000000000000e+02,1.540000000000000000e+02,1.660000000000000000e+02,1.840000000000000000e+02,2.260000000000000000e+02,2.720000000000000000e+02,3.160000000000000000e+02,3.600000000000000000e+02,4.060000000000000000e+02,4.460000000000000000e+02,4.820000000000000000e+02,4.000000000000000000e+01,6.400000000000000000e+01,1.120000000000000000e+02,1.580000000000000000e+02,2.020000000000000000e+02,2.500000000000000000e+02,2.940000000000000000e+02,3.400000000000000000e+02,3.820000000000000000e+02,4.240000000000000000e+02
4.020000000000000000e+02,2.680000000000000071e+01,5.370000000000000000e+02,1.570000000000000000e+02,1.690000000000000000e+02,1.870000000000000000e+02,2.270000000000000000e+02,2.710000000000000000e+02,3.190000000000000000e+02,3.610000000000000000e+02,4.070000000000000000e+02,4.450000000000000000e+02,4.850000000000000000e+02,3.900000000000000000e+01,6.500000000000000000e+01,1.130000000000000000e+02,1.590000000000000000e+02,2.030000000000000000e+02,2.470000000000000000e+02,2.950000000000000000e+02,3.370000000000000000e+02,3.830000000000000000e+02,4.250000000000000000e+02
4.057500000000000000e+02,2.705000000000000071e+01,5.420000000000000000e+02,1.620000000000000000e+02,1.740000000000000000e+02,1.920000000000000000e+02,2.280000000000000000e+02,2.720000000000000000e+02,3.180000000000000000e+02,3.620000000000000000e+02,4.040000000000000000e+02,4.460000000000000000e+02,4.840000000000000000e+02,4.000000000000000000e+01,6.600000000000000000e+01,1.120000000000000000e+02,1.580000000000000000e+02,2.020000000000000000e+02,2.480000000000000000e+02,2.940000000000000000e+02,3.380000000000000000e+02,3.840000000000000000e+02,4.260000000000000000e+02
4.095000000000000000e+02,2.730000000000000071e+01,5.470000000000000000e+02,1.650000000000000000e+02,1.790000000000000000e+02,1.950000000000000000e+02,2.250000000000000000e+02,2.730000000000000000e+02,3.170000000000000000e+02,3.630000000000000000e+02,4.050000000000000000e+02,4.490000000000000000e+02,4.870000000000000000e+02,3.900000000000000000e+01,6.500000000000000000e+01,1.110000000000000000e+02,1.590000000000000000e+02,2.030000000000000000e+02,2.490000000000000000e+02,2.970000000000000000e+02,3.390000000000000000e+02,3.810000000000000000e+02,4.270000000000000000e+02
4.132500000000000000e+02,2.755000000000000071e+01,5.520000000000000000e+02,1.700000000000000000e+02,1.800000000000000000e+02,1.980000000000000000e+02,2.260000000000000000e+02,2.720000000000000000e+02,3.180000000000000000e+02,3.660000000000000000e+02,4.060000000000000000e+02,4.500000000000000000e+02,4.880000000000000000e+02,4.000000000000000000e+01,6.400000000000000000e+01,1.120000000000000000e+02,1.580000000000000000e+02,2.040000000000000000e+02,2.480000000000000000e+02,2.940000000000000000e+02,3.380000000000000000e+02,3.820000000000000000e+02,4.260000000000000000e+02
4.170000000000000000e+02,2.780000000000000071e+01,5.570000000000000000e+02,1.750000000000000000e+02,1.850000000000000000e+02,2.010000000000000000e+02,2.270000000000000000e+02,2.750000000000000000e+02,3.190000000000000000e+02,3.650000000000000000e+02,4.070000000000000000e+02,4.490000000000000000e+02,4.890000000000000000e+02,4.100000000000000000e+01,6.700000000000000000e+01,1.130000000000000000e+02,1.570000000000000000e+02,2.030000000000000000e+02,2.490000000000000000e+02,2.950000000000000000e+02,3.390000000000000000e+02,3.850000000000000000e+02,4.290000000000000000e+02
4.207500000000000000e+02,2.805000000000000071e+01,5.620000000000000000e+02,1.800000000000000000e+02,1.880000000000000000e+02,2.040000000000000000e+02,2.280000000000000000e+02,2.720000000000000000e+02,3.200000000000000000e+02,3.620000000000000000e+02,4.080000000000000000e+02,4.500000000000000000e+02,4.920000000000000000e+02,4.200000000000000000e+01,6.600000000000000000e+01,1.100000000000000000e+02,1.580000000000000000e+02,2.040000000000000000e+02,2.500000000000000000e+02,2.960000000000000000e+02,3.400000000000000000e+02,3.860000000000000000e+02,4.260000000000000000e+02
4.245000000000000000e+02,2.830000000000000071e+01,5.670000000000000000e+02,1.850000000000000000e+02,1.930000000000000000e+02,2.050000000000000000e+02,2.270000000000000000e+02,2.730000000000000000e+02,3.190000000000000000e+02,3.630000000000000000e+02,4.090000000000000000e+02,4.510000000000000000e+02,4.910000000000000000e+02,4.100000000000000000e+01,6.700000000000000000e+01,1.110000000000000000e+02,1.610000000000000000e+02,2.050000000000000000e+02,2.510000000000000000e+02,2.950000000000000000e+02,3.390000000000000000e+02,3.850000000000000000e+02,4.270000000000000000e+02
4.282500000000000000e+02,2.855000000000000071e+01,5.720000000000000000e+02,1.880000000000000000e+02,1.960000000000000000e+02,2.080000000000000000e+02,2.300000000000000000e+02,2.740000000000000000e+02,3.220000000000000000e+02,3.640000000000000000e+02,4.060000000000000000e+02,4.520000000000000000e+02,4.920000000000000000e+02,4.000000000000000000e+01,7.000000000000000000e+01,1.100000000000000000e+02,1.620000000000000000e+02,2.040000000000000000e+02,2.500000000000000000e+02,2.940000000000000000e+02,3.400000000000000000e+02,3.860000000000000000e+02,4.300000000000000000e+02
4.320000000000000000e+02,2.880000000000000071e+01,5.770000000000000000e+02,1.930000000000000000e+02,1.990000000000000000e+02,2.110000000000000000e+02,2.330000000000000000e+02,2.750000000000000000e+02,3.190000000000000000e+02,3.650000000000000000e+02,4.070000000000000000e+02,4.530000000000000000e+02,4.930000000000000000e+02,3.900000000000000000e+01,6.900000000000000000e+01,1.110000000000000000e+02,1.590000000000000000e+02,2.050000000000000000e+02,2.490000000000000000e+02,2.970000000000000000e+02,3.410000000000000000e+02,3.870000000000000000e+02,4.290000000000000000e+02
4.357500000000000000e+02,2.905000000000000071e+01,5.820000000000000000e+02,1.980000000000000000e+02,2.040000000000000000e+02,2.160000000000000000e+02,2.340000000000000000e+02,2.740000000000000000e+02,3.200000000000000000e+02,3.640000000000000000e+02,4.100000000000000000e+02,4.540000000000000000e+02,4.940000000000000000e+02,4.000000000000000000e+01,6.800000000000000000e+01,1.120000000000000000e+02,1.580000000000000000e+02,2.080000000000000000e+02,2.500000000000000000e+02,2.980000000000000000e+02,3.400000000000000000e+02,3.860000000000000000e+02,4.300000000000000000e+02
4.395000000000000000e+02,2.930000000000000071e+01,5.870000000000000000e+02,2.030000000000000000e+02,2.070000000000000000e+02,2.190000000000000000e+02,2.370000000000000000e+02,2.750000000000000000e+02,3.210000000000000000e+02,3.670000000000000000e+02,4.110000000000000000e+02,4.510000000000000000e+02,4.950000000000000000e+02,4.100000000000000000e+01,6.700000000000000000e+01,1.130000000000000000e+02,1.590000000000000000e+02,2.070000000000000000e+02,2.490000000000000000e+02,2.970000000000000000e+02,3.410000000000000000e+02,3.870000000000000000e+02,4.310000000000000000e+02
4.432500000000000000e+02,2.955000000000000071e+01,5.920000000000000000e+02,2.080000000000000000e+02,2.120000000000000000e+02,2.240000000000000000e+02,2.420000000000000000e+02,2.760000000000000000e+02,3.200000000000000000e+02,3.640000000000000000e+02,4.100000000000000000e+02,4.520000000000000000e+02,4.940000000000000000e+02,4.400000000000000000e+01,6.800000000000000000e+01,1.120000000000000000e+02,1.600000000000000000e+02,2.060000000000000000e+02,2.500000000000000000e+02,2.940000000000000000e+02,3.440000000000000000e+02,3.860000000000000000e+02,4.320000000000000000e+02
4.470000000000000000e+02,2.980000000000000071e+01,5.970000000000000000e+02,2.130000000000000000e+02,2.150000000000000000e+02,2.290000000000000000e+02,2.430000000000000000e+02,2.750000000000000000e+02,3.210000000000000000e+02,3.650000000000000000e+02,4.110000000000000000e+02,4.550000000000000000e+02,4.970000000000000000e+02,3.900000000000000000e+01,6.900000000000000000e+01,1.110000000000000000e+02,1.610000000000000000e+02,2.070000000000000000e+02,2.530000000000000000e+02,2.950000000000000000e+02,3.450000000000000000e+02,3.850000000000000000e+02,4.310000000000000000e+02
4.507500000000000000e+02,3.005000000000000071e+01,6.020000000000000000e+02,2.180000000000000000e+02,2.200000000000000000e+02,2.300000000000000000e+02,2.460000000000000000e+02,2.760000000000000000e+02,3.220000000000000000e+02,3.680000000000000000e+02,4.120000000000000000e+02,4.560000000000000000e+02,4.960000000000000000e+02,4.000000000000000000e+01,6.800000000000000000e+01,1.140000000000000000e+02,1.600000000000000000e+02,2.060000000000000000e+02,2.520000000000000000e+02,2.960000000000000000e+02,3.420000000000000000e+02,3.860000000000000000e+02,4.300000000000000000e+02
4.545000000000000000e+02,3.030000000000000071e+01,6.070000000000000000e+02,2.230000000000000000e+02,2.250000000000000000e+02,2.330000000000000000e+02,2.510000000000000000e+02,2.750000000000000000e+02,3.230000000000000000e+02,3.670000000000000000e+02,4.110000000000000000e+02,4.550000000000000000e+02,4.970000000000000000e+02,4.100000000000000000e+01,6.900000000000000000e+01,1.150000000000000000e+02,1.570000000000000000e+02,2.070000000000000000e+02,2.510000000000000000e+02,2.970000000000000000e+02,3.430000000000000000e+02,3.890000000000000000e+02,4.330000000000000000e+02
4.582500000000000000e+02,3.055000000000000071e+01,6.120000000000000000e+02,2.280000000000000000e+02,2.300000000000000000e+02,2.380000000000000000e+02,2.540000000000000000e+02,2.740000000000000000e+02,3.220000000000000000e+02,3.660000000000000000e+02,4.120000000000000000e+02,4.560000000000000000e+02,5.000000000000000000e+02,4.200000000000000000e+01,6.800000000000000000e+01,1.140000000000000000e+02,1.580000000000000000e+02,2.060000000000000000e+02,2.520000000000000000e+02,2.980000000000000000e+02,3.420000000000000000e+02,3.880000000000000000e+02,4.320000000000000000e+02
4.620000000000000000e+02,3.080000000000000071e+01,6.170000000000000000e+02,2.310000000000000000e+02,2.350000000000000000e+02,2.410000000000000000e+02,2.550000000000000000e+02,2.750000000000000000e+02,3.190000000000000000e+02,3.690000000000000000e+02,4.110000000000000000e+02,4.570000000000000000e+02,4.990000000000000000e+02,4.100000000000000000e+01,6.900000000000000000e+01,1.150000000000000000e+02,1.590000000000000000e+02,2.090000000000000000e+02,2.530000000000000000e+02,2.970000000000000000e+02,3.430000000000000000e+02,3.870000000000000000e+02,4.330000000000000000e+02
4.657500000000000000e+02,3.105000000000000071e+01,6.220000000000000000e+02,2.360000000000000000e+02,2.380000000000000000e+02,2.440000000000000000e+02,2.580000000000000000e+02,2.800000000000000000e+02,3.220000000000000000e+02,3.700000000000000000e+02,4.100000000000000000e+02,4.560000000000000000e+02,5.000000000000000000e+02,4.200000000000000000e+01,6.800000000000000000e+01,1.160000000000000000e+02,1.600000000000000000e+02,2.060000000000000000e+02,2.540000000000000000e+02,2.960000000000000000e+02,3.440000000000000000e+02,3.880000000000000000e+02,4.360000000000000000e+02
4.695000000000000000e+02,3.130000000000000071e+01,6.270000000000000000e+02,2.410000000000000000e+02,2.430000000000000000e+02,2.490000000000000000e+02,2.610000000000000000e+02,2.830000000000000000e+02,3.210000000000000000e+02,3.690000000000000000e+02,4.110000000000000000e+02,4.570000000000000000e+02,5.010000000000000000e+02,4.300000000000000000e+01,6.900000000000000000e+01,1.150000000000000000e+02,1.590000000000000000e+02,2.070000000000000000e+02,2.530000000000000000e+02,2.970000000000000000e+02,3.450000000000000000e+02,3.890000000000000000e+02,4.350000000000000000e+02
4.732500000000000000e+02,3.155000000000000071e+01,6.320000000000000000e+02,2.460000000000000000e+02,2.480000000000000000e+02,2.520000000000000000e+02,2.640000000000000000e+02,2.840000000000000000e+02,3.220000000000000000e+02,3.680000000000000000e+02,4.140000000000000000e+02,4.580000000000000000e+02,5.020000000000000000e+02,4.200000000000000000e+01,6.800000000000000000e+01,1.160000000000000000e+02,1.600000000000000000e+02,2.080000000000000000e+02,2.540000000000000000e+02,2.980000000000000000e+02,3.420000000000000000e+02,3.900000000000000000e+02,4.340000000000000000e+02
4.770000000000000000e+02,3.180000000000000071e+01,6.370000000000000000e+02,2.510000000000000000e+02,2.530000000000000000e+02,2.570000000000000000e+02,2.690000000000000000e+02,2.870000000000000000e+02,3.250000000000000000e+02,3.670000000000000000e+02,4.150000000000000000e+02,4.570000000000000000e+02,5.010000000000000000e+02,4.100000000000000000e+01,7.100000000000000000e+01,1.150000000000000000e+02,1.610000000000000000e+02,2.070000000000000000e+02,2.530000000000000000e+02,2.970000000000000000e+02,3.430000000000000000e+02,3.890000000000000000e+02,4.350000000000000000e+02
4.807500000000000000e+02,3.204999999999999716e+01,6.420000000000000000e+02,2.560000000000000000e+02,2.580000000000000000e+02,2.600000000000000000e+02,2.740000000000000000e+02,2.900000000000000000e+02,3.240000000000000000e+02,3.680000000000000000e+02,4.120000000000000000e+02,4.580000000000000000e+02,5.000000000000000000e+02,4.200000000000000000e+01,7.200000000000000000e+01,1.140000000000000000e+02,1.600000000000000000e+02,2.080000000000000000e+02,2.540000000000000000e+02,2.980000000000000000e+02,3.440000000000000000e+02,3.920000000000000000e+02,4.340000000000000000e+02
4.845000000000000000e+02,3.229999999999999716e+01,6.470000000000000000e+02,2.590000000000000000e+02,2.630000000000000000e+02,2.650000000000000000e+02,2.750000000000000000e+02,2.930000000000000000e+02,3.230000000000000000e+02,3.690000000000000000e+02,4.130000000000000000e+02,4.610000000000000000e+02,5.030000000000000000e+02,4.300000000000000000e+01,6.900000000000000000e+01,1.150000000000000000e+02,1.590000000000000000e+02,2.070000000000000000e+02,2.530000000000000000e+02,2.990000000000000000e+02,3.450000000000000000e+02,3.890000000000000000e+02,4.350000000000000000e+02
4.882500000000000000e+02,3.254999999999999716e+01,6.520000000000000000e+02,2.640000000000000000e+02,2.680000000000000000e+02,2.700000000000000000e+02,2.800000000000000000e+02,2.960000000000000000e+02,3.220000000000000000e+02,3.700000000000000000e+02,4.140000000000000000e+02,4.620000000000000000e+02,5.020000000000000000e+02,4.400000000000000000e+01,7.000000000000000000e+01,1.180000000000000000e+02,1.620000000000000000e+02,2.080000000000000000e+02,2.540000000000000000e+02,2.980000000000000000e+02,3.440000000000000000e+02,3.900000000000000000e+02,4.340000000000000000e+02
4.920000000000000000e+02,3.279999999999999716e+01,6.570000000000000000e+02,2.690000000000000000e+02,2.730000000000000000e+02,2.750000000000000000e+02,2.830000000000000000e+02,3.010000000000000000e+02,3.230000000000000000e+02,3.690000000000000000e+02,4.150000000000000000e+02,4.590000000000000000e+02,5.030000000000000000e+02,4.500000000000000000e+01,6.900000000000000000e+01,1.190000000000000000e+02,1.610000000000000000e+02,2.070000000000000000e+02,2.530000000000000000e+02,2.990000000000000000e+02,3.450000000000000000e+02,3.910000000000000000e+02,4.350000000000000000e+02
4.957500000000000000e+02,3.304999999999999716e+01,6.620000000000000000e+02,2.740000000000000000e+02,2.760000000000000000e+02,2.800000000000000000e+02,2.880000000000000000e+02,3.000000000000000000e+02,3.240000000000000000e+02,3.680000000000000000e+02,4.160000000000000000e+02,4.600000000000000000e+02,5.060000000000000000e+02,4.600000000000000000e+01,7.000000000000000000e+01,1.160000000000000000e+02,1.620000000000000000e+02,2.060000000000000000e+02,2.560000000000000000e+02,3.000000000000000000e+02,3.460000000000000000e+02,3.900000000000000000e+02,4.340000000000000000e+02
4.995000000000000000e+02,3.329999999999999716e+01,6.670000000000000000e+02,2.790000000000000000e+02,2.810000000000000000e+02,2.830000000000000000e+02,2.910000000000000000e+02,3.030000000000000000e+02,3.250000000000000000e+02,3.690000000000000000e+02,4.170000000000000000e+02,4.590000000000000000e+02,5.050000000000000000e+02,4.300000000000000000e+01,7.100000000000000000e+01,1.150000000000000000e+02,1.650000000000000000e+02,2.050000000000000000e+02,2.570000000000000000e+02,2.990000000000000000e+02,3.450000000000000000e+02,3.910000000000000000e+02,4.350000000000000000e+02
5.032500000000000000e+02,3.354999999999999716e+01,6.720000000000000000e+02,8.600000000000000000e+01,2.860000000000000000e+02,2.880000000000000000e+02,2.940000000000000000e+02,3.060000000000000000e+02,3.280000000000000000e+02,3.700000000000000000e+02,4.140000000000000000e+02,4.600000000000000000e+02,5.040000000000000000e+02,4.400000000000000000e+01,7.200000000000000000e+01,1.160000000000000000e+02,1.640000000000000000e+02,2.060000000000000000e+02,2.540000000000000000e+02,3.000000000000000000e+02,3.440000000000000000e+02,3.920000000000000000e+02,4.360000000000000000e+02
5.070000000000000000e+02,3.379999999999999716e+01,6.770000000000000000e+02,8.700000000000000000e+01,2.910000000000000000e+02,2.930000000000000000e+02,2.990000000000000000e+02,3.110000000000000000e+02,3.290000000000000000e+02,3.690000000000000000e+02,4.150000000000000000e+02,4.590000000000000000e+02,5.050000000000000000e+02,4.300000000000000000e+01,6.900000000000000000e+01,1.170000000000000000e+02,1.630000000000000000e+02,2.070000000000000000e+02,2.530000000000000000e+02,3.030000000000000000e+02,3.450000000000000000e+02,3.930000000000000000e+02,4.370000000000000000e+02
5.107500000000000000e+02,3.404999999999999716e+01,6.820000000000000000e+02,8.600000000000000000e+01,2.960000000000000000e+02,2.980000000000000000e+02,3.020000000000000000e+02,3.140000000000000000e+02,3.320000000000000000e+02,3.700000000000000000e+02,4.160000000000000000e+02,4.620000000000000000e+02,5.060000000000000000e+02,4.400000000000000000e+01,7.000000000000000000e+01,1.160000000000000000e+02,1.640000000000000000e+02,2.080000000000000000e+02,2.540000000000000000e+02,3.040000000000000000e+02,3.440000000000000000e+02,3.920000000000000000e+02,4.360000000000000000e+02
5.145000000000000000e+02,3.429999999999999716e+01,6.870000000000000000e+02,7.700000000000000000e+01,3.010000000000000000e+02,3.030000000000000000e+02,3.070000000000000000e+02,3.190000000000000000e+02,3.370000000000000000e+02,3.710000000000000000e+02,4.170000000000000000e+02,4.590000000000000000e+02,5.070000000000000000e+02,4.500000000000000000e+01,7.300000000000000000e+01,1.190000000000000000e+02,1.630000000000000000e+02,2.090000000000000000e+02,2.550000000000000000e+02,3.010000000000000000e+02,3.450000000000000000e+02,3.890000000000000000e+02,4.390000000000000000e+02
5.182500000000000000e+02,3.454999999999999716e+01,6.920000000000000000e+02,8.200000000000000000e+01,3.040000000000000000e+02,3.080000000000000000e+02,3.100000000000000000e+02,3.240000000000000000e+02,3.400000000000000000e+02,3.700000000000000000e+02,4.160000000000000000e+02,4.600000000000000000e+02,5.060000000000000000e+02,4.600000000000000000e+01,7.400000000000000000e+01,1.160000000000000000e+02,1.640000000000000000e+02,2.060000000000000000e+02,2.560000000000000000e+02,3.020000000000000000e+02,3.480000000000000000e+02,3.900000000000000000e+02,4.400000000000000000e+02
5.220000000000000000e+02,3.479999999999999716e+01,6.970000000000000000e+02,7.900000000000000000e+01,3.090000000000000000e+02,3.130000000000000000e+02,3.150000000000000000e+02,3.250000000000000000e+02,3.410000000000000000e+02,3.710000000000000000e+02,4.170000000000000000e+02,4.630000000000000000e+02,5.070000000000000000e+02,4.300000000000000000e+01,7.300000000000000000e+01,1.170000000000000000e+02,1.630000000000000000e+02,2.090000000000000000e+02,2.550000000000000000e+02,3.010000000000000000e+02,3.470000000000000000e+02,3.910000000000000000e+02,4.370000000000000000e+02
5.257500000000000000e+02,3.504999999999999716e+01,7.020000000000000000e+02,8.000000000000000000e+01,3.140000000000000000e+02,3.180000000000000000e+02,3.200000000000000000e+02,3.280000000000000000e+02,3.460000000000000000e+02,3.700000000000000000e+02,4.180000000000000000e+02,4.620000000000000000e+02,5.060000000000000000e+02,4.400000000000000000e+01,7.400000000000000000e+01,1.180000000000000000e+02,1.640000000000000000e+02,2.100000000000000000e+02,2.520000000000000000e+02,3.020000000000000000e+02,3.460000000000000000e+02,3.920000000000000000e+02,4.380000000000000000e+02
5.295000000000000000e+02,3.529999999999999716e+01,7.070000000000000000e+02,8.300000000000000000e+01,3.190000000000000000e+02,3.230000000000000000e+02,3.250000000000000000e+02,3.330000000000000000e+02,3.490000000000000000e+02,3.690000000000000000e+02,4.170000000000000000e+02,4.630000000000000000e+02,5.070000000000000000e+02,4.500000000000000000e+01,7.500000000000000000e+01,1.170000000000000000e+02,1.630000000000000000e+02,2.090000000000000000e+02,2.530000000000000000e+02,3.010000000000000000e+02,3.470000000000000000e+02,3.930000000000000000e+02,4.370000000000000000e+02
5.332500000000000000e+02,3.554999999999999716e+01,7.120000000000000000e+02,8.200000000000000000e+01,3.240000000000000000e+02,3.260000000000000000e+02,3.300000000000000000e+02,3.360000000000000000e+02,3.500000000000000000e+02,3.700000000000000000e+02,4.140000000000000000e+02,4.640000000000000000e+02,5.060000000000000000e+02,4.400000000000000000e+01,7.400000000000000000e+01,1.180000000000000000e+02,1.640000000000000000e+02,2.100000000000000000e+02,2.540000000000000000e+02,3.040000000000000000e+02,3.480000000000000000e+02,3.920000000000000000e+02,4.380000000000000000e+02
5.370000000000000000e+02,3.579999999999999716e+01,7.170000000000000000e+02,8.100000000000000000e+01,1.310000000000000000e+02,3.310000000000000000e+02,3.330000000000000000e+02,3.390000000000000000e+02,3.530000000000000000e+02,3.750000000000000000e+02,4.170000000000000000e+02,4.650000000000000000e+02,5.070000000000000000e+02,4.300000000000000000e+01,7.300000000000000000e+01,1.190000000000000000e+02,1.630000000000000000e+02,2.110000000000000000e+02,2.530000000000000000e+02,3.010000000000000000e+02,3.490000000000000000e+02,3.910000000000000000e+02,4.390000000000000000e+02
5.407500000000000000e+02,3.604999999999999716e+01,7.220000000000000000e+02,8.000000000000000000e+01,1.340000000000000000e+02,3.360000000000000000e+02,3.380000000000000000e+02,3.440000000000000000e+02,3.560000000000000000e+02,3.780000000000000000e+02,4.160000000000000000e+02,4.640000000000000000e+02,5.060000000000000000e+02,4.400000000000000000e+01,7.400000000000000000e+01,1.200000000000000000e+02,1.640000000000000000e+02,2.100000000000000000e+02,2.540000000000000000e+02,3.020000000000000000e+02,3.480000000000000000e+02,3.920000000000000000e+02,4.400000000000000000e+02
5.445000000000000000e+02,3.629999999999999716e+01,7.270000000000000000e+02,7.900000000000000000e+01,1.330000000000000000e+02,3.410000000000000000e+02,3.430000000000000000e+02,3.470000000000000000e+02,3.590000000000000000e+02,3.790000000000000000e+02,4.170000000000000000e+02,4.630000000000000000e+02,5.090000000000000000e+02,4.500000000000000000e+01,7.300000000000000000e+01,1.190000000000000000e+02,1.630000000000000000e+02,2.110000000000000000e+02,2.550000000000000000e+02,3.030000000000000000e+02,3.490000000000000000e+02,3.930000000000000000e+02,4.370000000000000000e+02
5.482500000000000000e+02,3.654999999999999716e+01,7.320000000000000000e+02,8.000000000000000000e+01,1.240000000000000000e+02,3.460000000000000000e+02,3.480000000000000000e+02,3.520000000000000000e+02,3.640000000000000000e+02,3.820000000000000000e+02,4.200000000000000000e+02,4.620000000000000000e+02,5.100000000000000000e+02,4.200000000000000000e+01,7.400000000000000000e+01,1.180000000000000000e+02,1.660000000000000000e+02,2.100000000000000000e+02,2.560000000000000000e+02,3.020000000000000000e+02,3.480000000000000000e+02,3.920000000000000000e+02,4.380000000000000000e+02
5.520000000000000000e+02,3.679999999999999716e+01,7.370000000000000000e+02,8.100000000000000000e+01,1.270000000000000000e+02,3.510000000000000000e+02,3.530000000000000000e+02,3.550000000000000000e+02,3.690000000000000000e+02,3.850000000000000000e+02,4.190000000000000000e+02,4.630000000000000000e+02,5.070000000000000000e+02,4.100000000000000000e+01,7.700000000000000000e+01,1.190000000000000000e+02,1.670000000000000000e+02,2.090000000000000000e+02,2.550000000000000000e+02,3.030000000000000000e+02,3.490000000000000000e+02,3.930000000000000000e+02,4.390000000000000000e+02
5.557500000000000000e+02,3.704999999999999716e+01,7.420000000000000000e+02,8.200000000000000000e+01,1.260000000000000000e+02,3.540000000000000000e+02,3.580000000000000000e+02,3.600000000000000000e+02,3.700000000000000000e+02,3.880000000000000000e+02,4.180000000000000000e+02,4.640000000000000000e+02,5.080000000000000000e+02,4.000000000000000000e+01,7.600000000000000000e+01,1.200000000000000000e+02,1.640000000000000000e+02,2.100000000000000000e+02,2.540000000000000000e+02,3.020000000000000000e+02,3.480000000000000000e+02,3.940000000000000000e+02,4.380000000000000000e+02
5.595000000000000000e+02,3.729999999999999716e+01,7.470000000000000000e+02,8.100000000000000000e+01,1.270000000000000000e+02,3.590000000000000000e+02,3.630000000000000000e+02,3.650000000000000000e+02,3.750000000000000000e+02,3.910000000000000000e+02,4.170000000000000000e+02,4.650000000000000000e+02,5.090000000000000000e+02,4.100000000000000000e+01,7.500000000000000000e+01,1.210000000000000000e+02,1.650000000000000000e+02,2.130000000000000000e+02,2.570000000000000000e+02,3.030000000000000000e+02,3.470000000000000000e+02,3.930000000000000000e+02,4.390000000000000000e+02
5.632500000000000000e+02,3.754999999999999716e+01,7.520000000000000000e+02,8.400000000000000000e+01,1.280000000000000000e+02,3.640000000000000000e+02,3.680000000000000000e+02,3.700000000000000000e+02,3.780000000000000000e+02,3.960000000000000000e+02,4.180000000000000000e+02,4.620000000000000000e+02,5.100000000000000000e+02,4.200000000000000000e+01,7.400000000000000000e+01,1.220000000000000000e+02,1.640000000000000000e+02,2.120000000000000000e+02,2.560000000000000000e+02,3.000000000000000000e+02,3.480000000000000000e+02,3.940000000000000000e+02,4.400000000000000000e+02
5.670000000000000000e+02,3.779999999999999716e+01,7.570000000000000000e+02,8.100000000000000000e+01,1.290000000000000000e+02,3.690000000000000000e+02,3.710000000000000000e+02,3.750000000000000000e+02,3.830000000000000000e+02,3.950000000000000000e+02,4.190000000000000000e+02,4.630000000000000000e+02,5.110000000000000000e+02,4.300000000000000000e+01,7.500000000000000000e+01,1.190000000000000000e+02,1.650000000000000000e+02,2.110000000000000000e+02,2.570000000000000000e+02,3.010000000000000000e+02,3.510000000000000000e+02,3.950000000000000000e+02,4.410000000000000000e+02
5.707500000000000000e+02,3.804999999999999716e+01,7.620000000000000000e+02,8.000000000000000000e+01,1.260000000000000000e+02,3.740000000000000000e+02,3.760000000000000000e+02,3.780000000000000000e+02,3.860000000000000000e+02,3.980000000000000000e+02,4.200000000000000000e+02,4.640000000000000000e+02,5.120000000000000000e+02,4.000000000000000000e+01,7.400000000000000000e+01,1.200000000000000000e+02,1.660000000000000000e+02,2.100000000000000000e+02,2.600000000000000000e+02,3.000000000000000000e+02,3.520000000000000000e+02,3.940000000000000000e+02,4.400000000000000000e+02
5.745000000000000000e+02,3.829999999999999716e+01,7.670000000000000000e+02,8.100000000000000000e+01,1.270000000000000000e+02,1.810000000000000000e+02,3.810000000000000000e+02,3.830000000000000000e+02,3.890000000000000000e+02,4.010000000000000000e+02,4.230000000000000000e+02,4.650000000000000000e+02,5.090000000000000000e+02,4.100000000000000000e+01,7.500000000000000000e+01,1.210000000000000000e+02,1.670000000000000000e+02,2.110000000000000000e+02,2.590000000000000000e+02,3.010000000000000000e+02,3.490000000000000000e+02,3.950000000000000000e+02,4.390000000000000000e+02
5.782500000000000000e+02,3.854999999999999716e+01,7.720000000000000000e+02,8.000000000000000000e+01,1.280000000000000000e+02,1.820000000000000000e+02,3.860000000000000000e+02,3.880000000000000000e+02,3.940000000000000000e+02,4.060000000000000000e+02,4.240000000000000000e+02,4.640000000000000000e+02,5.100000000000000000e+02,4.400000000000000000e+01,7.400000000000000000e+01,1.220000000000000000e+02,1.640000000000000000e+02,2.120000000000000000e+02,2.560000000000000000e+02,3.020000000000000000e+02,3.480000000000000000e+02,3.980000000000000000e+02,4.400000000000000000e+02
5.820000000000000000e+02,3.879999999999999716e+01,7.770000000000000000e+02,8.100000000000000000e+01,1.270000000000000000e+02,1.810000000000000000e+02,3.910000000000000000e+02,3.930000000000000000e+02,3.970000000000000000e+02,4.090000000000000000e+02,4.270000000000000000e+02,4.650000000000000000e+02,5.110000000000000000e+02,4.300000000000000000e+01,7.100000000000000000e+01,1.210000000000000000e+02,1.650000000000000000e+02,2.110000000000000000e+02,2.570000000000000000e+02,3.030000000000000000e+02,3.490000000000000000e+02,3.970000000000000000e+02,4.390000000000000000e+02
5.857500000000000000e+02,3.904999999999999716e+01,7.820000000000000000e+02,7.800000000000000000e+01,1.280000000000000000e+02,1.720000000000000000e+02,3.960000000000000000e+02,3.980000000000000000e+02,4.020000000000000000e+02,4.140000000000000000e+02,4.320000000000000000e+02,4.660000000000000000e+02,5.100000000000000000e+02,4.200000000000000000e+01,7.200000000000000000e+01,1.220000000000000000e+02,1.680000000000000000e+02,2.140000000000000000e+02,2.580000000000000000e+02,3.000000000000000000e+02,3.500000000000000000e+02,3.960000000000000000e+02,4.400000000000000000e+02
5.895000000000000000e+02,3.929999999999999716e+01,7.870000000000000000e+02,7.900000000000000000e+01,1.290000000000000000e+02,1.730000000000000000e+02,3.990000000000000000e+02,4.030000000000000000e+02,4.050000000000000000e+02,4.190000000000000000e+02,4.330000000000000000e+02,4.650000000000000000e+02,5.110000000000000000e+02,4.500000000000000000e+01,7.100000000000000000e+01,1.230000000000000000e+02,1.670000000000000000e+02,2.110000000000000000e+02,2.570000000000000000e+02,3.010000000000000000e+02,3.490000000000000000e+02,3.970000000000000000e+02,4.430000000000000000e+02
5.932500000000000000e+02,3.954999999999999716e+01,7.920000000000000000e+02,7.800000000000000000e+01,1.300000000000000000e+02,1.740000000000000000e+02,4.040000000000000000e+02,4.080000000000000000e+02,4.100000000000000000e+02,4.200000000000000000e+02,4.360000000000000000e+02,4.660000000000000000e+02,5.120000000000000000e+02,4.600000000000000000e+01,7.000000000000000000e+01,1.220000000000000000e+02,1.680000000000000000e+02,2.120000000000000000e+02,2.580000000000000000e+02,3.040000000000000000e+02,3.500000000000000000e+02,3.960000000000000000e+02,4.420000000000000000e+02
5.970000000000000000e+02,3.979999999999999716e+01,7.970000000000000000e+02,8.100000000000000000e+01,1.270000000000000000e+02,1.750000000000000000e+02,4.090000000000000000e+02,4.130000000000000000e+02,4.150000000000000000e+02,4.230000000000000000e+02,4.410000000000000000e+02,4.650000000000000000e+02,5.130000000000000000e+02,4.300000000000000000e+01,7.100000000000000000e+01,1.210000000000000000e+02,1.690000000000000000e+02,2.130000000000000000e+02,2.590000000000000000e+02,3.050000000000000000e+02,3.470000000000000000e+02,3.970000000000000000e+02,4.390000000000000000e+02
6.007500000000000000e+02,4.004999999999999716e+01,8.020000000000000000e+02,8.400000000000000000e+01,1.280000000000000000e+02,1.780000000000000000e+02,4.140000000000000000e+02,4.180000000000000000e+02,4.200000000000000000e+02,4.280000000000000000e+02,4.440000000000000000e+02,4.680000000000000000e+02,5.120000000000000000e+02,4.400000000000000000e+01,7.400000000000000000e+01,1.220000000000000000e+02,1.700000000000000000e+02,2.120000000000000000e+02,2.580000000000000000e+02,3.040000000000000000e+02,3.480000000000000000e+02,3.960000000000000000e+02,4.420000000000000000e+02
6.045000000000000000e+02,4.029999999999999716e+01,8.070000000000000000e+02,8.900000000000000000e+01,1.330000000000000000e+02,1.830000000000000000e+02,4.190000000000000000e+02,4.230000000000000000e+02,4.250000000000000000e+02,4.330000000000000000e+02,4.490000000000000000e+02,4.730000000000000000e+02,5.170000000000000000e+02,4.300000000000000000e+01,7.500000000000000000e+01,1.210000000000000000e+02,1.690000000000000000e+02,2.110000000000000000e+02,2.590000000000000000e+02,3.050000000000000000e+02,3.490000000000000000e+02,3.970000000000000000e+02,4.430000000000000000e+02
6.082500000000000000e+02,4.054999999999999716e+01,8.120000000000000000e+02,9.400000000000000000e+01,1.380000000000000000e+02,1.880000000000000000e+02,4.240000000000000000e+02,4.280000000000000000e+02,4.300000000000000000e+02,4.380000000000000000e+02,4.540000000000000000e+02,4.780000000000000000e+02,5.220000000000000000e+02,4.400000000000000000e+01,7.200000000000000000e+01,1.220000000000000000e+02,1.680000000000000000e+02,2.140000000000000000e+02,2.580000000000000000e+02,3.060000000000000000e+02,3.480000000000000000e+02,3.960000000000000000e+02,4.420000000000000000e+02
6.120000000000000000e+02,4.079999999999999716e+01,8.170000000000000000e+02,9.900000000000000000e+01,1.430000000000000000e+02,1.930000000000000000e+02,4.290000000000000000e+02,4.330000000000000000e+02,4.350000000000000000e+02,4.430000000000000000e+02,4.590000000000000000e+02,4.830000000000000000e+02,5.270000000000000000e+02,4.300000000000000000e+01,7.300000000000000000e+01,1.230000000000000000e+02,1.670000000000000000e+02,2.150000000000000000e+02,2.570000000000000000e+02,3.050000000000000000e+02,3.490000000000000000e+02,3.970000000000000000e+02,4.430000000000000000e+02
6.157500000000000000e+02,4.104999999999999716e+01,8.220000000000000000e+02,1.020000000000000000e+02,1.480000000000000000e+02,1.960000000000000000e+02,4.340000000000000000e+02,4.380000000000000000e+02,4.400000000000000000e+02,4.480000000000000000e+02,4.640000000000000000e+02,4.880000000000000000e+02,5.320000000000000000e+02,4.600000000000000000e+01,7.400000000000000000e+01,1.220000000000000000e+02,1.680000000000000000e+02,2.120000000000000000e+02,2.580000000000000000e+02,3.040000000000000000e+02,3.500000000000000000e+02,3.960000000000000000e+02,4.440000000000000000e+02
6.195000000000000000e+02,4.129999999999999716e+01,8.270000000000000000e+02,1.070000000000000000e+02,1.490000000000000000e+02,1.970000000000000000e+02,4.390000000000000000e+02,4.430000000000000000e+02,4.450000000000000000e+02,4.530000000000000000e+02,4.690000000000000000e+02,4.930000000000000000e+02,5.370000000000000000e+02,4.300000000000000000e+01,7.500000000000000000e+01,1.190000000000000000e+02,1.690000000000000000e+02,2.130000000000000000e+02,2.610000000000000000e+02,3.050000000000000000e+02,3.510000000000000000e+02,3.970000000000000000e+02,4.430000000000000000e+02
6.232500000000000000e+02,4.154999999999999716e+01,8.320000000000000000e+02,1.020000000000000000e+02,1.500000000000000000e+02,1.960000000000000000e+02,4.440000000000000000e+02,4.480000000000000000e+02,4.500000000000000000e+02,4.580000000000000000e+02,4.740000000000000000e+02,4.980000000000000000e+02,5.420000000000000000e+02,4.400000000000000000e+01,7.400000000000000000e+01,1.200000000000000000e+02,1.700000000000000000e+02,2.140000000000000000e+02,2.600000000000000000e+02,3.040000000000000000e+02,3.500000000000000000e+02,3.960000000000000000e+02,4.440000000000000000e+02
6.270000000000000000e+02,4.179999999999999716e+01,8.370000000000000000e+02,1.030000000000000000e+02,1.510000000000000000e+02,1.970000000000000000e+02,4.490000000000000000e+02,4.530000000000000000e+02,4.550000000000000000e+02,4.630000000000000000e+02,4.790000000000000000e+02,5.010000000000000000e+02,5.470000000000000000e+02,4.300000000000000000e+01,7.700000000000000000e+01,1.190000000000000000e+02,1.690000000000000000e+02,2.150000000000000000e+02,2.590000000000000000e+02,3.050000000000000000e+02,3.490000000000000000e+02,3.970000000000000000e+02,4.430000000000000000e+02
6.307500000000000000e+02,4.204999999999999716e+01,8.420000000000000000e+02,1.020000000000000000e+02,1.500000000000000000e+02,1.980000000000000000e+02,4.540000000000000000e+02,4.560000000000000000e+02,4.600000000000000000e+02,4.680000000000000000e+02,4.840000000000000000e+02,5.020000000000000000e+02,5.500000000000000000e+02,4.400000000000000000e+01,7.400000000000000000e+01,1.200000000000000000e+02,1.680000000000000000e+02,2.160000000000000000e+02,2.600000000000000000e+02,3.080000000000000000e+02,3.500000000000000000e+02,3.980000000000000000e+02,4.420000000000000000e+02
6.345000000000000000e+02,4.229999999999999716e+01,8.470000000000000000e+02,1.050000000000000000e+02,1.510000000000000000e+02,1.990000000000000000e+02,4.590000000000000000e+02,4.610000000000000000e+02,4.650000000000000000e+02,4.710000000000000000e+02,4.850000000000000000e+02,5.050000000000000000e+02,5.490000000000000000e+02,4.500000000000000000e+01,7.500000000000000000e+01,1.190000000000000000e+02,1.690000000000000000e+02,2.170000000000000000e+02,2.590000000000000000e+02,3.070000000000000000e+02,3.510000000000000000e+02,3.950000000000000000e+02,4.430000000000000000e+02
6.382500000000000000e+02,4.254999999999999716e+01,8.520000000000000000e+02,1.060000000000000000e+02,1.500000000000000000e+02,2.000000000000000000e+02,4.640000000000000000e+02,4.660000000000000000e+02,4.680000000000000000e+02,4.760000000000000000e+02,4.880000000000000000e+02,5.100000000000000000e+02,5.520000000000000000e+02,4.600000000000000000e+01,7.600000000000000000e+01,1.200000000000000000e+02,1.700000000000000000e+02,2.140000000000000000e+02,2.600000000000000000e+02,3.040000000000000000e+02,3.520000000000000000e+02,3.960000000000000000e+02,4.460000000000000000e+02
6.420000000000000000e+02,4.279999999999999716e+01,8.570000000000000000e+02,1.090000000000000000e+02,1.510000000000000000e+02,2.010000000000000000e+02,4.690000000000000000e+02,4.710000000000000000e+02,4.730000000000000000e+02,4.790000000000000000e+02,4.910000000000000000e+02,5.150000000000000000e+02,5.530000000000000000e+02,4.500000000000000000e+01,7.500000000000000000e+01,1.190000000000000000e+02,1.690000000000000000e+02,2.150000000000000000e+02,2.590000000000000000e+02,3.050000000000000000e+02,3.530000000000000000e+02,3.950000000000000000e+02,4.450000000000000000e+02
6.457500000000000000e+02,4.304999999999999716e+01,8.620000000000000000e+02,1.140000000000000000e+02,1.500000000000000000e+02,2.020000000000000000e+02,2.560000000000000000e+02,4.760000000000000000e+02,4.780000000000000000e+02,4.840000000000000000e+02,4.960000000000000000e+02,5.140000000000000000e+02,5.540000000000000000e+02,4.400000000000000000e+01,7.400000000000000000e+01,1.200000000000000000e+02,1.700000000000000000e+02,2.160000000000000000e+02,2.620000000000000000e+02,3.060000000000000000e+02,3.500000000000000000e+02,3.960000000000000000e+02,4.440000000000000000e+02
6.495000000000000000e+02,4.329999999999999716e+01,8.670000000000000000e+02,1.170000000000000000e+02,1.510000000000000000e+02,2.010000000000000000e+02,2.570000000000000000e+02,4.810000000000000000e+02,4.830000000000000000e+02,4.870000000000000000e+02,4.990000000000000000e+02,5.190000000000000000e+02,5.550000000000000000e+02,4.500000000000000000e+01,7.700000000000000000e+01,1.210000000000000000e+02,1.690000000000000000e+02,2.150000000000000000e+02,2.590000000000000000e+02,3.050000000000000000e+02,3.510000000000000000e+02,3.950000000000000000e+02,4.430000000000000000e+02
6.532500000000000000e+02,4.354999999999999716e+01,8.720000000000000000e+02,1.180000000000000000e+02,1.520000000000000000e+02,2.020000000000000000e+02,2.580000000000000000e+02,4.860000000000000000e+02,4.880000000000000000e+02,4.920000000000000000e+02,5.040000000000000000e+02,5.220000000000000000e+02,5.580000000000000000e+02,4.600000000000000000e+01,7.800000000000000000e+01,1.200000000000000000e+02,1.660000000000000000e+02,2.160000000000000000e+02,2.600000000000000000e+02,3.060000000000000000e+02,3.520000000000000000e+02,3.980000000000000000e+02,4.440000000000000000e+02
6.570000000000000000e+02,4.379999999999999716e+01,8.770000000000000000e+02,1.230000000000000000e+02,1.530000000000000000e+02,2.030000000000000000e+02,2.610000000000000000e+02,4.910000000000000000e+02,4.930000000000000000e+02,4.970000000000000000e+02,5.090000000000000000e+02,5.270000000000000000e+02,5.590000000000000000e+02,4.300000000000000000e+01,7.500000000000000000e+01,1.210000000000000000e+02,1.650000000000000000e+02,2.170000000000000000e+02,2.630000000000000000e+02,3.070000000000000000e+02,3.530000000000000000e+02,3.950000000000000000e+02,4.450000000000000000e+02
6.607500000000000000e+02,4.404999999999999716e+01,8.820000000000000000e+02,1.240000000000000000e+02,1.540000000000000000e+02,2.020000000000000000e+02,2.480000000000000000e+02,4.940000000000000000e+02,4.980000000000000000e+02,5.000000000000000000e+02,5.140000000000000000e+02,5.280000000000000000e+02,5.580000000000000000e+02,4.400000000000000000e+01,7.400000000000000000e+01,1.240000000000000000e+02,1.660000000000000000e+02,2.180000000000000000e+02,2.620000000000000000e+02,3.060000000000000000e+02,3.520000000000000000e+02,3.960000000000000000e+02,4.440000000000000000e+02
6.645000000000000000e+02,4.429999999999999716e+01,8.870000000000000000e+02,1.270000000000000000e+02,1.530000000000000000e+02,2.030000000000000000e+02,2.490000000000000000e+02,4.990000000000000000e+02,5.030000000000000000e+02,5.050000000000000000e+02,5.150000000000000000e+02,5.330000000000000000e+02,5.590000000000000000e+02,4.700000000000000000e+01,7.500000000000000000e+01,1.250000000000000000e+02,1.650000000000000000e+02,2.170000000000000000e+02,2.610000000000000000e+02,3.070000000000000000e+02,3.530000000000000000e+02,3.990000000000000000e+02,4.430000000000000000e+02
6.682500000000000000e+02,4.454999999999999716e+01,8.920000000000000000e+02,1.300000000000000000e+02,1.540000000000000000e+02,2.020000000000000000e+02,2.500000000000000000e+02,5.040000000000000000e+02,5.080000000000000000e+02,5.100000000000000000e+02,5.200000000000000000e+02,5.360000000000000000e+02,5.600000000000000000e+02,4.800000000000000000e+01,7.600000000000000000e+01,1.220000000000000000e+02,1.660000000000000000e+02,2.160000000000000000e+02,2.640000000000000000e+02,3.060000000000000000e+02,3.540000000000000000e+02,3.980000000000000000e+02,4.420000000000000000e+02
6.720000000000000000e+02,4.479999999999999716e+01,8.970000000000000000e+02,1.330000000000000000e+02,1.570000000000000000e+02,2.030000000000000000e+02,2.510000000000000000e+02,5.090000000000000000e+02,5.130000000000000000e+02,5.150000000000000000e+02,5.230000000000000000e+02,5.390000000000000000e+02,5.610000000000000000e+02,4.300000000000000000e+01,7.700000000000000000e+01,1.230000000000000000e+02,1.690000000000000000e+02,2.150000000000000000e+02,2.650000000000000000e+02,3.050000000000000000e+02,3.530000000000000000e+02,3.990000000000000000e+02,4.430000000000000000e+02
6.757500000000000000e+02,4.504999999999999716e+01,9.020000000000000000e+02,1.380000000000000000e+02,1.580000000000000000e+02,2.000000000000000000e+02,2.500000000000000000e+02,5.140000000000000000e+02,5.160000000000000000e+02,5.200000000000000000e+02,5.280000000000000000e+02,5.400000000000000000e+02,5.620000000000000000e+02,4.600000000000000000e+01,7.800000000000000000e+01,1.220000000000000000e+02,1.680000000000000000e+02,2.160000000000000000e+02,2.620000000000000000e+02,3.060000000000000000e+02,3.520000000000000000e+02,4.000000000000000000e+02,4.420000000000000000e+02
6.795000000000000000e+02,4.529999999999999716e+01,9.070000000000000000e+02,1.390000000000000000e+02,1.610000000000000000e+02,2.010000000000000000e+02,2.510000000000000000e+02,5.190000000000000000e+02,5.210000000000000000e+02,5.230000000000000000e+02,5.310000000000000000e+02,5.430000000000000000e+02,5.650000000000000000e+02,4.700000000000000000e+01,7.500000000000000000e+01,1.230000000000000000e+02,1.670000000000000000e+02,2.170000000000000000e+02,2.630000000000000000e+02,3.090000000000000000e+02,3.530000000000000000e+02,4.010000000000000000e+02,4.410000000000000000e+02
6.832500000000000000e+02,4.554999999999999716e+01,9.120000000000000000e+02,1.440000000000000000e+02,1.640000000000000000e+02,2.020000000000000000e+02,2.540000000000000000e+02,5.240000000000000000e+02,5.260000000000000000e+02,5.280000000000000000e+02,5.340000000000000000e+02,5.460000000000000000e+02,5.700000000000000000e+02,4.800000000000000000e+01,7.600000000000000000e+01,1.220000000000000000e+02,1.680000000000000000e+02,2.160000000000000000e+02,2.620000000000000000e+02,3.080000000000000000e+02,3.520000000000000000e+02,3.980000000000000000e+02,4.420000000000000000e+02
6.870000000000000000e+02,4.579999999999999716e+01,9.170000000000000000e+02,1.470000000000000000e+02,1.670000000000000000e+02,2.030000000000000000e+02,2.510000000000000000e+02,3.090000000000000000e+02,5.310000000000000000e+02,5.330000000000000000e+02,5.390000000000000000e+02,5.510000000000000000e+02,5.730000000000000000e+02,4.700000000000000000e+01,7.700000000000000000e+01,1.250000000000000000e+02,1.690000000000000000e+02,2.110000000000000000e+02,2.630000000000000000e+02,3.070000000000000000e+02,3.530000000000000000e+02,3.990000000000000000e+02,4.450000000000000000e+02
6.907500000000000000e+02,4.604999999999999716e+01,9.220000000000000000e+02,1.520000000000000000e+02,1.680000000000000000e+02,2.020000000000000000e+02,2.520000000000000000e+02,3.080000000000000000e+02,5.360000000000000000e+02,5.380000000000000000e+02,5.420000000000000000e+02,5.540000000000000000e+02,5.740000000000000000e+02,4.800000000000000000e+01,7.600000000000000000e+01,1.220000000000000000e+02,1.680000000000000000e+02,2.120000000000000000e+02,2.640000000000000000e+02,3.080000000000000000e+02,3.560000000000000000e+02,3.980000000000000000e+02,4.460000000000000000e+02
6.945000000000000000e+02,4.629999999999999716e+01,9.270000000000000000e+02,1.550000000000000000e+02,1.710000000000000000e+02,2.030000000000000000e+02,2.530000000000000000e+02,3.110000000000000000e+02,5.410000000000000000e+02,5.430000000000000000e+02,5.470000000000000000e+02,5.590000000000000000e+02,5.770000000000000000e+02,4.700000000000000000e+01,7.700000000000000000e+01,1.230000000000000000e+02,1.690000000000000000e+02,2.130000000000000000e+02,2.650000000000000000e+02,3.090000000000000000e+02,3.550000000000000000e+02,3.990000000000000000e+02,4.430000000000000000e+02
6.982500000000000000e+02,4.654999999999999716e+01,9.320000000000000000e+02,1.600000000000000000e+02,1.740000000000000000e+02,2.060000000000000000e+02,2.540000000000000000e+02,3.100000000000000000e+02,5.460000000000000000e+02,5.480000000000000000e+02,5.520000000000000000e+02,5.640000000000000000e+02,5.820000000000000000e+02,4.800000000000000000e+01,7.800000000000000000e+01,1.240000000000000000e+02,1.700000000000000000e+02,2.140000000000000000e+02,2.620000000000000000e+02,3.100000000000000000e+02,3.520000000000000000e+02,4.000000000000000000e+02,4.440000000000000000e+02
7.020000000000000000e+02,4.679999999999999716e+01,9.370000000000000000e+02,1.650000000000000000e+02,1.770000000000000000e+02,2.030000000000000000e+02,2.530000000000000000e+02,2.990000000000000000e+02,5.490000000000000000e+02,5.530000000000000000e+02,5.550000000000000000e+02,5.690000000000000000e+02,5.830000000000000000e+02,4.700000000000000000e+01,7.900000000000000000e+01,1.230000000000000000e+02,1.690000000000000000e+02,2.130000000000000000e+02,2.630000000000000000e+02,3.090000000000000000e+02,3.530000000000000000e+02,4.010000000000000000e+02,4.450000000000000000e+02
7.057500000000000000e+02,4.704999999999999716e+01,9.420000000000000000e+02,1.660000000000000000e+02,1.800000000000000000e+02,2.040000000000000000e+02,2.520000000000000000e+02,3.000000000000000000e+02,5.540000000000000000e+02,5.580000000000000000e+02,5.600000000000000000e+02,5.700000000000000000e+02,5.860000000000000000e+02,4.600000000000000000e+01,7.800000000000000000e+01,1.220000000000000000e+02,1.700000000000000000e+02,2.140000000000000000e+02,2.640000000000000000e+02,3.100000000000000000e+02,3.540000000000000000e+02,3.980000000000000000e+02,4.460000000000000000e+02
7.095000000000000000e+02,4.729999999999999716e+01,9.470000000000000000e+02,1.710000000000000000e+02,1.830000000000000000e+02,2.070000000000000000e+02,2.530000000000000000e+02,3.010000000000000000e+02,5.590000000000000000e+02,5.630000000000000000e+02,5.650000000000000000e+02,5.730000000000000000e+02,5.910000000000000000e+02,4.700000000000000000e+01,7.700000000000000000e+01,1.250000000000000000e+02,1.690000000000000000e+02,2.150000000000000000e+02,2.630000000000000000e+02,3.090000000000000000e+02,3.530000000000000000e+02,3.990000000000000000e+02,4.450000000000000000e+02
7.132500000000000000e+02,4.754999999999999716e+01,9.520000000000000000e+02,1.740000000000000000e+02,1.880000000000000000e+02,2.080000000000000000e+02,2.500000000000000000e+02,3.020000000000000000e+02,5.640000000000000000e+02,5.680000000000000000e+02,5.700000000000000000e+02,5.780000000000000000e+02,5.940000000000000000e+02,5.000000000000000000e+01,7.800000000000000000e+01,1.260000000000000000e+02,1.680000000000000000e+02,2.140000000000000000e+02,2.640000000000000000e+02,3.100000000000000000e+02,3.540000000000000000e+02,4.000000000000000000e+02,4.480000000000000000e+02
7.170000000000000000e+02,4.779999999999999716e+01,9.570000000000000000e+02,1.790000000000000000e+02,1.890000000000000000e+02,2.110000000000000000e+02,2.510000000000000000e+02,3.010000000000000000e+02,5.690000000000000000e+02,5.710000000000000000e+02,5.750000000000000000e+02,5.810000000000000000e+02,5.950000000000000000e+02,4.900000000000000000e+01,7.900000000000000000e+01,1.230000000000000000e+02,1.690000000000000000e+02,2.130000000000000000e+02,2.630000000000000000e+02,3.090000000000000000e+02,3.550000000000000000e+02,3.990000000000000000e+02,4.450000000000000000e+02
7.207500000000000000e+02,4.804999999999999716e+01,9.620000000000000000e+02,1.840000000000000000e+02,1.940000000000000000e+02,2.140000000000000000e+02,2.520000000000000000e+02,3.040000000000000000e+02,5.740000000000000000e+02,5.760000000000000000e+02,5.780000000000000000e+02,5.860000000000000000e+02,5.980000000000000000e+02,4.800000000000000000e+01,8.000000000000000000e+01,1.240000000000000000e+02,1.720000000000000000e+02,2.160000000000000000e+02,2.640000000000000000e+02,3.080000000000000000e+02,3.540000000000000000e+02,4.000000000000000000e+02,4.460000000000000000e+02
7.245000000000000000e+02,4.829999999999999716e+01,9.670000000000000000e+02,1.890000000000000000e+02,1.970000000000000000e+02,2.170000000000000000e+02,2.530000000000000000e+02,3.010000000000000000e+02,5.790000000000000000e+02,5.810000000000000000e+02,5.830000000000000000e+02,5.890000000000000000e+02,6.010000000000000000e+02,4.700000000000000000e+01,8.100000000000000000e+01,1.230000000000000000e+02,1.710000000000000000e+02,2.150000000000000000e+02,2.590000000000000000e+02,3.090000000000000000e+02,3.550000000000000000e+02,4.010000000000000000e+02,4.470000000000000000e+02
7.282500000000000000e+02,4.854999999999999716e+01,9.720000000000000000e+02,1.940000000000000000e+02,2.020000000000000000e+02,2.180000000000000000e+02,2.520000000000000000e+02,3.020000000000000000e+02,3.580000000000000000e+02,5.860000000000000000e+02,5.880000000000000000e+02,5.940000000000000000e+02,6.060000000000000000e+02,4.800000000000000000e+01,7.800000000000000000e+01,1.240000000000000000e+02,1.700000000000000000e+02,2.160000000000000000e+02,2.600000000000000000e+02,3.120000000000000000e+02,3.560000000000000000e+02,4.020000000000000000e+02,4.460000000000000000e+02
7.320000000000000000e+02,4.879999999999999716e+01,9.770000000000000000e+02,1.970000000000000000e+02,2.050000000000000000e+02,2.210000000000000000e+02,2.530000000000000000e+02,3.030000000000000000e+02,3.610000000000000000e+02,5.910000000000000000e+02,5.930000000000000000e+02,5.970000000000000000e+02,6.090000000000000000e+02,4.700000000000000000e+01,7.900000000000000000e+01,1.250000000000000000e+02,1.690000000000000000e+02,2.190000000000000000e+02,2.590000000000000000e+02,3.130000000000000000e+02,3.550000000000000000e+02,4.010000000000000000e+02,4.450000000000000000e+02
7.357500000000000000e+02,4.904999999999999716e+01,9.820000000000000000e+02,2.020000000000000000e+02,2.100000000000000000e+02,2.240000000000000000e+02,2.540000000000000000e+02,3.040000000000000000e+02,3.600000000000000000e+02,5.960000000000000000e+02,5.980000000000000000e+02,6.020000000000000000e+02,6.140000000000000000e+02,4.800000000000000000e+01,8.000000000000000000e+01,1.260000000000000000e+02,1.700000000000000000e+02,2.180000000000000000e+02,2.600000000000000000e+02,3.100000000000000000e+02,3.560000000000000000e+02,4.000000000000000000e+02,4.480000000000000000e+02
7.395000000000000000e+02,4.929999999999999716e+01,9.870000000000000000e+02,2.070000000000000000e+02,2.150000000000000000e+02,2.270000000000000000e+02,2.530000000000000000e+02,3.030000000000000000e+02,3.610000000000000000e+02,5.990000000000000000e+02,6.030000000000000000e+02,6.050000000000000000e+02,6.190000000000000000e+02,4.700000000000000000e+01,8.100000000000000000e+01,1.230000000000000000e+02,1.710000000000000000e+02,2.150000000000000000e+02,2.610000000000000000e+02,3.090000000000000000e+02,3.590000000000000000e+02,4.010000000000000000e+02,4.490000000000000000e+02
7.432500000000000000e+02,4.954999999999999716e+01,9.920000000000000000e+02,2.120000000000000000e+02,2.160000000000000000e+02,2.300000000000000000e+02,2.540000000000000000e+02,3.020000000000000000e+02,3.500000000000000000e+02,6.040000000000000000e+02,6.080000000000000000e+02,6.100000000000000000e+02,6.200000000000000000e+02,4.600000000000000000e+01,8.000000000000000000e+01,1.240000000000000000e+02,1.700000000000000000e+02,2.160000000000000000e+02,2.620000000000000000e+02,3.100000000000000000e+02,3.580000000000000000e+02,4.000000000000000000e+02,4.460000000000000000e+02
7.470000000000000000e+02,4.979999999999999716e+01,9.970000000000000000e+02,2.170000000000000000e+02,2.210000000000000000e+02,2.330000000000000000e+02,2.570000000000000000e+02,3.010000000000000000e+02,3.510000000000000000e+02,6.090000000000000000e+02,6.130000000000000000e+02,6.150000000000000000e+02,6.250000000000000000e+02,4.500000000000000000e+01,8.100000000000000000e+01,1.270000000000000000e+02,1.710000000000000000e+02,2.170000000000000000e+02,2.590000000000000000e+02,3.110000000000000000e+02,3.570000000000000000e+02,4.010000000000000000e+02,4.450000000000000000e+02
7.507500000000000000e+02,5.004999999999999716e+01,1.002000000000000000e+03,2.220000000000000000e+02,2.240000000000000000e+02,2.380000000000000000e+02,2.580000000000000000e+02,3.000000000000000000e+02,3.500000000000000000e+02,6.140000000000000000e+02,6.180000000000000000e+02,6.200000000000000000e+02,6.280000000000000000e+02,4.600000000000000000e+01,8.200000000000000000e+01,1.260000000000000000e+02,1.700000000000000000e+02,2.160000000000000000e+02,2.600000000000000000e+02,3.100000000000000000e+02,3.560000000000000000e+02,4.020000000000000000e+02,4.460000000000000000e+02
7.545000000000000000e+02,5.029999999999999716e+01,1.007000000000000000e+03,2.270000000000000000e+02,2.290000000000000000e+02,2.390000000000000000e+02,2.610000000000000000e+02,3.010000000000000000e+02,3.510000000000000000e+02,6.190000000000000000e+02,6.210000000000000000e+02,6.250000000000000000e+02,6.330000000000000000e+02,4.500000000000000000e+01,8.100000000000000000e+01,1.270000000000000000e+02,1.710000000000000000e+02,2.170000000000000000e+02,2.630000000000000000e+02,3.110000000000000000e+02,3.570000000000000000e+02,3.990000000000000000e+02,4.470000000000000000e+02
7.582500000000000000e+02,5.054999999999999716e+01,1.012000000000000000e+03,2.320000000000000000e+02,2.340000000000000000e+02,2.440000000000000000e+02,2.640000000000000000e+02,3.020000000000000000e+02,3.540000000000000000e+02,6.240000000000000000e+02,6.260000000000000000e+02,6.280000000000000000e+02,6.360000000000000000e+02,4.600000000000000000e+01,8.000000000000000000e+01,1.280000000000000000e+02,1.700000000000000000e+02,2.180000000000000000e+02,2.620000000000000000e+02,3.060000000000000000e+02,3.560000000000000000e+02,4.000000000000000000e+02,4.480000000000000000e+02
7.620000000000000000e+02,5.079999999999999716e+01,1.017000000000000000e+03,2.370000000000000000e+02,2.390000000000000000e+02,2.470000000000000000e+02,2.670000000000000000e+02,3.010000000000000000e+02,3.510000000000000000e+02,6.290000000000000000e+02,6.310000000000000000e+02,6.330000000000000000e+02,6.390000000000000000e+02,4.700000000000000000e+01,8.100000000000000000e+01,1.290000000000000000e+02,1.690000000000000000e+02,2.170000000000000000e+02,2.630000000000000000e+02,3.070000000000000000e+02,3.570000000000000000e+02,4.030000000000000000e+02,4.490000000000000000e+02
7.657500000000000000e+02,5.104999999999999716e+01,1.022000000000000000e+03,2.400000000000000000e+02,2.440000000000000000e+02,2.520000000000000000e+02,2.680000000000000000e+02,3.020000000000000000e+02,3.520000000000000000e+02,6.340000000000000000e+02,6.360000000000000000e+02,6.380000000000000000e+02,6.440000000000000000e+02,4.800000000000000000e+01,8.000000000000000000e+01,1.260000000000000000e+02,1.700000000000000000e+02,2.180000000000000000e+02,2.640000000000000000e+02,3.080000000000000000e+02,3.580000000000000000e+02,4.040000000000000000e+02,4.460000000000000000e+02
7.695000000000000000e+02,5.129999999999999716e+01,1.027000000000000000e+03,2.450000000000000000e+02,2.470000000000000000e+02,2.550000000000000000e+02,2.710000000000000000e+02,3.030000000000000000e+02,3.530000000000000000e+02,4.110000000000000000e+02,6.410000000000000000e+02,6.430000000000000000e+02,6.470000000000000000e+02,4.700000000000000000e+01,8.100000000000000000e+01,1.270000000000000000e+02,1.730000000000000000e+02,2.170000000000000000e+02,2.650000000000000000e+02,3.070000000000000000e+02,3.570000000000000000e+02,4.030000000000000000e+02,4.470000000000000000e+02
7.732500000000000000e+02,5.154999999999999716e+01,1.032000000000000000e+03,2.500000000000000000e+02,2.520000000000000000e+02,2.600000000000000000e+02,2.740000000000000000e+02,3.040000000000000000e+02,3.520000000000000000e+02,4.100000000000000000e+02,6.460000000000000000e+02,6.480000000000000000e+02,6.520000000000000000e+02,4.800000000000000000e+01,8.200000000000000000e+01,1.260000000000000000e+02,1.740000000000000000e+02,2.160000000000000000e+02,2.640000000000000000e+02,3.060000000000000000e+02,3.580000000000000000e+02,4.040000000000000000e+02,4.480000000000000000e+02
7.770000000000000000e+02,5.179999999999999716e+01,1.037000000000000000e+03,2.550000000000000000e+02,2.570000000000000000e+02,2.650000000000000000e+02,2.770000000000000000e+02,3.030000000000000000e+02,3.530000000000000000e+02,4.110000000000000000e+02,6.510000000000000000e+02,6.530000000000000000e+02,6.570000000000000000e+02,4.700000000000000000e+01,8.100000000000000000e+01,1.270000000000000000e+02,1.710000000000000000e+02,2.170000000000000000e+02,2.630000000000000000e+02,3.090000000000000000e+02,3.570000000000000000e+02,4.050000000000000000e+02,4.470000000000000000e+02
7.807500000000000000e+02,5.204999999999999716e+01,1.042000000000000000e+03,2.600000000000000000e+02,2.620000000000000000e+02,2.660000000000000000e+02,2.780000000000000000e+02,3.040000000000000000e+02,3.500000000000000000e+02,4.000000000000000000e+02,6.540000000000000000e+02,6.580000000000000000e+02,6.600000000000000000e+02,4.800000000000000000e+01,7.800000000000000000e+01,1.280000000000000000e+02,1.720000000000000000e+02,2.200000000000000000e+02,2.620000000000000000e+02,3.100000000000000000e+02,3.560000000000000000e+02,4.040000000000000000e+02,4.480000000000000000e+02
7.845000000000000000e+02,5.229999999999999716e+01,1.047000000000000000e+03,2.650000000000000000e+02,2.670000000000000000e+02,2.710000000000000000e+02,2.830000000000000000e+02,3.050000000000000000e+02,3.510000000000000000e+02,3.990000000000000000e+02,6.590000000000000000e+02,6.630000000000000000e+02,6.650000000000000000e+02,4.900000000000000000e+01,7.900000000000000000e+01,1.290000000000000000e+02,1.730000000000000000e+02,2.190000000000000000e+02,2.630000000000000000e+02,3.070000000000000000e+02,3.570000000000000000e+02,4.030000000000000000e+02,4.490000000000000000e+02
7.882500000000000000e+02,5.254999999999999716e+01,1.052000000000000000e+03,2.680000000000000000e+02,2.720000000000000000e+02,2.740000000000000000e+02,2.880000000000000000e+02,3.080000000000000000e+02,3.500000000000000000e+02,4.000000000000000000e+02,6.640000000000000000e+02,6.680000000000000000e+02,6.700000000000000000e+02,5.000000000000000000e+01,8.000000000000000000e+01,1.260000000000000000e+02,1.740000000000000000e+02,2.180000000000000000e+02,2.640000000000000000e+02,3.080000000000000000e+02,3.580000000000000000e+02,4.040000000000000000e+02,4.500000000000000000e+02
7.920000000000000000e+02,5.279999999999999716e+01,1.057000000000000000e+03,2.730000000000000000e+02,2.770000000000000000e+02,2.790000000000000000e+02,2.890000000000000000e+02,3.090000000000000000e+02,3.510000000000000000e+02,4.010000000000000000e+02,6.690000000000000000e+02,6.730000000000000000e+02,6.750000000000000000e+02,4.700000000000000000e+01,7.900000000000000000e+01,1.270000000000000000e+02,1.730000000000000000e+02,2.170000000000000000e+02,2.650000000000000000e+02,3.090000000000000000e+02,3.570000000000000000e+02,4.030000000000000000e+02,4.470000000000000000e+02
7.957500000000000000e+02,5.304999999999999716e+01,1.062000000000000000e+03,2.780000000000000000e+02,2.820000000000000000e+02,2.840000000000000000e+02,2.920000000000000000e+02,3.140000000000000000e+02,3.500000000000000000e+02,4.020000000000000000e+02,6.740000000000000000e+02,6.760000000000000000e+02,6.800000000000000000e+02,4.800000000000000000e+01,8.000000000000000000e+01,1.280000000000000000e+02,1.760000000000000000e+02,2.180000000000000000e+02,2.620000000000000000e+02,3.100000000000000000e+02,3.540000000000000000e+02,4.040000000000000000e+02,4.480000000000000000e+02
7.995000000000000000e+02,5.329999999999999716e+01,1.067000000000000000e+03,2.810000000000000000e+02,2.870000000000000000e+02,2.890000000000000000e+02,2.970000000000000000e+02,3.170000000000000000e+02,3.510000000000000000e+02,4.010000000000000000e+02,6.790000000000000000e+02,6.810000000000000000e+02,6.830000000000000000e+02,4.900000000000000000e+01,8.100000000000000000e+01,1.270000000000000000e+02,1.730000000000000000e+02,2.170000000000000000e+02,2.630000000000000000e+02,3.090000000000000000e+02,3.550000000000000000e+02,4.070000000000000000e+02,4.490000000000000000e+02
8.032500000000000000e+02,5.354999999999999716e+01,1.072000000000000000e+03,2.860000000000000000e+02,2.900000000000000000e+02,2.940000000000000000e+02,3.000000000000000000e+02,3.180000000000000000e+02,3.500000000000000000e+02,4.020000000000000000e+02,6.840000000000000000e+02,6.860000000000000000e+02,6.880000000000000000e+02,4.800000000000000000e+01,8.000000000000000000e+01,1.280000000000000000e+02,1.740000000000000000e+02,2.180000000000000000e+02,2.640000000000000000e+02,3.120000000000000000e+02,3.540000000000000000e+02,4.060000000000000000e+02,4.500000000000000000e+02
8.070000000000000000e+02,5.379999999999999716e+01,1.077000000000000000e+03,2.910000000000000000e+02,2.950000000000000000e+02,2.970000000000000000e+02,3.050000000000000000e+02,3.210000000000000000e+02,3.530000000000000000e+02,4.010000000000000000e+02,4.590000000000000000e+02,6.910000000000000000e+02,6.930000000000000000e+02,4.700000000000000000e+01,7.900000000000000000e+01,1.270000000000000000e+02,1.750000000000000000e+02,2.190000000000000000e+02,2.650000000000000000e+02,3.090000000000000000e+02,3.550000000000000000e+02,4.030000000000000000e+02,4.510000000000000000e+02
8.107500000000000000e+02,5.404999999999999716e+01,1.082000000000000000e+03,1.080000000000000000e+02,3.000000000000000000e+02,3.020000000000000000e+02,3.100000000000000000e+02,3.240000000000000000e+02,3.540000000000000000e+02,4.020000000000000000e+02,4.600000000000000000e+02,6.960000000000000000e+02,6.980000000000000000e+02,5.000000000000000000e+01,8.200000000000000000e+01,1.280000000000000000e+02,1.740000000000000000e+02,2.180000000000000000e+02,2.640000000000000000e+02,3.100000000000000000e+02,3.540000000000000000e+02,4.040000000000000000e+02,4.520000000000000000e+02
8.145000000000000000e+02,5.429999999999999716e+01,1.087000000000000000e+03,1.090000000000000000e+02,3.050000000000000000e+02,3.070000000000000000e+02,3.150000000000000000e+02,3.250000000000000000e+02,3.530000000000000000e+02,4.010000000000000000e+02,4.610000000000000000e+02,7.010000000000000000e+02,7.030000000000000000e+02,5.100000000000000000e+01,8.100000000000000000e+01,1.270000000000000000e+02,1.730000000000000000e+02,2.190000000000000000e+02,2.650000000000000000e+02,3.110000000000000000e+02,3.550000000000000000e+02,4.050000000000000000e+02,4.490000000000000000e+02
8.182500000000000000e+02,5.454999999999999716e+01,1.092000000000000000e+03,1.100000000000000000e+02,3.100000000000000000e+02,3.120000000000000000e+02,3.160000000000000000e+02,3.280000000000000000e+02,3.520000000000000000e+02,4.000000000000000000e+02,4.620000000000000000e+02,7.040000000000000000e+02,7.080000000000000000e+02,5.000000000000000000e+01,8.200000000000000000e+01,1.260000000000000000e+02,1.760000000000000000e+02,2.200000000000000000e+02,2.660000000000000000e+02,3.100000000000000000e+02,3.540000000000000000e+02,4.040000000000000000e+02,4.500000000000000000e+02
8.220000000000000000e+02,5.479999999999999716e+01,1.097000000000000000e+03,1.070000000000000000e+02,3.150000000000000000e+02,3.170000000000000000e+02,3.210000000000000000e+02,3.330000000000000000e+02,3.550000000000000000e+02,4.010000000000000000e+02,4.490000000000000000e+02,7.090000000000000000e+02,7.130000000000000000e+02,4.700000000000000000e+01,8.500000000000000000e+01,1.250000000000000000e+02,1.770000000000000000e+02,2.190000000000000000e+02,2.650000000000000000e+02,3.110000000000000000e+02,3.550000000000000000e+02,4.050000000000000000e+02,4.510000000000000000e+02
8.257500000000000000e+02,5.504999999999999716e+01,1.102000000000000000e+03,1.060000000000000000e+02,3.180000000000000000e+02,3.220000000000000000e+02,3.240000000000000000e+02,3.380000000000000000e+02,3.560000000000000000e+02,4.000000000000000000e+02,4.480000000000000000e+02,7.140000000000000000e+02,7.180000000000000000e+02,4.800000000000000000e+01,8.400000000000000000e+01,1.260000000000000000e+02,1.740000000000000000e+02,2.200000000000000000e+02,2.640000000000000000e+02,3.120000000000000000e+02,3.560000000000000000e+02,4.040000000000000000e+02,4.500000000000000000e+02
8.295000000000000000e+02,5.529999999999999716e+01,1.107000000000000000e+03,1.110000000000000000e+02,3.230000000000000000e+02,3.270000000000000000e+02,3.290000000000000000e+02,3.390000000000000000e+02,3.590000000000000000e+02,3.990000000000000000e+02,4.510000000000000000e+02,7.190000000000000000e+02,7.230000000000000000e+02,4.900000000000000000e+01,8.100000000000000000e+01,1.270000000000000000e+02,1.730000000000000000e+02,2.230000000000000000e+02,2.650000000000000000e+02,3.130000000000000000e+02,3.550000000000000000e+02,4.010000000000000000e+02,4.510000000000000000e+02
8.332500000000000000e+02,5.554999999999999716e+01,1.112000000000000000e+03,1.120000000000000000e+02,3.280000000000000000e+02,3.320000000000000000e+02,3.340000000000000000e+02,3.420000000000000000e+02,3.640000000000000000e+02,4.000000000000000000e+02,4.520000000000000000e+02,7.240000000000000000e+02,7.260000000000000000e+02,5.000000000000000000e+01,8.200000000000000000e+01,1.280000000000000000e+02,1.740000000000000000e+02,2.220000000000000000e+02,2.640000000000000000e+02,3.100000000000000000e+02,3.560000000000000000e+02,4.000000000000000000e+02,4.520000000000000000e+02
8.370000000000000000e+02,5.579999999999999716e+01,1.117000000000000000e+03,1.110000000000000000e+02,3.310000000000000000e+02,3.370000000000000000e+02,3.390000000000000000e+02,3.470000000000000000e+02,3.670000000000000000e+02,3.990000000000000000e+02,4.510000000000000000e+02,7.290000000000000000e+02,7.310000000000000000e+02,5.100000000000000000e+01,8.300000000000000000e+01,1.250000000000000000e+02,1.750000000000000000e+02,2.210000000000000000e+02,2.650000000000000000e+02,3.090000000000000000e+02,3.590000000000000000e+02,4.010000000000000000e+02,4.530000000000000000e+02
8.407500000000000000e+02,5.604999999999999716e+01,1.122000000000000000e+03,1.120000000000000000e+02,3.360000000000000000e+02,3.400000000000000000e+02,3.440000000000000000e+02,3.500000000000000000e+02,3.680000000000000000e+02,4.000000000000000000e+02,4.500000000000000000e+02,7.340000000000000000e+02,7.360000000000000000e+02,4.800000000000000000e+01,8.200000000000000000e+01,1.260000000000000000e+02,1.740000000000000000e+02,2.220000000000000000e+02,2.660000000000000000e+02,3.100000000000000000e+02,3.600000000000000000e+02,4.000000000000000000e+02,4.520000000000000000e+02
8.445000000000000000e+02,5.629999999999999716e+01,1.127000000000000000e+03,1.130000000000000000e+02,3.410000000000000000e+02,3.450000000000000000e+02,3.470000000000000000e+02,3.550000000000000000e+02,3.710000000000000000e+02,4.030000000000000000e+02,4.510000000000000000e+02,5.090000000000000000e+02,7.410000000000000000e+02,4.900000000000000000e+01,8.300000000000000000e+01,1.290000000000000000e+02,1.750000000000000000e+02,2.210000000000000000e+02,2.650000000000000000e+02,3.110000000000000000e+02,3.570000000000000000e+02,4.010000000000000000e+02,4.490000000000000000e+02
8.482500000000000000e+02,5.654999999999999716e+01,1.132000000000000000e+03,1.120000000000000000e+02,1.560000000000000000e+02,3.500000000000000000e+02,3.520000000000000000e+02,3.600000000000000000e+02,3.720000000000000000e+02,4.040000000000000000e+02,4.500000000000000000e+02,5.100000000000000000e+02,7.460000000000000000e+02,5.000000000000000000e+01,8.400000000000000000e+01,1.280000000000000000e+02,1.720000000000000000e+02,2.220000000000000000e+02,2.640000000000000000e+02,3.120000000000000000e+02,3.580000000000000000e+02,4.040000000000000000e+02,4.500000000000000000e+02
8.520000000000000000e+02,5.679999999999999716e+01,1.137000000000000000e+03,1.130000000000000000e+02,1.570000000000000000e+02,3.550000000000000000e+02,3.570000000000000000e+02,3.650000000000000000e+02,3.750000000000000000e+02,4.010000000000000000e+02,4.510000000000000000e+02,5.090000000000000000e+02,7.510000000000000000e+02,4.700000000000000000e+01,8.300000000000000000e+01,1.290000000000000000e+02,1.730000000000000000e+02,2.210000000000000000e+02,2.670000000000000000e+02,3.130000000000000000e+02,3.570000000000000000e+02,4.030000000000000000e+02,4.510000000000000000e+02
8.557500000000000000e+02,5.704999999999999716e+01,1.142000000000000000e+03,1.120000000000000000e+02,1.580000000000000000e+02,3.600000000000000000e+02,3.620000000000000000e+02,3.660000000000000000e+02,3.780000000000000000e+02,4.020000000000000000e+02,4.500000000000000000e+02,5.120000000000000000e+02,7.540000000000000000e+02,4.800000000000000000e+01,8.400000000000000000e+01,1.300000000000000000e+02,1.740000000000000000e+02,2.220000000000000000e+02,2.680000000000000000e+02,3.100000000000000000e+02,3.580000000000000000e+02,4.000000000000000000e+02,4.520000000000000000e+02
8.595000000000000000e+02,5.729999999999999716e+01,1.147000000000000000e+03,1.110000000000000000e+02,1.570000000000000000e+02,3.650000000000000000e+02,3.670000000000000000e+02,3.690000000000000000e+02,3.830000000000000000e+02,4.030000000000000000e+02,4.510000000000000000e+02,4.970000000000000000e+02,7.590000000000000000e+02,5.100000000000000000e+01,8.300000000000000000e+01,1.310000000000000000e+02,1.730000000000000000e+02,2.210000000000000000e+02,2.670000000000000000e+02,3.110000000000000000e+02,3.570000000000000000e+02,4.030000000000000000e+02,4.510000000000000000e+02
8.632500000000000000e+02,5.754999999999999716e+01,1.152000000000000000e+03,1.120000000000000000e+02,1.580000000000000000e+02,3.680000000000000000e+02,3.720000000000000000e+02,3.740000000000000000e+02,3.880000000000000000e+02,4.060000000000000000e+02,4.480000000000000000e+02,4.980000000000000000e+02,7.640000000000000000e+02,5.200000000000000000e+01,8.200000000000000000e+01,1.300000000000000000e+02,1.720000000000000000e+02,2.220000000000000000e+02,2.680000000000000000e+02,3.120000000000000000e+02,3.600000000000000000e+02,4.040000000000000000e+02,4.460000000000000000e+02
8.670000000000000000e+02,5.779999999999999716e+01,1.157000000000000000e+03,1.150000000000000000e+02,1.590000000000000000e+02,3.730000000000000000e+02,3.770000000000000000e+02,3.790000000000000000e+02,3.890000000000000000e+02,4.090000000000000000e+02,4.490000000000000000e+02,5.010000000000000000e+02,7.690000000000000000e+02,4.900000000000000000e+01,8.300000000000000000e+01,1.290000000000000000e+02,1.750000000000000000e+02,2.210000000000000000e+02,2.690000000000000000e+02,3.110000000000000000e+02,3.570000000000000000e+02,4.030000000000000000e+02,4.470000000000000000e+02
8.707500000000000000e+02,5.804999999999999716e+01,1.162000000000000000e+03,1.140000000000000000e+02,1.580000000000000000e+02,3.780000000000000000e+02,3.820000000000000000e+02,3.840000000000000000e+02,3.920000000000000000e+02,4.140000000000000000e+02,4.480000000000000000e+02,5.020000000000000000e+02,7.740000000000000000e+02,5.000000000000000000e+01,8.600000000000000000e+01,1.280000000000000000e+02,1.760000000000000000e+02,2.200000000000000000e+02,2.680000000000000000e+02,3.120000000000000000e+02,3.580000000000000000e+02,4.040000000000000000e+02,4.480000000000000000e+02
8.745000000000000000e+02,5.829999999999999716e+01,1.167000000000000000e+03,1.110000000000000000e+02,1.590000000000000000e+02,3.810000000000000000e+02,3.850000000000000000e+02,3.890000000000000000e+02,3.970000000000000000e+02,4.170000000000000000e+02,4.490000000000000000e+02,4.990000000000000000e+02,7.790000000000000000e+02,5.100000000000000000e+01,8.500000000000000000e+01,1.290000000000000000e+02,1.730000000000000000e+02,2.210000000000000000e+02,2.670000000000000000e+02,3.130000000000000000e+02,3.570000000000000000e+02,4.050000000000000000e+02,4.470000000000000000e+02
8.782500000000000000e+02,5.854999999999999716e+01,1.172000000000000000e+03,1.140000000000000000e+02,1.620000000000000000e+02,3.860000000000000000e+02,3.900000000000000000e+02,3.920000000000000000e+02,4.000000000000000000e+02,4.180000000000000000e+02,4.500000000000000000e+02,4.980000000000000000e+02,7.840000000000000000e+02,5.200000000000000000e+01,8.400000000000000000e+01,1.300000000000000000e+02,1.740000000000000000e+02,2.220000000000000000e+02,2.680000000000000000e+02,3.140000000000000000e+02,3.560000000000000000e+02,4.040000000000000000e+02,4.480000000000000000e+02
8.820000000000000000e+02,5.879999999999999716e+01,1.177000000000000000e+03,1.130000000000000000e+02,1.630000000000000000e+02,2.050000000000000000e+02,3.950000000000000000e+02,3.970000000000000000e+02,4.050000000000000000e+02,4.190000000000000000e+02,4.530000000000000000e+02,4.990000000000000000e+02,7.890000000000000000e+02,5.100000000000000000e+01,8.300000000000000000e+01,1.310000000000000000e+02,1.750000000000000000e+02,2.210000000000000000e+02,2.670000000000000000e+02,3.110000000000000000e+02,3.570000000000000000e+02,4.050000000000000000e+02,4.490000000000000000e+02
8.857500000000000000e+02,5.904999999999999716e+01,1.182000000000000000e+03,1.120000000000000000e+02,1.600000000000000000e+02,2.040000000000000000e+02,4.000000000000000000e+02,4.020000000000000000e+02,4.100000000000000000e+02,4.220000000000000000e+02,4.520000000000000000e+02,5.000000000000000000e+02,5.580000000000000000e+02,5.400000000000000000e+01,8.400000000000000000e+01,1.280000000000000000e+02,1.760000000000000000e+02,2.200000000000000000e+02,2.680000000000000000e+02,3.120000000000000000e+02,3.600000000000000000e+02,4.040000000000000000e+02,4.500000000000000000e+02
8.895000000000000000e+02,5.929999999999999716e+01,1.187000000000000000e+03,1.150000000000000000e+02,1.610000000000000000e+02,2.070000000000000000e+02,4.050000000000000000e+02,4.070000000000000000e+02,4.110000000000000000e+02,4.250000000000000000e+02,4.490000000000000000e+02,5.010000000000000000e+02,5.590000000000000000e+02,5.100000000000000000e+01,8.300000000000000000e+01,1.290000000000000000e+02,1.750000000000000000e+02,2.210000000000000000e+02,2.710000000000000000e+02,3.130000000000000000e+02,3.610000000000000000e+02,4.030000000000000000e+02,4.490000000000000000e+02
8.932500000000000000e+02,5.954999999999999716e+01,1.192000000000000000e+03,1.140000000000000000e+02,1.600000000000000000e+02,2.080000000000000000e+02,4.100000000000000000e+02,4.120000000000000000e+02,4.160000000000000000e+02,4.280000000000000000e+02,4.520000000000000000e+02,4.980000000000000000e+02,5.600000000000000000e+02,5.200000000000000000e+01,8.400000000000000000e+01,1.300000000000000000e+02,1.780000000000000000e+02,2.200000000000000000e+02,2.700000000000000000e+02,3.140000000000000000e+02,3.580000000000000000e+02,4.040000000000000000e+02,4.480000000000000000e+02
8.970000000000000000e+02,5.979999999999999716e+01,1.197000000000000000e+03,1.130000000000000000e+02,1.610000000000000000e+02,2.050000000000000000e+02,4.150000000000000000e+02,4.170000000000000000e+02,4.190000000000000000e+02,4.330000000000000000e+02,4.530000000000000000e+02,4.990000000000000000e+02,5.470000000000000000e+02,5.100000000000000000e+01,8.500000000000000000e+01,1.310000000000000000e+02,1.750000000000000000e+02,2.210000000000000000e+02,2.670000000000000000e+02,3.150000000000000000e+02,3.590000000000000000e+02,4.070000000000000000e+02,4.490000000000000000e+02
9.007500000000000000e+02,6.004999999999999716e+01,1.202000000000000000e+03,1.100000000000000000e+02,1.580000000000000000e+02,2.020000000000000000e+02,4.180000000000000000e+02,4.220000000000000000e+02,4.240000000000000000e+02,4.320000000000000000e+02,4.540000000000000000e+02,4.880000000000000000e+02,5.400000000000000000e+02,5.200000000000000000e+01,8.400000000000000000e+01,1.300000000000000000e+02,1.760000000000000000e+02,2.200000000000000000e+02,2.680000000000000000e+02,3.160000000000000000e+02,3.580000000000000000e+02,4.060000000000000000e+02,4.500000000000000000e+02
9.045000000000000000e+02,6.029999999999999716e+01,1.207000000000000000e+03,1.110000000000000000e+02,1.550000000000000000e+02,2.010000000000000000e+02,4.210000000000000000e+02,4.250000000000000000e+02,4.290000000000000000e+02,4.370000000000000000e+02,4.530000000000000000e+02,4.870000000000000000e+02,5.370000000000000000e+02,5.100000000000000000e+01,8.500000000000000000e+01,1.310000000000000000e+02,1.770000000000000000e+02,2.210000000000000000e+02,2.690000000000000000e+02,3.130000000000000000e+02,3.590000000000000000e+02,4.050000000000000000e+02,4.510000000000000000e+02
9.082500000000000000e+02,6.054999999999999716e+01,1.212000000000000000e+03,1.120000000000000000e+02,1.540000000000000000e+02,2.020000000000000000e+02,2.460000000000000000e+02,4.300000000000000000e+02,4.320000000000000000e+02,4.400000000000000000e+02,4.560000000000000000e+02,4.880000000000000000e+02,5.360000000000000000e+02,5.400000000000000000e+01,8.600000000000000000e+01,1.320000000000000000e+02,1.760000000000000000e+02,2.200000000000000000e+02,2.680000000000000000e+02,3.140000000000000000e+02,3.580000000000000000e+02,4.040000000000000000e+02,4.520000000000000000e+02
9.120000000000000000e+02,6.079999999999999716e+01,1.217000000000000000e+03,1.110000000000000000e+02,1.570000000000000000e+02,2.030000000000000000e+02,2.430000000000000000e+02,4.350000000000000000e+02,4.370000000000000000e+02,4.450000000000000000e+02,4.570000000000000000e+02,4.870000000000000000e+02,5.350000000000000000e+02,5.300000000000000000e+01,8.500000000000000000e+01,1.310000000000000000e+02,1.750000000000000000e+02,2.210000000000000000e+02,2.690000000000000000e+02,3.150000000000000000e+02,3.610000000000000000e+02,4.050000000000000000e+02,4.490000000000000000e+02
9.157500000000000000e+02,6.104999999999999716e+01,1.222000000000000000e+03,1.140000000000000000e+02,1.560000000000000000e+02,2.020000000000000000e+02,2.460000000000000000e+02,4.400000000000000000e+02,4.420000000000000000e+02,4.460000000000000000e+02,4.600000000000000000e+02,4.840000000000000000e+02,5.340000000000000000e+02,5.200000000000000000e+01,8.600000000000000000e+01,1.300000000000000000e+02,1.780000000000000000e+02,2.220000000000000000e+02,2.680000000000000000e+02,3.140000000000000000e+02,3.580000000000000000e+02,4.040000000000000000e+02,4.500000000000000000e+02
9.195000000000000000e+02,6.129999999999999716e+01,1.227000000000000000e+03,1.110000000000000000e+02,1.570000000000000000e+02,2.010000000000000000e+02,2.470000000000000000e+02,4.450000000000000000e+02,4.470000000000000000e+02,4.510000000000000000e+02,4.630000000000000000e+02,4.870000000000000000e+02,5.330000000000000000e+02,5.100000000000000000e+01,8.900000000000000000e+01,1.310000000000000000e+02,1.790000000000000000e+02,2.210000000000000000e+02,2.670000000000000000e+02,3.150000000000000000e+02,3.590000000000000000e+02,4.050000000000000000e+02,4.510000000000000000e+02
9.232500000000000000e+02,6.154999999999999716e+01,1.232000000000000000e+03,1.120000000000000000e+02,1.580000000000000000e+02,2.020000000000000000e+02,2.460000000000000000e+02,4.480000000000000000e+02,4.520000000000000000e+02,4.540000000000000000e+02,4.680000000000000000e+02,4.880000000000000000e+02,5.300000000000000000e+02,5.200000000000000000e+01,8.800000000000000000e+01,1.300000000000000000e+02,1.760000000000000000e+02,2.220000000000000000e+02,2.660000000000000000e+02,3.160000000000000000e+02,3.600000000000000000e+02,4.060000000000000000e+02,4.520000000000000000e+02
9.270000000000000000e+02,6.179999999999999716e+01,1.237000000000000000e+03,1.150000000000000000e+02,1.590000000000000000e+02,2.010000000000000000e+02,2.450000000000000000e+02,4.530000000000000000e+02,4.570000000000000000e+02,4.590000000000000000e+02,4.690000000000000000e+02,4.890000000000000000e+02,5.290000000000000000e+02,5.100000000000000000e+01,8.700000000000000000e+01,1.310000000000000000e+02,1.750000000000000000e+02,2.250000000000000000e+02,2.670000000000000000e+02,3.170000000000000000e+02,3.610000000000000000e+02,4.050000000000000000e+02,4.510000000000000000e+02
9.307500000000000000e+02,6.204999999999999716e+01,1.242000000000000000e+03,1.120000000000000000e+02,1.580000000000000000e+02,2.020000000000000000e+02,2.460000000000000000e+02,4.580000000000000000e+02,4.620000000000000000e+02,4.640000000000000000e+02,4.720000000000000000e+02,4.940000000000000000e+02,5.280000000000000000e+02,5.200000000000000000e+01,8.600000000000000000e+01,1.320000000000000000e+02,1.760000000000000000e+02,2.240000000000000000e+02,2.660000000000000000e+02,3.160000000000000000e+02,3.600000000000000000e+02,4.060000000000000000e+02,4.520000000000000000e+02
9.345000000000000000e+02,6.229999999999999716e+01,1.247000000000000000e+03,1.150000000000000000e+02,1.550000000000000000e+02,2.050000000000000000e+02,2.470000000000000000e+02,4.610000000000000000e+02,4.650000000000000000e+02,4.690000000000000000e+02,4.770000000000000000e+02,4.930000000000000000e+02,5.290000000000000000e+02,5.300000000000000000e+01,8.700000000000000000e+01,1.290000000000000000e+02,1.770000000000000000e+02,2.230000000000000000e+02,2.670000000000000000e+02,3.130000000000000000e+02,3.630000000000000000e+02,4.050000000000000000e+02,4.530000000000000000e+02
9.382500000000000000e+02,6.254999999999999716e+01,1.252000000000000000e+03,1.160000000000000000e+02,1.580000000000000000e+02,2.040000000000000000e+02,2.480000000000000000e+02,4.660000000000000000e+02,4.700000000000000000e+02,4.720000000000000000e+02,4.800000000000000000e+02,4.960000000000000000e+02,5.280000000000000000e+02,4.800000000000000000e+01,8.600000000000000000e+01,1.300000000000000000e+02,1.780000000000000000e+02,2.240000000000000000e+02,2.700000000000000000e+02,3.140000000000000000e+02,3.640000000000000000e+02,4.040000000000000000e+02,4.520000000000000000e+02
9.420000000000000000e+02,6.279999999999999716e+01,1.257000000000000000e+03,1.190000000000000000e+02,1.570000000000000000e+02,2.010000000000000000e+02,2.490000000000000000e+02,2.930000000000000000e+02,4.750000000000000000e+02,4.770000000000000000e+02,4.850000000000000000e+02,4.990000000000000000e+02,5.290000000000000000e+02,4.500000000000000000e+01,8.700000000000000000e+01,1.330000000000000000e+02,1.790000000000000000e+02,2.230000000000000000e+02,2.690000000000000000e+02,3.150000000000000000e+02,3.610000000000000000e+02,4.050000000000000000e+02,4.510000000000000000e+02
9.457500000000000000e+02,6.304999999999999716e+01,1.262000000000000000e+03,1.200000000000000000e+02,1.580000000000000000e+02,2.020000000000000000e+02,2.500000000000000000e+02,2.920000000000000000e+02,4.800000000000000000e+02,4.820000000000000000e+02,4.900000000000000000e+02,5.020000000000000000e+02,5.280000000000000000e+02,4.600000000000000000e+01,8.800000000000000000e+01,1.340000000000000000e+02,1.760000000000000000e+02,2.240000000000000000e+02,2.660000000000000000e+02,3.160000000000000000e+02,3.620000000000000000e+02,4.080000000000000000e+02,4.500000000000000000e+02
9.495000000000000000e+02,6.329999999999999716e+01,1.267000000000000000e+03,1.210000000000000000e+02,1.610000000000000000e+02,2.030000000000000000e+02,2.470000000000000000e+02,2.930000000000000000e+02,4.850000000000000000e+02,4.870000000000000000e+02,4.910000000000000000e+02,5.030000000000000000e+02,5.270000000000000000e+02,4.700000000000000000e+01,8.700000000000000000e+01,1.330000000000000000e+02,1.770000000000000000e+02,2.230000000000000000e+02,2.690000000000000000e+02,3.150000000000000000e+02,3.610000000000000000e+02,4.070000000000000000e+02,4.510000000000000000e+02
9.532500000000000000e+02,6.354999999999999716e+01,1.272000000000000000e+03,1.260000000000000000e+02,1.560000000000000000e+02,2.040000000000000000e+02,2.480000000000000000e+02,2.920000000000000000e+02,4.900000000000000000e+02,4.920000000000000000e+02,4.960000000000000000e+02,5.080000000000000000e+02,5.300000000000000000e+02,4.600000000000000000e+01,8.800000000000000000e+01,1.340000000000000000e+02,1.780000000000000000e+02,2.240000000000000000e+02,2.700000000000000000e+02,3.120000000000000000e+02,3.620000000000000000e+02,4.060000000000000000e+02,4.520000000000000000e+02
9.570000000000000000e+02,6.379999999999999716e+01,1.277000000000000000e+03,1.270000000000000000e+02,1.590000000000000000e+02,2.030000000000000000e+02,2.490000000000000000e+02,2.950000000000000000e+02,4.930000000000000000e+02,4.970000000000000000e+02,4.990000000000000000e+02,5.130000000000000000e+02,5.310000000000000000e+02,4.700000000000000000e+01,8.700000000000000000e+01,1.350000000000000000e+02,1.770000000000000000e+02,2.230000000000000000e+02,2.690000000000000000e+02,3.130000000000000000e+02,3.610000000000000000e+02,4.070000000000000000e+02,4.530000000000000000e+02
9.607500000000000000e+02,6.404999999999999716e+01,1.282000000000000000e+03,1.300000000000000000e+02,1.600000000000000000e+02,2.060000000000000000e+02,2.500000000000000000e+02,2.920000000000000000e+02,4.980000000000000000e+02,5.020000000000000000e+02,5.040000000000000000e+02,5.140000000000000000e+02,5.340000000000000000e+02,4.800000000000000000e+01,8.600000000000000000e+01,1.340000000000000000e+02,1.760000000000000000e+02,2.240000000000000000e+02,2.700000000000000000e+02,3.140000000000000000e+02,3.640000000000000000e+02,4.080000000000000000e+02,4.500000000000000000e+02
9.645000000000000000e+02,6.429999999999999716e+01,1.287000000000000000e+03,1.350000000000000000e+02,1.610000000000000000e+02,2.030000000000000000e+02,2.490000000000000000e+02,2.930000000000000000e+02,5.030000000000000000e+02,5.070000000000000000e+02,5.090000000000000000e+02,5.170000000000000000e+02,5.390000000000000000e+02,4.700000000000000000e+01,8.700000000000000000e+01,1.330000000000000000e+02,1.790000000000000000e+02,2.230000000000000000e+02,2.710000000000000000e+02,3.130000000000000000e+02,3.610000000000000000e+02,4.070000000000000000e+02,4.510000000000000000e+02
9.682500000000000000e+02,6.454999999999999716e+01,1.292000000000000000e+03,1.340000000000000000e+02,1.620000000000000000e+02,2.040000000000000000e+02,2.500000000000000000e+02,2.940000000000000000e+02,5.060000000000000000e+02,5.100000000000000000e+02,5.140000000000000000e+02,5.220000000000000000e+02,5.380000000000000000e+02,4.800000000000000000e+01,8.800000000000000000e+01,1.340000000000000000e+02,1.800000000000000000e+02,2.220000000000000000e+02,2.700000000000000000e+02,3.140000000000000000e+02,3.620000000000000000e+02,4.080000000000000000e+02,4.520000000000000000e+02
9.720000000000000000e+02,6.479999999999999716e+01,1.297000000000000000e+03,1.370000000000000000e+02,1.610000000000000000e+02,2.050000000000000000e+02,2.510000000000000000e+02,2.930000000000000000e+02,3.390000000000000000e+02,5.150000000000000000e+02,5.170000000000000000e+02,5.250000000000000000e+02,5.410000000000000000e+02,4.700000000000000000e+01,8.700000000000000000e+01,1.330000000000000000e+02,1.770000000000000000e+02,2.230000000000000000e+02,2.690000000000000000e+02,3.150000000000000000e+02,3.610000000000000000e+02,4.090000000000000000e+02,4.530000000000000000e+02
9.757500000000000000e+02,6.504999999999999716e+01,1.302000000000000000e+03,1.400000000000000000e+02,1.660000000000000000e+02,2.040000000000000000e+02,2.500000000000000000e+02,2.960000000000000000e+02,3.380000000000000000e+02,5.200000000000000000e+02,5.220000000000000000e+02,5.300000000000000000e+02,5.440000000000000000e+02,4.800000000000000000e+01,8.200000000000000000e+01,1.340000000000000000e+02,1.780000000000000000e+02,2.260000000000000000e+02,2.700000000000000000e+02,3.160000000000000000e+02,3.620000000000000000e+02,4.080000000000000000e+02,4.520000000000000000e+02
9.795000000000000000e+02,6.529999999999999716e+01,1.307000000000000000e+03,1.450000000000000000e+02,1.650000000000000000e+02,2.050000000000000000e+02,2.490000000000000000e+02,2.970000000000000000e+02,3.410000000000000000e+02,5.250000000000000000e+02,5.270000000000000000e+02,5.350000000000000000e+02,5.470000000000000000e+02,4.900000000000000000e+01,8.100000000000000000e+01,1.350000000000000000e+02,1.790000000000000000e+02,2.250000000000000000e+02,2.690000000000000000e+02,3.150000000000000000e+02,3.610000000000000000e+02,4.090000000000000000e+02,4.530000000000000000e+02
9.832500000000000000e+02,6.554999999999999716e+01,1.312000000000000000e+03,1.460000000000000000e+02,1.680000000000000000e+02,2.060000000000000000e+02,2.500000000000000000e+02,2.960000000000000000e+02,3.380000000000000000e+02,5.300000000000000000e+02,5.320000000000000000e+02,5.360000000000000000e+02,5.480000000000000000e+02,5.200000000000000000e+01,8.200000000000000000e+01,1.320000000000000000e+02,1.800000000000000000e+02,2.240000000000000000e+02,2.700000000000000000e+02,3.140000000000000000e+02,3.620000000000000000e+02,4.080000000000000000e+02,4.540000000000000000e+02
9.870000000000000000e+02,6.579999999999999716e+01,1.317000000000000000e+03,1.470000000000000000e+02,1.710000000000000000e+02,2.070000000000000000e+02,2.490000000000000000e+02,2.950000000000000000e+02,3.390000000000000000e+02,5.350000000000000000e+02,5.370000000000000000e+02,5.410000000000000000e+02,5.530000000000000000e+02,4.700000000000000000e+01,8.100000000000000000e+01,1.330000000000000000e+02,1.810000000000000000e+02,2.250000000000000000e+02,2.730000000000000000e+02,3.150000000000000000e+02,3.630000000000000000e+02,4.070000000000000000e+02,4.530000000000000000e+02
9.907500000000000000e+02,6.604999999999999716e+01,1.322000000000000000e+03,1.520000000000000000e+02,1.720000000000000000e+02,2.060000000000000000e+02,2.500000000000000000e+02,2.940000000000000000e+02,3.420000000000000000e+02,5.380000000000000000e+02,5.420000000000000000e+02,5.440000000000000000e+02,5.580000000000000000e+02,4.800000000000000000e+01,8.200000000000000000e+01,1.340000000000000000e+02,1.820000000000000000e+02,2.240000000000000000e+02,2.720000000000000000e+02,3.160000000000000000e+02,3.600000000000000000e+02,4.080000000000000000e+02,4.520000000000000000e+02
9.945000000000000000e+02,6.629999999999999716e+01,1.327000000000000000e+03,1.530000000000000000e+02,1.770000000000000000e+02,2.050000000000000000e+02,2.530000000000000000e+02,2.950000000000000000e+02,3.370000000000000000e+02,5.430000000000000000e+02,5.470000000000000000e+02,5.490000000000000000e+02,5.590000000000000000e+02,4.900000000000000000e+01,8.300000000000000000e+01,1.350000000000000000e+02,1.790000000000000000e+02,2.250000000000000000e+02,2.690000000000000000e+02,3.170000000000000000e+02,3.610000000000000000e+02,4.110000000000000000e+02,4.530000000000000000e+02
9.982500000000000000e+02,6.654999999999999716e+01,1.332000000000000000e+03,1.560000000000000000e+02,1.800000000000000000e+02,2.080000000000000000e+02,2.520000000000000000e+02,2.960000000000000000e+02,3.400000000000000000e+02,5.480000000000000000e+02,5.520000000000000000e+02,5.540000000000000000e+02,5.620000000000000000e+02,5.000000000000000000e+01,8.200000000000000000e+01,1.340000000000000000e+02,1.800000000000000000e+02,2.240000000000000000e+02,2.700000000000000000e+02,3.180000000000000000e+02,3.600000000000000000e+02,4.100000000000000000e+02,4.540000000000000000e+02
1.002000000000000000e+03,6.679999999999999716e+01,1.337000000000000000e+03,1.610000000000000000e+02,1.830000000000000000e+02,2.070000000000000000e+02,2.510000000000000000e+02,2.970000000000000000e+02,3.410000000000000000e+02,5.510000000000000000e+02,5.550000000000000000e+02,5.590000000000000000e+02,5.670000000000000000e+02,4.700000000000000000e+01,8.300000000000000000e+01,1.350000000000000000e+02,1.810000000000000000e+02,2.250000000000000000e+02,2.710000000000000000e+02,3.150000000000000000e+02,3.610000000000000000e+02,4.090000000000000000e+02,4.550000000000000000e+02
1.005750000000000000e+03,6.704999999999999716e+01,1.342000000000000000e+03,1.640000000000000000e+02,1.820000000000000000e+02,2.080000000000000000e+02,2.500000000000000000e+02,2.980000000000000000e+02,3.420000000000000000e+02,5.560000000000000000e+02,5.600000000000000000e+02,5.620000000000000000e+02,5.700000000000000000e+02,5.000000000000000000e+01,8.400000000000000000e+01,1.340000000000000000e+02,1.800000000000000000e+02,2.240000000000000000e+02,2.700000000000000000e+02,3.160000000000000000e+02,3.600000000000000000e+02,4.080000000000000000e+02,4.560000000000000000e+02
1.009500000000000000e+03,6.729999999999999716e+01,1.347000000000000000e+03,1.690000000000000000e+02,1.850000000000000000e+02,2.110000000000000000e+02,2.510000000000000000e+02,2.950000000000000000e+02,3.410000000000000000e+02,3.850000000000000000e+02,5.650000000000000000e+02,5.670000000000000000e+02,5.750000000000000000e+02,5.100000000000000000e+01,8.300000000000000000e+01,1.310000000000000000e+02,1.790000000000000000e+02,2.250000000000000000e+02,2.710000000000000000e+02,3.170000000000000000e+02,3.630000000000000000e+02,4.090000000000000000e+02,4.530000000000000000e+02
1.013250000000000000e+03,6.754999999999999716e+01,1.352000000000000000e+03,1.740000000000000000e+02,1.900000000000000000e+02,2.100000000000000000e+02,2.520000000000000000e+02,2.940000000000000000e+02,3.420000000000000000e+02,3.880000000000000000e+02,5.700000000000000000e+02,5.720000000000000000e+02,5.800000000000000000e+02,5.000000000000000000e+01,8.400000000000000000e+01,1.280000000000000000e+02,1.820000000000000000e+02,2.260000000000000000e+02,2.720000000000000000e+02,3.160000000000000000e+02,3.600000000000000000e+02,4.080000000000000000e+02,4.540000000000000000e+02
1.017000000000000000e+03,6.779999999999999716e+01,1.357000000000000000e+03,1.770000000000000000e+02,1.910000000000000000e+02,2.150000000000000000e+02,2.510000000000000000e+02,2.970000000000000000e+02,3.450000000000000000e+02,3.830000000000000000e+02,5.750000000000000000e+02,5.770000000000000000e+02,5.810000000000000000e+02,4.700000000000000000e+01,8.700000000000000000e+01,1.290000000000000000e+02,1.830000000000000000e+02,2.250000000000000000e+02,2.710000000000000000e+02,3.170000000000000000e+02,3.610000000000000000e+02,4.090000000000000000e+02,4.550000000000000000e+02
1.020750000000000000e+03,6.804999999999999716e+01,1.362000000000000000e+03,1.820000000000000000e+02,1.920000000000000000e+02,2.160000000000000000e+02,2.540000000000000000e+02,2.980000000000000000e+02,3.420000000000000000e+02,3.860000000000000000e+02,5.800000000000000000e+02,5.820000000000000000e+02,5.860000000000000000e+02,4.800000000000000000e+01,8.600000000000000000e+01,1.280000000000000000e+02,1.800000000000000000e+02,2.260000000000000000e+02,2.700000000000000000e+02,3.180000000000000000e+02,3.620000000000000000e+02,4.080000000000000000e+02,4.560000000000000000e+02
1.024500000000000000e+03,6.829999999999999716e+01,1.367000000000000000e+03,1.870000000000000000e+02,1.970000000000000000e+02,2.190000000000000000e+02,2.510000000000000000e+02,2.970000000000000000e+02,3.410000000000000000e+02,3.870000000000000000e+02,5.830000000000000000e+02,5.870000000000000000e+02,5.890000000000000000e+02,4.900000000000000000e+01,8.500000000000000000e+01,1.290000000000000000e+02,1.790000000000000000e+02,2.290000000000000000e+02,2.710000000000000000e+02,3.190000000000000000e+02,3.630000000000000000e+02,4.070000000000000000e+02,4.550000000000000000e+02
1.028250000000000000e+03,6.854999999999999716e+01,1.372000000000000000e+03,1.920000000000000000e+02,1.980000000000000000e+02,2.220000000000000000e+02,2.520000000000000000e+02,2.980000000000000000e+02,3.420000000000000000e+02,3.860000000000000000e+02,5.880000000000000000e+02,5.920000000000000000e+02,5.940000000000000000e+02,5.000000000000000000e+01,8.400000000000000000e+01,1.300000000000000000e+02,1.800000000000000000e+02,2.280000000000000000e+02,2.700000000000000000e+02,3.180000000000000000e+02,3.620000000000000000e+02,4.080000000000000000e+02,4.560000000000000000e+02
1.032000000000000000e+03,6.879999999999999716e+01,1.377000000000000000e+03,1.970000000000000000e+02,2.030000000000000000e+02,2.250000000000000000e+02,2.550000000000000000e+02,2.990000000000000000e+02,3.410000000000000000e+02,3.870000000000000000e+02,5.930000000000000000e+02,5.970000000000000000e+02,5.990000000000000000e+02,5.100000000000000000e+01,8.500000000000000000e+01,1.270000000000000000e+02,1.810000000000000000e+02,2.270000000000000000e+02,2.710000000000000000e+02,3.150000000000000000e+02,3.650000000000000000e+02,4.070000000000000000e+02,4.570000000000000000e+02
1.035750000000000000e+03,6.904999999999999716e+01,1.382000000000000000e+03,2.020000000000000000e+02,2.060000000000000000e+02,2.300000000000000000e+02,2.540000000000000000e+02,2.980000000000000000e+02,3.420000000000000000e+02,3.860000000000000000e+02,5.960000000000000000e+02,6.020000000000000000e+02,6.040000000000000000e+02,4.800000000000000000e+01,8.400000000000000000e+01,1.280000000000000000e+02,1.820000000000000000e+02,2.280000000000000000e+02,2.740000000000000000e+02,3.160000000000000000e+02,3.660000000000000000e+02,4.060000000000000000e+02,4.560000000000000000e+02
1.039500000000000000e+03,6.929999999999999716e+01,1.387000000000000000e+03,2.070000000000000000e+02,2.110000000000000000e+02,2.290000000000000000e+02,2.550000000000000000e+02,2.970000000000000000e+02,3.450000000000000000e+02,3.890000000000000000e+02,6.010000000000000000e+02,6.050000000000000000e+02,6.090000000000000000e+02,4.900000000000000000e+01,8.500000000000000000e+01,1.310000000000000000e+02,1.810000000000000000e+02,2.270000000000000000e+02,2.730000000000000000e+02,3.170000000000000000e+02,3.630000000000000000e+02,4.070000000000000000e+02,4.550000000000000000e+02
1.043250000000000000e+03,6.954999999999999716e+01,1.392000000000000000e+03,2.100000000000000000e+02,2.140000000000000000e+02,2.300000000000000000e+02,2.560000000000000000e+02,2.980000000000000000e+02,3.440000000000000000e+02,3.880000000000000000e+02,4.320000000000000000e+02,6.100000000000000000e+02,6.120000000000000000e+02,5.000000000000000000e+01,8.600000000000000000e+01,1.320000000000000000e+02,1.760000000000000000e+02,2.280000000000000000e+02,2.700000000000000000e+02,3.180000000000000000e+02,3.640000000000000000e+02,4.100000000000000000e+02,4.540000000000000000e+02
1.047000000000000000e+03,6.979999999999999716e+01,1.397000000000000000e+03,2.150000000000000000e+02,2.190000000000000000e+02,2.350000000000000000e+02,2.590000000000000000e+02,2.970000000000000000e+02,3.410000000000000000e+02,3.890000000000000000e+02,4.330000000000000000e+02,6.150000000000000000e+02,6.170000000000000000e+02,4.900000000000000000e+01,8.500000000000000000e+01,1.310000000000000000e+02,1.750000000000000000e+02,2.270000000000000000e+02,2.730000000000000000e+02,3.190000000000000000e+02,3.630000000000000000e+02,4.090000000000000000e+02,4.550000000000000000e+02
1.050750000000000000e+03,7.004999999999999716e+01,1.402000000000000000e+03,2.180000000000000000e+02,2.240000000000000000e+02,2.380000000000000000e+02,2.600000000000000000e+02,2.980000000000000000e+02,3.420000000000000000e+02,3.900000000000000000e+02,4.320000000000000000e+02,6.200000000000000000e+02,6.220000000000000000e+02,4.800000000000000000e+01,8.600000000000000000e+01,1.320000000000000000e+02,1.760000000000000000e+02,2.280000000000000000e+02,2.740000000000000000e+02,3.160000000000000000e+02,3.640000000000000000e+02,4.080000000000000000e+02,4.560000000000000000e+02
1.054500000000000000e+03,7.029999999999999716e+01,1.407000000000000000e+03,2.230000000000000000e+02,2.270000000000000000e+02,2.370000000000000000e+02,2.610000000000000000e+02,3.010000000000000000e+02,3.430000000000000000e+02,3.870000000000000000e+02,4.330000000000000000e+02,6.250000000000000000e+02,6.270000000000000000e+02,5.100000000000000000e+01,8.500000000000000000e+01,1.330000000000000000e+02,1.750000000000000000e+02,2.270000000000000000e+02,2.730000000000000000e+02,3.170000000000000000e+02,3.630000000000000000e+02,4.090000000000000000e+02,4.550000000000000000e+02
1.058250000000000000e+03,7.054999999999999716e+01,1.412000000000000000e+03,2.280000000000000000e+02,2.320000000000000000e+02,2.420000000000000000e+02,2.660000000000000000e+02,2.980000000000000000e+02,3.440000000000000000e+02,3.900000000000000000e+02,4.320000000000000000e+02,6.300000000000000000e+02,6.320000000000000000e+02,5.200000000000000000e+01,8.400000000000000000e+01,1.320000000000000000e+02,1.740000000000000000e+02,2.280000000000000000e+02,2.740000000000000000e+02,3.180000000000000000e+02,3.660000000000000000e+02,4.100000000000000000e+02,4.520000000000000000e+02
1.062000000000000000e+03,7.079999999999999716e+01,1.417000000000000000e+03,2.330000000000000000e+02,2.370000000000000000e+02,2.450000000000000000e+02,2.670000000000000000e+02,2.990000000000000000e+02,3.450000000000000000e+02,3.890000000000000000e+02,4.350000000000000000e+02,6.330000000000000000e+02,6.370000000000000000e+02,4.900000000000000000e+01,8.500000000000000000e+01,1.310000000000000000e+02,1.770000000000000000e+02,2.270000000000000000e+02,2.750000000000000000e+02,3.170000000000000000e+02,3.630000000000000000e+02,4.090000000000000000e+02,4.530000000000000000e+02
1.065750000000000000e+03,7.104999999999999716e+01,1.422000000000000000e+03,2.380000000000000000e+02,2.420000000000000000e+02,2.480000000000000000e+02,2.700000000000000000e+02,3.000000000000000000e+02,3.460000000000000000e+02,3.900000000000000000e+02,4.320000000000000000e+02,6.380000000000000000e+02,6.420000000000000000e+02,5.000000000000000000e+01,8.800000000000000000e+01,1.320000000000000000e+02,1.780000000000000000e+02,2.260000000000000000e+02,2.740000000000000000e+02,3.180000000000000000e+02,3.640000000000000000e+02,4.100000000000000000e+02,4.540000000000000000e+02
1.069500000000000000e+03,7.129999999999999716e+01,1.427000000000000000e+03,2.430000000000000000e+02,2.470000000000000000e+02,2.510000000000000000e+02,2.750000000000000000e+02,3.010000000000000000e+02,3.430000000000000000e+02,3.890000000000000000e+02,4.330000000000000000e+02,6.430000000000000000e+02,6.470000000000000000e+02,5.100000000000000000e+01,8.700000000000000000e+01,1.310000000000000000e+02,1.750000000000000000e+02,2.270000000000000000e+02,2.730000000000000000e+02,3.190000000000000000e+02,3.630000000000000000e+02,4.110000000000000000e+02,4.530000000000000000e+02
1.073250000000000000e+03,7.154999999999999716e+01,1.432000000000000000e+03,2.460000000000000000e+02,2.520000000000000000e+02,2.560000000000000000e+02,2.740000000000000000e+02,3.020000000000000000e+02,3.440000000000000000e+02,3.900000000000000000e+02,4.360000000000000000e+02,6.460000000000000000e+02,6.500000000000000000e+02,5.200000000000000000e+01,8.600000000000000000e+01,1.320000000000000000e+02,1.760000000000000000e+02,2.280000000000000000e+02,2.740000000000000000e+02,3.200000000000000000e+02,3.620000000000000000e+02,4.100000000000000000e+02,4.540000000000000000e+02
1.077000000000000000e+03,7.179999999999999716e+01,1.437000000000000000e+03,2.510000000000000000e+02,2.550000000000000000e+02,2.590000000000000000e+02,2.770000000000000000e+02,3.010000000000000000e+02,3.450000000000000000e+02,3.910000000000000000e+02,4.330000000000000000e+02,4.790000000000000000e+02,6.550000000000000000e+02,5.100000000000000000e+01,8.500000000000000000e+01,1.330000000000000000e+02,1.770000000000000000e+02,2.270000000000000000e+02,2.730000000000000000e+02,3.170000000000000000e+02,3.630000000000000000e+02,4.110000000000000000e+02,4.550000000000000000e+02
1.080750000000000000e+03,7.204999999999999716e+01,1.442000000000000000e+03,2.560000000000000000e+02,2.600000000000000000e+02,2.640000000000000000e+02,2.800000000000000000e+02,3.060000000000000000e+02,3.460000000000000000e+02,3.900000000000000000e+02,4.360000000000000000e+02,4.780000000000000000e+02,6.600000000000000000e+02,5.400000000000000000e+01,8.600000000000000000e+01,1.300000000000000000e+02,1.780000000000000000e+02,2.220000000000000000e+02,2.740000000000000000e+02,3.180000000000000000e+02,3.660000000000000000e+02,4.100000000000000000e+02,4.560000000000000000e+02
1.084500000000000000e+03,7.229999999999999716e+01,1.447000000000000000e+03,2.610000000000000000e+02,2.630000000000000000e+02,2.690000000000000000e+02,2.850000000000000000e+02,3.050000000000000000e+02,3.450000000000000000e+02,3.890000000000000000e+02,4.370000000000000000e+02,4.810000000000000000e+02,6.650000000000000000e+02,5.100000000000000000e+01,8.500000000000000000e+01,1.310000000000000000e+02,1.770000000000000000e+02,2.230000000000000000e+02,2.770000000000000000e+02,3.190000000000000000e+02,3.670000000000000000e+02,4.090000000000000000e+02,4.550000000000000000e+02
1.088250000000000000e+03,7.254999999999999716e+01,1.452000000000000000e+03,2.660000000000000000e+02,2.680000000000000000e+02,2.720000000000000000e+02,2.860000000000000000e+02,3.080000000000000000e+02,3.460000000000000000e+02,3.900000000000000000e+02,4.360000000000000000e+02,4.780000000000000000e+02,6.700000000000000000e+02,5.200000000000000000e+01,8.600000000000000000e+01,1.320000000000000000e+02,1.800000000000000000e+02,2.220000000000000000e+02,2.760000000000000000e+02,3.200000000000000000e+02,3.640000000000000000e+02,4.100000000000000000e+02,4.540000000000000000e+02
1.092000000000000000e+03,7.279999999999999716e+01,1.457000000000000000e+03,2.710000000000000000e+02,2.730000000000000000e+02,2.770000000000000000e+02,2.870000000000000000e+02,3.110000000000000000e+02,3.470000000000000000e+02,3.890000000000000000e+02,4.350000000000000000e+02,4.790000000000000000e+02,6.750000000000000000e+02,5.100000000000000000e+01,8.700000000000000000e+01,1.330000000000000000e+02,1.770000000000000000e+02,2.230000000000000000e+02,2.730000000000000000e+02,3.210000000000000000e+02,3.650000000000000000e+02,4.130000000000000000e+02,4.550000000000000000e+02
1.095750000000000000e+03,7.304999999999999716e+01,1.462000000000000000e+03,1.120000000000000000e+02,2.780000000000000000e+02,2.820000000000000000e+02,2.920000000000000000e+02,3.120000000000000000e+02,3.460000000000000000e+02,3.900000000000000000e+02,4.340000000000000000e+02,4.820000000000000000e+02,6.780000000000000000e+02,5.200000000000000000e+01,8.600000000000000000e+01,1.320000000000000000e+02,1.780000000000000000e+02,2.220000000000000000e+02,2.740000000000000000e+02,3.220000000000000000e+02,3.640000000000000000e+02,4.120000000000000000e+02,4.560000000000000000e+02
1.099500000000000000e+03,7.329999999999999716e+01,1.467000000000000000e+03,1.130000000000000000e+02,2.830000000000000000e+02,2.870000000000000000e+02,2.930000000000000000e+02,3.170000000000000000e+02,3.450000000000000000e+02,3.930000000000000000e+02,4.370000000000000000e+02,4.770000000000000000e+02,6.830000000000000000e+02,5.100000000000000000e+01,8.700000000000000000e+01,1.330000000000000000e+02,1.790000000000000000e+02,2.230000000000000000e+02,2.750000000000000000e+02,3.190000000000000000e+02,3.650000000000000000e+02,4.090000000000000000e+02,4.570000000000000000e+02
1.103250000000000000e+03,7.354999999999999716e+01,1.472000000000000000e+03,1.120000000000000000e+02,2.880000000000000000e+02,2.920000000000000000e+02,2.960000000000000000e+02,3.200000000000000000e+02,3.480000000000000000e+02,3.920000000000000000e+02,4.360000000000000000e+02,4.800000000000000000e+02,6.880000000000000000e+02,5.400000000000000000e+01,8.800000000000000000e+01,1.340000000000000000e+02,1.780000000000000000e+02,2.220000000000000000e+02,2.740000000000000000e+02,3.200000000000000000e+02,3.640000000000000000e+02,4.100000000000000000e+02,4.580000000000000000e+02
1.107000000000000000e+03,7.379999999999999716e+01,1.477000000000000000e+03,1.090000000000000000e+02,2.910000000000000000e+02,2.970000000000000000e+02,3.010000000000000000e+02,3.230000000000000000e+02,3.470000000000000000e+02,3.910000000000000000e+02,4.370000000000000000e+02,4.810000000000000000e+02,6.910000000000000000e+02,5.300000000000000000e+01,8.700000000000000000e+01,1.330000000000000000e+02,1.770000000000000000e+02,2.230000000000000000e+02,2.750000000000000000e+02,3.210000000000000000e+02,3.670000000000000000e+02,4.110000000000000000e+02,4.550000000000000000e+02
1.110750000000000000e+03,7.404999999999999716e+01,1.482000000000000000e+03,1.080000000000000000e+02,2.960000000000000000e+02,3.020000000000000000e+02,3.040000000000000000e+02,3.240000000000000000e+02,3.480000000000000000e+02,3.900000000000000000e+02,4.380000000000000000e+02,4.820000000000000000e+02,6.960000000000000000e+02,5.200000000000000000e+01,8.800000000000000000e+01,1.320000000000000000e+02,1.800000000000000000e+02,2.240000000000000000e+02,2.740000000000000000e+02,3.200000000000000000e+02,3.640000000000000000e+02,4.100000000000000000e+02,4.560000000000000000e+02
1.114500000000000000e+03,7.429999999999999716e+01,1.487000000000000000e+03,1.090000000000000000e+02,3.010000000000000000e+02,3.050000000000000000e+02,3.090000000000000000e+02,3.250000000000000000e+02,3.510000000000000000e+02,3.910000000000000000e+02,4.350000000000000000e+02,4.830000000000000000e+02,5.250000000000000000e+02,5.100000000000000000e+01,9.100000000000000000e+01,1.310000000000000000e+02,1.810000000000000000e+02,2.230000000000000000e+02,2.710000000000000000e+02,3.210000000000000000e+02,3.650000000000000000e+02,4.110000000000000000e+02,4.570000000000000000e+02
1.118250000000000000e+03,7.454999999999999716e+01,1.492000000000000000e+03,1.100000000000000000e+02,3.060000000000000000e+02,3.080000000000000000e+02,3.140000000000000000e+02,3.300000000000000000e+02,3.500000000000000000e+02,3.920000000000000000e+02,4.340000000000000000e+02,4.820000000000000000e+02,5.280000000000000000e+02,5.200000000000000000e+01,9.000000000000000000e+01,1.320000000000000000e+02,1.780000000000000000e+02,2.240000000000000000e+02,2.680000000000000000e+02,3.220000000000000000e+02,3.660000000000000000e+02,4.120000000000000000e+02,4.560000000000000000e+02
1.122000000000000000e+03,7.479999999999999716e+01,1.497000000000000000e+03,1.090000000000000000e+02,3.110000000000000000e+02,3.130000000000000000e+02,3.170000000000000000e+02,3.310000000000000000e+02,3.550000000000000000e+02,3.910000000000000000e+02,4.370000000000000000e+02,4.850000000000000000e+02,5.230000000000000000e+02,5.100000000000000000e+01,8.700000000000000000e+01,1.330000000000000000e+02,1.770000000000000000e+02,2.270000000000000000e+02,2.690000000000000000e+02,3.230000000000000000e+02,3.650000000000000000e+02,4.110000000000000000e+02,4.570000000000000000e+02
1.125750000000000000e+03,7.504999999999999716e+01,1.502000000000000000e+03,1.100000000000000000e+02,3.160000000000000000e+02,3.180000000000000000e+02,3.220000000000000000e+02,3.320000000000000000e+02,3.560000000000000000e+02,3.940000000000000000e+02,4.380000000000000000e+02,4.820000000000000000e+02,5.260000000000000000e+02,5.200000000000000000e+01,8.800000000000000000e+01,1.340000000000000000e+02,1.780000000000000000e+02,2.260000000000000000e+02,2.680000000000000000e+02,3.200000000000000000e+02,3.660000000000000000e+02,4.100000000000000000e+02,4.580000000000000000e+02
1.129500000000000000e+03,7.529999999999999716e+01,1.507000000000000000e+03,1.110000000000000000e+02,1.590000000000000000e+02,3.230000000000000000e+02,3.270000000000000000e+02,3.370000000000000000e+02,3.590000000000000000e+02,3.910000000000000000e+02,4.370000000000000000e+02,4.810000000000000000e+02,5.270000000000000000e+02,5.300000000000000000e+01,8.900000000000000000e+01,1.310000000000000000e+02,1.790000000000000000e+02,2.250000000000000000e+02,2.690000000000000000e+02,3.190000000000000000e+02,3.690000000000000000e+02,4.110000000000000000e+02,4.590000000000000000e+02
1.133250000000000000e+03,7.554999999999999716e+01,1.512000000000000000e+03,1.100000000000000000e+02,1.600000000000000000e+02,3.280000000000000000e+02,3.320000000000000000e+02,3.380000000000000000e+02,3.620000000000000000e+02,3.920000000000000000e+02,4.380000000000000000e+02,4.820000000000000000e+02,5.260000000000000000e+02,5.000000000000000000e+01,8.800000000000000000e+01,1.320000000000000000e+02,1.780000000000000000e+02,2.260000000000000000e+02,2.700000000000000000e+02,3.200000000000000000e+02,3.700000000000000000e+02,4.100000000000000000e+02,4.580000000000000000e+02
1.137000000000000000e+03,7.579999999999999716e+01,1.517000000000000000e+03,1.110000000000000000e+02,1.610000000000000000e+02,3.330000000000000000e+02,3.370000000000000000e+02,3.430000000000000000e+02,3.650000000000000000e+02,3.950000000000000000e+02,4.390000000000000000e+02,4.810000000000000000e+02,5.270000000000000000e+02,4.900000000000000000e+01,8.900000000000000000e+01,1.350000000000000000e+02,1.810000000000000000e+02,2.250000000000000000e+02,2.690000000000000000e+02,3.210000000000000000e+02,3.670000000000000000e+02,4.110000000000000000e+02,4.550000000000000000e+02
1.140750000000000000e+03,7.604999999999999716e+01,1.522000000000000000e+03,1.100000000000000000e+02,1.560000000000000000e+02,3.360000000000000000e+02,3.420000000000000000e+02,3.460000000000000000e+02,3.700000000000000000e+02,3.940000000000000000e+02,4.380000000000000000e+02,4.820000000000000000e+02,5.260000000000000000e+02,5.000000000000000000e+01,9.000000000000000000e+01,1.340000000000000000e+02,1.780000000000000000e+02,2.240000000000000000e+02,2.680000000000000000e+02,3.220000000000000000e+02,3.680000000000000000e+02,4.140000000000000000e+02,4.560000000000000000e+02
1.144500000000000000e+03,7.629999999999999716e+01,1.527000000000000000e+03,1.090000000000000000e+02,1.530000000000000000e+02,3.410000000000000000e+02,3.470000000000000000e+02,3.510000000000000000e+02,3.690000000000000000e+02,3.950000000000000000e+02,4.370000000000000000e+02,4.850000000000000000e+02,5.290000000000000000e+02,4.900000000000000000e+01,8.900000000000000000e+01,1.350000000000000000e+02,1.790000000000000000e+02,2.250000000000000000e+02,2.710000000000000000e+02,3.210000000000000000e+02,3.670000000000000000e+02,4.130000000000000000e+02,4.570000000000000000e+02
1.148250000000000000e+03,7.654999999999999716e+01,1.532000000000000000e+03,1.100000000000000000e+02,1.540000000000000000e+02,3.460000000000000000e+02,3.500000000000000000e+02,3.540000000000000000e+02,3.700000000000000000e+02,3.960000000000000000e+02,4.380000000000000000e+02,4.840000000000000000e+02,5.280000000000000000e+02,5.000000000000000000e+01,8.800000000000000000e+01,1.360000000000000000e+02,1.800000000000000000e+02,2.260000000000000000e+02,2.720000000000000000e+02,3.160000000000000000e+02,3.680000000000000000e+02,4.100000000000000000e+02,4.580000000000000000e+02
1.152000000000000000e+03,7.679999999999999716e+01,1.537000000000000000e+03,1.110000000000000000e+02,1.550000000000000000e+02,3.510000000000000000e+02,3.550000000000000000e+02,3.590000000000000000e+02,3.750000000000000000e+02,3.990000000000000000e+02,4.370000000000000000e+02,4.810000000000000000e+02,5.290000000000000000e+02,5.100000000000000000e+01,8.900000000000000000e+01,1.370000000000000000e+02,1.790000000000000000e+02,2.250000000000000000e+02,2.710000000000000000e+02,3.150000000000000000e+02,3.670000000000000000e+02,4.130000000000000000e+02,4.590000000000000000e+02
1.155750000000000000e+03,7.704999999999999716e+01,1.542000000000000000e+03,1.120000000000000000e+02,1.560000000000000000e+02,3.560000000000000000e+02,3.580000000000000000e+02,3.640000000000000000e+02,3.780000000000000000e+02,4.000000000000000000e+02,4.380000000000000000e+02,4.820000000000000000e+02,5.320000000000000000e+02,5.200000000000000000e+01,8.800000000000000000e+01,1.360000000000000000e+02,1.780000000000000000e+02,2.260000000000000000e+02,2.720000000000000000e+02,3.160000000000000000e+02,3.680000000000000000e+02,4.140000000000000000e+02,4.560000000000000000e+02
1.159500000000000000e+03,7.729999999999999716e+01,1.547000000000000000e+03,1.090000000000000000e+02,1.570000000000000000e+02,3.610000000000000000e+02,3.630000000000000000e+02,3.670000000000000000e+02,3.770000000000000000e+02,4.010000000000000000e+02,4.410000000000000000e+02,4.830000000000000000e+02,5.270000000000000000e+02,5.100000000000000000e+01,8.900000000000000000e+01,1.350000000000000000e+02,1.810000000000000000e+02,2.250000000000000000e+02,2.730000000000000000e+02,3.150000000000000000e+02,3.670000000000000000e+02,4.130000000000000000e+02,4.570000000000000000e+02
1.163250000000000000e+03,7.754999999999999716e+01,1.552000000000000000e+03,1.100000000000000000e+02,1.580000000000000000e+02,3.660000000000000000e+02,3.680000000000000000e+02,3.720000000000000000e+02,3.820000000000000000e+02,4.060000000000000000e+02,4.380000000000000000e+02,4.840000000000000000e+02,5.300000000000000000e+02,5.200000000000000000e+01,9.000000000000000000e+01,1.340000000000000000e+02,1.820000000000000000e+02,2.240000000000000000e+02,2.720000000000000000e+02,3.140000000000000000e+02,3.680000000000000000e+02,4.140000000000000000e+02,4.580000000000000000e+02
1.167000000000000000e+03,7.779999999999999716e+01,1.557000000000000000e+03,1.110000000000000000e+02,1.550000000000000000e+02,2.070000000000000000e+02,3.730000000000000000e+02,3.770000000000000000e+02,3.850000000000000000e+02,4.070000000000000000e+02,4.390000000000000000e+02,4.850000000000000000e+02,5.290000000000000000e+02,5.100000000000000000e+01,8.900000000000000000e+01,1.350000000000000000e+02,1.790000000000000000e+02,2.250000000000000000e+02,2.710000000000000000e+02,3.170000000000000000e+02,3.670000000000000000e+02,4.150000000000000000e+02,4.570000000000000000e+02
1.170750000000000000e+03,7.804999999999999716e+01,1.562000000000000000e+03,1.100000000000000000e+02,1.560000000000000000e+02,2.060000000000000000e+02,3.780000000000000000e+02,3.820000000000000000e+02,3.880000000000000000e+02,4.100000000000000000e+02,4.400000000000000000e+02,4.860000000000000000e+02,5.300000000000000000e+02,5.200000000000000000e+01,8.600000000000000000e+01,1.360000000000000000e+02,1.800000000000000000e+02,2.280000000000000000e+02,2.720000000000000000e+02,3.180000000000000000e+02,3.660000000000000000e+02,4.140000000000000000e+02,4.580000000000000000e+02
1.174500000000000000e+03,7.829999999999999716e+01,1.567000000000000000e+03,1.090000000000000000e+02,1.570000000000000000e+02,2.050000000000000000e+02,3.830000000000000000e+02,3.870000000000000000e+02,3.910000000000000000e+02,4.150000000000000000e+02,4.410000000000000000e+02,4.830000000000000000e+02,5.290000000000000000e+02,5.300000000000000000e+01,8.700000000000000000e+01,1.370000000000000000e+02,1.810000000000000000e+02,2.270000000000000000e+02,2.710000000000000000e+02,3.150000000000000000e+02,3.670000000000000000e+02,4.130000000000000000e+02,4.590000000000000000e+02
1.178250000000000000e+03,7.854999999999999716e+01,1.572000000000000000e+03,1.100000000000000000e+02,1.560000000000000000e+02,2.000000000000000000e+02,3.860000000000000000e+02,3.920000000000000000e+02,3.960000000000000000e+02,4.140000000000000000e+02,4.420000000000000000e+02,4.840000000000000000e+02,5.300000000000000000e+02,5.400000000000000000e+01,8.800000000000000000e+01,1.340000000000000000e+02,1.820000000000000000e+02,2.260000000000000000e+02,2.720000000000000000e+02,3.160000000000000000e+02,3.680000000000000000e+02,4.140000000000000000e+02,4.600000000000000000e+02
1.182000000000000000e+03,7.879999999999999716e+01,1.577000000000000000e+03,1.090000000000000000e+02,1.570000000000000000e+02,2.010000000000000000e+02,3.910000000000000000e+02,3.950000000000000000e+02,3.990000000000000000e+02,4.170000000000000000e+02,4.410000000000000000e+02,4.850000000000000000e+02,5.310000000000000000e+02,5.100000000000000000e+01,8.700000000000000000e+01,1.350000000000000000e+02,1.810000000000000000e+02,2.250000000000000000e+02,2.730000000000000000e+02,3.170000000000000000e+02,3.670000000000000000e+02,4.130000000000000000e+02,4.570000000000000000e+02
1.185750000000000000e+03,7.904999999999999716e+01,1.582000000000000000e+03,1.080000000000000000e+02,1.580000000000000000e+02,2.020000000000000000e+02,3.960000000000000000e+02,4.000000000000000000e+02,4.040000000000000000e+02,4.200000000000000000e+02,4.460000000000000000e+02,4.860000000000000000e+02,5.300000000000000000e+02,5.200000000000000000e+01,8.800000000000000000e+01,1.360000000000000000e+02,1.840000000000000000e+02,2.260000000000000000e+02,2.700000000000000000e+02,3.180000000000000000e+02,3.620000000000000000e+02,4.140000000000000000e+02,4.580000000000000000e+02
1.189500000000000000e+03,7.929999999999999716e+01,1.587000000000000000e+03,1.090000000000000000e+02,1.590000000000000000e+02,2.030000000000000000e+02,4.010000000000000000e+02,4.030000000000000000e+02,4.090000000000000000e+02,4.250000000000000000e+02,4.450000000000000000e+02,4.850000000000000000e+02,5.290000000000000000e+02,5.300000000000000000e+01,8.900000000000000000e+01,1.350000000000000000e+02,1.810000000000000000e+02,2.250000000000000000e+02,2.710000000000000000e+02,3.170000000000000000e+02,3.630000000000000000e+02,4.170000000000000000e+02,4.590000000000000000e+02
1.193250000000000000e+03,7.954999999999999716e+01,1.592000000000000000e+03,1.080000000000000000e+02,1.560000000000000000e+02,2.020000000000000000e+02,4.060000000000000000e+02,4.080000000000000000e+02,4.120000000000000000e+02,4.260000000000000000e+02,4.480000000000000000e+02,4.860000000000000000e+02,5.300000000000000000e+02,5.200000000000000000e+01,8.800000000000000000e+01,1.360000000000000000e+02,1.820000000000000000e+02,2.260000000000000000e+02,2.720000000000000000e+02,3.200000000000000000e+02,3.620000000000000000e+02,4.160000000000000000e+02,4.600000000000000000e+02
1.197000000000000000e+03,7.979999999999999716e+01,1.597000000000000000e+03,1.070000000000000000e+02,1.550000000000000000e+02,2.050000000000000000e+02,4.110000000000000000e+02,4.130000000000000000e+02,4.170000000000000000e+02,4.270000000000000000e+02,4.510000000000000000e+02,4.870000000000000000e+02,5.290000000000000000e+02,5.100000000000000000e+01,8.700000000000000000e+01,1.350000000000000000e+02,1.810000000000000000e+02,2.270000000000000000e+02,2.710000000000000000e+02,3.170000000000000000e+02,3.630000000000000000e+02,4.130000000000000000e+02,4.610000000000000000e+02
1.200750000000000000e+03,8.004999999999999716e+01,1.602000000000000000e+03,1.100000000000000000e+02,1.560000000000000000e+02,2.040000000000000000e+02,2.520000000000000000e+02,4.180000000000000000e+02,4.220000000000000000e+02,4.320000000000000000e+02,4.520000000000000000e+02,4.860000000000000000e+02,5.300000000000000000e+02,5.400000000000000000e+01,9.000000000000000000e+01,1.360000000000000000e+02,1.820000000000000000e+02,2.260000000000000000e+02,2.720000000000000000e+02,3.180000000000000000e+02,3.620000000000000000e+02,4.140000000000000000e+02,4.620000000000000000e+02
1.204500000000000000e+03,8.029999999999999716e+01,1.607000000000000000e+03,1.130000000000000000e+02,1.570000000000000000e+02,2.030000000000000000e+02,2.530000000000000000e+02,4.230000000000000000e+02,4.270000000000000000e+02,4.330000000000000000e+02,4.570000000000000000e+02,4.850000000000000000e+02,5.330000000000000000e+02,5.500000000000000000e+01,8.900000000000000000e+01,1.330000000000000000e+02,1.810000000000000000e+02,2.270000000000000000e+02,2.730000000000000000e+02,3.190000000000000000e+02,3.630000000000000000e+02,4.150000000000000000e+02,4.590000000000000000e+02
1.208250000000000000e+03,8.054999999999999716e+01,1.612000000000000000e+03,1.080000000000000000e+02,1.540000000000000000e+02,2.040000000000000000e+02,2.500000000000000000e+02,4.280000000000000000e+02,4.320000000000000000e+02,4.360000000000000000e+02,4.600000000000000000e+02,4.880000000000000000e+02,5.320000000000000000e+02,5.400000000000000000e+01,9.000000000000000000e+01,1.340000000000000000e+02,1.840000000000000000e+02,2.280000000000000000e+02,2.740000000000000000e+02,3.180000000000000000e+02,3.620000000000000000e+02,4.140000000000000000e+02,4.600000000000000000e+02
1.212000000000000000e+03,8.079999999999999716e+01,1.617000000000000000e+03,1.110000000000000000e+02,1.570000000000000000e+02,2.030000000000000000e+02,2.490000000000000000e+02,4.310000000000000000e+02,4.370000000000000000e+02,4.410000000000000000e+02,4.630000000000000000e+02,4.870000000000000000e+02,5.310000000000000000e+02,5.100000000000000000e+01,9.300000000000000000e+01,1.330000000000000000e+02,1.850000000000000000e+02,2.270000000000000000e+02,2.730000000000000000e+02,3.170000000000000000e+02,3.630000000000000000e+02,4.150000000000000000e+02,4.610000000000000000e+02
1.215750000000000000e+03,8.104999999999999716e+01,1.622000000000000000e+03,1.100000000000000000e+02,1.540000000000000000e+02,2.040000000000000000e+02,2.480000000000000000e+02,4.360000000000000000e+02,4.420000000000000000e+02,4.440000000000000000e+02,4.620000000000000000e+02,4.880000000000000000e+02,5.300000000000000000e+02,5.200000000000000000e+01,9.200000000000000000e+01,1.340000000000000000e+02,1.820000000000000000e+02,2.280000000000000000e+02,2.720000000000000000e+02,3.200000000000000000e+02,3.640000000000000000e+02,4.140000000000000000e+02,4.600000000000000000e+02
1.219500000000000000e+03,8.129999999999999716e+01,1.627000000000000000e+03,1.110000000000000000e+02,1.550000000000000000e+02,2.030000000000000000e+02,2.490000000000000000e+02,4.410000000000000000e+02,4.450000000000000000e+02,4.490000000000000000e+02,4.650000000000000000e+02,4.910000000000000000e+02,5.310000000000000000e+02,5.300000000000000000e+01,8.900000000000000000e+01,1.350000000000000000e+02,1.810000000000000000e+02,2.310000000000000000e+02,2.710000000000000000e+02,3.210000000000000000e+02,3.630000000000000000e+02,4.110000000000000000e+02,4.610000000000000000e+02
1.223250000000000000e+03,8.154999999999999716e+01,1.632000000000000000e+03,1.120000000000000000e+02,1.560000000000000000e+02,2.060000000000000000e+02,2.500000000000000000e+02,4.460000000000000000e+02,4.480000000000000000e+02,4.540000000000000000e+02,4.700000000000000000e+02,4.900000000000000000e+02,5.320000000000000000e+02,5.400000000000000000e+01,9.000000000000000000e+01,1.360000000000000000e+02,1.820000000000000000e+02,2.300000000000000000e+02,2.720000000000000000e+02,3.180000000000000000e+02,3.640000000000000000e+02,4.080000000000000000e+02,4.620000000000000000e+02
1.227000000000000000e+03,8.179999999999999716e+01,1.637000000000000000e+03,1.130000000000000000e+02,1.550000000000000000e+02,2.030000000000000000e+02,2.490000000000000000e+02,4.510000000000000000e+02,4.530000000000000000e+02,4.570000000000000000e+02,4.710000000000000000e+02,4.950000000000000000e+02,5.310000000000000000e+02,5.300000000000000000e+01,9.100000000000000000e+01,1.330000000000000000e+02,1.830000000000000000e+02,2.270000000000000000e+02,2.730000000000000000e+02,3.170000000000000000e+02,3.670000000000000000e+02,4.090000000000000000e+02,4.630000000000000000e+02
1.230750000000000000e+03,8.204999999999999716e+01,1.642000000000000000e+03,1.120000000000000000e+02,1.560000000000000000e+02,2.040000000000000000e+02,2.500000000000000000e+02,4.560000000000000000e+02,4.580000000000000000e+02,4.620000000000000000e+02,4.720000000000000000e+02,4.960000000000000000e+02,5.340000000000000000e+02,5.200000000000000000e+01,9.000000000000000000e+01,1.340000000000000000e+02,1.820000000000000000e+02,2.280000000000000000e+02,2.740000000000000000e+02,3.180000000000000000e+02,3.660000000000000000e+02,4.080000000000000000e+02,4.600000000000000000e+02
1.234500000000000000e+03,8.229999999999999716e+01,1.647000000000000000e+03,1.110000000000000000e+02,1.570000000000000000e+02,2.030000000000000000e+02,2.510000000000000000e+02,2.990000000000000000e+02,4.630000000000000000e+02,4.670000000000000000e+02,4.770000000000000000e+02,4.990000000000000000e+02,5.310000000000000000e+02,5.300000000000000000e+01,9.100000000000000000e+01,1.370000000000000000e+02,1.810000000000000000e+02,2.290000000000000000e+02,2.710000000000000000e+02,3.190000000000000000e+02,3.650000000000000000e+02,4.090000000000000000e+02,4.590000000000000000e+02
1.238250000000000000e+03,8.254999999999999716e+01,1.652000000000000000e+03,1.120000000000000000e+02,1.580000000000000000e+02,2.020000000000000000e+02,2.500000000000000000e+02,3.000000000000000000e+02,4.680000000000000000e+02,4.720000000000000000e+02,4.780000000000000000e+02,5.020000000000000000e+02,5.320000000000000000e+02,5.400000000000000000e+01,9.200000000000000000e+01,1.360000000000000000e+02,1.800000000000000000e+02,2.280000000000000000e+02,2.720000000000000000e+02,3.180000000000000000e+02,3.640000000000000000e+02,4.100000000000000000e+02,4.600000000000000000e+02
1.242000000000000000e+03,8.279999999999999716e+01,1.657000000000000000e+03,1.110000000000000000e+02,1.550000000000000000e+02,2.030000000000000000e+02,2.490000000000000000e+02,3.010000000000000000e+02,4.730000000000000000e+02,4.770000000000000000e+02,4.830000000000000000e+02,5.050000000000000000e+02,5.350000000000000000e+02,5.100000000000000000e+01,9.100000000000000000e+01,1.370000000000000000e+02,1.810000000000000000e+02,2.290000000000000000e+02,2.750000000000000000e+02,3.210000000000000000e+02,3.650000000000000000e+02,4.070000000000000000e+02,4.610000000000000000e+02
1.245750000000000000e+03,8.304999999999999716e+01,1.662000000000000000e+03,1.120000000000000000e+02,1.560000000000000000e+02,2.040000000000000000e+02,2.500000000000000000e+02,2.960000000000000000e+02,4.760000000000000000e+02,4.820000000000000000e+02,4.860000000000000000e+02,5.100000000000000000e+02,5.340000000000000000e+02,5.200000000000000000e+01,9.000000000000000000e+01,1.380000000000000000e+02,1.800000000000000000e+02,2.300000000000000000e+02,2.740000000000000000e+02,3.180000000000000000e+02,3.640000000000000000e+02,4.080000000000000000e+02,4.620000000000000000e+02
1.249500000000000000e+03,8.329999999999999716e+01,1.667000000000000000e+03,1.130000000000000000e+02,1.570000000000000000e+02,2.030000000000000000e+02,2.490000000000000000e+02,2.930000000000000000e+02,4.810000000000000000e+02,4.870000000000000000e+02,4.910000000000000000e+02,5.090000000000000000e+02,5.350000000000000000e+02,5.500000000000000000e+01,9.100000000000000000e+01,1.390000000000000000e+02,1.790000000000000000e+02,2.290000000000000000e+02,2.750000000000000000e+02,3.190000000000000000e+02,3.650000000000000000e+02,4.110000000000000000e+02,4.610000000000000000e+02
1.253250000000000000e+03,8.354999999999999716e+01,1.672000000000000000e+03,1.120000000000000000e+02,1.580000000000000000e+02,2.020000000000000000e+02,2.500000000000000000e+02,2.940000000000000000e+02,4.860000000000000000e+02,4.900000000000000000e+02,4.940000000000000000e+02,5.100000000000000000e+02,5.360000000000000000e+02,5.600000000000000000e+01,9.000000000000000000e+01,1.360000000000000000e+02,1.800000000000000000e+02,2.280000000000000000e+02,2.760000000000000000e+02,3.180000000000000000e+02,3.660000000000000000e+02,4.120000000000000000e+02,4.560000000000000000e+02
1.257000000000000000e+03,8.379999999999999716e+01,1.677000000000000000e+03,1.110000000000000000e+02,1.570000000000000000e+02,2.030000000000000000e+02,2.510000000000000000e+02,2.950000000000000000e+02,4.910000000000000000e+02,4.950000000000000000e+02,4.990000000000000000e+02,5.150000000000000000e+02,5.390000000000000000e+02,5.300000000000000000e+01,9.100000000000000000e+01,1.370000000000000000e+02,1.830000000000000000e+02,2.290000000000000000e+02,2.770000000000000000e+02,3.190000000000000000e+02,3.650000000000000000e+02,4.110000000000000000e+02,4.550000000000000000e+02
1.260750000000000000e+03,8.404999999999999716e+01,1.682000000000000000e+03,1.120000000000000000e+02,1.600000000000000000e+02,2.020000000000000000e+02,2.520000000000000000e+02,2.960000000000000000e+02,4.960000000000000000e+02,4.980000000000000000e+02,5.040000000000000000e+02,5.180000000000000000e+02,5.400000000000000000e+02,5.400000000000000000e+01,9.200000000000000000e+01,1.360000000000000000e+02,1.820000000000000000e+02,2.280000000000000000e+02,2.760000000000000000e+02,3.180000000000000000e+02,3.660000000000000000e+02,4.120000000000000000e+02,4.560000000000000000e+02
1.264500000000000000e+03,8.429999999999999716e+01,1.687000000000000000e+03,1.130000000000000000e+02,1.570000000000000000e+02,2.010000000000000000e+02,2.490000000000000000e+02,2.950000000000000000e+02,5.010000000000000000e+02,5.030000000000000000e+02,5.070000000000000000e+02,5.170000000000000000e+02,5.410000000000000000e+02,5.500000000000000000e+01,8.900000000000000000e+01,1.370000000000000000e+02,1.810000000000000000e+02,2.290000000000000000e+02,2.750000000000000000e+02,3.210000000000000000e+02,3.650000000000000000e+02,4.130000000000000000e+02,4.550000000000000000e+02
1.268250000000000000e+03,8.454999999999999716e+01,1.692000000000000000e+03,1.140000000000000000e+02,1.580000000000000000e+02,2.020000000000000000e+02,2.500000000000000000e+02,2.980000000000000000e+02,5.060000000000000000e+02,5.080000000000000000e+02,5.120000000000000000e+02,5.220000000000000000e+02,5.460000000000000000e+02,5.600000000000000000e+01,9.000000000000000000e+01,1.380000000000000000e+02,1.820000000000000000e+02,2.300000000000000000e+02,2.740000000000000000e+02,3.220000000000000000e+02,3.640000000000000000e+02,4.120000000000000000e+02,4.540000000000000000e+02
1.272000000000000000e+03,8.479999999999999716e+01,1.697000000000000000e+03,1.130000000000000000e+02,1.590000000000000000e+02,2.030000000000000000e+02,2.510000000000000000e+02,2.950000000000000000e+02,3.470000000000000000e+02,5.130000000000000000e+02,5.170000000000000000e+02,5.250000000000000000e+02,5.470000000000000000e+02,5.500000000000000000e+01,9.100000000000000000e+01,1.390000000000000000e+02,1.830000000000000000e+02,2.290000000000000000e+02,2.750000000000000000e+02,3.190000000000000000e+02,3.650000000000000000e+02,4.110000000000000000e+02,4.570000000000000000e+02
1.275750000000000000e+03,8.504999999999999716e+01,1.702000000000000000e+03,1.140000000000000000e+02,1.580000000000000000e+02,2.020000000000000000e+02,2.500000000000000000e+02,2.960000000000000000e+02,3.460000000000000000e+02,5.180000000000000000e+02,5.220000000000000000e+02,5.280000000000000000e+02,5.500000000000000000e+02,5.600000000000000000e+01,9.200000000000000000e+01,1.360000000000000000e+02,1.840000000000000000e+02,2.260000000000000000e+02,2.760000000000000000e+02,3.200000000000000000e+02,3.680000000000000000e+02,4.100000000000000000e+02,4.580000000000000000e+02
1.279500000000000000e+03,8.529999999999999716e+01,1.707000000000000000e+03,1.130000000000000000e+02,1.570000000000000000e+02,2.030000000000000000e+02,2.490000000000000000e+02,2.970000000000000000e+02,3.450000000000000000e+02,5.230000000000000000e+02,5.270000000000000000e+02,5.310000000000000000e+02,5.550000000000000000e+02,5.500000000000000000e+01,9.100000000000000000e+01,1.370000000000000000e+02,1.830000000000000000e+02,2.270000000000000000e+02,2.770000000000000000e+02,3.210000000000000000e+02,3.670000000000000000e+02,4.110000000000000000e+02,4.550000000000000000e+02
1.283250000000000000e+03,8.554999999999999716e+01,1.712000000000000000e+03,1.120000000000000000e+02,1.600000000000000000e+02,2.040000000000000000e+02,2.500000000000000000e+02,2.960000000000000000e+02,3.400000000000000000e+02,5.260000000000000000e+02,5.320000000000000000e+02,5.360000000000000000e+02,5.540000000000000000e+02,5.600000000000000000e+01,9.200000000000000000e+01,1.380000000000000000e+02,1.840000000000000000e+02,2.280000000000000000e+02,2.740000000000000000e+02,3.220000000000000000e+02,3.640000000000000000e+02,4.120000000000000000e+02,4.560000000000000000e+02
1.287000000000000000e+03,8.579999999999999716e+01,1.717000000000000000e+03,1.130000000000000000e+02,1.610000000000000000e+02,2.030000000000000000e+02,2.490000000000000000e+02,2.970000000000000000e+02,3.410000000000000000e+02,5.310000000000000000e+02,5.350000000000000000e+02,5.390000000000000000e+02,5.570000000000000000e+02,5.500000000000000000e+01,9.300000000000000000e+01,1.370000000000000000e+02,1.830000000000000000e+02,2.270000000000000000e+02,2.750000000000000000e+02,3.210000000000000000e+02,3.650000000000000000e+02,4.130000000000000000e+02,4.570000000000000000e+02
1.290750000000000000e+03,8.604999999999999716e+01,1.722000000000000000e+03,1.120000000000000000e+02,1.580000000000000000e+02,2.040000000000000000e+02,2.480000000000000000e+02,2.980000000000000000e+02,3.420000000000000000e+02,5.360000000000000000e+02,5.400000000000000000e+02,5.440000000000000000e+02,5.600000000000000000e+02,5.400000000000000000e+01,9.200000000000000000e+01,1.360000000000000000e+02,1.840000000000000000e+02,2.280000000000000000e+02,2.760000000000000000e+02,3.240000000000000000e+02,3.660000000000000000e+02,4.100000000000000000e+02,4.580000000000000000e+02
1.294500000000000000e+03,8.629999999999999716e+01,1.727000000000000000e+03,1.130000000000000000e+02,1.590000000000000000e+02,2.070000000000000000e+02,2.490000000000000000e+02,2.990000000000000000e+02,3.410000000000000000e+02,5.410000000000000000e+02,5.430000000000000000e+02,5.490000000000000000e+02,5.650000000000000000e+02,5.500000000000000000e+01,9.100000000000000000e+01,1.390000000000000000e+02,1.830000000000000000e+02,2.290000000000000000e+02,2.750000000000000000e+02,3.210000000000000000e+02,3.650000000000000000e+02,4.110000000000000000e+02,4.570000000000000000e+02
1.298250000000000000e+03,8.654999999999999716e+01,1.732000000000000000e+03,1.140000000000000000e+02,1.580000000000000000e+02,2.060000000000000000e+02,2.480000000000000000e+02,2.960000000000000000e+02,3.420000000000000000e+02,5.460000000000000000e+02,5.480000000000000000e+02,5.520000000000000000e+02,5.660000000000000000e+02,5.800000000000000000e+01,9.200000000000000000e+01,1.400000000000000000e+02,1.820000000000000000e+02,2.280000000000000000e+02,2.760000000000000000e+02,3.220000000000000000e+02,3.660000000000000000e+02,4.120000000000000000e+02,4.600000000000000000e+02
1.302000000000000000e+03,8.679999999999999716e+01,1.737000000000000000e+03,1.110000000000000000e+02,1.590000000000000000e+02,2.050000000000000000e+02,2.490000000000000000e+02,2.950000000000000000e+02,3.450000000000000000e+02,5.510000000000000000e+02,5.530000000000000000e+02,5.570000000000000000e+02,5.670000000000000000e+02,5.700000000000000000e+01,9.300000000000000000e+01,1.370000000000000000e+02,1.830000000000000000e+02,2.270000000000000000e+02,2.750000000000000000e+02,3.210000000000000000e+02,3.670000000000000000e+02,4.110000000000000000e+02,4.570000000000000000e+02
1.305750000000000000e+03,8.704999999999999716e+01,1.742000000000000000e+03,1.120000000000000000e+02,1.600000000000000000e+02,2.040000000000000000e+02,2.500000000000000000e+02,2.960000000000000000e+02,3.440000000000000000e+02,3.920000000000000000e+02,5.580000000000000000e+02,5.620000000000000000e+02,5.720000000000000000e+02,5.400000000000000000e+01,9.400000000000000000e+01,1.380000000000000000e+02,1.860000000000000000e+02,2.300000000000000000e+02,2.760000000000000000e+02,3.200000000000000000e+02,3.660000000000000000e+02,4.120000000000000000e+02,4.580000000000000000e+02
1.309500000000000000e+03,8.729999999999999716e+01,1.747000000000000000e+03,1.130000000000000000e+02,1.610000000000000000e+02,2.050000000000000000e+02,2.490000000000000000e+02,2.970000000000000000e+02,3.430000000000000000e+02,3.930000000000000000e+02,5.630000000000000000e+02,5.670000000000000000e+02,5.730000000000000000e+02,5.500000000000000000e+01,9.500000000000000000e+01,1.370000000000000000e+02,1.850000000000000000e+02,2.290000000000000000e+02,2.730000000000000000e+02,3.210000000000000000e+02,3.650000000000000000e+02,4.130000000000000000e+02,4.590000000000000000e+02
1.313250000000000000e+03,8.754999999999999716e+01,1.752000000000000000e+03,1.140000000000000000e+02,1.580000000000000000e+02,2.040000000000000000e+02,2.480000000000000000e+02,2.940000000000000000e+02,3.440000000000000000e+02,3.900000000000000000e+02,5.680000000000000000e+02,5.720000000000000000e+02,5.760000000000000000e+02,5.600000000000000000e+01,9.200000000000000000e+01,1.380000000000000000e+02,1.840000000000000000e+02,2.300000000000000000e+02,2.740000000000000000e+02,3.240000000000000000e+02,3.680000000000000000e+02,4.140000000000000000e+02,4.580000000000000000e+02
1.317000000000000000e+03,8.779999999999999716e+01,1.757000000000000000e+03,1.150000000000000000e+02,1.590000000000000000e+02,2.050000000000000000e+02,2.510000000000000000e+02,2.970000000000000000e+02,3.430000000000000000e+02,3.890000000000000000e+02,5.710000000000000000e+02,5.770000000000000000e+02,5.810000000000000000e+02,5.500000000000000000e+01,9.300000000000000000e+01,1.370000000000000000e+02,1.830000000000000000e+02,2.310000000000000000e+02,2.730000000000000000e+02,3.230000000000000000e+02,3.670000000000000000e+02,4.130000000000000000e+02,4.570000000000000000e+02
1.320750000000000000e+03,8.804999999999999716e+01,1.762000000000000000e+03,1.160000000000000000e+02,1.580000000000000000e+02,2.060000000000000000e+02,2.500000000000000000e+02,2.940000000000000000e+02,3.420000000000000000e+02,3.860000000000000000e+02,5.760000000000000000e+02,5.820000000000000000e+02,5.840000000000000000e+02,5.600000000000000000e+01,9.400000000000000000e+01,1.400000000000000000e+02,1.840000000000000000e+02,2.280000000000000000e+02,2.740000000000000000e+02,3.220000000000000000e+02,3.680000000000000000e+02,4.120000000000000000e+02,4.600000000000000000e+02
1.324500000000000000e+03,8.829999999999999716e+01,1.767000000000000000e+03,1.150000000000000000e+02,1.590000000000000000e+02,2.050000000000000000e+02,2.510000000000000000e+02,2.950000000000000000e+02,3.430000000000000000e+02,3.890000000000000000e+02,5.810000000000000000e+02,5.850000000000000000e+02,5.890000000000000000e+02,5.500000000000000000e+01,9.300000000000000000e+01,1.370000000000000000e+02,1.830000000000000000e+02,2.290000000000000000e+02,2.750000000000000000e+02,3.210000000000000000e+02,3.710000000000000000e+02,4.110000000000000000e+02,4.610000000000000000e+02
1.328250000000000000e+03,8.854999999999999716e+01,1.772000000000000000e+03,1.140000000000000000e+02,1.580000000000000000e+02,2.040000000000000000e+02,2.520000000000000000e+02,2.940000000000000000e+02,3.440000000000000000e+02,3.900000000000000000e+02,5.860000000000000000e+02,5.880000000000000000e+02,5.940000000000000000e+02,5.200000000000000000e+01,9.400000000000000000e+01,1.380000000000000000e+02,1.840000000000000000e+02,2.300000000000000000e+02,2.760000000000000000e+02,3.220000000000000000e+02,3.700000000000000000e+02,4.120000000000000000e+02,4.580000000000000000e+02
1.332000000000000000e+03,8.879999999999999716e+01,1.777000000000000000e+03,1.150000000000000000e+02,1.610000000000000000e+02,2.070000000000000000e+02,2.530000000000000000e+02,2.950000000000000000e+02,3.430000000000000000e+02,3.890000000000000000e+02,5.910000000000000000e+02,5.930000000000000000e+02,5.970000000000000000e+02,5.100000000000000000e+01,9.500000000000000000e+01,1.390000000000000000e+02,1.850000000000000000e+02,2.310000000000000000e+02,2.730000000000000000e+02,3.230000000000000000e+02,3.670000000000000000e+02,4.130000000000000000e+02,4.570000000000000000e+02
1.335750000000000000e+03,8.904999999999999716e+01,1.782000000000000000e+03,1.140000000000000000e+02,1.600000000000000000e+02,2.040000000000000000e+02,2.500000000000000000e+02,2.940000000000000000e+02,3.440000000000000000e+02,3.900000000000000000e+02,5.960000000000000000e+02,5.980000000000000000e+02,6.020000000000000000e+02,5.200000000000000000e+01,9.600000000000000000e+01,1.400000000000000000e+02,1.840000000000000000e+02,2.300000000000000000e+02,2.740000000000000000e+02,3.220000000000000000e+02,3.680000000000000000e+02,4.140000000000000000e+02,4.580000000000000000e+02
1.339500000000000000e+03,8.929999999999999716e+01,1.787000000000000000e+03,1.130000000000000000e+02,1.590000000000000000e+02,2.050000000000000000e+02,2.510000000000000000e+02,2.970000000000000000e+02,3.430000000000000000e+02,3.910000000000000000e+02,4.390000000000000000e+02,6.030000000000000000e+02,6.070000000000000000e+02,5.100000000000000000e+01,9.500000000000000000e+01,1.390000000000000000e+02,1.850000000000000000e+02,2.310000000000000000e+02,2.770000000000000000e+02,3.210000000000000000e+02,3.690000000000000000e+02,4.110000000000000000e+02,4.590000000000000000e+02
1.343250000000000000e+03,8.954999999999999716e+01,1.792000000000000000e+03,1.140000000000000000e+02,1.600000000000000000e+02,2.080000000000000000e+02,2.520000000000000000e+02,2.980000000000000000e+02,3.420000000000000000e+02,3.900000000000000000e+02,4.400000000000000000e+02,6.080000000000000000e+02,6.120000000000000000e+02,5.200000000000000000e+01,9.200000000000000000e+01,1.420000000000000000e+02,1.840000000000000000e+02,2.320000000000000000e+02,2.760000000000000000e+02,3.200000000000000000e+02,3.680000000000000000e+02,4.120000000000000000e+02,4.580000000000000000e+02
1.347000000000000000e+03,8.979999999999999716e+01,1.797000000000000000e+03,1.170000000000000000e+02,1.610000000000000000e+02,2.070000000000000000e+02,2.510000000000000000e+02,2.950000000000000000e+02,3.430000000000000000e+02,3.890000000000000000e+02,4.410000000000000000e+02,6.130000000000000000e+02,6.170000000000000000e+02,5.300000000000000000e+01,9.300000000000000000e+01,1.430000000000000000e+02,1.830000000000000000e+02,2.310000000000000000e+02,2.750000000000000000e+02,3.210000000000000000e+02,3.690000000000000000e+02,4.150000000000000000e+02,4.610000000000000000e+02
1.350750000000000000e+03,9.004999999999999716e+01,1.802000000000000000e+03,1.140000000000000000e+02,1.600000000000000000e+02,2.060000000000000000e+02,2.520000000000000000e+02,2.960000000000000000e+02,3.440000000000000000e+02,3.900000000000000000e+02,4.360000000000000000e+02,6.160000000000000000e+02,6.220000000000000000e+02,5.400000000000000000e+01,9.400000000000000000e+01,1.400000000000000000e+02,1.840000000000000000e+02,2.300000000000000000e+02,2.780000000000000000e+02,3.200000000000000000e+02,3.700000000000000000e+02,4.140000000000000000e+02,4.580000000000000000e+02
1.354500000000000000e+03,9.029999999999999716e+01,1.807000000000000000e+03,1.130000000000000000e+02,1.610000000000000000e+02,2.050000000000000000e+02,2.530000000000000000e+02,2.970000000000000000e+02,3.430000000000000000e+02,3.890000000000000000e+02,4.330000000000000000e+02,6.210000000000000000e+02,6.270000000000000000e+02,5.100000000000000000e+01,9.500000000000000000e+01,1.410000000000000000e+02,1.870000000000000000e+02,2.290000000000000000e+02,2.790000000000000000e+02,3.190000000000000000e+02,3.690000000000000000e+02,4.150000000000000000e+02,4.590000000000000000e+02
1.358250000000000000e+03,9.054999999999999716e+01,1.812000000000000000e+03,1.140000000000000000e+02,1.640000000000000000e+02,2.060000000000000000e+02,2.500000000000000000e+02,2.980000000000000000e+02,3.420000000000000000e+02,3.900000000000000000e+02,4.340000000000000000e+02,6.260000000000000000e+02,6.300000000000000000e+02,5.400000000000000000e+01,9.400000000000000000e+01,1.400000000000000000e+02,1.860000000000000000e+02,2.300000000000000000e+02,2.760000000000000000e+02,3.200000000000000000e+02,3.680000000000000000e+02,4.160000000000000000e+02,4.580000000000000000e+02
1.362000000000000000e+03,9.079999999999999716e+01,1.817000000000000000e+03,1.150000000000000000e+02,1.590000000000000000e+02,2.050000000000000000e+02,2.510000000000000000e+02,2.970000000000000000e+02,3.410000000000000000e+02,3.910000000000000000e+02,4.350000000000000000e+02,6.310000000000000000e+02,6.350000000000000000e+02,5.300000000000000000e+01,8.900000000000000000e+01,1.410000000000000000e+02,1.830000000000000000e+02,2.310000000000000000e+02,2.770000000000000000e+02,3.230000000000000000e+02,3.690000000000000000e+02,4.170000000000000000e+02,4.570000000000000000e+02
1.365750000000000000e+03,9.104999999999999716e+01,1.822000000000000000e+03,1.160000000000000000e+02,1.600000000000000000e+02,2.060000000000000000e+02,2.520000000000000000e+02,3.000000000000000000e+02,3.420000000000000000e+02,3.900000000000000000e+02,4.360000000000000000e+02,6.360000000000000000e+02,6.380000000000000000e+02,5.400000000000000000e+01,9.000000000000000000e+01,1.400000000000000000e+02,1.860000000000000000e+02,2.320000000000000000e+02,2.760000000000000000e+02,3.220000000000000000e+02,3.680000000000000000e+02,4.140000000000000000e+02,4.580000000000000000e+02
1.369500000000000000e+03,9.129999999999999716e+01,1.827000000000000000e+03,1.110000000000000000e+02,1.610000000000000000e+02,2.070000000000000000e+02,2.530000000000000000e+02,2.970000000000000000e+02,3.410000000000000000e+02,3.890000000000000000e+02,4.350000000000000000e+02,6.410000000000000000e+02,6.430000000000000000e+02,5.500000000000000000e+01,9.100000000000000000e+01,1.430000000000000000e+02,1.870000000000000000e+02,2.290000000000000000e+02,2.770000000000000000e+02,3.210000000000000000e+02,3.690000000000000000e+02,4.150000000000000000e+02,4.610000000000000000e+02
1.373250000000000000e+03,9.154999999999999716e+01,1.832000000000000000e+03,1.120000000000000000e+02,1.600000000000000000e+02,2.040000000000000000e+02,2.520000000000000000e+02,2.980000000000000000e+02,3.420000000000000000e+02,3.900000000000000000e+02,4.380000000000000000e+02,6.460000000000000000e+02,6.480000000000000000e+02,5.600000000000000000e+01,9.000000000000000000e+01,1.400000000000000000e+02,1.860000000000000000e+02,2.300000000000000000e+02,2.760000000000000000e+02,3.220000000000000000e+02,3.680000000000000000e+02,4.140000000000000000e+02,4.600000000000000000e+02
1.377000000000000000e+03,9.179999999999999716e+01,1.837000000000000000e+03,1.110000000000000000e+02,1.610000000000000000e+02,2.050000000000000000e+02,2.530000000000000000e+02,2.970000000000000000e+02,3.430000000000000000e+02,3.890000000000000000e+02,4.350000000000000000e+02,4.850000000000000000e+02,6.530000000000000000e+02,5.300000000000000000e+01,9.100000000000000000e+01,1.410000000000000000e+02,1.870000000000000000e+02,2.310000000000000000e+02,2.790000000000000000e+02,3.230000000000000000e+02,3.650000000000000000e+02,4.150000000000000000e+02,4.590000000000000000e+02
1.380750000000000000e+03,9.204999999999999716e+01,1.842000000000000000e+03,1.120000000000000000e+02,1.640000000000000000e+02,2.080000000000000000e+02,2.540000000000000000e+02,2.980000000000000000e+02,3.420000000000000000e+02,3.900000000000000000e+02,4.360000000000000000e+02,4.860000000000000000e+02,6.580000000000000000e+02,5.400000000000000000e+01,9.200000000000000000e+01,1.400000000000000000e+02,1.880000000000000000e+02,2.300000000000000000e+02,2.760000000000000000e+02,3.220000000000000000e+02,3.660000000000000000e+02,4.160000000000000000e+02,4.600000000000000000e+02
1.384500000000000000e+03,9.229999999999999716e+01,1.847000000000000000e+03,1.090000000000000000e+02,1.630000000000000000e+02,2.070000000000000000e+02,2.530000000000000000e+02,2.970000000000000000e+02,3.410000000000000000e+02,3.890000000000000000e+02,4.350000000000000000e+02,4.830000000000000000e+02,6.630000000000000000e+02,5.500000000000000000e+01,9.300000000000000000e+01,1.390000000000000000e+02,1.870000000000000000e+02,2.310000000000000000e+02,2.770000000000000000e+02,3.230000000000000000e+02,3.670000000000000000e+02,4.170000000000000000e+02,4.610000000000000000e+02
1.388250000000000000e+03,9.254999999999999716e+01,1.852000000000000000e+03,1.120000000000000000e+02,1.620000000000000000e+02,2.060000000000000000e+02,2.520000000000000000e+02,3.000000000000000000e+02,3.440000000000000000e+02,3.900000000000000000e+02,4.360000000000000000e+02,4.800000000000000000e+02,6.660000000000000000e+02,5.400000000000000000e+01,9.000000000000000000e+01,1.400000000000000000e+02,1.860000000000000000e+02,2.320000000000000000e+02,2.760000000000000000e+02,3.240000000000000000e+02,3.680000000000000000e+02,4.140000000000000000e+02,4.620000000000000000e+02
1.392000000000000000e+03,9.279999999999999716e+01,1.857000000000000000e+03,1.110000000000000000e+02,1.610000000000000000e+02,2.090000000000000000e+02,2.510000000000000000e+02,2.990000000000000000e+02,3.430000000000000000e+02,3.870000000000000000e+02,4.350000000000000000e+02,4.810000000000000000e+02,6.710000000000000000e+02,5.300000000000000000e+01,9.100000000000000000e+01,1.410000000000000000e+02,1.870000000000000000e+02,2.330000000000000000e+02,2.770000000000000000e+02,3.230000000000000000e+02,3.670000000000000000e+02,4.150000000000000000e+02,4.610000000000000000e+02
1.395750000000000000e+03,9.304999999999999716e+01,1.862000000000000000e+03,1.140000000000000000e+02,1.620000000000000000e+02,2.100000000000000000e+02,2.520000000000000000e+02,3.000000000000000000e+02,3.440000000000000000e+02,3.880000000000000000e+02,4.380000000000000000e+02,4.820000000000000000e+02,6.760000000000000000e+02,5.600000000000000000e+01,9.200000000000000000e+01,1.400000000000000000e+02,1.860000000000000000e+02,2.320000000000000000e+02,2.760000000000000000e+02,3.240000000000000000e+02,3.680000000000000000e+02,4.160000000000000000e+02,4.620000000000000000e+02
1.399500000000000000e+03,9.329999999999999716e+01,1.867000000000000000e+03,1.110000000000000000e+02,1.610000000000000000e+02,2.070000000000000000e+02,2.510000000000000000e+02,2.990000000000000000e+02,3.470000000000000000e+02,3.890000000000000000e+02,4.390000000000000000e+02,4.810000000000000000e+02,6.810000000000000000e+02,5.300000000000000000e+01,9.300000000000000000e+01,1.370000000000000000e+02,1.870000000000000000e+02,2.310000000000000000e+02,2.790000000000000000e+02,3.230000000000000000e+02,3.690000000000000000e+02,4.150000000000000000e+02,4.610000000000000000e+02
1.403250000000000000e+03,9.354999999999999716e+01,1.872000000000000000e+03,1.120000000000000000e+02,1.600000000000000000e+02,2.060000000000000000e+02,2.540000000000000000e+02,2.980000000000000000e+02,3.460000000000000000e+02,3.880000000000000000e+02,4.360000000000000000e+02,4.820000000000000000e+02,6.860000000000000000e+02,5.400000000000000000e+01,9.200000000000000000e+01,1.380000000000000000e+02,1.900000000000000000e+02,2.320000000000000000e+02,2.800000000000000000e+02,3.220000000000000000e+02,3.680000000000000000e+02,4.140000000000000000e+02,4.620000000000000000e+02
1.407000000000000000e+03,9.379999999999999716e+01,1.877000000000000000e+03,1.130000000000000000e+02,1.590000000000000000e+02,2.070000000000000000e+02,2.510000000000000000e+02,2.990000000000000000e+02,3.450000000000000000e+02,3.890000000000000000e+02,4.350000000000000000e+02,4.850000000000000000e+02,6.910000000000000000e+02,5.300000000000000000e+01,9.500000000000000000e+01,1.370000000000000000e+02,1.890000000000000000e+02,2.330000000000000000e+02,2.770000000000000000e+02,3.230000000000000000e+02,3.670000000000000000e+02,4.150000000000000000e+02,4.610000000000000000e+02
1.410750000000000000e+03,9.404999999999999716e+01,1.882000000000000000e+03,1.120000000000000000e+02,1.580000000000000000e+02,2.080000000000000000e+02,2.520000000000000000e+02,3.000000000000000000e+02,3.440000000000000000e+02,3.900000000000000000e+02,4.360000000000000000e+02,4.840000000000000000e+02,5.320000000000000000e+02,5.400000000000000000e+01,9.200000000000000000e+01,1.380000000000000000e+02,1.860000000000000000e+02,2.340000000000000000e+02,2.780000000000000000e+02,3.260000000000000000e+02,3.680000000000000000e+02,4.160000000000000000e+02,4.600000000000000000e+02
1.414500000000000000e+03,9.429999999999999716e+01,1.887000000000000000e+03,1.150000000000000000e+02,1.590000000000000000e+02,2.090000000000000000e+02,2.530000000000000000e+02,3.010000000000000000e+02,3.450000000000000000e+02,3.870000000000000000e+02,4.370000000000000000e+02,4.830000000000000000e+02,5.330000000000000000e+02,5.500000000000000000e+01,9.300000000000000000e+01,1.370000000000000000e+02,1.870000000000000000e+02,2.350000000000000000e+02,2.770000000000000000e+02,3.250000000000000000e+02,3.690000000000000000e+02,4.130000000000000000e+02,4.610000000000000000e+02
1.418250000000000000e+03,9.454999999999999716e+01,1.892000000000000000e+03,1.160000000000000000e+02,1.580000000000000000e+02,2.100000000000000000e+02,2.540000000000000000e+02,2.980000000000000000e+02,3.440000000000000000e+02,3.880000000000000000e+02,4.340000000000000000e+02,4.820000000000000000e+02,5.300000000000000000e+02,5.600000000000000000e+01,9.400000000000000000e+01,1.380000000000000000e+02,1.880000000000000000e+02,2.320000000000000000e+02,2.780000000000000000e+02,3.220000000000000000e+02,3.700000000000000000e+02,4.140000000000000000e+02,4.640000000000000000e+02
1.422000000000000000e+03,9.479999999999999716e+01,1.897000000000000000e+03,1.150000000000000000e+02,1.570000000000000000e+02,2.090000000000000000e+02,2.550000000000000000e+02,2.990000000000000000e+02,3.450000000000000000e+02,3.910000000000000000e+02,4.370000000000000000e+02,4.830000000000000000e+02,5.270000000000000000e+02,5.500000000000000000e+01,9.300000000000000000e+01,1.370000000000000000e+02,1.870000000000000000e+02,2.330000000000000000e+02,2.770000000000000000e+02,3.230000000000000000e+02,3.710000000000000000e+02,4.130000000000000000e+02,4.630000000000000000e+02
1.425750000000000000e+03,9.504999999999999716e+01,1.902000000000000000e+03,1.140000000000000000e+02,1.580000000000000000e+02,2.060000000000000000e+02,2.560000000000000000e+02,2.980000000000000000e+02,3.460000000000000000e+02,3.900000000000000000e+02,4.340000000000000000e+02,4.820000000000000000e+02,5.260000000000000000e+02,5.400000000000000000e+01,9.200000000000000000e+01,1.380000000000000000e+02,1.880000000000000000e+02,2.340000000000000000e+02,2.780000000000000000e+02,3.240000000000000000e+02,3.680000000000000000e+02,4.140000000000000000e+02,4.620000000000000000e+02
1.429500000000000000e+03,9.529999999999999716e+01,1.907000000000000000e+03,1.150000000000000000e+02,1.610000000000000000e+02,2.090000000000000000e+02,2.550000000000000000e+02,2.970000000000000000e+02,3.450000000000000000e+02,3.910000000000000000e+02,4.350000000000000000e+02,4.830000000000000000e+02,5.290000000000000000e+02,5.500000000000000000e+01,9.500000000000000000e+01,1.390000000000000000e+02,1.870000000000000000e+02,2.330000000000000000e+02,2.770000000000000000e+02,3.230000000000000000e+02,3.690000000000000000e+02,4.130000000000000000e+02,4.610000000000000000e+02
1.433250000000000000e+03,9.554999999999999716e+01,1.912000000000000000e+03,1.120000000000000000e+02,1.600000000000000000e+02,2.080000000000000000e+02,2.540000000000000000e+02,2.980000000000000000e+02,3.440000000000000000e+02,3.920000000000000000e+02,4.340000000000000000e+02,4.840000000000000000e+02,5.280000000000000000e+02,5.400000000000000000e+01,9.600000000000000000e+01,1.380000000000000000e+02,1.840000000000000000e+02,2.340000000000000000e+02,2.780000000000000000e+02,3.240000000000000000e+02,3.700000000000000000e+02,4.160000000000000000e+02,4.620000000000000000e+02
1.437000000000000000e+03,9.579999999999999716e+01,1.917000000000000000e+03,1.130000000000000000e+02,1.590000000000000000e+02,2.070000000000000000e+02,2.550000000000000000e+02,2.990000000000000000e+02,3.470000000000000000e+02,3.930000000000000000e+02,4.350000000000000000e+02,4.830000000000000000e+02,5.290000000000000000e+02,5.300000000000000000e+01,9.300000000000000000e+01,1.390000000000000000e+02,1.830000000000000000e+02,2.350000000000000000e+02,2.790000000000000000e+02,3.250000000000000000e+02,3.690000000000000000e+02,4.130000000000000000e+02,4.610000000000000000e+02
1.440750000000000000e+03,9.604999999999999716e+01,1.922000000000000000e+03,1.140000000000000000e+02,1.600000000000000000e+02,2.060000000000000000e+02,2.540000000000000000e+02,3.000000000000000000e+02,3.440000000000000000e+02,3.900000000000000000e+02,4.340000000000000000e+02,4.800000000000000000e+02,5.300000000000000000e+02,5.400000000000000000e+01,9.200000000000000000e+01,1.420000000000000000e+02,1.840000000000000000e+02,2.360000000000000000e+02,2.780000000000000000e+02,3.240000000000000000e+02,3.700000000000000000e+02,4.140000000000000000e+02,4.620000000000000000e+02
1.444500000000000000e+03,9.629999999999999716e+01,1.927000000000000000e+03,1.170000000000000000e+02,1.610000000000000000e+02,2.030000000000000000e+02,2.550000000000000000e+02,2.990000000000000000e+02,3.450000000000000000e+02,3.910000000000000000e+02,4.370000000000000000e+02,4.830000000000000000e+02,5.310000000000000000e+02,5.700000000000000000e+01,9.300000000000000000e+01,1.410000000000000000e+02,1.830000000000000000e+02,2.330000000000000000e+02,2.790000000000000000e+02,3.230000000000000000e+02,3.710000000000000000e+02,4.150000000000000000e+02,4.610000000000000000e+02
1.448250000000000000e+03,9.654999999999999716e+01,1.932000000000000000e+03,1.140000000000000000e+02,1.600000000000000000e+02,2.040000000000000000e+02,2.540000000000000000e+02,3.000000000000000000e+02,3.480000000000000000e+02,3.900000000000000000e+02,4.360000000000000000e+02,4.820000000000000000e+02,5.280000000000000000e+02,5.400000000000000000e+01,9.400000000000000000e+01,1.400000000000000000e+02,1.840000000000000000e+02,2.320000000000000000e+02,2.820000000000000000e+02,3.240000000000000000e+02,3.720000000000000000e+02,4.160000000000000000e+02,4.600000000000000000e+02
1.452000000000000000e+03,9.679999999999999716e+01,1.937000000000000000e+03,1.150000000000000000e+02,1.610000000000000000e+02,2.050000000000000000e+02,2.570000000000000000e+02,2.990000000000000000e+02,3.470000000000000000e+02,3.910000000000000000e+02,4.350000000000000000e+02,4.830000000000000000e+02,5.290000000000000000e+02,5.300000000000000000e+01,9.300000000000000000e+01,1.390000000000000000e+02,1.850000000000000000e+02,2.330000000000000000e+02,2.810000000000000000e+02,3.230000000000000000e+02,3.690000000000000000e+02,4.150000000000000000e+02,4.610000000000000000e+02
1.455750000000000000e+03,9.704999999999999716e+01,1.942000000000000000e+03,1.140000000000000000e+02,1.620000000000000000e+02,2.040000000000000000e+02,2.540000000000000000e+02,3.000000000000000000e+02,3.440000000000000000e+02,3.900000000000000000e+02,4.360000000000000000e+02,4.820000000000000000e+02,5.280000000000000000e+02,5.600000000000000000e+01,9.600000000000000000e+01,1.400000000000000000e+02,1.820000000000000000e+02,2.340000000000000000e+02,2.800000000000000000e+02,3.240000000000000000e+02,3.680000000000000000e+02,4.180000000000000000e+02,4.600000000000000000e+02
1.459500000000000000e+03,9.729999999999999716e+01,1.947000000000000000e+03,1.150000000000000000e+02,1.610000000000000000e+02,2.050000000000000000e+02,2.550000000000000000e+02,3.010000000000000000e+02,3.450000000000000000e+02,3.930000000000000000e+02,4.370000000000000000e+02,4.830000000000000000e+02,5.290000000000000000e+02,5.700000000000000000e+01,9.300000000000000000e+01,1.390000000000000000e+02,1.830000000000000000e+02,2.330000000000000000e+02,2.810000000000000000e+02,3.270000000000000000e+02,3.690000000000000000e+02,4.190000000000000000e+02,4.590000000000000000e+02
1.463250000000000000e+03,9.754999999999999716e+01,1.952000000000000000e+03,1.140000000000000000e+02,1.600000000000000000e+02,2.060000000000000000e+02,2.540000000000000000e+02,3.020000000000000000e+02,3.440000000000000000e+02,3.900000000000000000e+02,4.380000000000000000e+02,4.820000000000000000e+02,5.300000000000000000e+02,5.800000000000000000e+01,9.400000000000000000e+01,1.400000000000000000e+02,1.860000000000000000e+02,2.340000000000000000e+02,2.800000000000000000e+02,3.260000000000000000e+02,3.700000000000000000e+02,4.160000000000000000e+02,4.600000000000000000e+02
1.467000000000000000e+03,9.779999999999999716e+01,1.957000000000000000e+03,1.150000000000000000e+02,1.610000000000000000e+02,2.070000000000000000e+02,2.550000000000000000e+02,2.990000000000000000e+02,3.450000000000000000e+02,3.910000000000000000e+02,4.370000000000000000e+02,4.810000000000000000e+02,5.310000000000000000e+02,5.700000000000000000e+01,9.300000000000000000e+01,1.410000000000000000e+02,1.850000000000000000e+02,2.290000000000000000e+02,2.810000000000000000e+02,3.230000000000000000e+02,3.710000000000000000e+02,4.170000000000000000e+02,4.630000000000000000e+02
1.470750000000000000e+03,9.804999999999999716e+01,1.962000000000000000e+03,1.160000000000000000e+02,1.600000000000000000e+02,2.040000000000000000e+02,2.540000000000000000e+02,3.000000000000000000e+02,3.460000000000000000e+02,3.920000000000000000e+02,4.400000000000000000e+02,4.820000000000000000e+02,5.280000000000000000e+02,5.800000000000000000e+01,9.200000000000000000e+01,1.400000000000000000e+02,1.860000000000000000e+02,2.300000000000000000e+02,2.800000000000000000e+02,3.260000000000000000e+02,3.720000000000000000e+02,4.160000000000000000e+02,4.620000000000000000e+02
1.474500000000000000e+03,9.829999999999999716e+01,1.967000000000000000e+03,1.150000000000000000e+02,1.610000000000000000e+02,2.050000000000000000e+02,2.530000000000000000e+02,3.010000000000000000e+02,3.470000000000000000e+02,3.930000000000000000e+02,4.370000000000000000e+02,4.810000000000000000e+02,5.290000000000000000e+02,5.700000000000000000e+01,9.300000000000000000e+01,1.410000000000000000e+02,1.870000000000000000e+02,2.310000000000000000e+02,2.810000000000000000e+02,3.270000000000000000e+02,3.690000000000000000e+02,4.170000000000000000e+02,4.590000000000000000e+02
1.478250000000000000e+03,9.854999999999999716e+01,1.972000000000000000e+03,1.160000000000000000e+02,1.620000000000000000e+02,2.060000000000000000e+02,2.540000000000000000e+02,3.000000000000000000e+02,3.440000000000000000e+02,3.920000000000000000e+02,4.380000000000000000e+02,4.820000000000000000e+02,5.300000000000000000e+02,5.800000000000000000e+01,9.600000000000000000e+01,1.400000000000000000e+02,1.880000000000000000e+02,2.300000000000000000e+02,2.800000000000000000e+02,3.260000000000000000e+02,3.700000000000000000e+02,4.160000000000000000e+02,4.620000000000000000e+02
1.482000000000000000e+03,9.879999999999999716e+01,1.977000000000000000e+03,1.150000000000000000e+02,1.630000000000000000e+02,2.070000000000000000e+02,2.510000000000000000e+02,3.010000000000000000e+02,3.450000000000000000e+02,3.930000000000000000e+02,4.370000000000000000e+02,4.830000000000000000e+02,5.290000000000000000e+02,5.500000000000000000e+01,9.700000000000000000e+01,1.390000000000000000e+02,1.870000000000000000e+02,2.290000000000000000e+02,2.810000000000000000e+02,3.270000000000000000e+02,3.710000000000000000e+02,4.170000000000000000e+02,4.630000000000000000e+02
1.485750000000000000e+03,9.904999999999999716e+01,1.982000000000000000e+03,1.140000000000000000e+02,1.600000000000000000e+02,2.080000000000000000e+02,2.520000000000000000e+02,3.040000000000000000e+02,3.480000000000000000e+02,3.940000000000000000e+02,4.360000000000000000e+02,4.820000000000000000e+02,5.300000000000000000e+02,5.600000000000000000e+01,9.400000000000000000e+01,1.400000000000000000e+02,1.860000000000000000e+02,2.320000000000000000e+02,2.800000000000000000e+02,3.280000000000000000e+02,3.700000000000000000e+02,4.160000000000000000e+02,4.620000000000000000e+02
1.489500000000000000e+03,9.929999999999999716e+01,1.987000000000000000e+03,1.150000000000000000e+02,1.610000000000000000e+02,2.090000000000000000e+02,2.510000000000000000e+02,3.030000000000000000e+02,3.470000000000000000e+02,3.910000000000000000e+02,4.370000000000000000e+02,4.810000000000000000e+02,5.290000000000000000e+02,5.700000000000000000e+01,9.500000000000000000e+01,1.430000000000000000e+02,1.850000000000000000e+02,2.330000000000000000e+02,2.790000000000000000e+02,3.270000000000000000e+02,3.690000000000000000e+02,4.170000000000000000e+02,4.630000000000000000e+02
1.493250000000000000e+03,9.954999999999999716e+01,1.992000000000000000e+03,1.180000000000000000e+02,1.620000000000000000e+02,2.060000000000000000e+02,2.520000000000000000e+02,3.020000000000000000e+02,3.460000000000000000e+02,3.920000000000000000e+02,4.400000000000000000e+02,4.840000000000000000e+02,5.300000000000000000e+02,6.000000000000000000e+01,9.600000000000000000e+01,1.420000000000000000e+02,1.860000000000000000e+02,2.300000000000000000e+02,2.800000000000000000e+02,3.260000000000000000e+02,3.720000000000000000e+02,4.160000000000000000e+02,4.640000000000000000e+02
1.497000000000000000e+03,9.979999999999999716e+01,1.997000000000000000e+03,1.150000000000000000e+02,1.610000000000000000e+02,2.070000000000000000e+02,2.510000000000000000e+02,3.010000000000000000e+02,3.490000000000000000e+02,3.910000000000000000e+02,4.390000000000000000e+02,4.830000000000000000e+02,5.270000000000000000e+02,5.500000000000000000e+01,9.700000000000000000e+01,1.390000000000000000e+02,1.870000000000000000e+02,2.310000000000000000e+02,2.810000000000000000e+02,3.270000000000000000e+02,3.730000000000000000e+02,4.150000000000000000e+02,4.630000000000000000e+02
1.500750000000000000e+03,1.000499999999999972e+02,2.002000000000000000e+03,1.160000000000000000e+02,1.620000000000000000e+02,2.080000000000000000e+02,2.540000000000000000e+02,3.020000000000000000e+02,3.440000000000000000e+02,3.900000000000000000e+02,4.340000000000000000e+02,4.800000000000000000e+02,5.260000000000000000e+02,5.600000000000000000e+01,9.600000000000000000e+01,1.400000000000000000e+02,1.880000000000000000e+02,2.320000000000000000e+02,2.800000000000000000e+02,3.260000000000000000e+02,3.700000000000000000e+02,4.160000000000000000e+02,4.620000000000000000e+02
1.504500000000000000e+03,1.002999999999999972e+02,2.007000000000000000e+03,1.170000000000000000e+02,1.630000000000000000e+02,2.070000000000000000e+02,2.510000000000000000e+02,3.010000000000000000e+02,3.450000000000000000e+02,3.890000000000000000e+02,4.330000000000000000e+02,4.830000000000000000e+02,5.250000000000000000e+02,5.700000000000000000e+01,9.700000000000000000e+01,1.410000000000000000e+02,1.850000000000000000e+02,2.330000000000000000e+02,2.770000000000000000e+02,3.270000000000000000e+02,3.710000000000000000e+02,4.190000000000000000e+02,4.630000000000000000e+02
1.508250000000000000e+03,1.005499999999999972e+02,2.012000000000000000e+03,1.160000000000000000e+02,1.620000000000000000e+02,2.080000000000000000e+02,2.520000000000000000e+02,3.000000000000000000e+02,3.460000000000000000e+02,3.920000000000000000e+02,4.340000000000000000e+02,4.840000000000000000e+02,5.240000000000000000e+02,5.800000000000000000e+01,9.600000000000000000e+01,1.400000000000000000e+02,1.860000000000000000e+02,2.320000000000000000e+02,2.760000000000000000e+02,3.280000000000000000e+02,3.720000000000000000e+02,4.180000000000000000e+02,4.620000000000000000e+02
1.512000000000000000e+03,1.007999999999999972e+02,2.017000000000000000e+03,1.170000000000000000e+02,1.610000000000000000e+02,2.090000000000000000e+02,2.530000000000000000e+02,2.990000000000000000e+02,3.470000000000000000e+02,3.890000000000000000e+02,4.350000000000000000e+02,4.810000000000000000e+02,5.250000000000000000e+02,5.500000000000000000e+01,9.700000000000000000e+01,1.410000000000000000e+02,1.870000000000000000e+02,2.350000000000000000e+02,2.770000000000000000e+02,3.250000000000000000e+02,3.730000000000000000e+02,4.170000000000000000e+02,4.630000000000000000e+02
1.515750000000000000e+03,1.010499999999999972e+02,2.022000000000000000e+03,1.200000000000000000e+02,1.620000000000000000e+02,2.100000000000000000e+02,2.520000000000000000e+02,2.980000000000000000e+02,3.480000000000000000e+02,3.900000000000000000e+02,4.360000000000000000e+02,4.800000000000000000e+02,5.280000000000000000e+02,5.600000000000000000e+01,9.600000000000000000e+01,1.420000000000000000e+02,1.860000000000000000e+02,2.320000000000000000e+02,2.760000000000000000e+02,3.260000000000000000e+02,3.720000000000000000e+02,4.180000000000000000e+02,4.640000000000000000e+02
1.519500000000000000e+03,1.012999999999999972e+02,2.027000000000000000e+03,1.190000000000000000e+02,1.610000000000000000e+02,2.070000000000000000e+02,2.530000000000000000e+02,2.970000000000000000e+02,3.490000000000000000e+02,3.930000000000000000e+02,4.370000000000000000e+02,4.810000000000000000e+02,5.250000000000000000e+02,5.700000000000000000e+01,9.500000000000000000e+01,1.410000000000000000e+02,1.870000000000000000e+02,2.330000000000000000e+02,2.770000000000000000e+02,3.270000000000000000e+02,3.750000000000000000e+02,4.170000000000000000e+02,4.630000000000000000e+02
1.523250000000000000e+03,1.015499999999999972e+02,2.032000000000000000e+03,1.180000000000000000e+02,1.620000000000000000e+02,2.060000000000000000e+02,2.560000000000000000e+02,2.980000000000000000e+02,3.500000000000000000e+02,3.920000000000000000e+02,4.340000000000000000e+02,4.820000000000000000e+02,5.260000000000000000e+02,5.600000000000000000e+01,9.600000000000000000e+01,1.400000000000000000e+02,1.880000000000000000e+02,2.320000000000000000e+02,2.780000000000000000e+02,3.260000000000000000e+02,3.720000000000000000e+02,4.160000000000000000e+02,4.620000000000000000e+02
1.527000000000000000e+03,1.017999999999999972e+02,2.037000000000000000e+03,1.170000000000000000e+02,1.630000000000000000e+02,2.070000000000000000e+02,2.550000000000000000e+02,2.970000000000000000e+02,3.470000000000000000e+02,3.910000000000000000e+02,4.350000000000000000e+02,4.830000000000000000e+02,5.270000000000000000e+02,5.500000000000000000e+01,9.900000000000000000e+01,1.430000000000000000e+02,1.890000000000000000e+02,2.310000000000000000e+02,2.770000000000000000e+02,3.270000000000000000e+02,3.730000000000000000e+02,4.170000000000000000e+02,4.630000000000000000e+02
1.530750000000000000e+03,1.020499999999999972e+02,2.042000000000000000e+03,1.180000000000000000e+02,1.620000000000000000e+02,2.080000000000000000e+02,2.540000000000000000e+02,2.980000000000000000e+02,3.460000000000000000e+02,3.940000000000000000e+02,4.360000000000000000e+02,4.820000000000000000e+02,5.280000000000000000e+02,5.400000000000000000e+01,9.800000000000000000e+01,1.420000000000000000e+02,1.860000000000000000e+02,2.320000000000000000e+02,2.760000000000000000e+02,3.260000000000000000e+02,3.740000000000000000e+02,4.180000000000000000e+02,4.640000000000000000e+02
1.534500000000000000e+03,1.022999999999999972e+02,2.047000000000000000e+03,1.170000000000000000e+02,1.610000000000000000e+02,2.070000000000000000e+02,2.550000000000000000e+02,2.990000000000000000e+02,3.470000000000000000e+02,3.950000000000000000e+02,4.350000000000000000e+02,4.810000000000000000e+02,5.290000000000000000e+02,5.500000000000000000e+01,9.700000000000000000e+01,1.430000000000000000e+02,1.870000000000000000e+02,2.350000000000000000e+02,2.790000000000000000e+02,3.270000000000000000e+02,3.730000000000000000e+02,4.170000000000000000e+02,4.630000000000000000e+02
1.538250000000000000e+03,1.025499999999999972e+02,2.052000000000000000e+03,1.180000000000000000e+02,1.640000000000000000e+02,2.100000000000000000e+02,2.540000000000000000e+02,3.000000000000000000e+02,3.480000000000000000e+02,3.920000000000000000e+02,4.360000000000000000e+02,4.780000000000000000e+02,5.300000000000000000e+02,5.600000000000000000e+01,9.600000000000000000e+01,1.440000000000000000e+02,1.860000000000000000e+02,2.340000000000000000e+02,2.780000000000000000e+02,3.240000000000000000e+02,3.720000000000000000e+02,4.180000000000000000e+02,4.640000000000000000e+02
1.542000000000000000e+03,1.027999999999999972e+02,2.057000000000000000e+03,1.190000000000000000e+02,1.650000000000000000e+02,2.070000000000000000e+02,2.550000000000000000e+02,2.970000000000000000e+02,3.470000000000000000e+02,3.930000000000000000e+02,4.390000000000000000e+02,4.810000000000000000e+02,5.290000000000000000e+02,5.700000000000000000e+01,9.700000000000000000e+01,1.410000000000000000e+02,1.870000000000000000e+02,2.330000000000000000e+02,2.790000000000000000e+02,3.230000000000000000e+02,3.750000000000000000e+02,4.190000000000000000e+02,4.650000000000000000e+02
1.545750000000000000e+03,1.030499999999999972e+02,2.062000000000000000e+03,1.200000000000000000e+02,1.660000000000000000e+02,2.100000000000000000e+02,2.560000000000000000e+02,3.020000000000000000e+02,3.480000000000000000e+02,3.940000000000000000e+02,4.380000000000000000e+02,4.800000000000000000e+02,5.280000000000000000e+02,5.400000000000000000e+01,9.600000000000000000e+01,1.420000000000000000e+02,1.880000000000000000e+02,2.320000000000000000e+02,2.820000000000000000e+02,3.220000000000000000e+02,3.760000000000000000e+02,4.180000000000000000e+02,4.640000000000000000e+02
1.549500000000000000e+03,1.032999999999999972e+02,2.067000000000000000e+03,1.250000000000000000e+02,1.670000000000000000e+02,2.130000000000000000e+02,2.590000000000000000e+02,3.050000000000000000e+02,3.490000000000000000e+02,3.970000000000000000e+02,4.370000000000000000e+02,4.830000000000000000e+02,5.290000000000000000e+02,5.500000000000000000e+01,9.700000000000000000e+01,1.430000000000000000e+02,1.890000000000000000e+02,2.330000000000000000e+02,2.810000000000000000e+02,3.230000000000000000e+02,3.730000000000000000e+02,4.190000000000000000e+02,4.630000000000000000e+02
1.553250000000000000e+03,1.035499999999999972e+02,2.072000000000000000e+03,1.260000000000000000e+02,1.700000000000000000e+02,2.140000000000000000e+02,2.600000000000000000e+02,3.060000000000000000e+02,3.480000000000000000e+02,4.000000000000000000e+02,4.400000000000000000e+02,4.840000000000000000e+02,5.320000000000000000e+02,5.800000000000000000e+01,9.600000000000000000e+01,1.440000000000000000e+02,1.860000000000000000e+02,2.340000000000000000e+02,2.780000000000000000e+02,3.240000000000000000e+02,3.720000000000000000e+02,4.220000000000000000e+02,4.620000000000000000e+02
1.557000000000000000e+03,1.037999999999999972e+02,2.077000000000000000e+03,1.310000000000000000e+02,1.730000000000000000e+02,2.150000000000000000e+02,2.610000000000000000e+02,3.070000000000000000e+02,3.530000000000000000e+02,4.010000000000000000e+02,4.430000000000000000e+02,4.870000000000000000e+02,5.330000000000000000e+02,5.700000000000000000e+01,9.500000000000000000e+01,1.430000000000000000e+02,1.870000000000000000e+02,2.330000000000000000e+02,2.790000000000000000e+02,3.250000000000000000e+02,3.730000000000000000e+02,4.210000000000000000e+02,4.630000000000000000e+02
1.560750000000000000e+03,1.040499999999999972e+02,2.082000000000000000e+03,1.340000000000000000e+02,1.740000000000000000e+02,2.160000000000000000e+02,2.640000000000000000e+02,3.080000000000000000e+02,3.540000000000000000e+02,4.040000000000000000e+02,4.460000000000000000e+02,4.900000000000000000e+02,5.340000000000000000e+02,5.600000000000000000e+01,9.600000000000000000e+01,1.440000000000000000e+02,1.900000000000000000e+02,2.340000000000000000e+02,2.800000000000000000e+02,3.220000000000000000e+02,3.740000000000000000e+02,4.180000000000000000e+02,4.640000000000000000e+02
1.564500000000000000e+03,1.042999999999999972e+02,2.087000000000000000e+03,1.370000000000000000e+02,1.750000000000000000e+02,2.170000000000000000e+02,2.630000000000000000e+02,3.110000000000000000e+02,3.550000000000000000e+02,4.050000000000000000e+02,4.470000000000000000e+02,4.890000000000000000e+02,5.350000000000000000e+02,5.900000000000000000e+01,9.500000000000000000e+01,1.450000000000000000e+02,1.890000000000000000e+02,2.330000000000000000e+02,2.790000000000000000e+02,3.230000000000000000e+02,3.730000000000000000e+02,4.190000000000000000e+02,4.650000000000000000e+02
1.568250000000000000e+03,1.045499999999999972e+02,2.092000000000000000e+03,1.400000000000000000e+02,1.760000000000000000e+02,2.200000000000000000e+02,2.660000000000000000e+02,3.120000000000000000e+02,3.560000000000000000e+02,4.040000000000000000e+02,4.480000000000000000e+02,4.900000000000000000e+02,5.320000000000000000e+02,6.000000000000000000e+01,9.400000000000000000e+01,1.440000000000000000e+02,1.880000000000000000e+02,2.340000000000000000e+02,2.800000000000000000e+02,3.260000000000000000e+02,3.720000000000000000e+02,4.200000000000000000e+02,4.620000000000000000e+02
1.572000000000000000e+03,1.047999999999999972e+02,2.097000000000000000e+03,1.430000000000000000e+02,1.770000000000000000e+02,2.210000000000000000e+02,2.670000000000000000e+02,3.110000000000000000e+02,3.570000000000000000e+02,4.050000000000000000e+02,4.490000000000000000e+02,4.930000000000000000e+02,5.370000000000000000e+02,5.700000000000000000e+01,9.500000000000000000e+01,1.430000000000000000e+02,1.910000000000000000e+02,2.330000000000000000e+02,2.810000000000000000e+02,3.250000000000000000e+02,3.690000000000000000e+02,4.190000000000000000e+02,4.630000000000000000e+02
1.575750000000000000e+03,1.050499999999999972e+02,2.102000000000000000e+03,1.460000000000000000e+02,1.780000000000000000e+02,2.200000000000000000e+02,2.680000000000000000e+02,3.140000000000000000e+02,3.580000000000000000e+02,4.080000000000000000e+02,4.520000000000000000e+02,4.940000000000000000e+02,5.380000000000000000e+02,5.800000000000000000e+01,9.800000000000000000e+01,1.420000000000000000e+02,1.920000000000000000e+02,2.320000000000000000e+02,2.800000000000000000e+02,3.260000000000000000e+02,3.700000000000000000e+02,4.200000000000000000e+02,4.660000000000000000e+02
1.579500000000000000e+03,1.052999999999999972e+02,2.107000000000000000e+03,1.470000000000000000e+02,1.790000000000000000e+02,2.230000000000000000e+02,2.690000000000000000e+02,3.170000000000000000e+02,3.610000000000000000e+02,4.110000000000000000e+02,4.550000000000000000e+02,4.930000000000000000e+02,5.370000000000000000e+02,5.700000000000000000e+01,9.700000000000000000e+01,1.430000000000000000e+02,1.890000000000000000e+02,2.330000000000000000e+02,2.790000000000000000e+02,3.270000000000000000e+02,3.690000000000000000e+02,4.210000000000000000e+02,4.650000000000000000e+02
1.583250000000000000e+03,1.055499999999999972e+02,2.112000000000000000e+03,1.500000000000000000e+02,1.800000000000000000e+02,2.260000000000000000e+02,2.720000000000000000e+02,3.180000000000000000e+02,3.620000000000000000e+02,4.100000000000000000e+02,4.540000000000000000e+02,4.980000000000000000e+02,5.400000000000000000e+02,5.800000000000000000e+01,9.400000000000000000e+01,1.440000000000000000e+02,1.900000000000000000e+02,2.360000000000000000e+02,2.800000000000000000e+02,3.280000000000000000e+02,3.680000000000000000e+02,4.200000000000000000e+02,4.660000000000000000e+02
1.587000000000000000e+03,1.057999999999999972e+02,2.117000000000000000e+03,1.550000000000000000e+02,1.830000000000000000e+02,2.290000000000000000e+02,2.730000000000000000e+02,3.170000000000000000e+02,3.610000000000000000e+02,4.130000000000000000e+02,4.550000000000000000e+02,4.990000000000000000e+02,5.410000000000000000e+02,5.700000000000000000e+01,9.700000000000000000e+01,1.430000000000000000e+02,1.890000000000000000e+02,2.350000000000000000e+02,2.790000000000000000e+02,3.250000000000000000e+02,3.690000000000000000e+02,4.190000000000000000e+02,4.670000000000000000e+02
1.590750000000000000e+03,1.060499999999999972e+02,2.122000000000000000e+03,1.580000000000000000e+02,1.840000000000000000e+02,2.280000000000000000e+02,2.720000000000000000e+02,3.200000000000000000e+02,3.620000000000000000e+02,4.120000000000000000e+02,4.560000000000000000e+02,5.020000000000000000e+02,5.420000000000000000e+02,5.800000000000000000e+01,9.800000000000000000e+01,1.400000000000000000e+02,1.900000000000000000e+02,2.340000000000000000e+02,2.800000000000000000e+02,3.260000000000000000e+02,3.720000000000000000e+02,4.200000000000000000e+02,4.680000000000000000e+02
1.594500000000000000e+03,1.062999999999999972e+02,2.127000000000000000e+03,1.610000000000000000e+02,1.850000000000000000e+02,2.290000000000000000e+02,2.730000000000000000e+02,3.210000000000000000e+02,3.650000000000000000e+02,4.130000000000000000e+02,4.570000000000000000e+02,4.990000000000000000e+02,5.430000000000000000e+02,5.700000000000000000e+01,9.700000000000000000e+01,1.410000000000000000e+02,1.890000000000000000e+02,2.350000000000000000e+02,2.810000000000000000e+02,3.250000000000000000e+02,3.710000000000000000e+02,4.190000000000000000e+02,4.650000000000000000e+02
1.598250000000000000e+03,1.065499999999999972e+02,2.132000000000000000e+03,1.660000000000000000e+02,1.860000000000000000e+02,2.300000000000000000e+02,2.740000000000000000e+02,3.200000000000000000e+02,3.660000000000000000e+02,4.100000000000000000e+02,4.600000000000000000e+02,5.020000000000000000e+02,5.440000000000000000e+02,5.800000000000000000e+01,9.800000000000000000e+01,1.420000000000000000e+02,1.920000000000000000e+02,2.360000000000000000e+02,2.780000000000000000e+02,3.260000000000000000e+02,3.700000000000000000e+02,4.200000000000000000e+02,4.660000000000000000e+02
1.602000000000000000e+03,1.067999999999999972e+02,2.137000000000000000e+03,1.710000000000000000e+02,1.910000000000000000e+02,2.310000000000000000e+02,2.750000000000000000e+02,3.190000000000000000e+02,3.670000000000000000e+02,4.090000000000000000e+02,4.610000000000000000e+02,5.030000000000000000e+02,5.470000000000000000e+02,5.700000000000000000e+01,9.900000000000000000e+01,1.410000000000000000e+02,1.890000000000000000e+02,2.350000000000000000e+02,2.790000000000000000e+02,3.250000000000000000e+02,3.710000000000000000e+02,4.190000000000000000e+02,4.650000000000000000e+02
1.605750000000000000e+03,1.070499999999999972e+02,2.142000000000000000e+03,1.760000000000000000e+02,1.940000000000000000e+02,2.300000000000000000e+02,2.760000000000000000e+02,3.200000000000000000e+02,3.680000000000000000e+02,4.100000000000000000e+02,4.640000000000000000e+02,5.040000000000000000e+02,5.480000000000000000e+02,5.600000000000000000e+01,9.800000000000000000e+01,1.420000000000000000e+02,1.900000000000000000e+02,2.360000000000000000e+02,2.800000000000000000e+02,3.280000000000000000e+02,3.720000000000000000e+02,4.160000000000000000e+02,4.660000000000000000e+02
1.609500000000000000e+03,1.072999999999999972e+02,2.147000000000000000e+03,1.770000000000000000e+02,1.970000000000000000e+02,2.310000000000000000e+02,2.770000000000000000e+02,3.210000000000000000e+02,3.710000000000000000e+02,4.110000000000000000e+02,4.650000000000000000e+02,5.050000000000000000e+02,5.470000000000000000e+02,5.700000000000000000e+01,9.700000000000000000e+01,1.430000000000000000e+02,1.890000000000000000e+02,2.370000000000000000e+02,2.790000000000000000e+02,3.250000000000000000e+02,3.730000000000000000e+02,4.150000000000000000e+02,4.670000000000000000e+02
1.613250000000000000e+03,1.075499999999999972e+02,2.152000000000000000e+03,1.820000000000000000e+02,1.980000000000000000e+02,2.320000000000000000e+02,2.800000000000000000e+02,3.220000000000000000e+02,3.720000000000000000e+02,4.120000000000000000e+02,4.640000000000000000e+02,5.060000000000000000e+02,5.480000000000000000e+02,6.000000000000000000e+01,9.800000000000000000e+01,1.440000000000000000e+02,1.880000000000000000e+02,2.360000000000000000e+02,2.800000000000000000e+02,3.260000000000000000e+02,3.720000000000000000e+02,4.160000000000000000e+02,4.680000000000000000e+02
1.617000000000000000e+03,1.077999999999999972e+02,2.157000000000000000e+03,1.870000000000000000e+02,2.030000000000000000e+02,2.330000000000000000e+02,2.770000000000000000e+02,3.230000000000000000e+02,3.710000000000000000e+02,4.130000000000000000e+02,4.630000000000000000e+02,5.090000000000000000e+02,5.490000000000000000e+02,5.900000000000000000e+01,9.700000000000000000e+01,1.410000000000000000e+02,1.890000000000000000e+02,2.350000000000000000e+02,2.810000000000000000e+02,3.270000000000000000e+02,3.730000000000000000e+02,4.170000000000000000e+02,4.650000000000000000e+02
1.620750000000000000e+03,1.080499999999999972e+02,2.162000000000000000e+03,1.920000000000000000e+02,2.020000000000000000e+02,2.340000000000000000e+02,2.760000000000000000e+02,3.240000000000000000e+02,3.700000000000000000e+02,4.160000000000000000e+02,4.640000000000000000e+02,5.080000000000000000e+02,5.480000000000000000e+02,5.800000000000000000e+01,9.800000000000000000e+01,1.420000000000000000e+02,1.900000000000000000e+02,2.360000000000000000e+02,2.820000000000000000e+02,3.260000000000000000e+02,3.720000000000000000e+02,4.160000000000000000e+02,4.660000000000000000e+02
1.624500000000000000e+03,1.082999999999999972e+02,2.167000000000000000e+03,1.950000000000000000e+02,2.050000000000000000e+02,2.350000000000000000e+02,2.790000000000000000e+02,3.270000000000000000e+02,3.690000000000000000e+02,4.170000000000000000e+02,4.630000000000000000e+02,5.070000000000000000e+02,5.490000000000000000e+02,5.900000000000000000e+01,9.900000000000000000e+01,1.430000000000000000e+02,1.910000000000000000e+02,2.350000000000000000e+02,2.810000000000000000e+02,3.250000000000000000e+02,3.730000000000000000e+02,4.170000000000000000e+02,4.670000000000000000e+02
1.628250000000000000e+03,1.085499999999999972e+02,2.172000000000000000e+03,2.000000000000000000e+02,2.080000000000000000e+02,2.380000000000000000e+02,2.800000000000000000e+02,3.280000000000000000e+02,3.700000000000000000e+02,4.160000000000000000e+02,4.620000000000000000e+02,5.080000000000000000e+02,5.520000000000000000e+02,5.800000000000000000e+01,9.600000000000000000e+01,1.440000000000000000e+02,1.880000000000000000e+02,2.360000000000000000e+02,2.800000000000000000e+02,3.280000000000000000e+02,3.720000000000000000e+02,4.180000000000000000e+02,4.660000000000000000e+02
1.632000000000000000e+03,1.087999999999999972e+02,2.177000000000000000e+03,2.050000000000000000e+02,2.130000000000000000e+02,2.350000000000000000e+02,2.810000000000000000e+02,3.270000000000000000e+02,3.710000000000000000e+02,4.170000000000000000e+02,4.630000000000000000e+02,5.090000000000000000e+02,5.530000000000000000e+02,5.700000000000000000e+01,9.700000000000000000e+01,1.450000000000000000e+02,1.890000000000000000e+02,2.390000000000000000e+02,2.810000000000000000e+02,3.290000000000000000e+02,3.710000000000000000e+02,4.170000000000000000e+02,4.650000000000000000e+02
1.635750000000000000e+03,1.090499999999999972e+02,2.182000000000000000e+03,2.080000000000000000e+02,2.160000000000000000e+02,2.380000000000000000e+02,2.820000000000000000e+02,3.240000000000000000e+02,3.740000000000000000e+02,4.160000000000000000e+02,4.640000000000000000e+02,5.100000000000000000e+02,5.520000000000000000e+02,5.800000000000000000e+01,9.800000000000000000e+01,1.460000000000000000e+02,1.880000000000000000e+02,2.380000000000000000e+02,2.820000000000000000e+02,3.260000000000000000e+02,3.720000000000000000e+02,4.160000000000000000e+02,4.660000000000000000e+02
1.639500000000000000e+03,1.092999999999999972e+02,2.187000000000000000e+03,2.130000000000000000e+02,2.210000000000000000e+02,2.410000000000000000e+02,2.850000000000000000e+02,3.250000000000000000e+02,3.750000000000000000e+02,4.170000000000000000e+02,4.630000000000000000e+02,5.110000000000000000e+02,5.530000000000000000e+02,5.900000000000000000e+01,9.900000000000000000e+01,1.430000000000000000e+02,1.890000000000000000e+02,2.350000000000000000e+02,2.830000000000000000e+02,3.270000000000000000e+02,3.750000000000000000e+02,4.170000000000000000e+02,4.670000000000000000e+02
1.643250000000000000e+03,1.095499999999999972e+02,2.192000000000000000e+03,2.160000000000000000e+02,2.260000000000000000e+02,2.440000000000000000e+02,2.820000000000000000e+02,3.260000000000000000e+02,3.740000000000000000e+02,4.180000000000000000e+02,4.640000000000000000e+02,5.140000000000000000e+02,5.560000000000000000e+02,5.800000000000000000e+01,9.800000000000000000e+01,1.440000000000000000e+02,1.880000000000000000e+02,2.360000000000000000e+02,2.840000000000000000e+02,3.260000000000000000e+02,3.740000000000000000e+02,4.180000000000000000e+02,4.620000000000000000e+02
1.647000000000000000e+03,1.097999999999999972e+02,2.197000000000000000e+03,2.210000000000000000e+02,2.270000000000000000e+02,2.470000000000000000e+02,2.810000000000000000e+02,3.270000000000000000e+02,3.710000000000000000e+02,4.210000000000000000e+02,4.610000000000000000e+02,5.150000000000000000e+02,5.550000000000000000e+02,5.700000000000000000e+01,9.900000000000000000e+01,1.450000000000000000e+02,1.890000000000000000e+02,2.370000000000000000e+02,2.810000000000000000e+02,3.270000000000000000e+02,3.710000000000000000e+02,4.190000000000000000e+02,4.630000000000000000e+02
1.650750000000000000e+03,1.100499999999999972e+02,2.202000000000000000e+03,2.260000000000000000e+02,2.320000000000000000e+02,2.480000000000000000e+02,2.820000000000000000e+02,3.300000000000000000e+02,3.720000000000000000e+02,4.220000000000000000e+02,4.620000000000000000e+02,5.140000000000000000e+02,5.560000000000000000e+02,6.000000000000000000e+01,1.000000000000000000e+02,1.440000000000000000e+02,1.880000000000000000e+02,2.360000000000000000e+02,2.820000000000000000e+02,3.260000000000000000e+02,3.720000000000000000e+02,4.200000000000000000e+02,4.620000000000000000e+02
1.654500000000000000e+03,1.102999999999999972e+02,2.207000000000000000e+03,2.310000000000000000e+02,2.370000000000000000e+02,2.510000000000000000e+02,2.830000000000000000e+02,3.250000000000000000e+02,3.730000000000000000e+02,4.210000000000000000e+02,4.630000000000000000e+02,5.130000000000000000e+02,5.570000000000000000e+02,5.900000000000000000e+01,9.900000000000000000e+01,1.430000000000000000e+02,1.890000000000000000e+02,2.370000000000000000e+02,2.830000000000000000e+02,3.290000000000000000e+02,3.730000000000000000e+02,4.170000000000000000e+02,4.630000000000000000e+02
1.658250000000000000e+03,1.105499999999999972e+02,2.212000000000000000e+03,2.360000000000000000e+02,2.420000000000000000e+02,2.520000000000000000e+02,2.840000000000000000e+02,3.260000000000000000e+02,3.740000000000000000e+02,4.180000000000000000e+02,4.660000000000000000e+02,5.120000000000000000e+02,5.580000000000000000e+02,6.000000000000000000e+01,9.800000000000000000e+01,1.460000000000000000e+02,1.900000000000000000e+02,2.360000000000000000e+02,2.820000000000000000e+02,3.260000000000000000e+02,3.720000000000000000e+02,4.180000000000000000e+02,4.620000000000000000e+02
1.662000000000000000e+03,1.107999999999999972e+02,2.217000000000000000e+03,2.390000000000000000e+02,2.450000000000000000e+02,2.550000000000000000e+02,2.850000000000000000e+02,3.290000000000000000e+02,3.770000000000000000e+02,4.190000000000000000e+02,4.650000000000000000e+02,5.130000000000000000e+02,5.570000000000000000e+02,6.100000000000000000e+01,9.700000000000000000e+01,1.470000000000000000e+02,1.890000000000000000e+02,2.350000000000000000e+02,2.830000000000000000e+02,3.270000000000000000e+02,3.730000000000000000e+02,4.190000000000000000e+02,4.650000000000000000e+02
1.665750000000000000e+03,1.110499999999999972e+02,2.222000000000000000e+03,2.420000000000000000e+02,2.500000000000000000e+02,2.580000000000000000e+02,2.840000000000000000e+02,3.300000000000000000e+02,3.720000000000000000e+02,4.200000000000000000e+02,4.620000000000000000e+02,5.120000000000000000e+02,5.580000000000000000e+02,6.200000000000000000e+01,9.800000000000000000e+01,1.440000000000000000e+02,1.900000000000000000e+02,2.340000000000000000e+02,2.840000000000000000e+02,3.280000000000000000e+02,3.740000000000000000e+02,4.180000000000000000e+02,4.620000000000000000e+02
1.669500000000000000e+03,1.112999999999999972e+02,2.227000000000000000e+03,2.470000000000000000e+02,2.550000000000000000e+02,2.630000000000000000e+02,2.850000000000000000e+02,3.310000000000000000e+02,3.730000000000000000e+02,4.210000000000000000e+02,4.650000000000000000e+02,5.130000000000000000e+02,5.570000000000000000e+02,5.900000000000000000e+01,9.900000000000000000e+01,1.430000000000000000e+02,1.930000000000000000e+02,2.350000000000000000e+02,2.850000000000000000e+02,3.270000000000000000e+02,3.730000000000000000e+02,4.190000000000000000e+02,4.630000000000000000e+02
1.673250000000000000e+03,1.115499999999999972e+02,2.232000000000000000e+03,2.520000000000000000e+02,2.580000000000000000e+02,2.660000000000000000e+02,2.860000000000000000e+02,3.300000000000000000e+02,3.740000000000000000e+02,4.200000000000000000e+02,4.660000000000000000e+02,5.100000000000000000e+02,5.600000000000000000e+02,6.000000000000000000e+01,1.000000000000000000e+02,1.440000000000000000e+02,1.920000000000000000e+02,2.340000000000000000e+02,2.820000000000000000e+02,3.280000000000000000e+02,3.720000000000000000e+02,4.200000000000000000e+02,4.640000000000000000e+02
1.677000000000000000e+03,1.117999999999999972e+02,2.237000000000000000e+03,2.570000000000000000e+02,2.630000000000000000e+02,2.710000000000000000e+02,2.910000000000000000e+02,3.310000000000000000e+02,3.750000000000000000e+02,4.190000000000000000e+02,4.670000000000000000e+02,5.090000000000000000e+02,5.610000000000000000e+02,5.900000000000000000e+01,9.700000000000000000e+01,1.450000000000000000e+02,1.910000000000000000e+02,2.350000000000000000e+02,2.810000000000000000e+02,3.310000000000000000e+02,3.730000000000000000e+02,4.210000000000000000e+02,4.630000000000000000e+02
1.680750000000000000e+03,1.120499999999999972e+02,2.242000000000000000e+03,2.620000000000000000e+02,2.660000000000000000e+02,2.760000000000000000e+02,2.920000000000000000e+02,3.300000000000000000e+02,3.760000000000000000e+02,4.200000000000000000e+02,4.680000000000000000e+02,5.100000000000000000e+02,5.640000000000000000e+02,6.000000000000000000e+01,9.800000000000000000e+01,1.440000000000000000e+02,1.900000000000000000e+02,2.360000000000000000e+02,2.820000000000000000e+02,3.300000000000000000e+02,3.720000000000000000e+02,4.180000000000000000e+02,4.640000000000000000e+02
1.684500000000000000e+03,1.122999999999999972e+02,2.247000000000000000e+03,2.670000000000000000e+02,2.710000000000000000e+02,2.770000000000000000e+02,2.930000000000000000e+02,3.310000000000000000e+02,3.750000000000000000e+02,4.210000000000000000e+02,4.670000000000000000e+02,5.110000000000000000e+02,5.590000000000000000e+02,6.100000000000000000e+01,1.010000000000000000e+02,1.470000000000000000e+02,1.910000000000000000e+02,2.330000000000000000e+02,2.830000000000000000e+02,3.290000000000000000e+02,3.730000000000000000e+02,4.170000000000000000e+02,4.670000000000000000e+02
1.688250000000000000e+03,1.125499999999999972e+02,2.252000000000000000e+03,2.720000000000000000e+02,2.760000000000000000e+02,2.820000000000000000e+02,2.980000000000000000e+02,3.320000000000000000e+02,3.760000000000000000e+02,4.200000000000000000e+02,4.660000000000000000e+02,5.120000000000000000e+02,5.600000000000000000e+02,6.200000000000000000e+01,1.000000000000000000e+02,1.440000000000000000e+02,1.900000000000000000e+02,2.340000000000000000e+02,2.820000000000000000e+02,3.300000000000000000e+02,3.740000000000000000e+02,4.180000000000000000e+02,4.680000000000000000e+02
1.692000000000000000e+03,1.127999999999999972e+02,2.257000000000000000e+03,2.750000000000000000e+02,2.810000000000000000e+02,2.870000000000000000e+02,3.010000000000000000e+02,3.290000000000000000e+02,3.750000000000000000e+02,4.190000000000000000e+02,4.670000000000000000e+02,5.110000000000000000e+02,5.610000000000000000e+02,5.900000000000000000e+01,1.010000000000000000e+02,1.450000000000000000e+02,1.910000000000000000e+02,2.370000000000000000e+02,2.830000000000000000e+02,3.290000000000000000e+02,3.730000000000000000e+02,4.190000000000000000e+02,4.650000000000000000e+02
1.695750000000000000e+03,1.130499999999999972e+02,2.262000000000000000e+03,2.800000000000000000e+02,2.840000000000000000e+02,2.900000000000000000e+02,3.020000000000000000e+02,3.300000000000000000e+02,3.760000000000000000e+02,4.220000000000000000e+02,4.680000000000000000e+02,5.120000000000000000e+02,5.620000000000000000e+02,6.000000000000000000e+01,1.020000000000000000e+02,1.440000000000000000e+02,1.920000000000000000e+02,2.360000000000000000e+02,2.800000000000000000e+02,3.300000000000000000e+02,3.720000000000000000e+02,4.200000000000000000e+02,4.660000000000000000e+02
1.699500000000000000e+03,1.132999999999999972e+02,2.267000000000000000e+03,2.850000000000000000e+02,2.890000000000000000e+02,2.950000000000000000e+02,3.030000000000000000e+02,3.330000000000000000e+02,3.750000000000000000e+02,4.230000000000000000e+02,4.650000000000000000e+02,5.110000000000000000e+02,5.590000000000000000e+02,6.100000000000000000e+01,1.030000000000000000e+02,1.430000000000000000e+02,1.910000000000000000e+02,2.370000000000000000e+02,2.810000000000000000e+02,3.290000000000000000e+02,3.750000000000000000e+02,4.210000000000000000e+02,4.650000000000000000e+02
1.703250000000000000e+03,1.135499999999999972e+02,2.272000000000000000e+03,2.900000000000000000e+02,2.920000000000000000e+02,3.000000000000000000e+02,3.080000000000000000e+02,3.340000000000000000e+02,3.760000000000000000e+02,4.220000000000000000e+02,4.660000000000000000e+02,5.120000000000000000e+02,5.580000000000000000e+02,6.000000000000000000e+01,1.000000000000000000e+02,1.440000000000000000e+02,1.900000000000000000e+02,2.380000000000000000e+02,2.820000000000000000e+02,3.300000000000000000e+02,3.760000000000000000e+02,4.180000000000000000e+02,4.660000000000000000e+02
1.707000000000000000e+03,1.137999999999999972e+02,2.277000000000000000e+03,2.950000000000000000e+02,2.970000000000000000e+02,3.030000000000000000e+02,3.110000000000000000e+02,3.330000000000000000e+02,3.770000000000000000e+02,4.210000000000000000e+02,4.690000000000000000e+02,5.130000000000000000e+02,5.590000000000000000e+02,5.900000000000000000e+01,1.010000000000000000e+02,1.470000000000000000e+02,1.910000000000000000e+02,2.390000000000000000e+02,2.810000000000000000e+02,3.290000000000000000e+02,3.750000000000000000e+02,4.190000000000000000e+02,4.650000000000000000e+02
1.710750000000000000e+03,1.140499999999999972e+02,2.282000000000000000e+03,3.000000000000000000e+02,3.020000000000000000e+02,3.080000000000000000e+02,3.160000000000000000e+02,3.360000000000000000e+02,3.800000000000000000e+02,4.200000000000000000e+02,4.700000000000000000e+02,5.120000000000000000e+02,5.580000000000000000e+02,6.000000000000000000e+01,1.000000000000000000e+02,1.460000000000000000e+02,1.900000000000000000e+02,2.380000000000000000e+02,2.800000000000000000e+02,3.300000000000000000e+02,3.760000000000000000e+02,4.200000000000000000e+02,4.660000000000000000e+02
1.714500000000000000e+03,1.142999999999999972e+02,2.287000000000000000e+03,3.050000000000000000e+02,3.070000000000000000e+02,3.110000000000000000e+02,3.210000000000000000e+02,3.390000000000000000e+02,3.770000000000000000e+02,4.210000000000000000e+02,4.690000000000000000e+02,5.130000000000000000e+02,5.590000000000000000e+02,5.500000000000000000e+01,1.010000000000000000e+02,1.450000000000000000e+02,1.910000000000000000e+02,2.370000000000000000e+02,2.830000000000000000e+02,3.290000000000000000e+02,3.770000000000000000e+02,4.190000000000000000e+02,4.650000000000000000e+02
1.718250000000000000e+03,1.145499999999999972e+02,2.292000000000000000e+03,3.100000000000000000e+02,3.120000000000000000e+02,3.160000000000000000e+02,3.220000000000000000e+02,3.420000000000000000e+02,3.760000000000000000e+02,4.220000000000000000e+02,4.660000000000000000e+02,5.160000000000000000e+02,5.560000000000000000e+02,5.200000000000000000e+01,1.020000000000000000e+02,1.460000000000000000e+02,1.940000000000000000e+02,2.360000000000000000e+02,2.840000000000000000e+02,3.280000000000000000e+02,3.760000000000000000e+02,4.180000000000000000e+02,4.660000000000000000e+02
1.722000000000000000e+03,1.147999999999999972e+02,2.297000000000000000e+03,3.150000000000000000e+02,3.170000000000000000e+02,3.210000000000000000e+02,3.270000000000000000e+02,3.430000000000000000e+02,3.770000000000000000e+02,4.250000000000000000e+02,4.670000000000000000e+02,5.130000000000000000e+02,5.570000000000000000e+02,5.100000000000000000e+01,1.030000000000000000e+02,1.470000000000000000e+02,1.930000000000000000e+02,2.370000000000000000e+02,2.810000000000000000e+02,3.290000000000000000e+02,3.750000000000000000e+02,4.210000000000000000e+02,4.650000000000000000e+02
1.725750000000000000e+03,1.150499999999999972e+02,2.302000000000000000e+03,3.200000000000000000e+02,3.220000000000000000e+02,3.260000000000000000e+02,3.320000000000000000e+02,3.460000000000000000e+02,3.780000000000000000e+02,4.200000000000000000e+02,4.680000000000000000e+02,5.120000000000000000e+02,5.580000000000000000e+02,5.200000000000000000e+01,1.000000000000000000e+02,1.480000000000000000e+02,1.900000000000000000e+02,2.380000000000000000e+02,2.820000000000000000e+02,3.300000000000000000e+02,3.740000000000000000e+02,4.220000000000000000e+02,4.640000000000000000e+02
1.729500000000000000e+03,1.152999999999999972e+02,2.307000000000000000e+03,3.250000000000000000e+02,3.250000000000000000e+02,3.310000000000000000e+02,3.350000000000000000e+02,3.470000000000000000e+02,3.790000000000000000e+02,4.210000000000000000e+02,4.690000000000000000e+02,5.130000000000000000e+02,5.610000000000000000e+02,5.300000000000000000e+01,1.010000000000000000e+02,1.470000000000000000e+02,1.910000000000000000e+02,2.390000000000000000e+02,2.830000000000000000e+02,3.290000000000000000e+02,3.750000000000000000e+02,4.190000000000000000e+02,4.650000000000000000e+02
1.733250000000000000e+03,1.155499999999999972e+02,2.312000000000000000e+03,3.300000000000000000e+02,3.300000000000000000e+02,3.340000000000000000e+02,3.400000000000000000e+02,3.500000000000000000e+02,3.780000000000000000e+02,4.240000000000000000e+02,4.680000000000000000e+02,5.140000000000000000e+02,5.560000000000000000e+02,5.400000000000000000e+01,1.020000000000000000e+02,1.480000000000000000e+02,1.920000000000000000e+02,2.360000000000000000e+02,2.840000000000000000e+02,3.260000000000000000e+02,3.760000000000000000e+02,4.200000000000000000e+02,4.680000000000000000e+02
1.737000000000000000e+03,1.157999999999999972e+02,2.317000000000000000e+03,7.900000000000000000e+01,3.350000000000000000e+02,3.370000000000000000e+02,3.450000000000000000e+02,3.530000000000000000e+02,3.790000000000000000e+02,4.230000000000000000e+02,4.670000000000000000e+02,5.150000000000000000e+02,5.570000000000000000e+02,5.300000000000000000e+01,1.010000000000000000e+02,1.470000000000000000e+02,1.910000000000000000e+02,2.370000000000000000e+02,2.830000000000000000e+02,3.270000000000000000e+02,3.770000000000000000e+02,4.210000000000000000e+02,4.670000000000000000e+02
1.740750000000000000e+03,1.160499999999999972e+02,2.322000000000000000e+03,8.000000000000000000e+01,3.400000000000000000e+02,3.420000000000000000e+02,3.500000000000000000e+02,3.560000000000000000e+02,3.800000000000000000e+02,4.220000000000000000e+02,4.680000000000000000e+02,5.140000000000000000e+02,5.600000000000000000e+02,5.200000000000000000e+01,1.000000000000000000e+02,1.480000000000000000e+02,1.920000000000000000e+02,2.380000000000000000e+02,2.840000000000000000e+02,3.280000000000000000e+02,3.740000000000000000e+02,4.220000000000000000e+02,4.660000000000000000e+02
1.744500000000000000e+03,1.162999999999999972e+02,2.327000000000000000e+03,7.900000000000000000e+01,3.450000000000000000e+02,3.470000000000000000e+02,3.530000000000000000e+02,3.610000000000000000e+02,3.810000000000000000e+02,4.250000000000000000e+02,4.690000000000000000e+02,5.150000000000000000e+02,5.610000000000000000e+02,5.300000000000000000e+01,1.010000000000000000e+02,1.470000000000000000e+02,1.930000000000000000e+02,2.370000000000000000e+02,2.830000000000000000e+02,3.270000000000000000e+02,3.750000000000000000e+02,4.210000000000000000e+02,4.650000000000000000e+02
1.748250000000000000e+03,1.165499999999999972e+02,2.332000000000000000e+03,5.400000000000000000e+01,3.500000000000000000e+02,3.520000000000000000e+02,3.560000000000000000e+02,3.660000000000000000e+02,3.840000000000000000e+02,4.260000000000000000e+02,4.660000000000000000e+02,5.140000000000000000e+02,5.580000000000000000e+02,5.400000000000000000e+01,1.020000000000000000e+02,1.460000000000000000e+02,1.920000000000000000e+02,2.380000000000000000e+02,2.840000000000000000e+02,3.280000000000000000e+02,3.760000000000000000e+02,4.240000000000000000e+02,4.660000000000000000e+02
1.752000000000000000e+03,1.167999999999999972e+02,2.337000000000000000e+03,5.700000000000000000e+01,3.550000000000000000e+02,3.570000000000000000e+02,3.610000000000000000e+02,3.690000000000000000e+02,3.870000000000000000e+02,4.250000000000000000e+02,4.670000000000000000e+02,5.130000000000000000e+02,5.610000000000000000e+02,5.300000000000000000e+01,9.500000000000000000e+01,1.470000000000000000e+02,1.910000000000000000e+02,2.390000000000000000e+02,2.830000000000000000e+02,3.290000000000000000e+02,3.750000000000000000e+02,4.210000000000000000e+02,4.650000000000000000e+02
1.755750000000000000e+03,1.170499999999999972e+02,2.342000000000000000e+03,6.000000000000000000e+01,3.600000000000000000e+02,3.620000000000000000e+02,3.660000000000000000e+02,3.720000000000000000e+02,3.880000000000000000e+02,4.240000000000000000e+02,4.700000000000000000e+02,5.120000000000000000e+02,5.620000000000000000e+02,5.400000000000000000e+01,9.400000000000000000e+01,1.500000000000000000e+02,1.940000000000000000e+02,2.400000000000000000e+02,2.820000000000000000e+02,3.280000000000000000e+02,3.760000000000000000e+02,4.220000000000000000e+02,4.660000000000000000e+02
1.759500000000000000e+03,1.172999999999999972e+02,2.347000000000000000e+03,6.300000000000000000e+01,3.650000000000000000e+02,3.670000000000000000e+02,3.710000000000000000e+02,3.770000000000000000e+02,3.930000000000000000e+02,4.230000000000000000e+02,4.710000000000000000e+02,5.130000000000000000e+02,5.610000000000000000e+02,5.700000000000000000e+01,9.300000000000000000e+01,1.490000000000000000e+02,1.930000000000000000e+02,2.370000000000000000e+02,2.830000000000000000e+02,3.270000000000000000e+02,3.750000000000000000e+02,4.210000000000000000e+02,4.670000000000000000e+02
1.763250000000000000e+03,1.175499999999999972e+02,2.352000000000000000e+03,6.400000000000000000e+01,3.700000000000000000e+02,3.700000000000000000e+02,3.760000000000000000e+02,3.820000000000000000e+02,3.920000000000000000e+02,4.240000000000000000e+02,4.660000000000000000e+02,5.140000000000000000e+02,5.600000000000000000e+02,5.400000000000000000e+01,9.400000000000000000e+01,1.480000000000000000e+02,1.940000000000000000e+02,2.380000000000000000e+02,2.860000000000000000e+02,3.300000000000000000e+02,3.760000000000000000e+02,4.200000000000000000e+02,4.660000000000000000e+02
1.767000000000000000e+03,1.177999999999999972e+02,2.357000000000000000e+03,6.700000000000000000e+01,3.750000000000000000e+02,3.750000000000000000e+02,3.790000000000000000e+02,3.850000000000000000e+02,3.950000000000000000e+02,4.250000000000000000e+02,4.690000000000000000e+02,5.170000000000000000e+02,5.590000000000000000e+02,5.300000000000000000e+01,9.300000000000000000e+01,1.470000000000000000e+02,1.950000000000000000e+02,2.370000000000000000e+02,2.850000000000000000e+02,3.290000000000000000e+02,3.730000000000000000e+02,4.210000000000000000e+02,4.650000000000000000e+02
1.770750000000000000e+03,1.180499999999999972e+02,2.362000000000000000e+03,7.000000000000000000e+01,1.220000000000000000e+02,3.800000000000000000e+02,3.820000000000000000e+02,3.900000000000000000e+02,3.980000000000000000e+02,4.240000000000000000e+02,4.700000000000000000e+02,5.140000000000000000e+02,5.600000000000000000e+02,5.400000000000000000e+01,9.600000000000000000e+01,1.480000000000000000e+02,1.920000000000000000e+02,2.380000000000000000e+02,2.840000000000000000e+02,3.300000000000000000e+02,3.740000000000000000e+02,4.240000000000000000e+02,4.680000000000000000e+02
1.774500000000000000e+03,1.182999999999999972e+02,2.367000000000000000e+03,7.100000000000000000e+01,1.210000000000000000e+02,3.850000000000000000e+02,3.870000000000000000e+02,3.950000000000000000e+02,4.030000000000000000e+02,4.250000000000000000e+02,4.710000000000000000e+02,5.130000000000000000e+02,5.610000000000000000e+02,5.500000000000000000e+01,9.300000000000000000e+01,1.470000000000000000e+02,1.930000000000000000e+02,2.370000000000000000e+02,2.830000000000000000e+02,3.310000000000000000e+02,3.730000000000000000e+02,4.250000000000000000e+02,4.670000000000000000e+02
1.778250000000000000e+03,1.185499999999999972e+02,2.372000000000000000e+03,5.400000000000000000e+01,1.220000000000000000e+02,3.900000000000000000e+02,3.920000000000000000e+02,3.980000000000000000e+02,4.060000000000000000e+02,4.280000000000000000e+02,4.720000000000000000e+02,5.140000000000000000e+02,5.640000000000000000e+02,5.600000000000000000e+01,9.400000000000000000e+01,1.480000000000000000e+02,1.940000000000000000e+02,2.400000000000000000e+02,2.840000000000000000e+02,3.300000000000000000e+02,3.740000000000000000e+02,4.220000000000000000e+02,4.680000000000000000e+02
1.782000000000000000e+03,1.187999999999999972e+02,2.377000000000000000e+03,5.500000000000000000e+01,1.070000000000000000e+02,3.950000000000000000e+02,3.970000000000000000e+02,4.030000000000000000e+02,4.110000000000000000e+02,4.310000000000000000e+02,4.710000000000000000e+02,5.150000000000000000e+02,5.590000000000000000e+02,5.500000000000000000e+01,9.500000000000000000e+01,1.470000000000000000e+02,1.930000000000000000e+02,2.370000000000000000e+02,2.830000000000000000e+02,3.290000000000000000e+02,3.750000000000000000e+02,4.210000000000000000e+02,4.710000000000000000e+02
1.785750000000000000e+03,1.190499999999999972e+02,2.382000000000000000e+03,5.800000000000000000e+01,9.800000000000000000e+01,4.000000000000000000e+02,4.020000000000000000e+02,4.060000000000000000e+02,4.160000000000000000e+02,4.320000000000000000e+02,4.700000000000000000e+02,5.160000000000000000e+02,5.600000000000000000e+02,5.600000000000000000e+01,9.400000000000000000e+01,1.440000000000000000e+02,1.940000000000000000e+02,2.380000000000000000e+02,2.840000000000000000e+02,3.300000000000000000e+02,3.760000000000000000e+02,4.220000000000000000e+02,4.700000000000000000e+02
1.789500000000000000e+03,1.192999999999999972e+02,2.387000000000000000e+03,5.700000000000000000e+01,9.700000000000000000e+01,4.050000000000000000e+02,4.070000000000000000e+02,4.110000000000000000e+02,4.170000000000000000e+02,4.330000000000000000e+02,4.710000000000000000e+02,5.150000000000000000e+02,5.610000000000000000e+02,5.500000000000000000e+01,9.500000000000000000e+01,1.390000000000000000e+02,1.950000000000000000e+02,2.390000000000000000e+02,2.850000000000000000e+02,3.310000000000000000e+02,3.730000000000000000e+02,4.230000000000000000e+02,4.670000000000000000e+02
1.793250000000000000e+03,1.195499999999999972e+02,2.392000000000000000e+03,5.400000000000000000e+01,1.000000000000000000e+02,4.100000000000000000e+02,4.120000000000000000e+02,4.160000000000000000e+02,4.220000000000000000e+02,4.380000000000000000e+02,4.720000000000000000e+02,5.160000000000000000e+02,5.600000000000000000e+02,5.400000000000000000e+01,9.800000000000000000e+01,1.400000000000000000e+02,1.960000000000000000e+02,2.400000000000000000e+02,2.840000000000000000e+02,3.300000000000000000e+02,3.740000000000000000e+02,4.220000000000000000e+02,4.680000000000000000e+02
1.797000000000000000e+03,1.197999999999999972e+02,2.397000000000000000e+03,5.700000000000000000e+01,9.700000000000000000e+01,4.150000000000000000e+02,4.150000000000000000e+02,4.210000000000000000e+02,4.270000000000000000e+02,4.410000000000000000e+02,4.690000000000000000e+02,5.150000000000000000e+02,5.590000000000000000e+02,5.300000000000000000e+01,9.700000000000000000e+01,1.390000000000000000e+02,1.950000000000000000e+02,2.390000000000000000e+02,2.850000000000000000e+02,3.310000000000000000e+02,3.770000000000000000e+02,4.210000000000000000e+02,4.690000000000000000e+02
1.800750000000000000e+03,1.200499999999999972e+02,2.402000000000000000e+03,6.000000000000000000e+01,9.800000000000000000e+01,4.200000000000000000e+02,4.200000000000000000e+02,4.240000000000000000e+02,4.300000000000000000e+02,4.420000000000000000e+02,4.700000000000000000e+02,5.160000000000000000e+02,5.620000000000000000e+02,5.400000000000000000e+01,9.600000000000000000e+01,1.400000000000000000e+02,1.920000000000000000e+02,2.420000000000000000e+02,2.840000000000000000e+02,3.320000000000000000e+02,3.760000000000000000e+02,4.200000000000000000e+02,4.680000000000000000e+02
1.804500000000000000e+03,1.202999999999999972e+02,2.407000000000000000e+03,6.300000000000000000e+01,9.900000000000000000e+01,4.250000000000000000e+02,4.250000000000000000e+02,4.290000000000000000e+02,4.350000000000000000e+02,4.430000000000000000e+02,4.730000000000000000e+02,5.150000000000000000e+02,5.630000000000000000e+02,5.500000000000000000e+01,9.700000000000000000e+01,1.430000000000000000e+02,1.930000000000000000e+02,2.430000000000000000e+02,2.830000000000000000e+02,3.310000000000000000e+02,3.750000000000000000e+02,4.210000000000000000e+02,4.690000000000000000e+02
1.808250000000000000e+03,1.205499999999999972e+02,2.412000000000000000e+03,6.600000000000000000e+01,9.800000000000000000e+01,1.680000000000000000e+02,4.300000000000000000e+02,4.320000000000000000e+02,4.400000000000000000e+02,4.480000000000000000e+02,4.700000000000000000e+02,5.160000000000000000e+02,5.620000000000000000e+02,5.800000000000000000e+01,9.600000000000000000e+01,1.420000000000000000e+02,1.940000000000000000e+02,2.400000000000000000e+02,2.840000000000000000e+02,3.300000000000000000e+02,3.780000000000000000e+02,4.200000000000000000e+02,4.700000000000000000e+02
1.812000000000000000e+03,1.207999999999999972e+02,2.417000000000000000e+03,5.300000000000000000e+01,9.900000000000000000e+01,1.690000000000000000e+02,4.350000000000000000e+02,4.370000000000000000e+02,4.430000000000000000e+02,4.510000000000000000e+02,4.730000000000000000e+02,5.170000000000000000e+02,5.590000000000000000e+02,5.300000000000000000e+01,9.700000000000000000e+01,1.390000000000000000e+02,1.950000000000000000e+02,2.410000000000000000e+02,2.870000000000000000e+02,3.290000000000000000e+02,3.790000000000000000e+02,4.190000000000000000e+02,4.690000000000000000e+02
1.815750000000000000e+03,1.210499999999999972e+02,2.422000000000000000e+03,5.400000000000000000e+01,1.000000000000000000e+02,1.700000000000000000e+02,4.400000000000000000e+02,4.420000000000000000e+02,4.480000000000000000e+02,4.560000000000000000e+02,4.760000000000000000e+02,5.200000000000000000e+02,5.600000000000000000e+02,5.400000000000000000e+01,9.600000000000000000e+01,1.420000000000000000e+02,1.940000000000000000e+02,2.400000000000000000e+02,2.860000000000000000e+02,3.300000000000000000e+02,3.760000000000000000e+02,4.200000000000000000e+02,4.680000000000000000e+02
1.819500000000000000e+03,1.212999999999999972e+02,2.427000000000000000e+03,5.700000000000000000e+01,1.030000000000000000e+02,1.430000000000000000e+02,4.450000000000000000e+02,4.470000000000000000e+02,4.510000000000000000e+02,4.610000000000000000e+02,4.790000000000000000e+02,5.150000000000000000e+02,5.610000000000000000e+02,5.500000000000000000e+01,9.700000000000000000e+01,1.430000000000000000e+02,1.890000000000000000e+02,2.410000000000000000e+02,2.830000000000000000e+02,3.310000000000000000e+02,3.770000000000000000e+02,4.230000000000000000e+02,4.690000000000000000e+02
1.823250000000000000e+03,1.215499999999999972e+02,2.432000000000000000e+03,5.400000000000000000e+01,1.040000000000000000e+02,1.440000000000000000e+02,4.500000000000000000e+02,4.520000000000000000e+02,4.560000000000000000e+02,4.620000000000000000e+02,4.820000000000000000e+02,5.160000000000000000e+02,5.620000000000000000e+02,5.600000000000000000e+01,9.600000000000000000e+01,1.420000000000000000e+02,1.860000000000000000e+02,2.400000000000000000e+02,2.860000000000000000e+02,3.320000000000000000e+02,3.760000000000000000e+02,4.220000000000000000e+02,4.680000000000000000e+02
1.827000000000000000e+03,1.217999999999999972e+02,2.437000000000000000e+03,5.300000000000000000e+01,9.700000000000000000e+01,1.470000000000000000e+02,4.550000000000000000e+02,4.570000000000000000e+02,4.610000000000000000e+02,4.670000000000000000e+02,4.830000000000000000e+02,5.170000000000000000e+02,5.610000000000000000e+02,5.300000000000000000e+01,9.700000000000000000e+01,1.430000000000000000e+02,1.870000000000000000e+02,2.410000000000000000e+02,2.870000000000000000e+02,3.290000000000000000e+02,3.770000000000000000e+02,4.210000000000000000e+02,4.690000000000000000e+02
1.830750000000000000e+03,1.220499999999999972e+02,2.442000000000000000e+03,5.600000000000000000e+01,9.800000000000000000e+01,1.460000000000000000e+02,4.600000000000000000e+02,4.620000000000000000e+02,4.660000000000000000e+02,4.720000000000000000e+02,4.860000000000000000e+02,5.180000000000000000e+02,5.600000000000000000e+02,5.600000000000000000e+01,9.600000000000000000e+01,1.440000000000000000e+02,1.860000000000000000e+02,2.400000000000000000e+02,2.860000000000000000e+02,3.300000000000000000e+02,3.760000000000000000e+02,4.220000000000000000e+02,4.680000000000000000e+02
1.834500000000000000e+03,1.222999999999999972e+02,2.447000000000000000e+03,5.300000000000000000e+01,9.900000000000000000e+01,1.450000000000000000e+02,4.650000000000000000e+02,4.650000000000000000e+02,4.710000000000000000e+02,4.750000000000000000e+02,4.870000000000000000e+02,5.150000000000000000e+02,5.610000000000000000e+02,5.700000000000000000e+01,9.500000000000000000e+01,1.430000000000000000e+02,1.850000000000000000e+02,2.410000000000000000e+02,2.870000000000000000e+02,3.310000000000000000e+02,3.790000000000000000e+02,4.230000000000000000e+02,4.650000000000000000e+02
1.838250000000000000e+03,1.225499999999999972e+02,2.452000000000000000e+03,5.400000000000000000e+01,1.000000000000000000e+02,1.460000000000000000e+02,4.700000000000000000e+02,4.700000000000000000e+02,4.740000000000000000e+02,4.800000000000000000e+02,4.900000000000000000e+02,5.180000000000000000e+02,5.640000000000000000e+02,5.600000000000000000e+01,9.600000000000000000e+01,1.420000000000000000e+02,1.880000000000000000e+02,2.400000000000000000e+02,2.880000000000000000e+02,3.300000000000000000e+02,3.760000000000000000e+02,4.220000000000000000e+02,4.660000000000000000e+02
1.842000000000000000e+03,1.227999999999999972e+02,2.457000000000000000e+03,5.500000000000000000e+01,1.010000000000000000e+02,1.450000000000000000e+02,2.150000000000000000e+02,4.750000000000000000e+02,4.770000000000000000e+02,4.850000000000000000e+02,4.930000000000000000e+02,5.190000000000000000e+02,5.610000000000000000e+02,5.500000000000000000e+01,9.900000000000000000e+01,1.410000000000000000e+02,1.890000000000000000e+02,2.390000000000000000e+02,2.870000000000000000e+02,3.310000000000000000e+02,3.770000000000000000e+02,4.230000000000000000e+02,4.670000000000000000e+02
1.845750000000000000e+03,1.230499999999999972e+02,2.462000000000000000e+03,5.600000000000000000e+01,9.800000000000000000e+01,1.440000000000000000e+02,2.140000000000000000e+02,4.800000000000000000e+02,4.820000000000000000e+02,4.900000000000000000e+02,4.960000000000000000e+02,5.200000000000000000e+02,5.620000000000000000e+02,5.600000000000000000e+01,9.800000000000000000e+01,1.420000000000000000e+02,1.860000000000000000e+02,2.400000000000000000e+02,2.860000000000000000e+02,3.320000000000000000e+02,3.760000000000000000e+02,4.240000000000000000e+02,4.660000000000000000e+02
1.849500000000000000e+03,1.232999999999999972e+02,2.467000000000000000e+03,5.700000000000000000e+01,9.900000000000000000e+01,1.450000000000000000e+02,2.170000000000000000e+02,4.850000000000000000e+02,4.870000000000000000e+02,4.930000000000000000e+02,5.010000000000000000e+02,5.210000000000000000e+02,5.650000000000000000e+02,5.700000000000000000e+01,9.500000000000000000e+01,1.430000000000000000e+02,1.870000000000000000e+02,2.410000000000000000e+02,2.870000000000000000e+02,3.330000000000000000e+02,3.750000000000000000e+02,4.230000000000000000e+02,4.670000000000000000e+02
1.853250000000000000e+03,1.235499999999999972e+02,2.472000000000000000e+03,5.800000000000000000e+01,9.800000000000000000e+01,1.460000000000000000e+02,1.900000000000000000e+02,4.900000000000000000e+02,4.920000000000000000e+02,4.960000000000000000e+02,5.060000000000000000e+02,5.240000000000000000e+02,5.660000000000000000e+02,5.800000000000000000e+01,9.600000000000000000e+01,1.440000000000000000e+02,1.880000000000000000e+02,2.400000000000000000e+02,2.860000000000000000e+02,3.300000000000000000e+02,3.760000000000000000e+02,4.220000000000000000e+02,4.680000000000000000e+02
1.857000000000000000e+03,1.237999999999999972e+02,2.477000000000000000e+03,5.700000000000000000e+01,9.900000000000000000e+01,1.450000000000000000e+02,1.910000000000000000e+02,4.950000000000000000e+02,4.970000000000000000e+02,5.010000000000000000e+02,5.070000000000000000e+02,5.270000000000000000e+02,5.630000000000000000e+02,5.900000000000000000e+01,9.700000000000000000e+01,1.410000000000000000e+02,1.890000000000000000e+02,2.330000000000000000e+02,2.870000000000000000e+02,3.310000000000000000e+02,3.790000000000000000e+02,4.230000000000000000e+02,4.690000000000000000e+02
1.860750000000000000e+03,1.240499999999999972e+02,2.482000000000000000e+03,5.600000000000000000e+01,9.800000000000000000e+01,1.440000000000000000e+02,1.920000000000000000e+02,5.000000000000000000e+02,5.020000000000000000e+02,5.060000000000000000e+02,5.120000000000000000e+02,5.280000000000000000e+02,5.620000000000000000e+02,5.600000000000000000e+01,9.600000000000000000e+01,1.420000000000000000e+02,1.880000000000000000e+02,2.320000000000000000e+02,2.880000000000000000e+02,3.320000000000000000e+02,3.780000000000000000e+02,4.220000000000000000e+02,4.680000000000000000e+02
1.864500000000000000e+03,1.242999999999999972e+02,2.487000000000000000e+03,5.700000000000000000e+01,1.010000000000000000e+02,1.450000000000000000e+02,1.930000000000000000e+02,5.050000000000000000e+02,5.070000000000000000e+02,5.110000000000000000e+02,5.170000000000000000e+02,5.330000000000000000e+02,5.630000000000000000e+02,5.700000000000000000e+01,9.700000000000000000e+01,1.430000000000000000e+02,1.910000000000000000e+02,2.330000000000000000e+02,2.850000000000000000e+02,3.330000000000000000e+02,3.770000000000000000e+02,4.230000000000000000e+02,4.670000000000000000e+02
1.868250000000000000e+03,1.245499999999999972e+02,2.492000000000000000e+03,5.800000000000000000e+01,1.000000000000000000e+02,1.440000000000000000e+02,1.900000000000000000e+02,5.100000000000000000e+02,5.100000000000000000e+02,5.160000000000000000e+02,5.220000000000000000e+02,5.320000000000000000e+02,5.640000000000000000e+02,5.800000000000000000e+01,9.800000000000000000e+01,1.420000000000000000e+02,1.880000000000000000e+02,2.320000000000000000e+02,2.860000000000000000e+02,3.320000000000000000e+02,3.780000000000000000e+02,4.260000000000000000e+02,4.680000000000000000e+02
1.872000000000000000e+03,1.247999999999999972e+02,2.497000000000000000e+03,5.500000000000000000e+01,9.900000000000000000e+01,1.450000000000000000e+02,1.910000000000000000e+02,5.150000000000000000e+02,5.150000000000000000e+02,5.190000000000000000e+02,5.250000000000000000e+02,5.350000000000000000e+02,5.650000000000000000e+02,5.500000000000000000e+01,9.700000000000000000e+01,1.430000000000000000e+02,1.890000000000000000e+02,2.330000000000000000e+02,2.870000000000000000e+02,3.350000000000000000e+02,3.770000000000000000e+02,4.250000000000000000e+02,4.690000000000000000e+02
1.875750000000000000e+03,1.250499999999999972e+02,2.502000000000000000e+03,5.600000000000000000e+01,1.000000000000000000e+02,1.460000000000000000e+02,1.900000000000000000e+02,2.600000000000000000e+02,5.200000000000000000e+02,5.220000000000000000e+02,5.300000000000000000e+02,5.380000000000000000e+02,5.640000000000000000e+02,5.600000000000000000e+01,9.600000000000000000e+01,1.440000000000000000e+02,1.880000000000000000e+02,2.340000000000000000e+02,2.860000000000000000e+02,3.320000000000000000e+02,3.780000000000000000e+02,4.220000000000000000e+02,4.700000000000000000e+02
1.879500000000000000e+03,1.252999999999999972e+02,2.507000000000000000e+03,5.900000000000000000e+01,1.010000000000000000e+02,1.470000000000000000e+02,1.910000000000000000e+02,2.610000000000000000e+02,5.250000000000000000e+02,5.270000000000000000e+02,5.350000000000000000e+02,5.410000000000000000e+02,5.650000000000000000e+02,5.900000000000000000e+01,9.900000000000000000e+01,1.450000000000000000e+02,1.870000000000000000e+02,2.330000000000000000e+02,2.870000000000000000e+02,3.330000000000000000e+02,3.770000000000000000e+02,4.230000000000000000e+02,4.710000000000000000e+02
1.883250000000000000e+03,1.255499999999999972e+02,2.512000000000000000e+03,5.600000000000000000e+01,1.020000000000000000e+02,1.440000000000000000e+02,1.920000000000000000e+02,2.620000000000000000e+02,5.300000000000000000e+02,5.320000000000000000e+02,5.380000000000000000e+02,5.460000000000000000e+02,5.660000000000000000e+02,6.000000000000000000e+01,9.800000000000000000e+01,1.420000000000000000e+02,1.880000000000000000e+02,2.340000000000000000e+02,2.860000000000000000e+02,3.340000000000000000e+02,3.780000000000000000e+02,4.240000000000000000e+02,4.680000000000000000e+02
1.887000000000000000e+03,1.257999999999999972e+02,2.517000000000000000e+03,5.500000000000000000e+01,1.010000000000000000e+02,1.450000000000000000e+02,1.930000000000000000e+02,2.370000000000000000e+02,5.350000000000000000e+02,5.370000000000000000e+02,5.430000000000000000e+02,5.510000000000000000e+02,5.710000000000000000e+02,5.700000000000000000e+01,9.900000000000000000e+01,1.430000000000000000e+02,1.910000000000000000e+02,2.350000000000000000e+02,2.870000000000000000e+02,3.330000000000000000e+02,3.770000000000000000e+02,4.230000000000000000e+02,4.690000000000000000e+02
1.890750000000000000e+03,1.260499999999999972e+02,2.522000000000000000e+03,5.800000000000000000e+01,1.020000000000000000e+02,1.460000000000000000e+02,1.900000000000000000e+02,2.380000000000000000e+02,5.400000000000000000e+02,5.420000000000000000e+02,5.460000000000000000e+02,5.560000000000000000e+02,5.720000000000000000e+02,5.600000000000000000e+01,1.000000000000000000e+02,1.420000000000000000e+02,1.920000000000000000e+02,2.340000000000000000e+02,2.820000000000000000e+02,3.320000000000000000e+02,3.780000000000000000e+02,4.240000000000000000e+02,4.700000000000000000e+02
1.894500000000000000e+03,1.262999999999999972e+02,2.527000000000000000e+03,6.100000000000000000e+01,1.010000000000000000e+02,1.450000000000000000e+02,1.910000000000000000e+02,2.370000000000000000e+02,5.450000000000000000e+02,5.470000000000000000e+02,5.510000000000000000e+02,5.570000000000000000e+02,5.730000000000000000e+02,5.700000000000000000e+01,9.900000000000000000e+01,1.430000000000000000e+02,1.890000000000000000e+02,2.350000000000000000e+02,2.790000000000000000e+02,3.350000000000000000e+02,3.790000000000000000e+02,4.250000000000000000e+02,4.690000000000000000e+02
1.898250000000000000e+03,1.265499999999999972e+02,2.532000000000000000e+03,6.200000000000000000e+01,1.020000000000000000e+02,1.460000000000000000e+02,1.920000000000000000e+02,2.400000000000000000e+02,5.500000000000000000e+02,5.520000000000000000e+02,5.560000000000000000e+02,5.620000000000000000e+02,5.780000000000000000e+02,5.800000000000000000e+01,9.800000000000000000e+01,1.440000000000000000e+02,1.880000000000000000e+02,2.380000000000000000e+02,2.780000000000000000e+02,3.360000000000000000e+02,3.780000000000000000e+02,4.240000000000000000e+02,4.680000000000000000e+02
1.902000000000000000e+03,1.267999999999999972e+02,2.537000000000000000e+03,6.500000000000000000e+01,1.010000000000000000e+02,1.470000000000000000e+02,1.910000000000000000e+02,2.370000000000000000e+02,5.550000000000000000e+02,5.550000000000000000e+02,5.610000000000000000e+02,5.670000000000000000e+02,5.790000000000000000e+02,5.700000000000000000e+01,9.900000000000000000e+01,1.450000000000000000e+02,1.890000000000000000e+02,2.370000000000000000e+02,2.790000000000000000e+02,3.330000000000000000e+02,3.790000000000000000e+02,4.230000000000000000e+02,4.710000000000000000e+02
1.905750000000000000e+03,1.270499999999999972e+02,2.542000000000000000e+03,6.800000000000000000e+01,1.000000000000000000e+02,1.460000000000000000e+02,1.920000000000000000e+02,2.380000000000000000e+02,5.600000000000000000e+02,5.600000000000000000e+02,5.640000000000000000e+02,5.700000000000000000e+02,5.800000000000000000e+02,5.600000000000000000e+01,1.000000000000000000e+02,1.420000000000000000e+02,1.900000000000000000e+02,2.340000000000000000e+02,2.800000000000000000e+02,3.320000000000000000e+02,3.820000000000000000e+02,4.220000000000000000e+02,4.720000000000000000e+02
1.909500000000000000e+03,1.272999999999999972e+02,2.547000000000000000e+03,5.500000000000000000e+01,1.010000000000000000e+02,1.450000000000000000e+02,1.930000000000000000e+02,2.370000000000000000e+02,5.650000000000000000e+02,5.650000000000000000e+02,5.690000000000000000e+02,5.750000000000000000e+02,5.830000000000000000e+02,5.500000000000000000e+01,9.900000000000000000e+01,1.430000000000000000e+02,1.890000000000000000e+02,2.350000000000000000e+02,2.810000000000000000e+02,3.330000000000000000e+02,3.810000000000000000e+02,4.230000000000000000e+02,4.690000000000000000e+02
1.913250000000000000e+03,1.275499999999999972e+02,2.552000000000000000e+03,5.600000000000000000e+01,1.040000000000000000e+02,1.480000000000000000e+02,1.940000000000000000e+02,2.360000000000000000e+02,3.080000000000000000e+02,5.700000000000000000e+02,5.720000000000000000e+02,5.800000000000000000e+02,5.880000000000000000e+02,5.600000000000000000e+01,1.000000000000000000e+02,1.460000000000000000e+02,1.900000000000000000e+02,2.360000000000000000e+02,2.780000000000000000e+02,3.340000000000000000e+02,3.780000000000000000e+02,4.240000000000000000e+02,4.680000000000000000e+02
1.917000000000000000e+03,1.277999999999999972e+02,2.557000000000000000e+03,5.300000000000000000e+01,1.030000000000000000e+02,1.470000000000000000e+02,1.910000000000000000e+02,2.370000000000000000e+02,3.070000000000000000e+02,5.750000000000000000e+02,5.770000000000000000e+02,5.830000000000000000e+02,5.910000000000000000e+02,5.500000000000000000e+01,1.010000000000000000e+02,1.450000000000000000e+02,1.890000000000000000e+02,2.350000000000000000e+02,2.790000000000000000e+02,3.330000000000000000e+02,3.790000000000000000e+02,4.250000000000000000e+02,4.690000000000000000e+02
1.920750000000000000e+03,1.280500000000000114e+02,2.562000000000000000e+03,5.400000000000000000e+01,1.020000000000000000e+02,1.480000000000000000e+02,1.920000000000000000e+02,2.400000000000000000e+02,2.940000000000000000e+02,5.800000000000000000e+02,5.820000000000000000e+02,5.880000000000000000e+02,5.960000000000000000e+02,5.400000000000000000e+01,1.000000000000000000e+02,1.440000000000000000e+02,1.900000000000000000e+02,2.360000000000000000e+02,2.820000000000000000e+02,3.320000000000000000e+02,3.800000000000000000e+02,4.220000000000000000e+02,4.700000000000000000e+02
1.924500000000000000e+03,1.283000000000000114e+02,2.567000000000000000e+03,5.500000000000000000e+01,1.010000000000000000e+02,1.490000000000000000e+02,1.910000000000000000e+02,2.390000000000000000e+02,2.830000000000000000e+02,5.850000000000000000e+02,5.870000000000000000e+02,5.910000000000000000e+02,6.010000000000000000e+02,5.500000000000000000e+01,9.900000000000000000e+01,1.470000000000000000e+02,1.890000000000000000e+02,2.370000000000000000e+02,2.810000000000000000e+02,3.290000000000000000e+02,3.790000000000000000e+02,4.230000000000000000e+02,4.690000000000000000e+02
1.928250000000000000e+03,1.285500000000000114e+02,2.572000000000000000e+03,5.800000000000000000e+01,1.020000000000000000e+02,1.460000000000000000e+02,1.920000000000000000e+02,2.380000000000000000e+02,2.840000000000000000e+02,5.900000000000000000e+02,5.920000000000000000e+02,5.960000000000000000e+02,6.020000000000000000e+02,5.800000000000000000e+01,9.800000000000000000e+01,1.480000000000000000e+02,1.880000000000000000e+02,2.360000000000000000e+02,2.820000000000000000e+02,3.260000000000000000e+02,3.800000000000000000e+02,4.260000000000000000e+02,4.720000000000000000e+02
1.932000000000000000e+03,1.288000000000000114e+02,2.577000000000000000e+03,5.500000000000000000e+01,1.010000000000000000e+02,1.470000000000000000e+02,1.910000000000000000e+02,2.370000000000000000e+02,2.850000000000000000e+02,5.950000000000000000e+02,5.970000000000000000e+02,6.010000000000000000e+02,6.070000000000000000e+02,5.700000000000000000e+01,9.900000000000000000e+01,1.450000000000000000e+02,1.890000000000000000e+02,2.350000000000000000e+02,2.830000000000000000e+02,3.250000000000000000e+02,3.810000000000000000e+02,4.250000000000000000e+02,4.690000000000000000e+02
1.935750000000000000e+03,1.290500000000000114e+02,2.582000000000000000e+03,5.400000000000000000e+01,1.000000000000000000e+02,1.480000000000000000e+02,1.940000000000000000e+02,2.380000000000000000e+02,2.860000000000000000e+02,6.000000000000000000e+02,6.020000000000000000e+02,6.060000000000000000e+02,6.120000000000000000e+02,5.400000000000000000e+01,1.000000000000000000e+02,1.460000000000000000e+02,1.920000000000000000e+02,2.360000000000000000e+02,2.840000000000000000e+02,3.240000000000000000e+02,3.800000000000000000e+02,4.260000000000000000e+02,4.700000000000000000e+02
1.939500000000000000e+03,1.293000000000000114e+02,2.587000000000000000e+03,5.700000000000000000e+01,1.010000000000000000e+02,1.470000000000000000e+02,1.910000000000000000e+02,2.370000000000000000e+02,2.830000000000000000e+02,6.050000000000000000e+02,6.050000000000000000e+02,6.110000000000000000e+02,6.150000000000000000e+02,5.700000000000000000e+01,9.900000000000000000e+01,1.450000000000000000e+02,1.910000000000000000e+02,2.350000000000000000e+02,2.810000000000000000e+02,3.250000000000000000e+02,3.790000000000000000e+02,4.270000000000000000e+02,4.690000000000000000e+02
1.943250000000000000e+03,1.295500000000000114e+02,2.592000000000000000e+03,5.600000000000000000e+01,1.000000000000000000e+02,1.480000000000000000e+02,1.920000000000000000e+02,2.380000000000000000e+02,2.840000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.140000000000000000e+02,6.200000000000000000e+02,5.800000000000000000e+01,9.600000000000000000e+01,1.460000000000000000e+02,1.900000000000000000e+02,2.360000000000000000e+02,2.820000000000000000e+02,3.280000000000000000e+02,3.800000000000000000e+02,4.280000000000000000e+02,4.680000000000000000e+02
1.947000000000000000e+03,1.298000000000000114e+02,2.597000000000000000e+03,5.500000000000000000e+01,9.900000000000000000e+01,1.490000000000000000e+02,1.930000000000000000e+02,2.390000000000000000e+02,2.830000000000000000e+02,3.530000000000000000e+02,6.150000000000000000e+02,6.170000000000000000e+02,6.250000000000000000e+02,5.700000000000000000e+01,9.700000000000000000e+01,1.450000000000000000e+02,1.910000000000000000e+02,2.370000000000000000e+02,2.810000000000000000e+02,3.270000000000000000e+02,3.790000000000000000e+02,4.250000000000000000e+02,4.690000000000000000e+02
1.950750000000000000e+03,1.300500000000000114e+02,2.602000000000000000e+03,5.800000000000000000e+01,1.000000000000000000e+02,1.500000000000000000e+02,1.940000000000000000e+02,2.380000000000000000e+02,2.840000000000000000e+02,3.540000000000000000e+02,6.200000000000000000e+02,6.220000000000000000e+02,6.280000000000000000e+02,5.800000000000000000e+01,9.800000000000000000e+01,1.480000000000000000e+02,1.920000000000000000e+02,2.340000000000000000e+02,2.820000000000000000e+02,3.260000000000000000e+02,3.800000000000000000e+02,4.260000000000000000e+02,4.720000000000000000e+02
1.954500000000000000e+03,1.303000000000000114e+02,2.607000000000000000e+03,5.900000000000000000e+01,9.900000000000000000e+01,1.470000000000000000e+02,1.930000000000000000e+02,2.370000000000000000e+02,2.850000000000000000e+02,3.550000000000000000e+02,6.250000000000000000e+02,6.270000000000000000e+02,6.330000000000000000e+02,5.900000000000000000e+01,9.700000000000000000e+01,1.450000000000000000e+02,1.910000000000000000e+02,2.350000000000000000e+02,2.810000000000000000e+02,3.270000000000000000e+02,3.790000000000000000e+02,4.250000000000000000e+02,4.730000000000000000e+02
1.958250000000000000e+03,1.305500000000000114e+02,2.612000000000000000e+03,5.800000000000000000e+01,9.800000000000000000e+01,1.460000000000000000e+02,1.960000000000000000e+02,2.380000000000000000e+02,2.860000000000000000e+02,3.300000000000000000e+02,6.300000000000000000e+02,6.320000000000000000e+02,6.360000000000000000e+02,5.800000000000000000e+01,9.800000000000000000e+01,1.460000000000000000e+02,1.920000000000000000e+02,2.360000000000000000e+02,2.840000000000000000e+02,3.280000000000000000e+02,3.740000000000000000e+02,4.260000000000000000e+02,4.700000000000000000e+02
1.962000000000000000e+03,1.308000000000000114e+02,2.617000000000000000e+03,5.700000000000000000e+01,1.010000000000000000e+02,1.470000000000000000e+02,1.950000000000000000e+02,2.370000000000000000e+02,2.830000000000000000e+02,3.290000000000000000e+02,6.350000000000000000e+02,6.370000000000000000e+02,6.410000000000000000e+02,5.700000000000000000e+01,9.900000000000000000e+01,1.450000000000000000e+02,1.930000000000000000e+02,2.350000000000000000e+02,2.810000000000000000e+02,3.270000000000000000e+02,3.710000000000000000e+02,4.270000000000000000e+02,4.710000000000000000e+02
1.965750000000000000e+03,1.310500000000000114e+02,2.622000000000000000e+03,5.800000000000000000e+01,1.020000000000000000e+02,1.480000000000000000e+02,1.940000000000000000e+02,2.380000000000000000e+02,2.820000000000000000e+02,3.320000000000000000e+02,6.400000000000000000e+02,6.420000000000000000e+02,6.460000000000000000e+02,5.800000000000000000e+01,1.000000000000000000e+02,1.440000000000000000e+02,1.920000000000000000e+02,2.360000000000000000e+02,2.820000000000000000e+02,3.280000000000000000e+02,3.720000000000000000e+02,4.280000000000000000e+02,4.720000000000000000e+02
1.969500000000000000e+03,1.313000000000000114e+02,2.627000000000000000e+03,6.100000000000000000e+01,1.010000000000000000e+02,1.450000000000000000e+02,1.950000000000000000e+02,2.390000000000000000e+02,2.830000000000000000e+02,3.330000000000000000e+02,6.450000000000000000e+02,6.470000000000000000e+02,6.510000000000000000e+02,5.700000000000000000e+01,9.700000000000000000e+01,1.450000000000000000e+02,1.910000000000000000e+02,2.370000000000000000e+02,2.810000000000000000e+02,3.290000000000000000e+02,3.730000000000000000e+02,4.250000000000000000e+02,4.730000000000000000e+02
1.973250000000000000e+03,1.315500000000000114e+02,2.632000000000000000e+03,6.400000000000000000e+01,1.020000000000000000e+02,1.480000000000000000e+02,1.940000000000000000e+02,2.400000000000000000e+02,2.840000000000000000e+02,3.300000000000000000e+02,6.500000000000000000e+02,6.500000000000000000e+02,6.560000000000000000e+02,5.800000000000000000e+01,9.800000000000000000e+01,1.460000000000000000e+02,1.920000000000000000e+02,2.380000000000000000e+02,2.820000000000000000e+02,3.280000000000000000e+02,3.720000000000000000e+02,4.260000000000000000e+02,4.720000000000000000e+02
1.977000000000000000e+03,1.318000000000000114e+02,2.637000000000000000e+03,5.700000000000000000e+01,1.030000000000000000e+02,1.450000000000000000e+02,1.930000000000000000e+02,2.370000000000000000e+02,2.850000000000000000e+02,3.310000000000000000e+02,6.550000000000000000e+02,6.550000000000000000e+02,6.590000000000000000e+02,5.900000000000000000e+01,9.900000000000000000e+01,1.450000000000000000e+02,1.910000000000000000e+02,2.350000000000000000e+02,2.810000000000000000e+02,3.290000000000000000e+02,3.730000000000000000e+02,4.270000000000000000e+02,4.730000000000000000e+02
1.980750000000000000e+03,1.320500000000000114e+02,2.642000000000000000e+03,5.600000000000000000e+01,1.040000000000000000e+02,1.460000000000000000e+02,1.940000000000000000e+02,2.400000000000000000e+02,2.860000000000000000e+02,3.300000000000000000e+02,4.000000000000000000e+02,6.600000000000000000e+02,6.620000000000000000e+02,5.600000000000000000e+01,1.000000000000000000e+02,1.440000000000000000e+02,1.920000000000000000e+02,2.360000000000000000e+02,2.840000000000000000e+02,3.280000000000000000e+02,3.740000000000000000e+02,4.260000000000000000e+02,4.720000000000000000e+02
1.984500000000000000e+03,1.323000000000000114e+02,2.647000000000000000e+03,5.500000000000000000e+01,1.030000000000000000e+02,1.450000000000000000e+02,1.950000000000000000e+02,2.410000000000000000e+02,2.830000000000000000e+02,3.310000000000000000e+02,4.010000000000000000e+02,6.650000000000000000e+02,6.670000000000000000e+02,5.700000000000000000e+01,9.900000000000000000e+01,1.450000000000000000e+02,1.950000000000000000e+02,2.370000000000000000e+02,2.850000000000000000e+02,3.270000000000000000e+02,3.730000000000000000e+02,4.250000000000000000e+02,4.730000000000000000e+02
1.988250000000000000e+03,1.325500000000000114e+02,2.652000000000000000e+03,6.000000000000000000e+01,1.040000000000000000e+02,1.460000000000000000e+02,1.940000000000000000e+02,2.400000000000000000e+02,2.840000000000000000e+02,3.300000000000000000e+02,4.020000000000000000e+02,6.700000000000000000e+02,6.720000000000000000e+02,5.800000000000000000e+01,1.020000000000000000e+02,1.440000000000000000e+02,1.920000000000000000e+02,2.380000000000000000e+02,2.820000000000000000e+02,3.280000000000000000e+02,3.720000000000000000e+02,4.260000000000000000e+02,4.720000000000000000e+02
1.992000000000000000e+03,1.328000000000000114e+02,2.657000000000000000e+03,5.500000000000000000e+01,1.030000000000000000e+02,1.450000000000000000e+02,1.950000000000000000e+02,2.410000000000000000e+02,2.850000000000000000e+02,3.330000000000000000e+02,3.770000000000000000e+02,6.750000000000000000e+02,6.770000000000000000e+02,5.700000000000000000e+01,9.900000000000000000e+01,1.450000000000000000e+02,1.910000000000000000e+02,2.390000000000000000e+02,2.830000000000000000e+02,3.310000000000000000e+02,3.730000000000000000e+02,4.270000000000000000e+02,4.710000000000000000e+02
1.995750000000000000e+03,1.330500000000000114e+02,2.662000000000000000e+03,5.600000000000000000e+01,1.020000000000000000e+02,1.480000000000000000e+02,1.940000000000000000e+02,2.420000000000000000e+02,2.840000000000000000e+02,3.300000000000000000e+02,3.760000000000000000e+02,6.800000000000000000e+02,6.820000000000000000e+02,5.800000000000000000e+01,1.000000000000000000e+02,1.440000000000000000e+02,1.920000000000000000e+02,2.400000000000000000e+02,2.820000000000000000e+02,3.300000000000000000e+02,3.740000000000000000e+02,4.200000000000000000e+02,4.720000000000000000e+02
1.999500000000000000e+03,1.333000000000000114e+02,2.667000000000000000e+03,5.900000000000000000e+01,1.030000000000000000e+02,1.490000000000000000e+02,1.930000000000000000e+02,2.410000000000000000e+02,2.850000000000000000e+02,3.310000000000000000e+02,3.770000000000000000e+02,6.850000000000000000e+02,6.870000000000000000e+02,5.900000000000000000e+01,1.010000000000000000e+02,1.450000000000000000e+02,1.930000000000000000e+02,2.370000000000000000e+02,2.830000000000000000e+02,3.270000000000000000e+02,3.750000000000000000e+02,4.190000000000000000e+02,4.750000000000000000e+02
2.003250000000000000e+03,1.335500000000000114e+02,2.672000000000000000e+03,6.000000000000000000e+01,1.020000000000000000e+02,1.480000000000000000e+02,1.940000000000000000e+02,2.400000000000000000e+02,2.860000000000000000e+02,3.300000000000000000e+02,3.780000000000000000e+02,6.900000000000000000e+02,6.920000000000000000e+02,6.000000000000000000e+01,1.000000000000000000e+02,1.440000000000000000e+02,1.920000000000000000e+02,2.380000000000000000e+02,2.820000000000000000e+02,3.280000000000000000e+02,3.760000000000000000e+02,4.180000000000000000e+02,4.740000000000000000e+02
2.007000000000000000e+03,1.338000000000000114e+02,2.677000000000000000e+03,5.500000000000000000e+01,1.030000000000000000e+02,1.490000000000000000e+02,1.950000000000000000e+02,2.410000000000000000e+02,2.870000000000000000e+02,3.290000000000000000e+02,3.770000000000000000e+02,6.950000000000000000e+02,6.950000000000000000e+02,5.700000000000000000e+01,9.900000000000000000e+01,1.450000000000000000e+02,1.930000000000000000e+02,2.390000000000000000e+02,2.830000000000000000e+02,3.290000000000000000e+02,3.730000000000000000e+02,4.190000000000000000e+02,4.730000000000000000e+02
2.010750000000000000e+03,1.340500000000000114e+02,2.682000000000000000e+03,5.600000000000000000e+01,1.040000000000000000e+02,1.480000000000000000e+02,1.940000000000000000e+02,2.400000000000000000e+02,2.840000000000000000e+02,3.300000000000000000e+02,3.760000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,5.800000000000000000e+01,1.020000000000000000e+02,1.460000000000000000e+02,1.920000000000000000e+02,2.380000000000000000e+02,2.820000000000000000e+02,3.280000000000000000e+02,3.740000000000000000e+02,4.180000000000000000e+02,4.720000000000000000e+02
2.014500000000000000e+03,1.343000000000000114e+02,2.687000000000000000e+03,5.900000000000000000e+01,1.010000000000000000e+02,1.490000000000000000e+02,1.930000000000000000e+02,2.410000000000000000e+02,2.850000000000000000e+02,3.330000000000000000e+02,3.770000000000000000e+02,4.470000000000000000e+02,7.050000000000000000e+02,5.700000000000000000e+01,1.030000000000000000e+02,1.450000000000000000e+02,1.910000000000000000e+02,2.370000000000000000e+02,2.830000000000000000e+02,3.290000000000000000e+02,3.750000000000000000e+02,4.210000000000000000e+02,4.730000000000000000e+02
2.018250000000000000e+03,1.345500000000000114e+02,2.692000000000000000e+03,6.200000000000000000e+01,1.020000000000000000e+02,1.500000000000000000e+02,1.920000000000000000e+02,2.420000000000000000e+02,2.860000000000000000e+02,3.320000000000000000e+02,3.760000000000000000e+02,4.460000000000000000e+02,7.100000000000000000e+02,5.800000000000000000e+01,1.000000000000000000e+02,1.460000000000000000e+02,1.900000000000000000e+02,2.400000000000000000e+02,2.840000000000000000e+02,3.300000000000000000e+02,3.740000000000000000e+02,4.180000000000000000e+02,4.720000000000000000e+02
2.022000000000000000e+03,1.348000000000000114e+02,2.697000000000000000e+03,6.500000000000000000e+01,1.030000000000000000e+02,1.510000000000000000e+02,1.930000000000000000e+02,2.390000000000000000e+02,2.870000000000000000e+02,3.310000000000000000e+02,3.770000000000000000e+02,4.470000000000000000e+02,7.150000000000000000e+02,5.700000000000000000e+01,9.900000000000000000e+01,1.490000000000000000e+02,1.890000000000000000e+02,2.410000000000000000e+02,2.830000000000000000e+02,3.290000000000000000e+02,3.750000000000000000e+02,4.190000000000000000e+02,4.730000000000000000e+02
2.025750000000000000e+03,1.350500000000000114e+02,2.702000000000000000e+03,5.800000000000000000e+01,1.020000000000000000e+02,1.480000000000000000e+02,1.920000000000000000e+02,2.400000000000000000e+02,2.860000000000000000e+02,3.320000000000000000e+02,3.780000000000000000e+02,4.320000000000000000e+02,7.200000000000000000e+02,6.000000000000000000e+01,1.000000000000000000e+02,1.480000000000000000e+02,1.900000000000000000e+02,2.380000000000000000e+02,2.840000000000000000e+02,3.280000000000000000e+02,3.760000000000000000e+02,4.200000000000000000e+02,4.720000000000000000e+02
2.029500000000000000e+03,1.353000000000000114e+02,2.707000000000000000e+03,5.900000000000000000e+01,1.030000000000000000e+02,1.490000000000000000e+02,1.930000000000000000e+02,2.410000000000000000e+02,2.890000000000000000e+02,3.310000000000000000e+02,3.790000000000000000e+02,4.230000000000000000e+02,7.250000000000000000e+02,5.700000000000000000e+01,1.010000000000000000e+02,1.450000000000000000e+02,1.910000000000000000e+02,2.370000000000000000e+02,2.870000000000000000e+02,3.290000000000000000e+02,3.770000000000000000e+02,4.190000000000000000e+02,4.690000000000000000e+02
2.033250000000000000e+03,1.355500000000000114e+02,2.712000000000000000e+03,5.800000000000000000e+01,1.040000000000000000e+02,1.480000000000000000e+02,1.940000000000000000e+02,2.400000000000000000e+02,2.860000000000000000e+02,3.300000000000000000e+02,3.760000000000000000e+02,4.220000000000000000e+02,7.300000000000000000e+02,5.800000000000000000e+01,1.000000000000000000e+02,1.460000000000000000e+02,1.920000000000000000e+02,2.380000000000000000e+02,2.860000000000000000e+02,3.280000000000000000e+02,3.740000000000000000e+02,4.200000000000000000e+02,4.640000000000000000e+02
2.037000000000000000e+03,1.358000000000000114e+02,2.717000000000000000e+03,5.900000000000000000e+01,1.050000000000000000e+02,1.470000000000000000e+02,1.930000000000000000e+02,2.410000000000000000e+02,2.870000000000000000e+02,3.310000000000000000e+02,3.770000000000000000e+02,4.250000000000000000e+02,7.350000000000000000e+02,5.900000000000000000e+01,1.010000000000000000e+02,1.470000000000000000e+02,1.890000000000000000e+02,2.390000000000000000e+02,2.850000000000000000e+02,3.290000000000000000e+02,3.730000000000000000e+02,4.230000000000000000e+02,4.650000000000000000e+02
2.040750000000000000e+03,1.360500000000000114e+02,2.722000000000000000e+03,5.800000000000000000e+01,1.020000000000000000e+02,1.480000000000000000e+02,1.940000000000000000e+02,2.400000000000000000e+02,2.860000000000000000e+02,3.320000000000000000e+02,3.760000000000000000e+02,4.220000000000000000e+02,7.400000000000000000e+02,6.000000000000000000e+01,1.000000000000000000e+02,1.460000000000000000e+02,1.900000000000000000e+02,2.380000000000000000e+02,2.840000000000000000e+02,3.300000000000000000e+02,3.740000000000000000e+02,4.220000000000000000e+02,4.640000000000000000e+02
2.044500000000000000e+03,1.363000000000000114e+02,2.727000000000000000e+03,5.900000000000000000e+01,1.030000000000000000e+02,1.510000000000000000e+02,1.970000000000000000e+02,2.410000000000000000e+02,2.870000000000000000e+02,3.310000000000000000e+02,3.770000000000000000e+02,4.230000000000000000e+02,7.450000000000000000e+02,5.900000000000000000e+01,1.010000000000000000e+02,1.470000000000000000e+02,1.930000000000000000e+02,2.390000000000000000e+02,2.850000000000000000e+02,3.270000000000000000e+02,3.750000000000000000e+02,4.210000000000000000e+02,4.650000000000000000e+02
2.048250000000000000e+03,1.365500000000000114e+02,2.732000000000000000e+03,6.400000000000000000e+01,1.020000000000000000e+02,1.500000000000000000e+02,1.940000000000000000e+02,2.380000000000000000e+02,2.860000000000000000e+02,3.300000000000000000e+02,3.780000000000000000e+02,4.220000000000000000e+02,7.500000000000000000e+02,6.200000000000000000e+01,1.000000000000000000e+02,1.480000000000000000e+02,1.920000000000000000e+02,2.360000000000000000e+02,2.840000000000000000e+02,3.280000000000000000e+02,3.740000000000000000e+02,4.220000000000000000e+02,4.660000000000000000e+02
2.052000000000000000e+03,1.368000000000000114e+02,2.737000000000000000e+03,6.100000000000000000e+01,1.030000000000000000e+02,1.490000000000000000e+02,1.950000000000000000e+02,2.390000000000000000e+02,2.890000000000000000e+02,3.330000000000000000e+02,3.790000000000000000e+02,4.230000000000000000e+02,4.930000000000000000e+02,6.100000000000000000e+01,9.900000000000000000e+01,1.470000000000000000e+02,1.930000000000000000e+02,2.370000000000000000e+02,2.850000000000000000e+02,3.310000000000000000e+02,3.770000000000000000e+02,4.210000000000000000e+02,4.650000000000000000e+02
2.055750000000000000e+03,1.370500000000000114e+02,2.742000000000000000e+03,6.000000000000000000e+01,1.040000000000000000e+02,1.480000000000000000e+02,1.980000000000000000e+02,2.380000000000000000e+02,2.880000000000000000e+02,3.320000000000000000e+02,3.760000000000000000e+02,4.220000000000000000e+02,4.940000000000000000e+02,6.000000000000000000e+01,1.000000000000000000e+02,1.460000000000000000e+02,1.940000000000000000e+02,2.360000000000000000e+02,2.860000000000000000e+02,3.300000000000000000e+02,3.740000000000000000e+02,4.200000000000000000e+02,4.640000000000000000e+02
2.059500000000000000e+03,1.373000000000000114e+02,2.747000000000000000e+03,5.900000000000000000e+01,1.050000000000000000e+02,1.490000000000000000e+02,1.970000000000000000e+02,2.390000000000000000e+02,2.870000000000000000e+02,3.330000000000000000e+02,3.770000000000000000e+02,4.250000000000000000e+02,4.790000000000000000e+02,6.100000000000000000e+01,1.030000000000000000e+02,1.470000000000000000e+02,1.950000000000000000e+02,2.350000000000000000e+02,2.850000000000000000e+02,3.310000000000000000e+02,3.750000000000000000e+02,4.210000000000000000e+02,4.670000000000000000e+02
2.063250000000000000e+03,1.375500000000000114e+02,2.752000000000000000e+03,6.200000000000000000e+01,1.020000000000000000e+02,1.480000000000000000e+02,1.940000000000000000e+02,2.380000000000000000e+02,2.860000000000000000e+02,3.340000000000000000e+02,3.760000000000000000e+02,4.260000000000000000e+02,4.680000000000000000e+02,6.000000000000000000e+01,1.020000000000000000e+02,1.460000000000000000e+02,1.920000000000000000e+02,2.360000000000000000e+02,2.840000000000000000e+02,3.320000000000000000e+02,3.740000000000000000e+02,4.220000000000000000e+02,4.680000000000000000e+02
2.067000000000000000e+03,1.378000000000000114e+02,2.757000000000000000e+03,6.500000000000000000e+01,1.030000000000000000e+02,1.490000000000000000e+02,1.950000000000000000e+02,2.410000000000000000e+02,2.870000000000000000e+02,3.350000000000000000e+02,3.770000000000000000e+02,4.230000000000000000e+02,4.690000000000000000e+02,5.900000000000000000e+01,1.010000000000000000e+02,1.470000000000000000e+02,1.930000000000000000e+02,2.390000000000000000e+02,2.850000000000000000e+02,3.330000000000000000e+02,3.750000000000000000e+02,4.210000000000000000e+02,4.670000000000000000e+02
2.070750000000000000e+03,1.380500000000000114e+02,2.762000000000000000e+03,6.800000000000000000e+01,1.060000000000000000e+02,1.500000000000000000e+02,1.940000000000000000e+02,2.400000000000000000e+02,2.880000000000000000e+02,3.320000000000000000e+02,3.780000000000000000e+02,4.220000000000000000e+02,4.720000000000000000e+02,6.000000000000000000e+01,1.020000000000000000e+02,1.480000000000000000e+02,1.920000000000000000e+02,2.380000000000000000e+02,2.840000000000000000e+02,3.320000000000000000e+02,3.740000000000000000e+02,4.220000000000000000e+02,4.680000000000000000e+02
2.074500000000000000e+03,1.383000000000000114e+02,2.767000000000000000e+03,6.100000000000000000e+01,1.050000000000000000e+02,1.490000000000000000e+02,1.950000000000000000e+02,2.390000000000000000e+02,2.850000000000000000e+02,3.330000000000000000e+02,3.790000000000000000e+02,4.230000000000000000e+02,4.710000000000000000e+02,6.300000000000000000e+01,1.030000000000000000e+02,1.450000000000000000e+02,1.930000000000000000e+02,2.370000000000000000e+02,2.850000000000000000e+02,3.310000000000000000e+02,3.770000000000000000e+02,4.210000000000000000e+02,4.690000000000000000e+02
2.078250000000000000e+03,1.385500000000000114e+02,2.772000000000000000e+03,6.000000000000000000e+01,1.040000000000000000e+02,1.480000000000000000e+02,1.960000000000000000e+02,2.420000000000000000e+02,2.860000000000000000e+02,3.340000000000000000e+02,3.760000000000000000e+02,4.240000000000000000e+02,4.700000000000000000e+02,6.000000000000000000e+01,1.020000000000000000e+02,1.460000000000000000e+02,1.920000000000000000e+02,2.380000000000000000e+02,2.860000000000000000e+02,3.300000000000000000e+02,3.780000000000000000e+02,4.200000000000000000e+02,4.680000000000000000e+02
2.082000000000000000e+03,1.388000000000000114e+02,2.777000000000000000e+03,6.100000000000000000e+01,1.070000000000000000e+02,1.490000000000000000e+02,1.970000000000000000e+02,2.430000000000000000e+02,2.850000000000000000e+02,3.330000000000000000e+02,3.770000000000000000e+02,4.230000000000000000e+02,4.710000000000000000e+02,5.900000000000000000e+01,1.030000000000000000e+02,1.470000000000000000e+02,1.950000000000000000e+02,2.390000000000000000e+02,2.850000000000000000e+02,3.310000000000000000e+02,3.750000000000000000e+02,4.210000000000000000e+02,4.670000000000000000e+02
2.085750000000000000e+03,1.390500000000000114e+02,2.782000000000000000e+03,6.400000000000000000e+01,1.080000000000000000e+02,1.480000000000000000e+02,1.960000000000000000e+02,2.420000000000000000e+02,2.860000000000000000e+02,3.340000000000000000e+02,3.800000000000000000e+02,4.260000000000000000e+02,4.700000000000000000e+02,6.000000000000000000e+01,1.040000000000000000e+02,1.460000000000000000e+02,1.920000000000000000e+02,2.400000000000000000e+02,2.820000000000000000e+02,3.320000000000000000e+02,3.760000000000000000e+02,4.240000000000000000e+02,4.660000000000000000e+02
2.089500000000000000e+03,1.393000000000000114e+02,2.787000000000000000e+03,6.500000000000000000e+01,1.050000000000000000e+02,1.490000000000000000e+02,1.930000000000000000e+02,2.430000000000000000e+02,2.850000000000000000e+02,3.350000000000000000e+02,3.790000000000000000e+02,4.230000000000000000e+02,4.690000000000000000e+02,5.900000000000000000e+01,1.030000000000000000e+02,1.470000000000000000e+02,1.930000000000000000e+02,2.390000000000000000e+02,2.830000000000000000e+02,3.330000000000000000e+02,3.770000000000000000e+02,4.230000000000000000e+02,4.670000000000000000e+02
2.093250000000000000e+03,1.395500000000000114e+02,2.792000000000000000e+03,6.000000000000000000e+01,1.060000000000000000e+02,1.520000000000000000e+02,1.960000000000000000e+02,2.440000000000000000e+02,2.840000000000000000e+02,3.340000000000000000e+02,3.800000000000000000e+02,4.240000000000000000e+02,4.700000000000000000e+02,6.000000000000000000e+01,1.020000000000000000e+02,1.480000000000000000e+02,1.940000000000000000e+02,2.400000000000000000e+02,2.840000000000000000e+02,3.300000000000000000e+02,3.780000000000000000e+02,4.200000000000000000e+02,4.680000000000000000e+02
2.097000000000000000e+03,1.398000000000000114e+02,2.797000000000000000e+03,6.100000000000000000e+01,1.050000000000000000e+02,1.510000000000000000e+02,1.950000000000000000e+02,2.410000000000000000e+02,2.850000000000000000e+02,3.310000000000000000e+02,3.810000000000000000e+02,4.230000000000000000e+02,4.710000000000000000e+02,5.900000000000000000e+01,1.030000000000000000e+02,1.490000000000000000e+02,1.930000000000000000e+02,2.390000000000000000e+02,2.830000000000000000e+02,3.310000000000000000e+02,3.770000000000000000e+02,4.210000000000000000e+02,4.690000000000000000e+02


==> figures/data/1d/history_size_coarse.csv <==
time,relative_time,full_integration_2,ref
1.500000000000000000e+00,1.000000000000000056e-01,2.000000000000000000e+00
9.000000000000000000e+00,5.999999999999999778e-01,7.000000000000000000e+00
1.650000000000000000e+01,1.100000000000000089e+00,1.200000000000000000e+01
2.400000000000000000e+01,1.600000000000000089e+00,1.700000000000000000e+01
3.150000000000000000e+01,2.100000000000000089e+00,2.200000000000000000e+01
3.900000000000000000e+01,2.600000000000000089e+00,2.700000000000000000e+01
4.650000000000000000e+01,3.100000000000000089e+00,3.200000000000000000e+01
5.400000000000000000e+01,3.600000000000000089e+00,3.700000000000000000e+01
6.150000000000000000e+01,4.099999999999999645e+00,4.200000000000000000e+01
6.900000000000000000e+01,4.599999999999999645e+00,4.700000000000000000e+01
7.650000000000000000e+01,5.099999999999999645e+00,5.200000000000000000e+01
8.400000000000000000e+01,5.599999999999999645e+00,5.700000000000000000e+01
9.150000000000000000e+01,6.099999999999999645e+00,6.200000000000000000e+01
9.900000000000000000e+01,6.599999999999999645e+00,6.700000000000000000e+01
1.065000000000000000e+02,7.099999999999999645e+00,7.200000000000000000e+01
1.140000000000000000e+02,7.599999999999999645e+00,7.700000000000000000e+01
1.215000000000000000e+02,8.099999999999999645e+00,8.200000000000000000e+01
1.290000000000000000e+02,8.599999999999999645e+00,8.700000000000000000e+01
1.365000000000000000e+02,9.099999999999999645e+00,9.200000000000000000e+01
1.440000000000000000e+02,9.599999999999999645e+00,9.700000000000000000e+01
1.515000000000000000e+02,1.009999999999999964e+01,1.020000000000000000e+02
1.590000000000000000e+02,1.059999999999999964e+01,1.070000000000000000e+02
1.665000000000000000e+02,1.109999999999999964e+01,1.120000000000000000e+02
1.740000000000000000e+02,1.159999999999999964e+01,1.170000000000000000e+02
1.815000000000000000e+02,1.209999999999999964e+01,1.220000000000000000e+02
1.890000000000000000e+02,1.259999999999999964e+01,1.270000000000000000e+02
1.965000000000000000e+02,1.309999999999999964e+01,1.320000000000000000e+02
2.040000000000000000e+02,1.359999999999999964e+01,1.370000000000000000e+02
2.115000000000000000e+02,1.409999999999999964e+01,1.420000000000000000e+02
2.190000000000000000e+02,1.459999999999999964e+01,1.470000000000000000e+02
2.265000000000000000e+02,1.509999999999999964e+01,1.520000000000000000e+02
2.340000000000000000e+02,1.559999999999999964e+01,1.570000000000000000e+02
2.415000000000000000e+02,1.610000000000000142e+01,1.620000000000000000e+02
2.490000000000000000e+02,1.660000000000000142e+01,1.670000000000000000e+02
2.565000000000000000e+02,1.710000000000000142e+01,1.720000000000000000e+02
2.640000000000000000e+02,1.760000000000000142e+01,1.770000000000000000e+02
2.715000000000000000e+02,1.810000000000000142e+01,1.820000000000000000e+02
2.790000000000000000e+02,1.860000000000000142e+01,1.870000000000000000e+02
2.865000000000000000e+02,1.910000000000000142e+01,1.920000000000000000e+02
2.940000000000000000e+02,1.960000000000000142e+01,1.970000000000000000e+02
3.015000000000000000e+02,2.010000000000000142e+01,2.020000000000000000e+02
3.090000000000000000e+02,2.060000000000000142e+01,2.070000000000000000e+02
3.165000000000000000e+02,2.110000000000000142e+01,2.120000000000000000e+02
3.240000000000000000e+02,2.160000000000000142e+01,2.170000000000000000e+02
3.315000000000000000e+02,2.210000000000000142e+01,2.220000000000000000e+02
3.390000000000000000e+02,2.260000000000000142e+01,2.270000000000000000e+02
3.465000000000000000e+02,2.310000000000000142e+01,2.320000000000000000e+02
3.540000000000000000e+02,2.360000000000000142e+01,2.370000000000000000e+02
3.615000000000000000e+02,2.410000000000000142e+01,2.420000000000000000e+02
3.690000000000000000e+02,2.460000000000000142e+01,2.470000000000000000e+02
3.765000000000000000e+02,2.510000000000000142e+01,2.520000000000000000e+02
3.840000000000000000e+02,2.560000000000000142e+01,2.570000000000000000e+02
3.915000000000000000e+02,2.610000000000000142e+01,2.620000000000000000e+02
3.990000000000000000e+02,2.660000000000000142e+01,2.670000000000000000e+02
4.065000000000000000e+02,2.710000000000000142e+01,2.720000000000000000e+02
4.140000000000000000e+02,2.760000000000000142e+01,2.770000000000000000e+02
4.215000000000000000e+02,2.810000000000000142e+01,2.820000000000000000e+02
4.290000000000000000e+02,2.860000000000000142e+01,2.870000000000000000e+02
4.365000000000000000e+02,2.910000000000000142e+01,2.920000000000000000e+02
4.440000000000000000e+02,2.960000000000000142e+01,2.970000000000000000e+02
4.515000000000000000e+02,3.010000000000000142e+01,3.020000000000000000e+02
4.590000000000000000e+02,3.060000000000000142e+01,3.070000000000000000e+02
4.665000000000000000e+02,3.110000000000000142e+01,3.120000000000000000e+02
4.740000000000000000e+02,3.160000000000000142e+01,3.170000000000000000e+02
4.815000000000000000e+02,3.210000000000000142e+01,3.220000000000000000e+02
4.890000000000000000e+02,3.260000000000000142e+01,3.270000000000000000e+02
4.965000000000000000e+02,3.310000000000000142e+01,3.320000000000000000e+02
5.040000000000000000e+02,3.360000000000000142e+01,3.370000000000000000e+02
5.115000000000000000e+02,3.410000000000000142e+01,3.420000000000000000e+02
5.190000000000000000e+02,3.460000000000000142e+01,3.470000000000000000e+02
5.265000000000000000e+02,3.510000000000000142e+01,3.520000000000000000e+02
5.340000000000000000e+02,3.560000000000000142e+01,3.570000000000000000e+02
5.415000000000000000e+02,3.610000000000000142e+01,3.620000000000000000e+02
5.490000000000000000e+02,3.660000000000000142e+01,3.670000000000000000e+02
5.565000000000000000e+02,3.710000000000000142e+01,3.720000000000000000e+02
5.640000000000000000e+02,3.760000000000000142e+01,3.770000000000000000e+02
5.715000000000000000e+02,3.810000000000000142e+01,3.820000000000000000e+02
5.790000000000000000e+02,3.860000000000000142e+01,3.870000000000000000e+02
5.865000000000000000e+02,3.910000000000000142e+01,3.920000000000000000e+02
5.940000000000000000e+02,3.960000000000000142e+01,3.970000000000000000e+02
6.015000000000000000e+02,4.010000000000000142e+01,4.020000000000000000e+02
6.090000000000000000e+02,4.060000000000000142e+01,4.070000000000000000e+02
6.165000000000000000e+02,4.110000000000000142e+01,4.120000000000000000e+02
6.240000000000000000e+02,4.160000000000000142e+01,4.170000000000000000e+02
6.315000000000000000e+02,4.210000000000000142e+01,4.220000000000000000e+02
6.390000000000000000e+02,4.260000000000000142e+01,4.270000000000000000e+02
6.465000000000000000e+02,4.310000000000000142e+01,4.320000000000000000e+02
6.540000000000000000e+02,4.360000000000000142e+01,4.370000000000000000e+02
6.615000000000000000e+02,4.410000000000000142e+01,4.420000000000000000e+02
6.690000000000000000e+02,4.460000000000000142e+01,4.470000000000000000e+02
6.765000000000000000e+02,4.510000000000000142e+01,4.520000000000000000e+02
6.840000000000000000e+02,4.560000000000000142e+01,4.570000000000000000e+02
6.915000000000000000e+02,4.610000000000000142e+01,4.620000000000000000e+02
6.990000000000000000e+02,4.660000000000000142e+01,4.670000000000000000e+02
7.065000000000000000e+02,4.710000000000000142e+01,4.720000000000000000e+02
7.140000000000000000e+02,4.760000000000000142e+01,4.770000000000000000e+02
7.215000000000000000e+02,4.810000000000000142e+01,4.820000000000000000e+02
7.290000000000000000e+02,4.860000000000000142e+01,4.870000000000000000e+02
7.365000000000000000e+02,4.910000000000000142e+01,4.920000000000000000e+02
7.440000000000000000e+02,4.960000000000000142e+01,4.970000000000000000e+02
7.515000000000000000e+02,5.010000000000000142e+01,5.020000000000000000e+02
7.590000000000000000e+02,5.060000000000000142e+01,5.070000000000000000e+02
7.665000000000000000e+02,5.110000000000000142e+01,5.120000000000000000e+02
7.740000000000000000e+02,5.160000000000000142e+01,5.170000000000000000e+02
7.815000000000000000e+02,5.210000000000000142e+01,5.220000000000000000e+02
7.890000000000000000e+02,5.260000000000000142e+01,5.270000000000000000e+02
7.965000000000000000e+02,5.310000000000000142e+01,5.320000000000000000e+02
8.040000000000000000e+02,5.360000000000000142e+01,5.370000000000000000e+02
8.115000000000000000e+02,5.410000000000000142e+01,5.420000000000000000e+02
8.190000000000000000e+02,5.460000000000000142e+01,5.470000000000000000e+02
8.265000000000000000e+02,5.510000000000000142e+01,5.520000000000000000e+02
8.340000000000000000e+02,5.560000000000000142e+01,5.570000000000000000e+02
8.415000000000000000e+02,5.610000000000000142e+01,5.620000000000000000e+02
8.490000000000000000e+02,5.660000000000000142e+01,5.670000000000000000e+02
8.565000000000000000e+02,5.710000000000000142e+01,5.720000000000000000e+02
8.640000000000000000e+02,5.760000000000000142e+01,5.770000000000000000e+02
8.715000000000000000e+02,5.810000000000000142e+01,5.820000000000000000e+02
8.790000000000000000e+02,5.860000000000000142e+01,5.870000000000000000e+02
8.865000000000000000e+02,5.910000000000000142e+01,5.920000000000000000e+02
8.940000000000000000e+02,5.960000000000000142e+01,5.970000000000000000e+02
9.015000000000000000e+02,6.010000000000000142e+01,6.020000000000000000e+02
9.090000000000000000e+02,6.060000000000000142e+01,6.070000000000000000e+02
9.165000000000000000e+02,6.110000000000000142e+01,6.120000000000000000e+02
9.240000000000000000e+02,6.160000000000000142e+01,6.170000000000000000e+02
9.315000000000000000e+02,6.210000000000000142e+01,6.220000000000000000e+02
9.390000000000000000e+02,6.260000000000000142e+01,6.270000000000000000e+02
9.465000000000000000e+02,6.310000000000000142e+01,6.320000000000000000e+02
9.540000000000000000e+02,6.360000000000000142e+01,6.370000000000000000e+02
9.615000000000000000e+02,6.409999999999999432e+01,6.420000000000000000e+02
9.690000000000000000e+02,6.459999999999999432e+01,6.470000000000000000e+02
9.765000000000000000e+02,6.509999999999999432e+01,6.520000000000000000e+02
9.840000000000000000e+02,6.559999999999999432e+01,6.570000000000000000e+02
9.915000000000000000e+02,6.609999999999999432e+01,6.620000000000000000e+02
9.990000000000000000e+02,6.659999999999999432e+01,6.670000000000000000e+02
1.006500000000000000e+03,6.709999999999999432e+01,6.720000000000000000e+02
1.014000000000000000e+03,6.759999999999999432e+01,6.770000000000000000e+02
1.021500000000000000e+03,6.809999999999999432e+01,6.820000000000000000e+02
1.029000000000000000e+03,6.859999999999999432e+01,6.870000000000000000e+02
1.036500000000000000e+03,6.909999999999999432e+01,6.920000000000000000e+02
1.044000000000000000e+03,6.959999999999999432e+01,6.970000000000000000e+02
1.051500000000000000e+03,7.009999999999999432e+01,7.020000000000000000e+02
1.059000000000000000e+03,7.059999999999999432e+01,7.070000000000000000e+02
1.066500000000000000e+03,7.109999999999999432e+01,7.120000000000000000e+02
1.074000000000000000e+03,7.159999999999999432e+01,7.170000000000000000e+02
1.081500000000000000e+03,7.209999999999999432e+01,7.220000000000000000e+02
1.089000000000000000e+03,7.259999999999999432e+01,7.270000000000000000e+02
1.096500000000000000e+03,7.309999999999999432e+01,7.320000000000000000e+02
1.104000000000000000e+03,7.359999999999999432e+01,7.370000000000000000e+02
1.111500000000000000e+03,7.409999999999999432e+01,7.420000000000000000e+02
1.119000000000000000e+03,7.459999999999999432e+01,7.470000000000000000e+02
1.126500000000000000e+03,7.509999999999999432e+01,7.520000000000000000e+02
1.134000000000000000e+03,7.559999999999999432e+01,7.570000000000000000e+02
1.141500000000000000e+03,7.609999999999999432e+01,7.620000000000000000e+02
1.149000000000000000e+03,7.659999999999999432e+01,7.670000000000000000e+02
1.156500000000000000e+03,7.709999999999999432e+01,7.720000000000000000e+02
1.164000000000000000e+03,7.759999999999999432e+01,7.770000000000000000e+02
1.171500000000000000e+03,7.809999999999999432e+01,7.820000000000000000e+02
1.179000000000000000e+03,7.859999999999999432e+01,7.870000000000000000e+02
1.186500000000000000e+03,7.909999999999999432e+01,7.920000000000000000e+02
1.194000000000000000e+03,7.959999999999999432e+01,7.970000000000000000e+02
1.201500000000000000e+03,8.009999999999999432e+01,8.020000000000000000e+02
1.209000000000000000e+03,8.059999999999999432e+01,8.070000000000000000e+02
1.216500000000000000e+03,8.109999999999999432e+01,8.120000000000000000e+02
1.224000000000000000e+03,8.159999999999999432e+01,8.170000000000000000e+02
1.231500000000000000e+03,8.209999999999999432e+01,8.220000000000000000e+02
1.239000000000000000e+03,8.259999999999999432e+01,8.270000000000000000e+02
1.246500000000000000e+03,8.309999999999999432e+01,8.320000000000000000e+02
1.254000000000000000e+03,8.359999999999999432e+01,8.370000000000000000e+02
1.261500000000000000e+03,8.409999999999999432e+01,8.420000000000000000e+02
1.269000000000000000e+03,8.459999999999999432e+01,8.470000000000000000e+02
1.276500000000000000e+03,8.509999999999999432e+01,8.520000000000000000e+02
1.284000000000000000e+03,8.559999999999999432e+01,8.570000000000000000e+02
1.291500000000000000e+03,8.609999999999999432e+01,8.620000000000000000e+02
1.299000000000000000e+03,8.659999999999999432e+01,8.670000000000000000e+02
1.306500000000000000e+03,8.709999999999999432e+01,8.720000000000000000e+02
1.314000000000000000e+03,8.759999999999999432e+01,8.770000000000000000e+02
1.321500000000000000e+03,8.809999999999999432e+01,8.820000000000000000e+02
1.329000000000000000e+03,8.859999999999999432e+01,8.870000000000000000e+02
1.336500000000000000e+03,8.909999999999999432e+01,8.920000000000000000e+02
1.344000000000000000e+03,8.959999999999999432e+01,8.970000000000000000e+02
1.351500000000000000e+03,9.009999999999999432e+01,9.020000000000000000e+02
1.359000000000000000e+03,9.059999999999999432e+01,9.070000000000000000e+02
1.366500000000000000e+03,9.109999999999999432e+01,9.120000000000000000e+02
1.374000000000000000e+03,9.159999999999999432e+01,9.170000000000000000e+02
1.381500000000000000e+03,9.209999999999999432e+01,9.220000000000000000e+02
1.389000000000000000e+03,9.259999999999999432e+01,9.270000000000000000e+02
1.396500000000000000e+03,9.309999999999999432e+01,9.320000000000000000e+02
1.404000000000000000e+03,9.359999999999999432e+01,9.370000000000000000e+02
1.411500000000000000e+03,9.409999999999999432e+01,9.420000000000000000e+02
1.419000000000000000e+03,9.459999999999999432e+01,9.470000000000000000e+02
1.426500000000000000e+03,9.509999999999999432e+01,9.520000000000000000e+02
1.434000000000000000e+03,9.559999999999999432e+01,9.570000000000000000e+02
1.441500000000000000e+03,9.609999999999999432e+01,9.620000000000000000e+02
1.449000000000000000e+03,9.659999999999999432e+01,9.670000000000000000e+02
1.456500000000000000e+03,9.709999999999999432e+01,9.720000000000000000e+02
1.464000000000000000e+03,9.759999999999999432e+01,9.770000000000000000e+02
1.471500000000000000e+03,9.809999999999999432e+01,9.820000000000000000e+02
1.479000000000000000e+03,9.859999999999999432e+01,9.870000000000000000e+02
1.486500000000000000e+03,9.909999999999999432e+01,9.920000000000000000e+02
1.494000000000000000e+03,9.959999999999999432e+01,9.970000000000000000e+02
1.501500000000000000e+03,1.000999999999999943e+02,1.002000000000000000e+03
1.509000000000000000e+03,1.005999999999999943e+02,1.007000000000000000e+03
1.516500000000000000e+03,1.010999999999999943e+02,1.012000000000000000e+03
1.524000000000000000e+03,1.015999999999999943e+02,1.017000000000000000e+03
1.531500000000000000e+03,1.020999999999999943e+02,1.022000000000000000e+03
1.539000000000000000e+03,1.025999999999999943e+02,1.027000000000000000e+03
1.546500000000000000e+03,1.030999999999999943e+02,1.032000000000000000e+03
1.554000000000000000e+03,1.035999999999999943e+02,1.037000000000000000e+03
1.561500000000000000e+03,1.040999999999999943e+02,1.042000000000000000e+03
1.569000000000000000e+03,1.045999999999999943e+02,1.047000000000000000e+03
1.576500000000000000e+03,1.050999999999999943e+02,1.052000000000000000e+03
1.584000000000000000e+03,1.055999999999999943e+02,1.057000000000000000e+03
1.591500000000000000e+03,1.060999999999999943e+02,1.062000000000000000e+03
1.599000000000000000e+03,1.065999999999999943e+02,1.067000000000000000e+03
1.606500000000000000e+03,1.070999999999999943e+02,1.072000000000000000e+03
1.614000000000000000e+03,1.075999999999999943e+02,1.077000000000000000e+03
1.621500000000000000e+03,1.080999999999999943e+02,1.082000000000000000e+03
1.629000000000000000e+03,1.085999999999999943e+02,1.087000000000000000e+03
1.636500000000000000e+03,1.090999999999999943e+02,1.092000000000000000e+03
1.644000000000000000e+03,1.095999999999999943e+02,1.097000000000000000e+03
1.651500000000000000e+03,1.100999999999999943e+02,1.102000000000000000e+03
1.659000000000000000e+03,1.105999999999999943e+02,1.107000000000000000e+03
1.666500000000000000e+03,1.110999999999999943e+02,1.112000000000000000e+03
1.674000000000000000e+03,1.115999999999999943e+02,1.117000000000000000e+03
1.681500000000000000e+03,1.120999999999999943e+02,1.122000000000000000e+03
1.689000000000000000e+03,1.125999999999999943e+02,1.127000000000000000e+03
1.696500000000000000e+03,1.130999999999999943e+02,1.132000000000000000e+03
1.704000000000000000e+03,1.135999999999999943e+02,1.137000000000000000e+03
1.711500000000000000e+03,1.140999999999999943e+02,1.142000000000000000e+03
1.719000000000000000e+03,1.145999999999999943e+02,1.147000000000000000e+03
1.726500000000000000e+03,1.150999999999999943e+02,1.152000000000000000e+03
1.734000000000000000e+03,1.155999999999999943e+02,1.157000000000000000e+03
1.741500000000000000e+03,1.160999999999999943e+02,1.162000000000000000e+03
1.749000000000000000e+03,1.165999999999999943e+02,1.167000000000000000e+03
1.756500000000000000e+03,1.170999999999999943e+02,1.172000000000000000e+03
1.764000000000000000e+03,1.175999999999999943e+02,1.177000000000000000e+03
1.771500000000000000e+03,1.180999999999999943e+02,1.182000000000000000e+03
1.779000000000000000e+03,1.185999999999999943e+02,1.187000000000000000e+03
1.786500000000000000e+03,1.190999999999999943e+02,1.192000000000000000e+03
1.794000000000000000e+03,1.195999999999999943e+02,1.197000000000000000e+03
1.801500000000000000e+03,1.200999999999999943e+02,1.202000000000000000e+03
1.809000000000000000e+03,1.205999999999999943e+02,1.207000000000000000e+03
1.816500000000000000e+03,1.210999999999999943e+02,1.212000000000000000e+03
1.824000000000000000e+03,1.215999999999999943e+02,1.217000000000000000e+03
1.831500000000000000e+03,1.220999999999999943e+02,1.222000000000000000e+03
1.839000000000000000e+03,1.225999999999999943e+02,1.227000000000000000e+03
1.846500000000000000e+03,1.230999999999999943e+02,1.232000000000000000e+03
1.854000000000000000e+03,1.235999999999999943e+02,1.237000000000000000e+03
1.861500000000000000e+03,1.240999999999999943e+02,1.242000000000000000e+03
1.869000000000000000e+03,1.245999999999999943e+02,1.247000000000000000e+03
1.876500000000000000e+03,1.250999999999999943e+02,1.252000000000000000e+03
1.884000000000000000e+03,1.255999999999999943e+02,1.257000000000000000e+03
1.891500000000000000e+03,1.260999999999999943e+02,1.262000000000000000e+03
1.899000000000000000e+03,1.265999999999999943e+02,1.267000000000000000e+03
1.906500000000000000e+03,1.270999999999999943e+02,1.272000000000000000e+03
1.914000000000000000e+03,1.275999999999999943e+02,1.277000000000000000e+03
1.921500000000000000e+03,1.280999999999999943e+02,1.282000000000000000e+03
1.929000000000000000e+03,1.285999999999999943e+02,1.287000000000000000e+03
1.936500000000000000e+03,1.290999999999999943e+02,1.292000000000000000e+03
1.944000000000000000e+03,1.295999999999999943e+02,1.297000000000000000e+03
1.951500000000000000e+03,1.300999999999999943e+02,1.302000000000000000e+03
1.959000000000000000e+03,1.305999999999999943e+02,1.307000000000000000e+03
1.966500000000000000e+03,1.310999999999999943e+02,1.312000000000000000e+03
1.974000000000000000e+03,1.315999999999999943e+02,1.317000000000000000e+03
1.981500000000000000e+03,1.320999999999999943e+02,1.322000000000000000e+03
1.989000000000000000e+03,1.325999999999999943e+02,1.327000000000000000e+03
1.996500000000000000e+03,1.330999999999999943e+02,1.332000000000000000e+03
2.004000000000000000e+03,1.335999999999999943e+02,1.337000000000000000e+03
2.011500000000000000e+03,1.340999999999999943e+02,1.342000000000000000e+03
2.019000000000000000e+03,1.345999999999999943e+02,1.347000000000000000e+03
2.026500000000000000e+03,1.350999999999999943e+02,1.352000000000000000e+03
2.034000000000000000e+03,1.355999999999999943e+02,1.357000000000000000e+03
2.041500000000000000e+03,1.360999999999999943e+02,1.362000000000000000e+03
2.049000000000000000e+03,1.365999999999999943e+02,1.367000000000000000e+03
2.056500000000000000e+03,1.370999999999999943e+02,1.372000000000000000e+03
2.064000000000000000e+03,1.375999999999999943e+02,1.377000000000000000e+03
2.071500000000000000e+03,1.380999999999999943e+02,1.382000000000000000e+03
2.079000000000000000e+03,1.385999999999999943e+02,1.387000000000000000e+03
2.086500000000000000e+03,1.390999999999999943e+02,1.392000000000000000e+03
2.094000000000000000e+03,1.395999999999999943e+02,1.397000000000000000e+03


==> figures/data/1d/relative_cauchy_stress_error.csv <==
time,relative_time,full_integration,higher_order_1e-4,higher_order_1e-5,higher_order_1e-6,higher_order_1e-7,higher_order_1e-8,higher_order_1e-9,higher_order_1e-10,higher_order_1e-11,higher_order_1e-12,higher_order_1e-13,model_equation_1e-4,model_equation_1e-5,model_equation_1e-6,model_equation_1e-7,model_equation_1e-8,model_equation_1e-9,model_equation_1e-10,model_equation_1e-11,model_equation_1e-12,model_equation_1e-13
7.500000000000000000e-01,5.000000000000000278e-02,1.070373220818956476e-05,1.070373220818956476e-05,1.070373220818956476e-05,1.070373220818956476e-05,1.070373220818956476e-05,1.070373220818956476e-05,1.070373220818956476e-05,1.070373220818956476e-05,1.070373220818956476e-05,1.070373220818956476e-05,1.070373220818956476e-05,1.070373220818956476e-05,1.070373220818956476e-05,1.070373220818956476e-05,1.070373220818956476e-05,1.070373220818956476e-05,1.070373220818956476e-05,1.070373220818956476e-05,1.070373220818956476e-05,1.070373220818956476e-05,1.070373220818956476e-05
4.500000000000000000e+00,2.999999999999999889e-01,7.401342682645171875e-07,1.152316295817750904e-06,1.152316295817750904e-06,1.152316295817750904e-06,7.401342682645171875e-07,7.401342682645171875e-07,7.401342682645171875e-07,7.401342682645171875e-07,7.401342682645171875e-07,7.401342682645171875e-07,7.401342682645171875e-07,1.152316295817750904e-06,1.152316295817750904e-06,1.152316295817750904e-06,7.401342682645171875e-07,7.401342682645171875e-07,7.401342682645171875e-07,7.401342682645171875e-07,7.401342682645171875e-07,7.401342682645171875e-07,7.401342682645171875e-07
8.250000000000000000e+00,5.500000000000000444e-01,9.801348025535190685e-07,3.316581352806404003e-06,3.316581352806404003e-06,1.500790917279479446e-06,9.801348025535190685e-07,9.801348025535190685e-07,9.801348025535190685e-07,9.801348025535190685e-07,9.801348025535190685e-07,9.801348025535190685e-07,9.801348025535190685e-07,3.316581352806404003e-06,3.316581352806404003e-06,1.500790917279479446e-06,9.801348025535190685e-07,9.801348025535190685e-07,9.801348025535190685e-07,9.801348025535190685e-07,9.801348025535190685e-07,9.801348025535190685e-07,9.801348025535190685e-07
1.200000000000000000e+01,8.000000000000000444e-01,7.183345291981418300e-07,3.041235316361313752e-06,3.041235316361313752e-06,1.179282165984133569e-06,7.183345291981418300e-07,7.183345291981418300e-07,7.183345291981418300e-07,7.183345291981418300e-07,7.183345291981418300e-07,7.183345291981418300e-07,7.183345291981418300e-07,3.041235316361313752e-06,3.041235316361313752e-06,1.179282165984133569e-06,7.183345291981418300e-07,7.183345291981418300e-07,7.183345291981418300e-07,7.183345291981418300e-07,7.183345291981418300e-07,7.183345291981418300e-07,7.183345291981418300e-07
1.575000000000000000e+01,1.050000000000000044e+00,9.586709910492256795e-07,7.088504341358550776e-05,5.538855134768737151e-06,1.522067282008382143e-06,9.586709910492256795e-07,9.586709910492256795e-07,9.586709910492256795e-07,9.586709910492256795e-07,9.586709910492256795e-07,9.586709910492256795e-07,9.586709910492256795e-07,7.088504341358550776e-05,5.538855134768737151e-06,1.522067282008382143e-06,9.586709910492256795e-07,9.586709910492256795e-07,9.586709910492256795e-07,9.586709910492256795e-07,9.586709910492256795e-07,9.586709910492256795e-07,9.586709910492256795e-07
1.950000000000000000e+01,1.300000000000000044e+00,6.992379228162513854e-07,6.545217439308628521e-05,8.466254612743804876e-06,1.613819400868480220e-06,6.992379228162513854e-07,6.992379228162513854e-07,6.992379228162513854e-07,6.992379228162513854e-07,6.992379228162513854e-07,6.992379228162513854e-07,6.992379228162513854e-07,6.545217439308628521e-05,8.466254612743804876e-06,1.613819400868480220e-06,6.992379228162513854e-07,6.992379228162513854e-07,6.992379228162513854e-07,6.992379228162513854e-07,6.992379228162513854e-07,6.992379228162513854e-07,6.992379228162513854e-07
2.325000000000000000e+01,1.550000000000000044e+00,9.416825382260116778e-07,5.761658793623178229e-05,7.260581946725847878e-06,1.872374149771341864e-06,9.416825382260116778e-07,9.416825382260116778e-07,9.416825382260116778e-07,9.416825382260116778e-07,9.416825382260116778e-07,9.416825382260116778e-07,9.416825382260116778e-07,5.761658793623178229e-05,7.260581946725847878e-06,1.902280127862139564e-06,9.416825382260116778e-07,9.416825382260116778e-07,9.416825382260116778e-07,9.416825382260116778e-07,9.416825382260116778e-07,9.416825382260116778e-07,9.416825382260116778e-07
2.700000000000000000e+01,1.800000000000000044e+00,6.841249168931551680e-07,5.405713268093493835e-05,6.710912197751500839e-06,1.383519664182119855e-06,6.841249168931551680e-07,6.841249168931551680e-07,6.841249168931551680e-07,6.841249168931551680e-07,6.841249168931551680e-07,6.841249168931551680e-07,6.841249168931551680e-07,5.405713268093493835e-05,6.710912197751500839e-06,1.536336703562039245e-06,6.841249168931551680e-07,6.841249168931551680e-07,6.841249168931551680e-07,6.841249168931551680e-07,6.841249168931551680e-07,6.841249168931551680e-07,6.841249168931551680e-07
3.075000000000000000e+01,2.049999999999999822e+00,9.282379282188871907e-07,5.117542693289877346e-05,7.721266927585018628e-06,1.550411165500031675e-06,9.282379282188871907e-07,9.282379282188871907e-07,9.282379282188871907e-07,9.282379282188871907e-07,9.282379282188871907e-07,9.282379282188871907e-07,9.282379282188871907e-07,5.117542693289877346e-05,7.988499535228198669e-06,1.822218554036655844e-06,9.282379282188871907e-07,9.282379282188871907e-07,9.282379282188871907e-07,9.282379282188871907e-07,9.282379282188871907e-07,9.282379282188871907e-07,9.282379282188871907e-07
3.450000000000000000e+01,2.299999999999999822e+00,6.721645294970315974e-07,4.556706320338259033e-05,7.600653473174553183e-06,1.304607914851633273e-06,6.721645294970315974e-07,6.721645294970315974e-07,6.721645294970315974e-07,6.721645294970315974e-07,6.721645294970315974e-07,6.721645294970315974e-07,6.721645294970315974e-07,4.556706320338259033e-05,7.544177101163077943e-06,1.573342240462215878e-06,6.721645294970315974e-07,6.721645294970315974e-07,6.721645294970315974e-07,6.721645294970315974e-07,6.721645294970315974e-07,6.721645294970315974e-07,6.721645294970315974e-07
3.825000000000000000e+01,2.549999999999999822e+00,9.175979023520829267e-07,7.230733327899886481e-05,6.777018965886168149e-06,1.552823098058610781e-06,9.175979023520829267e-07,9.175979023520829267e-07,9.175979023520829267e-07,9.175979023520829267e-07,9.175979023520829267e-07,9.175979023520829267e-07,9.175979023520829267e-07,7.155213016484085584e-05,6.729070496268696846e-06,1.827171188522249960e-06,9.175979023520829267e-07,9.175979023520829267e-07,9.175979023520829267e-07,9.175979023520829267e-07,9.175979023520829267e-07,9.175979023520829267e-07,9.175979023520829267e-07
4.200000000000000000e+01,2.799999999999999822e+00,6.626991097701100427e-07,6.512801672643915313e-05,7.605713555374534274e-06,1.294985810662247706e-06,6.626991097701100427e-07,6.626991097701100427e-07,6.626991097701100427e-07,6.626991097701100427e-07,6.626991097701100427e-07,6.626991097701100427e-07,6.626991097701100427e-07,6.341430806479361813e-05,7.546867285347967406e-06,1.874998265512359643e-06,6.626991097701100427e-07,6.626991097701100427e-07,6.626991097701100427e-07,6.626991097701100427e-07,6.626991097701100427e-07,6.626991097701100427e-07,6.626991097701100427e-07
4.575000000000000000e+01,3.049999999999999822e+00,9.091774095329012666e-07,6.010062193179174225e-05,6.704232224345980892e-06,1.532953607300937605e-06,9.091774095329012666e-07,9.091774095329012666e-07,9.091774095329012666e-07,9.091774095329012666e-07,9.091774095329012666e-07,9.091774095329012666e-07,9.091774095329012666e-07,5.995661830368586583e-05,6.653734623293487863e-06,1.709115558178306974e-06,9.261273009576518982e-07,9.091774095329012666e-07,9.091774095329012666e-07,9.091774095329012666e-07,9.091774095329012666e-07,9.091774095329012666e-07,9.091774095329012666e-07
4.950000000000000000e+01,3.299999999999999822e+00,6.552082005271291277e-07,5.669505446668985087e-05,6.642189388027824773e-06,1.208566575845775042e-06,6.552082005271291277e-07,6.552082005271291277e-07,6.552082005271291277e-07,6.552082005271291277e-07,6.552082005271291277e-07,6.552082005271291277e-07,6.552082005271291277e-07,5.655091150455438339e-05,6.596133756632867752e-06,1.442719311029915331e-06,6.789347463926539972e-07,6.552082005271291277e-07,6.552082005271291277e-07,6.552082005271291277e-07,6.552082005271291277e-07,6.552082005271291277e-07,6.552082005271291277e-07
5.325000000000000000e+01,3.549999999999999822e+00,9.025134571131212962e-07,4.984620458413908223e-05,6.906806080695841503e-06,1.549501401571178720e-06,9.025134571131212962e-07,9.025134571131212962e-07,9.025134571131212962e-07,9.025134571131212962e-07,9.025134571131212962e-07,9.025134571131212962e-07,9.025134571131212962e-07,4.971843448018631296e-05,6.860018122186345400e-06,1.674690305287738274e-06,9.251450642767007135e-07,9.025134571131212962e-07,9.025134571131212962e-07,9.025134571131212962e-07,9.025134571131212962e-07,9.025134571131212962e-07,9.025134571131212962e-07
5.700000000000000000e+01,3.799999999999999822e+00,6.492799170287761093e-07,6.628084960403608599e-05,6.386860277015154693e-06,1.270085319271516967e-06,6.492799170287761093e-07,6.492799170287761093e-07,6.492799170287761093e-07,6.492799170287761093e-07,6.492799170287761093e-07,6.492799170287761093e-07,6.492799170287761093e-07,6.616770615538884791e-05,6.344242885729994799e-06,1.485862699026071822e-06,6.762345057118559099e-07,6.492799170287761093e-07,6.492799170287761093e-07,6.492799170287761093e-07,6.492799170287761093e-07,6.492799170287761093e-07,6.492799170287761093e-07
6.075000000000000000e+01,4.049999999999999822e+00,8.972396241232462770e-07,6.244190521837072788e-05,6.509092467521197964e-06,1.492460846551244976e-06,8.972396241232462770e-07,8.972396241232462770e-07,8.972396241232462770e-07,8.972396241232462770e-07,8.972396241232462770e-07,8.972396241232462770e-07,8.972396241232462770e-07,6.234155400152174592e-05,6.472309413182355189e-06,1.708039072667017120e-06,9.261467264349691003e-07,8.972396241232462770e-07,8.972396241232462770e-07,8.972396241232462770e-07,8.972396241232462770e-07,8.972396241232462770e-07,8.972396241232462770e-07
6.450000000000000000e+01,4.299999999999999822e+00,6.445882858977519065e-07,5.555760483914351543e-05,6.515009925112750875e-06,1.600335361059057681e-06,6.445882858977519065e-07,6.445882858977519065e-07,6.445882858977519065e-07,6.445882858977519065e-07,6.445882858977519065e-07,6.445882858977519065e-07,6.445882858977519065e-07,5.546860186363730927e-05,6.481423156892661804e-06,1.818506937004759163e-06,6.761105019737421425e-07,6.445882858977519065e-07,6.445882858977519065e-07,6.445882858977519065e-07,6.445882858977519065e-07,6.445882858977519065e-07,6.445882858977519065e-07
6.825000000000000000e+01,4.549999999999999822e+00,8.930659274948157212e-07,5.167905630580841566e-05,6.623987131318156195e-06,1.510017348835058634e-06,8.930659274948157212e-07,8.930659274948157212e-07,8.930659274948157212e-07,8.930659274948157212e-07,8.930659274948157212e-07,8.930659274948157212e-07,8.930659274948157212e-07,5.160011874041798430e-05,6.557298171423626717e-06,1.718378967369769663e-06,9.267522955084475381e-07,8.930659274948157212e-07,8.930659274948157212e-07,8.930659274948157212e-07,8.930659274948157212e-07,8.930659274948157212e-07,8.930659274948157212e-07
7.200000000000000000e+01,4.799999999999999822e+00,6.408753444619835255e-07,6.182383819436041707e-05,7.626305905396324040e-06,1.229108403604396869e-06,6.408753444619835255e-07,6.408753444619835255e-07,6.408753444619835255e-07,6.408753444619835255e-07,6.408753444619835255e-07,6.408753444619835255e-07,6.408753444619835255e-07,6.128677962173321504e-05,7.575488926584310852e-06,1.810941459873542789e-06,6.760886066960640814e-07,6.408753444619835255e-07,6.408753444619835255e-07,6.408753444619835255e-07,6.408753444619835255e-07,6.408753444619835255e-07,6.408753444619835255e-07
7.575000000000000000e+01,5.049999999999999822e+00,8.897628685752364020e-07,5.747145416372473418e-05,7.465468498182025478e-06,1.516561895389500650e-06,8.897628685752364020e-07,8.897628685752364020e-07,8.897628685752364020e-07,8.897628685752364020e-07,8.897628685752364020e-07,8.897628685752364020e-07,8.897628685752364020e-07,5.735737183171999570e-05,7.421512818268606562e-06,1.704391239817073205e-06,9.261957100243283985e-07,8.897628685752364020e-07,8.897628685752364020e-07,8.897628685752364020e-07,8.897628685752364020e-07,8.897628685752364020e-07,8.897628685752364020e-07
7.950000000000000000e+01,5.299999999999999822e+00,6.379369353313825883e-07,5.435949816316975176e-05,7.302086157597909133e-06,1.229830630740989508e-06,6.379369353313825883e-07,6.379369353313825883e-07,6.379369353313825883e-07,6.379369353313825883e-07,6.379369353313825883e-07,6.379369353313825883e-07,6.379369353313825883e-07,5.425399672289569656e-05,7.262030063091276683e-06,1.412645348925831151e-06,6.750942785076169978e-07,6.379369353313825883e-07,6.379369353313825883e-07,6.379369353313825883e-07,6.379369353313825883e-07,6.379369353313825883e-07,6.379369353313825883e-07
8.325000000000000000e+01,5.549999999999999822e+00,8.871488409555800876e-07,4.777478258322359340e-05,7.151737000174615873e-06,1.506608784307400537e-06,9.022529614977746512e-07,8.871488409555800876e-07,8.871488409555800876e-07,8.871488409555800876e-07,8.871488409555800876e-07,8.871488409555800876e-07,8.871488409555800876e-07,4.768123090990751398e-05,7.084869529174780621e-06,1.680993852794697763e-06,9.248251546407699433e-07,8.871488409555800876e-07,8.871488409555800876e-07,8.871488409555800876e-07,8.871488409555800876e-07,8.871488409555800876e-07,8.871488409555800876e-07
8.700000000000000000e+01,5.799999999999999822e+00,6.356114754829947191e-07,8.327849537088116726e-05,7.833168422560008034e-06,1.217344157337586634e-06,6.520892863027133381e-07,6.356114754829947191e-07,6.356114754829947191e-07,6.356114754829947191e-07,6.356114754829947191e-07,6.356114754829947191e-07,6.356114754829947191e-07,8.284822035264250838e-05,7.781860086490776220e-06,1.387897199586399835e-06,6.734233288429310907e-07,6.356114754829947191e-07,6.356114754829947191e-07,6.356114754829947191e-07,6.356114754829947191e-07,6.356114754829947191e-07,6.356114754829947191e-07
9.075000000000000000e+01,6.049999999999999822e+00,8.850801096746342735e-07,7.340721499728886286e-05,7.478896318089827068e-06,1.487652671359135946e-06,9.025970054539274816e-07,8.850801096746342735e-07,8.850801096746342735e-07,8.850801096746342735e-07,8.850801096746342735e-07,8.850801096746342735e-07,8.850801096746342735e-07,7.782408359691947225e-05,7.459714624095851543e-06,1.652880825015869681e-06,9.228989366427571254e-07,8.859239958808139654e-07,8.850801096746342735e-07,8.850801096746342735e-07,8.850801096746342735e-07,8.850801096746342735e-07,8.850801096746342735e-07
9.450000000000000000e+01,6.299999999999999822e+00,6.337711233321631635e-07,6.902918008538188840e-05,7.382715209847487024e-06,1.197946074577095249e-06,6.521276332728006655e-07,6.337711233321631635e-07,6.337711233321631635e-07,6.337711233321631635e-07,6.337711233321631635e-07,6.337711233321631635e-07,6.337711233321631635e-07,6.919851767669112986e-05,7.305088150489361587e-06,1.358599969967269694e-06,6.722146236478359940e-07,6.349536201692455015e-07,6.337711233321631635e-07,6.337711233321631635e-07,6.337711233321631635e-07,6.337711233321631635e-07,6.337711233321631635e-07
9.825000000000000000e+01,6.549999999999999822e+00,8.834429130076344208e-07,6.381184313654589420e-05,7.101602809023395298e-06,1.463374159846280788e-06,9.076378981399800741e-07,8.834429130076344208e-07,8.834429130076344208e-07,8.834429130076344208e-07,8.834429130076344208e-07,8.834429130076344208e-07,8.834429130076344208e-07,6.376957096653649377e-05,7.032568390602912245e-06,1.617646567688112438e-06,9.214816011691228872e-07,8.848867027639772695e-07,8.834429130076344208e-07,8.834429130076344208e-07,8.834429130076344208e-07,8.834429130076344208e-07,8.834429130076344208e-07
1.020000000000000000e+02,6.799999999999999822e+00,6.323146716139582053e-07,6.758491346371900822e-05,7.605529051150867469e-06,1.229609553937103337e-06,6.585690736514945172e-07,6.323146716139582053e-07,6.323146716139582053e-07,6.323146716139582053e-07,6.323146716139582053e-07,6.323146716139582053e-07,6.323146716139582053e-07,6.754647479015222849e-05,7.538451314080785883e-06,1.380404503268816152e-06,6.741229808684196434e-07,6.339736936240722309e-07,6.323146716139582053e-07,6.323146716139582053e-07,6.323146716139582053e-07,6.323146716139582053e-07,6.323146716139582053e-07
1.057500000000000000e+02,7.049999999999999822e+00,8.821472487404431326e-07,6.259450516272461638e-05,7.185679546092615219e-06,1.437163747617365972e-06,9.080886948123056564e-07,8.821472487404431326e-07,8.821472487404431326e-07,8.821472487404431326e-07,8.821472487404431326e-07,8.821472487404431326e-07,8.821472487404431326e-07,6.256244782253339793e-05,7.127887411292729658e-06,1.582642135997949183e-06,9.228271762302338108e-07,8.839832021269649185e-07,8.821472487404431326e-07,8.821472487404431326e-07,8.821472487404431326e-07,8.821472487404431326e-07,8.821472487404431326e-07
1.095000000000000000e+02,7.299999999999999822e+00,6.311620396443495368e-07,5.890305785778830489e-05,7.109920103188674126e-06,1.199230652420663993e-06,6.614004630447912266e-07,6.311620396443495368e-07,6.311620396443495368e-07,6.311620396443495368e-07,6.311620396443495368e-07,6.311620396443495368e-07,6.311620396443495368e-07,5.887460160994584674e-05,7.057185460872053606e-06,1.339984086247118644e-06,6.784272683265131588e-07,6.331456376514379823e-07,6.311620396443495368e-07,6.311620396443495368e-07,6.311620396443495368e-07,6.311620396443495368e-07,6.311620396443495368e-07
1.132500000000000000e+02,7.549999999999999822e+00,8.811218575585004954e-07,5.180453246132618394e-05,7.570087327713829430e-06,1.502219973474316344e-06,9.103832072601723801e-07,8.811218575585004954e-07,8.811218575585004954e-07,8.811218575585004954e-07,8.811218575585004954e-07,8.811218575585004954e-07,8.811218575585004954e-07,5.177929429518046299e-05,7.514267873119929727e-06,1.636830329070385634e-06,9.266614328441368563e-07,8.832139202206244063e-07,8.811218575585004954e-07,8.811218575585004954e-07,8.811218575585004954e-07,8.811218575585004954e-07,8.811218575585004954e-07
1.170000000000000000e+02,7.799999999999999822e+00,6.302498481140726799e-07,7.604918130228205560e-05,7.593221122373224483e-06,1.255281094799562361e-06,6.628430926763167038e-07,6.302498481140726799e-07,6.302498481140726799e-07,6.302498481140726799e-07,6.302498481140726799e-07,6.302498481140726799e-07,6.302498481140726799e-07,7.602945696395211088e-05,7.550314195221902602e-06,1.380539393452507044e-06,6.783234635322448163e-07,6.324303991496144179e-07,6.302498481140726799e-07,6.302498481140726799e-07,6.302498481140726799e-07,6.302498481140726799e-07,6.302498481140726799e-07
1.207500000000000000e+02,8.050000000000000711e+00,8.803103697391783242e-07,7.017460296244045729e-05,6.723573154789599997e-06,1.457178058756463551e-06,9.114501019802150293e-07,8.803856823379827862e-07,8.803103697391783242e-07,8.803103697391783242e-07,8.803103697391783242e-07,8.803103697391783242e-07,8.803103697391783242e-07,7.015705964806774793e-05,6.686643788189248001e-06,1.586112473662324262e-06,9.262848529444713078e-07,8.826320866715418616e-07,8.803103697391783242e-07,8.803103697391783242e-07,8.803103697391783242e-07,8.803103697391783242e-07,8.803103697391783242e-07
1.245000000000000000e+02,8.300000000000000711e+00,6.295279414597616439e-07,6.241852400894056603e-05,7.094043589541123409e-06,1.206030240745630376e-06,6.634522620526736188e-07,6.305165005234660107e-07,6.295279414597616439e-07,6.295279414597616439e-07,6.295279414597616439e-07,6.295279414597616439e-07,6.295279414597616439e-07,6.240296463559850764e-05,7.060326484218436155e-06,1.330148258155434480e-06,6.775655184533158792e-07,6.319002059617683671e-07,6.295279414597616439e-07,6.295279414597616439e-07,6.295279414597616439e-07,6.295279414597616439e-07,6.295279414597616439e-07
1.282500000000000000e+02,8.550000000000000711e+00,8.796681631774439213e-07,6.646635043575754409e-05,8.775445932382526903e-06,1.510647014949881658e-06,9.161489546668745703e-07,8.809103179372361889e-07,8.796681631774439213e-07,8.796681631774439213e-07,8.796681631774439213e-07,8.796681631774439213e-07,8.796681631774439213e-07,6.645245383846730208e-05,8.746313709664623641e-06,1.638707657541686475e-06,9.296655208706998292e-07,8.820650948876567543e-07,8.796681631774439213e-07,8.796681631774439213e-07,8.796681631774439213e-07,8.796681631774439213e-07,8.796681631774439213e-07
1.320000000000000000e+02,8.800000000000000711e+00,6.289566285038548345e-07,5.922739029270548332e-05,8.514906126249932299e-06,1.248340285525931328e-06,6.632081937129644968e-07,6.302597397342478499e-07,6.289566285038548345e-07,6.289566285038548345e-07,6.289566285038548345e-07,6.289566285038548345e-07,6.289566285038548345e-07,5.921506674407635875e-05,8.487643718140583157e-06,1.372095971084492655e-06,6.761615717353663924e-07,6.316091065495810377e-07,6.290127836561247733e-07,6.289566285038548345e-07,6.289566285038548345e-07,6.289566285038548345e-07,6.289566285038548345e-07
1.357500000000000000e+02,9.050000000000000711e+00,8.791599142496592005e-07,5.552895428379932133e-05,7.499318513128998943e-06,1.449775683980284636e-06,9.158664530952959239e-07,8.805130157447869312e-07,8.791599142496592005e-07,8.791599142496592005e-07,8.791599142496592005e-07,8.791599142496592005e-07,8.791599142496592005e-07,5.551802091051824360e-05,7.499155196926796156e-06,1.568587924874129881e-06,9.278825636119625647e-07,8.818060436142687951e-07,8.792387810579884601e-07,8.791599142496592005e-07,8.791599142496592005e-07,8.791599142496592005e-07,8.791599142496592005e-07
1.395000000000000000e+02,9.300000000000000711e+00,6.285044941261607859e-07,5.263250755932647070e-05,7.737979188450463730e-06,1.272236554215830463e-06,6.630507499468359959e-07,6.302467747731465473e-07,6.285044941261607859e-07,6.285044941261607859e-07,6.285044941261607859e-07,6.285044941261607859e-07,6.285044941261607859e-07,5.262281070345724526e-05,7.738129679126198017e-06,1.386001533079987120e-06,6.751055092771423802e-07,6.312596087497947396e-07,6.286069932923581463e-07,6.285044941261607859e-07,6.285044941261607859e-07,6.285044941261607859e-07,6.285044941261607859e-07
1.432500000000000000e+02,9.550000000000000711e+00,8.787576918221315589e-07,6.889527959083085790e-05,7.592380781560662956e-06,1.507130454644142168e-06,9.163621838305875501e-07,8.804864296853080812e-07,8.787576918221315589e-07,8.787576918221315589e-07,8.787576918221315589e-07,8.787576918221315589e-07,8.787576918221315589e-07,6.888668074758231858e-05,7.591420470501182403e-06,1.617962597860516826e-06,9.263955239892493517e-07,8.816348287672665620e-07,8.788748699112344064e-07,8.787576918221315589e-07,8.787576918221315589e-07,8.787576918221315589e-07,8.787576918221315589e-07
1.470000000000000000e+02,9.800000000000000711e+00,6.281466779329208038e-07,6.313134250521298236e-05,7.352136723090025839e-06,1.203000024264792498e-06,6.633780413783500722e-07,6.302313576415566758e-07,6.281466779329208038e-07,6.281466779329208038e-07,6.281466779329208038e-07,6.281466779329208038e-07,6.281466779329208038e-07,6.312372385928713859e-05,7.368510081358760261e-06,1.310170792138134450e-06,6.752229010695983370e-07,6.313406637420530704e-07,6.282981069384646413e-07,6.281466779329208038e-07,6.281466779329208038e-07,6.281466779329208038e-07,6.281466779329208038e-07
1.507500000000000000e+02,1.005000000000000071e+01,8.784393779556410335e-07,8.490300329113338086e-05,7.142319148733380396e-06,1.445700569634466252e-06,9.149674945583783681e-07,8.804605387759302258e-07,8.784393779556410335e-07,8.784393779556410335e-07,8.784393779556410335e-07,8.784393779556410335e-07,8.784393779556410335e-07,8.792968742585834747e-05,7.152780304864719909e-06,1.545227259145136485e-06,9.263413118182981615e-07,8.815193181136039886e-07,8.786000784226196884e-07,8.784393779556410335e-07,8.784393779556410335e-07,8.784393779556410335e-07,8.784393779556410335e-07
1.545000000000000000e+02,1.030000000000000071e+01,6.278634975388592711e-07,7.799517094423463954e-05,8.903900916239016535e-06,1.232051780072022811e-06,6.685657113008023271e-07,6.301930788714181809e-07,6.278634975388592711e-07,6.278634975388592711e-07,6.278634975388592711e-07,6.278634975388592711e-07,6.278634975388592711e-07,7.815889740708808651e-05,8.914046912037642607e-06,1.318335868952262634e-06,6.794272079982999254e-07,6.312315296564431319e-07,6.280307673259471413e-07,6.278634975388592711e-07,6.278634975388592711e-07,6.278634975388592711e-07,6.278634975388592711e-07
1.582500000000000000e+02,1.055000000000000071e+01,8.781874602429068694e-07,7.806482891199952219e-05,8.230178336912553243e-06,1.465143566517575056e-06,9.191191424586221762e-07,8.805553852224046265e-07,8.781874602429068694e-07,8.781874602429068694e-07,8.781874602429068694e-07,8.781874602429068694e-07,8.781874602429068694e-07,7.805313809069140815e-05,8.238948635875896798e-06,1.548680850064656441e-06,9.295424915856020853e-07,8.814168527584623943e-07,8.783600934214635883e-07,8.781874602429068694e-07,8.781874602429068694e-07,8.781874602429068694e-07,8.781874602429068694e-07
1.620000000000000000e+02,1.080000000000000071e+01,6.276393914650946625e-07,6.965696067071963551e-05,7.601158502634114895e-06,1.166177142781623197e-06,6.689863153982761461e-07,6.302271561086863504e-07,6.277126899925694212e-07,6.276393914650946625e-07,6.276393914650946625e-07,6.276393914650946625e-07,6.276393914650946625e-07,6.964767507480708244e-05,7.609148910669122454e-06,1.266012684546084987e-06,6.790488544617580601e-07,6.312572158208705462e-07,6.278167053113216441e-07,6.276393914650946625e-07,6.276393914650946625e-07,6.276393914650946625e-07,6.276393914650946625e-07
1.657500000000000000e+02,1.105000000000000071e+01,8.779880908779071880e-07,6.446533453476307779e-05,7.035264380618063180e-06,1.519821806595693866e-06,9.229132413310204240e-07,8.804488618148073374e-07,8.780724060388892610e-07,8.779880908779071880e-07,8.779880908779071880e-07,8.779880908779071880e-07,8.779880908779071880e-07,6.445875083396199233e-05,7.039067930844218682e-06,1.500025370031742724e-06,9.322686212967638659e-07,8.814410380864650606e-07,8.781689246891001031e-07,8.779880908779071880e-07,8.779880908779071880e-07,8.779880908779071880e-07,8.779880908779071880e-07
1.695000000000000000e+02,1.130000000000000071e+01,6.274620318149535238e-07,7.953923820810402453e-05,7.534100182662261628e-06,1.281745509468288690e-06,6.721699148471615064e-07,6.301068996215758018e-07,6.275523140541838052e-07,6.274620318149535238e-07,6.274620318149535238e-07,6.274620318149535238e-07,6.274620318149535238e-07,7.953346734640954975e-05,7.537722062614140011e-06,1.378491136949682801e-06,6.816101642444673533e-07,6.310566431280917496e-07,6.276493770050402715e-07,6.274663888209708749e-07,6.274620318149535238e-07,6.274620318149535238e-07,6.274620318149535238e-07
1.732500000000000000e+02,1.155000000000000071e+01,8.778303162255548694e-07,7.002495108663369012e-05,7.009479918539206534e-06,1.503033713920201614e-06,9.202865852720198042e-07,8.806505121274688687e-07,8.779375723510975047e-07,8.778303162255548694e-07,8.778303162255548694e-07,8.778303162255548694e-07,8.778303162255548694e-07,7.001983250243549984e-05,7.012583834367575886e-06,1.596134435812954198e-06,9.281221282862583500e-07,8.815674081664876011e-07,8.780182629350435535e-07,8.778363806912824631e-07,8.778303162255548694e-07,8.778303162255548694e-07,8.778303162255548694e-07
1.770000000000000000e+02,1.180000000000000071e+01,6.273216772396261273e-07,6.485384213723880624e-05,6.480199550820448475e-06,1.227741609774220269e-06,6.694380794433985182e-07,6.299640856511624606e-07,6.274604435609711810e-07,6.273216772396261273e-07,6.273216772396261273e-07,6.273216772396261273e-07,6.273216772396261273e-07,6.484930168745479148e-05,6.803125800569509084e-06,1.317574886655473747e-06,6.787900242608676055e-07,6.308487107450028988e-07,6.275275082783177365e-07,6.273292211569891126e-07,6.273216772396261273e-07,6.273216772396261273e-07,6.273216772396261273e-07
1.807500000000000000e+02,1.205000000000000071e+01,8.777054562293955505e-07,6.075500801802433132e-05,7.822756056824750612e-06,1.486577780027351496e-06,9.221043870194740920e-07,8.805193369722927347e-07,8.778433235227030936e-07,8.777054562293955505e-07,8.777054562293955505e-07,8.777054562293955505e-07,8.777054562293955505e-07,6.075098106063131254e-05,7.783610932603602197e-06,1.574131947720964001e-06,9.311327232126318238e-07,8.813431352046854251e-07,8.779329965844653756e-07,8.777142635831388216e-07,8.777054562293955505e-07,8.777054562293955505e-07,8.777054562293955505e-07
1.845000000000000000e+02,1.230000000000000071e+01,6.272105968493584837e-07,5.949869179156141221e-05,7.914396225743883129e-06,1.222987121383252716e-06,6.708792524530650286e-07,6.299745828366068390e-07,6.273782466499047565e-07,6.272105968493584837e-07,6.272105968493584837e-07,6.272105968493584837e-07,6.272105968493584837e-07,5.986454709665990788e-05,7.944938706003938235e-06,1.295631080588524648e-06,6.795263705595811580e-07,6.306882983946835365e-07,6.274642103179390118e-07,6.272208340940465797e-07,6.272105968493584837e-07,6.272105968493584837e-07,6.272105968493584837e-07
1.882500000000000000e+02,1.255000000000000071e+01,8.776066314899028824e-07,5.523011316580590715e-05,9.294615301083478741e-06,1.421480762254076590e-06,9.206808977843642428e-07,8.804756378809288855e-07,8.777687897347453419e-07,8.776066314899028824e-07,8.776066314899028824e-07,8.776066314899028824e-07,8.776066314899028824e-07,5.543100791896846461e-05,9.321182584817879914e-06,1.508365337853414254e-06,9.290130754747001496e-07,8.813308510890215029e-07,8.778517293337030434e-07,8.776193837590234496e-07,8.776066314899028824e-07,8.776066314899028824e-07,8.776066314899028824e-07
1.920000000000000000e+02,1.280000000000000071e+01,6.271226858652039403e-07,4.937676876053880508e-05,8.723214032697448463e-06,1.268558022493109121e-06,6.723122728013781354e-07,6.303444220487686814e-07,6.273105938508879042e-07,6.271226858652039403e-07,6.271226858652039403e-07,6.271226858652039403e-07,6.271226858652039403e-07,4.958407320316101974e-05,8.886500158929447880e-06,1.701556053031683135e-06,6.800618313407617658e-07,6.311702443224258888e-07,6.273875754745812839e-07,6.271360233261521694e-07,6.271226858652039403e-07,6.271226858652039403e-07,6.271226858652039403e-07
1.957500000000000000e+02,1.305000000000000071e+01,8.775284300663447748e-07,6.307305270030035200e-05,8.135603973832963298e-06,1.509537730378253760e-06,9.216569088903548339e-07,8.807801261930899583e-07,8.777083846448782677e-07,8.775284300663447748e-07,8.775284300663447748e-07,8.775284300663447748e-07,8.775284300663447748e-07,6.330170288669845278e-05,8.334354739323334942e-06,1.606974913142404215e-06,9.295794306275876615e-07,8.815781941910354138e-07,8.777872062272711721e-07,8.775422410269520438e-07,8.775284300663447748e-07,8.775284300663447748e-07,8.775284300663447748e-07
1.995000000000000000e+02,1.330000000000000071e+01,6.270531182607311156e-07,5.637955893978311919e-05,7.785786863224382787e-06,1.226927559826192100e-06,6.686454897078880822e-07,6.303519747801261228e-07,6.272627016072181443e-07,6.270591334547517496e-07,6.270531182607311156e-07,6.270531182607311156e-07,6.270531182607311156e-07,6.017042105089251761e-05,8.407930381714858950e-06,1.293485500327593280e-06,6.768296208014436267e-07,6.311258237834577804e-07,6.273280445601652203e-07,6.270673531603067518e-07,6.270531182607311156e-07,6.270531182607311156e-07,6.270531182607311156e-07
2.032500000000000000e+02,1.355000000000000071e+01,8.774665390227155445e-07,7.359501006746356196e-05,7.354446836751108490e-06,1.451847654333555520e-06,9.183056446137574232e-07,8.810406414574268578e-07,8.776660505676361270e-07,8.774731690293846742e-07,8.774665390227155445e-07,8.774665390227155445e-07,8.774665390227155445e-07,7.369039477918828344e-05,7.475127986434328314e-06,1.514822528850855891e-06,9.262072872845479987e-07,8.817823787455540548e-07,8.777440592391099137e-07,8.774810085769894173e-07,8.774665390227155445e-07,8.774665390227155445e-07,8.774665390227155445e-07
2.070000000000000000e+02,1.380000000000000071e+01,6.269980631245990271e-07,6.730205733598334649e-05,8.591331671334764808e-06,1.201524116435430075e-06,6.790317103640374185e-07,6.305760568682262535e-07,6.272129610243235143e-07,6.270054171797245617e-07,6.269980631245990271e-07,6.269980631245990271e-07,6.269980631245990271e-07,6.781920661079379048e-05,8.712216586257277807e-06,1.266449545127951214e-06,6.866145597445530773e-07,6.313074589462187551e-07,6.272878619659631730e-07,6.270131118020446022e-07,6.269984184299581276e-07,6.269980631245990271e-07,6.269980631245990271e-07
2.107500000000000000e+02,1.405000000000000071e+01,8.774175617900473479e-07,6.754095758970598282e-05,7.833990829760811302e-06,1.434552829749862687e-06,9.272057934533783436e-07,8.808194844614993926e-07,8.776470961320853928e-07,8.774263172712311960e-07,8.774175617900473479e-07,8.774175617900473479e-07,8.774175617900473479e-07,6.522179370855218841e-05,7.898161144402485187e-06,1.503615328853000513e-06,9.345385181200486826e-07,8.814239474507043104e-07,8.777196385339220941e-07,8.774326981740212076e-07,8.774180602867894029e-07,8.774175617900473479e-07,8.774175617900473479e-07
2.145000000000000000e+02,1.430000000000000071e+01,6.269544893076371427e-07,6.008174254705959608e-05,7.344902725774257793e-06,1.134748784828132098e-06,6.749017733695511189e-07,6.303376455273905579e-07,6.271696425243885640e-07,6.269658346600106507e-07,6.269544893076371427e-07,6.269544893076371427e-07,6.269544893076371427e-07,6.047460300965101906e-05,7.735715192960043610e-06,1.201588443321970106e-06,6.819845779227782889e-07,6.310704698382619273e-07,6.272398409800949401e-07,6.269711217598042754e-07,6.269551078770727416e-07,6.269544893076371427e-07,6.269544893076371427e-07
2.182500000000000000e+02,1.455000000000000071e+01,8.773787955045653591e-07,5.561121397740278598e-05,6.731706925716874358e-06,1.494828028549898758e-06,9.261423418285586047e-07,8.809579911310622418e-07,8.776082216222382782e-07,8.773900736682475297e-07,8.773787955045653591e-07,8.773787955045653591e-07,8.773787955045653591e-07,5.588591265860071627e-05,7.134065217113634920e-06,1.559803506748796280e-06,9.331286514282315573e-07,8.816673009893818426e-07,8.776776149695833503e-07,8.773972411844472533e-07,8.773795572653839125e-07,8.773787955045653591e-07,8.773787955045653591e-07
2.220000000000000000e+02,1.480000000000000071e+01,6.269200024360714198e-07,6.426012292118258933e-05,6.919657038132239008e-06,1.221170566022088089e-06,6.747532058797982558e-07,6.304464542174238138e-07,6.271455003994169924e-07,6.269337268460848323e-07,6.269200024360714198e-07,6.269200024360714198e-07,6.269200024360714198e-07,6.440465965571949526e-05,7.060722384982409032e-06,1.285149937627623435e-06,6.805460580717044988e-07,6.311352660342024545e-07,6.272029332927564538e-07,6.269406130367319291e-07,6.269208490135820815e-07,6.269200024360714198e-07,6.269200024360714198e-07
2.257500000000000000e+02,1.505000000000000071e+01,8.773481216273508408e-07,9.920706324128434814e-05,6.384465607016082502e-06,1.586635755517289564e-06,9.210749369181957720e-07,8.808384027740841057e-07,8.775835744983890991e-07,8.773614546090528961e-07,8.773481216273508408e-07,8.773481216273508408e-07,8.773481216273508408e-07,5.945732601057791876e-05,6.487402860819829348e-06,1.648114999795894426e-06,9.280187589903311380e-07,8.814993799777050601e-07,8.776527612224468768e-07,8.773680557173601567e-07,8.773491733832305501e-07,8.773481216273508408e-07,8.773481216273508408e-07
2.295000000000000000e+02,1.530000000000000071e+01,6.268927105341468191e-07,8.836610024041696048e-05,6.263117266114495103e-06,1.311327745568474942e-06,6.837141385223134980e-07,6.305909468936601268e-07,6.271570744823219868e-07,6.269081551191498194e-07,6.268927105341468191e-07,6.268927105341468191e-07,6.268927105341468191e-07,8.613550085978020584e-05,6.664268407770655288e-06,1.362810678315402336e-06,6.903822011552424074e-07,6.312437298222845576e-07,6.272239945633674467e-07,6.269146769014538232e-07,6.268938125731762714e-07,6.268927105341468191e-07,6.268927105341468191e-07
2.332500000000000000e+02,1.555000000000000071e+01,8.773238432466010839e-07,8.378245373532076457e-05,6.893703937206515893e-06,1.542530498983389730e-06,9.311685339181135881e-07,8.810323593313943112e-07,8.775908433033448384e-07,8.773395724804683509e-07,8.773238432466010839e-07,8.773238432466010839e-07,8.773238432466010839e-07,7.892605426301546384e-05,7.303943244779303581e-06,1.592314164994530301e-06,9.376276515693689443e-07,8.815712577172167628e-07,8.776554756455739253e-07,8.773449566787578596e-07,8.773249828535009342e-07,8.773238432466010839e-07,8.773238432466010839e-07
2.370000000000000000e+02,1.580000000000000071e+01,6.268711176781626651e-07,7.466423927226630898e-05,6.845847124379092147e-06,1.250551651606843194e-06,6.760039433085627483e-07,6.302792706919393108e-07,6.271418788567022247e-07,6.268883538171090516e-07,6.268716108287078309e-07,6.268711176781626651e-07,6.268711176781626651e-07,7.712547250738676448e-05,6.980982245617050397e-06,1.312510550173101216e-06,6.820131154885803838e-07,6.309351757995788570e-07,6.272046254363282175e-07,6.268949208253494106e-07,6.268722923965722005e-07,6.268711176781626651e-07,6.268711176781626651e-07
2.407500000000000000e+02,1.605000000000000071e+01,8.773046293037679425e-07,6.856911683522187674e-05,7.691502925936613764e-06,1.442279039857768696e-06,9.242166525263303171e-07,8.820400384182528598e-07,8.776010594522275027e-07,8.773210297020893021e-07,8.773051960006439067e-07,8.773046293037679425e-07,8.773046293037679425e-07,6.866782525533474308e-05,7.966260874640386150e-06,1.503030111161334695e-06,9.304079941998259848e-07,8.826754733712705314e-07,8.776631639102530226e-07,8.773273983230755379e-07,8.773058639862783217e-07,8.773046293037679425e-07,8.773046293037679425e-07
2.445000000000000000e+02,1.630000000000000071e+01,6.268540258865333435e-07,6.342753602347200187e-05,7.955106377018514468e-06,1.283604772273378433e-06,6.746871676322570583e-07,6.313559983686868117e-07,6.271582502121695411e-07,6.268717307569089890e-07,6.268547252268903404e-07,6.268540258865333435e-07,6.268540258865333435e-07,6.360886151139358736e-05,7.907652144524812880e-06,1.342751628610520761e-06,6.798063537833260138e-07,6.319736238392588529e-07,6.272096102592563811e-07,6.268778550422456759e-07,6.268552794974707781e-07,6.268540552183706760e-07,6.268540258865333435e-07
2.482500000000000000e+02,1.655000000000000071e+01,8.772894248641508655e-07,6.887829270631148665e-05,7.033926972088748422e-06,1.493613626042917746e-06,9.229851314967499378e-07,8.813954777960348359e-07,8.775707624096547801e-07,8.773083850793655879e-07,8.772901500685415927e-07,8.772894248641508655e-07,8.772894248641508655e-07,6.900372013970724203e-05,7.417585533191789295e-06,1.550716745148045375e-06,9.291559514320478090e-07,8.819885289666340846e-07,8.776327209309530257e-07,8.773142658960036528e-07,8.772908099626346929e-07,8.772894650328738327e-07,8.772894248641508655e-07
2.520000000000000000e+02,1.680000000000000071e+01,6.268405002972489883e-07,6.149559043426710441e-05,6.724347386260148261e-06,1.187276375005737385e-06,6.685067082148855005e-07,6.308156673465746859e-07,6.271657441353658609e-07,6.268585792569189332e-07,6.268414380490912191e-07,6.268405002972489883e-07,6.268405002972489883e-07,6.372438737104627949e-05,7.057270779958179926e-06,1.239974213380109782e-06,6.744437408362307466e-07,6.314017862336397675e-07,6.272253759050590885e-07,6.268643995314888344e-07,6.268419515729814756e-07,6.268405521698085172e-07,6.268405002972489883e-07
2.557500000000000000e+02,1.705000000000000071e+01,8.772773884074541672e-07,7.460730676331005196e-05,6.245203641630788736e-06,1.413495252202365310e-06,9.297862200804251058e-07,8.814010080755442165e-07,8.775976568146100522e-07,8.772972755376254857e-07,8.772783234139520781e-07,8.772773884074541672e-07,8.772773884074541672e-07,7.331203141274205554e-05,6.456427642184600488e-06,1.471386924519797022e-06,9.355501477574562354e-07,8.820110452697678443e-07,8.776555419673125358e-07,8.773020717987430126e-07,8.772789214655507300e-07,8.772774508279157238e-07,8.772773884074541672e-07
2.595000000000000000e+02,1.730000000000000071e+01,6.268297894084106312e-07,7.067526668149863101e-05,7.094368049508720188e-06,1.152975007660238768e-06,6.768717064972423206e-07,6.307895627338502857e-07,6.271259422770881690e-07,6.268484730663024017e-07,6.268309261254743052e-07,6.268297894084106312e-07,6.268297894084106312e-07,7.149849280753085227e-05,7.617303264745373626e-06,1.209579263303110617e-06,6.822386846863874749e-07,6.313804351124572518e-07,6.271798076676562736e-07,6.268543457913991518e-07,6.268315027922851888e-07,6.268298730691682055e-07,6.268297894084106312e-07
2.632500000000000000e+02,1.755000000000000071e+01,8.772678630739108744e-07,6.511087613830970737e-05,9.828120852196112496e-06,1.373844775536300587e-06,9.386758315658789982e-07,8.808871206439426934e-07,8.775607349670749266e-07,8.772915825603399398e-07,8.772689892430724148e-07,8.772678630739108744e-07,8.772678630739108744e-07,6.515875725191407595e-05,6.986597238650658192e-06,1.428708470273701328e-06,9.442154569492863953e-07,8.814597230447078357e-07,8.776163120076158407e-07,8.772972785719538361e-07,8.772695591187682682e-07,8.772679502024718390e-07,8.772678630739108744e-07
2.670000000000000000e+02,1.780000000000000071e+01,6.268213216104163298e-07,5.818293783012999426e-05,9.151791248046002149e-06,1.098481526946755251e-06,6.852455472448486029e-07,6.315107729375800442e-07,6.271371753593230880e-07,6.268453166427257754e-07,6.268226906703093839e-07,6.268213216104163298e-07,6.268213216104163298e-07,5.826111741027266297e-05,9.298139316010038894e-06,1.151887441797363155e-06,6.910178115213084954e-07,6.320674800833890556e-07,6.271951324689466901e-07,6.268508583370874754e-07,6.268232849651209324e-07,6.268214153856005740e-07,6.268213216104163298e-07
2.707500000000000000e+02,1.805000000000000071e+01,8.772603379404740883e-07,5.377170239049249977e-05,8.577393174887430746e-06,1.419285988745186027e-06,9.338862738568701098e-07,8.817377213844900636e-07,8.775698963257420138e-07,8.772828168202286714e-07,8.772616509375451526e-07,8.772603379404740883e-07,8.772603379404740883e-07,5.370700537676397472e-05,9.078399636780367358e-06,1.469321658441659347e-06,9.394766067623535969e-07,8.822575335582400398e-07,8.776260695394880810e-07,8.772879293739167597e-07,8.772622254369788246e-07,8.772604314266747255e-07,8.772603379404740883e-07
2.745000000000000000e+02,1.830000000000000071e+01,6.268146145896133291e-07,5.952685280506670286e-05,8.130637496451122325e-06,1.135123339963954416e-06,6.799849846723921231e-07,6.309724870525376553e-07,6.271201339953361072e-07,6.268374782510559898e-07,6.268160638424604612e-07,6.268146595265659713e-07,6.268146145896133291e-07,5.946869284628195443e-05,8.699674714838910193e-06,1.186396016755021806e-06,6.853181491773112140e-07,6.314220945574334393e-07,6.271737947855022725e-07,6.268427091435358740e-07,6.268166162346474002e-07,6.268147187682077445e-07,6.268146145896133291e-07
2.782500000000000000e+02,1.855000000000000071e+01,8.772543692728187411e-07,5.444277737920862433e-05,7.110610023976090051e-06,1.487613592102877576e-06,9.273854365075546447e-07,8.812373858396839954e-07,8.776492859054398140e-07,8.772800604944773311e-07,8.772559427886218781e-07,8.772544227347881617e-07,8.772543692728187411e-07,5.438971238902524274e-05,7.732178577480209192e-06,1.540791788728998267e-06,9.325635217103519999e-07,8.817851356492516451e-07,8.777013572857038196e-07,8.772855199729994921e-07,8.772564784197588675e-07,8.772544829878726125e-07,8.772543692728187411e-07
2.820000000000000000e+02,1.880000000000000071e+01,6.268093140520793829e-07,4.872209459552611987e-05,6.779996320434658009e-06,1.233561122149777802e-06,6.836258564831895116e-07,6.308014343253888426e-07,6.271909306471309799e-07,6.268348174343859832e-07,6.268108143105352228e-07,6.268093702593932292e-07,6.268093140520793829e-07,5.064764692326755767e-05,7.323737715098628923e-06,1.285071178032193225e-06,6.887659914902445202e-07,6.313325866498071883e-07,6.272394988234787899e-07,6.268401145041144214e-07,6.268113122293100636e-07,6.268094264667069696e-07,6.268093162194564886e-07
2.857500000000000000e+02,1.905000000000000071e+01,8.772496464135417442e-07,4.888136536243384479e-05,7.307357171252251788e-06,1.444618273532163070e-06,9.312233543995344169e-07,8.810609272404776868e-07,8.776053931950583988e-07,8.772751818730299969e-07,8.772513277202345436e-07,8.772497150471511169e-07,8.772496464135417442e-07,4.889087421394134426e-05,7.567677588823833560e-06,1.494904758902313679e-06,9.354537709981971927e-07,8.815750490377942628e-07,8.776478274051183153e-07,8.772803161004893546e-07,8.772517627850723643e-07,8.772497633074153990e-07,8.772496485809188500e-07
2.895000000000000000e+02,1.930000000000000071e+01,6.268051130972173526e-07,4.564090003394432905e-05,7.092208867944787031e-06,1.141402063781574409e-06,6.757118476253944253e-07,6.304670581714506673e-07,6.271480680188576869e-07,6.268322616632644954e-07,6.268066986058406584e-07,6.268051896778762896e-07,6.268051130972173526e-07,4.567169568393861484e-05,7.581075703532218531e-06,1.188523694336263726e-06,6.809153298645266478e-07,6.309673036978622415e-07,6.272003064316532339e-07,6.268372644031774604e-07,6.268072312026497209e-07,6.268052414059439620e-07,6.268051174319715641e-07
2.932500000000000000e+02,1.955000000000000071e+01,8.772459147680718459e-07,4.031721804169872395e-05,7.733963238152811344e-06,1.361455459292791240e-06,9.271286101191009897e-07,8.816528794063723395e-07,8.775932759674364909e-07,8.772728778066358554e-07,8.772475846599117965e-07,8.772459935161078887e-07,8.772459147680718459e-07,4.034451598438974199e-05,8.068912749318155238e-06,1.410201930586204690e-06,9.321809086997816012e-07,8.821492763934435371e-07,8.776440450430234222e-07,8.772778424007112084e-07,8.772481028075398715e-07,8.772460448107002035e-07,8.772459183803670928e-07
2.970000000000000000e+02,1.980000000000000071e+01,6.268017861733101355e-07,4.915556668620766327e-05,7.651104290910866620e-06,1.169081244210121448e-06,6.737748014114580887e-07,6.310533907619032688e-07,6.271362298049244200e-07,6.268273612235540354e-07,6.268035447831209423e-07,6.268018899184291933e-07,6.268017861733101355e-07,4.930870293530205064e-05,7.962962187898823911e-06,1.220084677998089814e-06,6.786971722347678548e-07,6.315719555378636265e-07,6.271856903626863550e-07,6.268314578553310643e-07,6.268040429908793902e-07,6.268019323990211227e-07,6.268017915195070246e-07
3.007500000000000000e+02,2.005000000000000071e+01,6.855199400982921187e-02,6.858146802472654679e-02,6.855622528872527821e-02,6.855255269808237240e-02,6.855202399447563044e-02,6.855199771466163883e-02,6.855199423775421019e-02,6.855199402767057915e-02,6.855199401123959757e-02,6.855199400990541481e-02,6.855199400982921187e-02,1.129930364954367522e-01,6.855649647654943335e-02,6.855257516488025282e-02,6.855202732781114083e-02,6.855199814517010104e-02,6.855199427124257505e-02,6.855199403365994093e-02,6.855199401157668904e-02,6.855199400995448666e-02,6.855199400983595648e-02
3.045000000000000000e+02,2.030000000000000071e+01,2.673025592714762741e-02,2.674511346545010299e-02,2.673238903587722010e-02,2.673053773519605200e-02,2.673027104238025892e-02,2.673025779480452113e-02,2.673025604205252898e-02,2.673025593614209924e-02,2.673025592785495397e-02,2.673025592718718257e-02,2.673025592714762741e-02,5.379350385718375399e-02,5.369977010950213736e-02,2.673056095790906847e-02,2.673027441823844219e-02,2.673025820720180412e-02,2.673025610969063590e-02,2.673025594039904473e-02,2.673025592819621224e-02,2.673025592721162136e-02,2.673025592715027113e-02
3.082500000000000000e+02,2.055000000000000071e+01,1.676980894681824596e-02,1.677921124582881438e-02,1.677115883562440082e-02,1.676998728240756270e-02,1.676981851214417660e-02,1.676981012872209159e-02,1.676980901953649405e-02,1.676980895251262496e-02,1.676980894727108859e-02,1.676980894684486009e-02,1.676980894681824596e-02,6.126543963604005882e-02,3.405090881168101186e-02,1.677001589810991206e-02,1.676982397136367320e-02,1.676981047909338954e-02,1.676980907116533762e-02,1.676980895556926671e-02,1.676980894752153409e-02,1.676980894687076298e-02,1.676980894682485526e-02
3.120000000000000000e+02,2.080000000000000071e+01,1.179139622962523462e-02,1.179802820143266949e-02,1.179234837980723885e-02,1.179152201937104863e-02,1.179140297656502620e-02,1.179139706328612321e-02,1.179139628091591639e-02,1.179139623363672715e-02,1.179139622994218942e-02,1.179139622964481271e-02,1.179139622962523462e-02,4.351391015270186097e-02,2.406787122243572372e-02,1.179155269343139419e-02,1.179140753739844893e-02,1.179139733945798463e-02,1.179139632507079406e-02,1.179139623652273282e-02,1.179139623028524660e-02,1.179139622966506561e-02,1.179139622962996001e-02
3.157500000000000000e+02,2.105000000000000071e+01,8.824076526007296889e-03,8.829044764964964070e-03,8.824789813361736887e-03,8.824170759244921378e-03,8.824081580361832489e-03,8.824077150529418406e-03,8.824076564432717720e-03,8.824076529014891063e-03,8.824076526243170709e-03,8.824076526022985728e-03,8.824076526007296889e-03,3.273087816807535716e-02,1.806840295095456239e-02,8.824196507924892546e-03,8.824088451368578695e-03,8.824077446784740764e-03,8.824076607942862860e-03,8.824076533875841247e-03,8.824076526565735601e-03,8.824076526046121735e-03,8.824076526010886032e-03
3.195000000000000000e+02,2.130000000000000071e+01,6.868912078625423467e-03,6.872778913968982488e-03,6.869467237390568769e-03,6.868985421278645843e-03,6.868916012480116851e-03,6.868912564693016760e-03,6.868912108525985528e-03,6.868912080962216553e-03,6.868912078806617069e-03,6.868912078630859223e-03,6.868912078625423467e-03,2.549350252208533105e-02,1.409386911972350734e-02,6.869033427718965364e-03,6.868922294871281434e-03,6.868913052630679257e-03,6.868912148320471811e-03,6.868912085335927148e-03,6.868912079077954709e-03,6.868912078653508640e-03,6.868912078627386307e-03
3.232500000000000000e+02,2.155000000000000071e+01,5.492040808882962463e-03,5.495130719546876055e-03,5.492484424724927705e-03,5.492099415460249823e-03,5.492043952346711312e-03,5.492041197294035733e-03,5.492040832782144576e-03,5.492040810752983095e-03,5.492040809029673232e-03,5.492040808892309153e-03,5.492040808882962463e-03,2.046064803443605612e-02,1.128595735408126875e-02,5.492143556710706725e-03,5.492049752527469741e-03,5.492041610538634863e-03,5.492040869120538675e-03,5.492040814830176539e-03,5.492040809328269449e-03,5.492040808916343747e-03,5.492040808887635808e-03
3.270000000000000000e+02,2.180000000000000071e+01,4.478218101583010188e-03,4.480735032365706048e-03,4.478579454923275159e-03,4.478265840353588302e-03,4.478220662135678522e-03,4.478218417971133354e-03,4.478218121049646824e-03,4.478218103106097400e-03,4.478218101704610835e-03,4.478218101590248322e-03,4.478218101583010188e-03,1.673199405370964787e-02,9.212256592491571694e-03,4.478329873044487042e-03,4.478225616322632427e-03,4.478218808547014020e-03,4.478218169663218326e-03,4.478218107280699037e-03,4.478218102025984838e-03,4.478218101612324413e-03,4.478218101584819505e-03
3.307500000000000000e+02,2.205000000000000071e+01,3.705278216109466911e-03,3.707358501938420956e-03,3.705576880569702580e-03,3.705317672979533284e-03,3.705280332447039113e-03,3.705278477609528533e-03,3.705278232199351110e-03,3.705278217367081583e-03,3.705278216208467579e-03,3.705278216115267826e-03,3.705278216109466911e-03,1.387827033054857100e-02,7.628615301651945659e-03,3.705375775361881372e-03,3.705286835039721741e-03,3.705278881141894909e-03,3.705278283471692951e-03,3.705278221331157612e-03,3.705278216525384645e-03,3.705278216139051319e-03,3.705278216112560790e-03
3.345000000000000000e+02,2.230000000000000071e+01,3.101203146900924010e-03,3.102942234539079591e-03,3.101452825767063437e-03,3.101236132223710550e-03,3.101204916121506113e-03,3.101203365505571848e-03,3.101203160348601443e-03,3.101203147950527556e-03,3.101203146980813664e-03,3.101203146899493730e-03,3.101203146900924010e-03,1.163690099068809096e-02,6.388994591246802655e-03,3.101294477134719420e-03,3.101210881446722981e-03,3.101203771999503245e-03,3.101203230548436104e-03,3.101203151660407616e-03,3.101203147301804294e-03,3.101203146926463910e-03,3.101203146900515049e-03
3.382500000000000000e+02,2.255000000000000071e+01,2.618715115877903385e-03,2.620182280448509447e-03,2.618925754963089686e-03,2.618742943614557010e-03,2.618716608469587315e-03,2.618715300307355130e-03,2.618715127225682872e-03,2.618715116768193830e-03,2.618715115949383099e-03,2.618715115881327295e-03,2.618715115877903385e-03,9.842840358502033885e-03,5.398208534899368548e-03,3.373794372297838230e-03,2.618726252750550130e-03,2.618715663768658719e-03,2.618715191471055782e-03,2.618715122265523419e-03,2.618715116299507109e-03,2.618715115912787373e-03,2.618715115884109792e-03
3.420000000000000000e+02,2.280000000000000071e+01,2.228152064513748247e-03,2.229399043395799505e-03,2.228331091738705236e-03,2.228175715972521929e-03,2.228153333105286921e-03,2.228152221263476462e-03,2.228152074160385035e-03,2.228152065271968556e-03,2.228152064574624031e-03,2.228152064516975700e-03,2.228152064513748247e-03,8.391285712160740165e-03,4.595127129069442699e-03,2.872545466402401295e-03,2.228162225919232218e-03,2.228152758759560995e-03,2.228152138508952308e-03,2.228152070467441515e-03,2.228152064919623667e-03,2.228152064550140143e-03,2.228152064517977069e-03
3.457500000000000000e+02,2.305000000000000071e+01,1.906785094915749556e-03,1.907851447600857541e-03,1.906938189808071987e-03,1.906805320420592318e-03,1.906786179742659283e-03,1.906785228955106427e-03,1.906785103162370824e-03,1.906785095559160878e-03,1.906785094963047442e-03,1.906785094917590965e-03,1.906785094915749556e-03,7.190495602099017218e-03,4.811593920074950549e-03,2.457945018288720807e-03,1.906794560724994498e-03,1.906785738528745571e-03,1.906785163053716396e-03,1.906785100196878389e-03,1.906785095296663823e-03,1.906785094944634653e-03,1.906785094917360680e-03
3.495000000000000000e+02,2.330000000000000071e+01,1.640489889945921393e-03,1.641406452811807349e-03,1.640621479673754369e-03,1.640507343557260581e-03,1.640490836162007563e-03,1.640490005851710266e-03,1.640489897102474087e-03,1.640489890508359727e-03,1.640489889991636344e-03,1.640489889952435063e-03,1.640489889945921393e-03,7.477880709748017420e-03,4.150659923951411159e-03,2.114308589112544410e-03,1.640498501847745434e-03,1.640490693451507461e-03,1.640489953583068377e-03,1.640489894966652836e-03,1.640489890504451395e-03,1.640489889985359464e-03,1.640489889951842872e-03
3.532500000000000000e+02,2.355000000000000071e+01,1.416825182393486628e-03,1.417627339942806623e-03,1.416938775377639880e-03,1.416840314663224236e-03,1.416826006132630581e-03,1.416825284206842768e-03,1.416825188701235005e-03,1.416825182906891051e-03,1.416825182435612869e-03,1.416825182396157451e-03,1.416825182393486628e-03,6.463790334374124383e-03,3.585749881736512851e-03,1.825916239450751889e-03,1.416833110505554081e-03,1.416825942544656719e-03,1.416825256692784028e-03,1.416825187647960784e-03,1.416825182921216397e-03,1.416825182430635297e-03,1.416825182397492972e-03
3.570000000000000000e+02,2.380000000000000071e+01,1.228508990888591782e-03,1.229289154244282874e-03,1.228608913349358124e-03,1.228522270402795762e-03,1.228509765279929078e-03,1.228509081828081228e-03,1.228508997011254055e-03,1.228508991351713727e-03,1.228508990928652836e-03,1.228508990890328023e-03,1.228508990888591782e-03,5.623194482021210902e-03,3.109080693795966167e-03,1.583000560062263699e-03,1.228517741505581479e-03,1.228509723255755441e-03,1.228509060010740108e-03,1.228508995906037009e-03,1.228508991365853025e-03,1.228508990926792561e-03,1.228508990892188514e-03
3.607500000000000000e+02,2.405000000000000071e+01,1.067958175865671346e-03,1.068636837668236186e-03,1.068051301257460584e-03,1.067969918634313143e-03,1.067958874325707465e-03,1.067958256513456671e-03,1.067958181350493578e-03,1.067958176270765924e-03,1.067958175898270920e-03,1.067958175865292309e-03,1.067958175865671346e-03,4.857463543385126190e-03,2.703688078173904948e-03,1.376084080716674521e-03,1.067966430126933691e-03,1.067958858188013203e-03,1.067958239656549091e-03,1.067958180709746791e-03,1.067958176326109457e-03,1.067958175902946217e-03,1.067958175866555838e-03
3.645000000000000000e+02,2.430000000000000071e+01,9.312758586359958174e-04,9.318865845024424744e-04,9.313584760186558852e-04,9.312862939994723645e-04,9.312764828811534445e-04,9.312759295024015515e-04,9.312758634770158719e-04,9.312758590032650750e-04,9.312758586637336121e-04,9.312758586343264713e-04,9.312758586356106004e-04,4.238027748171001828e-03,2.358066139535548288e-03,1.199806102946418844e-03,9.312854125323937826e-04,9.312765000481672403e-04,9.312759188655896992e-04,9.312758647213653304e-04,9.312758591214076584e-04,9.312758586711817558e-04,9.312758586347116884e-04
3.682500000000000000e+02,2.455000000000000071e+01,8.134165676232925184e-04,8.139502099269532330e-04,8.134887469294884354e-04,8.134257390261359676e-04,8.134172015039362394e-04,8.134166310404006717e-04,8.134165721961957723e-04,8.134165680082858793e-04,8.134165676528573021e-04,8.134165676247250747e-04,8.134165676230319846e-04,3.703392320215075605e-03,2.060326323138444299e-03,1.047973190366914510e-03,8.134259434113798315e-04,8.134173100199701802e-04,8.134166302655949964e-04,8.134165734067889215e-04,8.134165680973708687e-04,8.134165676605414766e-04,8.134165676285021098e-04
3.720000000000000000e+02,2.480000000000000071e+01,7.123091987338035563e-04,7.127763575736377260e-04,7.123733321427885108e-04,7.123174286489211172e-04,7.123097783871247752e-04,7.123092607452328594e-04,7.123092028873523720e-04,7.123091990904813512e-04,7.123091987610983460e-04,7.123091987343310207e-04,7.123091987331442530e-04,3.244357995824857701e-03,1.804005716189418336e-03,9.176131053315898702e-04,7.123178793377155614e-04,7.123099110152136251e-04,7.123092553456193774e-04,7.123092063465333388e-04,7.123091991942541359e-04,7.123091987724381249e-04,7.123091987352540020e-04
3.757500000000000000e+02,2.505000000000000071e+01,6.243394220550038069e-04,6.248061697583096171e-04,6.243975069395471490e-04,6.243472168338833452e-04,6.243399451545938181e-04,6.243394778744304702e-04,6.243394257565183791e-04,6.243394223763704381e-04,6.243394220800626464e-04,6.243394220579362485e-04,6.243394220544705962e-04,2.849410712981288295e-03,1.581809276470185063e-03,8.043235411532193664e-04,6.732559379151611088e-04,6.243404579507240296e-04,6.243394761652291134e-04,6.243394297611386907e-04,6.243394226440204895e-04,6.243394220948581029e-04,6.243394220607353332e-04
3.795000000000000000e+02,2.530000000000000071e+01,5.484890656499183219e-04,5.488993257125219941e-04,5.485409576102500242e-04,5.484960501860316421e-04,5.484895303782184352e-04,5.484891152283164579e-04,5.484890690404750375e-04,5.484890659627748334e-04,5.484890656714483002e-04,5.484890656508602767e-04,5.484890656492455744e-04,2.504077724083941629e-03,1.390118127675973826e-03,7.770110815916980024e-04,5.916679056510004133e-04,5.484900762166771771e-04,5.484891328700571738e-04,5.484890728867930498e-04,5.484890662107724194e-04,5.484890656879994053e-04,5.484890656520713306e-04
3.832500000000000000e+02,2.555000000000000071e+01,4.820012082412810663e-04,4.824997419442638423e-04,4.820468306426709914e-04,4.820081599442016247e-04,4.820016306568220888e-04,4.820012549932533685e-04,4.820012117876118301e-04,4.820012085294814652e-04,4.820012082628553885e-04,4.820012082403312510e-04,4.820012082408740026e-04,2.202898368699007965e-03,1.222266591839883156e-03,6.827053379326156234e-04,5.199294376566420762e-04,4.820021420286026213e-04,4.820012717413079718e-04,4.820012147726030448e-04,4.820012087684273183e-04,4.820012082784594430e-04,4.820012082445375217e-04
3.870000000000000000e+02,2.580000000000000071e+01,4.244984959324130157e-04,4.249375706499328663e-04,4.245394831649713929e-04,4.245048383813868021e-04,4.244989277580723933e-04,4.244985384796927884e-04,4.244984992441624364e-04,4.244984961918418331e-04,4.244984959508655404e-04,4.244984959298160263e-04,4.244984959318663068e-04,1.942134877775256868e-03,1.167487324759808060e-03,6.007972626841510434e-04,4.578551123070205217e-04,4.244993344139442386e-04,4.244985771667048242e-04,4.244985021141447373e-04,4.244984964928229698e-04,4.244984959850368824e-04,4.244984959362401952e-04
3.907500000000000000e+02,2.605000000000000071e+01,3.737635330771676870e-04,3.741671411007759852e-04,3.738044271736403064e-04,3.737692551090607534e-04,3.737640624925948202e-04,3.737635710700990248e-04,3.737635367070848546e-04,3.737635333217667871e-04,3.737635330969777412e-04,3.737635330818450436e-04,3.737635330815699273e-04,1.712610371668576385e-03,1.029111485261106776e-03,5.290364209024212960e-04,4.031313160173921454e-04,3.737643312016640301e-04,3.737636118230935368e-04,3.737635404143162623e-04,3.737635336191927706e-04,3.737635331321956093e-04,3.737635330852842955e-04
3.945000000000000000e+02,2.630000000000000071e+01,3.298266993809867952e-04,3.304485529374155857e-04,3.298705851092977753e-04,3.298317451740543998e-04,3.298271798616595136e-04,3.298267341829412449e-04,3.298267028787116913e-04,3.298266996520221052e-04,3.298266993996646170e-04,3.298266993833388091e-04,3.298266993798799874e-04,1.511869568727762904e-03,9.073315458687034735e-04,4.667238281321428811e-04,3.557070336196501152e-04,3.298275712907077590e-04,3.298267731164197564e-04,3.298267062761299972e-04,3.298266998713130535e-04,3.298266994283038716e-04,3.298266993818169146e-04
3.982500000000000000e+02,2.655000000000000071e+01,2.908241521534557614e-04,2.913742038624776319e-04,2.908628750512862269e-04,2.908286845816861806e-04,2.908245977008884226e-04,2.908241885314625966e-04,2.908241553714673933e-04,2.908241524106964420e-04,2.908241521752864432e-04,2.908241521541510060e-04,2.908241521570710335e-04,1.481407093389646183e-03,8.001050662848550573e-04,4.116000655423283764e-04,3.136502611551903082e-04,2.908249631277145912e-04,2.908242205132953602e-04,2.908241586801390351e-04,2.908241526290034225e-04,2.908241522055991096e-04,2.908241521597129632e-04
4.020000000000000000e+02,2.680000000000000071e+01,2.568177325841980072e-04,2.573372427597210230e-04,2.568535430084828799e-04,2.568222765587353058e-04,2.568181389128252191e-04,2.568177659854413127e-04,2.568177354772256758e-04,2.568177328152044647e-04,2.568177326031925245e-04,2.568177325872706904e-04,2.568177325871309909e-04,1.312488766386512955e-03,7.069068162279280041e-04,3.634709861676686999e-04,2.769635845223030347e-04,2.568186838458857545e-04,2.568177971722907481e-04,2.568177390308703590e-04,2.568177331890886023e-04,2.568177326361535174e-04,2.568177325916002891e-04
4.057500000000000000e+02,2.705000000000000071e+01,2.267408080358843656e-04,2.271996293622743229e-04,2.267724456436894616e-04,2.267448218163328093e-04,2.267411716121495158e-04,2.267408450164577543e-04,2.267408107143497795e-04,2.267408082675142122e-04,2.267408080517282999e-04,2.267408080347626772e-04,2.267408080346224627e-04,1.161634206407761473e-03,6.244930464408901408e-04,3.209540030650642382e-04,2.445335074175286334e-04,2.267417151394225910e-04,2.267408840495911963e-04,2.267408141453317321e-04,2.267408086050039327e-04,2.267408080775272700e-04,2.267408080361647945e-04
4.095000000000000000e+02,2.730000000000000071e+01,2.007358527453599834e-04,2.012056917811553452e-04,2.007638175902100677e-04,2.007394812975695517e-04,2.007361911549404251e-04,2.007358874865068730e-04,2.007358556597426671e-04,2.007358529656903562e-04,2.007358527684341637e-04,2.007358527481738946e-04,2.007358527429681521e-04,1.028278794554978977e-03,5.526621172738506666e-04,2.840038178382296046e-04,2.164572474361273918e-04,2.051304242053766458e-04,2.007359606672837139e-04,2.007358584617090355e-04,2.007358534865479646e-04,2.007358527924932334e-04,2.007358527462041703e-04
4.132500000000000000e+02,2.755000000000000071e+01,1.773498871561636481e-04,1.777649333427590783e-04,1.773794502296416244e-04,1.773532503844391962e-04,1.773502351400119278e-04,1.773499191067832341e-04,1.773498898547729420e-04,1.773498873555745298e-04,1.773498871780381588e-04,1.773498871575748999e-04,1.773498871596918046e-04,9.117485033427394359e-04,4.886811715371713275e-04,2.509793131688001612e-04,1.912494333029288000e-04,1.812594983724281721e-04,1.773499868187036960e-04,1.773498942343327265e-04,1.773498878811273570e-04,1.773498872145897582e-04,1.773498871606796754e-04
4.170000000000000000e+02,2.780000000000000071e+01,1.571993126674665539e-04,1.575665105262471881e-04,1.572254637198754190e-04,1.572023624686044512e-04,1.571996970293378505e-04,1.571993413708556390e-04,1.571993151793544955e-04,1.571993128529820295e-04,1.571993126864284639e-04,1.571993126710042243e-04,1.571993126656269610e-04,8.068222364121213326e-04,4.326866268063807764e-04,2.223980600255969680e-04,1.750715551964426441e-04,1.606557171727058240e-04,1.571994089788619363e-04,1.571993193450328501e-04,1.571993133636802027e-04,1.571993127212391599e-04,1.571993126701551856e-04
4.207500000000000000e+02,2.805000000000000071e+01,1.389484468741595689e-04,1.392733935033790035e-04,1.389832949120285211e-04,1.389511452725199030e-04,1.389487987138464300e-04,1.389484738964157193e-04,1.389484492934618491e-04,1.389484470897634437e-04,1.389484468923156998e-04,1.389484468752943491e-04,1.389484468774220146e-04,7.153999312711983123e-04,3.831340956983675600e-04,2.053574382621434062e-04,1.547480789250302920e-04,1.420053514995528324e-04,1.389485360842290763e-04,1.389484549886662484e-04,1.389484475059356403e-04,1.389484469265002420e-04,1.389484468789822899e-04
4.245000000000000000e+02,2.830000000000000071e+01,1.233037370659081260e-04,1.235913589525377675e-04,1.233345861914780166e-04,1.233066575894939810e-04,1.233040675140731866e-04,1.233037664078824515e-04,1.233037393247216236e-04,1.233037372690321833e-04,1.233037370787011153e-04,1.233037370661924309e-04,1.233037370643445439e-04,6.408407934716285137e-04,3.396021826808099785e-04,1.821495944177310949e-04,1.372608209221462029e-04,1.260082727703214027e-04,1.233038201833075637e-04,1.233037446463161612e-04,1.233037378179930980e-04,1.233037371160850297e-04,1.233037370673295693e-04
4.282500000000000000e+02,2.855000000000000071e+01,1.090151166600680929e-04,1.092994868250960622e-04,1.090438492533322555e-04,1.090177750992936981e-04,1.090154206190583269e-04,1.090151546891914274e-04,1.090151187473690873e-04,1.090151169075763920e-04,1.090151166720305156e-04,1.090151166603528992e-04,1.090151166583591734e-04,5.723760187411351457e-04,3.005493380258873900e-04,1.611337477342733061e-04,1.213699749429453142e-04,1.114087525734619238e-04,1.090152066814570634e-04,1.090151241427082514e-04,1.090151173632878697e-04,1.090151167106235728e-04,1.090151166630586884e-04
4.320000000000000000e+02,2.880000000000000071e+01,9.685484876601130940e-05,9.710661477584423386e-05,9.690361448647937686e-05,9.685780212560375613e-05,9.685511794031804122e-05,9.685488361941931089e-05,9.685485104034966051e-05,9.685484900850849384e-05,9.685484878426992451e-05,9.685484876458485171e-05,9.685484876444221136e-05,5.084542963738418984e-04,2.666989577492559884e-04,1.430500855426119827e-04,1.077945418649977011e-04,9.897386663691455080e-05,9.685493241128054144e-05,9.685485578502116733e-05,9.685484940877150072e-05,9.685484881636514129e-05,9.685484876815098239e-05
4.357500000000000000e+02,2.905000000000000071e+01,8.563631023569733881e-05,8.585929099147716307e-05,8.567950836426502183e-05,8.563892824134771418e-05,8.563660016037604524e-05,8.563634293562025419e-05,8.563631250636660069e-05,8.563631045826435300e-05,8.563631025341127785e-05,8.563631023912584358e-05,8.563631023912584358e-05,4.530409497362691612e-04,2.479958817347393532e-04,1.265621718220700121e-04,9.532575529833351997e-05,8.751264534680829857e-05,8.563640687792355643e-05,8.563631685585176888e-05,8.563631085954211890e-05,8.563631029683898231e-05,8.563631024112580356e-05
4.395000000000000000e+02,2.930000000000000071e+01,7.618057650769351837e-05,7.637809149173456426e-05,7.622168607450971814e-05,7.618303279347847577e-05,7.618084067760456219e-05,7.618060701989319171e-05,7.618057914891917615e-05,7.618057671252618341e-05,7.618057652414307439e-05,7.618057650783656529e-05,7.618057650969608044e-05,4.030810288855424077e-04,2.201722068038804766e-04,1.124344999316111382e-04,8.476618147926510884e-05,7.784236882800611842e-05,7.618067113165860810e-05,7.618058398394269811e-05,7.618057712262062717e-05,7.618057656676886227e-05,7.618057651069735470e-05
4.432500000000000000e+02,2.955000000000000071e+01,6.734861436189328769e-05,6.752359505008326051e-05,6.738504852334024572e-05,6.735079052746615767e-05,6.734884842989654870e-05,6.734864182395492447e-05,6.734861681182497046e-05,6.734861460118693932e-05,6.734861437864814149e-05,6.734861436017484080e-05,6.734861436461416081e-05,3.569086673536548326e-04,1.954624032642332109e-04,9.948915156813251148e-05,7.495603131332833268e-05,6.882078365647148325e-05,6.734870212466726456e-05,6.734862135668598577e-05,6.734861493900484773e-05,6.734861443292240778e-05,6.734861436490056637e-05
4.470000000000000000e+02,2.980000000000000071e+01,5.999813265791842690e-05,6.015316818334700801e-05,6.003596389388470239e-05,6.000006085249027783e-05,5.999834687162447906e-05,5.999816236338873567e-05,5.999813504698228142e-05,5.999813287767331204e-05,5.999813267167998824e-05,5.999813265576818295e-05,5.999813265533813415e-05,3.231730333073851743e-04,1.738042000457957158e-04,8.851139656627213703e-05,6.673961240339165517e-05,6.130248747862958281e-05,6.036829327124479508e-05,5.999814262257675715e-05,5.999813320852411018e-05,5.999813272385923034e-05,5.999813266307901240e-05
4.507500000000000000e+02,3.005000000000000071e+01,5.302614750914497123e-05,5.316352614474989193e-05,5.305966399285045010e-05,5.302827621829698168e-05,5.302635076649405370e-05,5.302617496395308541e-05,5.302614973866174046e-05,5.302614771288483502e-05,5.302614752406676442e-05,5.302614751101019199e-05,5.302614751172758824e-05,2.900955082794080711e-04,1.540475331217972346e-04,7.830858827012604885e-05,5.900635146630404888e-05,5.472819025449720344e-05,5.335559812528124400e-05,5.302615720458007947e-05,5.302614815738209791e-05,5.302614757715391064e-05,5.302614751717978347e-05
4.545000000000000000e+02,3.030000000000000071e+01,4.731812564588154692e-05,4.743986990283430701e-05,4.734783016885916524e-05,4.732116419427898524e-05,4.731831226155513786e-05,4.731815583064496100e-05,4.731812773042657402e-05,4.731812583197856145e-05,4.731812566182040983e-05,4.731812564329686993e-05,4.731812564243530867e-05,2.666352019966082803e-04,1.369659023148287716e-04,6.974095326377965974e-05,5.262616845668191334e-05,4.882973584112502811e-05,4.761006280726822268e-05,4.731813461630329662e-05,4.731812626634852224e-05,4.731812570633435613e-05,4.731812564889701132e-05
4.582500000000000000e+02,3.055000000000000071e+01,4.179860523824452704e-05,4.190650381810262932e-05,4.182493318930132349e-05,4.180129473281250519e-05,4.179877763115325896e-05,4.179863348465896435e-05,4.179860753865785231e-05,4.179860542720345584e-05,4.179860525591901467e-05,4.179860524341754698e-05,4.179860523853191515e-05,2.374904605593660940e-04,1.221436847521543240e-04,6.170015322078388855e-05,4.724319181269645145e-05,4.313600010795507589e-05,4.205731572645848046e-05,4.179861332755480878e-05,4.179860598531485392e-05,4.179860529902750969e-05,4.179860524456710622e-05
4.620000000000000000e+02,3.080000000000000071e+01,3.737424823545046327e-05,3.752163356194254196e-05,3.739758489659019422e-05,3.737677216006926524e-05,3.737444086094620396e-05,3.737427495633633643e-05,3.737425037727385048e-05,3.737424841043697374e-05,3.737424825486145653e-05,3.737424823430018575e-05,3.737424823501911343e-05,2.131147109638091802e-04,1.087743260813829637e-04,5.502442232244620664e-05,4.220149190533871203e-05,3.855968912861584022e-05,3.760353899778200024e-05,3.737425591228265567e-05,3.737424898198289034e-05,3.737424830518625891e-05,3.737424823947645152e-05
4.657500000000000000e+02,3.105000000000000071e+01,3.299073624482125403e-05,3.312138713708687724e-05,3.301399152648318926e-05,3.299524448180958514e-05,3.299091346702242878e-05,3.299076055945681155e-05,3.299073923750244370e-05,3.299073641544522634e-05,3.299073626453076204e-05,3.299073624813014420e-05,3.299073624539670789e-05,1.902830968337310233e-04,9.668982826183359855e-05,4.864247601675555335e-05,3.727293156245925038e-05,3.404172747853635614e-05,3.319397471746898841e-05,3.299074451591188067e-05,3.299073694098432480e-05,3.299073631330102179e-05,3.299073625143904114e-05
4.695000000000000000e+02,3.130000000000000071e+01,2.957101536818207072e-05,2.968683704358925023e-05,2.959163104055207965e-05,2.957502216955244253e-05,2.957122465236650856e-05,2.957103759103101831e-05,2.957101826964319571e-05,2.957101556249561993e-05,2.957101538890884835e-05,2.957101537408344751e-05,2.957101536861387795e-05,1.701202544779458544e-04,8.620323310117079959e-05,4.463543478148952011e-05,3.337043455069208864e-05,3.050285795640120918e-05,2.975117456795634639e-05,2.957102305623362108e-05,2.957101600164424246e-05,2.957101543151389409e-05,2.957101537336376767e-05
4.732500000000000000e+02,3.155000000000000071e+01,2.607709113366106737e-05,2.617977148660578500e-05,2.609536767637843157e-05,2.608064349519153080e-05,2.607729001289907291e-05,2.607711470295826693e-05,2.607709380656742773e-05,2.607709131351561172e-05,2.607709115007693520e-05,2.607709113337306939e-05,2.607709113337306939e-05,1.573343965862311893e-04,7.662781939212760481e-05,3.944772117952635216e-05,2.944758157382266030e-05,2.690355048564836398e-05,2.623680823917848341e-05,2.607710001651715746e-05,2.607709174191214370e-05,2.607709119457257541e-05,2.607709113913302218e-05
4.770000000000000000e+02,3.180000000000000071e+01,2.344448224192185562e-05,2.353551600075639940e-05,2.346068573273091915e-05,2.344788331355682456e-05,2.344465863533188969e-05,2.344450378326965253e-05,2.344448465382792545e-05,2.344448246189322204e-05,2.344448226439437154e-05,2.344448224379456754e-05,2.344448224653160204e-05,1.411120889115357268e-04,6.843279260375815056e-05,3.532226205831786095e-05,2.643437928000880906e-05,2.417733318674978219e-05,2.358609656410176427e-05,2.344449069432517010e-05,2.344448292690145213e-05,2.344448229997585735e-05,2.344448225070918548e-05
4.807500000000000000e+02,3.204999999999999716e+01,2.064784682826836709e-05,2.072855815421826734e-05,2.066221296012897912e-05,2.065086235041185700e-05,2.064800322511064503e-05,2.064786660827800819e-05,2.064784906865397849e-05,2.064784704759472470e-05,2.064784684930755758e-05,2.064784683230327968e-05,2.064784682740374296e-05,1.253798907167957377e-04,6.071198131878848534e-05,3.120210592818571465e-05,2.330237206773080338e-05,2.129774209552495306e-05,2.077340545861832232e-05,2.068457447588900255e-05,2.064784780514969655e-05,2.064784688115454966e-05,2.064784683662640032e-05
4.845000000000000000e+02,3.229999999999999716e+01,1.863244853991163414e-05,1.880601573627026400e-05,1.864518609199463972e-05,1.863560188733872307e-05,1.863258720255650411e-05,1.863246738624119091e-05,1.863245097341656640e-05,1.863244874070966442e-05,1.863244855720938185e-05,1.863244853731697232e-05,1.863244853847015347e-05,1.149729350102540460e-04,5.487910712914375949e-05,2.801729326654894359e-05,2.098769827494525501e-05,1.920882134669352510e-05,1.874379306200870288e-05,1.866543745568794414e-05,1.863244944083603961e-05,1.863244859656176008e-05,1.863244854337118436e-05
4.882500000000000000e+02,3.254999999999999716e+01,1.638278314132781850e-05,1.653668718206266253e-05,1.639407710382516164e-05,1.638557919291524725e-05,1.638294247596333090e-05,1.638280049896767329e-05,1.638278540462805637e-05,1.638278332747297839e-05,1.638278315935116851e-05,1.638278314233712602e-05,1.638278314493248918e-05,1.028005809387705913e-04,4.874669587403775183e-05,2.472048675769265190e-05,1.847233795548361079e-05,1.689456170104125461e-05,1.652869570018973951e-05,1.641203463359494356e-05,1.638278399621136865e-05,1.638278320361651741e-05,1.638278314868134520e-05
4.920000000000000000e+02,3.279999999999999716e+01,1.485169120396838566e-05,1.498816117918706026e-05,1.486170545152476563e-05,1.485417049517935269e-05,1.485193204964589539e-05,1.485170658920825799e-05,1.485169379533670838e-05,1.485169137818771637e-05,1.485169121781363046e-05,1.485169120483371283e-05,1.485169120310305680e-05,9.157248996436676437e-05,4.438311845490178317e-05,2.226169332712764264e-05,1.670613358150782311e-05,1.537694653026052544e-05,1.498108315687981726e-05,1.487762776849083993e-05,1.485169200728102769e-05,1.485169127521370752e-05,1.485169120670858976e-05
4.957500000000000000e+02,3.304999999999999716e+01,1.303133602468286387e-05,1.315234914227133686e-05,1.304536920570914325e-05,1.303353448791310668e-05,1.303154941651250510e-05,1.303135292610050045e-05,1.303133848331217739e-05,1.303133621855741115e-05,1.303133604112757994e-05,1.303133602208632841e-05,1.303133602309609163e-05,8.247615293808084765e-05,3.959655426293630002e-05,1.966968055294057130e-05,1.467988071557684921e-05,1.349750461668366037e-05,1.314587280958463880e-05,1.305433403895984049e-05,1.303133677306169910e-05,1.303133609103873547e-05,1.303133602771215353e-05
4.995000000000000000e+02,3.329999999999999716e+01,1.188046359728887719e-05,1.198777225305666551e-05,1.189289852232949118e-05,1.188267144966686041e-05,1.188066491977595495e-05,1.188048040767160542e-05,1.188046587848463425e-05,1.188046388454842744e-05,1.188046361561231403e-05,1.188046360161724773e-05,1.188046360118441051e-05,7.947822449011746786e-05,3.560592376484124783e-05,1.778937022405575327e-05,1.334287541350169194e-05,1.229411336334243005e-05,1.198204185887051928e-05,1.190085751289984618e-05,1.188046440683851927e-05,1.188046366913983438e-05,1.188046360897547885e-05
5.032500000000000000e+02,3.354999999999999716e+01,1.039722524591029969e-05,1.129677907031925993e-05,1.040825213342234317e-05,1.039918403158539769e-05,1.039760129588412910e-05,1.039724520908930453e-05,1.039722726499922948e-05,1.039722550839763279e-05,1.039722525731024508e-05,1.039722524735333043e-05,1.039722524432296672e-05,7.125494907509968444e-05,3.150328338154140414e-05,1.568488461519784672e-05,1.169566965186426479e-05,1.076448208846225156e-05,1.048731717502658042e-05,1.041531019889636921e-05,1.039722599412185608e-05,1.039722530622899478e-05,1.039722525038369583e-05
5.070000000000000000e+02,3.379999999999999716e+01,9.544978660470109400e-06,1.047500418844168620e-05,9.554757089296669125e-06,9.546715678283950772e-06,9.545312143882862029e-06,9.544996391016273432e-06,9.544980894035150627e-06,9.544978912316259061e-06,9.544978680386882980e-06,9.544978664655517727e-06,9.544978663933896478e-06,7.259512667157189169e-05,2.848485574656402060e-05,1.425990475365442213e-05,1.080247667457081317e-05,9.870815545136757242e-06,9.624890401177789854e-06,9.561016328573796597e-06,9.544979519200530834e-06,9.544978720653401195e-06,9.544978666820384862e-06
5.107500000000000000e+02,3.404999999999999716e+01,8.326558603881735785e-06,9.369651822056626045e-06,8.335230043536920709e-06,8.328098975126673912e-06,8.326878930833175771e-06,8.326575507500787285e-06,8.326560640855376627e-06,8.326558834253755396e-06,8.326558624811525194e-06,8.326558606768603640e-06,8.326558601283555393e-06,6.664911102577642757e-05,2.577874948971110411e-05,1.252396093510273676e-05,9.443286264093753006e-06,8.615561937745477543e-06,8.397458724630544295e-06,8.340781136057006176e-06,8.326559393151284754e-06,8.326558669413627290e-06,8.326558605613857176e-06
5.145000000000000000e+02,3.429999999999999716e+01,7.708929739227615954e-06,9.373029253672394241e-06,7.716619601051325330e-06,7.710295742033468510e-06,7.709213764664166348e-06,7.708944728720346087e-06,7.708931547771685327e-06,7.708929951148328933e-06,7.708929761025998687e-06,7.708929741826097890e-06,7.708929742403538885e-06,6.062205998229039177e-05,2.334270559756531488e-05,1.144469458547346011e-05,8.702466136693147480e-06,7.965375487772221854e-06,7.771822871937134725e-06,7.721543857147645311e-06,7.708930517328871189e-06,7.708929804334046197e-06,7.708929746156902810e-06
5.182500000000000000e+02,3.454999999999999716e+01,6.698594341876932603e-06,8.176196528486651626e-06,6.715306274079479213e-06,6.699805735304049198e-06,6.698894643421761085e-06,6.698607640407034366e-06,6.698596007531868223e-06,6.698594578940763218e-06,6.698594362089440113e-06,6.698594346496934900e-06,6.698594344620058967e-06,5.359866486574172361e-05,2.072499277091626986e-05,1.002737481240471109e-05,7.582266261990852923e-06,6.926395209895239460e-06,6.754384294325821455e-06,6.709781900578788304e-06,6.701781225446476908e-06,6.698594431966963002e-06,6.698594347651934627e-06
5.220000000000000000e+02,3.479999999999999716e+01,6.265341575524834010e-06,7.917292303486346116e-06,6.280214710137673160e-06,6.266415869330251068e-06,6.265607892584841552e-06,6.265356959948939920e-06,6.265343168271667040e-06,6.265341792395992086e-06,6.265341594006530489e-06,6.265341578701376122e-06,6.265341577690658292e-06,5.516506832292491152e-05,1.895561474097502379e-05,9.289683711111808417e-06,7.050574450031973117e-06,6.467514651849262562e-06,6.314877447936268207e-06,6.279946611759772033e-06,6.268186603275571343e-06,6.265341665623105193e-06,6.265341580578423156e-06
5.257500000000000000e+02,3.504999999999999716e+01,5.418548432711236851e-06,7.008851879530719045e-06,5.431738560711231678e-06,5.419501144701406249e-06,5.418784608531045368e-06,5.418572041383739594e-06,5.418549899670494912e-06,5.418548674581179843e-06,5.418548448017632969e-06,5.418548433144436605e-06,5.418548428379237614e-06,5.026860725093700813e-05,1.688770757538118702e-05,8.182089212067565509e-06,6.116063633598579852e-06,5.598053241997926706e-06,5.462499673142378386e-06,5.431493257513948255e-06,5.421071696784517146e-06,5.418548513142017769e-06,5.418548434299636232e-06
5.295000000000000000e+02,3.529999999999999716e+01,5.130217958789720740e-06,6.574659989943042800e-06,5.141915586489415059e-06,5.131062859147033846e-06,5.130427412722162455e-06,5.130238950856391465e-06,5.130219322023460296e-06,5.130218183059000102e-06,5.130217975396911284e-06,5.130217961966748201e-06,5.130217961100286012e-06,5.971075298187445281e-05,1.546793182624199795e-05,7.597213127938181052e-06,5.756511573412407865e-06,5.289662309451594674e-06,5.175500073550062761e-06,5.141678986731896654e-06,5.132455732245609403e-06,5.130218030561666697e-06,5.130217964421724121e-06
5.332500000000000000e+02,3.554999999999999716e+01,4.411982122634910923e-06,5.849173741049976826e-06,4.422356193851191048e-06,4.413176285570086842e-06,4.412167880135893977e-06,4.412001953029991800e-06,4.411983678178060453e-06,4.411982338975421492e-06,4.411982142564810972e-06,4.411982124079106333e-06,4.411982123790267251e-06,5.378253827435489938e-05,1.424272379729663756e-05,6.630561276659517871e-06,4.968987890588838773e-06,4.553596450589969828e-06,4.452155141704414755e-06,4.422147289937462498e-06,4.413966740648910728e-06,4.411982193256078765e-06,4.411982132166602324e-06
5.370000000000000000e+02,3.579999999999999716e+01,4.237580579132122582e-06,6.045936624453826570e-06,4.323862638049146977e-06,4.238639623244026603e-06,4.237767752857627020e-06,4.237598164797811437e-06,4.237582014166117632e-06,4.237580775842700503e-06,4.237580601951705177e-06,4.237580578987694994e-06,4.237580574366007101e-06,5.003210054294700613e-05,1.311176840347809274e-05,6.220479818237081393e-06,4.735017036249288519e-06,4.363230369030942481e-06,4.273237948839954322e-06,4.246597877954630646e-06,4.239340716930335361e-06,4.237580649324003115e-06,4.237580581876249292e-06
5.407500000000000000e+02,3.604999999999999716e+01,3.620415160652689319e-06,5.339807642993194919e-06,3.704186610072258226e-06,3.621354387408555321e-06,3.620581162090254079e-06,3.620447848744863435e-06,3.620416881884388613e-06,3.620415338741024278e-06,3.620415185062201461e-06,3.620415158919469750e-06,3.620415160652689319e-06,7.261364573574789034e-05,1.236946838970335531e-05,5.394777040370101028e-06,4.063664123415580762e-06,3.742410250552983414e-06,3.652069053136476930e-06,3.628414112166235097e-06,3.621976211932910234e-06,3.620415224926257053e-06,3.620415165996783661e-06
5.445000000000000000e+02,3.629999999999999716e+01,3.535588534935894955e-06,5.823697129188424912e-06,3.621930294400871884e-06,3.536421501250830276e-06,3.535735755976900126e-06,3.535617525482514032e-06,3.535590179256912429e-06,3.535588730220682221e-06,3.535588560646466220e-06,3.535588537246957436e-06,3.535588535802543491e-06,6.588477982380712666e-05,1.145277045390628727e-05,5.173578275570712137e-06,3.931096688731946785e-06,3.643918016956193138e-06,3.563681519452252758e-06,3.542686036299722755e-06,3.536973074754104248e-06,3.535588614378670809e-06,3.535588537824723268e-06
5.482500000000000000e+02,3.654999999999999716e+01,2.997892331132422959e-06,5.231599559948033801e-06,3.094184342727282087e-06,2.998631064423033665e-06,2.998022892108898324e-06,2.997920236147475480e-06,2.997893785570379207e-06,2.997892503602272758e-06,2.997892352221701049e-06,2.997892330410187187e-06,2.997892326365668391e-06,1.055614309915291828e-04,1.035462126678163924e-05,4.465536514758272322e-06,3.350139016204276379e-06,3.094175188536097897e-06,3.022822878284127748e-06,3.004188340117809177e-06,2.999120421333040302e-06,2.997892399889247567e-06,2.997892335176942178e-06
5.520000000000000000e+02,3.679999999999999716e+01,2.983499952467493722e-06,5.113244393580509808e-06,3.130884015186186412e-06,2.984155116421693632e-06,2.983615746479321815e-06,2.983524701601534877e-06,2.983501243436500493e-06,2.983500115265084461e-06,2.983499970812918693e-06,2.983499957667771610e-06,2.983499956512154395e-06,9.500114753538548657e-05,9.565737152912633787e-06,4.295972416213090543e-06,3.297432413285224923e-06,3.069094319093859945e-06,3.005642547135385446e-06,2.989085155305537001e-06,2.984589185790927418e-06,2.983816598548919689e-06,2.983499961567980132e-06
5.557500000000000000e+02,3.704999999999999716e+01,2.508293687228644954e-06,4.430861777319174667e-06,2.650708770817438180e-06,2.509750781004761766e-06,2.508396381027437822e-06,2.508319824348073897e-06,2.508294829591829507e-06,2.508293840641606576e-06,2.508293705430182745e-06,2.508293686217448551e-06,2.508293685928534930e-06,9.291563340525172483e-05,8.494174591761485766e-06,3.706868346314469645e-06,2.792893022214394912e-06,2.584441608300986735e-06,2.527946207031273284e-06,2.513248498737076517e-06,2.509259902430566619e-06,2.508575809042816905e-06,2.508293695896043841e-06
5.595000000000000000e+02,3.729999999999999716e+01,2.549287853508404607e-06,4.883241712435194312e-06,2.698391750787255509e-06,2.550580114770959492e-06,2.549378930877018031e-06,2.549311032793699611e-06,2.549289178212345458e-06,2.549287997680109295e-06,2.549287869832455330e-06,2.549287852497180252e-06,2.549287852930562118e-06,8.480107612616607040e-05,8.514450858273334781e-06,3.627388331442057931e-06,2.803702321586251614e-06,2.616964092543834403e-06,2.566728139521380577e-06,2.553688521156210214e-06,2.550549364015330768e-06,2.549538080115082947e-06,2.549287862464963178e-06
5.632500000000000000e+02,3.754999999999999716e+01,2.123223639419015494e-06,4.278932053679582935e-06,2.266886845585006146e-06,2.124369725117242190e-06,2.123304413227403658e-06,2.123244198834927874e-06,2.123225682286600845e-06,2.123223768136575685e-06,2.123223663688993357e-06,2.123223640574728847e-06,2.123223638263302142e-06,7.612410670796522288e-05,9.015843380909349542e-06,3.084657947834280766e-06,2.356115852199772819e-06,2.183391769272437801e-06,2.138725326045861037e-06,2.127762092306985394e-06,2.124341829522720277e-06,2.123445566406329945e-06,2.123223646353294763e-06
5.670000000000000000e+02,3.779999999999999716e+01,2.207775332192635351e-06,5.446130427434979990e-06,2.347183116673656637e-06,2.208791779420542398e-06,2.207891670104681972e-06,2.207793563096662030e-06,2.207777144823606931e-06,2.207775480127131019e-06,2.207775350828914496e-06,2.207775332770504521e-06,2.207775331181364409e-06,6.797109768461533736e-05,8.478344967058324102e-06,3.080519889048317327e-06,2.417678188961306399e-06,2.261793985367131802e-06,2.221538730607388187e-06,2.211801850129935152e-06,2.208765369212481584e-06,2.207972157160805374e-06,2.207775338115794026e-06
5.707500000000000000e+02,3.804999999999999716e+01,1.820358309092663111e-06,4.805675325115322436e-06,2.000361796683984032e-06,1.821259786776868823e-06,1.820461653434906418e-06,1.820376715444476192e-06,1.820360026408205524e-06,1.820358451106727126e-06,1.820358331485521519e-06,1.820358315738285622e-06,1.820358312993354654e-06,6.728458657177615156e-05,7.617235718205273213e-06,2.653813475724012606e-06,2.007996573891242393e-06,1.868707855173792748e-06,1.832570075192473214e-06,1.823931876307007969e-06,1.821236505716463661e-06,1.820532886995929955e-06,1.820358317616396317e-06
5.745000000000000000e+02,3.829999999999999716e+01,1.939166061170718668e-06,4.773231249158754784e-06,2.106837966303691558e-06,1.946978972987613005e-06,1.939257712367321900e-06,1.939182374573726133e-06,1.939169282474391558e-06,1.939166228614363897e-06,1.939166077640585266e-06,1.939166060881773707e-06,1.939166060448355841e-06,6.101811062410051473e-05,7.223914721964137712e-06,2.692337280075014257e-06,2.106087949376328962e-06,1.982198482617058474e-06,1.950010834907972822e-06,1.942339343479996326e-06,1.939945076187929806e-06,1.939320897710822534e-06,1.939166068538816872e-06
5.782500000000000000e+02,3.854999999999999716e+01,1.306207839606090658e-06,1.148021415179498445e-05,1.525897340408715590e-06,1.314284632756464381e-06,1.306289128461486042e-06,1.306222308751027388e-06,1.306210694715848426e-06,1.306207989715342570e-06,1.306207859543604263e-06,1.306207841195312720e-06,1.306207837872393785e-06,5.369740538662112680e-05,8.472746171379976529e-06,2.056914849933857769e-06,1.456190627827534583e-06,1.344609239795796943e-06,1.316734881391436831e-06,1.309023656858525416e-06,1.306898936245481889e-06,1.306345169056272151e-06,1.306207846107453716e-06
5.820000000000000000e+02,3.879999999999999716e+01,1.515791355448664499e-06,1.067918804659985625e-05,1.738634627674674555e-06,1.524893027372036366e-06,1.515863450603974240e-06,1.515804188588287999e-06,1.515794099927361782e-06,1.515791499058467859e-06,1.515791371630050945e-06,1.515791355593141215e-06,1.515791353425991326e-06,4.897265784232332405e-05,1.259414183459985621e-05,2.204566884030360387e-06,1.655378748508573036e-06,1.549991994005861420e-06,1.525141811852052850e-06,1.518289183586269169e-06,1.516404594448061942e-06,1.515913158666865275e-06,1.515791361516684443e-06
5.857500000000000000e+02,3.904999999999999716e+01,1.235607871121721749e-06,9.895725071010770836e-06,1.444662802034970675e-06,1.250229203168428121e-06,1.235671807858146433e-06,1.235619251683096846e-06,1.235610301681376667e-06,1.235607996528948856e-06,1.235607882246556340e-06,1.235607871266200159e-06,1.235607869532459664e-06,4.552830763007791422e-05,1.119827944767169849e-05,1.865762020060226869e-06,1.359929102490511063e-06,1.266044448858507400e-06,1.243929078405064800e-06,1.237825110916237084e-06,1.236151916134845716e-06,1.235715914360078369e-06,1.235607875456072984e-06
5.895000000000000000e+02,3.929999999999999716e+01,1.446228376231716278e-06,9.235791411600698000e-06,1.634767490093729298e-06,1.459520945368206303e-06,1.446370674184612270e-06,1.446238469885663490e-06,1.446230950863323567e-06,1.446228491526667014e-06,1.446228392268983880e-06,1.446228379988193473e-06,1.446228379988193473e-06,4.172591860816212328e-05,1.107107420011378213e-05,2.010456773560530682e-06,1.557891115025823921e-06,1.473923534125179201e-06,1.453631523967640744e-06,1.448197754136143463e-06,1.446711031091883325e-06,1.446324212631135448e-06,1.446256642854956811e-06
5.932500000000000000e+02,3.954999999999999716e+01,1.167757382405595640e-06,8.785131155214970615e-06,1.349162008308010585e-06,1.182244634415408679e-06,1.167883424365831074e-06,1.167766334751763045e-06,1.167759664197710481e-06,1.167757514894886395e-06,1.167757394253056697e-06,1.167757384283851602e-06,1.167757380238377142e-06,3.773544429910233457e-05,9.916055242625662448e-06,1.736546860479142147e-06,1.269585788694661668e-06,1.192463482411618523e-06,1.174342496758490814e-06,1.169505378779930584e-06,1.168185984249909525e-06,1.167882857999397274e-06,1.167782609406825458e-06
5.970000000000000000e+02,3.979999999999999716e+01,1.380583073687305690e-06,8.294795756957700381e-06,1.589919817713809921e-06,1.394561567256339468e-06,1.380694866531251845e-06,1.380591018631448653e-06,1.380585102365054177e-06,1.380583278852351121e-06,1.380583089869337363e-06,1.380583077588331175e-06,1.380583075999024409e-06,3.923454848110865926e-05,9.362693155574399300e-06,1.898976887298378855e-06,1.472288415368002018e-06,1.403200930638865869e-06,1.386429017161750353e-06,1.382134760187535382e-06,1.380963388420977235e-06,1.380694595193254964e-06,1.380605457916173875e-06
6.007500000000000000e+02,4.004999999999999716e+01,9.310373883286367919e-03,9.316317786952132973e-03,9.310679327865632737e-03,9.310386000410272866e-03,9.310373996129918395e-03,9.310373890388232154e-03,9.310373885255919177e-03,9.310373883497612135e-03,9.310373883295721548e-03,9.310373883286367919e-03,9.310373883285935973e-03,1.603906166640265210e-02,9.317277191071929657e-03,9.310942162188329610e-03,9.310453049730878922e-03,9.310393179927338794e-03,9.310378846161929817e-03,9.310375184345952640e-03,9.310374240587823702e-03,9.310373969923404006e-03,9.310373899660672609e-03
6.045000000000000000e+02,4.029999999999999716e+01,5.969334383241747116e-03,5.974064175706833048e-03,5.969577250547337434e-03,5.969344022361459598e-03,5.969334474889122569e-03,5.969334388935289976e-03,5.969334384838410890e-03,5.969334383415783249e-03,5.969334383254520753e-03,5.969334383245419526e-03,5.969334383241747116e-03,1.230213660867449793e-02,5.974944978310891761e-03,5.969802509388211914e-03,5.969402341942736667e-03,5.969349966329373820e-03,5.969338338228998876e-03,5.969335418292843164e-03,5.969334665934557249e-03,5.969334451379367662e-03,5.969334396003400829e-03
6.082500000000000000e+02,4.054999999999999716e+01,4.826737082003110246e-03,4.830564766747254962e-03,4.826933628720579336e-03,4.826744880263791546e-03,4.826737157675812726e-03,4.826737086639067663e-03,4.826737083312227124e-03,4.826737082145906611e-03,4.826737082009876535e-03,4.826737082004671497e-03,4.826737082003110246e-03,9.962241908435134560e-03,4.831722614068546112e-03,4.827140269183169408e-03,4.826793175028513613e-03,4.826749797271052966e-03,4.826740319015259024e-03,4.826737919263144987e-03,4.826737309355741759e-03,4.826737136502120586e-03,4.826737092108037558e-03
6.120000000000000000e+02,4.079999999999999716e+01,3.964812598217177034e-03,3.967958081879042337e-03,3.964974115764212902e-03,3.964819004717739723e-03,3.964812661594849068e-03,3.964812602057122756e-03,3.964812599314277743e-03,3.964812598341758802e-03,3.964812598224789868e-03,3.964812598220890209e-03,3.964812598222561615e-03,8.191136315145692431e-03,6.822442386001978387e-03,3.965322896792834728e-03,3.964864480774672913e-03,3.964823149427865179e-03,3.964815269103872872e-03,3.964813307439674604e-03,3.964812784086556817e-03,3.964812642491109644e-03,3.964812606349537270e-03
6.157500000000000000e+02,4.104999999999999716e+01,3.295418602360432846e-03,3.298041137490749074e-03,3.295552911863819032e-03,3.295424014699606472e-03,3.295418655990237002e-03,3.295418605567830301e-03,3.295418603282302197e-03,3.295418602458215739e-03,3.295418602367305386e-03,3.295418602357880634e-03,3.295418602360432846e-03,6.813910044885277198e-03,5.681850304785836768e-03,3.295852304410129639e-03,3.295463952631578868e-03,3.295427770810268990e-03,3.295420836063800950e-03,3.295419189670522730e-03,3.295418756058481492e-03,3.295418638812449598e-03,3.295418608983556336e-03
6.195000000000000000e+02,4.129999999999999716e+01,2.765639475962397391e-03,2.767840656544551074e-03,2.765754910333508704e-03,2.765644282783087139e-03,2.765639521705613030e-03,2.765639478668375627e-03,2.765639476746291608e-03,2.765639476052308542e-03,2.765639475965483464e-03,2.765639475964454773e-03,2.765639475962602956e-03,8.952465266733187349e-03,4.769905646229546069e-03,2.766284863550548707e-03,2.765678469922290463e-03,2.765647293560596822e-03,2.765641357607246439e-03,2.765639969171611746e-03,2.765639604320047421e-03,2.765639506250962016e-03,2.765639481417561055e-03
6.232500000000000000e+02,4.154999999999999716e+01,2.338322938552204154e-03,2.340205623101952563e-03,2.338424731390223964e-03,2.338328089137487516e-03,2.338322977798289702e-03,2.338322940852828255e-03,2.338322939224628510e-03,2.338322938626893974e-03,2.338322938558196323e-03,2.338322938551776111e-03,2.338322938551989916e-03,7.577477719472549243e-03,4.034117193555311794e-03,2.338877270842271410e-03,2.338356226751947715e-03,2.338329581816908989e-03,2.338324537007063948e-03,2.338323354388478423e-03,2.338323046791985875e-03,2.338322963926487124e-03,2.338322943083471009e-03
6.270000000000000000e+02,4.179999999999999716e+01,1.989641579459951702e-03,1.991348416923444976e-03,1.989730480658212768e-03,1.989646184559980876e-03,1.989641613289457739e-03,1.989641581430501727e-03,1.989641580038613820e-03,1.989641579528550475e-03,1.989641579465483735e-03,1.989641579463271095e-03,1.989641579459508914e-03,6.444045268959982566e-03,3.441639413044396238e-03,1.990161353920599698e-03,1.989671046435134965e-03,1.989647418957782733e-03,1.989642972302355182e-03,1.989641933464091073e-03,1.989641671193529034e-03,1.989641600863376308e-03,1.989641583252126176e-03
6.307500000000000000e+02,4.204999999999999716e+01,1.701061462277842331e-03,1.702547681401784174e-03,1.701276132742240424e-03,1.701066644901224429e-03,1.701061491548737934e-03,1.701061463967876945e-03,1.701061462778078901e-03,1.701061462333626701e-03,1.701061462280119372e-03,1.701061462278184071e-03,1.701061462276931601e-03,5.514682100638146171e-03,2.943488782212548820e-03,1.701519053665642755e-03,1.701089890486232308e-03,1.701066536351377367e-03,1.701062663267539129e-03,1.701061764041487652e-03,1.701061540444297193e-03,1.701061480523155794e-03,1.701061465008423500e-03
6.345000000000000000e+02,4.229999999999999716e+01,1.461095323746950617e-03,1.462377431254556102e-03,1.461282179751670091e-03,1.461099970100932085e-03,1.461095349145457483e-03,1.461095326329477908e-03,1.461095324179782990e-03,1.461095323798867205e-03,1.461095323750683959e-03,1.461095323747183938e-03,1.461095323747533918e-03,4.739389554897876014e-03,2.528568009592818862e-03,1.461496000080729323e-03,1.461128189679117588e-03,1.461099708629730841e-03,1.461096404976072695e-03,1.461095582702474525e-03,1.461095390786376277e-03,1.461095338169366787e-03,1.461095325953462067e-03
6.382500000000000000e+02,4.254999999999999716e+01,1.258948412191091340e-03,1.260066037992254315e-03,1.259117817996316651e-03,1.258952720187616172e-03,1.258948434285181352e-03,1.258948414447124591e-03,1.258948412626593669e-03,1.258948412237679941e-03,1.258948412193593462e-03,1.258948412194904262e-03,1.258948412194308385e-03,4.101182413774774951e-03,2.179633922121367376e-03,1.259299282212928773e-03,1.258977539009119772e-03,1.258952293420548957e-03,1.258949356260629163e-03,1.258948637903691209e-03,1.258948469843145911e-03,1.258948424398741162e-03,1.258948413996847406e-03
6.420000000000000000e+02,4.279999999999999716e+01,1.088598873580574498e-03,1.089588727170423760e-03,1.088747069824564685e-03,1.088602768306830629e-03,1.088598892827374832e-03,1.088598875553391807e-03,1.088598873957227417e-03,1.088598873662967358e-03,1.088598873583608096e-03,1.088598873577662114e-03,1.088598873578390264e-03,3.547980899361745724e-03,1.884738191408569068e-03,1.088938304584953411e-03,1.088625240954684556e-03,1.088602567476377233e-03,1.088599696861479969e-03,1.088599075006950294e-03,1.088598923282636625e-03,1.088598883987192123e-03,1.088598875063524329e-03
6.457500000000000000e+02,4.304999999999999716e+01,9.432185434410136600e-04,9.440877695685263382e-04,9.433569891583293678e-04,9.432219667188586646e-04,9.432186404499182586e-04,9.432185451659166496e-04,9.432185437670834519e-04,9.432185435147338783e-04,9.432185434434792442e-04,9.432185434422465063e-04,9.432185434385481843e-04,3.078727417972053522e-03,1.633518132215422674e-03,9.435201056201795869e-04,9.432423813304607581e-04,9.432221493975755447e-04,9.432192621676082842e-04,9.432187184322502220e-04,9.432185864970186020e-04,9.432185523474649743e-04,9.432185446703399796e-04
6.495000000000000000e+02,4.329999999999999716e+01,8.195866582674752199e-04,8.203416645565686678e-04,8.197089422154967518e-04,8.195904720556410278e-04,8.195867687294199327e-04,8.195866597824057621e-04,8.195866585561881754e-04,8.195866583362163482e-04,8.195866582734744358e-04,8.195866582709746993e-04,8.195866582704747737e-04,2.676258970013530806e-03,1.419343240136626506e-03,9.921492789965139381e-04,8.196191520688009659e-04,8.195898627909786521e-04,8.195873174246077423e-04,8.195868111820952054e-04,8.195866905938253670e-04,8.195866659086192309e-04,8.195866593023422905e-04
6.532500000000000000e+02,4.354999999999999716e+01,7.130138037079168135e-04,7.137468567660876749e-04,7.131227770509169454e-04,7.130172752847104261e-04,7.130139190264641680e-04,7.130138050364443793e-04,7.130138039610239191e-04,7.130138037707824334e-04,7.130138037134823486e-04,7.130138037101936381e-04,7.130138037099406937e-04,2.332622692925712810e-03,1.476142198531486989e-03,8.640093972100710423e-04,7.130647204093630391e-04,7.130167302658490039e-04,7.130143843206417044e-04,7.130139375480589077e-04,7.130138316072491805e-04,7.130138102812380195e-04,7.130138045751342442e-04
6.570000000000000000e+02,4.379999999999999716e+01,6.218331114166332106e-04,6.224719910296068861e-04,6.219295496786278249e-04,6.218377649022338669e-04,6.218332162050949725e-04,6.218331125772469164e-04,6.218331116343121670e-04,6.218331114722353264e-04,6.218331114188061686e-04,6.218331114142045977e-04,6.218331114143324252e-04,2.403348526071105110e-03,1.288616208436118649e-03,7.534217984294736816e-04,6.218781512192870630e-04,6.218357303373488101e-04,6.218336199825998936e-04,6.218332281899652085e-04,6.218331358887098110e-04,6.218331170918808088e-04,6.218331121416333486e-04
6.607500000000000000e+02,4.404999999999999716e+01,5.425929865624420359e-04,5.432409135265382251e-04,5.426775796854001405e-04,5.425971854745411304e-04,5.425931060107020212e-04,5.425929897098365987e-04,5.425929867542603853e-04,5.425929866179106864e-04,5.425929865615390039e-04,5.425929865590880564e-04,5.425929865597330483e-04,2.101336494494961127e-03,1.123884094481287068e-03,6.574331541433217152e-04,5.426361354467840918e-04,5.425953420674022813e-04,5.425934369885387389e-04,5.425930915941411942e-04,5.425930078629205610e-04,5.425929915026350388e-04,5.425929871765960543e-04
6.645000000000000000e+02,4.429999999999999716e+01,4.745439650478235679e-04,4.751196947601674494e-04,4.746251152389588954e-04,4.745478614193426718e-04,4.745441269662313945e-04,4.745439678389328170e-04,4.745439652167413448e-04,4.745439651028291014e-04,4.745439650506843438e-04,4.745439650484737639e-04,4.745439650457429839e-04,1.837122425027139629e-03,9.831980976587864542e-04,5.748947863354437549e-04,4.745823329916103910e-04,4.745462951877984191e-04,4.745443713824382321e-04,4.745440574343989543e-04,4.745439836199354610e-04,4.745439693331854011e-04,4.745439655847453662e-04
6.682500000000000000e+02,4.454999999999999716e+01,4.149923755985998435e-04,4.155141960325566897e-04,4.150646935453574109e-04,4.149959507198522704e-04,4.149925297268930880e-04,4.149923780735544380e-04,4.149923757495931564e-04,4.149923756446966504e-04,4.149923756034452514e-04,4.149923756000403687e-04,4.149923755971593182e-04,1.608103466017658540e-03,8.588045488586134105e-04,5.027985774928663996e-04,4.150273819913484876e-04,4.149944793105498188e-04,4.149927374180025700e-04,4.149924608522022524e-04,4.149923918177439268e-04,4.149923793270739701e-04,4.149923756446966504e-04
6.720000000000000000e+02,4.479999999999999716e+01,3.637582593214187723e-04,3.642238703919577257e-04,3.638219581879257713e-04,3.637694054286895961e-04,3.637584734724038575e-04,3.637582615086955534e-04,3.637582594537174582e-04,3.637582593616091168e-04,3.637582593231318117e-04,3.637582593218141266e-04,3.637582593198375176e-04,1.410911965468056783e-03,7.525401666280565147e-04,4.406501526828865748e-04,3.637891550717623390e-04,3.637607260454192343e-04,3.637585826584821135e-04,3.637583348157394196e-04,3.637582737112726641e-04,3.637582625765725685e-04,3.637582593376266732e-04
6.757500000000000000e+02,4.504999999999999716e+01,3.186337077248462533e-04,3.190417848647712079e-04,3.186907426439368517e-04,3.186439616448534474e-04,3.186339164173704525e-04,3.186337096622977004e-04,3.186337079364382819e-04,3.186337077600894917e-04,3.186337077282910889e-04,3.186337077243162953e-04,3.186337077235213040e-04,1.237652048630680322e-03,6.594150223543263989e-04,3.860518396548966039e-04,3.186614172579278390e-04,3.186360146136959040e-04,3.186340169831974401e-04,3.186337748661577525e-04,3.186337203403408398e-04,3.186337105652404600e-04,3.186337077243162953e-04
6.795000000000000000e+02,4.529999999999999716e+01,2.798071165763359592e-04,2.802164410813693068e-04,2.798587846236584879e-04,2.798163049170796011e-04,2.798073113568735242e-04,2.798071182886987954e-04,2.798071167679150252e-04,2.798071166133470978e-04,2.798071165808625033e-04,2.798071165744721073e-04,2.798071165789986514e-04,1.090851523584232497e-03,5.788576666664540333e-04,3.389402645765655486e-04,2.798341583252811262e-04,2.798092033700020492e-04,2.798073962342594598e-04,2.798071760410702027e-04,2.798071283694327318e-04,2.798071190614055096e-04,2.798071165631557471e-04
6.832500000000000000e+02,4.554999999999999716e+01,2.453937674387039487e-04,2.457529257326519540e-04,2.454399100624629084e-04,2.454026248521133896e-04,2.453939449316946855e-04,2.453937689516698622e-04,2.453937676043600660e-04,2.453937674731989250e-04,2.453937674423139082e-04,2.453937674399072504e-04,2.453937674403083510e-04,9.619879215989655214e-04,5.080814071258652094e-04,2.972908067161653535e-04,2.602550761975580096e-04,2.453966709120369112e-04,2.453940451283846062e-04,2.453938202208386771e-04,2.453937779056578582e-04,2.453937686662172111e-04,2.453937674158409980e-04
6.870000000000000000e+02,4.579999999999999716e+01,2.158284972846772438e-04,2.162681431391194370e-04,2.158690165486426267e-04,2.158363928441852536e-04,2.158286641879481244e-04,2.158284986228452100e-04,2.158284974344511274e-04,2.158284973123236945e-04,2.158284972911191394e-04,2.158284972845430467e-04,2.158284972869587575e-04,8.459866962941856808e-04,4.469241832944095090e-04,2.614026456137303798e-04,2.289211494239108387e-04,2.158311286041540873e-04,2.158287548576516405e-04,2.158285463404572711e-04,2.158285065208679406e-04,2.158284983387311149e-04,2.158284972574334387e-04
6.907500000000000000e+02,4.604999999999999716e+01,1.894483242090496278e-04,1.898346088942136128e-04,1.894894712801725625e-04,1.894554462045207820e-04,1.894485179768302030e-04,1.894483317396060201e-04,1.894483243368368130e-04,1.894483242338260598e-04,1.894483242152437291e-04,1.894483242062218659e-04,1.894483242095882324e-04,7.435164450800940380e-04,3.925903805453648124e-04,2.480125502413860748e-04,2.009458906850847227e-04,1.894524416318212566e-04,1.894485565443206315e-04,1.894483678837183000e-04,1.894483323283157651e-04,1.894483251533820765e-04,1.894483241787523571e-04
6.945000000000000000e+02,4.629999999999999716e+01,1.668576111423675798e-04,1.672120590852111950e-04,1.668945802076595374e-04,1.668640065151175134e-04,1.668579083898762236e-04,1.668576183716633280e-04,1.668576112591891171e-04,1.668576111643813563e-04,1.668576111487150957e-04,1.668576111447985508e-04,1.668576111434480144e-04,7.121949452174938799e-04,3.742916551852891178e-04,2.182486526260014599e-04,1.769596238571778017e-04,1.668612882069925600e-04,1.668578174469318321e-04,1.668576501374015070e-04,1.668576183252048312e-04,1.668576119683567050e-04,1.668576111137361586e-04
6.982500000000000000e+02,4.654999999999999716e+01,1.465493998608486650e-04,1.468610709765069276e-04,1.465879129114207183e-04,1.465550535583703669e-04,1.465496719660241336e-04,1.465494072443276658e-04,1.465493999590206239e-04,1.465493998802122448e-04,1.465493998657234277e-04,1.465493998588175207e-04,1.465493998582758804e-04,6.265938626780421161e-04,3.290405198772162619e-04,1.916399555889709480e-04,1.554284493521897246e-04,1.465529651336098204e-04,1.465495891185068756e-04,1.465494350932066846e-04,1.465494064146730699e-04,1.465494005810922997e-04,1.465493998339021753e-04
7.020000000000000000e+02,4.679999999999999716e+01,1.292473517346534519e-04,1.295214964827673420e-04,1.292819747985987991e-04,1.292527216867753106e-04,1.292476083400533851e-04,1.292473631066789520e-04,1.292473520038001631e-04,1.292473517536552334e-04,1.292473517400825130e-04,1.292473517331604513e-04,1.292473517375037110e-04,5.544661053234647800e-04,2.898693374973963484e-04,1.689090977411714036e-04,1.370570945025897805e-04,1.292505799749412256e-04,1.292475444674527900e-04,1.292473832951255696e-04,1.292473575517784996e-04,1.292473523598121766e-04,1.292473517056078654e-04
7.057500000000000000e+02,4.704999999999999716e+01,1.135565959121230680e-04,1.138400643464303457e-04,1.135884230822525518e-04,1.135615518434853426e-04,1.135568314218004203e-04,1.135566068590775654e-04,1.135565961515018431e-04,1.135565959281723366e-04,1.135565959155233429e-04,1.135565959140272252e-04,1.135565959151153034e-04,4.887609355494412777e-04,2.553332622807549519e-04,1.484606021400463455e-04,1.204262973019273007e-04,1.135595140243697554e-04,1.135568217586505963e-04,1.135566241023738338e-04,1.135566014812158217e-04,1.135565964584779131e-04,1.135565958868250941e-04
7.095000000000000000e+02,4.729999999999999716e+01,1.002863061789371251e-04,1.005360178066868037e-04,1.003149927771030141e-04,1.002906953211092601e-04,1.002871319023732440e-04,1.002863218877776035e-04,1.002863063904195815e-04,1.002863061946075328e-04,1.002863061857503464e-04,1.002863061801635068e-04,1.002863061820712012e-04,4.329027457253382884e-04,2.249890675926970748e-04,1.310097074841787095e-04,1.063335177376666086e-04,1.002889340443939261e-04,1.002865105464795589e-04,1.002863337641799038e-04,1.002863111675793148e-04,1.002863066772562844e-04,1.002863061583611905e-04
7.132500000000000000e+02,4.754999999999999716e+01,8.812351839335475531e-05,8.839776791065780571e-05,8.814877136277719728e-05,8.812747519543370734e-05,8.812425455724369082e-05,8.812353380002044463e-05,8.812351858307856164e-05,8.812351840618500053e-05,8.812351839922390759e-05,8.812351839431019492e-05,8.812351839608458665e-05,3.808904064028964098e-04,1.979772933699547181e-04,1.151757637904643954e-04,9.344646078408987925e-05,8.812606714649371753e-05,8.812370935201215710e-05,8.812354324171480565e-05,8.812352286196480761e-05,8.812351892253404901e-05,8.812351837424588176e-05
7.170000000000000000e+02,4.779999999999999716e+01,7.793960878927844301e-05,7.818100063858257306e-05,7.796581477914717639e-05,7.794321965343622310e-05,7.794029582525134202e-05,7.793962325187418262e-05,7.793960896014870540e-05,7.793960880855260319e-05,7.793960879433620549e-05,7.793960879037200998e-05,7.793960879187566287e-05,3.359501852479445413e-04,1.749200143562144719e-04,1.017792202383327411e-04,8.262618006532823980e-05,7.794190793656029020e-05,7.793978242709273432e-05,7.793963372799834186e-05,7.793961274471998101e-05,7.793960925582260472e-05,7.793960863945938883e-05
7.207500000000000000e+02,4.804999999999999716e+01,6.848230960042408653e-05,6.869490005954622498e-05,6.850538167323036974e-05,6.848555120170445683e-05,6.848297610893377919e-05,6.848232284369739937e-05,6.848230974962323458e-05,6.848230961739719023e-05,6.848230960015032549e-05,6.848230960042408653e-05,6.848230959809711762e-05,2.992878441930385764e-04,1.540019971020531507e-04,8.948884372124633240e-05,7.260925689947610704e-05,6.969086932649341912e-05,6.848255693622107157e-05,6.848233232906820794e-05,6.848231334190099564e-05,6.848231002009805279e-05,6.848230946135404308e-05
7.245000000000000000e+02,4.829999999999999716e+01,6.066876750891774450e-05,6.085602191412055762e-05,6.069874105125108466e-05,6.067162273950724811e-05,6.066936372077593495e-05,6.066878004023133032e-05,6.066876763911107241e-05,6.066876752426684886e-05,6.066876751275502059e-05,6.066876750974001698e-05,6.066876750658797021e-05,2.701752337816600404e-04,1.360337939690009815e-04,7.919974137878092876e-05,6.600885182228012052e-05,6.173275923544046563e-05,6.066915627031268062e-05,6.066878840028767055e-05,6.066877086242383630e-05,6.066876788250407889e-05,6.066876739256601915e-05
7.282500000000000000e+02,4.854999999999999716e+01,5.329221701992513984e-05,5.345717820795684803e-05,5.331862431080914519e-05,5.329516412693738656e-05,5.329275667736679849e-05,5.329223173480339507e-05,5.329221758763915393e-05,5.329221703419345050e-05,5.329221702280624449e-05,5.329221702061112133e-05,5.329221702170867952e-05,2.386966032117293927e-04,1.198422955302756618e-04,7.226013598245407303e-05,5.800378940686417699e-05,5.422904986855401417e-05,5.329256461236329609e-05,5.329223595204868178e-05,5.329221999020265364e-05,5.329221735372122740e-05,5.329221691579393830e-05
7.320000000000000000e+02,4.879999999999999716e+01,4.730378070985806678e-05,4.747317778800276902e-05,4.732821051408391227e-05,4.730643996284918340e-05,4.730426677640278720e-05,4.730380358820667608e-05,4.730378125739593902e-05,4.730378072262983284e-05,4.730378071287934521e-05,4.730378070930874897e-05,4.730378071205536511e-05,2.122362795484962006e-04,1.106221605257534554e-04,6.401868110540144487e-05,5.145329266396291907e-05,4.812878753370977833e-05,4.730411685800788241e-05,4.730379792770609762e-05,4.730378339742166482e-05,4.730378102585622351e-05,4.730378061743444621e-05
7.357500000000000000e+02,4.904999999999999716e+01,4.153113664760308321e-05,4.168049531605694908e-05,4.155266478608629171e-05,4.153394913727822955e-05,4.153156734488231598e-05,4.153115766690521998e-05,4.153113720676526293e-05,4.153113665392596055e-05,4.153113664581618251e-05,4.153113664595363901e-05,4.153113664444164454e-05,1.880487872257352415e-04,9.743290780931864196e-05,5.626083064299735090e-05,4.518752619615031143e-05,4.225783318271898357e-05,4.153144484383028911e-05,4.153115396224961236e-05,4.153113913455522185e-05,4.153113692814635168e-05,4.153113656444351620e-05
7.395000000000000000e+02,4.929999999999999716e+01,3.695078935757211460e-05,3.708241708930139858e-05,3.696976227551113624e-05,3.695332782301503455e-05,3.695121187972391581e-05,3.695080923060636309e-05,3.695078998294635837e-05,3.695078936568849950e-05,3.695078936087369995e-05,3.695078935867264757e-05,3.695078935936047220e-05,1.747665652987331170e-04,8.656886815620157922e-05,4.996558533113973171e-05,4.017321308473715478e-05,3.759119592922945119e-05,3.695106636562043640e-05,3.695080533295383766e-05,3.695079156687927402e-05,3.695078965278837896e-05,3.695078928149821536e-05
7.432500000000000000e+02,4.954999999999999716e+01,3.241670562935556070e-05,3.253271806612260752e-05,3.243682757986248729e-05,3.241905147524365964e-05,3.241708596089713063e-05,3.241672414433220158e-05,3.241670645935626103e-05,3.241670565399814116e-05,3.241670563293493220e-05,3.241670563004390033e-05,3.241670563128291302e-05,1.587608850131668142e-04,7.631957472434949049e-05,4.392346911557898977e-05,3.525714854599611262e-05,3.298098789907805248e-05,3.241695168952661923e-05,3.241672487479890053e-05,3.241670763063607001e-05,3.241670590069929919e-05,3.241670556451390787e-05
7.470000000000000000e+02,4.979999999999999716e+01,2.892443255055552668e-05,2.902669065612006972e-05,2.894216419907831656e-05,2.892655338537040914e-05,2.892477004191662738e-05,2.892449723529420168e-05,2.892443376340901376e-05,2.892443257493933518e-05,2.892443255510166093e-05,2.892443255565270668e-05,2.892443255234642877e-05,1.410598165077430561e-04,6.778999545669686102e-05,3.906940454190939248e-05,3.142832889549641357e-05,2.942195547547596566e-05,2.892465653376357902e-05,2.892445037209021385e-05,2.892443454300213965e-05,2.892443279549572355e-05,2.892443249848162498e-05
7.507500000000000000e+02,5.004999999999999716e+01,2.534814733106885223e-05,2.543828886454170158e-05,2.536805437646403338e-05,2.535001695856851101e-05,2.534845216554413108e-05,2.534820841215684113e-05,2.534814852496670756e-05,2.534814735078105719e-05,2.534814733520428053e-05,2.534814733051746088e-05,2.534814733162024357e-05,1.315891546659391442e-04,5.975403604041929683e-05,3.430077871701276825e-05,2.755793731423505469e-05,2.578668624216948432e-05,2.534836504105146909e-05,2.534816354828477348e-05,2.534814913825057244e-05,2.534814754693815668e-05,2.534814729081735868e-05
7.545000000000000000e+02,5.029999999999999716e+01,2.269771633082565989e-05,2.277718258525515856e-05,2.271526043941358774e-05,2.269968568665007541e-05,2.269799538364027143e-05,2.269777095974267423e-05,2.269771747865193293e-05,2.269771635054918120e-05,2.269771633206700022e-05,2.269771633123943887e-05,2.269771633206700022e-05,1.172060644766174475e-04,5.351062969147359305e-05,3.060991352553501442e-05,2.464652294202657296e-05,2.308432281606050184e-05,2.280866585651118996e-05,2.269773955768750678e-05,2.269771821421519864e-05,2.269771652999186086e-05,2.269771629524056233e-05
7.582500000000000000e+02,5.054999999999999716e+01,1.986295699213150957e-05,1.993301692969502896e-05,1.987842598963841917e-05,1.986469454382633649e-05,1.986320798797441411e-05,1.986300953448289972e-05,1.986295802616462871e-05,1.986295700772549455e-05,1.986295699406350702e-05,1.986295699682350289e-05,1.986295699378750641e-05,1.044974672885165150e-04,4.714104451765849550e-05,2.684850958345815105e-05,2.158377194469766102e-05,2.020375943693222438e-05,1.996108949734958543e-05,1.986299422877789309e-05,1.986295873865802375e-05,1.986295718588334381e-05,1.986295696232353246e-05
7.620000000000000000e+02,5.079999999999999716e+01,1.786450739860133893e-05,1.792627817193333747e-05,1.787814739172015043e-05,1.786680005467474323e-05,1.786472871105325793e-05,1.786455444337688481e-05,1.786450868718722867e-05,1.786450741088936448e-05,1.786450739998201619e-05,1.786450739653032643e-05,1.786450739929167756e-05,9.333214414026844001e-05,4.245764777382965633e-05,2.403405316432055192e-05,1.938293139586308255e-05,1.830430561028469121e-05,1.795098605541010675e-05,1.786454083818524857e-05,1.786450898403279478e-05,1.786450757298085204e-05,1.786450737195427194e-05
7.657500000000000000e+02,5.104999999999999716e+01,1.560436452150309225e-05,1.569807074773177757e-05,1.561639234255091495e-05,1.560638637791390219e-05,1.560459423688856246e-05,1.560440737837900778e-05,1.560436572876627029e-05,1.560436453131037852e-05,1.560436452260813821e-05,1.560436452288439969e-05,1.560436452067430778e-05,8.333121760874999482e-05,3.754160080280904521e-05,2.148462806979657959e-05,1.716087663795704151e-05,1.599148857475416718e-05,1.568057788855680695e-05,1.560439670335464301e-05,1.560436595668208748e-05,1.560436468339238626e-05,1.560436449788272470e-05
7.695000000000000000e+02,5.129999999999999716e+01,1.411125664676417996e-05,1.419389866891120289e-05,1.412376209906966257e-05,1.411313144600686897e-05,1.411146416069764421e-05,1.411129511379970949e-05,1.411125845235069997e-05,1.411125668822108609e-05,1.411125664800788691e-05,1.411125664869883540e-05,1.411125664634960985e-05,7.787781310204134483e-05,3.357086955512672766e-05,1.931066217499871520e-05,1.548549210715210813e-05,1.445300342676290212e-05,1.417843233869160309e-05,1.411128552813350840e-05,1.411125814667509998e-05,1.411125679683818429e-05,1.411125662783219060e-05
7.732500000000000000e+02,5.154999999999999716e+01,1.229672454350068385e-05,1.236961054464317439e-05,1.230776023834222005e-05,1.229837802272579623e-05,1.229694560393312315e-05,1.229675866523358546e-05,1.229672620810696049e-05,1.229672459907511522e-05,1.229672454571260197e-05,1.229672454488313310e-05,1.229672454764802990e-05,6.923835493187241626e-05,3.034012306699452328e-05,1.690894270313253399e-05,1.350939416584316592e-05,1.259813384124863124e-05,1.235595661877690192e-05,1.229675095918898007e-05,1.229672591876048369e-05,1.229672468589288201e-05,1.229672453423827862e-05
7.770000000000000000e+02,5.179999999999999716e+01,1.119554973604994255e-05,1.125983339278086545e-05,1.120528273406073263e-05,1.119700806471379650e-05,1.119574916347607736e-05,1.119558328378498740e-05,1.119555133171717831e-05,1.119554979109202557e-05,1.119554973978395346e-05,1.119554973798609554e-05,1.119554973563505226e-05,6.229647929171101654e-05,2.721605267492378455e-05,1.528650454992542201e-05,1.226769783195287538e-05,1.146144500426998101e-05,1.124777003451451963e-05,1.119557350786839654e-05,1.119555141068458954e-05,1.119554986231482143e-05,1.119554972581598714e-05
7.807500000000000000e+02,5.204999999999999716e+01,9.726799837521457124e-06,9.783498245951879424e-06,9.735384206356737758e-06,9.728355009579082183e-06,9.726984317608188259e-06,9.726830073499895043e-06,9.726801309518358935e-06,9.726799936991924252e-06,9.726799839458296213e-06,9.726799839181604431e-06,9.726799835999655708e-06,5.659863101336997662e-05,2.429343965435486641e-05,1.334515368680217457e-05,1.067358022966027397e-05,9.961281493021490412e-06,9.772867604697589090e-06,9.726821295334920687e-06,9.726801381458056379e-06,9.726799969364788271e-06,9.726799832956054570e-06
7.845000000000000000e+02,5.229999999999999716e+01,8.929756293209868708e-06,8.979765945512686604e-06,8.937327825750486011e-06,8.931127610663536727e-06,8.929923278159814570e-06,8.929783133333974235e-06,8.929761462282614025e-06,8.929756386347561769e-06,8.929756295008963300e-06,8.929756288919723064e-06,8.929756291410775811e-06,5.113834431830814261e-05,2.188441744748517828e-05,1.212457314401898446e-05,9.765722572134286571e-06,9.136612704967672708e-06,8.970385461567516525e-06,8.929777156468195946e-06,8.929757724042861554e-06,8.929756410289346128e-06,8.929756284491185788e-06
7.882500000000000000e+02,5.254999999999999716e+01,7.729464055007353955e-06,7.845038862719169940e-06,7.736142469758980626e-06,7.731023277262341159e-06,7.729611354612655512e-06,7.729488333584515618e-06,7.729468941787758591e-06,7.729464146790226286e-06,7.729464053622997187e-06,7.729464052238638725e-06,7.729464054453611248e-06,4.493275068009791292e-05,1.985342945303570874e-05,1.056140721063868900e-05,8.468261729909815313e-06,7.912120042038266922e-06,7.765294845239946480e-06,7.739824625430856715e-06,7.729466198961125592e-06,7.729464188044066433e-06,7.729464047670261392e-06
7.920000000000000000e+02,5.279999999999999716e+01,7.168516683150952827e-06,7.270872866833002440e-06,7.174407506841341089e-06,7.169892201659246311e-06,7.168672060710520403e-06,7.168538917235186839e-06,7.168521059316583971e-06,7.168516773161321472e-06,7.168516681766177625e-06,7.168516680242925242e-06,7.168516682458565226e-06,4.485936384222044988e-05,1.803254240112301852e-05,9.703450722436050130e-06,7.821074822861216410e-06,7.329691877151130546e-06,7.200115700767348840e-06,7.177759161027973792e-06,7.168518623636017093e-06,7.168516812073495838e-06,7.168516677334898504e-06
7.957500000000000000e+02,5.304999999999999716e+01,6.176742143051768713e-06,6.267049640050727913e-06,6.181938422649287057e-06,6.177955619662062150e-06,6.176879306850040123e-06,6.176762161030932108e-06,6.176746358274470341e-06,6.176742222006681118e-06,6.176742141943629389e-06,6.176742142636216043e-06,6.176742141805112397e-06,4.058653669646702711e-05,1.591047539830766977e-05,8.466742567939256742e-06,6.753045632035873447e-06,6.319206619261208836e-06,6.217722025225167986e-06,6.184889792874469287e-06,6.176745281717313152e-06,6.176742260514515836e-06,6.176742139034764088e-06
7.995000000000000000e+02,5.329999999999999716e+01,5.799135911949443912e-06,5.878813263654519176e-06,5.803719665317024620e-06,5.800206450168660633e-06,5.799318328989759794e-06,5.799153993039822166e-06,5.799139705740379239e-06,5.799136014619145165e-06,5.799135912087999868e-06,5.799135911256665829e-06,5.799135911256665829e-06,4.116163704957466691e-05,1.442772599907060012e-05,7.829284571194176993e-06,6.349061391972958940e-06,5.945012651193550506e-06,5.835289469143094863e-06,5.806318618832415049e-06,5.799138725182384683e-06,5.799136016558923459e-06,5.799135910702443702e-06
8.032500000000000000e+02,5.354999999999999716e+01,4.969385739262307740e-06,5.160441696520128439e-06,4.976599362579699121e-06,4.970330194903573800e-06,4.969546689545943950e-06,4.969404092070064273e-06,4.969389179123121365e-06,4.969385835306769695e-06,4.969385740371045916e-06,4.969385738430753473e-06,4.969385739678084873e-06,3.681550256742409735e-05,1.305552071277449510e-05,6.779956858834204086e-06,5.455363987028356352e-06,5.098133738311524039e-06,5.001266852138954390e-06,4.975718272583990956e-06,4.969388484359936021e-06,4.969385835583954450e-06,4.969385740925415427e-06
8.070000000000000000e+02,5.379999999999999716e+01,4.734190725678151147e-06,4.902785585382583186e-06,4.740555482043227541e-06,4.735178362549979407e-06,4.734340144912641228e-06,4.734207313028369760e-06,4.734193816797002882e-06,4.734190869019118531e-06,4.734190727203054397e-06,4.734190724707757168e-06,4.734190725678151147e-06,3.423154043973350408e-05,1.197465148651195717e-05,6.341570021884751295e-06,5.165504413194126133e-06,4.847780431968177549e-06,4.762314455288317885e-06,4.739774900089940424e-06,4.734193220005064301e-06,4.734190833253190450e-06,4.734190726648544278e-06
8.107500000000000000e+02,5.404999999999999716e+01,4.030382877810057441e-06,4.535217122065984996e-06,4.035998731941952027e-06,4.031254005567566039e-06,4.030514711974870859e-06,4.030400630671313786e-06,4.030385657977738121e-06,4.030383014114537480e-06,4.030382878780689436e-06,4.030382876839425446e-06,4.030382878087380263e-06,3.112180170331494279e-05,1.050019853991902541e-05,5.531720650527306028e-06,4.411668113465378848e-06,4.130905645111353236e-06,4.055194734563255209e-06,4.035308977609450359e-06,4.030385125378033900e-06,4.030383017719742637e-06,4.030382878226042097e-06
8.145000000000000000e+02,5.429999999999999716e+01,3.905828826732548932e-06,4.378539401013006802e-06,3.910783939045973744e-06,3.906597439450354424e-06,3.905945150411053060e-06,3.905844859426200864e-06,3.905831524622259571e-06,3.905828953915608142e-06,3.905828829783832659e-06,3.905828825345601938e-06,3.905828826732548932e-06,2.866876327321279239e-05,9.718402716411336242e-06,5.268465689556589570e-06,4.243942656969789915e-06,3.994591899443969134e-06,3.927724397274480163e-06,3.910175447303027558e-06,3.905830843492485406e-06,3.905828956550807262e-06,3.905828827287327560e-06
8.182500000000000000e+02,5.454999999999999716e+01,3.299948961405994746e-06,3.745470569873867203e-06,3.304321121414408885e-06,3.300627128855547263e-06,3.300073677409259725e-06,3.299963815013244511e-06,3.299951393423895868e-06,3.299949081682049995e-06,3.299948964735436045e-06,3.299948961405994746e-06,3.299948961267268113e-06,2.880305233117292895e-05,8.651848738745624774e-06,4.511875860045174858e-06,3.599164174883818791e-06,3.378281799487868168e-06,3.319270750019184148e-06,3.303782852496393577e-06,3.299950953660234675e-06,3.299949081265869673e-06,3.299948962793261918e-06
8.220000000000000000e+02,5.479999999999999716e+01,3.261365897038950472e-06,3.698119305189393864e-06,3.265223731208769792e-06,3.261964275401674423e-06,3.261475947500472932e-06,3.261379341974179518e-06,3.261368072899720972e-06,3.261366312340990480e-06,3.261365903005535256e-06,3.261365896900192923e-06,3.261365896206403906e-06,3.537837873736521287e-05,8.024892429635449608e-06,4.393286739253305418e-06,3.526309505178757072e-06,3.330592696167674943e-06,3.278429269579952875e-06,3.264748424337775308e-06,3.261367701583897780e-06,3.261366007212629259e-06,3.261365902589261761e-06
8.257500000000000000e+02,5.504999999999999716e+01,2.731655493894719896e-06,3.210357169676153112e-06,2.740896007780175691e-06,2.732183475468937508e-06,2.731780925933105035e-06,2.731667360132201310e-06,2.731657447058617162e-06,2.731655881946041759e-06,2.731655498891088578e-06,2.731655493478355769e-06,2.731655489314714918e-06,3.222980059326290047e-05,7.037381662385973779e-06,3.752396587959933404e-06,2.968955973383808980e-06,2.792923330118264547e-06,2.746716345288708001e-06,2.734639554296439672e-06,2.732507507760573235e-06,2.731655667379753083e-06,2.731655494449871643e-06
8.295000000000000000e+02,5.529999999999999716e+01,2.759880673240916625e-06,3.191015007111899765e-06,2.768026371920903176e-06,2.760346553985274926e-06,2.759991368132495295e-06,2.759893220539700601e-06,2.759882467040853316e-06,2.759881022922238477e-06,2.759880680181792586e-06,2.759880672824463983e-06,2.759880673102098937e-06,3.023293264782299605e-05,6.978838460758509707e-06,3.670732738269908981e-06,2.970550868865757940e-06,2.813967302975565801e-06,2.773194968783122552e-06,2.763731106311633031e-06,2.760636358176375394e-06,2.759880965312969695e-06,2.759880679210069613e-06
8.332500000000000000e+02,5.554999999999999716e+01,2.289434762564076664e-06,2.695756599721561419e-06,2.296624173023249020e-06,2.289845851231213384e-06,2.289532450525978696e-06,2.289451527284500457e-06,2.289436374153236804e-06,2.289435102043313148e-06,2.289434766451773663e-06,2.289434761175613481e-06,2.289434762008691560e-06,2.717472327940501081e-05,6.112877160182259153e-06,3.096741696516712107e-06,2.479498759924093873e-06,2.337242743413349941e-06,2.303077336048842009e-06,2.292830215558480914e-06,2.290101064639950274e-06,2.289435023595145827e-06,2.289434765618695583e-06
8.370000000000000000e+02,5.579999999999999716e+01,2.369579135925803152e-06,2.786974729033055755e-06,2.387046200266397431e-06,2.369941883004793313e-06,2.369665342813217493e-06,2.369593962998269043e-06,2.369580595357687357e-06,2.369579440894155614e-06,2.369579143425024598e-06,2.369579134814807210e-06,2.369579135231430530e-06,2.444331424709215035e-05,6.256993384415137743e-06,3.095350190172372887e-06,2.539324667229321245e-06,2.415205247710279745e-06,2.381632953957847929e-06,2.372570082075122137e-06,2.370166684676524410e-06,2.369579392010339663e-06,2.369579141203033137e-06
8.407500000000000000e+02,5.604999999999999716e+01,1.945260035077724389e-06,2.329776298010282463e-06,1.960659372105671735e-06,1.945832910783650976e-06,1.945336115624611906e-06,1.945273814300863899e-06,1.945261521468656026e-06,1.945260313298548369e-06,1.945260043967456296e-06,1.945260039244786406e-06,1.945260034938822421e-06,2.631891830420169382e-05,5.535735060441502282e-06,2.621544214536307693e-06,2.095976359645092914e-06,1.985600574814961590e-06,1.955896926528050772e-06,1.947902358108786873e-06,1.945778203096557828e-06,1.945260268572085320e-06,1.945260040494904545e-06
8.445000000000000000e+02,5.629999999999999716e+01,2.065752410018839852e-06,2.430979946583064013e-06,2.079345878200381655e-06,2.066258036514291986e-06,2.065832267300666661e-06,2.065764575484649928e-06,2.065753753741121682e-06,2.065752656756926408e-06,2.065752422939246224e-06,2.065752408768477767e-06,2.065752410157768925e-06,2.440079280688842042e-05,5.371103327033317212e-06,2.671901625974671557e-06,2.206520305141835491e-06,2.101634939066817058e-06,2.075144942909397037e-06,2.068084531731853459e-06,2.066209559009970702e-06,2.065752622163579917e-06,2.065752415992791281e-06
8.482500000000000000e+02,5.654999999999999716e+01,1.677347711767399968e-06,2.099265567307136360e-06,1.717151020206190095e-06,1.677793983537544830e-06,1.677418193685639770e-06,1.677358449565210016e-06,1.677349149680460429e-06,1.677347935347039929e-06,1.677347720521605969e-06,1.677347713851734811e-06,1.677347711350533127e-06,2.591519365800663835e-05,4.633364671678416463e-06,2.221993348337309353e-06,1.804672348695044234e-06,1.709145316405952747e-06,1.685661813458079104e-06,1.679405838083865968e-06,1.677750993855589939e-06,1.677347900886038947e-06,1.677347723578630249e-06
8.520000000000000000e+02,5.679999999999999716e+01,1.829193593900171924e-06,2.226356690728943210e-06,1.866509195263672298e-06,1.829587476197366846e-06,1.829255798789079973e-06,1.829203070925681982e-06,1.829194960507569594e-06,1.829193810433714525e-06,1.829193605018710519e-06,1.829193595428970890e-06,1.829193593900171924e-06,2.389861325112129859e-05,4.893916141894353987e-06,2.324432813461329774e-06,1.943510891861593781e-06,1.857337724432843825e-06,1.836537425316053863e-06,1.831009595540578011e-06,1.829549561007257501e-06,1.829193766654468093e-06,1.829193606269546307e-06
8.557500000000000000e+02,5.704999999999999716e+01,1.468763061059286341e-06,1.948921120116523408e-06,1.504721707049353898e-06,1.469110705476281776e-06,1.468817960916112883e-06,1.468773217634274536e-06,1.468764300032157935e-06,1.468763258866803058e-06,1.468763096784185629e-06,1.468763062727375006e-06,1.468763061615315826e-06,2.257982365755015886e-05,4.275185308476325400e-06,1.918719267953348770e-06,1.575240878542482910e-06,1.493663155918212784e-06,1.475251426734206957e-06,1.470366341858923932e-06,1.469077149926254514e-06,1.468763229536243580e-06,1.468763071901862661e-06
8.595000000000000000e+02,5.729999999999999716e+01,1.644969630747316920e-06,2.116793065477152233e-06,1.685547986918326230e-06,1.645276469677755559e-06,1.645018086126743963e-06,1.644978600994550307e-06,1.644970723543907934e-06,1.644969806623613055e-06,1.644969668842261828e-06,1.644969634779263629e-06,1.644969629913121180e-06,2.103232400033038438e-05,4.912990627082309792e-06,2.052036020536192408e-06,1.739871348553081063e-06,1.667334797158330389e-06,1.650707543188457495e-06,1.646386477676012965e-06,1.645246765492149075e-06,1.645049609554512436e-06,1.644969649238658775e-06
8.632500000000000000e+02,5.754999999999999716e+01,1.306338428283198212e-06,1.747820972362311430e-06,1.344380474801944640e-06,1.307090800824510583e-06,1.306381194590357260e-06,1.306348684331822919e-06,1.306339394593932576e-06,1.306338595291284488e-06,1.306338459014911120e-06,1.306338427170737961e-06,1.306338428283198212e-06,1.904337919278192785e-05,4.325285819674843247e-06,1.701864098780233133e-06,1.391808812968487677e-06,1.326163747815698867e-06,1.311413069246374916e-06,1.307590981560517048e-06,1.306582983883631453e-06,1.306409667035567251e-06,1.306338440798375340e-06
8.670000000000000000e+02,5.779999999999999716e+01,1.501468259043841679e-06,1.898671877466060689e-06,1.535700992484719652e-06,1.502132516164574465e-06,1.501506000626991045e-06,1.501477308139236121e-06,1.501469278793429406e-06,1.501468404662747475e-06,1.501468284913102874e-06,1.501468257374857066e-06,1.501468258904759505e-06,2.076099564079736146e-05,4.379638842181718679e-06,1.859937677689451104e-06,1.577795601367388455e-06,1.519367634268326828e-06,1.505949592835644335e-06,1.502574291519121971e-06,1.501785183919494604e-06,1.501531073643486801e-06,1.501468279627984895e-06
8.707500000000000000e+02,5.804999999999999716e+01,1.179833509624720277e-06,1.553806736202913023e-06,1.215089327780915412e-06,1.180419955807461289e-06,1.179866828351867940e-06,1.179841506147056903e-06,1.179834884133500048e-06,1.179833644279562782e-06,1.179833539532562354e-06,1.179833512545951200e-06,1.179833514493438765e-06,1.928466367996967850e-05,3.755820581677626901e-06,1.543124608026190050e-06,1.248129742426685287e-06,1.195749005350170237e-06,1.184110495327678377e-06,1.180965358971634156e-06,1.180112688062999565e-06,1.179888911746040183e-06,1.179833532159931465e-06
8.745000000000000000e+02,5.829999999999999716e+01,1.389658035843984830e-06,1.827576423917648607e-06,1.423669746446638535e-06,1.391090684846361029e-06,1.389711604835838523e-06,1.389665088628029189e-06,1.389659244745597762e-06,1.389658152435025571e-06,1.389658059356975277e-06,1.389658036122245105e-06,1.389658035287464490e-06,1.821874035649546431e-05,3.761413288901672527e-06,1.731371642745690430e-06,1.453332054993353380e-06,1.403834756606572243e-06,1.393439896505619545e-06,1.390657487078564559e-06,1.389904709929408867e-06,1.389706892359543063e-06,1.389658053374380088e-06
8.782500000000000000e+02,5.854999999999999716e+01,1.081283342762757250e-06,1.482253738674872953e-06,1.111984291834635545e-06,1.082551655952940955e-06,1.081330590453144976e-06,1.081289570447408300e-06,1.081284465872263096e-06,1.081283459651864651e-06,1.081283363635812181e-06,1.081283342623603713e-06,1.081283342066988929e-06,1.716042280045519103e-05,3.567637884438188927e-06,1.392420297790631395e-06,1.138711717186082172e-06,1.094570053834568190e-06,1.084646963334202735e-06,1.082166049781202575e-06,1.081501070989637727e-06,1.081326455918436621e-06,1.081283364053273216e-06
8.820000000000000000e+02,5.879999999999999716e+01,1.302513735028217610e-06,1.844263289095453193e-06,1.331742575732705796e-06,1.303633620206450394e-06,1.302555451244558847e-06,1.302520268692207883e-06,1.302514725829238872e-06,1.302513841776972038e-06,1.302513756461474721e-06,1.302513736976695356e-06,1.302513734053978525e-06,1.625395741275888035e-05,3.593041219487991212e-06,1.580634453358856407e-06,1.353552723296721119e-06,1.314330091612671904e-06,1.305500591483919833e-06,1.303295025961421289e-06,1.302705916049641112e-06,1.302551768482116524e-06,1.302513752286164721e-06
8.857500000000000000e+02,5.904999999999999716e+01,1.004491813633491206e-06,1.519225251700628183e-06,1.039924504675377635e-06,1.007866524864931205e-06,1.004528640251104187e-06,1.004497581386245000e-06,1.004492688923205588e-06,1.004491934319907024e-06,1.004491828667093163e-06,1.004491815025491387e-06,1.004491813215891257e-06,1.460698710943494613e-05,3.523256557275593673e-06,1.262822034128979290e-06,1.051503743905464388e-06,1.015272968351276665e-06,1.007136289921496979e-06,1.005182047781297810e-06,1.004661455164461752e-06,1.004525389791479403e-06,1.004491827275092982e-06
8.895000000000000000e+02,5.929999999999999716e+01,1.234569916566241455e-06,1.711421406557675031e-06,1.266470287629188957e-06,1.237663309253988354e-06,1.234602431908005166e-06,1.234575008500309518e-06,1.234570691201806541e-06,1.234570027805245227e-06,1.234569937310436205e-06,1.234569917540800930e-06,1.234569916287795891e-06,1.762750891779559968e-05,3.609793301066394561e-06,1.496727163463887085e-06,1.276962791652759198e-06,1.244171436405763958e-06,1.236906975916039201e-06,1.235179630214654091e-06,1.234719687145804398e-06,1.234599544149038667e-06,1.234569933412198305e-06
8.932500000000000000e+02,5.954999999999999716e+01,9.446382226333175111e-07,1.388736500458129829e-06,9.841947485331147469e-07,9.475598253151352164e-07,9.446669286087811359e-07,9.446427176108292101e-07,9.446390550417176765e-07,9.446383228899330698e-07,9.446382379503004819e-07,9.446382270891670468e-07,9.446382222155816138e-07,1.608467323186792196e-05,3.174989932753268089e-06,1.257402352930732169e-06,9.823856089927897420e-07,9.536411287227222567e-07,9.467088943660206678e-07,9.451780031377825143e-07,9.447705520364834555e-07,9.446643742930079412e-07,9.446382403174705312e-07
8.970000000000000000e+02,5.979999999999999716e+01,1.181574055369433053e-06,1.609461902932314002e-06,1.219814555966260585e-06,1.184884364620712634e-06,1.181599395801403992e-06,1.181578023799039265e-06,1.181575005870646011e-06,1.181574146728963612e-06,1.181574070688866490e-06,1.181574058990390059e-06,1.181574054394559964e-06,1.899290011942099569e-05,3.187911147953742894e-06,1.466747225432636657e-06,1.216079772510008478e-06,1.189652203349323335e-06,1.183433902833646144e-06,1.182051236085254723e-06,1.181690936936828600e-06,1.181597130196461468e-06,1.181580653449427909e-06
9.007500000000000000e+02,6.004999999999999716e+01,3.185903800174610077e-03,3.185305404169608192e-03,3.185866866769031421e-03,3.185900343787801368e-03,3.185903739074542364e-03,3.185903796649067806e-03,3.185903799333380648e-03,3.185903800016721618e-03,3.185903800158189619e-03,3.185903800169136591e-03,3.185903800174610077e-03,5.513407915412269107e-03,3.183681536332419286e-03,3.185635142060648864e-03,3.185869235450346747e-03,3.185896499919111443e-03,3.185902091281060406e-03,3.185903372057311087e-03,3.185903694791482072e-03,3.185903768946393017e-03,3.185903794006226565e-03
9.045000000000000000e+02,6.029999999999999716e+01,2.368705379446375825e-03,2.368127241204560918e-03,2.368657383125711852e-03,2.368701770992620408e-03,2.368705198184618485e-03,2.368705372896444221e-03,2.368705378675293842e-03,2.368705379302762839e-03,2.368705379432563089e-03,2.368705379446375825e-03,2.368705379447797865e-03,4.901564403563896458e-03,2.366559999103309917e-03,2.368445285318422806e-03,2.368669249540517920e-03,2.368698598012912871e-03,2.368703798702464190e-03,2.368704984368818784e-03,2.368705265884034003e-03,2.368705350630334258e-03,2.368705373747356444e-03
9.082500000000000000e+02,6.054999999999999716e+01,2.175862315271741201e-03,2.175287110869034146e-03,2.175789685648146354e-03,2.175858645148525446e-03,2.175862149422858830e-03,2.175862309248313784e-03,2.175862314389770489e-03,2.175862315134345030e-03,2.175862315257195978e-03,2.175862315266041333e-03,2.175862315272134549e-03,4.500902365603698559e-03,2.173855361788257050e-03,2.175613233458210082e-03,2.175828203679492420e-03,2.175855678246146289e-03,2.175860850252213201e-03,2.175861920632458577e-03,2.175862210750606832e-03,2.175862288763470362e-03,2.175862310020210220e-03
9.120000000000000000e+02,6.079999999999999716e+01,1.992432072282575035e-03,1.991878382587848866e-03,1.992362796213442092e-03,1.992428616601952737e-03,1.992431553023338731e-03,1.992432066778132213e-03,1.992432071479442734e-03,1.992432072160322132e-03,1.992432072266173224e-03,1.992432072282765854e-03,1.992432072283719519e-03,4.120034713692499045e-03,1.990451350653261054e-03,1.992164859833752202e-03,1.992398986414851969e-03,1.992425897933049455e-03,1.992430718553172588e-03,1.992431708473448547e-03,1.992431976456903852e-03,1.992432047976515266e-03,1.992432067468547820e-03
9.157500000000000000e+02,6.104999999999999716e+01,1.819722424142543532e-03,1.819198259551233106e-03,1.819656358012200405e-03,1.819717879462185578e-03,1.819721896492667700e-03,1.819722419121073747e-03,1.819722423407087782e-03,1.819722424026584857e-03,1.819722424127144175e-03,1.819722424138461728e-03,1.819722424143842190e-03,3.757922397028443454e-03,1.817677606351356459e-03,1.819467861367788254e-03,1.819691220693130671e-03,1.819716751335816998e-03,1.819721120280506097e-03,1.819722091008614670e-03,1.819722336292520269e-03,1.819722401915234563e-03,1.819722419732963843e-03
9.195000000000000000e+02,6.129999999999999716e+01,1.657279917264089771e-03,1.656658314149362429e-03,1.657215169996531252e-03,1.657273855187000114e-03,1.657279408740942785e-03,1.657279912691970178e-03,1.657279916593587055e-03,1.657279917131653608e-03,1.657279917247625727e-03,1.657279917261014106e-03,1.657279917262823206e-03,3.421295136870644571e-03,2.645908555728945701e-03,1.656994642370739458e-03,1.657250460333119148e-03,1.657274616662467214e-03,1.657278688050895215e-03,1.657279612092342090e-03,1.657279837141000835e-03,1.657279897001011663e-03,1.657279913245234427e-03
9.232500000000000000e+02,6.154999999999999716e+01,1.506030620953766053e-03,1.505436020399625969e-03,1.505967989551820242e-03,1.506025023914953380e-03,1.506030129130437462e-03,1.506030607891455054e-03,1.506030620346537592e-03,1.506030620790907177e-03,1.506030620939266150e-03,1.506030620951113660e-03,1.506030620952351386e-03,3.099919023277713983e-03,2.407119702348570894e-03,1.505747190468288048e-03,1.505999849509886100e-03,1.506025651497725154e-03,1.506029494516085941e-03,1.506030342760316439e-03,1.506030548109853510e-03,1.506030602527190032e-03,1.506030617294303129e-03
9.270000000000000000e+02,6.179999999999999716e+01,1.365116629036163421e-03,1.364567738404354061e-03,1.365058857041146108e-03,1.365110748602275546e-03,1.365116059161722599e-03,1.365116617147109444e-03,1.365116628484722584e-03,1.365116628886352919e-03,1.365116629017458765e-03,1.365116629034085005e-03,1.365116629034604555e-03,4.146954747550525393e-03,2.181351875716696850e-03,1.364848243279186179e-03,1.365087264003412518e-03,1.365112025257386383e-03,1.365115544594841090e-03,1.365116375865146718e-03,1.365116562862937017e-03,1.365116612303298978e-03,1.365116625716608287e-03
9.307500000000000000e+02,6.204999999999999716e+01,1.235179651998945380e-03,1.234653831195301442e-03,1.235112704092031005e-03,1.235174231035126701e-03,1.235179095959555934e-03,1.235179641251786791e-03,1.235179651505717959e-03,1.235179651868585030e-03,1.235179651975830623e-03,1.235179652002344570e-03,1.235179652003024365e-03,3.741480335661960185e-03,1.973340691388346824e-03,1.234932676084131821e-03,1.235144745109475507e-03,1.235175382347926572e-03,1.235178648196858789e-03,1.235179419335275149e-03,1.235179591998381184e-03,1.235179636852000266e-03,1.235179648995220507e-03
9.345000000000000000e+02,6.229999999999999716e+01,1.115070318526500872e-03,1.114537102839198608e-03,1.114989723561423274e-03,1.115065129782688656e-03,1.115069806059915212e-03,1.115070289961894246e-03,1.115070317580585434e-03,1.115070318404021371e-03,1.115070318500935385e-03,1.115070318525164051e-03,1.115070318525832353e-03,3.360309039130131119e-03,1.780850887970735841e-03,1.114831381651365831e-03,1.115036348851127044e-03,1.115066018787766759e-03,1.115069401569380395e-03,1.115070107491622281e-03,1.115070264252578710e-03,1.115070304820669480e-03,1.115070314411493058e-03
9.382500000000000000e+02,6.254999999999999716e+01,1.005247427293996104e-03,1.004736907214433565e-03,1.005172740839192433e-03,1.005242439680451710e-03,1.005246893584641832e-03,1.005247401486741550e-03,1.005247426442958114e-03,1.005247427159231943e-03,1.005247427271288791e-03,1.005247427293502575e-03,1.005247427294160686e-03,2.994044069126197780e-03,1.607874641174003019e-03,1.004988159558194193e-03,1.005215666746677675e-03,1.005243444880735831e-03,1.005246597028124425e-03,1.005247232472737803e-03,1.005247378279003736e-03,1.005247414929425582e-03,1.005247423582469359e-03
9.420000000000000000e+02,6.279999999999999716e+01,9.043747655518302600e-04,9.038939061853254681e-04,9.043002051346347818e-04,9.043655089771730901e-04,9.043742539606675979e-04,9.043747110040972845e-04,9.043747647843752586e-04,9.043747654301151221e-04,9.043747655330050409e-04,9.043747655485845924e-04,9.043747655513434533e-04,2.644727294251320721e-03,1.446488578028429705e-03,9.041299452515673841e-04,9.043457749478747264e-04,9.043706265397459098e-04,9.043740080514459014e-04,9.043745880347183559e-04,9.043747174905450567e-04,9.043747524593292184e-04,9.043747622155348274e-04
9.457500000000000000e+02,6.304999999999999716e+01,8.128165148039882349e-04,8.122645773871317457e-04,8.127484907892804913e-04,8.128077932612618253e-04,8.128160450452627181e-04,8.128164456699483792e-04,8.128165141178264955e-04,8.128165146967604232e-04,8.128165147882807475e-04,8.128165148052705208e-04,8.128165148083158278e-04,2.369177030993783583e-03,1.299855325902400487e-03,8.125843617499350045e-04,8.127889032258113619e-04,8.128126220293045798e-04,8.128157916996385079e-04,8.128163542621786794e-04,8.128164714910107898e-04,8.128165030392237251e-04,8.128165118052964452e-04
9.495000000000000000e+02,6.329999999999999716e+01,7.291365711399341951e-04,7.284468834335707616e-04,7.290725704410755490e-04,7.291286370983796972e-04,7.291360210158922802e-04,7.291365038547600180e-04,7.291365705197234981e-04,7.291365710416641702e-04,7.291365711199631911e-04,7.291365711377151585e-04,7.291365711394586641e-04,2.130192456110865593e-03,1.165588764426534179e-03,7.289095724827227094e-04,7.291068313929830857e-04,7.291329665239789726e-04,7.291359116709856701e-04,7.291364194729776406e-04,7.291365319579287902e-04,7.291365605717846496e-04,7.291365684454333227e-04
9.532500000000000000e+02,6.354999999999999716e+01,6.536731374100786642e-04,6.530553581986473259e-04,6.536037814715490351e-04,6.536653007148934130e-04,6.536725936610517399e-04,6.536730739603661662e-04,6.536731368561519680e-04,6.536731373220466519e-04,6.536731373885806698e-04,6.536731374070972166e-04,6.536731374091371430e-04,1.907658180543545835e-03,1.044706293464675801e-03,7.688264237042035732e-04,6.536408305604701546e-04,6.536698218017234115e-04,6.536725351836550953e-04,6.536730000240211641e-04,6.536731021331087339e-04,6.536731279051361497e-04,6.536731349942992821e-04
9.570000000000000000e+02,6.379999999999999716e+01,5.849554506696003379e-04,5.843383750898572876e-04,5.848871048136807102e-04,5.849481124836789035e-04,5.849547636319746540e-04,5.849553917723874933e-04,5.849554491066511321e-04,5.849554505891978564e-04,5.849554506500052268e-04,5.849554506677341007e-04,5.849554506691338057e-04,1.706774849260642157e-03,9.339871998753070071e-04,6.892386518846855582e-04,5.849253046075885299e-04,5.849519606423280588e-04,5.849548945467755723e-04,5.849553239019800654e-04,5.849554189868319499e-04,5.849554421498943469e-04,5.849554485058877694e-04
9.607500000000000000e+02,6.404999999999999716e+01,5.233434122281065831e-04,5.227694486305146503e-04,5.232791279794409304e-04,5.233367442432588232e-04,5.233427655226919944e-04,5.233433436359177966e-04,5.233434108260747722e-04,5.233434121603808102e-04,5.233434122100566769e-04,5.233434122274895637e-04,5.233434122281065831e-04,1.525497511331886562e-03,9.891989798273880061e-04,6.165617400589847507e-04,5.233141598258761506e-04,5.233401721535382379e-04,5.233428997007541017e-04,5.233432913587026877e-04,5.233433838119686508e-04,5.233434045963817954e-04,5.233434102930620106e-04
9.645000000000000000e+02,6.429999999999999716e+01,4.673758108373111020e-04,4.668627999616757488e-04,4.673150357754851615e-04,4.673681285110062138e-04,4.673751804190708677e-04,4.673757462699886390e-04,4.673758095843916216e-04,4.673758107760436504e-04,4.673758108190840372e-04,4.673758108344008865e-04,4.673758108360857367e-04,1.595687785472559538e-03,8.827431646266439835e-04,5.506588362984234011e-04,4.673484645928758065e-04,4.673720031702262583e-04,4.673753484769313017e-04,4.673757017274750812e-04,4.673757849790744347e-04,4.673758040038452884e-04,4.673758091026762053e-04
9.682500000000000000e+02,6.454999999999999716e+01,4.174633400893471165e-04,4.168962762021788458e-04,4.174037682264457837e-04,4.174563708071876039e-04,4.174627345188240278e-04,4.174632813937474663e-04,4.174633367694988140e-04,4.174633399802276973e-04,4.174633400767154565e-04,4.174633400866077171e-04,4.174633400872164966e-04,1.424326463939595789e-03,7.864533199542310784e-04,4.917602647116859965e-04,4.174376760788140210e-04,4.174597806155478036e-04,4.174628768642822565e-04,4.174632405932776386e-04,4.174633168966744535e-04,4.174633339737890241e-04,4.174633385428036785e-04
9.720000000000000000e+02,6.479999999999999716e+01,3.721809845600851027e-04,3.712841743706388501e-04,3.721246675170814758e-04,3.721727772562508844e-04,3.721804330956124916e-04,3.721809289964345797e-04,3.721809815996683602e-04,3.721809844633918872e-04,3.721809845460123754e-04,3.721809845581179263e-04,3.721809845587232364e-04,1.270317200480483967e-03,7.012917552750089212e-04,4.384415635284062023e-04,3.721533816828059794e-04,3.721776281903461069e-04,3.721805599465335891e-04,3.721808947003003420e-04,3.721809634158942666e-04,3.721809790992632581e-04,3.721809831776292125e-04
9.757500000000000000e+02,6.504999999999999716e+01,3.320048211431212738e-04,3.311856831249420383e-04,3.319535834124516071e-04,3.319971806152748517e-04,3.320041697466362364e-04,3.320047654513620726e-04,3.320048149909618170e-04,3.320048210556526672e-04,3.320048211310774140e-04,3.320048211410136390e-04,3.320048211471861104e-04,1.130135185420740171e-03,6.168944239198004059e-04,3.910732255472641620e-04,3.319785099452403571e-04,3.320017127793448868e-04,3.320043865421717531e-04,3.320047398894518994e-04,3.320048021869728282e-04,3.320048158257526039e-04,3.320048196939426061e-04
9.795000000000000000e+02,6.529999999999999716e+01,2.958723790165640401e-04,2.951424269566409685e-04,2.958116162060518868e-04,2.958649419939357204e-04,2.958714285309400221e-04,2.958723262468420170e-04,2.958723733202269206e-04,2.958723789368362576e-04,2.958723790011279827e-04,2.958723790159645847e-04,2.958723790156648570e-04,1.006364937223910069e-03,5.511386429834319676e-04,3.485051687626832288e-04,2.958484432749579492e-04,2.958694885585908094e-04,2.958719803240703614e-04,2.958723024265316553e-04,2.958723619292012112e-04,2.958723742664692998e-04,2.958723777214378702e-04
9.832500000000000000e+02,6.554999999999999716e+01,2.636070257384574931e-04,2.622118205012468478e-04,2.635506854969568691e-04,2.636000821377956532e-04,2.636061688353652272e-04,2.636069754487874953e-04,2.636070182903748694e-04,2.636070256674110800e-04,2.636070257290543161e-04,2.636070257338304977e-04,2.636070257380097176e-04,8.963985526343256358e-04,4.903169952884158921e-04,3.104707533745413813e-04,2.635829358696407877e-04,2.636039510433510632e-04,2.636066461126668919e-04,2.636069564387958351e-04,2.636070096427122595e-04,2.636070214840307668e-04,2.636070245860427951e-04
9.870000000000000000e+02,6.579999999999999716e+01,2.343208207998121167e-04,2.290083355733277249e-04,2.342541759329894331e-04,2.343145309631262561e-04,2.343199704059836818e-04,2.343207625515998465e-04,2.343208138385866025e-04,2.343208207382425792e-04,2.343208207917813228e-04,2.343208208005557167e-04,2.343208207992172421e-04,7.934230488092596087e-04,4.359470850856604737e-04,2.759945797452295255e-04,2.342981058194201739e-04,2.343179633661933501e-04,2.343204785523961622e-04,2.343207582914035925e-04,2.343208063604148206e-04,2.343208170015361868e-04,2.343208197754376295e-04
9.907500000000000000e+02,6.604999999999999716e+01,2.086214814266091700e-04,2.038938738767301958e-04,2.085600631329796880e-04,2.086143146564843317e-04,2.086207138204081559e-04,2.086214076331076685e-04,2.086214751208799565e-04,2.086214812519812255e-04,2.086214814156393479e-04,2.086214814248302924e-04,2.086214814220136978e-04,7.071825036655996714e-04,3.879421437152084690e-04,2.455903988682253528e-04,2.194522351708590494e-04,2.086183259824540978e-04,2.086211653928648027e-04,2.086214233508089247e-04,2.086214681803825717e-04,2.086214780204747460e-04,2.086214805075146982e-04
9.945000000000000000e+02,6.629999999999999716e+01,1.852375216373135193e-04,1.809045855151134594e-04,1.851788257390831025e-04,1.852308259901171920e-04,1.852368078233625106e-04,1.852374549272116399e-04,1.852375148152488233e-04,1.852375214853573264e-04,1.852375216322877272e-04,1.852375216402698675e-04,1.852375216380526199e-04,6.223175050264950683e-04,3.446973464640570254e-04,2.342746608875328779e-04,1.949237593584378142e-04,1.852345243648419616e-04,1.852371935684613783e-04,1.852374688385947531e-04,1.852375097097866007e-04,1.852375186083889418e-04,1.852375208252051905e-04
9.982500000000000000e+02,6.654999999999999716e+01,1.648402457729785482e-04,1.609870825197283234e-04,1.647860164331569634e-04,1.648340759793813569e-04,1.648395784653807785e-04,1.648401789665223478e-04,1.648402390791369138e-04,1.648402456334989474e-04,1.648402457633948515e-04,1.648402457723887964e-04,1.648402457740106544e-04,5.528855433514609681e-04,3.306433008716465924e-04,2.084873912215058048e-04,1.734484697430905187e-04,1.648374590320501171e-04,1.648398523189934981e-04,1.648401984066769391e-04,1.648402344525718051e-04,1.648402430637419859e-04,1.648402450437331623e-04
1.002000000000000000e+03,6.679999999999999716e+01,1.462081582276772375e-04,1.426201261162987600e-04,1.461577394549681537e-04,1.462019140499598720e-04,1.462074340585058042e-04,1.462080956118771600e-04,1.462081519613162180e-04,1.462081578760890399e-04,1.462081582194391983e-04,1.462081582267945885e-04,1.462081582282656882e-04,4.900714795574385909e-04,2.936465683762269434e-04,1.849386143796685018e-04,1.538548381888843832e-04,1.462055900773654967e-04,1.462077959407444164e-04,1.462081145792518144e-04,1.462081479916058611e-04,1.462081557770044619e-04,1.462081575801076744e-04
1.005750000000000000e+03,6.704999999999999716e+01,1.300685079944277752e-04,1.268795601830208903e-04,1.300114935437439586e-04,1.300626277239240447e-04,1.300676503005572591e-04,1.300684513191562031e-04,1.300685020946288966e-04,1.300685076784877114e-04,1.300685079863530982e-04,1.300685079939873452e-04,1.300685079957490924e-04,4.347939753562153316e-04,2.610766218878611458e-04,1.643145646493806775e-04,1.368634748515121225e-04,1.300656671929619661e-04,1.300681677647150996e-04,1.300684651162820797e-04,1.300684987907649868e-04,1.300685057677256897e-04,1.300685074151064621e-04
1.009500000000000000e+03,6.729999999999999716e+01,1.152434814457501501e-04,1.123708054040396950e-04,1.151578435833362508e-04,1.152381518452551436e-04,1.152427087800843259e-04,1.152434180851636921e-04,1.152434756850173847e-04,1.152434807984389388e-04,1.152434814385692080e-04,1.152434814463363511e-04,1.152434814467760086e-04,3.853438652398510260e-04,2.315397803243443727e-04,1.452542521692462205e-04,1.212790922753423037e-04,1.152408287522155094e-04,1.152431631417064642e-04,1.152434372944941210e-04,1.152434731904437859e-04,1.152434794588256633e-04,1.152434809335580140e-04
1.013250000000000000e+03,6.754999999999999716e+01,1.025079224354847799e-04,9.995589517839106376e-05,1.024318475731104061e-04,1.025020884884952200e-04,1.025071620204381218e-04,1.025078267420757996e-04,1.025079170002364591e-04,1.025079218486061439e-04,1.025079224291931411e-04,1.025079224348995140e-04,1.025079224354847799e-04,3.740967383756806162e-04,2.056579444925633285e-04,1.286826515833671759e-04,1.078686983826744226e-04,1.025055206780120265e-04,1.025076351154437975e-04,1.025078820956619485e-04,1.025079146039982220e-04,1.025079206504138688e-04,1.025079219368354674e-04
1.017000000000000000e+03,6.779999999999999716e+01,9.072121745108892874e-05,8.845447116923618562e-05,9.064930791726288710e-05,9.071562472443293933e-05,9.072050999948053898e-05,9.072112942365278545e-05,9.072121241406162849e-05,9.072121673105439598e-05,9.072121744129949114e-05,9.072121745123503853e-05,9.072121745167336792e-05,3.310814056200113171e-04,1.823094383844971796e-04,1.139066169326489049e-04,9.548157943328786600e-05,9.071891627069040523e-05,9.072090912479166872e-05,9.072117943288567847e-05,9.072121038238951604e-05,9.072121585132063726e-05,9.072121701041843873e-05
1.020750000000000000e+03,6.804999999999999716e+01,8.069797126879564607e-05,7.860506992811394200e-05,8.015754183419796376e-05,8.069107800879045758e-05,8.069732146173368690e-05,8.069788991927553544e-05,8.069796521994054438e-05,8.069797056834198074e-05,8.069797126543930851e-05,8.069797126967120709e-05,8.069797127025491444e-05,2.831815405573144843e-04,1.616551279956871792e-04,1.012634886482586389e-04,8.492071562042333209e-05,8.069573854562659104e-05,8.069768548034791597e-05,8.069793638182577332e-05,8.069796495347629842e-05,8.069796977580786514e-05,8.069797087464453079e-05
1.024500000000000000e+03,6.829999999999999716e+01,7.132866179800336696e-05,6.947029819385292166e-05,7.084952314245620620e-05,7.132232052555853401e-05,7.132792459551477813e-05,7.132858441111138777e-05,7.132865610688182917e-05,7.132866114293332036e-05,7.132866179115238830e-05,7.132866179858643734e-05,7.132866179887796575e-05,2.495012245085723862e-04,1.428572605347116478e-04,8.958113407264322767e-05,7.507678791050860392e-05,7.246325725351497257e-05,7.132834917157700649e-05,7.132862964476282056e-05,7.132865603487368808e-05,7.132866042299762619e-05,7.132866144656281062e-05
1.028250000000000000e+03,6.854999999999999716e+01,6.346065884381696528e-05,6.181076393474554671e-05,6.302673401333831304e-05,6.345461323098585370e-05,6.345999359924479498e-05,6.346058597221524095e-05,6.346065208479671478e-05,6.346065823016811729e-05,6.346065882677925669e-05,6.346065883988518742e-05,6.346065884003080932e-05,2.211750827478950389e-04,1.268866628969847455e-04,7.966264664555002418e-05,6.677845962176481842e-05,6.447141812100751646e-05,6.346035419963711463e-05,6.346062592462883790e-05,6.346065356168959577e-05,6.346065761404369693e-05,6.346065852825524736e-05
1.032000000000000000e+03,6.879999999999999716e+01,5.601006565558580010e-05,5.454542521282434937e-05,5.562092197632774140e-05,5.600449190164115214e-05,5.600944540955695989e-05,5.600999988369004430e-05,5.601005923349254199e-05,5.601006497860347194e-05,5.601006564045445097e-05,5.601006565180296451e-05,5.601006565180296451e-05,1.958926490853705766e-04,1.116531272897778085e-04,7.038183564735334607e-05,6.040513336389031335e-05,5.690684530478791806e-05,5.600978280427993273e-05,5.601003530908549017e-05,5.601006085923948303e-05,5.601006449658274436e-05,5.601006537376444023e-05
1.035750000000000000e+03,6.904999999999999716e+01,4.985097246266413857e-05,4.855091860697131342e-05,4.948896959464500842e-05,4.984602429947897033e-05,4.985039079611599324e-05,4.985089862510307319e-05,4.985096626960289055e-05,4.985097183113152482e-05,4.985097245190598666e-05,4.985097246440870796e-05,4.985097246397256730e-05,1.700313351872704214e-04,9.910868863417630773e-05,6.484238234064212481e-05,5.374521570655417556e-05,5.064686669469217251e-05,4.985071703156187753e-05,4.985093630611324076e-05,4.985096809674422727e-05,4.985097142392091654e-05,4.985097221071984659e-05
1.039500000000000000e+03,6.929999999999999716e+01,4.392038104279971612e-05,4.276652552104526304e-05,4.359908722271037805e-05,4.391452312149459500e-05,4.391980431218664075e-05,4.392031232814238635e-05,4.392037523828448855e-05,4.392038046109878927e-05,4.392038101287204987e-05,4.392038104120164277e-05,4.392038104367140111e-05,1.496647156075667023e-04,8.753253063681523769e-05,5.721811068611825030e-05,4.735899601148771236e-05,4.462614821115756933e-05,4.392014256328751620e-05,4.392034643115849240e-05,4.392037676154479333e-05,4.392038009470274816e-05,4.392038081659883572e-05
1.043250000000000000e+03,6.954999999999999716e+01,3.911399912950524831e-05,3.800617212711019456e-05,3.882480866102685992e-05,3.910524124729718978e-05,3.911345639602275702e-05,3.911392159876404215e-05,3.911399366074748424e-05,3.911399854003048347e-05,3.911399906431457048e-05,3.911399912790815075e-05,3.911399912994082653e-05,1.220328457659855125e-04,7.779076461559087990e-05,5.090734399501397781e-05,4.216463148869497207e-05,3.974016791184630833e-05,3.911373947211399077e-05,3.911396724327613115e-05,3.911399517726569136e-05,3.911399828246195370e-05,3.911399892144679042e-05
1.047000000000000000e+03,6.979999999999999716e+01,3.438573529453700580e-05,3.340278875057156664e-05,3.412910549688509049e-05,3.437796223448925828e-05,3.438523178640065059e-05,3.438565811669052859e-05,3.438572558946101598e-05,3.438573473759798941e-05,3.438573523344495099e-05,3.438573529308588928e-05,3.438573529076410421e-05,1.076384926181565821e-04,7.186040126655364186e-05,4.484051901895623552e-05,3.701268801814715849e-05,3.494129424473356888e-05,3.438549313750910289e-05,3.438570657807620337e-05,3.438573122632819615e-05,3.438573453487682842e-05,3.438573510893903597e-05
1.050750000000000000e+03,7.004999999999999716e+01,3.064867886842350054e-05,2.961466862261791252e-05,3.042095802554852698e-05,3.064178143414184800e-05,3.064811150760555320e-05,3.064860935169009349e-05,3.064866985698434977e-05,3.064867836773964201e-05,3.064867879503241214e-05,3.064867886711812790e-05,3.064867886914870982e-05,9.428031878095200575e-05,6.381430264415947147e-05,3.991557769742640845e-05,3.297373498737332881e-05,3.114159617291626964e-05,3.064845173533909235e-05,3.064865182090726237e-05,3.064867508167549932e-05,3.064867815017713565e-05,3.064867870452641317e-05
1.054500000000000000e+03,7.029999999999999716e+01,2.687033142753457161e-05,2.595285582086967200e-05,2.666028086693775207e-05,2.685740468247559668e-05,2.686963499361150483e-05,2.687026680408614697e-05,2.687032332608059535e-05,2.687033086689887983e-05,2.687033136055404540e-05,2.687033143159399734e-05,2.687033142782453132e-05,8.272613312415722636e-05,5.516791138743281676e-05,3.508465583110474673e-05,2.893253244762090229e-05,2.730714468800863565e-05,2.687011135751048478e-05,2.687030249194777553e-05,2.687032796194481119e-05,2.687033078542040555e-05,2.687033127603100267e-05
1.058250000000000000e+03,7.054999999999999716e+01,2.397769127628132516e-05,2.316365547618629356e-05,2.379133673363450276e-05,2.392915737916303015e-05,2.397707358990074517e-05,2.397762210693688210e-05,2.397768336906436700e-05,2.397769071658352246e-05,2.397769120947120504e-05,2.397769127555670203e-05,2.397769127700594830e-05,7.305343847394325015e-05,4.897944050693355569e-05,3.122201550265325885e-05,2.580532588904294232e-05,2.436514645788629985e-05,2.409192861687264398e-05,2.397766002653557008e-05,2.397768811475682973e-05,2.397769069078698836e-05,2.397769113715395790e-05
1.062000000000000000e+03,7.079999999999999716e+01,2.094913646890260385e-05,2.022691138597224088e-05,2.078379985531726801e-05,2.090607645468054774e-05,2.094852705636081162e-05,2.094906905894614521e-05,2.094912914385616421e-05,2.094913578045458022e-05,2.094913640733054902e-05,2.094913646658459993e-05,2.094913646933723339e-05,6.144544235373207300e-05,4.298127092219070165e-05,2.736855709203655688e-05,2.256986457131060107e-05,2.129191000274436565e-05,2.105167287506448667e-05,2.094910756770376655e-05,2.094913315647085406e-05,2.094913593155964726e-05,2.094913634300586073e-05
1.065750000000000000e+03,7.104999999999999716e+01,1.872275416597991482e-05,1.808200989880868179e-05,1.857607069609866357e-05,1.868336396758111455e-05,1.872219227905996456e-05,1.872269132480456672e-05,1.872274757699092702e-05,1.872275352871892229e-05,1.872275409848818390e-05,1.872275416771789768e-05,1.872275416569024989e-05,5.373819027096054000e-05,3.824073944513770924e-05,2.435362496487948150e-05,2.015983947523939505e-05,1.917396186069150908e-05,1.881367238149075696e-05,1.872272629971541939e-05,1.872275111509291818e-05,1.872275367688210499e-05,1.872275405431440942e-05
1.069500000000000000e+03,7.129999999999999716e+01,1.628559284480075135e-05,1.571715744774300328e-05,1.615546280662283235e-05,1.624899169515559808e-05,1.628509424743127459e-05,1.628553607211217062e-05,1.628558533479284987e-05,1.628559222696660176e-05,1.628559278282910364e-05,1.628559284277364226e-05,1.628559284581430420e-05,4.666567658155702320e-05,3.353009910551188894e-05,2.126301253919231314e-05,1.778370046384727707e-05,1.668571130356658817e-05,1.636624025377969585e-05,1.628556697265194731e-05,1.628558925869849405e-05,1.628559240708980123e-05,1.628559273794309982e-05
1.073250000000000000e+03,7.154999999999999716e+01,1.458455430596293906e-05,1.376663028416728201e-05,1.446911313818690555e-05,1.455208761441228920e-05,1.458400755259714797e-05,1.458449696211636419e-05,1.458454754005146228e-05,1.458455371708153604e-05,1.458455424863820220e-05,1.458455430335726920e-05,1.458455430654197756e-05,4.054640345514101468e-05,2.954474688944898374e-05,1.899222613613068191e-05,1.591209055016135586e-05,1.493713694402430293e-05,1.465603991809137464e-05,1.458453016139114490e-05,1.458455096896832308e-05,1.458455387009226459e-05,1.458455420796079846e-05
1.077000000000000000e+03,7.179999999999999716e+01,1.261357912137997537e-05,1.188800551094501287e-05,1.251117172123154659e-05,1.258436976123126207e-05,1.261272176934806029e-05,1.261352523364322578e-05,1.261357122148277948e-05,1.261357858805297139e-05,1.261357906710653579e-05,1.261357911616972494e-05,1.261357911805120535e-05,3.503842434131792865e-05,2.580872357906727982e-05,1.652078546561950166e-05,1.379093649183401986e-05,1.292626577568751574e-05,1.267696802558485876e-05,1.261355321977874309e-05,1.261357598886174883e-05,1.261357872308529011e-05,1.261357903483192929e-05
1.080750000000000000e+03,7.204999999999999716e+01,1.132656027475064039e-05,1.068292217502451261e-05,1.122820786565634843e-05,1.130064789615539492e-05,1.132578124993714805e-05,1.132651150442230703e-05,1.132655296641480047e-05,1.132655965325413548e-05,1.132656022150018282e-05,1.132656027200129511e-05,1.132656027692117417e-05,3.084026420454167704e-05,2.194206525055873458e-05,1.478203330075026132e-05,1.237010090507816393e-05,1.159583601277253194e-05,1.138278018170816496e-05,1.132653568924609787e-05,1.132655739199083736e-05,1.132655987233346271e-05,1.132656020095245271e-05
1.084500000000000000e+03,7.229999999999999716e+01,9.722904223306706690e-06,9.151962103592957011e-06,9.619364716516816391e-06,9.699918526609993053e-06,9.722213187475017284e-06,9.722846892417328642e-06,9.722897255878500651e-06,9.722903323406308147e-06,9.722904171656475628e-06,9.722904216796174288e-06,9.722904224608813170e-06,2.340394864336639515e-05,1.901298132028815204e-05,1.307968160354404902e-05,1.064781346451633314e-05,9.961661841377106500e-06,9.772771422974490803e-06,9.722881962635456093e-06,9.722901550371035605e-06,9.722903853074372046e-06,9.722904149520662074e-06
1.088250000000000000e+03,7.254999999999999716e+01,8.762038957665860961e-06,8.255591509995055982e-06,8.670135969267181867e-06,8.740827044451282720e-06,8.760726158155637279e-06,8.761985974287473107e-06,8.762032388917760507e-06,8.762038153081375241e-06,8.762038912243436256e-06,8.762038951879563752e-06,8.762038959257091974e-06,2.039318143409350062e-05,1.689802473982838710e-05,1.162232909152632452e-05,9.581895055138009686e-06,8.973234730457380323e-06,8.806262788587773929e-06,8.762016663500586430e-06,8.762036173300130835e-06,8.762038606437681188e-06,8.762038894161259807e-06
1.092000000000000000e+03,7.279999999999999716e+01,7.447698146304311533e-06,6.998468108407096666e-06,7.366178171888034845e-06,7.428884157717436224e-06,7.442720082967233398e-06,7.447635696241289573e-06,7.447692212502586985e-06,7.447697386372702451e-06,7.447698089027395609e-06,7.447698135745688397e-06,7.447698142254428477e-06,1.375999551150402345e-05,1.463475863689566654e-05,9.975570766820600314e-06,8.174170311148478102e-06,7.634855654378509186e-06,7.486880154980134917e-06,7.447677181795909415e-06,7.447695520678407872e-06,7.447697826218919286e-06,7.447698084832874055e-06
1.095750000000000000e+03,7.304999999999999716e+01,6.743685813718851037e-06,6.272655533696142124e-06,6.671376847845515658e-06,6.726997632893139509e-06,6.739270184999630433e-06,6.743628449520568954e-06,6.743679083586337330e-06,6.743685096538019713e-06,6.743685744878746996e-06,6.743685810247920931e-06,6.743685815454315667e-06,1.147074873860975330e-05,1.274752150533565026e-05,8.974830562380377652e-06,7.383620729404560765e-06,6.909620512161189271e-06,6.778332371605992543e-06,6.753824602013489550e-06,6.743682916649602891e-06,6.743685520859164476e-06,6.743685756593133883e-06
1.099500000000000000e+03,7.329999999999999716e+01,5.657156645123636298e-06,5.172015618873326014e-06,5.593018855390626992e-06,5.642354289172752433e-06,5.653121251327004942e-06,5.657101980658644769e-06,5.657150375817210506e-06,5.657155977326961169e-06,5.657156581496409337e-06,5.657156637459447563e-06,5.657156641508453092e-06,8.826067027587393641e-06,1.090665552736066180e-05,7.626073458078019138e-06,6.218671713469226235e-06,5.804285694022191886e-06,5.702961295587957929e-06,5.666198158189573965e-06,5.657153896861224417e-06,5.657156339423729009e-06,5.657156593064995595e-06
1.103250000000000000e+03,7.354999999999999716e+01,5.155370631543050285e-06,4.771912778165560614e-06,5.098481279297099280e-06,5.142241143879263753e-06,5.151791284251700601e-06,5.155320255622323472e-06,5.155364876401912767e-06,5.155370011378226012e-06,5.155370569222920522e-06,5.155370624891713902e-06,5.155370633133587577e-06,7.557349331746703543e-06,9.787268020397216857e-06,6.893989392406252286e-06,5.652690747983025462e-06,5.308193633431143520e-06,5.196036716780612526e-06,5.163385464171924161e-06,5.155368083069040134e-06,5.155370272660071984e-06,5.155370587441797924e-06
1.107000000000000000e+03,7.379999999999999716e+01,4.248184127803942643e-06,3.722901538442068863e-06,4.166173641098005539e-06,4.236538580624113980e-06,4.244858568083955637e-06,4.248137395644812568e-06,4.248178317025944040e-06,4.248183456072801169e-06,4.248184069970869969e-06,4.248184122743549282e-06,4.248184125201454242e-06,5.779789591370357699e-06,8.256025245695731914e-06,5.758753090729904926e-06,4.687826200864786331e-06,4.383779087545657262e-06,4.284187529289403596e-06,4.255287580816052709e-06,4.248181780359514471e-06,4.248183793817946910e-06,4.248184085441216937e-06
1.110750000000000000e+03,7.404999999999999716e+01,3.905584132864586822e-06,3.308058524869295127e-06,3.832728218579935755e-06,3.895254899770610861e-06,3.902634469796914125e-06,3.905531383598656782e-06,3.905578879826255725e-06,3.905583333668332636e-06,3.905584078505363129e-06,3.905584124479387549e-06,3.905584130840573642e-06,2.149766799459885204e-06,7.295380680590922234e-06,5.237836932208996689e-06,4.294795599636589061e-06,4.025825955450136902e-06,3.937355009199889129e-06,3.911883657102474136e-06,3.905581535621333362e-06,3.905583818564178884e-06,3.905584090360299887e-06
1.114500000000000000e+03,7.429999999999999716e+01,3.139558730217575642e-06,2.582554328081614567e-06,3.074938431525569284e-06,3.129625218006239527e-06,3.136906371882278743e-06,3.139480156744599753e-06,3.139553795983367321e-06,3.139558016219487134e-06,3.139558669067303835e-06,3.139558722989411092e-06,3.139558728338252630e-06,1.018885768233852179e-06,6.119192078599830681e-06,4.215152912766505707e-06,3.484011251565172423e-06,3.246106644106536095e-06,3.167425087808766116e-06,3.145144238526781998e-06,3.139556310661793716e-06,3.139558436175844015e-06,3.139558687715968295e-06
1.118250000000000000e+03,7.454999999999999716e+01,2.922245296614405659e-06,2.400088920397855763e-06,2.864930026643074356e-06,2.913434712917918649e-06,2.919892773540190315e-06,2.922175604670547459e-06,2.922239903259683109e-06,2.922244594076106263e-06,2.922245206411957047e-06,2.922245290109421323e-06,2.922245294012411925e-06,5.917363199876531187e-06,5.489841205498061951e-06,3.859250648068089762e-06,3.257232972778227705e-06,3.016647951398409605e-06,2.946513546751211800e-06,2.927198404266040172e-06,2.922243108915923241e-06,2.922245030632827026e-06,2.922245253392398909e-06
1.122000000000000000e+03,7.479999999999999716e+01,2.267312841133701796e-06,1.756595476685246842e-06,2.216477193579058021e-06,2.258056849177679232e-06,2.265226278095773764e-06,2.267247035062239261e-06,2.267307684237978785e-06,2.267312190812088863e-06,2.267312761632282039e-06,2.267312836363616271e-06,2.267312839254576990e-06,6.632365585702509019e-06,4.217049642611756739e-06,3.090898893038637015e-06,2.563374494107956791e-06,2.350972287667312857e-06,2.288779296987374314e-06,2.271704964711104065e-06,2.267310744608991163e-06,2.267312557096811210e-06,2.267312807454009087e-06
1.125750000000000000e+03,7.504999999999999716e+01,2.148593486935050620e-06,1.660719619454642557e-06,2.103505148639096413e-06,2.140383956213362633e-06,2.146669296388667558e-06,2.148096475609782244e-06,2.148587190988696212e-06,2.148592903998468720e-06,2.148593414519670483e-06,2.148593483032425513e-06,2.148593489536800832e-06,6.584768461533186789e-06,3.804433342525584348e-06,2.876452038763569907e-06,2.401091525103910867e-06,2.222721278665698246e-06,2.167610398824903821e-06,2.152484674045377066e-06,2.148591455401784661e-06,2.148593229217241040e-06,2.148593455858590431e-06
1.129500000000000000e+03,7.529999999999999716e+01,1.581081010054376899e-06,1.140397469750280342e-06,1.541090452720979452e-06,1.573799665658256858e-06,1.579374372903546844e-06,1.580640860965409978e-06,1.581075227167541652e-06,1.581080335504692847e-06,1.581080939376254985e-06,1.581081006874584087e-06,1.581081012511489672e-06,1.893205561083229890e-05,2.620553177903742472e-06,2.216689851165253184e-06,1.803360452358487076e-06,1.646396214361910341e-06,1.597940176001042304e-06,1.584530982055799331e-06,1.582124975059024144e-06,1.581080725173848275e-06,1.581080983170674107e-06
1.133250000000000000e+03,7.554999999999999716e+01,1.539942199737284735e-06,1.001641706998037914e-06,1.493358788653167405e-06,1.533484123842089364e-06,1.538428526787208167e-06,1.539543976845650276e-06,1.539936688479862972e-06,1.539941591984283054e-06,1.539942133686601644e-06,1.539942193377919127e-06,1.539942202627905369e-06,1.998593351707536039e-05,2.342038264107414447e-06,2.073972472899008215e-06,1.736354962793998210e-06,1.597800070574923841e-06,1.554892535656114109e-06,1.542993044938397156e-06,1.540871301596536837e-06,1.539941936257208058e-06,1.539942168084988044e-06
1.137000000000000000e+03,7.579999999999999716e+01,1.041215517928152597e-06,5.364069321672334322e-07,9.971891605032877284e-07,1.035487653358919702e-06,1.039872993733428635e-06,1.040858703435260239e-06,1.041210440564218015e-06,1.041214951383886135e-06,1.041215457082454568e-06,1.041215512291615260e-06,1.041215520529631335e-06,1.859647887859509612e-05,1.653060391163875778e-06,1.507796714884880212e-06,1.214875148280392534e-06,1.091935201014042090e-06,1.054465354012819976e-06,1.045252872939676019e-06,1.042039157381187900e-06,1.041215259225541220e-06,1.041215488444726543e-06
1.140750000000000000e+03,7.604999999999999716e+01,1.061119004713385973e-06,4.426080864116036529e-07,1.024095249780881464e-06,1.052804087622663879e-06,1.059928284652463455e-06,1.060787320574762284e-06,1.061114500809084993e-06,1.061118472147369099e-06,1.061118937510347168e-06,1.061119000377706166e-06,1.061119007025748650e-06,2.057059931485312384e-05,1.576341417712555294e-06,1.467829466039886468e-06,1.211466161582988563e-06,1.105982127078534295e-06,1.074851312241924112e-06,1.064693516279897520e-06,1.061849393930840787e-06,1.061118773477123612e-06,1.061118971473173345e-06
1.144500000000000000e+03,7.629999999999999716e+01,6.165119906718682530e-07,4.109296257539137091e-08,5.568956206556824975e-07,6.091194832848060090e-07,6.154559101568652277e-07,6.162178068623291219e-07,6.165066615273112199e-07,6.165114643330349548e-07,6.165119243375671909e-07,6.165119830123519636e-07,6.165119887931188945e-07,1.917390715782291109e-05,7.182025074388976927e-07,9.625807178292490019e-07,7.490930614333791988e-07,6.562305191024288593e-07,6.286844188823344491e-07,6.196660988196949817e-07,6.171592184938643310e-07,6.165117723033956364e-07,6.165119561317855229e-07
1.148250000000000000e+03,7.654999999999999716e+01,6.844410052153768136e-07,1.095703818550942526e-07,6.280108089986936566e-07,6.778844242778959854e-07,6.834275593278607372e-07,6.841763787873584367e-07,6.844330160774697163e-07,6.844405057678060764e-07,6.844409307895959525e-07,6.844409982786050449e-07,6.844410031921516924e-07,1.771532518188332852e-05,7.008295413691106331e-07,9.841856060550108949e-07,7.916991938190222157e-07,7.196189274871351130e-07,6.952296700289128143e-07,6.872375014750415332e-07,6.850148840587002296e-07,6.844407687870707832e-07,6.844409735663553872e-07
1.152000000000000000e+03,7.679999999999999716e+01,2.824124582029500686e-07,2.350792624866622051e-07,2.315642637819081269e-07,2.765973030364852419e-07,2.815137518855621852e-07,2.821777562639129825e-07,2.824053732922075697e-07,2.824120164256862078e-07,2.824123862353094306e-07,2.824124509772833666e-07,2.824124566133033783e-07,1.658473787913528776e-05,4.122574549477457894e-07,5.408579623943900341e-07,3.767768553512551297e-07,3.165005625684102297e-07,2.919713625205469074e-07,2.848193055357953483e-07,2.829213458697925672e-07,2.824122388317081271e-07,2.824124326240898323e-07
1.155750000000000000e+03,7.704999999999999716e+01,3.881245598305667108e-07,1.058210851497056047e-07,3.363859163338279847e-07,3.829669903710319109e-07,3.871794092653624823e-07,3.879164005495532947e-07,3.881182788088025495e-07,3.881240404583915743e-07,3.881244950896834886e-07,3.881245502928473463e-07,3.881245586744795520e-07,1.546346066005620685e-05,3.239032610245902193e-07,5.875170972021245742e-07,4.704311005315146346e-07,4.182795603463536806e-07,3.965928506017942988e-07,3.902537724505626213e-07,3.885758482962993539e-07,3.881243539025340120e-07,3.881245358417573054e-07
1.159500000000000000e+03,7.729999999999999716e+01,2.651416012618046372e-07,8.224752527777657416e-07,3.137844352764423733e-07,2.697159261795084640e-07,2.659798680505938613e-07,2.653335371389462525e-07,2.651534001081321868e-07,2.651422392677145828e-07,2.651416616664411758e-07,2.651416087762570052e-07,2.651416022733655288e-07,1.712178577363062204e-05,1.055533438562354127e-06,9.532498020322025903e-08,1.928380325272433670e-07,2.394302074547738195e-07,2.576384445352419092e-07,2.632539224101185475e-07,2.647418508915788477e-07,2.651417992387234429e-07,2.651416251057401213e-07
1.163250000000000000e+03,7.754999999999999716e+01,6.523822592959401675e-08,8.894794281018633726e-07,1.091030296588056367e-07,6.929526154820446811e-08,6.598169329960164107e-08,6.540844033804249183e-08,6.528257939995531033e-08,6.523878806102367273e-08,6.523827939710789002e-08,6.523823228789297214e-08,6.523822303945813636e-08,1.544236562400789559e-05,2.047858438246033128e-06,4.445345490124640452e-08,1.827862105352364364e-09,4.253091656851429844e-08,5.862369418202421502e-08,6.356589518633925900e-08,6.488377850858621853e-08,6.513373783539102697e-08,6.523825092926942912e-08
1.167000000000000000e+03,7.779999999999999716e+01,3.538815142493570525e-07,1.111273055749328374e-06,3.961094230735856062e-07,3.585141916617518037e-07,3.545409062102614250e-07,3.540324820547377620e-07,3.539208560528307853e-07,3.538820701604907019e-07,3.538815740744699540e-07,3.538815227751581305e-07,3.538815151163876536e-07,1.458899749403889746e-05,2.190085733543070329e-06,2.729193028520808870e-07,3.005562189426471693e-07,3.339021630451573415e-07,3.480220822909468151e-07,3.523990167385118633e-07,3.535680491543972441e-07,3.537877587601008047e-07,3.538815427168624310e-07
1.170750000000000000e+03,7.804999999999999716e+01,1.508101870934829519e-07,8.759148680041416632e-07,1.999167772474004976e-07,1.551812627307738793e-07,1.513950123968121757e-07,1.509440829766828388e-07,1.508461593870880423e-07,1.508107034048591379e-07,1.508102479295001357e-07,1.508101948966775491e-07,1.508101924401163012e-07,1.408036469430408731e-05,2.088926401394148544e-06,8.626611698615878077e-08,1.044729350974787231e-07,1.331162715183262108e-07,1.456720971652918525e-07,1.494960707430252091e-07,1.503977084927701462e-07,1.507270806144088174e-07,1.508102135376424274e-07
1.174500000000000000e+03,7.829999999999999716e+01,4.358776934518852004e-07,1.715517052893292962e-06,4.978834756266355184e-07,4.394146939417317791e-07,4.363963784364948782e-07,4.359964448418891854e-07,4.359111093135292354e-07,4.358781486340453626e-07,4.358777420046489115e-07,4.358777011105056466e-07,4.358776943188988079e-07,1.337942987166377632e-05,2.223163316819256270e-06,3.811486093523295798e-07,3.955255728513670826e-07,4.202548460936264401e-07,4.313371061792414166e-07,4.345082198330505930e-07,4.355120122425823543e-07,4.358039928130464385e-07,4.358777161387420737e-07
1.178250000000000000e+03,7.854999999999999716e+01,2.289385564820096707e-07,1.373547555280092500e-06,2.865146671096622634e-07,2.349727586755068611e-07,2.296851060594723760e-07,2.290438814498437279e-07,2.289681938005895497e-07,2.289390586233062223e-07,2.289386111034226447e-07,2.289385671750905251e-07,2.289385615395478958e-07,1.168516488109698139e-05,2.225729650777668056e-06,1.899934731335969692e-07,1.943237406970978156e-07,2.153962733194099995e-07,2.249186509660736654e-07,2.277252952528643428e-07,2.286163979432546705e-07,2.288732457452125752e-07,2.289385832147117933e-07
1.182000000000000000e+03,7.879999999999999716e+01,5.099726974254954033e-07,1.666400641609750155e-06,5.662396283976166883e-07,5.155994921929393301e-07,5.106348120940321971e-07,5.100661086127042247e-07,5.099993547938308872e-07,5.099734774367393128e-07,5.099727453995104065e-07,5.099727024829969942e-07,5.099726971364952791e-07,1.399329824171906766e-05,2.395281124835577984e-06,5.033633500358168458e-07,4.799695072732900858e-07,4.980313668615576553e-07,5.064099797404682843e-07,5.088969149636087548e-07,5.096870524816770445e-07,5.099147945233897752e-07,5.099727198230024336e-07
1.185750000000000000e+03,7.904999999999999716e+01,2.989082368429823047e-07,1.350989158196148391e-06,3.513675981999793149e-07,3.039701489616870580e-07,2.994954722914478784e-07,2.989979400157045822e-07,2.989318789213469863e-07,2.989089464781410024e-07,2.989082830826994660e-07,2.989082443569363526e-07,2.989082369874814139e-07,1.312046109693059392e-05,2.058449282638381524e-06,3.675647594419923223e-07,2.728172809513062602e-07,2.893123854985894377e-07,2.957580263540471546e-07,2.979555431892829930e-07,2.986622916891027026e-07,2.988568903826049000e-07,2.989082580843523601e-07
1.189500000000000000e+03,7.929999999999999716e+01,5.758090188242681464e-07,1.674582708770980592e-06,6.250117325734898434e-07,5.806316839874079547e-07,5.763298412417477878e-07,5.759034549602792384e-07,5.758299913063170865e-07,5.758096488368196484e-07,5.758090705546565833e-07,5.758090248931964272e-07,5.758090185352715162e-07,1.569717140010514373e-05,2.162984096140806302e-06,6.435332260741717059e-07,5.561593367048071672e-07,5.674135842708620792e-07,5.727488275014518925e-07,5.749647694930635924e-07,5.755909862189993737e-07,5.757634806211520635e-07,5.758090399210187610e-07
1.193250000000000000e+03,7.954999999999999716e+01,3.606472788290820056e-07,1.360396021596349521e-06,4.163091635105362792e-07,3.653533794109175477e-07,3.611091983704969605e-07,3.607310885700318960e-07,3.606666257519270812e-07,3.606484759913690724e-07,3.606473247793062284e-07,3.606472840309941908e-07,3.606472782510917628e-07,1.416723445365490724e-05,2.108284595169101997e-06,4.345669958168901263e-07,3.439307742548320709e-07,3.532968978919795733e-07,3.580402431534730824e-07,3.598990314475484052e-07,3.604544411994674094e-07,3.606069018758096004e-07,3.606472970357746272e-07
1.197000000000000000e+03,7.979999999999999716e+01,6.335402220935537883e-07,1.581199176637213330e-06,7.174172252830391497e-07,6.379642669809113152e-07,6.339499019043624074e-07,6.336145562177008383e-07,6.335573805238012987e-07,6.335447676773942987e-07,6.335402813372875211e-07,6.335402265729580397e-07,6.335402213710692009e-07,1.384207781384567418e-05,2.252704821412240837e-06,7.060085516904621809e-07,6.225306735348882394e-07,6.270477969747404675e-07,6.312348783425691165e-07,6.328801912688669365e-07,6.333693560852252320e-07,6.335044536170862743e-07,6.335402416006368015e-07
1.200750000000000000e+03,8.004999999999999716e+01,4.144851938499594270e-07,1.262133757492672594e-06,4.895694213979272640e-07,4.186708132852847868e-07,4.149145991019741455e-07,4.145511201586806139e-07,4.145004122040478794e-07,4.144892195178753355e-07,4.144852450016623129e-07,4.144851960174044542e-07,4.144851924049960755e-07,1.292870308152087364e-05,1.900384815675213714e-06,6.010107713892393240e-07,4.056679645823649877e-07,4.090667751708216082e-07,4.124516813103713748e-07,4.139013428224263405e-07,4.143337179076311289e-07,4.144535664919752917e-07,4.144759377036795245e-07
1.204500000000000000e+03,8.029999999999999716e+01,6.836309940475409884e-07,1.460823429194747935e-06,7.565155660543813251e-07,6.885748993418643645e-07,6.840732787177512513e-07,6.836894644276749992e-07,6.836444931365161334e-07,6.836346755121736180e-07,6.836310447655755520e-07,6.836310008388448011e-07,6.836309928915743730e-07,1.235609526896443462e-05,2.163967504175073894e-06,8.781868898886836700e-07,6.769125009903149832e-07,6.788947974559564030e-07,6.818366839049708026e-07,6.831187482556950035e-07,6.834967026620790682e-07,6.835891909718438561e-07,6.836227449253802433e-07
1.208250000000000000e+03,8.054999999999999716e+01,4.609849909713515346e-07,1.269536883327736046e-06,5.907737650854576184e-07,4.656241054897534688e-07,4.613344959437903836e-07,4.610368523833170511e-07,4.609969653028336685e-07,4.609882581562090563e-07,4.609850357649169042e-07,4.609849960286895422e-07,4.609849940057543709e-07,1.338886767120162262e-05,1.844442023170284907e-06,6.403150415935263257e-07,4.556946583523788702e-07,4.568085158108828371e-07,4.594007044094068738e-07,4.605313491957407694e-07,4.608455198478789197e-07,4.609478790689838361e-07,4.609776779160764886e-07
1.212000000000000000e+03,8.079999999999999716e+01,7.267148604582095414e-07,1.468639161622793125e-06,8.436385672931057912e-07,7.325226058897564659e-07,7.271939114238354226e-07,7.267896444079631396e-07,7.267254792490670285e-07,7.267178951415715772e-07,7.267149007723062322e-07,7.267148647930587265e-07,7.267148588687649213e-07,1.965835654119284432e-05,1.979111541784433900e-06,9.243780078626258109e-07,7.227135385466448494e-07,7.231026370585361640e-07,7.253385315630347382e-07,7.263138609070960764e-07,7.265911204566274511e-07,7.266820069258486387e-07,7.267083795698107862e-07
1.215750000000000000e+03,8.104999999999999716e+01,2.175246864237613818e-07,1.192707827284024278e-06,3.099596712797714109e-07,2.229799801322806944e-07,2.180473975664876721e-07,2.175894622030315596e-07,2.175338681894809181e-07,2.175273094344800401e-07,2.175247359854138073e-07,2.175246894581482569e-07,2.175246890246644289e-07,1.816096541808538513e-05,1.678027904966004513e-06,3.845802331268771361e-07,2.065924592044173980e-07,2.145049145926691714e-07,2.163412261221289863e-07,2.171785524670408429e-07,2.174176984215903585e-07,2.174964196649975883e-07,2.175190853790586998e-07
1.219500000000000000e+03,8.129999999999999716e+01,7.942001031935614356e-07,1.428025711769969588e-06,8.930987799553895192e-07,7.994346609600807923e-07,7.947104314754779502e-07,7.942592022280468757e-07,7.942091914513669628e-07,7.942025302642700679e-07,7.942001748627327563e-07,7.942001055054701025e-07,7.942001017486184129e-07,1.742276151399654857e-05,2.112262339293533713e-06,9.625480419446519997e-07,7.928750448288268857e-07,7.915116360882010415e-07,7.932172587643629662e-07,7.938850096816392534e-07,7.941025832699676080e-07,7.941746031289953276e-07,7.941949915633066546e-07
1.223250000000000000e+03,8.154999999999999716e+01,3.883881669306099695e-07,9.691181941177294255e-07,4.747513276395659735e-07,3.929710768586045190e-07,3.888371851210506290e-07,3.884393289384666073e-07,3.883960323179005338e-07,3.883902652727166114e-07,3.883882268956268264e-07,3.883881685200441604e-07,3.883881651966818045e-07,1.570580270075582581e-05,1.594975864267437614e-06,5.364998995599885401e-07,3.874723398684493573e-07,3.861277233446666293e-07,3.875438079094233632e-07,3.880900288141528474e-07,3.883038318419666081e-07,3.883664884933244773e-07,3.883837419458507282e-07
1.227000000000000000e+03,8.179999999999999716e+01,8.456833962204143016e-07,1.382884012563411324e-06,9.409610428297526259e-07,8.513401477536189270e-07,8.461538300697643465e-07,8.457300705971660952e-07,8.456918908645071556e-07,8.456853120632765232e-07,8.456834543069088579e-07,8.456834024336463975e-07,8.456833952089579656e-07,1.435860783909875325e-05,2.336290254308609664e-06,9.900693522159955748e-07,8.464064310395976164e-07,8.439281500890380120e-07,8.449283765498627350e-07,8.454123806758736370e-07,8.456065226462720000e-07,8.456636729656554077e-07,8.456793613764528856e-07
1.230750000000000000e+03,8.204999999999999716e+01,5.115636682014700960e-07,1.108387135017735041e-06,5.980173294279007192e-07,5.165304437088812905e-07,5.119935765270183105e-07,5.116040784226325664e-07,5.115710235009611454e-07,5.115653950438443762e-07,5.115641125191255790e-07,5.115636736922249101e-07,5.115636670455217977e-07,1.602740612413654917e-05,1.910740918335399388e-06,6.634395313062589595e-07,5.128659840567696863e-07,5.101111474032586068e-07,5.109124138243780769e-07,5.113381295251810876e-07,5.114971790625678142e-07,5.115466058255252631e-07,5.115601804162447758e-07
1.234500000000000000e+03,8.229999999999999716e+01,8.763383952453385656e-07,1.446287913029343248e-06,9.585710286362326618e-07,8.839840577296168212e-07,8.767468120582461036e-07,8.763752598338527149e-07,8.763451039271091190e-07,8.763399658880585675e-07,8.763387978038130923e-07,8.763383995801391522e-07,8.763383940893917496e-07,1.510573132371879414e-05,2.245389792132021048e-06,1.021487255294876646e-06,8.894751242345872460e-07,8.754051309005942199e-07,8.757533192726778119e-07,8.761341765798568970e-07,8.762781353049642270e-07,8.763228432815305023e-07,8.763352116233469145e-07
1.238250000000000000e+03,8.254999999999999716e+01,5.999712480316496698e-07,1.242388005933664895e-06,6.718794620768713227e-07,6.068210931519912987e-07,6.004576369169838585e-07,6.000127885194897397e-07,5.999770607031587687e-07,5.999726139256482398e-07,5.999716043518231684e-07,5.999712559787744082e-07,5.999712510660063958e-07,1.635616653735147573e-05,1.809321453232180606e-06,7.323073663959530670e-07,6.119871637644515181e-07,5.992719704135265585e-07,5.994918651869703129e-07,5.997951092599231806e-07,5.999191468265167111e-07,5.999577863248497838e-07,5.999685017943348523e-07
1.242000000000000000e+03,8.279999999999999716e+01,8.926734784344260222e-07,1.551561089776995060e-06,9.715103204081454642e-07,8.994299298233590729e-07,8.931428352634395579e-07,8.927147301808576380e-07,8.926787768490627861e-07,8.926747199184740661e-07,8.926738054221355956e-07,8.926734804573283180e-07,8.926734761225376841e-07,1.572135952707816694e-05,2.326517116660647924e-06,1.026904882324814469e-06,9.067634265234726495e-07,8.921267366333731219e-07,8.922425005415736135e-07,8.925132775756091986e-07,8.926264923379091829e-07,8.926612024517396314e-07,8.926697548492399113e-07
1.245750000000000000e+03,8.304999999999999716e+01,6.628088352646056810e-07,1.240309685605145632e-06,7.332997819292447821e-07,6.743317868524366443e-07,6.633584000832723898e-07,6.628409843536569491e-07,6.628152689548252375e-07,6.628099104361665749e-07,6.628091319084996019e-07,6.628088410443210205e-07,6.628088377209847109e-07,1.498395248309139372e-05,1.966901248057000279e-06,7.853998174649035653e-07,6.786149420635262470e-07,6.623599039609712950e-07,6.624422196794309058e-07,6.626708224515454900e-07,6.627682726438177027e-07,6.627964467335889291e-07,6.628056176970314323e-07
1.249500000000000000e+03,8.329999999999999716e+01,8.993754685241992255e-07,1.450497795926132133e-06,9.652967822602537000e-07,9.101175341084151890e-07,8.999105087573984973e-07,8.994312366624365538e-07,8.993823221049849194e-07,8.993764532423864667e-07,8.993757426269727386e-07,8.993754738704314783e-07,8.993754708360834343e-07,1.413673632189055990e-05,2.751221281158863600e-06,1.017956157667043026e-06,9.146904486195238986e-07,8.992975731975495734e-07,8.990545583312734318e-07,8.992526933115492368e-07,8.993385590035580866e-07,8.993641674561353446e-07,8.993725483254372226e-07
1.253250000000000000e+03,8.354999999999999716e+01,7.069386593117146977e-07,1.206402363280116547e-06,7.664274267027289681e-07,7.173238266730698788e-07,7.074425265893389408e-07,7.069893044212451776e-07,7.069445936251112028e-07,7.069395794409503812e-07,7.069388983025683500e-07,7.069386652359136352e-07,7.069386568553395854e-07,1.267040146446751398e-05,2.370617287033530580e-06,8.372470865533938623e-07,7.212614905496063736e-07,7.069382271341795777e-07,7.066672672803491648e-07,7.068434583021777787e-07,7.069067251342262407e-07,7.069288790372839564e-07,7.069361441280455382e-07
1.257000000000000000e+03,8.379999999999999716e+01,8.997890725347934230e-07,1.474606927122066411e-06,9.599636960734633146e-07,9.096017056745058717e-07,9.002730691511847035e-07,8.998368998613993311e-07,8.997944879714791967e-07,8.997899110251237190e-07,8.997892931749337594e-07,8.997890819268099387e-07,8.997890709453752728e-07,1.425957612161162122e-05,2.564338120215436009e-06,1.027869579461034117e-06,9.134924780992425608e-07,9.004783332601438974e-07,8.995482764047035786e-07,8.997011306054914562e-07,8.997573098910960088e-07,8.997801600891514608e-07,8.997868370903855623e-07
1.260750000000000000e+03,8.404999999999999716e+01,7.374638677398108970e-07,1.532832305875090006e-06,7.900685987524884827e-07,7.473441031511750802e-07,7.379055870186484900e-07,7.375077164380259008e-07,7.374685549312399810e-07,7.374647266030882840e-07,7.374640568804620388e-07,7.374638751089272344e-07,7.374638706296604141e-07,1.327764648810287195e-05,2.200580569902885322e-06,8.828917114505942635e-07,7.499736163869232998e-07,7.381255732010499282e-07,7.372828461209506361e-07,7.373886763116715191e-07,7.374364368546892317e-07,7.374561594996936709e-07,7.374619341414970806e-07
1.264500000000000000e+03,8.429999999999999716e+01,8.962749672372464473e-07,1.657017582456280993e-06,9.476471813186740013e-07,9.058883638221111320e-07,8.967987998725745055e-07,8.963209158206952574e-07,8.962792427673856775e-07,8.962757532759067175e-07,8.962751498756411226e-07,8.962749799525777791e-07,8.962749698381097103e-07,1.264985016421888926e-05,2.315617695522162177e-06,1.044507211800260127e-06,9.107419886948069120e-07,8.970237028723617241e-07,8.961164768461536558e-07,8.962072989895893285e-07,8.962508997160177825e-07,8.962679449065684292e-07,8.962732047189417599e-07
1.268250000000000000e+03,8.454999999999999716e+01,7.581656798946039202e-07,1.457092857652196120e-06,8.132926230453274175e-07,7.667178021435624430e-07,7.589285105555963611e-07,7.582059743273077897e-07,7.581693833776178798e-07,7.581663581416199276e-07,7.581658346458936921e-07,7.581657181850724079e-07,7.581656826399582985e-07,1.186834007218378416e-05,2.254629299826426817e-06,8.930148533433465546e-07,7.710248612807113600e-07,7.599833920120149795e-07,7.580626244941442406e-07,7.581077514729603789e-07,7.581449000185674104e-07,7.581596369362093275e-07,7.581641556449720648e-07
1.272000000000000000e+03,8.479999999999999716e+01,8.904764397394657618e-07,1.552139717403503103e-06,9.575476783796853665e-07,8.984402866522171383e-07,8.912007312528408611e-07,8.905165588865298991e-07,8.904808346164973912e-07,8.904770532536647360e-07,8.904765777295881642e-07,8.904764732616734461e-07,8.904764369941125481e-07,1.139213056731805259e-05,2.315195897721914029e-06,1.015867591688512160e-06,9.031713414334287717e-07,8.921977376302495338e-07,8.904005191634942555e-07,8.904262642190568684e-07,8.904576541543209401e-07,8.904709308269949975e-07,8.904750488568280364e-07
1.275750000000000000e+03,8.504999999999999716e+01,7.718343163675442547e-07,1.356664608396109041e-06,8.320851093378855994e-07,7.789713701095283346e-07,7.725026141361285393e-07,7.718797496349770742e-07,7.718383625832459189e-07,7.718348511332591057e-07,7.718344404863633100e-07,7.718343467109109798e-07,7.718343183904354332e-07,1.036060184011167480e-05,2.378610785050990567e-06,8.852175084363253006e-07,7.838674117594850736e-07,7.735719080205238702e-07,7.717751060556977909e-07,7.717914416238921134e-07,7.718180800655066781e-07,7.718295972515633498e-07,7.718331146257313128e-07
1.279500000000000000e+03,8.529999999999999716e+01,8.835172873877533844e-07,1.548262942595512337e-06,9.435367464373522725e-07,8.912781797509198899e-07,8.847281020549032519e-07,8.835755424427307839e-07,8.835206904674758701e-07,8.835177721590028849e-07,8.835173973462990381e-07,8.835173157082198254e-07,8.835172839199411002e-07,1.255039998733500682e-05,2.452220786000674890e-06,1.019536631931245748e-06,8.951466976699207943e-07,8.851940030597730666e-07,8.834656717482502467e-07,8.834791394304726464e-07,8.835025374819636345e-07,8.835129962591188304e-07,8.835159998179754867e-07
1.283250000000000000e+03,8.554999999999999716e+01,7.805190679689911937e-07,1.380343870080078330e-06,8.348510431078403301e-07,7.873032844806645328e-07,7.815786259005494713e-07,7.805718003734328703e-07,7.805235236729390613e-07,7.805197450591328840e-07,7.805191618888786291e-07,7.805190938330832634e-07,7.805190643566879000e-07,1.144205549286814187e-05,2.195084478129632229e-06,9.636499278076693440e-07,7.907506613391315300e-07,7.823475066935034280e-07,7.804800039424933179e-07,7.804870960499250453e-07,7.805065504708978269e-07,7.805153592893781160e-07,7.805179566799857688e-07
1.287000000000000000e+03,8.579999999999999716e+01,8.761480588281927277e-07,1.573196639753010400e-06,9.281719778203612072e-07,8.826386230500873367e-07,8.772462159652846543e-07,8.762010174938739494e-07,8.761533742589908361e-07,8.761486778323392936e-07,8.761481450899750307e-07,8.761480845477860589e-07,8.761480605620978640e-07,1.385351576763330676e-05,2.263320543530646320e-06,1.050103564735806005e-06,8.889366511183183720e-07,8.779206107240160280e-07,8.761451858918140679e-07,8.761195451911085563e-07,8.761367307922249448e-07,8.761446807474405524e-07,8.761470463720641440e-07
1.290750000000000000e+03,8.604999999999999716e+01,7.857169232708592519e-07,1.411405942949521294e-06,8.416875285733922777e-07,7.917359237501168685e-07,7.866917362431273704e-07,7.857650619583045471e-07,7.857215922429608414e-07,7.857174576025161983e-07,7.857170059203204734e-07,7.857169472565420469e-07,7.857169255827322375e-07,1.287577666612373572e-05,2.247373278322538413e-06,9.452158099132271232e-07,7.974330184489549941e-07,7.873073906352280001e-07,7.857770520543637781e-07,7.856924070131790248e-07,7.857079610060255024e-07,7.857140082879366145e-07,7.857160514057380387e-07
1.294500000000000000e+03,8.629999999999999716e+01,8.688536867247179801e-07,1.497510575986359691e-06,9.506143170441133732e-07,8.745708375138707960e-07,8.698942263286809111e-07,8.689000274881380436e-07,8.688582455929550377e-07,8.688541710620236078e-07,8.688537729864636488e-07,8.688537047862224841e-07,8.688536828234329852e-07,1.307897971971244054e-05,2.267764940116891816e-06,1.023594680420582145e-06,8.831655385362983814e-07,8.704012092932188812e-07,8.689149785126094853e-07,8.688348058058433148e-07,8.688456484882468807e-07,8.688507801229158346e-07,8.688528852273925967e-07
1.298250000000000000e+03,8.654999999999999716e+01,8.039514063568151311e-07,1.337550796413220509e-06,8.597305030969499167e-07,8.091472337262950023e-07,8.048763313609464906e-07,8.040026047889284682e-07,8.039557687151096914e-07,8.039518285624703323e-07,8.039514865498810174e-07,8.039514249962845199e-07,8.039514075127512533e-07,1.147959086087356419e-05,2.015605473063050245e-06,9.288923506005196810e-07,8.169456757558362458e-07,8.055701559876836280e-07,8.040139985619388179e-07,8.039352778695986504e-07,8.039444997831965202e-07,8.039489884275084117e-07,8.039507159739881467e-07
1.302000000000000000e+03,8.679999999999999716e+01,5.633116899610103545e-07,1.394328896687683535e-06,6.241019659733194363e-07,5.689898744058281835e-07,5.641733607066171865e-07,5.633593773742571667e-07,5.633157902101527577e-07,5.633120650622111880e-07,5.633117570052928448e-07,5.633117044102092355e-07,5.633116925618662060e-07,1.098830833842648095e-05,2.158209678026191632e-06,6.996168829685524026e-07,5.761548386371376084e-07,5.648084665701811621e-07,5.633764985188946681e-07,5.633013619626949077e-07,5.633055991902418559e-07,5.633095441104972147e-07,5.633110763035375573e-07
1.305750000000000000e+03,8.704999999999999716e+01,8.237631998328478683e-07,1.356912835242177260e-06,8.801860824773040955e-07,8.291270436659047791e-07,8.245517242893813042e-07,8.238321742296144166e-07,8.237670907125569405e-07,8.237635984861871060e-07,8.237632602304904559e-07,8.237632103807615427e-07,8.237632005553077859e-07,1.238808952121231095e-05,1.977325938098131699e-06,9.513253797121197119e-07,8.358001675095953268e-07,8.251108337914152408e-07,8.239290594173415186e-07,8.237545386953138865e-07,8.237580972434968705e-07,8.237612986075356083e-07,8.237626571210168834e-07
1.309500000000000000e+03,8.729999999999999716e+01,5.818847042153960155e-07,1.396178578359578909e-06,6.326222331600903487e-07,5.880167830508448707e-07,5.826074463022610075e-07,5.819483001797736049e-07,5.818891892455214474e-07,5.818850914538217357e-07,5.818847556545301618e-07,5.818847163527197933e-07,5.818847045043799402e-07,1.809978971664566810e-05,1.963715297402873272e-06,7.323043223756552681e-07,5.932384981583945139e-07,5.831751043123263388e-07,5.820622372839949276e-07,5.818783010546353697e-07,5.818802238090129550e-07,5.818830208841794875e-07,5.818842242131384138e-07
1.313250000000000000e+03,8.754999999999999716e+01,8.396468923040069339e-07,1.283059975510192738e-06,8.867674909832995244e-07,8.456655075969275523e-07,8.404029983660341749e-07,8.397106405558997148e-07,8.396511890606498385e-07,8.396471292707786911e-07,8.396469368075225467e-07,8.396469029964100295e-07,8.396468949048617266e-07,1.641153056991743382e-05,1.807965855407141852e-06,9.880884169979649278e-07,8.521430243596740820e-07,8.408927393273124739e-07,8.398103359446219407e-07,8.396418087887830345e-07,8.396429219546430051e-07,8.396453953675700557e-07,8.396464676422127308e-07
1.317000000000000000e+03,8.779999999999999716e+01,5.954482681705079626e-07,1.048928787183700009e-06,6.483349839824512341e-07,6.010038440703475846e-07,5.961430986034205059e-07,5.955551109868315697e-07,5.954534616435876073e-07,5.954487348794094202e-07,5.954483362262022138e-07,5.954482752506119997e-07,5.954482675925402191e-07,1.578585346217841042e-05,2.061068390101563435e-06,7.337479207391803889e-07,6.074919740005382989e-07,5.966172458044932752e-07,5.956295412311741078e-07,5.954444005552858587e-07,5.954448252170386631e-07,5.954469694771311891e-07,5.954478883012502489e-07
1.320750000000000000e+03,8.804999999999999716e+01,8.512101195497536766e-07,1.275219005037297293e-06,9.004391221869316214e-07,8.563006126536534804e-07,8.518523567466827483e-07,8.513082964546914457e-07,8.512153060867729544e-07,8.512106206476888081e-07,8.512101798028791026e-07,8.512101240290028151e-07,8.512101185383102578e-07,1.466006664535183511e-05,1.900476100502460973e-06,9.760926694766871086e-07,8.676820896459542133e-07,8.523060471759897235e-07,8.513859138950966142e-07,8.512092406054803855e-07,8.512071561652230046e-07,8.512089691051861684e-07,8.512097843285283137e-07
1.324500000000000000e+03,8.829999999999999716e+01,6.052889563761570753e-07,1.314244643221523576e-06,6.635012188715371372e-07,6.100399847410355322e-07,6.058969983606212152e-07,6.053862462378150194e-07,6.052937777817564908e-07,6.052894272752475136e-07,6.052890127279966594e-07,6.052889693804277567e-07,6.052889594104869080e-07,2.367192019645586581e-05,2.233904091364549457e-06,1.052622914249940994e-06,6.213358249928900316e-07,6.065450385918492783e-07,6.054515786822521820e-07,6.052887095839980534e-07,6.052863832644658124e-07,6.052880193462088382e-07,6.052886614681965110e-07
1.328250000000000000e+03,8.854999999999999716e+01,8.595685529180271744e-07,1.300544555159365044e-06,9.160003189950907980e-07,8.649336227839128591e-07,8.601405182713792426e-07,8.596573348018013087e-07,8.595729932981936789e-07,8.595689969415946181e-07,8.595686008893334722e-07,8.595685638994105948e-07,8.595685553743892637e-07,4.166952828333251544e-05,2.089257774499149297e-06,9.865999850169214472e-07,8.743701234763104324e-07,8.607472764040685377e-07,8.597153422256040118e-07,8.595744233343951252e-07,8.595663257200874015e-07,8.595677275803710145e-07,8.595682681245186912e-07
1.332000000000000000e+03,8.879999999999999716e+01,6.123736300013472152e-07,1.039385715199923399e-06,6.648090293792351861e-07,6.197445255329733724e-07,6.128888683869002459e-07,6.124671139344525582e-07,6.123777997479584596e-07,6.123740578417975125e-07,6.123736729154349369e-07,6.123736353475466454e-07,6.123736276894771941e-07,3.818738124747714290e-05,2.118787701003090089e-06,7.315142905633410343e-07,6.257594023587724657e-07,6.137751697173590648e-07,6.125096195436382570e-07,6.123802487407963624e-07,6.123718903191378184e-07,6.123729050855959879e-07,6.123733732392802730e-07
1.335750000000000000e+03,8.904999999999999716e+01,8.655595061138396243e-07,1.383625435167376059e-06,9.146242149774345762e-07,8.723291054133949718e-07,8.661429254170852915e-07,8.656464611767880573e-07,8.655641906847608454e-07,8.655599086681897359e-07,8.655595426702826972e-07,8.655595131939412262e-07,8.655595077032501513e-07,3.723644031040035065e-05,1.919207293355639772e-06,9.778788131123433572e-07,8.783450913257236683e-07,8.669044712634900655e-07,8.657077718226270182e-07,8.655659995784829838e-07,8.655580447230652035e-07,8.655588676042655712e-07,8.655592889425588226e-07
1.339500000000000000e+03,8.929999999999999716e+01,6.174269005537019122e-07,1.438112376180316209e-06,6.712706033625374255e-07,6.237836218349871303e-07,6.179657859920591000e-07,6.175072925031069706e-07,6.174338381860244657e-07,6.174272730537254451e-07,6.174269378326026791e-07,6.174269063333764883e-07,6.174269021431124391e-07,3.384343194643262280e-05,2.172367824547462286e-06,7.269046100623645721e-07,6.315881650238803671e-07,6.186780440383208065e-07,6.175646229731681340e-07,6.174432008252881454e-07,6.174259617900663322e-07,6.174263367464515308e-07,6.174267102579180589e-07
1.343250000000000000e+03,8.954999999999999716e+01,8.698096650256441677e-07,1.331341212208684842e-06,9.207675910995195971e-07,8.757555285003929511e-07,8.704247503895482888e-07,8.698818186239327624e-07,8.698160504097962414e-07,8.698101276885707799e-07,8.698097060613316144e-07,8.698096693603998615e-07,8.698096667595464452e-07,3.096168975605744330e-05,2.004712578523934497e-06,9.758872956176401398e-07,8.858248641831324828e-07,8.709704991684111471e-07,8.699382923993567825e-07,8.698250078934977807e-07,8.698089284061562227e-07,8.698091954271083394e-07,8.698094959701712611e-07
1.347000000000000000e+03,8.979999999999999716e+01,6.209903924364570690e-07,1.056102676447618061e-06,6.669964122230365184e-07,6.265049277159912699e-07,6.215689246621797998e-07,6.210665228812842847e-07,6.209965282829424295e-07,6.209908218662404957e-07,6.209904330386674640e-07,6.209903960487533746e-07,6.209903940258674901e-07,2.788969658171172892e-05,2.559487191187936738e-06,7.217415101626804343e-07,6.356909542780957559e-07,6.223195726918920992e-07,6.211139888880658654e-07,6.210068510698165175e-07,6.209897899054352134e-07,6.209899793342528931e-07,6.209902386971267706e-07
1.350750000000000000e+03,9.004999999999999716e+01,8.727867233503800952e-07,1.280696773879290841e-06,9.192774525159086887e-07,8.786766874227334744e-07,8.733380798193176357e-07,8.728564707208500274e-07,8.727974059216106416e-07,8.727872432320454436e-07,8.727867528267168016e-07,8.727867318753989911e-07,8.727867247952985539e-07,2.536473228512865300e-05,2.340550389110435745e-06,9.875859441308607887e-07,8.871039807785225740e-07,8.740249293274931396e-07,8.729054768646540910e-07,8.728048109842763308e-07,8.727862393026927139e-07,8.727863585084664593e-07,8.727865912848318659e-07
1.354500000000000000e+03,9.029999999999999716e+01,6.234676345642384550e-07,1.078628796578318936e-06,6.679663733987598086e-07,6.290093371438329933e-07,6.239796350512891212e-07,6.235311325159663106e-07,6.234773723029951379e-07,6.234681243915852717e-07,6.234676823910383908e-07,6.234676400549284711e-07,6.234676348532220620e-07,2.513195020638743721e-05,2.388108617775778286e-06,7.317143892117864188e-07,6.367945272865048019e-07,6.251453539137177738e-07,6.235795485536425231e-07,6.234841629861275942e-07,6.234675013427593974e-07,6.234673187050701946e-07,6.234675181038131587e-07
1.358250000000000000e+03,9.054999999999999716e+01,8.748385532023856677e-07,1.559259506127236957e-06,9.151496174172950424e-07,8.810962142887168439e-07,8.753145874899768862e-07,8.749006968304493816e-07,8.748482147936889912e-07,8.748390295919787161e-07,8.748385987173149472e-07,8.748385589820592908e-07,8.748385539248449500e-07,2.232746578758653536e-05,3.168938709050362436e-06,1.002670052826102493e-06,8.873107358916105329e-07,8.764200754768723128e-07,8.749633165591223251e-07,8.748545082802263681e-07,8.748384964170929606e-07,8.748382804017938091e-07,8.748384601496414357e-07
1.362000000000000000e+03,9.079999999999999716e+01,6.251582214661171748e-07,1.268963936331091295e-06,6.633440222486022520e-07,6.312640515425909164e-07,6.256793988934050514e-07,6.252157196802267668e-07,6.251671194178455985e-07,6.251586669344463761e-07,6.251582659696025062e-07,6.251582298466436849e-07,6.251582221885763512e-07,2.079344535901743506e-05,3.088253455453467528e-06,7.513131909198542756e-07,6.387077216994849674e-07,6.266992463992406001e-07,6.252746664249882712e-07,6.251729847749283187e-07,6.251587566638762153e-07,6.251579830545884245e-07,6.251581406951810597e-07
1.365750000000000000e+03,9.104999999999999716e+01,8.762229151969852211e-07,1.479078509773580816e-06,9.198671624939528412e-07,8.819489905575246249e-07,8.769648007090944066e-07,8.762744969028423614e-07,8.762321732221776947e-07,8.762233335008406431e-07,8.762229585445349597e-07,8.762229218436094537e-07,8.762229156304606846e-07,1.943320791145673301e-05,4.551730885677202937e-06,9.949445998613072468e-07,8.891543325538919261e-07,8.776140601653679815e-07,8.763611304489030204e-07,8.762366586821381483e-07,8.762234794375916344e-07,8.762227344377025402e-07,8.762228443959872018e-07
1.369500000000000000e+03,9.129999999999999716e+01,6.262837245689974293e-07,1.676979505167851096e-06,6.818529154669463613e-07,6.314450379024699856e-07,6.269760206160171337e-07,6.263326367873548744e-07,6.262925038925883435e-07,6.262842047153484643e-07,6.262837661826444668e-07,6.262837296262114525e-07,6.262837291927359890e-07,1.807993849900609303e-05,4.645731959582457802e-06,7.351148544657891897e-07,6.380130885813233822e-07,6.275725159788927549e-07,6.264204701919925952e-07,6.262983709833454894e-07,6.262843205977961704e-07,6.262835690957883585e-07,6.262836611370839837e-07
1.373250000000000000e+03,9.154999999999999716e+01,8.771300417355725797e-07,2.759777500047585402e-06,9.287682252171702921e-07,8.829711399075093796e-07,8.777826689850282787e-07,8.771832722359005101e-07,8.771380530849574140e-07,8.771307517684136697e-07,8.771300833492188761e-07,8.771300460703274265e-07,8.771300462148191771e-07,1.628502980049904771e-05,4.150184396193695499e-06,9.824349514301099401e-07,8.889067949763882727e-07,8.785487623434371297e-07,8.772576952081003365e-07,8.771439375146390794e-07,8.771317240539220383e-07,8.771299356785710071e-07,8.771299882735962770e-07
1.377000000000000000e+03,9.179999999999999716e+01,6.270072429238295090e-07,2.757070320267523657e-06,6.767761482100542238e-07,6.323939374836527436e-07,6.276064798563975638e-07,6.270567555042294352e-07,6.270145159198707076e-07,6.270079013730787952e-07,6.270072810696714620e-07,6.270072459581578594e-07,6.270072424903540455e-07,1.720619124511682025e-05,4.021495777514568901e-06,7.449408509570897497e-07,6.380619868152510420e-07,6.283257994659680409e-07,6.271217755253191401e-07,6.270198190588535342e-07,6.270087583540962957e-07,6.270071659096865323e-07,6.270071978423799281e-07
1.380750000000000000e+03,9.204999999999999716e+01,8.776996057646855962e-07,2.478109499704179870e-06,9.242958189155156224e-07,8.826387658747212245e-07,8.782463449087769825e-07,8.777572224573739961e-07,8.777062957361252550e-07,8.777002250566422050e-07,8.776996466558716574e-07,8.776996124113094052e-07,8.776996056201937397e-07,1.584821705029482587e-05,3.608347471321077340e-06,1.045918673774323734e-06,8.880260209942482861e-07,8.792161290928433287e-07,8.778099861031780352e-07,8.777121349397067703e-07,8.777012297082927514e-07,8.776995413213321199e-07,8.776995667518931396e-07
1.384500000000000000e+03,9.229999999999999716e+01,6.274482349634170442e-07,2.510661406794586707e-06,6.713547083335935153e-07,6.320676948684090619e-07,6.280533555885858935e-07,6.275040429068253988e-07,6.274553071156507068e-07,6.274493331012651573e-07,6.274482759990944324e-07,6.274482394426635357e-07,6.274482343854497242e-07,1.756573677196269603e-05,3.469311674848407013e-06,7.839355178961552542e-07,6.396224906791472442e-07,6.288892663546035137e-07,6.275700464821862195e-07,6.274599096136606225e-07,6.274497342105632965e-07,6.274481802010164685e-07,6.274481965285923311e-07
1.388250000000000000e+03,9.254999999999999716e+01,8.780336033092067587e-07,2.264881724768973669e-06,9.274142758739453153e-07,8.825140381952766856e-07,8.785907303921090037e-07,8.780854449515784522e-07,8.780399346518048942e-07,8.780345831082427472e-07,8.780336507025239254e-07,8.780336085109122149e-07,8.780336034536985093e-07,1.658933292689447435e-05,3.322434739313104953e-06,1.029825265921974750e-06,8.894606914092757757e-07,8.794014838233457563e-07,8.782050495010583302e-07,8.780444873000906612e-07,8.780352820151793377e-07,8.780335586612341236e-07,8.780335738328753463e-07
1.392000000000000000e+03,9.279999999999999716e+01,6.276936590709989530e-07,1.921331031533706296e-06,7.015482603446191860e-07,6.318891690536723805e-07,6.283276481387968373e-07,6.277421022653179134e-07,6.276995981182512655e-07,6.276946544751427338e-07,6.276937093541520842e-07,6.276936639837208021e-07,6.276936638392290515e-07,1.552324519635238172e-05,3.222510638990441455e-06,1.165111962548980111e-06,6.411753534080010063e-07,6.289328181687259581e-07,6.278523807337439895e-07,6.277039148113555484e-07,6.276952502149141397e-07,6.276936446218170126e-07,6.276936320510287827e-07
1.395750000000000000e+03,9.304999999999999716e+01,8.782060353747030141e-07,2.021829501468900958e-06,9.444060025353354903e-07,8.822471204159955992e-07,8.787913851681667891e-07,8.782591249920393526e-07,8.782116858717474081e-07,8.782069385930588898e-07,8.782060777108057341e-07,8.782060391314902233e-07,8.782060347967356942e-07,1.401964666011126270e-05,2.882935834817166282e-06,1.098815511469323602e-06,8.910214409860276423e-07,8.795954763570470607e-07,8.783554474283465595e-07,8.782177900731011292e-07,8.782074984988545521e-07,8.782060862358230418e-07,8.782060105221102673e-07
1.399500000000000000e+03,9.329999999999999716e+01,6.278063623051455713e-07,1.678533379093135042e-06,6.922548305487807543e-07,6.323922710540772232e-07,6.283799105808493070e-07,6.278558062490697653e-07,6.278116010004713662e-07,6.278072921099895892e-07,6.278063992950508727e-07,6.278063649059983523e-07,6.278063612937028937e-07,1.326603482445677419e-05,2.878144946855891440e-06,1.015997784454778660e-06,6.401646081433640017e-07,6.291007725989813436e-07,6.279476420692860022e-07,6.278200926400786404e-07,6.278077128701613606e-07,6.278064141777079589e-07,6.278063375970448927e-07
1.403250000000000000e+03,9.354999999999999716e+01,8.782701703430923068e-07,1.910456901034680497e-06,9.746527678695215009e-07,8.825751073576013667e-07,8.787853093878901883e-07,8.783372840464380089e-07,8.782750535885173817e-07,8.782710290579568160e-07,8.782702209152279863e-07,8.782701767007321912e-07,8.782701694761413798e-07,1.372945457704328961e-05,2.620173036040677001e-06,1.230066726818757172e-06,8.898711704736220419e-07,8.794405320926958609e-07,8.784018479027008597e-07,8.782828656830595617e-07,8.782716594757515380e-07,8.782702269838842636e-07,8.782701550269597571e-07
1.407000000000000000e+03,9.379999999999999716e+01,6.278313791995928888e-07,1.576912183197711183e-06,8.242919960214602868e-07,6.330633355102074436e-07,6.283198304587310441e-07,6.278969060934507668e-07,6.278366938975522790e-07,6.278321776613656415e-07,6.278314225471375452e-07,6.278313842568063826e-07,6.278313781881502112e-07,1.878288970720979250e-05,2.521506778720294097e-06,9.741130105799599572e-07,6.387846012168526841e-07,6.289554921469236293e-07,6.279722897854895676e-07,6.278438473983562810e-07,6.278327544726932631e-07,6.278314361293682409e-07,6.278313670622803342e-07
1.410750000000000000e+03,9.404999999999999716e+01,8.782639989288556696e-07,1.727912139217611336e-06,1.055498141902122727e-06,8.833164286132179302e-07,8.787956253513240336e-07,8.783243891383758341e-07,8.782690120723715058e-07,8.782647306354059839e-07,8.782640599044015203e-07,8.782640032636100929e-07,8.782639977729211356e-07,1.719673653817931625e-05,2.306469388130270474e-06,1.200030409247657645e-06,8.904257765849355326e-07,8.793932989823553950e-07,8.783944228761102312e-07,8.782756497373615496e-07,8.782652344783643038e-07,8.782641499228021553e-07,8.782639893923958961e-07
1.414500000000000000e+03,9.429999999999999716e+01,6.278006787259753900e-07,1.433032481590552497e-06,7.949543289946538869e-07,6.325329285438491443e-07,6.282945339744615919e-07,6.278548968228979341e-07,6.278063790725378919e-07,6.278013500349442089e-07,6.278007449032262734e-07,6.278006824827625992e-07,6.278006823382707428e-07,1.643761670089050774e-05,2.504981187523461060e-06,9.201179464309055359e-07,6.454485109834713145e-07,6.288268009268382069e-07,6.279503541840230646e-07,6.278116158893603915e-07,6.278018671711472882e-07,6.278008396898564775e-07,6.278006715013846845e-07
1.418250000000000000e+03,9.454999999999999716e+01,8.782143052004774781e-07,1.613256880021995691e-06,1.042046803553876314e-06,8.825578012204275662e-07,8.786752537369305916e-07,8.782651742659345757e-07,8.782198899535671988e-07,8.782150038183965802e-07,8.782143622747439455e-07,8.782143078013301532e-07,8.782143036110675864e-07,1.477844370772169248e-05,2.260862762849081546e-06,1.141251736357166930e-06,8.945026662214476639e-07,8.791833641123777558e-07,8.783608177321486882e-07,8.782262205733988967e-07,8.782154868545295814e-07,8.782144505592420911e-07,8.782142994208050196e-07
1.422000000000000000e+03,9.479999999999999716e+01,6.277366275959751627e-07,1.611890147408961821e-06,7.754628866745989267e-07,6.327950570998236446e-07,6.281914451987313628e-07,6.277912941950922490e-07,6.277417952011811591e-07,6.277372733298881408e-07,6.277367232495554468e-07,6.277366340981067976e-07,6.277366267290242357e-07,1.394919008088470538e-05,2.510993798219594906e-06,8.699771522213545420e-07,6.432021670715423763e-07,6.288526556298704472e-07,6.278726520443961285e-07,6.277480748153812793e-07,6.277377026150651498e-07,6.277367921721503323e-07,6.277366229722371324e-07
1.425750000000000000e+03,9.504999999999999716e+01,8.781397089714294235e-07,1.580665547194771651e-06,1.013897901772948113e-06,8.828612006027226166e-07,8.785658141712265661e-07,8.782034284159238389e-07,8.781444373215090919e-07,8.781403018213370187e-07,8.781397998567796090e-07,8.781397131616919903e-07,8.781397069485439624e-07,1.485472333184284128e-05,2.331906908881334534e-06,1.120232729119078346e-06,8.925686236779778094e-07,8.791897844364867555e-07,8.782624783185063779e-07,8.781551427199139779e-07,8.781407124670687794e-07,8.781398667564889276e-07,8.781397037697241791e-07
1.429500000000000000e+03,9.529999999999999716e+01,6.276546501930638677e-07,1.270046753044557951e-06,7.505796825334558970e-07,6.342471162954892689e-07,6.280405404305067762e-07,6.277128669556978720e-07,6.276600468177629346e-07,6.276552128441810858e-07,6.276547420898565190e-07,6.276546536608673640e-07,6.276546532273919005e-07,1.400104603775641344e-05,2.000292716917755519e-06,8.455142489363963092e-07,6.505509099048571078e-07,6.289268984333311285e-07,6.277721924040080076e-07,6.276696501770863816e-07,6.276557989029719567e-07,6.276547981526796736e-07,6.276546512045065453e-07
1.433250000000000000e+03,9.554999999999999716e+01,8.780529168151461743e-07,1.572561117424187188e-06,9.897220482676606796e-07,8.841975064004567383e-07,8.785098994795319807e-07,8.781090998553877429e-07,8.780579207110873764e-07,8.780534479670470483e-07,8.780530104458403621e-07,8.780529237507531669e-07,8.780529197049824565e-07,1.510325578254429214e-05,2.143810602952687010e-06,1.078581787673345703e-06,9.181785619053487320e-07,8.792866941074391471e-07,8.781799158704135998e-07,8.780667426586687687e-07,8.780540003592443635e-07,8.780530520594822115e-07,8.780529205719332776e-07
1.437000000000000000e+03,9.579999999999999716e+01,6.275651478427696440e-07,1.292286516488879148e-06,7.369149542947652653e-07,6.333991904117059430e-07,6.280019845908530824e-07,6.276171594042889536e-07,6.275719726245111524e-07,6.275656288560107256e-07,6.275652335264139498e-07,6.275651542004093166e-07,6.275651502991303568e-07,1.498623518555875357e-05,2.310444695408119922e-06,8.175149361357954532e-07,6.632983254335712071e-07,6.287450782359436228e-07,6.276837451323942662e-07,6.275779345011532193e-07,6.275664448012713226e-07,6.275652748510720864e-07,6.275651552118519942e-07
1.440750000000000000e+03,9.604999999999999716e+01,8.779623809572075939e-07,1.493789562799497495e-06,9.780480617709464727e-07,8.982536762586194152e-07,8.784780647185857812e-07,8.780107708313761777e-07,8.779686478560524536e-07,8.779629238129430179e-07,8.779624654849172598e-07,8.779623863034045889e-07,8.779623837025520196e-07,1.395892846623789260e-05,2.140734815274062462e-06,1.052930605072210475e-06,9.129757324981969758e-07,8.790383415428040499e-07,8.780733993621173536e-07,8.779766160014848331e-07,8.779636214194085369e-07,8.779625167795103158e-07,8.779623871703554100e-07
1.444500000000000000e+03,9.629999999999999716e+01,6.274749344717228633e-07,1.188699646435496203e-06,7.172408530465271554e-07,6.454389209435562040e-07,6.279550024457059785e-07,6.275284936848476787e-07,6.274808134100441919e-07,6.274754332574549839e-07,6.274750088850055416e-07,6.274749424187724276e-07,6.274749370725754326e-07,1.283662778612515658e-05,2.611783367130534596e-06,7.894588861651972182e-07,6.594705244838478876e-07,6.287092546127772143e-07,6.275854293826160176e-07,6.274881121249023101e-07,6.274761197380498847e-07,6.274750611910411692e-07,6.274749479094612790e-07
1.448250000000000000e+03,9.654999999999999716e+01,8.778735400119575001e-07,1.399553349997294244e-06,9.629727326002398499e-07,8.948896013691836214e-07,8.783512520462544732e-07,8.779233236539828091e-07,8.778790364804466901e-07,8.778741182681850516e-07,8.778736070561578282e-07,8.778735465140890292e-07,8.778735372666131803e-07,1.165549136616356192e-05,2.460553433179883705e-06,1.046065656971242455e-06,9.072727495455380449e-07,8.790377702080193001e-07,8.779775512861461405e-07,8.778883426200236199e-07,8.778746151755229324e-07,8.778736597956688135e-07,8.778735551835976640e-07
1.452000000000000000e+03,9.679999999999999716e+01,6.273882788178694527e-07,1.186222409199219655e-06,7.055019798802567987e-07,6.427405038029800029e-07,6.278215825939251967e-07,6.274332413460711973e-07,6.273933759109862862e-07,6.273888137265528773e-07,6.273883517862338840e-07,6.273882882098371581e-07,6.273882812742301655e-07,1.278952192659417691e-05,2.413087863327408245e-06,7.851948245735291662e-07,6.541390071723936023e-07,6.289867071927713468e-07,6.274868355260649753e-07,6.274021916453454294e-07,6.273895098880971847e-07,6.273883977346297332e-07,6.273882947119685813e-07
1.455750000000000000e+03,9.704999999999999716e+01,8.777896908345857594e-07,1.627711231053725897e-06,9.486048424201286585e-07,8.928245473424214867e-07,8.782032454694644453e-07,8.778348003109066340e-07,8.777951206923366382e-07,8.777902164957928057e-07,8.777897575898022687e-07,8.777896993596026437e-07,8.777896937244219358e-07,1.192755778471502553e-05,2.201413882367190441e-06,1.048807599473793125e-06,9.022562933384076422e-07,8.793491827104429487e-07,8.779005254452896589e-07,8.778029606734884192e-07,8.777908339092994822e-07,8.777898013708209063e-07,8.777897083180948855e-07
1.459500000000000000e+03,9.729999999999999716e+01,6.273076972497273166e-07,1.313913505198588780e-06,6.989516248887242896e-07,6.410610398365181000e-07,6.277668370274942958e-07,6.273506850082569427e-07,6.273128031568335241e-07,6.273081677150622412e-07,6.273077577917959038e-07,6.273077086645803771e-07,6.273076998505798859e-07,1.140686382524084912e-05,2.426348741757717615e-06,7.924024181040281511e-07,6.516055134983419070e-07,6.287561858914450072e-07,6.274145961923837616e-07,6.273200647372599678e-07,6.273092440345582900e-07,6.273078005613718638e-07,6.273077108319574829e-07
1.463250000000000000e+03,9.754999999999999716e+01,8.777126804832744593e-07,1.527430859709857873e-06,9.464225275909614756e-07,8.902266264929364233e-07,8.783793360753013693e-07,8.777515966070415679e-07,8.777185991568090927e-07,8.777131314422144792e-07,8.777127411698347972e-07,8.777126936320291621e-07,8.777126825061598145e-07,1.075609571980139699e-05,2.208305652379537103e-06,1.031224748531058910e-06,8.999336715608613982e-07,8.800081116266856177e-07,8.778372090161029084e-07,8.777242495090518279e-07,8.777141385501324589e-07,8.777127965101981400e-07,8.777126952214390538e-07
1.467000000000000000e+03,9.779999999999999716e+01,6.272344703188397196e-07,1.224949940178013941e-06,7.015536677460279142e-07,6.384400098882788702e-07,6.278515636300141122e-07,6.272712174760122923e-07,6.272400660531737356e-07,6.272349478642724344e-07,6.272345216134323521e-07,6.272344768209711428e-07,6.272344730641841453e-07,1.022072110948135745e-05,2.470408211578586527e-06,7.684991196683336782e-07,6.476362719199932090e-07,6.293679153042582951e-07,6.273584785365585910e-07,6.272469984812439108e-07,6.272358906733340883e-07,6.272345757978611609e-07,6.272344821671681378e-07
1.470750000000000000e+03,9.804999999999999716e+01,8.776433513913088883e-07,1.432430535080384225e-06,9.464094877793013945e-07,8.887548351648308416e-07,8.782343958630051875e-07,8.776864677474444399e-07,8.776486119046394641e-07,8.776440329591771754e-07,8.776434009519997726e-07,8.776433609277683442e-07,8.776433545701286716e-07,9.686967420445301887e-06,2.264432462697219175e-06,1.032176728498105889e-06,8.967399195888000166e-07,8.812530424680569104e-07,8.777596012656867879e-07,8.776552975406930248e-07,8.776446334671399282e-07,8.776434770991836696e-07,8.776433642510799840e-07
1.474500000000000000e+03,9.829999999999999716e+01,6.271690789759759929e-07,1.209077749717653600e-06,6.918691485975984670e-07,6.372639027620344052e-07,6.281941790119524101e-07,6.272212814105730845e-07,6.271738181628526752e-07,6.271697119945956498e-07,6.271691252133552374e-07,6.271690867785337007e-07,6.271690811433532046e-07,1.122528865999213770e-05,1.973347986514473014e-06,7.702551670380706977e-07,6.448065853358265555e-07,6.304381914393649646e-07,6.272754626605082905e-07,6.271802879281377985e-07,6.271702669876379110e-07,6.271692071402114870e-07,6.271690938586324439e-07
1.478250000000000000e+03,9.854999999999999716e+01,8.775818843849402696e-07,1.423695783672201614e-06,9.372604422366776070e-07,8.866950753120834072e-07,8.794179345891504238e-07,8.776303525731719067e-07,8.775872408408262661e-07,8.775824827255251754e-07,8.775819332231720834e-07,8.775818950773342596e-07,8.775818862633337683e-07,1.024509823515521542e-05,2.132089626751053257e-06,1.056673633622176770e-06,8.937158147403256364e-07,8.808055869718950663e-07,8.776844349906784579e-07,8.775927612949165125e-07,8.775831903019184141e-07,8.775820018567817737e-07,8.775819007125147557e-07
1.482000000000000000e+03,9.879999999999999716e+01,6.271114769346013467e-07,1.236047393261405564e-06,6.831821093756824925e-07,6.354348679664102165e-07,6.288398583433134377e-07,6.271581603599732876e-07,6.271164188434821285e-07,6.271120252810197988e-07,6.271115335753908683e-07,6.271114860375853391e-07,6.271114796799457724e-07,1.217379516286676653e-05,1.796255012282029920e-06,7.910746343470745332e-07,6.442184813067190242e-07,6.300777215567688178e-07,6.272285626939007828e-07,6.271216913496238733e-07,6.271126900878369716e-07,6.271115841475242184e-07,6.271114910947987271e-07
1.485750000000000000e+03,9.904999999999999716e+01,8.775280469158688295e-07,1.455612803739389511e-06,9.367007813655160423e-07,8.854370816708555657e-07,8.790883063234419810e-07,8.775717013594112390e-07,8.775325731218106037e-07,8.775285497473668959e-07,8.775280993663957842e-07,8.775280541404593232e-07,8.775280440260326531e-07,1.216794585921313257e-05,2.145419060649037230e-06,1.034529577877969596e-06,8.933206233023647604e-07,8.802458284778045798e-07,8.776867704464691101e-07,8.775375888660039909e-07,8.775294409728496633e-07,8.775281470486929581e-07,8.775280578972463206e-07
1.489500000000000000e+03,9.929999999999999716e+01,6.270612806747772988e-07,1.172231960390879101e-06,7.062110692340541908e-07,6.341635849977230068e-07,6.285792737710244368e-07,6.271023536276296651e-07,6.270655167411633079e-07,6.270618376907038563e-07,6.270613339922550747e-07,6.270612905002203618e-07,6.270612822641871905e-07,1.160546148360708231e-05,2.146521867963299578e-06,7.724807885172689314e-07,6.441531846269427816e-07,6.295406628868833894e-07,6.272094177238907338e-07,6.270725089888201298e-07,6.270626075430660539e-07,6.270613984356021982e-07,6.270612929565810746e-07
1.493250000000000000e+03,9.954999999999999716e+01,8.774813517097201950e-07,1.376860786780275688e-06,9.483402720138308447e-07,8.840296900369504849e-07,8.788843476753839821e-07,8.775273411408745358e-07,8.774854600453450088e-07,8.774818645111527573e-07,8.774814028598208651e-07,8.774813606682124368e-07,8.774813534436219431e-07,1.023352275004440325e-05,1.954391965428598936e-06,1.012802909513159592e-06,8.934619703035225113e-07,8.799192745970193879e-07,8.776243549647835613e-07,8.774918883414661631e-07,8.774826092219398716e-07,8.774815102172354874e-07,8.774813622576223285e-07
1.497000000000000000e+03,9.979999999999999716e+01,6.270179311272584662e-07,1.481070918174727288e-06,6.950697863381874408e-07,6.338098128539623007e-07,6.282873890624409144e-07,6.270861049639000826e-07,6.270217735979523064e-07,6.270185147296776129e-07,6.270179746192931791e-07,6.270179328611602143e-07,6.270179318497175367e-07,9.764678592107183688e-06,1.715173131069468720e-06,7.707805290405583567e-07,6.425049404082833429e-07,6.292530820107052354e-07,6.271509499982310306e-07,6.270303283800339273e-07,6.270190662549150014e-07,6.270180746076254512e-07,6.270179431200787408e-07
1.500750000000000000e+03,1.000499999999999972e+02,8.405984524143239253e-03,8.405456907208308862e-03,8.405919135985671919e-03,8.405976830368904612e-03,8.405983345070927246e-03,8.405984459603206213e-03,8.405984520287490200e-03,8.405984523534889077e-03,8.405984524070207395e-03,8.405984524134086852e-03,8.405984524122132873e-03,1.463931317071118059e-02,8.404932731662553835e-03,8.405844638948497399e-03,8.405970073307978199e-03,8.405982391461747777e-03,8.405984307600086053e-03,8.405984511244421822e-03,8.405984522797286390e-03,8.405984523966729405e-03,8.405984524094675669e-03
1.504500000000000000e+03,1.002999999999999972e+02,6.769911035249496882e-03,6.769380135393575880e-03,6.769845400050136276e-03,6.769903156954568124e-03,6.769909738201828828e-03,6.769910967151282315e-03,6.769911030364332560e-03,6.769911034633680456e-03,6.769911035174802291e-03,6.769911035267082641e-03,6.769911035264905563e-03,1.411784853173605331e-02,6.768813667566018349e-03,6.769736107273743864e-03,6.769895758544634823e-03,6.769908813265914510e-03,6.769910622964302183e-03,6.769911021821281745e-03,6.769911033862779752e-03,6.769911035104293588e-03,6.769911035234926940e-03
1.508250000000000000e+03,1.005499999999999972e+02,6.755011819008388020e-03,6.754448458334793431e-03,6.754932648165041555e-03,6.755003447558176159e-03,6.755010502357582276e-03,6.755011688671218144e-03,6.755011812331211847e-03,6.755011818406888267e-03,6.755011818911817699e-03,6.755011819018751258e-03,6.755011819020252661e-03,1.408347905528448823e-02,6.753580146562094405e-03,6.754826218368465904e-03,6.754993362205368931e-03,6.755009536912351571e-03,6.755011401995407450e-03,6.755011805348555207e-03,6.755011817601433606e-03,6.755011818883282365e-03,6.755011818996823486e-03
1.512000000000000000e+03,1.007999999999999972e+02,6.727346883550308805e-03,6.726737927555716257e-03,6.727265252651376884e-03,6.727338270465552973e-03,6.727345566401122211e-03,6.727346625352089056e-03,6.727346876595855299e-03,6.727346882805121907e-03,6.727346883467046415e-03,6.727346883555698591e-03,6.727346883558932115e-03,1.402229225691292713e-02,6.725844524974088426e-03,6.727150744243196034e-03,6.727320785488708973e-03,6.727344547531566646e-03,6.727346424053127182e-03,6.727346868770780509e-03,6.727346881984890004e-03,6.727346883341075133e-03,6.727346883538857028e-03
1.515750000000000000e+03,1.010499999999999972e+02,6.689156262341738532e-03,6.688519632632332346e-03,6.689054534143822756e-03,6.689147369425292762e-03,6.689154910521986908e-03,6.689155988778013040e-03,6.689156254881633949e-03,6.689156261536727960e-03,6.689156262279823649e-03,6.689156262341254544e-03,6.689156262354072416e-03,1.393990331771059570e-02,6.687192789707334904e-03,6.688957745281515037e-03,6.689129420837424192e-03,6.689153513492245018e-03,6.689155791763706262e-03,6.689156244174277940e-03,6.689156260711038617e-03,6.689156262155752757e-03,6.689156262356854045e-03
1.519500000000000000e+03,1.012999999999999972e+02,6.641260652457821670e-03,6.640591982485353865e-03,6.641150666754065332e-03,6.641250172712245131e-03,6.641259250685525341e-03,6.641260377475066354e-03,6.641260644668022482e-03,6.641260651637351242e-03,6.641260652367889268e-03,6.641260652442399111e-03,6.641260652460211251e-03,1.382180714340672245e-02,6.639179024301049281e-03,6.641017042784736618e-03,6.641231988373535837e-03,6.641257820826721933e-03,6.641260171423566706e-03,6.641260624102820163e-03,6.641260650741068194e-03,6.641260652210833476e-03,6.641260652425889748e-03
1.523250000000000000e+03,1.015499999999999972e+02,6.584318993274445794e-03,6.583462337446356442e-03,6.584205793746418511e-03,6.584303323985389415e-03,6.584317564654322552e-03,6.584318695757649872e-03,6.584318985151816489e-03,6.584318992442967679e-03,6.584318993165873789e-03,6.584318993295340539e-03,6.584318993276594249e-03,1.369743598381659849e-02,6.582086328581403419e-03,6.584066278010078030e-03,6.584289482868564691e-03,6.584315592181609611e-03,6.584318512114670577e-03,6.584318964027042684e-03,6.584318991068627801e-03,6.584318993012192901e-03,6.584318993271907026e-03
1.527000000000000000e+03,1.017999999999999972e+02,6.518268288760479742e-03,6.517374957357205054e-03,6.518154828511426094e-03,6.518252610589613145e-03,6.518266828916193488e-03,6.518267989933418556e-03,6.518268278669129244e-03,6.518268287834298735e-03,6.518268288643631371e-03,6.518268288747828404e-03,6.518268288762764373e-03,1.355769235096618633e-02,9.549485611478249897e-03,6.518007621443138409e-03,6.518237803285775213e-03,6.518264745272099418e-03,6.518267754361844156e-03,6.518268257256086898e-03,6.518268286453549054e-03,6.518268288505345287e-03,6.518268288736934341e-03
1.530750000000000000e+03,1.020499999999999972e+02,6.443270341369941936e-03,6.442064060005454548e-03,6.443151359183837447e-03,6.443253643407055413e-03,6.443268660532045118e-03,6.443270034324617875e-03,6.443270324764901677e-03,6.443270340386014587e-03,6.443270341203896807e-03,6.443270341357279322e-03,6.443270341366142892e-03,1.339322204970391957e-02,9.436490734460865892e-03,6.442981442451897571e-03,6.443234634177616611e-03,6.443266620664187157e-03,6.443269799279000357e-03,6.443270308846521348e-03,6.443270338340282080e-03,6.443270341093727122e-03,6.443270341329420531e-03
1.534500000000000000e+03,1.022999999999999972e+02,6.358948602311823364e-03,6.357663872682529915e-03,6.358807009182012963e-03,6.358931553271005357e-03,6.358946887564611086e-03,6.358948297680785955e-03,6.358948585746078928e-03,6.358948601292116476e-03,6.358948602169761655e-03,6.358948602313822633e-03,6.358948602307254970e-03,1.817241341469029783e-02,9.301385826777181995e-03,6.358647581909348222e-03,6.358911158345615343e-03,6.358944781227122978e-03,6.358948054434495657e-03,6.358948545011616250e-03,6.358948599184168979e-03,6.358948601980583121e-03,6.358948602280841203e-03
1.538250000000000000e+03,1.025499999999999972e+02,6.265312794298868310e-03,6.263962627075388666e-03,6.265167213145510228e-03,6.265295584519298133e-03,6.265310715325544087e-03,6.265312485781101420e-03,6.265312776489044382e-03,6.265312793021321665e-03,6.265312794152233002e-03,6.265312794301705450e-03,6.265312794318729159e-03,1.784290058573000451e-02,9.153625565047595822e-03,6.265009442322426285e-03,6.265267357380204134e-03,6.265308858195021806e-03,6.265312237577061634e-03,6.265312685249165015e-03,6.265312790878406479e-03,6.265312793945756673e-03,6.265312794274880553e-03
1.542000000000000000e+03,1.027999999999999972e+02,6.161891308237663761e-03,6.160541176232702323e-03,6.161741202537701981e-03,6.161873933513175618e-03,6.161889148220642612e-03,6.161890977777677997e-03,6.161891274114755269e-03,6.161891306880121211e-03,6.161891308084583088e-03,6.161891308216311917e-03,6.161891308229962456e-03,1.752463016810436661e-02,8.994954806045899615e-03,6.161565914442161673e-03,6.161842471289617415e-03,6.161886701264330558e-03,6.161890720780158377e-03,6.161891199306648512e-03,6.161891304679000848e-03,6.161891307870713368e-03,6.161891308187025448e-03
1.545750000000000000e+03,1.030499999999999972e+02,6.048711479140584865e-03,6.047126423970478407e-03,6.048551734936379216e-03,6.048691292329049125e-03,6.048709285375087480e-03,6.048711147756650683e-03,6.048711412653582330e-03,6.048711477384838275e-03,6.048711478974358458e-03,6.048711479116264042e-03,6.048711479127050553e-03,1.717478249945613225e-02,8.823232997681411741e-03,6.048311528142828741e-03,6.048661459627462274e-03,6.048704699806587044e-03,6.048710894282856645e-03,6.048711361008791455e-03,6.048711475432199704e-03,6.048711478757374908e-03,6.048711479083695476e-03
1.549500000000000000e+03,1.032999999999999972e+02,5.925335056278627048e-03,5.923682183032848853e-03,5.925171239687442547e-03,5.925314554064581643e-03,5.925332886269208364e-03,5.925334729616722057e-03,5.925334990652904310e-03,5.925335054526756698e-03,5.925335056085830748e-03,5.925335056255007921e-03,5.925335056286308404e-03,1.680775589639608644e-02,8.637931541761754983e-03,5.924921116861993700e-03,5.925285186505565953e-03,5.925328177158368376e-03,5.925334460973931752e-03,5.925334935693946786e-03,5.925335051780373716e-03,5.925335055879017016e-03,5.925335056243101646e-03
1.553250000000000000e+03,1.035499999999999972e+02,5.791928391107309740e-03,5.790262281591383037e-03,5.791768468504481827e-03,5.791903880806977857e-03,5.791926272252615610e-03,5.791928064458040475e-03,5.791928323914449089e-03,5.791928389275019344e-03,5.791928390913195918e-03,5.791928391085644778e-03,5.791928391114124601e-03,1.641443106799844731e-02,8.462968642610301309e-03,5.791388805293718606e-03,5.791876160221099031e-03,5.791921276984054838e-03,5.791927704151013205e-03,5.791928270825005658e-03,5.791928386349677951e-03,5.791928390699512680e-03,5.791928391052797789e-03
1.557000000000000000e+03,1.037999999999999972e+02,5.648187596572111849e-03,5.645743327891646936e-03,5.648029493736580857e-03,5.648162969541098422e-03,5.648185457588223400e-03,5.648187265274075969e-03,5.648187530936298224e-03,5.648187594700189960e-03,5.648187596366262622e-03,5.648187596539768797e-03,5.648187596555223448e-03,1.599406806918997337e-02,8.248193676179601044e-03,5.647619662173648802e-03,5.648124848808608496e-03,5.648180396818262318e-03,5.648186900226313985e-03,5.648187478301970772e-03,5.648187589386345978e-03,5.648187596139541203e-03,5.648187596502326525e-03
1.560750000000000000e+03,1.040499999999999972e+02,5.494520843002949698e-03,5.492094640205535602e-03,5.494359492691594862e-03,5.494495610947420540e-03,5.494518426175164054e-03,5.494520513239433725e-03,5.494520778535958057e-03,5.494520841176976297e-03,5.494520842809546245e-03,5.494520842978191724e-03,5.494520843004405998e-03,1.554352319261631359e-02,8.020400260202136325e-03,6.221430385427073086e-03,5.494458657146905275e-03,5.494513599421679308e-03,5.494520002844520759e-03,5.494520723841811276e-03,5.494520835546576505e-03,5.494520842460313449e-03,5.494520842936394429e-03
1.564500000000000000e+03,1.042999999999999972e+02,5.330842869221272783e-03,5.328383348604075198e-03,5.330652045879581344e-03,5.330817626166068496e-03,5.330839556229434451e-03,5.330842547019475422e-03,5.330842802202922712e-03,5.330842867394607228e-03,5.330842869025754702e-03,5.330842869198585202e-03,5.330842869218336763e-03,1.507014800397845494e-02,7.777248561012010779e-03,6.035096742584517525e-03,5.330779367940186898e-03,5.330834339592848206e-03,5.330842004337139721e-03,5.330842739497995524e-03,5.330842861677319473e-03,5.330842868667814462e-03,5.330842869161750083e-03
1.568250000000000000e+03,1.045499999999999972e+02,5.157886647714350452e-03,5.155454511734596824e-03,5.157694437838563142e-03,5.157862264318011092e-03,5.157883428751442595e-03,5.157886336250227730e-03,5.157886582201445455e-03,5.157886645585804848e-03,5.157886647511637605e-03,5.157886647691540573e-03,5.157886647713001704e-03,1.455066576349929239e-02,8.644110237112116388e-03,5.831760219417117357e-03,5.157818344168717609e-03,5.157878051353925741e-03,5.157885762197474480e-03,5.157886520911663178e-03,5.157886634580817128e-03,5.157886646981984027e-03,5.157886647647515026e-03
1.572000000000000000e+03,1.047999999999999972e+02,4.975844466558502002e-03,4.971762766006532740e-03,4.975612122762969845e-03,4.975820735897089515e-03,4.975841288045511866e-03,4.975844123934749716e-03,4.975844402105148757e-03,4.975844464485059022e-03,4.975844466356898511e-03,4.975844466537595982e-03,4.975844466554998728e-03,1.588399026836586833e-02,8.316962281154716488e-03,5.619928322205317711e-03,4.975774891947616109e-03,4.975834211621359485e-03,4.975843573329029844e-03,4.975844340532104351e-03,4.975844441757424144e-03,4.975844465792769906e-03,4.975844466479623258e-03
1.575750000000000000e+03,1.050499999999999972e+02,4.785823598560734644e-03,4.781912992383539202e-03,4.785592450488718348e-03,4.785797650099287391e-03,4.785820409482026937e-03,4.785823267116766887e-03,4.785823535841811707e-03,4.785823595570419184e-03,4.785823598358107667e-03,4.785823598532743146e-03,4.785823598557392700e-03,1.527919925135916811e-02,7.986045631092293651e-03,5.400106500212767044e-03,4.785752553813934704e-03,4.785813169848792889e-03,4.785822575819473172e-03,4.785823469310367291e-03,4.785823574441430868e-03,4.785823597764222483e-03,4.785823598478639723e-03
1.579500000000000000e+03,1.052999999999999972e+02,4.588311896607021566e-03,4.584519451088541961e-03,4.588076765459998298e-03,4.588285705102264009e-03,4.588308762061166918e-03,4.588311571154175469e-03,4.588311836301773791e-03,4.588311893727678968e-03,4.588311896409668147e-03,4.588311896576421044e-03,4.588311896601598820e-03,1.459987089023189258e-02,7.645723650783372606e-03,5.173278624424136433e-03,4.588226659721444944e-03,4.588300962412747604e-03,4.588310874094175471e-03,4.588311768477736606e-03,4.588311871270667891e-03,4.588311895824000348e-03,4.588311896526647490e-03
1.583250000000000000e+03,1.055499999999999972e+02,4.384790901305507180e-03,4.380841933501872058e-03,4.384558311483731374e-03,4.384765093992861774e-03,4.384787885303152201e-03,4.384790542310269129e-03,4.384790842892632816e-03,4.384790898480347802e-03,4.384790901073845268e-03,4.384790901272361818e-03,4.384790901298842372e-03,1.392038217537963987e-02,7.296351060393210797e-03,4.940638400077477892e-03,4.384702951152643496e-03,4.384780281672173013e-03,4.384789481467758938e-03,4.384790774174042102e-03,4.384790876512808036e-03,4.384790900345353348e-03,4.384790901217598333e-03
1.587000000000000000e+03,1.057999999999999972e+02,4.176007853992070445e-03,4.172199533057335818e-03,4.175784203829838517e-03,4.175983064230378260e-03,4.176004899765344350e-03,4.176007504472077636e-03,4.176007794628389808e-03,4.176007851167630111e-03,4.176007853765623980e-03,4.176007853963659144e-03,4.176007853984001379e-03,1.323750191894180681e-02,6.941898337960958863e-03,4.702091360747173709e-03,4.175898955586316609e-03,4.175997258629633203e-03,4.176006393796097629e-03,4.176007713123592972e-03,4.176007829681138706e-03,4.176007853029800251e-03,4.176007853905324731e-03
1.590750000000000000e+03,1.060499999999999972e+02,3.963759559291196548e-03,3.959685244059260763e-03,3.963538958533075786e-03,3.963735235607716845e-03,3.963756370207028798e-03,3.963759213898204563e-03,3.963759502138786139e-03,3.963759554627563353e-03,3.963759559027208931e-03,3.963759559264907681e-03,3.963759559288520737e-03,1.254754843618230246e-02,6.583228658178425820e-03,4.461069710344546871e-03,3.963644869242857055e-03,3.963747223828765522e-03,3.963758123190170256e-03,3.963759418231326166e-03,3.963759535770120836e-03,3.963759557872555302e-03,3.963759559203200965e-03
1.594500000000000000e+03,1.062999999999999972e+02,3.748959539841824080e-03,3.745116706002676616e-03,3.748714738033057190e-03,3.748935142283471578e-03,3.748956441810849093e-03,3.748959205242460239e-03,3.748959485582639695e-03,3.748959531624088126e-03,3.748959539582094342e-03,3.748959539815052526e-03,3.748959539837682861e-03,1.183894741864057257e-02,6.224277901550940954e-03,4.217575125041246771e-03,3.748845761157793260e-03,3.748947339593679002e-03,3.748958162243761112e-03,3.748959377770245700e-03,3.748959517081717346e-03,3.748959538372929196e-03,3.748959539735920513e-03
1.598250000000000000e+03,1.065499999999999972e+02,3.533606061687948052e-03,3.529874688332613249e-03,3.533369885176106638e-03,3.533582239990925092e-03,3.533602613508817804e-03,3.533605744247936709e-03,3.533606009710149251e-03,3.533606053904436370e-03,3.533606061432039910e-03,3.533606061659498154e-03,3.533606061682788117e-03,1.114651676039101098e-02,5.860470868840284009e-03,3.973719861278009538e-03,3.666259084945983245e-03,3.533593973776815063e-03,3.533604680454324482e-03,3.533605896113579167e-03,3.533606037681813732e-03,3.533606060246913261e-03,3.533606061578890758e-03
1.602000000000000000e+03,1.067999999999999972e+02,3.318641492509513853e-03,3.315144477423609664e-03,3.318323306536475649e-03,3.318618888727362711e-03,3.318638174387035684e-03,3.318641159950598118e-03,3.318641442219856866e-03,3.318641484857181960e-03,3.318641492261847382e-03,3.318641492483784001e-03,3.318641492508854225e-03,1.040255038328562545e-02,5.501045975418832924e-03,3.931971951933435107e-03,3.441365460624866857e-03,3.318629151079032988e-03,3.318639956794184210e-03,3.318641331054739824e-03,3.318641469387582400e-03,3.318641490095654810e-03,3.318641492377829693e-03
1.605750000000000000e+03,1.070499999999999972e+02,3.106116787448030304e-03,3.102849693093681811e-03,3.105813768492775295e-03,3.106090875290359009e-03,3.106113536481013015e-03,3.106116462204371910e-03,3.106116739536970203e-03,3.106116780229351525e-03,3.106116787214898648e-03,3.106116787422224124e-03,3.106116787447528969e-03,9.707651534217286160e-03,5.472701712740617348e-03,3.676962340898297637e-03,3.219571768187063070e-03,3.106104311947667507e-03,3.106115289122262594e-03,3.106116631018024203e-03,3.106116765164381420e-03,3.106116785131373455e-03,3.106116787314615324e-03
1.609500000000000000e+03,1.072999999999999972e+02,2.896848020598965286e-03,2.893417341276580904e-03,2.896553562952729199e-03,2.896822659972795450e-03,2.896844903937673826e-03,2.896847606302203892e-03,2.896847975680549945e-03,2.896848013360946508e-03,2.896848020366970308e-03,2.896848020569846652e-03,2.896848020592520789e-03,9.028710226571185979e-03,5.096655442848633914e-03,3.425484799110110889e-03,3.001544823501435966e-03,2.896836110604705805e-03,2.896846256560000471e-03,2.896847850514655803e-03,2.896847998744566787e-03,2.896848016396329217e-03,2.896848020460173964e-03
1.613250000000000000e+03,1.075499999999999972e+02,2.692296026442119600e-03,2.689114476943962884e-03,2.691811653022736697e-03,2.692266783088239669e-03,2.692293107613326353e-03,2.692295630462239204e-03,2.692295983809826938e-03,2.692296019488768510e-03,2.692296026188436674e-03,2.692296026417367264e-03,2.692296026436074088e-03,8.386132542377768700e-03,4.728300872187138869e-03,3.181491985478212322e-03,2.788813906783882152e-03,2.692281599905636379e-03,2.692294244680088280e-03,2.692295853265818176e-03,2.692296005450548271e-03,2.692296022486309528e-03,2.692296026313224875e-03
1.617000000000000000e+03,1.077999999999999972e+02,2.494108150101518977e-03,2.491165671270042202e-03,2.493661944860013462e-03,2.494080144836028235e-03,2.494105357442263221e-03,2.494107768018167040e-03,2.494108106557725406e-03,2.494108143583743074e-03,2.494108149749094724e-03,2.494108150076143008e-03,2.494108150097362579e-03,7.764193403078883601e-03,4.376602300394407535e-03,2.945410749729158832e-03,2.582923216281077673e-03,2.494094063734907628e-03,2.494106427826971607e-03,2.494107919051232868e-03,2.494108130073916137e-03,2.494108146050933589e-03,2.494108149973543655e-03
1.620750000000000000e+03,1.080499999999999972e+02,2.303383461292891465e-03,2.300669999352680881e-03,2.302938832630173176e-03,2.303356026763527485e-03,2.303380475382406454e-03,2.303383099628756626e-03,2.303383420216771095e-03,2.303383455258660624e-03,2.303383460967769157e-03,2.303383461270164419e-03,2.303383461291629020e-03,7.719030883271287696e-03,4.038617589579684107e-03,2.718916048928432527e-03,2.384823489230846697e-03,2.303366152523246470e-03,2.303381793940901916e-03,2.303383241115743683e-03,2.303383439219916506e-03,2.303383457446134784e-03,2.303383461141167779e-03
1.624500000000000000e+03,1.082999999999999972e+02,2.120312248035177965e-03,2.117685773856865534e-03,2.119891702007183337e-03,2.120286081641068344e-03,2.120309412180229093e-03,2.120311912893207799e-03,2.120312204789310574e-03,2.120312242392346710e-03,2.120312247712550623e-03,2.120312248005737105e-03,2.120312248029492842e-03,7.095257434238009912e-03,3.715430019794069196e-03,2.501649451508690131e-03,2.194955184814124244e-03,2.120295560032125180e-03,2.120310397532587827e-03,2.120312030142554316e-03,2.120312226921260493e-03,2.120312244388006858e-03,2.120312247817724306e-03
1.628250000000000000e+03,1.085499999999999972e+02,1.946324779111342643e-03,1.943917187624644638e-03,1.945876641778632654e-03,1.946300519623549250e-03,1.946322051396649202e-03,1.946324462357668789e-03,1.946324736874585582e-03,1.946324773514012535e-03,1.946324778801907874e-03,1.946324779085016263e-03,1.946324779109770984e-03,6.467180573921742920e-03,3.408613100864240145e-03,2.295559836376890889e-03,2.014569061262026610e-03,1.946307721184742335e-03,1.946323001393620048e-03,1.946324571442931963e-03,1.946324755484283566e-03,1.946324775686539017e-03,1.946324778906428216e-03
1.632000000000000000e+03,1.087999999999999972e+02,1.781212169933163360e-03,1.779010744586001502e-03,1.780802871476953918e-03,1.781189036745457668e-03,1.781209507869874155e-03,1.781211838109120725e-03,1.781212130332998416e-03,1.781212164720789208e-03,1.781212168996983407e-03,1.781212169904759432e-03,1.781212169931066297e-03,5.912471756456651531e-03,3.116915301544925798e-03,2.100354684184819066e-03,1.843494533356144181e-03,1.800198734635343693e-03,1.781210475683421557e-03,1.781211971544790140e-03,1.781212147155071665e-03,1.781212166462568238e-03,1.781212169729190021e-03
1.635750000000000000e+03,1.090499999999999972e+02,1.626091000211588207e-03,1.623797484063739570e-03,1.625704436614906073e-03,1.626065989507308445e-03,1.626088474177353124e-03,1.626090688402479943e-03,1.626090963810672288e-03,1.626090995428972714e-03,1.626090999350940066e-03,1.626091000182658874e-03,1.626091000207323172e-03,5.392530453829176909e-03,2.836845076686805075e-03,1.917044479321515114e-03,1.711771624971040800e-03,1.643323218055054834e-03,1.626089262152687629e-03,1.626090785170612946e-03,1.626090977553969804e-03,1.626090996960188623e-03,1.626091000014460736e-03
1.639500000000000000e+03,1.092999999999999972e+02,1.480372509506252274e-03,1.478285247105942885e-03,1.480021216811519677e-03,1.480338071458653761e-03,1.480370182373630253e-03,1.480372159033238599e-03,1.480372475403243663e-03,1.480372504887595905e-03,1.480372508681983019e-03,1.480372509480753791e-03,1.480372509502092841e-03,4.906193873078032279e-03,2.582036208028034695e-03,1.745017281759799052e-03,1.558186082456424534e-03,1.495937503124860918e-03,1.480370837207780699e-03,1.480372301345543118e-03,1.480372488540192656e-03,1.480372506478808093e-03,1.480372509187250288e-03
1.643250000000000000e+03,1.095499999999999972e+02,1.344893109665634863e-03,1.342427181752173194e-03,1.344574495766261667e-03,1.344861206112071784e-03,1.344890899218716043e-03,1.344892774605859365e-03,1.344893074394742753e-03,1.344893105374644340e-03,1.344893108910023144e-03,1.344893109642480425e-03,1.344893109661569539e-03,4.455311148003683955e-03,2.344622622225907716e-03,1.625733533549514982e-03,1.415207656056171768e-03,1.358935446485811348e-03,1.344891555878834685e-03,1.344892869551690727e-03,1.344893089722082411e-03,1.344893106712474577e-03,1.344893109100207384e-03
1.647000000000000000e+03,1.097999999999999972e+02,1.218744716052975715e-03,1.216510221730080117e-03,1.218412346641474303e-03,1.218714456697367939e-03,1.218742285676207389e-03,1.218744402666510499e-03,1.218744671760749578e-03,1.218744712136294282e-03,1.218744715310980707e-03,1.218744716031508945e-03,1.218744716052456382e-03,4.035463307677478531e-03,2.124404583166331073e-03,1.472431482570846304e-03,1.282301123587350003e-03,1.231409616998925842e-03,1.218743176305785072e-03,1.218744483634519706e-03,1.218744693987190751e-03,1.218744713281487381e-03,1.218744715528593311e-03
1.650750000000000000e+03,1.100499999999999972e+02,1.102547704774466380e-03,1.100529166353394648e-03,1.102247560521454331e-03,1.102497017906496190e-03,1.102545379980106755e-03,1.102547418520101333e-03,1.102547663377143527e-03,1.102547701131020809e-03,1.102547704077887951e-03,1.102547704748641985e-03,1.102547704773447013e-03,3.648400801482814138e-03,1.921381521813763640e-03,1.331723609590319780e-03,1.159876439515856658e-03,1.113958201885936533e-03,1.102545893489143914e-03,1.102547485224972344e-03,1.102547675087648055e-03,1.102547702235012923e-03,1.102547704253051871e-03
1.654500000000000000e+03,1.102999999999999972e+02,9.951556591390599109e-04,9.933351454620084620e-04,9.948849771355963104e-04,9.951100467647032259e-04,9.951529317960045203e-04,9.951553908778487060e-04,9.951556200519138477e-04,9.951556554113282459e-04,9.951556585008171970e-04,9.951556591053186719e-04,9.951556591380576744e-04,3.288066694009949848e-03,1.803762162581373698e-03,1.201886593932081785e-03,1.046824364699818974e-03,1.005425474302307394e-03,9.951535099445129717e-04,9.951554530533120516e-04,9.951556313513654564e-04,9.951556567081921208e-04,9.951556586498128132e-04
1.658250000000000000e+03,1.105499999999999972e+02,8.970476582104672421e-04,8.954082339296692448e-04,8.968039135379341550e-04,8.970015195906034253e-04,8.970450288131313118e-04,8.970473730970277655e-04,8.970476219958625763e-04,8.970476547555746201e-04,8.970476576312796111e-04,8.970476581803645856e-04,8.970476582098092398e-04,2.961589291066022561e-03,1.625436258849484016e-03,1.083213776526216780e-03,9.435518178691797630e-04,9.062657907023377634e-04,8.970456258277242391e-04,8.970474266201461030e-04,8.970476316339651753e-04,8.970476556479610453e-04,8.970476577612308908e-04
1.662000000000000000e+03,1.107999999999999972e+02,8.069216236766134408e-04,8.051575138002828400e-04,8.066884521726573479e-04,8.068794206006708663e-04,8.069191598108423112e-04,8.069213545075670140e-04,8.069215908133734252e-04,8.069216198845700471e-04,8.069216231449519204e-04,8.069216236459500350e-04,8.069216236735308372e-04,2.663804459659930863e-03,1.457257556843482562e-03,9.743288241640450610e-04,8.487222320109941804e-04,8.151972082140407708e-04,8.069195983355983157e-04,8.069214051661383188e-04,8.069215983786401977e-04,8.069216207790010607e-04,8.069216232616026416e-04
1.665750000000000000e+03,1.110499999999999972e+02,7.251851501563623230e-04,7.236003584958532533e-04,7.249757773503785014e-04,7.251413773959838232e-04,7.251829081017191437e-04,7.251848980342355446e-04,7.251851166122503904e-04,7.251851465819109327e-04,7.251851496365470124e-04,7.251851501050858486e-04,7.251851501558815877e-04,2.392409235258175209e-03,1.309140671712951190e-03,8.751381146803003264e-04,7.627005969761842512e-04,7.326093858469836552e-04,7.275214293969193505e-04,7.251849499138553938e-04,7.251851270164085027e-04,7.251851474569761440e-04,7.251851497374976188e-04
1.669500000000000000e+03,1.112999999999999972e+02,6.504522884552592843e-04,6.479460965434281385e-04,6.502645085295704567e-04,6.504130673836986320e-04,6.504497339087783603e-04,6.504520452085068996e-04,6.504522556341250190e-04,6.504522851451296616e-04,6.504522879751169911e-04,6.504522883624000787e-04,6.504522884535162124e-04,2.144075912078827889e-03,1.174196353638087961e-03,7.849104151656117329e-04,6.840937476207570615e-04,6.571017909019413739e-04,6.525487095669471648e-04,6.504520944340281283e-04,6.504522630116781230e-04,6.504522858292136360e-04,6.504522880703530931e-04
1.673250000000000000e+03,1.115499999999999972e+02,5.831152255211246053e-04,5.808715974022771178e-04,5.829175003751726819e-04,5.830787350148206039e-04,5.831128634207964449e-04,5.831149974978391305e-04,5.831151898688160260e-04,5.831152225249055555e-04,5.831152250816854302e-04,5.831152254345231978e-04,5.831152255204970691e-04,1.921171570589807987e-03,1.052353767141321833e-03,7.027228991273631918e-04,6.132503052787040883e-04,5.921130841720800191e-04,5.849878295313374211e-04,5.831150356496640373e-04,5.831152016949231768e-04,5.831152230682036010e-04,5.831152251725227071e-04
1.677000000000000000e+03,1.117999999999999972e+02,5.217592776612457782e-04,5.197523961570203353e-04,5.215823547121172443e-04,5.217266340519334869e-04,5.217560488846526836e-04,5.217590594347950878e-04,5.217592446780934361e-04,5.217592744286551508e-04,5.217592772495141485e-04,5.217592775808585839e-04,5.217592776596908155e-04,1.712184475582781765e-03,9.419582233890637672e-04,6.288027962293490838e-04,5.535198021445198987e-04,5.297885556721015432e-04,5.234315587603296550e-04,5.217590977155708810e-04,5.217592506712137156e-04,5.217592753570726499e-04,5.217592773331665261e-04
1.680750000000000000e+03,1.120499999999999972e+02,4.668007744566108914e-04,4.650070804726946718e-04,4.665853509856390910e-04,4.667715960266883928e-04,4.667978177816762219e-04,4.668005320300642265e-04,4.668007432525312066e-04,4.668007714284423551e-04,4.668007740762388337e-04,4.668007743747059767e-04,4.668007744510579873e-04,1.530312787243746355e-03,8.422818661743057371e-04,5.625163194700598824e-04,4.951872456361212666e-04,4.739736609118286662e-04,4.682926712870542451e-04,4.668006031127418395e-04,4.668007479686198374e-04,4.668007719772516171e-04,4.668007741453413266e-04
1.684500000000000000e+03,1.122999999999999972e+02,4.168341900475435531e-04,4.152322231277454719e-04,4.166418080299922927e-04,4.168038154739116914e-04,4.168314122441002870e-04,4.168339631218193563e-04,4.168341611755298865e-04,4.168341861878239346e-04,4.168341897054171066e-04,4.168341899725023971e-04,4.168341900427960487e-04,1.366610890282613346e-03,7.521686049989319191e-04,5.023485913014356669e-04,4.421391767554977469e-04,4.232378748809044575e-04,4.181651401809433153e-04,4.168339914236733265e-04,4.168341653011096472e-04,4.168341876831341036e-04,4.168341897611619576e-04
1.688250000000000000e+03,1.125499999999999972e+02,3.723242113467046719e-04,3.708944544306304715e-04,3.721525213404451495e-04,3.722971117012001049e-04,3.723193948385161278e-04,3.723239470643637601e-04,3.723241841907875627e-04,3.723242077999709102e-04,3.723242109804361329e-04,3.723242112774682259e-04,3.723242113425961420e-04,1.220260694658674037e-03,6.716479800191589664e-04,4.565465904749197216e-04,3.949128666670378616e-04,3.780342256535153701e-04,3.735111229730768531e-04,3.723240235359802342e-04,3.723241888249145749e-04,3.723242082872131012e-04,3.723242110784323426e-04
1.692000000000000000e+03,1.127999999999999972e+02,3.318975085955669715e-04,3.306222523401880042e-04,3.317443792681861120e-04,3.318733388301867799e-04,3.318931411666361489e-04,3.318972473163680115e-04,3.318974796389513831e-04,3.318975052574101264e-04,3.318975082596784280e-04,3.318975085345925798e-04,3.318975085905740037e-04,1.086652586936533681e-03,5.988178438975786310e-04,4.070588290477995591e-04,3.520318542397228947e-04,3.369892698009366327e-04,3.329538544989787182e-04,3.318972830502151536e-04,3.318974874615224246e-04,3.318975056367220512e-04,3.318975083158111523e-04
1.695750000000000000e+03,1.130499999999999972e+02,2.964733694993115787e-04,2.947782029587044648e-04,2.963368737307325840e-04,2.964503175400727639e-04,2.964690483485369222e-04,2.964731226303393198e-04,2.964733426474184196e-04,2.964733663914284872e-04,2.964733691395401755e-04,2.964733694433137291e-04,2.964733694959998831e-04,9.687050914724785067e-04,5.343917109652282591e-04,3.629705185862104350e-04,3.144211609401795899e-04,3.010113522309404953e-04,2.974142518579970455e-04,2.964731516711179449e-04,2.964733461757372785e-04,2.964733667561674879e-04,2.964733692334721449e-04
1.699500000000000000e+03,1.132999999999999972e+02,2.638103023484531960e-04,2.623002958711376275e-04,2.636608509920646101e-04,2.637897682430354897e-04,2.638063827495851742e-04,2.638100791046105132e-04,2.638102781125274297e-04,2.638102994741879171e-04,2.638103020171357030e-04,2.638103022945073074e-04,2.638103023472543936e-04,8.403462777418418484e-04,4.757656330012140634e-04,3.230503497212895985e-04,2.797738914747478420e-04,2.678516262624383321e-04,2.646481104138410250e-04,2.638100978398569946e-04,2.638102805284027637e-04,2.638102998631974882e-04,2.638103020532494474e-04
1.703250000000000000e+03,1.135499999999999972e+02,2.350459790637096321e-04,2.337014829956546519e-04,2.347961338775258794e-04,2.350276938004693713e-04,2.350419214282956039e-04,2.350457697116334842e-04,2.350459546312316187e-04,2.350459760419612804e-04,2.350459787408943171e-04,2.350459790132650932e-04,2.350459790540087603e-04,7.475986515953856465e-04,4.235944549292311781e-04,2.877713584407848996e-04,2.492616166956892229e-04,2.386444910090775408e-04,2.357913604326810221e-04,2.352723586235937864e-04,2.350459585535198128e-04,2.350459767013223823e-04,2.350459787873092831e-04
1.707000000000000000e+03,1.137999999999999972e+02,2.088912266407046874e-04,2.076945720840750931e-04,2.086688992421294783e-04,2.088749507270406386e-04,2.088874696156854715e-04,2.088909985145817150e-04,2.088912038050724849e-04,2.088912238470904976e-04,2.088912263481975393e-04,2.088912265980256923e-04,2.088912266310386998e-04,6.647595263753205107e-04,3.766701874117755621e-04,2.558281234015048798e-04,2.214513288606830747e-04,2.120941323317001421e-04,2.098870704993019171e-04,2.090924915315364166e-04,2.088912067215188391e-04,2.088912240762483632e-04,2.088912263812105468e-04
1.710750000000000000e+03,1.140499999999999972e+02,1.859897526456305908e-04,1.849250653853489184e-04,1.857919742714521263e-04,1.859725619357850007e-04,1.859864097643417521e-04,1.859894241375861746e-04,1.859897319945519789e-04,1.859897494577777228e-04,1.859897523754057219e-04,1.859897526030883407e-04,1.859897526370331928e-04,5.790859035447890263e-04,3.344677498842960647e-04,2.277500408982412617e-04,1.971654147410503548e-04,1.893424000287287877e-04,1.868747705455378713e-04,1.861686889215449846e-04,1.859897334224598468e-04,1.859897497994498616e-04,1.859897524068306713e-04
1.714500000000000000e+03,1.142999999999999972e+02,1.651035455097402116e-04,1.641565836568404063e-04,1.649276573101616378e-04,1.650822836267243907e-04,1.651005725009673972e-04,1.651032458557994721e-04,1.651035260970442871e-04,1.651035424959293853e-04,1.651035452260961182e-04,1.651035454723446963e-04,1.651035455022019708e-04,5.143402618498032998e-04,2.970261896731815512e-04,2.022210360392316447e-04,1.750430652420825674e-04,1.680842495124936322e-04,1.658891404319179494e-04,1.652625133971024772e-04,1.651035272891180706e-04,1.651035428710668064e-04,1.651035452470848899e-04
1.718250000000000000e+03,1.145499999999999972e+02,1.469344844631581342e-04,1.460924805390151652e-04,1.467781058159262487e-04,1.469156023288294849e-04,1.469313907383722336e-04,1.469342035573618433e-04,1.469344627668547703e-04,1.469344816769611883e-04,1.469344840835170457e-04,1.469344844255626107e-04,1.469344844531326522e-04,8.821723183169443870e-05,2.641980645911625987e-04,1.799337716813417787e-04,1.557727353497704540e-04,1.495796353617274217e-04,1.476328542579146493e-04,1.470757655868682714e-04,1.469344640195966042e-04,1.469344819047458306e-04,1.469344842197455308e-04
1.722000000000000000e+03,1.147999999999999972e+02,1.302888579462786061e-04,1.295403809321495493e-04,1.301498594959774318e-04,1.302720748082417297e-04,1.302861063400929465e-04,1.302883668414597936e-04,1.302888313168925726e-04,1.302888554411498520e-04,1.302888575958841965e-04,1.302888579145047875e-04,1.302888579396590640e-04,7.908332909758113800e-05,2.345179429624592599e-04,1.596192226736983051e-04,1.381452910147823942e-04,1.326404043010542279e-04,1.309091826906048212e-04,1.304143853558763070e-04,1.302888387101849854e-04,1.302888555686863696e-04,1.302888576326594397e-04
1.725750000000000000e+03,1.150499999999999972e+02,1.159191305703594283e-04,1.152539526735688600e-04,1.157956085137611612e-04,1.159042163826602641e-04,1.159166853775021676e-04,1.159186946235266232e-04,1.159191058830245290e-04,1.159191277883860055e-04,1.159191302418076402e-04,1.159191305374748852e-04,1.159191305646340006e-04,6.717877060662375921e-05,2.084490214359118929e-04,1.419781628662928957e-04,1.236269818976062711e-04,1.180088130818848058e-04,1.164703411085441220e-04,1.160304848094392426e-04,1.159191075840654755e-04,1.159191283459551467e-04,1.159191302761602337e-04
1.729500000000000000e+03,1.152999999999999972e+02,1.026702727659960874e-04,1.020792532228854868e-04,1.025033472120107070e-04,1.026570220904552278e-04,1.026681003083908256e-04,1.026698344040036709e-04,1.026702490948300944e-04,1.026702701539891768e-04,1.026702724647008574e-04,1.026702727334632325e-04,1.026702727618928430e-04,5.864856868246522527e-05,1.846587680907006679e-04,1.258201072247102151e-04,1.095181319373083456e-04,1.045268960763465010e-04,1.031599760906769600e-04,1.027691851266614555e-04,1.026702499633985901e-04,1.026702703739522897e-04,1.026702724890272235e-04
1.733250000000000000e+03,1.155499999999999972e+02,9.133770542304230967e-05,9.081267915119366804e-05,9.118953597219980618e-05,9.132305164922154071e-05,9.133563685926509093e-05,9.133730867493741344e-05,9.133768339996504592e-05,9.133770307092539534e-05,9.133770515221818862e-05,9.133770539217039820e-05,9.133770541821399148e-05,5.191805413114168057e-05,1.617578257650883100e-04,1.119000916642241535e-04,9.737363238371415128e-05,9.298690046263856975e-05,9.177256557897563605e-05,9.142552260287350563e-05,9.133768406290618345e-05,9.133770314539836166e-05,9.133770516655680301e-05
1.737000000000000000e+03,1.157999999999999972e+02,8.079932703043483358e-05,7.839734373079803112e-05,8.066773717652386312e-05,8.077441788958571092e-05,8.079748985443787539e-05,8.079891688655239457e-05,8.079930609425010869e-05,8.079932484000619541e-05,8.079932673296199891e-05,8.079932699960635796e-05,8.079932702473668709e-05,4.536355023238246287e-05,1.433004039638894256e-04,9.903731141807575538e-05,8.615896639626456405e-05,8.226159608627496198e-05,8.118553356126755884e-05,8.087730884478243581e-05,8.082300832542947937e-05,8.079932496112847808e-05,8.079932679315787931e-05
1.740750000000000000e+03,1.160499999999999972e+02,7.188639838241476696e-05,6.901787087930917153e-05,7.176954894314815003e-05,7.186431234011117410e-05,7.188476694972160453e-05,7.188601901505134299e-05,7.188637540960918367e-05,7.188639626301549282e-05,7.188639810253265176e-05,7.188639835337590255e-05,7.188639837832889686e-05,3.825852264163234312e-05,1.273022393222354861e-04,8.807791871465643770e-05,7.664529074733343107e-05,7.317540573112515977e-05,7.222934689731649806e-05,7.198963287572432510e-05,7.190754607892852369e-05,7.188639631102446647e-05,7.188639812471309717e-05
1.744500000000000000e+03,1.162999999999999972e+02,6.350433160953054595e-05,6.028157866831281936e-05,6.340058454856049885e-05,6.348472318560710603e-05,6.350259972214840993e-05,6.350399471999501773e-05,6.350429848963189019e-05,6.350432959684868179e-05,6.350433130197270662e-05,6.350433158256458123e-05,6.350433160544921595e-05,3.319091568636202747e-05,1.126631789647322500e-04,7.779270869184245053e-05,6.772928971041885084e-05,6.464881581928493849e-05,6.386151730010100668e-05,6.359611070396860798e-05,6.352309986500531160e-05,6.350432966521107111e-05,6.350433136975203912e-05
1.748250000000000000e+03,1.165499999999999972e+02,5.651389440008077760e-05,2.436107260033541268e-07,5.642179096277701971e-05,5.649648740749293590e-05,5.651235689136502966e-05,5.651359533136071888e-05,5.651386503249191827e-05,5.651389250980844902e-05,5.651389412005661158e-05,5.651389437139395363e-05,5.651389439877021434e-05,2.962546222515312325e-05,9.898300843646612272e-05,6.919504622586230766e-05,6.026233110291728015e-05,5.752985419245590132e-05,5.683082427857257896e-05,5.659522662955427102e-05,5.653054291685762561e-05,5.651389258247203098e-05,5.651389412835686361e-05
1.752000000000000000e+03,1.167999999999999972e+02,4.984317167592314203e-05,1.042045127013702077e-06,4.976141360918750160e-05,4.982772041925173596e-05,4.984125588064229666e-05,4.984290620430746382e-05,4.984314346492644551e-05,4.984316953938774085e-05,4.984317139774433554e-05,4.984317163678605924e-05,4.984317167112193567e-05,2.483988124309822597e-05,8.166703942538350628e-05,6.108843079408212405e-05,5.317018452171742556e-05,5.074498942643404075e-05,5.012398242999390461e-05,4.991536300990453783e-05,4.985794736810423319e-05,4.984316955888353905e-05,4.984317141447580445e-05
1.755750000000000000e+03,1.170499999999999972e+02,4.437697839336700534e-05,1.107914679683203016e-06,4.430441036048800280e-05,4.436326430242512879e-05,4.437527800713183613e-05,4.437670141131428055e-05,4.437692888299262840e-05,4.437697639747217545e-05,4.437697814520672124e-05,4.437697835963930535e-05,4.437697839264011555e-05,2.069364404531915774e-05,4.415897793509571589e-05,5.435677234412297548e-05,4.732973277735941470e-05,4.517739281614248603e-05,4.462621087934404607e-05,4.444101238717160755e-05,4.439009043816809013e-05,4.437697640721250547e-05,4.437697815014957862e-05
1.759500000000000000e+03,1.172999999999999972e+02,3.906188802254114594e-05,1.307735613450197486e-06,3.899748248273860970e-05,3.904971675049316360e-05,3.906037893478212783e-05,3.906164219985073616e-05,3.906184396457612634e-05,3.906188556632924242e-05,3.906188778980609753e-05,3.906188798956308365e-05,3.906188801963559254e-05,1.791149167632011602e-05,3.855795152826718670e-05,4.791469279684078546e-05,4.168142443834505531e-05,3.984786677275654892e-05,3.928311920830878187e-05,3.911871640315613851e-05,3.907352355114661964e-05,3.906188571015427812e-05,3.906188779997554121e-05
1.763250000000000000e+03,1.175499999999999972e+02,3.480216077456916429e-05,3.285774010847259431e-06,3.474500385191322085e-05,3.478542782072922802e-05,3.480082155452117579e-05,3.480194262080191708e-05,3.480212098249479106e-05,3.480215841568466679e-05,3.480216052368269449e-05,3.480216074277278751e-05,3.480216077108462660e-05,1.576167482510601280e-05,3.428204219332121926e-05,4.263677037814075200e-05,3.712642518952307904e-05,3.549958374081995716e-05,3.499848587420709172e-05,3.485259121939638798e-05,3.481246928173293745e-05,3.480215856900417611e-05,3.480216052789318008e-05
1.767000000000000000e+03,1.177999999999999972e+02,3.055932613432052144e-05,3.577349016274490310e-06,3.050860550009773707e-05,3.054448846849623981e-05,3.055784831773085278e-05,3.055911862761014590e-05,3.055928610947366094e-05,3.055932394069121004e-05,3.055932589895194595e-05,3.055932610762026079e-05,3.055932613083788110e-05,1.184902236900620336e-05,3.005135679624763807e-05,3.726478539631699379e-05,3.262170999713115405e-05,3.117329401798582181e-05,3.073353690356724473e-05,3.060406273774323712e-05,3.056846954027398773e-05,3.055932401121471922e-05,3.055932590316014116e-05
1.770750000000000000e+03,1.180499999999999972e+02,2.725327347812906342e-05,5.631463367650134197e-06,2.720826703934671134e-05,2.724010784160836473e-05,2.725196280255701107e-05,2.725308937732745014e-05,2.725323213239613814e-05,2.725327149804056967e-05,2.725327325781303251e-05,2.725327345434247413e-05,2.725327347392289770e-05,7.449021740681697879e-06,2.676785990236290406e-05,3.319914283078630667e-05,2.908268034607315643e-05,2.779795265438884832e-05,2.740760136720318325e-05,2.729296866167379011e-05,2.726138578754919986e-05,2.725572600888928051e-05,2.725327327101168963e-05
1.774500000000000000e+03,1.182999999999999972e+02,2.385755626775555756e-05,5.617009280097559096e-06,2.355310986913698468e-05,2.384587480774297201e-05,2.385530421000910299e-05,2.385739291868337050e-05,2.385751955508003504e-05,2.385755397724554500e-05,2.385755605840708882e-05,2.385755624209442337e-05,2.385755626645075412e-05,5.860829146572706422e-06,2.319731593913383134e-05,2.912559914992162485e-05,2.547871594163160432e-05,2.434079556344745368e-05,2.399350036259371012e-05,2.389277669535792565e-05,2.386474920235713614e-05,2.385974509313075522e-05,2.385755606928045415e-05
1.778250000000000000e+03,1.185499999999999972e+02,2.130456700728696585e-05,5.779753977072403890e-06,2.097657541988629369e-05,2.129420284260056512e-05,2.130256895394852645e-05,2.130439372164572804e-05,2.130453307367311921e-05,2.130456489937955034e-05,2.130456681004653832e-05,2.130456697699802311e-05,2.130456700453342437e-05,4.766027846144198237e-06,2.067130549867249759e-05,2.597227410211342766e-05,2.274230983242905439e-05,2.173328419707001500e-05,2.142517971674212451e-05,2.133581515418607921e-05,2.131408601834268633e-05,2.130650848204262366e-05,2.130456680888715351e-05
1.782000000000000000e+03,1.187999999999999972e+02,1.857747982524693677e-05,5.786137783660883813e-06,1.813365563820955672e-05,1.856828477423051556e-05,1.857570718518551376e-05,1.857732613351977227e-05,1.857744971803226554e-05,1.857747687690837929e-05,1.857747964545783081e-05,1.857747979598231436e-05,1.857747982263920015e-05,3.511185338880940007e-06,1.797745131333928765e-05,2.259980426204476444e-05,1.984486739043887489e-05,1.895755568226325312e-05,1.868447872408276095e-05,1.860993335095361041e-05,1.858591051713793607e-05,1.857920112153746027e-05,1.857747964473345839e-05
1.785750000000000000e+03,1.190499999999999972e+02,1.661865314744303740e-05,5.383540210464409700e-06,1.150777071561256992e-05,1.661049561208870405e-05,1.661708054191315248e-05,1.661846093569441081e-05,1.661862643696419050e-05,1.661865046241894916e-05,1.661865293410680192e-05,1.661865312238725395e-05,1.661865314556023224e-05,2.563918686177199236e-06,1.596716847991835216e-05,1.957546395810840406e-05,1.774210538074915105e-05,1.695579853345137455e-05,1.671357315832480472e-05,1.664744410603171944e-05,1.662613231991252042e-05,1.662018008395596010e-05,1.661865297726647467e-05
1.789500000000000000e+03,1.192999999999999972e+02,1.441893017965868376e-05,7.019236588904134632e-06,9.839247427871894159e-06,1.441169332793028660e-05,1.441753507810394704e-05,1.441875966202102878e-05,1.441890230864798659e-05,1.441892766475349563e-05,1.441892997984469570e-05,1.441893015460953765e-05,1.441893017777637834e-05,1.054915720544302496e-08,1.376650754397751178e-05,1.409743360629463030e-05,1.541513195515754219e-05,1.471800938148283799e-05,1.450313608837671932e-05,1.444442554784309060e-05,1.442556502326085848e-05,1.442028460067815561e-05,1.441892998346451303e-05
1.793250000000000000e+03,1.195499999999999972e+02,1.292859001145049580e-05,1.186903066618075202e-05,8.840218436220813908e-06,1.292217010690496948e-05,1.292735240755579076e-05,1.292843874395269713e-05,1.292856529129479263e-05,1.292858552928650011e-05,1.292858977491475974e-05,1.292858998785482435e-05,1.292859000783152721e-05,1.213000469531057077e-07,1.230458262550471546e-05,1.261743843694348520e-05,1.381186009583841824e-05,1.319386201069480085e-05,1.301088457205329506e-05,1.295121080031605932e-05,1.293447226245307365e-05,1.292979143276041674e-05,1.292858982789644866e-05
1.797000000000000000e+03,1.197999999999999972e+02,1.114457195060418954e-05,1.116545736299218411e-05,7.473274974505221424e-06,1.113887692444716810e-05,1.114347409065105318e-05,1.114443776410281514e-05,1.114455002379811729e-05,1.114456790442875159e-05,1.114457171628870471e-05,1.114457192397414114e-05,1.114457194814380447e-05,4.939750037395811337e-06,1.054473774799579041e-05,1.086431944826575546e-05,1.192607606731374074e-05,1.137980026778604667e-05,1.121760940669862472e-05,1.116463784610058524e-05,1.114978995167995065e-05,1.114563608461333877e-05,1.114457173090628601e-05
1.800750000000000000e+03,1.200499999999999972e+02,1.002343640288130406e-05,1.039402296427225058e-05,6.540863521175757266e-06,1.001838452104899212e-05,1.002193092537527538e-05,1.002331737165072612e-05,1.002341551807682525e-05,1.002343240433767292e-05,1.002343618336873980e-05,1.002343638045253061e-05,1.002343640056607502e-05,5.473761147777523510e-06,9.283492220828419691e-06,9.764626448072095084e-06,1.071623500938439820e-05,1.023205574422170433e-05,1.008773525598282046e-05,1.004123567306221946e-05,1.002806503193191122e-05,1.002437990608356897e-05,1.002343619291905492e-05
1.804500000000000000e+03,1.202999999999999972e+02,8.566957178381781233e-06,9.846673447478393221e-06,5.198588099231451546e-06,8.562475903677489259e-06,8.565621757789566667e-06,8.566825210766565292e-06,8.566938657860023918e-06,8.566953566350517273e-06,8.566956981185650145e-06,8.566957159284283331e-06,8.566957175777576743e-06,5.603645715088213335e-06,7.864958173742320910e-06,8.335729643371506679e-06,9.159082285775139450e-06,8.751957201296537220e-06,8.623987958130749360e-06,8.582720468385392505e-06,8.571061755089180977e-06,8.567794036082832532e-06,8.567201811829188303e-06
1.808250000000000000e+03,1.205499999999999972e+02,7.736667207168519030e-06,8.932105829527587460e-06,4.693246957261327658e-06,7.705861209891406874e-06,7.735482650861713984e-06,7.736440000855422381e-06,7.736650773704547627e-06,7.736663465327084212e-06,7.736667018969820936e-06,7.736667183155463624e-06,7.736667202684152119e-06,4.808819145068212316e-06,6.843070407810591557e-06,7.527051454554548003e-06,8.260852893589692563e-06,7.900560056727631958e-06,7.787244321251833806e-06,7.750649182899921539e-06,7.740308032627136152e-06,7.737409023363424609e-06,7.736885003112770905e-06
1.812000000000000000e+03,1.207999999999999972e+02,6.538167600179925604e-06,1.056092710071105665e-05,3.764097431000886620e-06,6.506393104577543962e-06,6.537116884671410301e-06,6.537966067423797436e-06,6.538150106903478791e-06,6.538164142891183778e-06,6.538167395516762864e-06,6.538167581376949528e-06,6.538167598588904655e-06,6.213638359869628420e-06,5.670981200431944439e-06,6.332135912092315310e-06,7.002665436572895259e-06,6.683482002113410279e-06,6.583028766932026632e-06,6.550481478849493735e-06,6.541397012762474837e-06,6.539148643285632375e-06,6.538360747531928182e-06
1.815750000000000000e+03,1.210499999999999972e+02,5.936922319964674847e-06,9.888670543910557298e-06,3.434126977185683386e-06,5.907563399766832363e-06,5.935990332382437577e-06,5.936743559863017717e-06,5.936906808562895735e-06,5.936919250947312350e-06,5.936922018573025308e-06,5.936922301019230370e-06,5.936922314902914374e-06,6.603027763079333263e-06,5.122501070208071467e-06,5.749714964590436863e-06,6.337115351017062798e-06,6.064974808664199664e-06,5.976709834336909665e-06,5.947843544429513069e-06,5.940273606224976059e-06,5.937790918404085977e-06,5.937093630023430897e-06
1.819500000000000000e+03,1.212999999999999972e+02,4.941558260818593009e-06,1.144689400466375227e-05,2.689703424279832564e-06,4.422610799218201313e-06,4.940731595983348845e-06,4.941399703413519908e-06,4.941538780951382852e-06,4.941555540182098022e-06,4.941557986643681618e-06,4.941558242742715945e-06,4.941558258360273851e-06,8.679114027393626166e-06,4.186440105219608070e-06,4.770892459703644874e-06,5.295926442826089607e-06,5.055063377233520761e-06,4.976824940876667016e-06,4.951244827636457385e-06,4.944530752566456255e-06,4.942328684078927764e-06,4.941710118869591250e-06
1.823250000000000000e+03,1.215499999999999972e+02,4.520643710248394024e-06,1.113297994093879503e-05,2.335055171065326574e-06,4.053917042704638282e-06,4.519910473974340200e-06,4.520503075674439394e-06,4.520626412180036915e-06,4.520640868831872737e-06,4.520643454461624323e-06,4.520643690439017446e-06,4.520643708079484848e-06,7.873398672575277805e-06,3.631562757431302815e-06,4.361940415653152477e-06,4.486256443458270454e-06,4.621275359702536954e-06,4.551920161668323568e-06,4.529235383412321138e-06,4.523275524332284360e-06,4.521327055522531037e-06,4.520778387116129526e-06
1.827000000000000000e+03,1.217999999999999972e+02,3.685195091847028260e-06,1.060920659020889143e-05,1.667865893323917889e-06,3.267106559637754607e-06,3.684544729692583252e-06,3.685070349736766196e-06,3.685179745867388839e-06,3.685192569751033973e-06,3.685194640171501649e-06,3.685195065822189983e-06,3.685195087220390307e-06,7.971423079853032481e-06,2.853580745305902576e-06,3.538300096623191782e-06,3.651007619572061137e-06,3.774419932889070885e-06,3.712931803939895622e-06,3.692815047383679332e-06,3.687529803800658383e-06,3.685800834560824105e-06,3.685314535300216002e-06
1.830750000000000000e+03,1.220499999999999972e+02,3.406230108754470507e-06,9.666135996355868404e-06,1.139910191968611715e-06,3.031093805667381022e-06,3.405653258361107422e-06,3.406119467950044735e-06,3.406216498439782490e-06,3.406227872511905194e-06,3.406229701350051773e-06,3.406230085189204574e-06,3.406230103983588348e-06,7.595858411884178304e-06,2.202971321067666034e-06,3.271188701448490503e-06,3.375460846800163832e-06,3.485136069935633195e-06,3.430823922095930291e-06,3.413685766334118351e-06,3.408300868502650333e-06,3.406767372970286354e-06,3.406335886728864492e-06
1.834500000000000000e+03,1.222999999999999972e+02,2.696650628867850051e-06,9.338115129120656179e-06,5.810243268351396187e-07,2.343004649373368397e-06,2.696138986968729640e-06,2.696497843457406946e-06,2.696638555536385240e-06,2.696648645173056777e-06,2.696650226259629597e-06,2.696650605304065579e-06,2.696650624097267742e-06,7.487105457099002545e-06,1.568160802838247077e-06,2.557718140964019882e-06,2.668468762670909308e-06,2.766589485140734297e-06,2.718458448703444703e-06,2.703212794317696060e-06,2.698487271333976375e-06,2.697127152921613990e-06,2.696744439329887042e-06
1.838250000000000000e+03,1.225499999999999972e+02,2.529405753388384395e-06,9.864189044392386319e-06,6.097685337148808378e-07,2.211524456483443748e-06,2.528951951628441412e-06,2.529270239260726280e-06,2.529392334778327368e-06,2.529403864632322290e-06,2.529405389687921029e-06,2.529405731560574466e-06,2.529405749919063651e-06,8.153587064453159914e-06,1.427170744351461114e-06,2.401601600399087506e-06,2.503964196507147223e-06,2.589190617839413331e-06,2.548746590459238044e-06,2.535225713643179101e-06,2.531032119370571128e-06,2.529828282690688669e-06,2.529488923704894716e-06
1.842000000000000000e+03,1.227999999999999972e+02,1.918884058427290790e-06,9.474880906755498856e-06,1.919892624655850369e-07,1.608675505105183416e-06,1.916410817991060463e-06,1.918763867296466252e-06,1.918860883354352467e-06,1.918882384273713198e-06,1.918883682891891233e-06,1.918884038479683094e-06,1.918884055247237304e-06,7.936042061742802918e-06,9.249318744904161215e-07,1.779176811553314638e-06,1.895855965100878618e-06,1.971849963297984910e-06,1.936014300226198419e-06,1.924045078134547332e-06,1.920326491052249354e-06,1.919258813557084653e-06,1.918957822801861381e-06
1.845750000000000000e+03,1.230499999999999972e+02,1.839556791191563908e-06,8.962673193302685769e-06,6.993482930295656592e-08,1.557125242080928035e-06,1.836646439313948234e-06,1.839450190359668478e-06,1.839536194600139073e-06,1.839555306749937993e-06,1.839556444580948672e-06,1.839556771244831197e-06,1.839556790035231586e-06,7.588529322615652047e-06,9.131013791857689532e-07,1.705275002900452307e-06,1.817241298463399267e-06,1.886463002731949654e-06,1.854745779018997622e-06,1.844133866610653876e-06,1.840827084840270035e-06,1.839889176317476494e-06,1.839654320018180543e-06
1.849500000000000000e+03,1.232999999999999972e+02,1.306984221258448579e-06,9.004507409567710300e-06,3.077659793596443473e-07,1.051016683993005558e-06,1.303990255286488186e-06,1.306889667885380069e-06,1.306965951774067609e-06,1.306982641336345315e-06,1.306983912818802845e-06,1.306984188015187902e-06,1.306984217500514699e-06,7.765198779131236441e-06,2.863101259745061161e-07,1.183246842332344220e-06,1.286586153544573949e-06,1.347347780055940278e-06,1.320370753667782342e-06,1.311043329635286329e-06,1.308110822647594271e-06,1.307328838388684323e-06,1.307070650701258570e-06
1.853250000000000000e+03,1.235499999999999972e+02,1.296836235192162830e-06,8.119075382363226962e-06,3.966269372916178051e-07,1.068573958223504893e-06,1.243665731536808762e-06,1.296752377480489347e-06,1.296820033997776809e-06,1.296834837578088204e-06,1.296835961739646875e-06,1.296836208309410197e-06,1.296836234903100978e-06,7.009910246702654177e-06,3.476918665236177730e-07,1.185621860192223138e-06,1.278577008119980262e-06,1.332593657398650684e-06,1.308698752034237692e-06,1.300434049366779059e-06,1.297835369838030644e-06,1.297142066393842538e-06,1.296912767064683528e-06
1.857000000000000000e+03,1.237999999999999972e+02,8.255971968146484166e-07,7.953842691524013484e-06,7.316458644077202045e-07,6.002989703012397151e-07,7.776818756482507109e-07,8.255228188509003423e-07,8.255828237983634216e-07,8.255954486220573826e-07,8.255969528539098380e-07,8.255971680538741327e-07,8.255971940686448934e-07,6.651412387390514909e-06,2.765280809430488686e-07,7.209103351085830186e-07,8.083860879916273952e-07,8.414605917976590712e-07,8.361137918736911666e-07,8.287875844125293671e-07,8.264833109225318156e-07,8.258679714109484846e-07,8.256650705076156398e-07
1.860750000000000000e+03,1.240499999999999972e+02,8.698811398003945790e-07,9.138559674694777177e-06,5.816531455302131348e-07,6.657863433239950294e-07,8.269621764258866772e-07,8.698151721796954976e-07,8.698683959438102146e-07,8.698795909519044137e-07,8.698808887646730186e-07,8.698810935531688941e-07,8.698811403784848246e-07,8.187371240581249701e-06,1.822672397685617176e-07,7.590746213771409046e-07,8.541705624253069478e-07,8.661064899502921799e-07,8.792069980569005619e-07,8.727106124106793525e-07,8.706670128352210339e-07,8.701212935497179149e-07,8.699413044059377195e-07
1.864500000000000000e+03,1.242999999999999972e+02,4.468983033571298924e-07,8.863314228342505249e-06,8.815298707454520823e-07,2.157148597074713133e-07,4.083899129287560272e-07,4.468397949440364741e-07,4.468869987840940741e-07,4.468969279688557483e-07,4.468980768957003042e-07,4.468982623137055408e-07,4.468983006112670295e-07,7.998124432899849929e-06,5.462990930844891611e-07,2.992217043045251156e-07,4.326360086361319735e-07,4.432657779160216155e-07,4.551635658718935981e-07,4.494067655977105627e-07,4.476669059342431225e-07,4.471113300021738490e-07,4.469516632772877887e-07
1.868250000000000000e+03,1.245499999999999972e+02,5.340068551024670335e-07,1.007814892659933843e-05,6.871155898309378006e-07,3.247512795210684909e-07,4.978957975949464446e-07,5.339549647491310736e-07,5.339913940567685784e-07,5.340056376995698093e-07,5.340066575490767186e-07,5.340068150715313393e-07,5.340068519231147840e-07,9.243047034567448123e-06,3.634937580155526445e-07,3.984424142643917871e-07,5.191260094043871266e-07,5.307113552866435304e-07,5.413184812338754597e-07,5.362312136433922351e-07,5.346884988411492808e-07,5.341957921590943746e-07,5.340541814955824805e-07
1.872000000000000000e+03,1.247999999999999972e+02,2.070836576164860670e-07,1.062582467921901162e-05,1.479250275854600875e-06,4.027665928118673934e-07,2.396574685076237651e-07,2.071296807431128107e-07,2.070973605049523921e-07,2.070850099712415251e-07,2.070838475068631434e-07,2.070836949008980008e-07,2.070836580500257197e-07,9.305894005503827354e-06,1.218708806021625646e-06,3.361694283848557342e-07,2.207463874473681384e-07,2.100670941190304376e-07,2.008314566892263615e-07,2.051111633763761504e-07,2.064836274360665718e-07,2.069160904862342940e-07,2.070416964675753335e-07
1.875750000000000000e+03,1.250499999999999972e+02,5.105236222320306714e-09,9.947175773180031265e-06,1.186181332603142528e-06,1.798350156009240537e-07,3.656950229388727530e-08,5.146055178811608583e-09,5.117390448377020337e-09,5.106438118714305624e-09,5.105402987793274498e-09,5.105273361598081683e-09,5.105235788787881071e-09,9.007775676950810400e-06,9.470546159757952022e-07,1.239666133413862664e-07,1.969403456863766410e-08,7.768097438444565706e-09,4.348849020498586225e-10,3.357631610411277976e-09,4.573137743329924797e-09,4.956853969297063161e-09,5.068018186154321984e-09
1.879500000000000000e+03,1.252999999999999972e+02,2.928719342346554721e-07,9.242460037780146786e-06,1.384167300564001532e-06,4.533196049305510096e-07,3.218192058070577903e-07,2.931645511308941760e-07,2.928827141475348862e-07,2.928739949282177042e-07,2.928720830785803453e-07,2.928719687722263789e-07,2.928719379918807561e-07,8.671445434205683273e-06,1.160356279564095194e-06,4.028241554312643246e-07,3.064293072671467262e-07,2.954517539329321151e-07,2.879653958399097988e-07,2.913229646411645500e-07,2.924000546285614798e-07,2.927412609737948995e-07,2.928389277330371811e-07
1.883250000000000000e+03,1.255499999999999972e+02,8.989936217784921113e-08,8.299407809642361366e-06,1.130371259164731435e-06,2.508106431862260271e-07,1.160037290599496508e-07,9.020084721609081270e-08,8.990892419037493327e-08,8.990119452360750598e-08,8.989952431443760700e-08,8.989939743749945301e-08,8.989936550150477279e-08,7.775129239649285667e-06,9.625825499962945681e-07,2.060669054052049591e-07,1.026376642847306755e-07,9.223215003056059451e-08,8.555355031566110342e-08,8.853391025733961581e-08,8.948087853928524416e-08,8.978347613509727859e-08,8.987009175492140571e-08
1.887000000000000000e+03,1.257999999999999972e+02,3.758130436068953501e-07,9.655930872558290772e-06,1.353014673820320679e-06,5.226841571394652560e-07,3.990785433756586418e-07,3.762237754424912282e-07,3.758215250433293478e-07,3.758146661098902562e-07,3.758131863779105701e-07,3.758130739529613574e-07,3.758130467860070422e-07,8.965230498219291361e-06,1.195430501616825931e-06,4.848766276110386940e-07,3.875381151110801449e-07,3.778973667620321751e-07,3.720721372351744548e-07,3.746024871572395977e-07,3.754421467631141454e-07,3.757102695736721122e-07,3.757826774546999555e-07
1.890750000000000000e+03,1.260499999999999972e+02,1.703140282364116813e-07,1.337554194882758952e-05,1.049104550849706850e-06,3.277558797843229669e-07,1.914790959859420798e-07,1.751386378795614452e-07,1.703215474801634490e-07,1.703154656135155386e-07,1.703142051087928073e-07,1.703140519349986939e-07,1.703140286699224025e-07,1.286105519276179313e-05,9.129454814011121324e-07,2.904312034815578813e-07,1.811536308720237708e-07,1.722210713073957841e-07,1.675695158273000957e-07,1.692412327962533165e-07,1.699851155472396811e-07,1.702228821702223058e-07,1.702871432009689535e-07
1.894500000000000000e+03,1.262999999999999972e+02,4.532224829835458939e-07,1.246354900485037922e-05,1.459620560132395706e-06,5.999559608847385026e-07,4.738164421467778936e-07,4.575427371674063031e-07,4.532291542189880775e-07,4.532237599499419000e-07,4.532226403464977520e-07,4.532225084159421693e-07,4.532224868851067039e-07,1.211625610137684098e-05,1.172277935165054414e-06,5.697177564389140055e-07,4.646088904711547972e-07,4.550109769454410658e-07,4.534962154769755938e-07,4.522714427162221046e-07,4.529307848141993612e-07,4.531416524701541113e-07,4.531986398230540215e-07
1.898250000000000000e+03,1.265499999999999972e+02,2.443631445966840701e-07,1.147712163578089366e-05,1.179200024208413891e-06,3.797322510859171847e-07,2.677722530186221667e-07,2.482182505840128984e-07,2.443690614821340576e-07,2.443642777741011896e-07,2.443632834622155528e-07,2.443631674278536523e-07,2.443631500877248637e-07,1.113760745302313133e-05,1.059129235805006573e-06,3.520740683722943152e-07,2.596695745392638286e-07,2.459651563242616055e-07,2.446300661123495125e-07,2.435201038041641888e-07,2.441044970679769645e-07,2.442843329887795754e-07,2.443419955640912397e-07
1.902000000000000000e+03,1.267999999999999972e+02,5.236896001667217377e-07,2.027442317321294526e-05,1.607327005208147410e-06,6.449656352379220581e-07,5.448553927931260070e-07,5.273382961046270137e-07,5.236948463847438606e-07,5.236911623565260997e-07,5.236897254482461907e-07,5.236896214082258361e-07,5.236896053687227025e-07,1.056150038939737539e-05,1.287671146402485827e-06,6.207443567146926360e-07,5.377430090718621753e-07,5.251535889079626275e-07,5.239363565067993288e-07,5.229437745424064166e-07,5.234603053545463376e-07,5.236197170631058658e-07,5.236708427625671002e-07
1.905750000000000000e+03,1.270499999999999972e+02,3.111063924033283690e-07,1.813303872862606042e-05,1.313307238330871383e-06,4.408616691417135993e-07,3.306952880235442039e-07,3.143844558008518117e-07,3.111110471528652775e-07,3.111077774272104048e-07,3.111065311224652416e-07,3.111064123442043242e-07,3.111063987612888024e-07,1.712247858774826160e-05,1.238340366255056616e-06,4.030135083419700444e-07,3.242829632657230674e-07,3.125949855824083132e-07,3.113296549296299735e-07,3.104455079920258082e-07,3.109030434426193283e-07,3.110448776910891730e-07,3.110897579558322981e-07
1.909500000000000000e+03,1.272999999999999972e+02,5.866565406035049754e-07,1.878815647076931156e-05,1.554844205740415506e-06,7.058186895650155631e-07,6.044354200431765918e-07,5.898191131520335552e-07,5.866606686303176369e-07,5.866577678273820342e-07,5.866566641495328231e-07,5.866565595327793814e-07,5.866565439269653753e-07,1.757127448386586809e-05,1.478148534247265183e-06,6.880112023562183268e-07,5.987722585502875995e-07,5.880193639768527763e-07,5.868560935927414977e-07,5.860910334422766297e-07,5.864762310279745147e-07,5.866019939484528096e-07,5.866418094375334545e-07
1.913250000000000000e+03,1.275499999999999972e+02,3.702936183638964823e-07,1.678575817457410324e-05,1.268370889574827227e-06,4.783094409840273773e-07,3.864840578633410347e-07,3.731507613080400854e-07,3.703222749731977507e-07,3.702947067194310208e-07,3.702938290413220610e-07,3.702936333916415245e-07,3.702936205313597208e-07,1.572044413658124363e-05,1.218858613011640345e-06,4.617546533727491897e-07,3.813527233474827080e-07,3.717584063402554938e-07,3.704764538573410904e-07,3.697927904391304545e-07,3.701339130265170013e-07,3.702452430411503155e-07,3.702805539070529593e-07
1.917000000000000000e+03,1.277999999999999972e+02,6.421183592053765433e-07,1.763292175647521081e-05,1.479639385636143157e-06,7.482216487767111685e-07,6.583808133470656962e-07,6.447215023754913080e-07,6.421479140234998898e-07,6.421193256006497722e-07,6.421185474848383820e-07,6.421183764005076909e-07,6.421183632512897670e-07,1.656637968550884001e-05,1.439774898444804702e-06,7.275278008137935387e-07,6.540484918029855819e-07,6.434871886069225761e-07,6.423007251315852552e-07,6.416746074887366713e-07,6.419767583113601273e-07,6.420754593759701664e-07,6.421068543621265368e-07
1.920750000000000000e+03,1.280500000000000114e+02,4.221133384623678611e-07,1.675276539362019929e-05,1.361500077797522360e-06,5.204265255821713591e-07,4.370587767294205475e-07,4.244617856711262736e-07,4.221418977278036294e-07,4.221141933026352130e-07,4.221135021767057475e-07,4.221133523340152094e-07,4.221133391848494839e-07,1.516385965886297726e-05,1.309890930026581876e-06,5.062508243035400220e-07,4.331305409242407032e-07,4.233857817829502228e-07,4.222766604927201779e-07,4.217310719857558996e-07,4.219885453659917115e-07,4.220752933020927158e-07,4.221031348542749078e-07
1.924500000000000000e+03,1.283000000000000114e+02,6.904143315452704590e-07,1.558538882248227875e-05,2.043281777315217227e-06,7.787607974979226527e-07,7.061383719674582310e-07,6.925385373831950249e-07,6.909029674136892922e-07,6.904150928937292332e-07,6.904144799424742851e-07,6.904143519191806265e-07,6.904143348686742136e-07,1.470221119724907034e-05,1.520434305529899063e-06,7.692695650610152930e-07,7.025564856825996790e-07,6.915881645541300373e-07,6.905635136504262198e-07,6.901326463425990087e-07,6.903037278002653474e-07,6.903806138799018148e-07,6.904052840841958079e-07
1.928250000000000000e+03,1.285500000000000114e+02,4.670170258804787482e-07,1.365404249841560249e-05,1.710672873392830320e-06,5.506140306091989460e-07,4.819715872313708151e-07,4.690993101452226046e-07,4.674601482259166961e-07,4.670176995178688766e-07,4.670171566487837898e-07,4.670170423529502902e-07,4.670170273254323588e-07,1.287634482457698512e-05,1.625807116566310286e-06,5.413568842081289100e-07,4.783776725116989018e-07,4.682402376631807159e-07,4.671577996225533001e-07,4.670434975757848452e-07,4.669189869315012193e-07,4.669871241542056546e-07,4.670090004634286361e-07
1.932000000000000000e+03,1.288000000000000114e+02,7.525879011283866371e-07,1.468172614849596485e-05,1.905851970964968397e-06,8.450130659404901374e-07,7.662937567554452675e-07,7.549669320981611442e-07,7.529826843435349693e-07,7.525885000600105930e-07,7.525880167243575302e-07,7.525879176008125452e-07,7.525879051742456507e-07,1.211541172239205178e-05,1.858499989273706136e-06,8.363291230908373157e-07,7.636509266770108391e-07,7.537177695258007401e-07,7.527172940563362249e-07,7.526137800318654999e-07,7.525008417568814060e-07,7.525613496008524364e-07,7.525800437812581160e-07
1.935750000000000000e+03,1.290500000000000114e+02,2.534698341281503005e-07,1.353900407930017955e-05,2.222550020160840624e-06,3.375089087007915098e-07,2.654198445127323036e-07,2.555403355083255100e-07,2.538153678403806759e-07,2.534703506963727900e-07,2.534699329624619625e-07,2.534698442427728469e-07,2.534698354286017844e-07,1.259430857830866076e-05,1.251293106262086573e-06,3.296769612571376155e-07,2.632061596689366226e-07,2.548607233273732803e-07,2.535834612197676014e-07,2.534926326318463386e-07,2.533946755469492770e-07,2.534468509603456713e-07,2.534630324779770739e-07
1.939500000000000000e+03,1.293000000000000114e+02,8.254126850093042629e-07,1.245897660099306427e-05,2.632073367158406829e-06,9.292638655733572791e-07,8.381201749734945288e-07,8.274018976129473553e-07,8.257479799679804312e-07,8.254131556272132206e-07,8.254128176550643436e-07,8.254126951239046805e-07,8.254126858762700130e-07,1.188447697752702995e-05,2.482133759823447827e-06,9.231427219394450526e-07,8.347335099556107468e-07,8.267990099181203697e-07,8.255368717844921615e-07,8.254343678227573132e-07,8.253441616257175951e-07,8.253917239448396411e-07,8.254065249286490396e-07
1.943250000000000000e+03,1.295500000000000114e+02,4.161734652302942523e-07,1.085433861775927800e-05,2.137286456147595760e-06,5.126094360253137925e-07,4.278409177159444767e-07,4.179335342178970476e-07,4.164677824821789289e-07,4.161738727034077283e-07,4.161735814034798235e-07,4.161734769343092203e-07,4.161734650858002253e-07,1.033932840505711275e-05,1.889374623686411808e-06,5.077860821375696364e-07,4.259001916221456734e-07,4.173895544325438637e-07,4.162847140599127776e-07,4.161926523011424025e-07,4.161161304398664730e-07,4.161553222731759207e-07,4.161681348461964040e-07
1.947000000000000000e+03,1.298000000000000114e+02,8.702384769361010753e-07,1.079881123209456015e-05,2.537062231926990027e-06,9.638399284873363667e-07,8.812825105208006562e-07,8.718709283168494715e-07,8.705334394244508915e-07,8.702407908592276768e-07,8.702385816940794733e-07,8.702384968762403766e-07,8.702384773695823622e-07,1.041830223285670808e-05,2.431349867986103122e-06,9.581771926144436815e-07,8.797268700017473015e-07,8.713896025407986755e-07,8.703659697077670391e-07,8.702564224835366489e-07,8.701863333272198632e-07,8.702219455491275762e-07,8.702336126980509735e-07
1.950750000000000000e+03,1.300500000000000114e+02,5.334227668208434789e-07,1.018097169732634882e-05,2.209211089255317171e-06,6.156398214684030903e-07,5.433573183509969290e-07,5.348765316723499234e-07,5.336847115066224640e-07,5.334254416853098056e-07,5.334228566958271422e-07,5.334227850270298925e-07,5.334227668208434789e-07,9.759719066007000138e-06,1.900931618325081089e-06,6.106746122499770543e-07,5.417968994921191759e-07,5.344568591355751645e-07,5.335427743434762038e-07,5.334399926185612300e-07,5.333776407649258526e-07,5.334084580587700325e-07,5.334185545450806474e-07
1.954500000000000000e+03,1.303000000000000114e+02,8.956559316683223075e-07,9.773714008496137804e-06,2.470595451367034010e-06,9.924915220037228992e-07,9.055621226124672749e-07,8.971893830665026618e-07,8.959005740771321301e-07,8.956587757308776428e-07,8.956560173528772796e-07,8.956559507414441896e-07,8.956559351361626497e-07,9.109403796155882209e-06,2.394061342208085326e-06,9.892510105950537266e-07,9.042530796416985151e-07,8.967897761664822149e-07,8.957698086092633065e-07,8.956722683751567629e-07,8.956161931079431553e-07,8.956429570326933786e-07,8.956520903126839207e-07
1.958250000000000000e+03,1.305500000000000114e+02,6.171680734540231177e-07,1.021433968917936352e-05,2.057535255707820838e-06,7.049423414125244011e-07,6.261455224826908178e-07,6.187317769913987738e-07,6.173810615939500086e-07,6.172154507428057841e-07,6.171681471455418218e-07,6.171680899262449967e-07,6.171680802452023106e-07,9.675481692927025916e-06,1.977568385530528403e-06,6.997551321277948624e-07,6.249841129384772636e-07,6.181911670521153996e-07,6.172677961403830783e-07,6.171823801566400321e-07,6.171337631164262267e-07,6.171568461899261173e-07,6.171647525674098300e-07
1.962000000000000000e+03,1.308000000000000114e+02,9.078705855128728848e-07,9.771585765229402458e-06,2.261067216157455718e-06,1.035731534454667093e-06,9.164860248802397618e-07,9.093526759927200622e-07,9.080869523951469399e-07,9.079145745343564032e-07,9.078706540025643717e-07,9.078706014071051034e-07,9.078705882582402863e-07,9.435849135970559551e-06,2.210620171193879135e-06,1.027689012367379658e-06,9.153600081157253882e-07,9.090444229647711549e-07,9.079849117135162377e-07,9.078846036476864651e-07,9.078726478617451777e-07,9.078603541066305341e-07,9.078675570836698828e-07
1.965750000000000000e+03,1.310500000000000114e+02,6.763377609065971054e-07,1.112508767303822498e-05,1.887895312210092228e-06,7.910179114786569331e-07,6.855831906380772842e-07,6.776879063091856105e-07,6.765289794649811575e-07,6.763762483199708457e-07,6.763378172588215601e-07,6.763377734774779795e-07,6.763377636519618600e-07,1.070252501219604081e-05,1.817194801666808722e-06,7.837240214127046347e-07,6.848486921319410662e-07,6.774171481753760718e-07,6.764383052679707643e-07,6.763502699444875962e-07,6.763395527628425271e-07,6.763289011809664772e-07,6.763351376383013394e-07
1.969500000000000000e+03,1.313000000000000114e+02,9.113310062786002453e-07,1.078031915799662307e-05,2.198525387113510543e-06,1.122720923921757821e-06,9.203392442550279140e-07,9.126028379283035090e-07,9.115525210520334650e-07,9.113665399386563219e-07,9.113310582959945731e-07,9.113310159596152969e-07,9.113310088794699670e-07,1.075384262200863813e-05,2.151953214056027638e-06,1.018020573947962661e-06,9.195298520094169103e-07,9.123779251185838830e-07,9.114691043690226361e-07,9.113427815717550047e-07,9.113329046245087044e-07,9.113229289887060012e-07,9.113286140564308140e-07
1.973250000000000000e+03,1.315500000000000114e+02,7.175819812698760097e-07,9.534727994870087559e-06,1.853090988205229323e-06,9.012297679336911205e-07,7.276643897228217381e-07,7.187204812318473875e-07,7.177777024947357858e-07,7.176145754894236349e-07,7.175820273630328601e-07,7.175819948521855854e-07,7.175819793914714996e-07,9.368483336571242271e-06,1.822064471912751339e-06,8.146606464131325689e-07,7.268394714766806048e-07,7.185043437728627849e-07,7.177052168875977748e-07,7.175936739044718843e-07,7.175836887395755236e-07,7.175750061759603880e-07,7.175799091007163316e-07
1.977000000000000000e+03,1.318000000000000114e+02,9.091944538732255458e-07,9.250833001456850794e-06,2.005991309112057021e-06,1.082309432183901347e-06,9.193812737973413127e-07,9.104316456919893023e-07,9.093827260884889460e-07,9.092247062803522977e-07,9.091944956315751393e-07,9.091944638432121343e-07,9.091944537287329482e-07,8.992443835480395115e-06,1.953310028150554979e-06,1.071268858033579480e-06,9.188265031412242116e-07,9.102398523375498516e-07,9.093156348699079028e-07,9.092060489676263358e-07,9.091960698780079325e-07,9.091883083156962275e-07,9.091925641995358035e-07
1.980750000000000000e+03,1.320500000000000114e+02,7.688709165004804444e-07,1.049063186664171656e-05,1.760984042705271059e-06,9.329683710944217695e-07,7.781132182645775149e-07,7.699838322182250627e-07,7.690352532825838977e-07,7.688994868529953160e-07,7.688708256147139422e-07,7.688709261814762260e-07,7.688709245920590287e-07,8.477813532938958810e-06,1.743280466228562073e-06,9.223606621162013543e-07,7.773808516547865976e-07,7.698193606246428076e-07,7.689801428413150844e-07,7.688833284040506396e-07,7.688723365725210889e-07,7.688655938311927728e-07,7.688692815681301054e-07
1.984500000000000000e+03,1.323000000000000114e+02,5.415389959800100504e-07,1.004915879210535807e-05,1.879861599903642624e-06,1.103659040126365652e-06,5.498379129029068419e-07,5.425395778154321469e-07,5.416887068670717811e-07,5.415654058673242626e-07,5.415392606900860334e-07,5.415390071059248202e-07,5.415390003147820496e-07,9.531545912119871919e-06,1.854872265918919465e-06,6.819880534519602228e-07,5.495150413127666220e-07,5.423929709140978417e-07,5.416403686687080899e-07,5.415503368994666987e-07,5.415404614219264293e-07,5.415342655878332608e-07,5.415375435424096692e-07
1.988250000000000000e+03,1.325500000000000114e+02,8.113084836222553175e-07,1.289291420893074577e-05,1.628347755110077280e-06,9.618755473543318560e-07,8.192189406424576747e-07,8.122920183690431407e-07,8.114606697384723671e-07,8.113323706612638725e-07,8.113087685611359361e-07,8.113084917138259608e-07,8.113084831887782658e-07,1.259101629441657784e-05,1.619824683686852667e-06,9.575423836866843680e-07,8.188122737624708402e-07,8.121270394796346954e-07,8.114155777271397139e-07,8.113194098434893471e-07,8.113098278344289230e-07,8.113042832301360370e-07,8.113071970625225989e-07
1.992000000000000000e+03,1.328000000000000114e+02,5.769357716011058135e-07,1.231791893848002556e-05,1.531211667909319220e-06,7.172273993297748730e-07,5.856804828848502045e-07,5.778463067150599696e-07,5.770750621531278974e-07,5.769570863788874892e-07,5.769430834881333780e-07,5.769357776697813608e-07,5.769357718900903734e-07,1.199269538612481831e-05,1.854156086698634381e-06,7.163936583915743378e-07,5.852370920148171516e-07,5.777545989137499724e-07,5.770348093509776313e-07,5.769458814365248105e-07,5.769369778226082451e-07,5.769321468679232888e-07,5.769346264998353771e-07
1.995750000000000000e+03,1.330500000000000114e+02,8.406864328998719942e-07,1.200202261031551902e-05,1.726407431965013477e-06,9.707538278519650013e-07,8.531399816566729982e-07,8.415209509037745057e-07,8.408351929880828124e-07,8.407059218662109797e-07,8.406907968539446516e-07,8.406864411359285648e-07,8.406864330443641683e-07,1.140858063663907024e-05,1.690786051568689963e-06,9.687539152049361836e-07,8.528967490862547216e-07,8.414289284316742615e-07,8.407978522967662534e-07,8.406958399214582361e-07,8.406875636959971723e-07,8.406837110998962563e-07,8.406854143742028307e-07
1.999500000000000000e+03,1.333000000000000114e+02,6.011985394982282249e-07,1.109992468913021809e-05,1.609182439593215839e-06,7.179548796913808595e-07,6.126284498069188822e-07,6.021564071689841082e-07,6.013371872536981964e-07,6.012175952707545488e-07,6.012024569700757843e-07,6.011985449889308406e-07,6.011985419545951846e-07,1.082112187223313245e-05,1.979818403099440430e-06,7.153445460456450951e-07,6.123474921418046001e-07,6.018952375627388225e-07,6.013070275465103603e-07,6.012085458703287200e-07,6.011996382167266348e-07,6.011985432550247515e-07,6.011976352661973163e-07
2.003250000000000000e+03,1.335500000000000114e+02,8.606090206137382296e-07,1.001475254947159571e-05,1.807766494035960236e-06,9.833340046279403288e-07,8.715724525777670654e-07,8.614989742517908292e-07,8.607375275826930683e-07,8.606307844523935569e-07,8.606125306166502500e-07,8.606090253819787043e-07,8.606090224921359635e-07,9.497444076132915687e-06,1.788896103133518316e-06,9.680435199089003246e-07,8.711836358053329333e-07,8.614112808199071075e-07,8.607095690772814406e-07,8.606188423220348537e-07,8.606100126967282929e-07,8.606090502346256613e-07,8.606082181044276441e-07
2.007000000000000000e+03,1.338000000000000114e+02,6.174483514964066900e-07,1.092975145696770299e-05,1.524144760001533656e-06,7.316737812069828676e-07,6.362748854232291223e-07,6.184724048455210371e-07,6.175637304588346343e-07,6.174681016876837389e-07,6.174516907087708091e-07,6.174483546752328261e-07,6.174483530858197581e-07,1.062562679432907819e-05,1.504461015727235055e-06,7.314782686614056238e-07,6.272209976143249827e-07,6.182014547099502439e-07,6.175388323031219181e-07,6.174610019240002930e-07,6.174492682987628191e-07,6.174483850185731873e-07,6.174476375609548927e-07
2.010750000000000000e+03,1.340500000000000114e+02,8.737570364043759693e-07,9.822765189922284237e-06,1.714686564471795697e-06,9.761756513974256852e-07,8.909141284821930075e-07,8.747185176682392283e-07,8.738804330610489167e-07,8.737754059695369277e-07,8.737600429952568346e-07,8.737570382827728561e-07,8.737570375603125150e-07,9.510208564978430795e-06,1.721077630261539510e-06,9.764575250721914189e-07,8.894164378889362217e-07,8.746569319714670729e-07,8.738434423700424767e-07,8.737689529539304426e-07,8.737580365784474085e-07,8.737570715159476996e-07,8.737565572686897179e-07
2.014500000000000000e+03,1.343000000000000114e+02,6.279851745216767568e-07,1.168552540823284345e-05,1.429027909113481362e-06,7.294941535833213423e-07,6.449911284105639331e-07,6.289049346744339216e-07,6.280986178198593150e-07,6.280018863260482047e-07,6.279880934052924189e-07,6.279851807348343138e-07,6.279851772670254177e-07,1.127680668379346062e-05,1.423646937270243452e-06,7.226128059164551795e-07,6.439213553257852331e-07,6.288470513093745679e-07,6.280808166900298239e-07,6.279961460909410117e-07,6.279861161762742199e-07,6.279852061654326029e-07,6.279846261744007897e-07
2.018250000000000000e+03,1.345500000000000114e+02,8.821012241146067182e-07,1.069919731888702455e-05,1.769753684604259221e-06,9.761850982866179638e-07,8.977450145700312772e-07,8.829556819520775426e-07,8.822046009233518423e-07,8.821164885395553080e-07,8.821038677404265876e-07,8.821012518570726990e-07,8.821012244035907487e-07,1.062864714437679339e-05,1.757796528609160932e-06,9.745912699198855543e-07,8.966679890425146540e-07,8.829268037789057455e-07,8.821877174654282103e-07,8.821113168815238756e-07,8.821022861308821794e-07,8.821012572032771055e-07,8.821007338532158671e-07
2.022000000000000000e+03,1.348000000000000114e+02,6.344954136357371978e-07,1.018708176670110228e-05,1.888911692892443536e-06,7.190876245773464706e-07,6.506551345525737569e-07,6.352906026042059453e-07,6.345970659163877656e-07,6.345107294974379714e-07,6.344978289638017128e-07,6.344954423896426799e-07,6.344954160921009811e-07,1.012359474223755095e-05,2.235067720938356866e-06,7.206127434305482132e-07,6.495931672820667185e-07,6.352717794884904567e-07,6.345759878587138061e-07,6.345064143887204631e-07,6.344964211783666739e-07,6.344954605956331111e-07,6.344949787148545323e-07
2.025750000000000000e+03,1.350500000000000114e+02,8.870825120212266785e-07,9.141811664534458561e-06,2.047825268826632028e-06,9.656049163126825925e-07,9.023897173877573912e-07,8.879792952042065921e-07,8.871768641200521901e-07,8.870966514271958495e-07,8.870846961618070242e-07,8.870825315276422298e-07,8.870825115877507915e-07,8.858810611382804100e-06,2.014210903149558465e-06,9.677169575686463166e-07,9.010912671975479036e-07,8.879416962268900107e-07,8.871625364410493134e-07,8.870926907578754256e-07,8.870834648012602319e-07,8.870825562357687429e-07,8.870821382205067634e-07
2.029500000000000000e+03,1.353000000000000114e+02,6.382083470114345026e-07,1.055689915022588185e-05,1.738928193249622387e-06,7.263784180751966224e-07,6.521805246322844217e-07,6.394874855477059031e-07,6.382929417017396996e-07,6.382231859011854771e-07,6.382103246727490952e-07,6.382087786088880025e-07,6.382083458554989097e-07,8.880616151626512131e-06,1.737054343187715350e-06,7.260884591442641971e-07,6.515746203267546930e-07,6.390102453991501328e-07,6.382834547938029661e-07,6.382195579973142618e-07,6.382092109288013141e-07,6.382083922374147976e-07,6.382080661190844887e-07
2.033250000000000000e+03,1.355500000000000114e+02,8.897478214956692482e-07,9.810218151708092430e-06,1.919782231094369048e-06,9.954644596990228039e-07,9.024219086387515585e-07,8.909236451247787796e-07,8.898282457060194392e-07,8.897619647996249618e-07,8.897497678020175252e-07,8.897482145137292044e-07,8.897478236630482597e-07,9.258540730529618893e-06,1.909405689961686561e-06,9.738095353636359726e-07,9.017514469930086358e-07,8.908674796651933928e-07,8.898187244100420721e-07,8.897583649275864051e-07,8.897487855458516121e-07,8.897478707674186653e-07,8.897478226516047351e-07
2.037000000000000000e+03,1.358000000000000114e+02,6.400139447131613866e-07,8.940889972111349114e-06,1.569372588532779324e-06,7.368189168836422288e-07,6.527307398347298231e-07,6.411204691807902029e-07,6.401023961642945641e-07,6.400268592564565185e-07,6.400161774023053246e-07,6.400142935166556675e-07,6.400139438462098243e-07,8.781158669191322494e-06,1.568544346833069216e-06,7.382698215144027831e-07,6.509838036265962238e-07,6.411014588123847320e-07,6.400932093680369308e-07,6.400239556913292166e-07,6.400148353613546721e-07,6.400139905170998959e-07,6.400139454356209865e-07
2.040750000000000000e+03,1.360500000000000114e+02,8.908521359016966705e-07,8.833170524691159184e-06,1.925314343533748128e-06,9.834354884817116222e-07,9.029568822915707094e-07,8.927738275519335295e-07,8.909345055363314498e-07,8.908638732683092715e-07,8.908541583549229598e-07,8.908524521944817431e-07,8.908521377800914398e-07,7.979698970143304728e-06,1.774884017968728165e-06,9.847857454154109401e-07,9.024356882781476220e-07,8.918597273874303381e-07,8.909284328304520929e-07,8.908614221075940900e-07,8.908533535349993501e-07,8.908521847399613068e-07,8.908521396584863150e-07
2.044500000000000000e+03,1.363000000000000114e+02,6.405512686116509572e-07,8.819369036934555714e-06,1.605789506086674753e-06,7.279146792018492654e-07,6.515258341524866169e-07,6.422793932799628912e-07,6.406484628195522227e-07,6.405620797843106183e-07,6.405531295227824584e-07,6.405515684323355941e-07,6.405512699120779830e-07,8.305242016244504175e-06,1.616684563805675217e-06,7.278852749564746836e-07,6.512171384865608430e-07,6.421412188584206461e-07,6.406400305614720954e-07,6.405598787392553044e-07,6.405524447756862239e-07,6.405513240965390849e-07,6.405512706345374771e-07
2.048250000000000000e+03,1.365500000000000114e+02,8.909350629299820799e-07,7.550616246294454942e-06,1.986314587094255305e-06,9.724799849353077878e-07,9.010500554634331389e-07,8.926785995635532779e-07,8.910292408631563266e-07,8.909465848574971033e-07,8.909367705350957981e-07,8.909353338522691664e-07,8.909350636524415739e-07,7.614922476517302859e-06,1.964520638898782110e-06,9.721891685718716192e-07,9.008179376284283250e-07,8.924041268218819537e-07,8.910229751169936062e-07,8.909445587922657818e-07,8.909361496534598353e-07,8.909351202932610593e-07,8.909350674092305831e-07
2.052000000000000000e+03,1.368000000000000114e+02,6.402747286506740344e-07,7.486591463506479624e-06,1.650753677366152999e-06,7.308202077947557532e-07,6.498244898785935104e-07,6.418555590888909086e-07,6.403621983982613697e-07,6.402850416139543441e-07,6.402762556408377919e-07,6.402749923483509337e-07,6.402747280727065027e-07,7.326738562804773202e-06,1.648325279536006966e-06,7.327942890612728082e-07,6.496422993475193152e-07,6.417413076272766590e-07,6.403564932809615517e-07,6.402835513247275276e-07,6.402757012255030233e-07,6.402747990182185072e-07,6.402747303845766296e-07
2.055750000000000000e+03,1.370500000000000114e+02,8.903780917353188503e-07,8.207260753646215416e-06,1.881127086875107935e-06,1.022508563048948331e-06,8.993525843701055071e-07,8.920253246283539808e-07,8.904598880049571130e-07,8.903877797707103133e-07,8.903796591831245958e-07,8.903783323142824104e-07,8.903780940471887654e-07,8.009181758466597006e-06,1.870728197287164333e-06,9.769132360922828268e-07,8.992881555897653561e-07,8.919357984771465058e-07,8.904541513887344479e-07,8.903863491567055539e-07,8.903790163387949546e-07,8.903781629698107560e-07,8.903780953476155794e-07
2.059500000000000000e+03,1.373000000000000114e+02,6.395035137605485677e-07,1.032163060126171786e-05,1.535042942394458417e-06,7.569716580392977897e-07,6.478626797126295802e-07,6.410076325867581788e-07,6.395930838330386777e-07,6.395127561825748602e-07,6.395049385948110943e-07,6.395037342551316919e-07,6.395035157834346641e-07,8.016092909101440461e-06,1.552891610158380597e-06,7.563492979181136864e-07,6.475688292113983091e-07,6.409176101102446305e-07,6.395911934459930338e-07,6.395114667371880846e-07,6.395044974611528836e-07,6.395035828276591325e-07,6.395035165058939464e-07
2.063250000000000000e+03,1.375500000000000114e+02,8.894472625846029045e-07,9.364023345650350971e-06,1.736590133078472435e-06,1.003476451510404293e-06,8.985081208118150906e-07,8.908751192678534932e-07,8.895322006778638827e-07,8.894558494466848915e-07,8.894487592312583765e-07,8.894474590935284328e-07,8.894473060766518052e-07,9.079084513579540862e-06,1.745705825965443417e-06,9.991333522604575064e-07,8.985350892054945049e-07,8.907883467059750484e-07,8.895291724175233575e-07,8.894549167517475169e-07,8.894481767845825461e-07,8.894473242826258251e-07,8.894472643185051820e-07
2.067000000000000000e+03,1.378000000000000114e+02,6.384584245328637302e-07,9.197419768935009970e-06,1.550010707495075688e-06,7.440673524716699207e-07,6.470181326633169335e-07,6.397352319819468678e-07,6.385751875312557846e-07,6.384664428191891046e-07,6.384598050080147266e-07,6.384586158400754380e-07,6.384584642681229865e-07,9.142720547625031368e-06,1.571840840457850797e-06,7.426775960311116708e-07,6.469088838191796834e-07,6.396865399618326705e-07,6.385703655491815211e-07,6.384653769027992480e-07,6.384594625623262427e-07,6.384584826185881218e-07,6.384584271337170406e-07
2.070750000000000000e+03,1.380500000000000114e+02,8.883249004278988532e-07,8.282634835023582623e-06,1.738170346019392545e-06,9.846904606413519462e-07,8.984194892462691317e-07,8.895004366780484028e-07,8.884381162920764701e-07,8.883336827868451453e-07,8.883261921850101719e-07,8.883250782973624044e-07,8.883249374178116721e-07,8.275226578225145215e-06,1.775499038888733532e-06,9.851111399840843213e-07,8.981267819975788450e-07,8.894557807503052952e-07,8.884303017395206983e-07,8.883330130671348110e-07,8.883258796491452928e-07,8.883249722403467499e-07,8.883249027397684507e-07
2.074500000000000000e+03,1.383000000000000114e+02,6.372891513130961486e-07,8.541022359883918214e-06,1.447678550182810712e-06,7.269431094206848142e-07,6.468737706145427706e-07,6.384951578240115592e-07,6.374864903247425313e-07,6.372974672521164375e-07,6.372903374466325480e-07,6.372893527347247855e-07,6.372891849796955277e-07,8.087370007917153724e-06,1.444146252603097127e-06,7.280325696782660165e-07,6.469491843750285068e-07,6.384507413205631567e-07,6.373889964767970988e-07,6.372967541848729876e-07,6.372900801066607545e-07,6.372892567921413068e-07,6.372891553588677060e-07
2.078250000000000000e+03,1.385500000000000114e+02,8.871330877117586141e-07,8.920416261260496278e-06,1.662787093818646615e-06,9.859652263544142824e-07,8.961708711860658152e-07,8.882337652758844601e-07,8.873083833323063577e-07,8.871426909283549978e-07,8.871341755908136675e-07,8.871332759846247131e-07,8.871331189219959039e-07,8.856258206175526010e-06,1.696703590481945328e-06,9.859616669424550510e-07,8.961313918254176539e-07,8.882245828195229518e-07,8.872980755735036312e-07,8.871419225207557225e-07,8.871339548072838880e-07,8.871331868331601821e-07,8.871330940693995572e-07
2.082000000000000000e+03,1.388000000000000114e+02,6.360944678407260241e-07,1.324776731860944090e-05,1.375554090566934099e-06,7.477560779140439244e-07,6.442435098570803203e-07,6.371229462769903844e-07,6.362554102162456920e-07,6.361039063364078363e-07,6.360956133719982418e-07,6.360946360292225927e-07,6.360944950051911212e-07,8.520981233735404412e-06,1.402228081582441246e-06,7.281345261904604960e-07,6.443042474336294840e-07,6.370785213951993345e-07,6.362429327682786096e-07,6.361029041410364758e-07,6.360954002465408782e-07,6.360945603155008185e-07,6.360944733314158284e-07
2.085750000000000000e+03,1.390500000000000114e+02,8.859509454385093827e-07,1.152511778563614252e-05,1.585809168266245679e-06,9.904030215429425354e-07,8.952803623084647792e-07,8.869267292717491414e-07,8.861101345468321835e-07,8.859596795363137607e-07,8.859519999399035595e-07,8.859510944095888302e-07,8.859509701466127082e-07,1.137551414209121828e-05,1.599934328445921908e-06,9.910523097528738352e-07,8.938244423744570258e-07,8.869143635162244845e-07,8.860982086244458555e-07,8.859593083367959217e-07,8.859518061763561264e-07,8.859510308331824693e-07,8.859509490508051589e-07
2.089500000000000000e+03,1.393000000000000114e+02,6.349370074593943957e-07,1.152748890204235158e-05,1.421025720112406300e-06,7.342782589787244569e-07,6.435876880930832948e-07,6.358357451968196244e-07,6.351048946840009500e-07,6.349450156300861840e-07,6.349379842241649260e-07,6.349371450156164417e-07,6.349370308670708014e-07,1.095436117898911350e-05,1.472191536636089413e-06,7.353360924798542534e-07,6.435474476964071088e-07,6.358310077431907809e-07,6.350735963087135486e-07,6.349445831660390991e-07,6.349378069326895530e-07,6.349370867854089816e-07,6.349370130945757389e-07
2.093250000000000000e+03,1.395500000000000114e+02,8.848273306757302931e-07,1.974181319372799213e-05,1.626754046075255904e-06,9.770570647578656095e-07,8.967823236858116308e-07,8.856493152067656091e-07,8.849798345751989061e-07,8.848365249797058532e-07,8.848282587467391608e-07,8.848274712662785719e-07,8.848273511935698872e-07,1.013725612590077665e-05,1.671914558466064961e-06,9.782654928263801565e-07,8.967388673351774895e-07,8.856313661429541760e-07,8.849718592042812484e-07,8.848344140985961044e-07,8.848281334723245964e-07,8.848274189602370149e-07,8.848273376113380268e-07
2.097000000000000000e+03,1.398000000000000114e+02,6.338541470170933199e-07,3.559001457652122014e-05,1.528790923449046768e-06,7.199494995533845913e-07,6.449754633471839840e-07,6.347814764806013900e-07,6.339973492531078488e-07,6.338626606199469614e-07,6.338550240824744216e-07,6.338543000339365956e-07,6.338541682573916669e-07,1.670000077483305419e-05,1.557443702451304062e-06,7.201173922635668827e-07,6.449098725833984767e-07,6.346252500404147348e-07,6.339889261021369762e-07,6.338621616896733270e-07,6.338548982300943372e-07,6.338542312558276373e-07,6.338541540971926983e-07


==> figures/data/1d/relative_cauchy_stress_error_coarse.csv <==
time,relative_time,full_integration_2
1.500000000000000000e+00,1.000000000000000056e-01,8.464529587410844400e-05
9.000000000000000000e+00,5.999999999999999778e-01,1.545347039303860692e-05
1.650000000000000000e+01,1.100000000000000089e+00,1.165957094156365604e-05
2.400000000000000000e+01,1.600000000000000089e+00,1.501594806009119828e-05
3.150000000000000000e+01,2.100000000000000089e+00,1.131748714290608195e-05
3.900000000000000000e+01,2.600000000000000089e+00,1.474686639636050386e-05
4.650000000000000000e+01,3.100000000000000089e+00,1.110582869747228848e-05
5.400000000000000000e+01,3.600000000000000089e+00,1.458037676020372811e-05
6.150000000000000000e+01,4.099999999999999645e+00,1.097486869211683304e-05
6.900000000000000000e+01,4.599999999999999645e+00,1.447736416622895502e-05
7.650000000000000000e+01,5.099999999999999645e+00,1.089383944182659915e-05
8.400000000000000000e+01,5.599999999999999645e+00,1.441362690163067153e-05
9.150000000000000000e+01,6.099999999999999645e+00,1.084370399412496269e-05
9.900000000000000000e+01,6.599999999999999645e+00,1.437419057194414713e-05
1.065000000000000000e+02,7.099999999999999645e+00,1.081268354878940154e-05
1.140000000000000000e+02,7.599999999999999645e+00,1.434979002140869883e-05
1.215000000000000000e+02,8.099999999999999645e+00,1.079349019083919648e-05
1.290000000000000000e+02,8.599999999999999645e+00,1.433469260209459008e-05
1.365000000000000000e+02,9.099999999999999645e+00,1.078161462574150221e-05
1.440000000000000000e+02,9.599999999999999645e+00,1.432535134001643263e-05
1.515000000000000000e+02,1.009999999999999964e+01,1.077426682260836410e-05
1.590000000000000000e+02,1.059999999999999964e+01,1.431957159369486078e-05
1.665000000000000000e+02,1.109999999999999964e+01,1.076972050431005158e-05
1.740000000000000000e+02,1.159999999999999964e+01,1.431599547289611037e-05
1.815000000000000000e+02,1.209999999999999964e+01,1.076690753642731161e-05
1.890000000000000000e+02,1.259999999999999964e+01,1.431378281124164206e-05
1.965000000000000000e+02,1.309999999999999964e+01,1.076516707415766636e-05
2.040000000000000000e+02,1.359999999999999964e+01,1.431241376171929849e-05
2.115000000000000000e+02,1.409999999999999964e+01,1.076409018472891247e-05
2.190000000000000000e+02,1.459999999999999964e+01,1.431156669354296135e-05
2.265000000000000000e+02,1.509999999999999964e+01,1.076342387689436763e-05
2.340000000000000000e+02,1.559999999999999964e+01,1.431104257987390448e-05
2.415000000000000000e+02,1.610000000000000142e+01,1.076301161222565328e-05
2.490000000000000000e+02,1.660000000000000142e+01,1.431071829456047379e-05
2.565000000000000000e+02,1.710000000000000142e+01,1.076275653418804786e-05
2.640000000000000000e+02,1.760000000000000142e+01,1.431051764474604934e-05
2.715000000000000000e+02,1.810000000000000142e+01,1.076259870209847334e-05
2.790000000000000000e+02,1.860000000000000142e+01,1.431039350365588563e-05
2.865000000000000000e+02,1.910000000000000142e+01,1.076250105431022464e-05
2.940000000000000000e+02,1.960000000000000142e+01,1.431031668571031789e-05
3.015000000000000000e+02,2.010000000000000142e+01,1.255021574701225828e-01
3.090000000000000000e+02,2.060000000000000142e+01,3.405291055962677421e-02
3.165000000000000000e+02,2.110000000000000142e+01,1.822914257804332874e-02
3.240000000000000000e+02,2.160000000000000142e+01,1.143970172656369466e-02
3.315000000000000000e+02,2.210000000000000142e+01,7.748262681124160230e-03
3.390000000000000000e+02,2.260000000000000142e+01,5.497482479282086824e-03
3.465000000000000000e+02,2.310000000000000142e+01,4.008924003348345554e-03
3.540000000000000000e+02,2.360000000000000142e+01,2.988877061499410626e-03
3.615000000000000000e+02,2.410000000000000142e+01,2.254011909203324816e-03
3.690000000000000000e+02,2.460000000000000142e+01,1.723944978962811680e-03
3.765000000000000000e+02,2.510000000000000142e+01,1.322996178963017260e-03
3.840000000000000000e+02,2.560000000000000142e+01,1.027586376052169259e-03
3.915000000000000000e+02,2.610000000000000142e+01,7.962099183008676181e-04
3.990000000000000000e+02,2.660000000000000142e+01,6.253720974055665925e-04
4.065000000000000000e+02,2.710000000000000142e+01,4.871506349078873828e-04
4.140000000000000000e+02,2.760000000000000142e+01,3.865663958067845087e-04
4.215000000000000000e+02,2.810000000000000142e+01,3.016820132854191000e-04
4.290000000000000000e+02,2.860000000000000142e+01,2.423444184311816807e-04
4.365000000000000000e+02,2.910000000000000142e+01,1.895721889289892273e-04
4.440000000000000000e+02,2.960000000000000142e+01,1.546693458969157573e-04
4.515000000000000000e+02,3.010000000000000142e+01,1.209458416688834485e-04
4.590000000000000000e+02,3.060000000000000142e+01,1.008756530532786623e-04
4.665000000000000000e+02,3.110000000000000142e+01,7.876359571502780795e-05
4.740000000000000000e+02,3.160000000000000142e+01,6.776383713852865843e-05
4.815000000000000000e+02,3.210000000000000142e+01,5.277031721451598474e-05
4.890000000000000000e+02,3.260000000000000142e+01,4.734220944376100164e-05
4.965000000000000000e+02,3.310000000000000142e+01,3.672814218918350754e-05
5.040000000000000000e+02,3.360000000000000142e+01,3.473195194102943157e-05
5.115000000000000000e+02,3.410000000000000142e+01,2.681803148648705560e-05
5.190000000000000000e+02,3.460000000000000142e+01,2.693936031862650219e-05
5.265000000000000000e+02,3.510000000000000142e+01,2.069243237905019444e-05
5.340000000000000000e+02,3.560000000000000142e+01,2.212165633083793505e-05
5.415000000000000000e+02,3.610000000000000142e+01,1.690472859385217780e-05
5.490000000000000000e+02,3.660000000000000142e+01,1.914230327222577038e-05
5.565000000000000000e+02,3.710000000000000142e+01,1.456211535802427247e-05
5.640000000000000000e+02,3.760000000000000142e+01,1.729949457269418789e-05
5.715000000000000000e+02,3.810000000000000142e+01,1.311305823598750413e-05
5.790000000000000000e+02,3.860000000000000142e+01,1.589733024040102503e-05
5.865000000000000000e+02,3.910000000000000142e+01,1.205593430457795428e-05
5.940000000000000000e+02,3.960000000000000142e+01,1.538062828326835609e-05
6.015000000000000000e+02,4.010000000000000142e+01,1.863730511851854205e-02
6.090000000000000000e+02,4.060000000000000142e+01,1.006848213840569502e-02
6.165000000000000000e+02,4.110000000000000142e+01,6.895662161648721637e-03
6.240000000000000000e+02,4.160000000000000142e+01,4.910535166680364549e-03
6.315000000000000000e+02,4.210000000000000142e+01,3.576476670285408648e-03
6.390000000000000000e+02,4.260000000000000142e+01,2.656528936459806416e-03
6.465000000000000000e+02,4.310000000000000142e+01,1.990894405962113749e-03
6.540000000000000000e+02,4.360000000000000142e+01,1.512350152992627660e-03
6.615000000000000000e+02,4.410000000000000142e+01,1.150499164746047239e-03
6.690000000000000000e+02,4.460000000000000142e+01,8.865421298311508590e-04
6.765000000000000000e+02,4.510000000000000142e+01,6.800182117188219516e-04
6.840000000000000000e+02,4.560000000000000142e+01,5.300125639770289845e-04
6.915000000000000000e+02,4.610000000000000142e+01,4.084048215579859364e-04
6.990000000000000000e+02,4.660000000000000142e+01,3.220843868852289195e-04
7.065000000000000000e+02,4.710000000000000142e+01,2.487603501943800558e-04
7.140000000000000000e+02,4.760000000000000142e+01,1.991276454303101697e-04
7.215000000000000000e+02,4.810000000000000142e+01,1.539114390297875517e-04
7.290000000000000000e+02,4.860000000000000142e+01,1.258026551608424064e-04
7.365000000000000000e+02,4.910000000000000142e+01,9.718481529064976676e-05
7.440000000000000000e+02,4.960000000000000142e+01,8.184452290356040148e-05
7.515000000000000000e+02,5.010000000000000142e+01,6.311558019502980493e-05
7.590000000000000000e+02,5.060000000000000142e+01,5.540164545041433491e-05
7.665000000000000000e+02,5.110000000000000142e+01,4.259750157092366866e-05
7.740000000000000000e+02,5.160000000000000142e+01,3.945784092990979125e-05
7.815000000000000000e+02,5.210000000000000142e+01,3.021674824046087271e-05
7.890000000000000000e+02,5.260000000000000142e+01,2.982779732288487449e-05
7.965000000000000000e+02,5.310000000000000142e+01,2.273519156555235974e-05
8.040000000000000000e+02,5.360000000000000142e+01,2.400281721484792143e-05
8.115000000000000000e+02,5.410000000000000142e+01,1.820853294984526202e-05
8.190000000000000000e+02,5.460000000000000142e+01,2.047446860427043247e-05
8.265000000000000000e+02,5.510000000000000142e+01,1.546636713005285384e-05
8.340000000000000000e+02,5.560000000000000142e+01,1.833386174912921400e-05
8.415000000000000000e+02,5.610000000000000142e+01,1.380292480830915581e-05
8.490000000000000000e+02,5.660000000000000142e+01,1.703255532393428668e-05
8.565000000000000000e+02,5.710000000000000142e+01,1.279209070519389383e-05
8.640000000000000000e+02,5.760000000000000142e+01,1.623925486740798905e-05
8.715000000000000000e+02,5.810000000000000142e+01,1.217635335663748525e-05
8.790000000000000000e+02,5.860000000000000142e+01,1.575367015051898383e-05
8.865000000000000000e+02,5.910000000000000142e+01,1.179997678062639584e-05
8.940000000000000000e+02,5.960000000000000142e+01,1.545462882453151293e-05
9.015000000000000000e+02,6.010000000000000142e+01,6.497616619283574403e-03
9.090000000000000000e+02,6.060000000000000142e+01,4.593675499336197579e-03
9.165000000000000000e+02,6.110000000000000142e+01,3.839401196111326495e-03
9.240000000000000000e+02,6.160000000000000142e+01,3.170729404047213824e-03
9.315000000000000000e+02,6.210000000000000142e+01,2.599696477402446866e-03
9.390000000000000000e+02,6.260000000000000142e+01,2.109775464165954302e-03
9.465000000000000000e+02,6.310000000000000142e+01,1.705961411372384053e-03
9.540000000000000000e+02,6.360000000000000142e+01,1.366337229882865585e-03
9.615000000000000000e+02,6.409999999999999432e+01,1.094385135109980948e-03
9.690000000000000000e+02,6.459999999999999432e+01,8.674936099547869792e-04
9.765000000000000000e+02,6.509999999999999432e+01,6.905680439561181702e-04
9.840000000000000000e+02,6.559999999999999432e+01,5.423944380561804930e-04
9.915000000000000000e+02,6.609999999999999432e+01,4.301669976642399592e-04
9.990000000000000000e+02,6.659999999999999432e+01,3.345299083108654544e-04
1.006500000000000000e+03,6.709999999999999432e+01,2.649857663454989660e-04
1.014000000000000000e+03,6.759999999999999432e+01,2.033150949957470007e-04
1.021500000000000000e+03,6.809999999999999432e+01,1.608112619459688380e-04
1.029000000000000000e+03,6.859999999999999432e+01,1.209375256993935871e-04
1.036500000000000000e+03,6.909999999999999432e+01,9.576517607474023931e-05
1.044000000000000000e+03,6.959999999999999432e+01,6.960061593332910444e-05
1.051500000000000000e+03,7.009999999999999432e+01,5.529095354210492952e-05
1.059000000000000000e+03,7.059999999999999432e+01,3.769530151758036416e-05
1.066500000000000000e+03,7.109999999999999432e+01,3.016062089116992517e-05
1.074000000000000000e+03,7.159999999999999432e+01,1.790025360446383291e-05
1.081500000000000000e+03,7.209999999999999432e+01,1.457821023710598521e-05
1.089000000000000000e+03,7.259999999999999432e+01,5.631784481478422788e-06
1.096500000000000000e+03,7.309999999999999432e+01,4.924174670376250368e-06
1.104000000000000000e+03,7.359999999999999432e+01,1.966909871432672142e-06
1.111500000000000000e+03,7.409999999999999432e+01,1.053861917573682505e-06
1.119000000000000000e+03,7.459999999999999432e+01,6.671380719172719575e-06
1.126500000000000000e+03,7.509999999999999432e+01,4.754436091921091060e-06
1.134000000000000000e+03,7.559999999999999432e+01,9.583258849687128711e-06
1.141500000000000000e+03,7.609999999999999432e+01,7.044742339231052831e-06
1.149000000000000000e+03,7.659999999999999432e+01,1.138531200833240411e-05
1.156500000000000000e+03,7.709999999999999432e+01,8.462051274184249051e-06
1.164000000000000000e+03,7.759999999999999432e+01,1.270917307818904862e-05
1.171500000000000000e+03,7.809999999999999432e+01,9.453672895984782787e-06
1.179000000000000000e+03,7.859999999999999432e+01,1.324155652292206993e-05
1.186500000000000000e+03,7.909999999999999432e+01,9.662108912709090592e-06
1.194000000000000000e+03,7.959999999999999432e+01,1.360200034859949218e-05
1.201500000000000000e+03,8.009999999999999432e+01,1.018467693064250587e-05
1.209000000000000000e+03,8.059999999999999432e+01,1.384074598656985417e-05
1.216500000000000000e+03,8.109999999999999432e+01,1.038135773439674137e-05
1.224000000000000000e+03,8.159999999999999432e+01,1.400118392279395850e-05
1.231500000000000000e+03,8.209999999999999432e+01,1.051201757141926670e-05
1.239000000000000000e+03,8.259999999999999432e+01,1.410750955388371907e-05
1.246500000000000000e+03,8.309999999999999432e+01,1.059841563393776319e-05
1.254000000000000000e+03,8.359999999999999432e+01,1.417766847370982557e-05
1.261500000000000000e+03,8.409999999999999432e+01,1.065531380119519181e-05
1.269000000000000000e+03,8.459999999999999432e+01,1.422378629334301639e-05
1.276500000000000000e+03,8.509999999999999432e+01,1.069265008983318039e-05
1.284000000000000000e+03,8.559999999999999432e+01,1.425399857130439593e-05
1.291500000000000000e+03,8.609999999999999432e+01,1.071707173634108261e-05
1.299000000000000000e+03,8.659999999999999432e+01,1.427373120675275324e-05
1.306500000000000000e+03,8.709999999999999432e+01,1.073300021255773298e-05
1.314000000000000000e+03,8.759999999999999432e+01,1.428658427068478680e-05
1.321500000000000000e+03,8.809999999999999432e+01,1.074336243586022096e-05
1.329000000000000000e+03,8.859999999999999432e+01,1.429493574626751587e-05
1.336500000000000000e+03,8.909999999999999432e+01,1.075008782075195442e-05
1.344000000000000000e+03,8.959999999999999432e+01,1.430035017006049488e-05
1.351500000000000000e+03,9.009999999999999432e+01,1.075444351264388329e-05
1.359000000000000000e+03,9.059999999999999432e+01,1.430385332722789947e-05
1.366500000000000000e+03,9.109999999999999432e+01,1.075725900495057622e-05
1.374000000000000000e+03,9.159999999999999432e+01,1.430611566829775474e-05
1.381500000000000000e+03,9.209999999999999432e+01,1.075907568555378657e-05
1.389000000000000000e+03,9.259999999999999432e+01,1.430757420687315614e-05
1.396500000000000000e+03,9.309999999999999432e+01,1.076024596181829913e-05
1.404000000000000000e+03,9.359999999999999432e+01,1.430851304066870558e-05
1.411500000000000000e+03,9.409999999999999432e+01,1.076099869561410905e-05
1.419000000000000000e+03,9.459999999999999432e+01,1.430911647907296013e-05
1.426500000000000000e+03,9.509999999999999432e+01,1.076148218040880643e-05
1.434000000000000000e+03,9.559999999999999432e+01,1.430950381094651360e-05
1.441500000000000000e+03,9.609999999999999432e+01,1.076179232467000277e-05
1.449000000000000000e+03,9.659999999999999432e+01,1.430975212200406952e-05
1.456500000000000000e+03,9.709999999999999432e+01,1.076199102889015762e-05
1.464000000000000000e+03,9.759999999999999432e+01,1.430991111205654671e-05
1.471500000000000000e+03,9.809999999999999432e+01,1.076211819096096308e-05
1.479000000000000000e+03,9.859999999999999432e+01,1.431001281357711065e-05
1.486500000000000000e+03,9.909999999999999432e+01,1.076219949354618529e-05
1.494000000000000000e+03,9.959999999999999432e+01,1.431007779631386036e-05
1.501500000000000000e+03,1.000999999999999943e+02,1.736496248797078298e-02
1.509000000000000000e+03,1.005999999999999943e+02,1.446203592720528459e-02
1.516500000000000000e+03,1.010999999999999943e+02,1.431416566193031981e-02
1.524000000000000000e+03,1.015999999999999943e+02,1.408273204739306748e-02
1.531500000000000000e+03,1.020999999999999943e+02,1.377542433727379882e-02
1.539000000000000000e+03,1.025999999999999943e+02,1.338728708701562506e-02
1.546500000000000000e+03,1.030999999999999943e+02,1.291788432358749635e-02
1.554000000000000000e+03,1.035999999999999943e+02,1.236030306616991634e-02
1.561500000000000000e+03,1.040999999999999943e+02,1.171791699547300100e-02
1.569000000000000000e+03,1.045999999999999943e+02,1.098944951364421406e-02
1.576500000000000000e+03,1.050999999999999943e+02,1.018855286086293305e-02
1.584000000000000000e+03,1.055999999999999943e+02,9.323717231147133147e-03
1.591500000000000000e+03,1.060999999999999943e+02,8.420904205729549605e-03
1.599000000000000000e+03,1.065999999999999943e+02,7.496532934141368620e-03
1.606500000000000000e+03,1.070999999999999943e+02,6.583735484672798705e-03
1.614000000000000000e+03,1.075999999999999943e+02,5.697998453913603011e-03
1.621500000000000000e+03,1.080999999999999943e+02,4.870955484040141031e-03
1.629000000000000000e+03,1.085999999999999943e+02,4.108084873007183599e-03
1.636500000000000000e+03,1.090999999999999943e+02,3.430179743177119885e-03
1.644000000000000000e+03,1.095999999999999943e+02,2.830414476833033842e-03
1.651500000000000000e+03,1.100999999999999943e+02,2.319728535531896240e-03
1.659000000000000000e+03,1.105999999999999943e+02,1.881471538668390503e-03
1.666500000000000000e+03,1.110999999999999943e+02,1.521114909676744582e-03
1.674000000000000000e+03,1.115999999999999943e+02,1.217540714806529100e-03
1.681500000000000000e+03,1.120999999999999943e+02,9.751679657532604396e-04
1.689000000000000000e+03,1.125999999999999943e+02,7.723341675007209303e-04
1.696500000000000000e+03,1.130999999999999943e+02,6.148410356784774020e-04
1.704000000000000000e+03,1.135999999999999943e+02,4.822763086667845845e-04
1.711500000000000000e+03,1.140999999999999943e+02,3.825324686519293192e-04
1.719000000000000000e+03,1.145999999999999943e+02,2.971851456737043765e-04
1.726500000000000000e+03,1.150999999999999943e+02,2.351621737237089439e-04
1.734000000000000000e+03,1.155999999999999943e+02,1.797715901718816988e-04
1.741500000000000000e+03,1.160999999999999943e+02,1.422396824681273174e-04
1.749000000000000000e+03,1.165999999999999943e+02,1.062965326522555818e-04
1.756500000000000000e+03,1.170999999999999943e+02,8.422844706490283237e-05
1.764000000000000000e+03,1.175999999999999943e+02,6.051327092534899700e-05
1.771500000000000000e+03,1.180999999999999943e+02,4.813513381785884513e-05
1.779000000000000000e+03,1.185999999999999943e+02,3.206171029564093859e-05
1.786500000000000000e+03,1.190999999999999943e+02,2.572629376086301380e-05
1.794000000000000000e+03,1.195999999999999943e+02,1.441036204699606574e-05
1.801500000000000000e+03,1.200999999999999943e+02,1.183194357973524997e-05
1.809000000000000000e+03,1.205999999999999943e+02,3.470862715490233071e-06
1.816500000000000000e+03,1.210999999999999943e+02,3.223972194830832702e-06
1.824000000000000000e+03,1.215999999999999943e+02,3.304560056258764790e-06
1.831500000000000000e+03,1.220999999999999943e+02,2.106214606101528854e-06
1.839000000000000000e+03,1.225999999999999943e+02,7.499264777756812877e-06
1.846500000000000000e+03,1.230999999999999943e+02,5.405707118980043760e-06
1.854000000000000000e+03,1.235999999999999943e+02,1.009558803411912837e-05
1.861500000000000000e+03,1.240999999999999943e+02,7.447760780637138718e-06
1.869000000000000000e+03,1.245999999999999943e+02,1.170234127277678466e-05
1.876500000000000000e+03,1.250999999999999943e+02,8.971820877430942878e-06
1.884000000000000000e+03,1.255999999999999943e+02,1.283855381736712511e-05
1.891500000000000000e+03,1.260999999999999943e+02,9.555547511768508237e-06
1.899000000000000000e+03,1.265999999999999943e+02,1.332177324584224246e-05
1.906500000000000000e+03,1.270999999999999943e+02,9.727257695646871844e-06
1.914000000000000000e+03,1.275999999999999943e+02,1.365145902757188043e-05
1.921500000000000000e+03,1.280999999999999943e+02,1.020307788434089054e-05
1.929000000000000000e+03,1.285999999999999943e+02,1.385524135422180554e-05
1.936500000000000000e+03,1.290999999999999943e+02,1.039278402301760982e-05
1.944000000000000000e+03,1.295999999999999943e+02,1.401019111416919132e-05
1.951500000000000000e+03,1.300999999999999943e+02,1.051911762645017429e-05
1.959000000000000000e+03,1.305999999999999943e+02,1.411310638632411769e-05
1.966500000000000000e+03,1.310999999999999943e+02,1.060282739064594731e-05
1.974000000000000000e+03,1.315999999999999943e+02,1.418114614921238849e-05
1.981500000000000000e+03,1.320999999999999943e+02,1.065805509036804175e-05
1.989000000000000000e+03,1.325999999999999943e+02,1.422594716280771560e-05
1.996500000000000000e+03,1.330999999999999943e+02,1.069435339336641234e-05
2.004000000000000000e+03,1.335999999999999943e+02,1.425534122665014094e-05
2.011500000000000000e+03,1.340999999999999943e+02,1.071813006695617773e-05
2.019000000000000000e+03,1.345999999999999943e+02,1.427456544938768530e-05
2.026500000000000000e+03,1.350999999999999943e+02,1.073365779059809231e-05
2.034000000000000000e+03,1.355999999999999943e+02,1.428710261513451628e-05
2.041500000000000000e+03,1.360999999999999943e+02,1.074377101168156457e-05
2.049000000000000000e+03,1.365999999999999943e+02,1.429525780392368740e-05
2.056500000000000000e+03,1.370999999999999943e+02,1.075034167454741663e-05
2.064000000000000000e+03,1.375999999999999943e+02,1.430055026749703644e-05
2.071500000000000000e+03,1.380999999999999943e+02,1.075460123911748883e-05
2.079000000000000000e+03,1.385999999999999943e+02,1.430397764722313610e-05
2.086500000000000000e+03,1.390999999999999943e+02,1.075735700253402992e-05
2.094000000000000000e+03,1.395999999999999943e+02,1.430619290898661257e-05


==> figures/data/1d/relative_growth_scalar_error.csv <==
time,relative_time,full_integration,higher_order_1e-4,higher_order_1e-5,higher_order_1e-6,higher_order_1e-7,higher_order_1e-8,higher_order_1e-9,higher_order_1e-10,higher_order_1e-11,higher_order_1e-12,higher_order_1e-13,model_equation_1e-4,model_equation_1e-5,model_equation_1e-6,model_equation_1e-7,model_equation_1e-8,model_equation_1e-9,model_equation_1e-10,model_equation_1e-11,model_equation_1e-12,model_equation_1e-13
7.500000000000000000e-01,5.000000000000000278e-02,1.028329766656923079e-05,1.028329766656923079e-05,1.028329766656923079e-05,1.028329766656923079e-05,1.028329766656923079e-05,1.028329766656923079e-05,1.028329766656923079e-05,1.028329766656923079e-05,1.028329766656923079e-05,1.028329766656923079e-05,1.028329766656923079e-05,1.028329766656923079e-05,1.028329766656923079e-05,1.028329766656923079e-05,1.028329766656923079e-05,1.028329766656923079e-05,1.028329766656923079e-05,1.028329766656923079e-05,1.028329766656923079e-05,1.028329766656923079e-05,1.028329766656923079e-05
4.500000000000000000e+00,2.999999999999999889e-01,9.451507799919265453e-07,1.334916317132253103e-06,1.334916317132253103e-06,1.334916317132253103e-06,9.451507799919265453e-07,9.451507799919265453e-07,9.451507799919265453e-07,9.451507799919265453e-07,9.451507799919265453e-07,9.451507799919265453e-07,9.451507799919265453e-07,1.334916317132253103e-06,1.334916317132253103e-06,1.334916317132253103e-06,9.451507799919265453e-07,9.451507799919265453e-07,9.451507799919265453e-07,9.451507799919265453e-07,9.451507799919265453e-07,9.451507799919265453e-07,9.451507799919265453e-07
8.250000000000000000e+00,5.500000000000000444e-01,6.882702298544919642e-07,3.145073824848936746e-06,3.145073824848936746e-06,1.040520378648066652e-06,6.882702298544919642e-07,6.882702298544919642e-07,6.882702298544919642e-07,6.882702298544919642e-07,6.882702298544919642e-07,6.882702298544919642e-07,6.882702298544919642e-07,3.145073824848936746e-06,3.145073824848936746e-06,1.040520378648066652e-06,6.882702298544919642e-07,6.882702298544919642e-07,6.882702298544919642e-07,6.882702298544919642e-07,6.882702298544919642e-07,6.882702298544919642e-07,6.882702298544919642e-07
1.200000000000000000e+01,8.000000000000000444e-01,9.042164247618489924e-07,3.188671247191588319e-06,3.188671247191588319e-06,1.343033955255636373e-06,9.042164247618489924e-07,9.042164247618489924e-07,9.042164247618489924e-07,9.042164247618489924e-07,9.042164247618489924e-07,9.042164247618489924e-07,9.042164247618489924e-07,3.188671247191588319e-06,3.188671247191588319e-06,1.343033955255636373e-06,9.042164247618489924e-07,9.042164247618489924e-07,9.042164247618489924e-07,9.042164247618489924e-07,9.042164247618489924e-07,9.042164247618489924e-07,9.042164247618489924e-07
1.575000000000000000e+01,1.050000000000000044e+00,6.502039981389201096e-07,6.747140721892622769e-05,5.378792882824900271e-06,1.457482552292178131e-06,6.502039981389201096e-07,6.502039981389201096e-07,6.502039981389201096e-07,6.502039981389201096e-07,6.502039981389201096e-07,6.502039981389201096e-07,6.502039981389201096e-07,6.747140721892622769e-05,5.378792882824900271e-06,1.457482552292178131e-06,6.502039981389201096e-07,6.502039981389201096e-07,6.502039981389201096e-07,6.502039981389201096e-07,6.502039981389201096e-07,6.502039981389201096e-07,6.502039981389201096e-07
1.950000000000000000e+01,1.300000000000000044e+00,8.686820664242944707e-07,6.165869588554494620e-05,7.957384377157686840e-06,1.735425261563016643e-06,8.686820664242944707e-07,8.686820664242944707e-07,8.686820664242944707e-07,8.686820664242944707e-07,8.686820664242944707e-07,8.686820664242944707e-07,8.686820664242944707e-07,6.165869588554494620e-05,7.957384377157686840e-06,1.735425261563016643e-06,8.686820664242944707e-07,8.686820664242944707e-07,8.686820664242944707e-07,8.686820664242944707e-07,8.686820664242944707e-07,8.686820664242944707e-07,8.686820664242944707e-07
2.325000000000000000e+01,1.550000000000000044e+00,6.169223968917576673e-07,5.353351935788910995e-05,6.547419151611082495e-06,1.357455543408830735e-06,6.169223968917576673e-07,6.169223968917576673e-07,6.169223968917576673e-07,6.169223968917576673e-07,6.169223968917576673e-07,6.169223968917576673e-07,6.169223968917576673e-07,5.353351935788910995e-05,6.547419151611082495e-06,1.381552959247263072e-06,6.169223968917576673e-07,6.169223968917576673e-07,6.169223968917576673e-07,6.169223968917576673e-07,6.169223968917576673e-07,6.169223968917576673e-07,6.169223968917576673e-07
2.700000000000000000e+01,1.800000000000000044e+00,8.374045203216017928e-07,4.956979142156266985e-05,6.128032929242137013e-06,1.482935849324258552e-06,8.374045203216017928e-07,8.374045203216017928e-07,8.374045203216017928e-07,8.374045203216017928e-07,8.374045203216017928e-07,8.374045203216017928e-07,8.374045203216017928e-07,4.956979142156266985e-05,6.128032929242137013e-06,1.636535944176598607e-06,8.374045203216017928e-07,8.374045203216017928e-07,8.374045203216017928e-07,8.374045203216017928e-07,8.374045203216017928e-07,8.374045203216017928e-07,8.374045203216017928e-07
3.075000000000000000e+01,2.049999999999999822e+00,5.874276757864939109e-07,4.631053750449935341e-05,7.350442879302927115e-06,1.150448030743937162e-06,5.874276757864939109e-07,5.874276757864939109e-07,5.874276757864939109e-07,5.874276757864939109e-07,5.874276757864939109e-07,5.874276757864939109e-07,5.874276757864939109e-07,4.631053750449935341e-05,7.294574838447371460e-06,1.414445361162702400e-06,5.874276757864939109e-07,5.874276757864939109e-07,5.874276757864939109e-07,5.874276757864939109e-07,5.874276757864939109e-07,5.874276757864939109e-07,5.874276757864939109e-07
3.450000000000000000e+01,2.299999999999999822e+00,8.094958021013355884e-07,4.045424737222033277e-05,6.843037714360703656e-06,1.376472508083930889e-06,8.094958021013355884e-07,8.094958021013355884e-07,8.094958021013355884e-07,8.094958021013355884e-07,8.094958021013355884e-07,8.094958021013355884e-07,8.094958021013355884e-07,4.045424737222033277e-05,6.793512159596421315e-06,1.636102585721844283e-06,8.094958021013355884e-07,8.094958021013355884e-07,8.094958021013355884e-07,8.094958021013355884e-07,8.094958021013355884e-07,8.094958021013355884e-07,8.094958021013355884e-07
3.825000000000000000e+01,2.549999999999999822e+00,5.609298822755249711e-07,6.571002203408741072e-05,5.792278483053102599e-06,1.125206372430487208e-06,5.609298822755249711e-07,5.609298822755249711e-07,5.609298822755249711e-07,5.609298822755249711e-07,5.609298822755249711e-07,5.609298822755249711e-07,5.609298822755249711e-07,6.504000315709425632e-05,5.750295667166068729e-06,1.387908887706188975e-06,5.609298822755249711e-07,5.609298822755249711e-07,5.609298822755249711e-07,5.609298822755249711e-07,5.609298822755249711e-07,5.609298822755249711e-07,5.609298822755249711e-07
4.200000000000000000e+01,2.799999999999999822e+00,7.842531665683357032e-07,5.810109538381163965e-05,6.711883991176103348e-06,1.339264155247664943e-06,7.842531665683357032e-07,7.842531665683357032e-07,7.842531665683357032e-07,7.842531665683357032e-07,7.842531665683357032e-07,7.842531665683357032e-07,7.842531665683357032e-07,5.660508858193655620e-05,6.662265627317938554e-06,1.594260085598580900e-06,7.842531665683357032e-07,7.842531665683357032e-07,7.842531665683357032e-07,7.842531665683357032e-07,7.842531665683357032e-07,7.842531665683357032e-07,7.842531665683357032e-07
4.575000000000000000e+01,3.049999999999999822e+00,5.368038479974843898e-07,5.268960821038735774e-05,6.029913522918934390e-06,1.078008974891520216e-06,5.368038479974843898e-07,5.368038479974843898e-07,5.368038479974843898e-07,5.368038479974843898e-07,5.368038479974843898e-07,5.368038479974843898e-07,5.368038479974843898e-07,5.258980470893188930e-05,5.987439116707818491e-06,1.238691346509531024e-06,5.529304373934366519e-07,5.368038479974843898e-07,5.368038479974843898e-07,5.368038479974843898e-07,5.368038479974843898e-07,5.368038479974843898e-07,5.368038479974843898e-07
4.950000000000000000e+01,3.299999999999999822e+00,7.611204612653355127e-07,4.886455969015812982e-05,5.650563947869791379e-06,1.228439862627915618e-06,7.611204612653355127e-07,7.611204612653355127e-07,7.611204612653355127e-07,7.611204612653355127e-07,7.611204612653355127e-07,7.611204612653355127e-07,7.611204612653355127e-07,4.876949193849448400e-05,5.614177616591231198e-06,1.443544601521357178e-06,7.835018160331362643e-07,7.611204612653355127e-07,7.611204612653355127e-07,7.611204612653355127e-07,7.611204612653355127e-07,7.611204612653355127e-07,7.611204612653355127e-07
5.325000000000000000e+01,3.549999999999999822e+00,5.145548193810457348e-07,4.176836468780855403e-05,5.649630160163047289e-06,1.069480355750652121e-06,5.145548193810457348e-07,5.145548193810457348e-07,5.145548193810457348e-07,5.145548193810457348e-07,5.145548193810457348e-07,5.145548193810457348e-07,5.145548193810457348e-07,4.169031166443648242e-05,5.612312916204236039e-06,1.174845957319782797e-06,5.415675250069018032e-07,5.145548193810457348e-07,5.145548193810457348e-07,5.145548193810457348e-07,5.145548193810457348e-07,5.145548193810457348e-07,5.145548193810457348e-07
5.700000000000000000e+01,3.799999999999999822e+00,7.396575489324788183e-07,5.705617368590555307e-05,5.273503054736110443e-06,1.264598456747103433e-06,7.396575489324788183e-07,7.396575489324788183e-07,7.396575489324788183e-07,7.396575489324788183e-07,7.396575489324788183e-07,7.396575489324788183e-07,7.396575489324788183e-07,5.699325340159410228e-05,5.241794550915836874e-06,1.457086440507362925e-06,7.704630592950332329e-07,7.396575489324788183e-07,7.396575489324788183e-07,7.396575489324788183e-07,7.396575489324788183e-07,7.396575489324788183e-07,7.396575489324788183e-07
6.075000000000000000e+01,4.049999999999999822e+00,4.937912467447285693e-07,5.273662719223765077e-05,5.628048948027114633e-06,9.880293404932679710e-07,4.937912467447285693e-07,4.937912467447285693e-07,4.937912467447285693e-07,4.937912467447285693e-07,4.937912467447285693e-07,4.937912467447285693e-07,4.937912467447285693e-07,5.268703538713437020e-05,5.601334029085374715e-06,1.180007576898347564e-06,5.207816546514227581e-07,4.937912467447285693e-07,4.937912467447285693e-07,4.937912467447285693e-07,4.937912467447285693e-07,4.937912467447285693e-07,4.937912467447285693e-07
6.450000000000000000e+01,4.299999999999999822e+00,7.195161055335717086e-07,4.555172295657525933e-05,5.265018844081220031e-06,1.263899064650205017e-06,7.195161055335717086e-07,7.195161055335717086e-07,7.195161055335717086e-07,7.195161055335717086e-07,7.195161055335717086e-07,7.195161055335717086e-07,7.195161055335717086e-07,4.551395251691316596e-05,5.242744006552780028e-06,1.450660228060036717e-06,7.488338766311860765e-07,7.195161055335717086e-07,7.195161055335717086e-07,7.195161055335717086e-07,7.195161055335717086e-07,7.195161055335717086e-07,7.195161055335717086e-07
6.825000000000000000e+01,4.549999999999999822e+00,4.742032610692665643e-07,4.131171992424897710e-05,5.110479060016989242e-06,9.789380727574294583e-07,4.742032610692665643e-07,4.742032610692665643e-07,4.742032610692665643e-07,4.742032610692665643e-07,4.742032610692665643e-07,4.742032610692665643e-07,4.742032610692665643e-07,4.128443397364082291e-05,5.065785430556119204e-06,1.159798866197485743e-06,5.053732978409553540e-07,4.742032610692665643e-07,4.742032610692665643e-07,4.742032610692665643e-07,4.742032610692665643e-07,4.742032610692665643e-07,4.742032610692665643e-07
7.200000000000000000e+01,4.799999999999999822e+00,7.004204700191381061e-07,5.056231066217897329e-05,6.196139198180495048e-06,1.245428040388483230e-06,7.004204700191381061e-07,7.004204700191381061e-07,7.004204700191381061e-07,7.004204700191381061e-07,7.004204700191381061e-07,7.004204700191381061e-07,7.004204700191381061e-07,5.013633519042354241e-05,6.160235518598041893e-06,1.412881170849799931e-06,7.328091042359485326e-07,7.004204700191381061e-07,7.004204700191381061e-07,7.004204700191381061e-07,7.004204700191381061e-07,7.004204700191381061e-07,7.004204700191381061e-07
7.575000000000000000e+01,5.049999999999999822e+00,4.555456296316910191e-07,4.579958540593200868e-05,6.206067815003653676e-06,9.579556605087433036e-07,4.555456296316910191e-07,4.555456296316910191e-07,4.555456296316910191e-07,4.555456296316910191e-07,4.555456296316910191e-07,4.555456296316910191e-07,4.555456296316910191e-07,4.575386717007139397e-05,6.176088633868143332e-06,1.114144570081626822e-06,4.888209785501377942e-07,4.555456296316910191e-07,4.555456296316910191e-07,4.555456296316910191e-07,4.555456296316910191e-07,4.555456296316910191e-07,4.555456296316910191e-07
7.950000000000000000e+01,5.299999999999999822e+00,6.821524846751129081e-07,4.228154262556645235e-05,5.739425204488626205e-06,1.212245903133091938e-06,6.821524846751129081e-07,6.821524846751129081e-07,6.821524846751129081e-07,6.821524846751129081e-07,6.821524846751129081e-07,6.821524846751129081e-07,6.821524846751129081e-07,4.224599227490557964e-05,5.714740722476310995e-06,1.361808827168554021e-06,7.158283139091420548e-07,6.821524846751129081e-07,6.821524846751129081e-07,6.821524846751129081e-07,6.821524846751129081e-07,6.821524846751129081e-07,6.821524846751129081e-07
8.325000000000000000e+01,5.549999999999999822e+00,4.376242807843994516e-07,3.546051777844666026e-05,5.344047474409109338e-06,9.225719936275809103e-07,4.550492566898617912e-07,4.376242807843994516e-07,4.376242807843994516e-07,4.376242807843994516e-07,4.376242807843994516e-07,4.376242807843994516e-07,4.376242807843994516e-07,3.543740474540516667e-05,5.300828502677224420e-06,1.062439599781967851e-06,4.714778054323878888e-07,4.376242807843994516e-07,4.376242807843994516e-07,4.376242807843994516e-07,4.376242807843994516e-07,4.376242807843994516e-07,4.376242807843994516e-07
8.700000000000000000e+01,5.799999999999999822e+00,6.645394971646613739e-07,6.908346869973725434e-05,6.104564228825365218e-06,1.169113567657194587e-06,6.830895124650443161e-07,6.645394971646613739e-07,6.645394971646613739e-07,6.645394971646613739e-07,6.645394971646613739e-07,6.645394971646613739e-07,6.645394971646613739e-07,6.876275948213110567e-05,6.071585802615446072e-06,1.301979606264212780e-06,6.981997115560033874e-07,6.645394971646613739e-07,6.645394971646613739e-07,6.645394971646613739e-07,6.645394971646613739e-07,6.645394971646613739e-07,6.645394971646613739e-07
9.075000000000000000e+01,6.049999999999999822e+00,4.202856227214795440e-07,5.889664401622685569e-05,5.999159567616390598e-06,8.768445351458494336e-07,4.395960561947042664e-07,4.202856227214795440e-07,4.202856227214795440e-07,4.202856227214795440e-07,4.202856227214795440e-07,4.202856227214795440e-07,4.202856227214795440e-07,6.310576897697351437e-05,5.934850281057900720e-06,1.005304140757013374e-06,4.536122861482481076e-07,4.210885182492681824e-07,4.202856227214795440e-07,4.202856227214795440e-07,4.202856227214795440e-07,4.202856227214795440e-07,4.202856227214795440e-07
9.450000000000000000e+01,6.299999999999999822e+00,6.474448761149320859e-07,5.390515596260270914e-05,5.521592442695450582e-06,1.117570226067774806e-06,6.673164007616618066e-07,6.474448761149320859e-07,6.474448761149320859e-07,6.474448761149320859e-07,6.474448761149320859e-07,6.474448761149320859e-07,6.474448761149320859e-07,5.410739787958096227e-05,5.467810813992816345e-06,1.238745343555704375e-06,6.843994941449020635e-07,6.485672010145432923e-07,6.474448761149320859e-07,6.474448761149320859e-07,6.474448761149320859e-07,6.474448761149320859e-07,6.474448761149320859e-07
9.825000000000000000e+01,6.549999999999999822e+00,4.034081024530564112e-07,4.823322344645855126e-05,4.999460823015279657e-06,8.268181181416670450e-07,4.288741950194943297e-07,4.034081024530564112e-07,4.034081024530564112e-07,4.034081024530564112e-07,4.034081024530564112e-07,4.034081024530564112e-07,4.034081024530564112e-07,4.825464647225497601e-05,4.953355794778526010e-06,9.416854304630185990e-07,4.394323022961783553e-07,4.047815582465108762e-07,4.034081024530564112e-07,4.034081024530564112e-07,4.034081024530564112e-07,4.034081024530564112e-07,4.034081024530564112e-07
1.020000000000000000e+02,6.799999999999999822e+00,6.307604864694813328e-07,5.125018374567665903e-05,5.590389056440164890e-06,1.064931897932294165e-06,6.558557423412794316e-07,6.307604864694813328e-07,6.307604864694813328e-07,6.307604864694813328e-07,6.307604864694813328e-07,6.307604864694813328e-07,6.307604864694813328e-07,5.127582952495306066e-05,5.548624166007804888e-06,1.174733511504698721e-06,6.700893106643710585e-07,6.323332563836880354e-07,6.307604864694813328e-07,6.307604864694813328e-07,6.307604864694813328e-07,6.307604864694813328e-07,6.307604864694813328e-07
1.057500000000000000e+02,7.049999999999999822e+00,3.868955295901609791e-07,4.582148098961488444e-05,5.409585618679045960e-06,7.752330241720889825e-07,4.114565086170257479e-07,3.868955295901609791e-07,3.868955295901609791e-07,3.868955295901609791e-07,3.868955295901609791e-07,3.868955295901609791e-07,3.868955295901609791e-07,4.585297440415585354e-05,5.375787995092428259e-06,8.784501072685748765e-07,4.245933255837971401e-07,3.886281785032880925e-07,3.868955295901609791e-07,3.868955295901609791e-07,3.868955295901609791e-07,3.868955295901609791e-07,3.868955295901609791e-07
1.095000000000000000e+02,7.299999999999999822e+00,6.144007546800802963e-07,4.169984196315870006e-05,4.968133732997100812e-06,1.009598353080270873e-06,6.429605931725068511e-07,6.144007546800802963e-07,6.144007546800802963e-07,6.144007546800802963e-07,6.144007546800802963e-07,6.144007546800802963e-07,6.144007546800802963e-07,4.173510259978930025e-05,4.941307166252919350e-06,1.106862290201026060e-06,6.552889437344047934e-07,6.162637013657725097e-07,6.144007546800802963e-07,6.144007546800802963e-07,6.144007546800802963e-07,6.144007546800802963e-07,6.144007546800802963e-07
1.132500000000000000e+02,7.549999999999999822e+00,3.706717734754712471e-07,3.434361501471305919e-05,5.342126863221812301e-06,8.146359581977935185e-07,3.980655611565284145e-07,3.706717734754712471e-07,3.706717734754712471e-07,3.706717734754712471e-07,3.706717734754712471e-07,3.706717734754712471e-07,3.706717734754712471e-07,3.438222735758937664e-05,5.313570256144496127e-06,9.046796555796354366e-07,4.094458563065397475e-07,3.726249939496042077e-07,3.706717734754712471e-07,3.706717734754712471e-07,3.706717734754712471e-07,3.706717734754712471e-07,3.706717734754712471e-07
1.170000000000000000e+02,7.799999999999999822e+00,5.982979546997480462e-07,5.698408234788432533e-05,5.293780082650199847e-06,1.058100150990422278e-06,6.286830127231872105e-07,5.982979546997480462e-07,5.982979546997480462e-07,5.982979546997480462e-07,5.982979546997480462e-07,5.982979546997480462e-07,5.982979546997480462e-07,5.702750195379248371e-05,5.277641163561119106e-06,1.119423564223114155e-06,6.392242816913925959e-07,6.003200496355680855e-07,5.982979546997480462e-07,5.982979546997480462e-07,5.982979546997480462e-07,5.982979546997480462e-07,5.982979546997480462e-07
1.207500000000000000e+02,8.050000000000000711e+00,3.546765843038515167e-07,5.068578485252959277e-05,4.641808425363924883e-06,7.601755524616681940e-07,3.877672807071674960e-07,3.556994889536647448e-07,3.546765843038515167e-07,3.546765843038515167e-07,3.546765843038515167e-07,3.546765843038515167e-07,3.546765843038515167e-07,5.073150727815035248e-05,4.630798435111729710e-06,8.510209025878026392e-07,3.975425708395109806e-07,3.570792448187014181e-07,3.546765843038515167e-07,3.546765843038515167e-07,3.546765843038515167e-07,3.546765843038515167e-07,3.546765843038515167e-07
1.245000000000000000e+02,8.300000000000000711e+00,5.823984911781159469e-07,4.259208176506848584e-05,4.675228571571900685e-06,9.817122401109378044e-07,6.134990741741707895e-07,5.835348350859106880e-07,5.823984911781159469e-07,5.823984911781159469e-07,5.823984911781159469e-07,5.823984911781159469e-07,5.823984911781159469e-07,4.263987035526193133e-05,4.668650679785456406e-06,1.065397241257149086e-06,6.224363490937916385e-07,5.848184580715192631e-07,5.823984911781159469e-07,5.823984911781159469e-07,5.823984911781159469e-07,5.823984911781159469e-07,5.823984911781159469e-07
1.282500000000000000e+02,8.550000000000000711e+00,3.388622848797851488e-07,4.591469696411490148e-05,6.101582383446658574e-06,7.690119238747963740e-07,3.720732326475710815e-07,3.400710963750631243e-07,3.388622848797851488e-07,3.388622848797851488e-07,3.388622848797851488e-07,3.388622848797851488e-07,3.388622848797851488e-07,4.596452301828358534e-05,6.098968535419893996e-06,8.478461325869521257e-07,3.802894936520005802e-07,3.412735294170203410e-07,3.388622848797851488e-07,3.388622848797851488e-07,3.388622848797851488e-07,3.388622848797851488e-07,3.388622848797851488e-07
1.320000000000000000e+02,8.800000000000000711e+00,5.666599471563569744e-07,3.836200583583803466e-05,5.883457507080445888e-06,9.801302051651605506e-07,5.974526071320653804e-07,5.679200212013938252e-07,5.666599471563569744e-07,5.666599471563569744e-07,5.666599471563569744e-07,5.666599471563569744e-07,5.666599471563569744e-07,3.841345966170188285e-05,5.882038960467016327e-06,1.053350313137843193e-06,6.049980451837966534e-07,5.690633630669588659e-07,5.667125046702506607e-07,5.666599471563569744e-07,5.666599471563569744e-07,5.666599471563569744e-07,5.666599471563569744e-07
1.357500000000000000e+02,9.050000000000000711e+00,3.231911400549381106e-07,3.421995928234912459e-05,5.103900959369031232e-06,7.229269245063702068e-07,3.576959788170556061e-07,3.244946122739169195e-07,3.231911400549381106e-07,3.231911400549381106e-07,3.231911400549381106e-07,3.231911400549381106e-07,3.231911400549381106e-07,3.427288479254289561e-05,5.128430211774732229e-06,7.908863048481034875e-07,3.626222728561523523e-07,3.255656271062353904e-07,3.232656755438260589e-07,3.231911400549381106e-07,3.231911400549381106e-07,3.231911400549381106e-07,3.231911400549381106e-07
1.395000000000000000e+02,9.300000000000000711e+00,5.510487545972391535e-07,3.092763340085482075e-05,4.982396002617047027e-06,9.758280372117804681e-07,5.829888764762089708e-07,5.527275310483352376e-07,5.510487545972391535e-07,5.510487545972391535e-07,5.510487545972391535e-07,5.510487545972391535e-07,5.510487545972391535e-07,3.098184621464561753e-05,5.006904485636558327e-06,1.037676334802948430e-06,5.901591870433418826e-07,5.537008087289546034e-07,5.511684905961262835e-07,5.510487545972391535e-07,5.510487545972391535e-07,5.510487545972391535e-07,5.510487545972391535e-07
1.432500000000000000e+02,9.550000000000000711e+00,3.076332881606214533e-07,4.599228492076536248e-05,4.596414093318196325e-06,7.122031171104764054e-07,3.407379571649543921e-07,3.092830953402944059e-07,3.076332881606214533e-07,3.076332881606214533e-07,3.076332881606214533e-07,3.076332881606214533e-07,3.076332881606214533e-07,4.604763654293706832e-05,4.619931470695778733e-06,7.701083574878297539e-07,3.472282248212568705e-07,3.102009271508000146e-07,3.077655266030329628e-07,3.076332881606214533e-07,3.076332881606214533e-07,3.076332881606214533e-07,3.076332881606214533e-07
1.470000000000000000e+02,9.800000000000000711e+00,5.355383465299205129e-07,3.989076261638388048e-05,4.461602458140452467e-06,8.826042223283533721e-07,5.659810440023266060e-07,5.375161071517584709e-07,5.355383465299205129e-07,5.355383465299205129e-07,5.355383465299205129e-07,5.355383465299205129e-07,5.355383465299205129e-07,3.994712989766794844e-05,4.501623496177503293e-06,9.359730401350669729e-07,5.719947359908408768e-07,5.383833862891088437e-07,5.356817034118340099e-07,5.355383465299205129e-07,5.355383465299205129e-07,5.355383465299205129e-07,5.355383465299205129e-07
1.507500000000000000e+02,1.005000000000000071e+01,2.921650947690902918e-07,6.010761964695690644e-05,4.190583613458206613e-06,6.410176487064836553e-07,3.306482183438056512e-07,2.940694703151396886e-07,2.921650947690902918e-07,2.921650947690902918e-07,2.921650947690902918e-07,2.921650947690902918e-07,2.921650947690902918e-07,6.310326973945579675e-05,4.224040137674208512e-06,6.715929572121732036e-07,3.360489941700879730e-07,2.948776338511907613e-07,2.923163493335114447e-07,2.921650947690902918e-07,2.921650947690902918e-07,2.921650947690902918e-07,2.921650947690902918e-07
1.545000000000000000e+02,1.030000000000000071e+01,5.201077013255238556e-07,5.270399612912388235e-05,5.811719099898123981e-06,8.852827259707515675e-07,5.587096420785827172e-07,5.224347518776599936e-07,5.201077013255238556e-07,5.201077013255238556e-07,5.201077013255238556e-07,5.201077013255238556e-07,5.201077013255238556e-07,5.291206908087070070e-05,5.844712029840096209e-06,9.367969304258631305e-07,5.635728619051830417e-07,5.232801245383802138e-07,5.202646941886699802e-07,5.201077013255238556e-07,5.201077013255238556e-07,5.201077013255238556e-07,5.201077013255238556e-07
1.582500000000000000e+02,1.055000000000000071e+01,2.767678581734974623e-07,5.200501078293068812e-05,4.930855722151827039e-06,6.194294428189851678e-07,3.117634017458772908e-07,2.789724813240917093e-07,2.767678581734974623e-07,2.767678581734974623e-07,2.767678581734974623e-07,2.767678581734974623e-07,2.767678581734974623e-07,5.205954365248136094e-05,4.962659738237630222e-06,6.659382798205384947e-07,3.161189061472491635e-07,2.797625184708665025e-07,2.769288740407955128e-07,2.767678581734974623e-07,2.767678581734974623e-07,2.767678581734974623e-07,2.767678581734974623e-07
1.620000000000000000e+02,1.080000000000000071e+01,5.047401780731795860e-07,4.321129303142477832e-05,4.401485664614528123e-06,7.944892670032588571e-07,5.397064401794482281e-07,5.071398747366646533e-07,5.048123425697767271e-07,5.047401780731795860e-07,5.047401780731795860e-07,5.047401780731795860e-07,5.047401780731795860e-07,4.326793885500935166e-05,4.432234415935948224e-06,8.369710644143640226e-07,5.435973322322521266e-07,5.078914391029249942e-07,5.049041589020870945e-07,5.047401780731795860e-07,5.047401780731795860e-07,5.047401780731795860e-07,5.047401780731795860e-07
1.657500000000000000e+02,1.105000000000000071e+01,2.614267751041236228e-07,3.756819262055073198e-05,4.039612043566736192e-06,7.189233414905747794e-07,3.009474811433045538e-07,2.640103022739746365e-07,2.615221690191085422e-07,2.614267751041236228e-07,2.614267751041236228e-07,2.614267751041236228e-07,2.614267751041236228e-07,3.762706705454257314e-05,4.066766941229241851e-06,7.619111177160920827e-07,3.027588679615356142e-07,2.647114634030984855e-07,2.615926410917270507e-07,2.614267751041236228e-07,2.614267751041236228e-07,2.614267751041236228e-07,2.614267751041236228e-07
1.695000000000000000e+02,1.130000000000000071e+01,4.894226113041752418e-07,5.142961683925811666e-05,4.193397067611227449e-06,9.126153683439512887e-07,5.281994987811240004e-07,4.918351743422959723e-07,4.895225562453825988e-07,4.894226113041752418e-07,4.894226113041752418e-07,4.894226113041752418e-07,4.894226113041752418e-07,5.148930090050409262e-05,4.220075716899705742e-06,9.513700033987739391e-07,5.319100559757852283e-07,4.924918925776129085e-07,4.896117699928789575e-07,4.894267249025258712e-07,4.894226113041752418e-07,4.894226113041752418e-07,4.894226113041752418e-07
1.732500000000000000e+02,1.155000000000000071e+01,2.461301344844177760e-07,4.156971537246509704e-05,3.434367969187018792e-06,6.034401795749574643e-07,2.810362702424285085e-07,2.486835408595270580e-07,2.462334722671882816e-07,2.461301344844177760e-07,2.461301344844177760e-07,2.461301344844177760e-07,2.461301344844177760e-07,4.163007863018792479e-05,3.460599171951262908e-06,6.377735972378237678e-07,2.842367403534334863e-07,2.492993265041960765e-07,2.463173287445019317e-07,2.461358892144433533e-07,2.461301344844177760e-07,2.461301344844177760e-07,2.461301344844177760e-07
1.770000000000000000e+02,1.180000000000000071e+01,4.741445784668014647e-07,3.596142418796466453e-05,3.044051165440852262e-06,8.013726974977519479e-07,5.144087733321036799e-07,4.765053194027633029e-07,4.742785448603293478e-07,4.741445784668014647e-07,4.741445784668014647e-07,4.741445784668014647e-07,4.741445784668014647e-07,3.602239008185070649e-05,3.377363915714823091e-06,8.316771593252069290e-07,5.172559942354642946e-07,4.770814956205850990e-07,4.743300214610867885e-07,4.741517342982840131e-07,4.741445784668014647e-07,4.741445784668014647e-07,4.741445784668014647e-07
1.807500000000000000e+02,1.205000000000000071e+01,2.308686623994112318e-07,3.143329892833406699e-05,4.247340322148745257e-06,5.722994846656979538e-07,2.698722387663242989e-07,2.334935096277545454e-07,2.310009297076224403e-07,2.308686623994112318e-07,2.308686623994112318e-07,2.308686623994112318e-07,2.308686623994112318e-07,3.149479938772311032e-05,4.569227718205217641e-06,6.049362683842468391e-07,2.723364724721929449e-07,2.338845317313222634e-07,2.310745210628510415e-07,2.308769966216120909e-07,2.308686623994112318e-07,2.308686623994112318e-07,2.308686623994112318e-07
1.845000000000000000e+02,1.230000000000000071e+01,4.588978328244321861e-07,2.964284335907615633e-05,4.278803601688031574e-06,7.700008419426113175e-07,4.937922412967177122e-07,4.613275712347954078e-07,4.590575070982282324e-07,4.588978328244321861e-07,4.588978328244321861e-07,4.588978328244321861e-07,4.588978328244321861e-07,3.002908385175939146e-05,4.328545687691568907e-06,7.986211751558451828e-07,4.958046728513613780e-07,4.618876045877961374e-07,4.591267108520637267e-07,4.589091759730743048e-07,4.588978328244321861e-07,4.588978328244321861e-07,4.588978328244321861e-07
1.882500000000000000e+02,1.255000000000000071e+01,2.156350247158045342e-07,2.498583741842261917e-05,5.402732098802780696e-06,4.705699210091603328e-07,2.494774817732976197e-07,2.187219751886905187e-07,2.157884730809234581e-07,2.156350247158045342e-07,2.156350247158045342e-07,2.156350247158045342e-07,2.156350247158045342e-07,2.522157512310266349e-05,5.449046011949805131e-06,4.952116685394598400e-07,2.510977685668521517e-07,2.192457479915752141e-07,2.158538834247286514e-07,2.156470610877031760e-07,2.156350247158045342e-07,2.156350247158045342e-07,2.156350247158045342e-07
1.920000000000000000e+02,1.280000000000000071e+01,4.436758493743094611e-07,1.885824392120601250e-05,4.895138008513135695e-06,8.420354793069450461e-07,4.804012247801975811e-07,4.467868756996196599e-07,4.438644318572642964e-07,4.436758493743094611e-07,4.436758493743094611e-07,4.436758493743094611e-07,4.436758493743094611e-07,1.909516284634097465e-05,5.064636095849417275e-06,8.526127126179346229e-07,4.802605117833935500e-07,4.472723817793828234e-07,4.439120817413007767e-07,4.436883695814022346e-07,4.436758493743094611e-07,4.436758493743094611e-07,4.436758493743094611e-07
1.957500000000000000e+02,1.305000000000000071e+01,2.004234143010457139e-07,3.150045784175060253e-05,4.236115740454162876e-06,5.577816797099167476e-07,2.356127133298202811e-07,2.032516852517003348e-07,2.006018455707977738e-07,2.004234143010457139e-07,2.004234143010457139e-07,2.004234143010457139e-07,2.004234143010457139e-07,3.175488421548698366e-05,4.778304328457993344e-06,5.640826085994125433e-07,2.372032017373976326e-07,2.037068644793244787e-07,2.006670138859837312e-07,2.004363428481669445e-07,2.004234143010457139e-07,2.004234143010457139e-07,2.004234143010457139e-07
1.995000000000000000e+02,1.330000000000000071e+01,4.284734606943865747e-07,2.449236693380514010e-05,3.835735022560680498e-06,7.213780401621784889e-07,4.596919711365240411e-07,4.313122709922157621e-07,4.286686334612156377e-07,4.284793844003565529e-07,4.284734606943865747e-07,4.284734606943865747e-07,4.284734606943865747e-07,2.811734443449536198e-05,4.435400983645858167e-06,7.239967807198079009e-07,4.609465975392420312e-07,4.317360988538937623e-07,4.287298254016168094e-07,4.284866745688251339e-07,4.284734606943865747e-07,4.284734606943865747e-07,4.284734606943865747e-07
2.032500000000000000e+02,1.355000000000000071e+01,1.852292366081701388e-07,4.040653213837746291e-05,3.429811000850816067e-06,4.584308406036022817e-07,2.309697015775319552e-07,1.883185409759226481e-07,1.854398821092037164e-07,1.852357132052063539e-07,1.852292366081701388e-07,1.852292366081701388e-07,1.852292366081701388e-07,4.052336428055573731e-05,3.556248380967067777e-06,4.462485334410444320e-07,2.318412775000424232e-07,1.887042606543268475e-07,1.854972708696119439e-07,1.852425603946881359e-07,1.852292366081701388e-07,1.852292366081701388e-07,1.852292366081701388e-07
2.070000000000000000e+02,1.380000000000000071e+01,4.132865798316667588e-07,3.375378425608485146e-05,4.456503932151832236e-06,6.802773364356173173e-07,4.565047506498442762e-07,4.164445201852027748e-07,4.134834843243698440e-07,4.132947299788901615e-07,4.132865798316667588e-07,4.132865798316667588e-07,4.132865798316667588e-07,3.423568145376762809e-05,4.575651008352361713e-06,6.852545093314704320e-07,4.570425611126538938e-07,4.168628366777427778e-07,4.135376299012786953e-07,4.133018591650202248e-07,4.132869177835554018e-07,4.132865798316667588e-07,4.132865798316667588e-07
2.107500000000000000e+02,1.405000000000000071e+01,1.700488556567726379e-07,3.334883785971205078e-05,3.632251394186092726e-06,4.044026104943767482e-07,2.080135068558555700e-07,1.728976015625001800e-07,1.702575811381078258e-07,1.700572904651796074e-07,1.700488556567726379e-07,1.700488556567726379e-07,1.700488556567726379e-07,3.108091684658867470e-05,4.004518653412810988e-06,4.077754223018699750e-07,2.082366623499304915e-07,1.732794039299850597e-07,1.703087275585381135e-07,1.700640121994596333e-07,1.700493277236026821e-07,1.700488556567726379e-07,1.700488556567726379e-07
2.145000000000000000e+02,1.430000000000000071e+01,3.981119738167029933e-07,2.556467377916021974e-05,3.107350131753385978e-06,6.042350382035618326e-07,4.338112806593565214e-07,4.014123746580895179e-07,3.983051157635761003e-07,3.981229288313757561e-07,3.981119738167029933e-07,3.981119738167029933e-07,3.981119738167029933e-07,2.592151202987255684e-05,3.480428703553047503e-06,6.048516316465089152e-07,4.337257870471700708e-07,4.017673127370042348e-07,3.983533316393107463e-07,3.981270211134443656e-07,3.981125613467276250e-07,3.981119738167029933e-07,3.981119738167029933e-07
2.182500000000000000e+02,1.455000000000000071e+01,1.548793917503720708e-07,2.071920942760384235e-05,2.522240513243500869e-06,4.460478712889045750e-07,1.918773739824555372e-07,1.580831994138640641e-07,1.550944190796397419e-07,1.548902126501034853e-07,1.548793917503720708e-07,1.548793917503720708e-07,1.548793917503720708e-07,2.096460843404363732e-05,2.648765902737712895e-06,4.444296031028430933e-07,1.921056922356397295e-07,1.584123967499094594e-07,1.551459491931473930e-07,1.548961456819468439e-07,1.548802592786434600e-07,1.548793917503720708e-07,1.548793917503720708e-07
2.220000000000000000e+02,1.480000000000000071e+01,3.829470798106649688e-07,2.845973292217854461e-05,2.560692207739235406e-06,6.375539913553802034e-07,4.176082852707790868e-07,3.858212842405760402e-07,3.831462746934684380e-07,3.829601551292701078e-07,3.829470798106649688e-07,3.829470798106649688e-07,3.829470798106649688e-07,2.858579337247462143e-05,2.688194775349714224e-06,6.343105589439597540e-07,4.174959680041846718e-07,3.861236275021030728e-07,3.831944321714720417e-07,3.829657506533140597e-07,3.829480183932099869e-07,3.829470798106649688e-07,3.829470798106649688e-07
2.257500000000000000e+02,1.505000000000000071e+01,1.397185693758576158e-07,6.146727223971380392e-05,1.927661957988750608e-06,5.095898880467724345e-07,1.723534170878066502e-07,1.425265185822435276e-07,1.399729458956968077e-07,1.397311881707550553e-07,1.397185693758576158e-07,1.397185693758576158e-07,1.397185693758576158e-07,2.325011088306944585e-05,2.305918413688535724e-06,5.033599401560905661e-07,1.719102471426365679e-07,1.427956866034392975e-07,1.400182736372554055e-07,1.397364424122412111e-07,1.397195639136430221e-07,1.397185693758576158e-07,1.397185693758576158e-07
2.295000000000000000e+02,1.530000000000000071e+01,3.677898725447115876e-07,5.014602777180890447e-05,1.804909478480066239e-06,6.991046401542495735e-07,4.101874351151025217e-07,3.708588969125803196e-07,3.680462394723895127e-07,3.678053723683578500e-07,3.677898725447115876e-07,3.677898725447115876e-07,3.677898725447115876e-07,4.819010041690768333e-05,2.175811060137272575e-06,6.959324287718959154e-07,4.094564442917000216e-07,3.711587894678033240e-07,3.680888633767940444e-07,3.678109403588707913e-07,3.677909090489273777e-07,3.677898725447115876e-07,3.677898725447115876e-07
2.332500000000000000e+02,1.555000000000000071e+01,1.245645855310373346e-07,4.505198050845455937e-05,2.436428029690930714e-06,4.303148868200706534e-07,1.637637545515613499e-07,1.275167951188411979e-07,1.247978176313290736e-07,1.245792904349980183e-07,1.245645855310373346e-07,1.245645855310373346e-07,1.245645855310373346e-07,4.041748279101765011e-05,2.560569389101166563e-06,4.244623272721644454e-07,1.627667272020252260e-07,1.277846799442655560e-07,1.248377321474644423e-07,1.245845413458151002e-07,1.245656522333193679e-07,1.245645855310373346e-07,1.245645855310373346e-07
2.370000000000000000e+02,1.580000000000000071e+01,3.526387486347509507e-07,3.552896369368664149e-05,2.233115024379247279e-06,6.116442239155902149e-07,3.876717819967640517e-07,3.554950866896256273e-07,3.528732881336765942e-07,3.526547946881253287e-07,3.526392346903911316e-07,3.526387486347509507e-07,3.526387486347509507e-07,3.791554700147563474e-05,2.343724277021559506e-06,6.039926973923525831e-07,3.852676824107699683e-07,3.557396039849178643e-07,3.529106824435461962e-07,3.526598359888353878e-07,3.526398379855826600e-07,3.526387486347509507e-07,3.526387486347509507e-07
2.407500000000000000e+02,1.605000000000000071e+01,1.094160122470570865e-07,2.897254568785966161e-05,2.975759215833177100e-06,3.270730692845458877e-07,1.417833757021517238e-07,1.132832083658228191e-07,1.096818649202576737e-07,1.094333215121888566e-07,1.094166550661883313e-07,1.094160122470570865e-07,1.094160122470570865e-07,2.908027013632883274e-05,3.410838958941084197e-06,3.175834617406391211e-07,1.408391450085483934e-07,1.135052936049034445e-07,1.097223487587601232e-07,1.094381223385917951e-07,1.094172830083310328e-07,1.094160122470570865e-07,1.094160122470570865e-07
2.445000000000000000e+02,1.630000000000000071e+01,3.374924393179107812e-07,2.340297651575315105e-05,3.157796717346968752e-06,6.163412118261343392e-07,3.694230525814765133e-07,3.411158366777284346e-07,3.377544062105254980e-07,3.375086554574525318e-07,3.374931169980449595e-07,3.374924393179107812e-07,3.374924393179107812e-07,2.358107601400789337e-05,3.085961662333701574e-06,6.051751581892151250e-07,3.681813995788781960e-07,3.413144105017728814e-07,3.377919188701695779e-07,3.375131651833784004e-07,3.374937098571401093e-07,3.374924672955310018e-07,3.374924393179107812e-07
2.482500000000000000e+02,1.655000000000000071e+01,9.427172442390399458e-08,2.798422265585491988e-05,2.160986009847834351e-06,3.283564444689262026e-07,1.236750963824550211e-07,9.746870710239486828e-08,9.453071236609934151e-08,9.428903302290197630e-08,9.427242497463250658e-08,9.427172442390399458e-08,9.427172442390399458e-08,2.811056532528863341e-05,2.594109885044415059e-06,3.146982789818577020e-07,1.221457055463047545e-07,9.763791397312677753e-08,9.456536420305368649e-08,9.429324609723569149e-08,9.427298807975058322e-08,9.427176305966523830e-08,9.427172442390399458e-08
2.520000000000000000e+02,1.680000000000000071e+01,3.223499398423536345e-07,2.026085304269567406e-05,1.835868402356650860e-06,5.037886174747276084e-07,3.494528626365021156e-07,3.254635312269792613e-07,3.226265279281134547e-07,3.223670241763006949e-07,3.223508502252338272e-07,3.223499398423536345e-07,3.223499398423536345e-07,2.239221898392602939e-05,2.122028478427671529e-06,4.919121485556549091e-07,3.476798382425852020e-07,3.256610854221982100e-07,3.226587494868669879e-07,3.223715319038251191e-07,3.223513662568956200e-07,3.223500037911998529e-07,3.223499398423536345e-07
2.557500000000000000e+02,1.705000000000000071e+01,7.913082366910628050e-08,3.218774662690234811e-05,1.252440072282888841e-06,2.659187061583105697e-07,1.145201069497013573e-07,8.226701297726613754e-08,7.939995993792524019e-08,7.914867294671726791e-08,7.913172050726554623e-08,7.913082366910628050e-08,7.913082366910628050e-08,3.089939789457505948e-05,1.729555515866962170e-06,2.517986723498674006e-07,1.125228117316554897e-07,8.244164328747345980e-08,7.942992596758203752e-08,7.915290334053018049e-08,7.913221255811004687e-08,7.913089494542446144e-08,7.913082366910628050e-08
2.595000000000000000e+02,1.730000000000000071e+01,3.072104563986173801e-07,2.772632096503628913e-05,2.061552537288942816e-06,4.570683658094263264e-07,3.404157453605743525e-07,3.101499530446275152e-07,3.074617382827996641e-07,3.072290664010448274e-07,3.072115410865124389e-07,3.072104563986173801e-07,3.072104563986173801e-07,2.847837760064854433e-05,2.524122672582653825e-06,4.411297011995142241e-07,3.371541494784013901e-07,3.102990289073886906e-07,3.074789662796061110e-07,3.072330969547133207e-07,3.072120087124503581e-07,3.072105341142291039e-07,3.072104563986173801e-07
2.632500000000000000e+02,1.755000000000000071e+01,6.399260698944509579e-08,2.170737721226132218e-05,4.648969749705049196e-06,1.589741738207034809e-07,1.079996654300075948e-07,6.676009322954340426e-08,6.423749310082747652e-08,6.401379892653855844e-08,6.399374963098201353e-08,6.399260698944509579e-08,6.399260698944509579e-08,2.174300310516275205e-05,1.662504729836995467e-06,1.412083956392778210e-07,1.060690011349580626e-07,6.688914799641296615e-08,6.426807241768310326e-08,6.401763585731155710e-08,6.399424501249558804e-08,6.399268959003812790e-08,6.399260698944509579e-08
2.670000000000000000e+02,1.780000000000000071e+01,2.920733590461575810e-07,1.445296148167556709e-05,3.874797711475546746e-06,3.575192781729152276e-07,3.357292630479039774e-07,2.956630833416564057e-07,2.923300286206340306e-07,2.920946640039549505e-07,2.920746520118920065e-07,2.920733590461575810e-07,2.920733590461575810e-07,1.451497609511838317e-05,3.977517468617420822e-06,3.377705481887689312e-07,3.335908156288185225e-07,2.957711031569682664e-07,2.923585666814366213e-07,2.920982968757360760e-07,2.920751256330343116e-07,2.920734458655981067e-07,2.920733590461575810e-07
2.707500000000000000e+02,1.805000000000000071e+01,4.885651261206989407e-08,9.673837661345723862e-06,3.239539652449762548e-06,1.841247769759732762e-07,8.811108287205376482e-08,5.227063515221717227e-08,4.910424777777837890e-08,4.887694204799010372e-08,4.885794324545939296e-08,4.885651261206989407e-08,4.885651261206989407e-08,9.607431545630034213e-06,3.677564735310212510e-06,1.528968269731227218e-07,8.571832843308634352e-08,5.225867827228686866e-08,4.913027251569794883e-08,4.887931392845985335e-08,4.885839044329369874e-08,4.885660187400107393e-08,4.885651261206989407e-08
2.745000000000000000e+02,1.830000000000000071e+01,2.769381510711934433e-07,1.461348731853972250e-05,2.730379744007780361e-06,3.761405451458445650e-07,3.102688665912807199e-07,2.799158120777726424e-07,2.771786462505141330e-07,2.769587108472967373e-07,2.769394997701237580e-07,2.769382008091849465e-07,2.769381510711934433e-07,1.455423337367936295e-05,3.229070950547227754e-06,3.569293114313683592e-07,3.076142132053441552e-07,2.800209717365286755e-07,2.772021125904958427e-07,2.769623110785209389e-07,2.769399236532745069e-07,2.769382563203361778e-07,2.769381510711934433e-07
2.782500000000000000e+02,1.855000000000000071e+01,3.372209889026154564e-08,9.172414725311951644e-06,1.640942322427631394e-06,2.176029165693231695e-07,6.352588899207577208e-08,3.687720706490922968e-08,3.404911819078145984e-08,3.374444901201434358e-08,3.372355306037916659e-08,3.372215173687751780e-08,3.372209889026154564e-08,9.118927779995982129e-06,2.055051742949959403e-06,1.961402216152199240e-07,6.066794955148562696e-08,3.696156691734412418e-08,3.407050907984100150e-08,3.374785184558473366e-08,3.372395562724788905e-08,3.372220480553809488e-08,3.372209889026154564e-08
2.820000000000000000e+02,1.880000000000000071e+01,2.618044370122831192e-07,3.175321718821508158e-06,1.292663765998020046e-06,4.384084144501718430e-07,2.984915863299079550e-07,2.647327093035284817e-07,2.621213543935024522e-07,2.618263921166838151e-07,2.618058871855978846e-07,2.618044929675235603e-07,2.618044370122831192e-07,5.019639560781993218e-06,1.754441376803461831e-06,4.149509120657482520e-07,2.959160698632051883e-07,2.647970165297377574e-07,2.621313295253338925e-07,2.618295993289572463e-07,2.618061734010935800e-07,2.618045429275596684e-07,2.618044394547737734e-07
2.857500000000000000e+02,1.905000000000000071e+01,1.858901432741048065e-08,2.854000378851290142e-06,1.694888656273482163e-06,1.511903122663212532e-07,5.119607804244731149e-08,2.111211339036560619e-08,1.886929812357655244e-08,1.861072118594285709e-08,1.859054976585350084e-08,1.858909048870996662e-08,1.858901432741048065e-08,2.855675368331701534e-06,2.157334932646633587e-06,1.260809221442083758e-07,4.838154676780228303e-08,2.115607067262320232e-08,1.889102385590034751e-08,1.861372900216110208e-08,1.859095322090064301e-08,1.858912002064242165e-08,1.858901876830257915e-08
2.895000000000000000e+02,1.930000000000000071e+01,2.466719064510693470e-07,7.142227564771334912e-07,1.446779001458974349e-06,3.300201276629512181e-07,2.757027965867205502e-07,2.490132926470547234e-07,2.469734023903882737e-07,2.466950246251105872e-07,2.466733330876559374e-07,2.466719826123688363e-07,2.466719064510693470e-07,6.941752083004878173e-07,1.848412776576924653e-06,2.939178844687909947e-07,2.727162988709899381e-07,2.490382879861859999e-07,2.469935995676517781e-07,2.466978508088420201e-07,2.466737201114023217e-07,2.466720265772006114e-07,2.466719120021844701e-07
2.932500000000000000e+02,1.955000000000000071e+01,3.456982922072795882e-09,6.246288272262376544e-06,1.967502284608627089e-06,5.171644823389859465e-08,3.101651357907809053e-08,6.565870513814815320e-09,3.740630694003854544e-09,3.480384202985353587e-09,3.458479946799169011e-09,3.457067521067270251e-09,3.456982922072795882e-09,6.229878399468778050e-06,2.254781556307173961e-06,2.774877105812854159e-08,2.786385944139402905e-08,6.617545622450303045e-09,3.759033306770444995e-09,3.483479948867153439e-09,3.458848318798731779e-09,3.457113484300488906e-09,3.456989139321733370e-09
2.970000000000000000e+02,1.980000000000000071e+01,2.315403113637280812e-07,1.865665213836079014e-06,1.834854621981089070e-06,3.243949364618551636e-07,2.558288907332172678e-07,2.343830538495241461e-07,2.317898615220385666e-07,2.315613660772558590e-07,2.315418776663711959e-07,2.315404117278895074e-07,2.315403113637280812e-07,1.990726587979026773e-06,2.058437844801358088e-06,2.986918314846376377e-07,2.525007627378677935e-07,2.344169007747859952e-07,2.318064959936161812e-07,2.315642337833284129e-07,2.315422225016426445e-07,2.315404556927212825e-07,2.315403182471108339e-07
3.007500000000000000e+02,2.005000000000000071e+01,7.389947075898634088e-02,7.388351139059828876e-02,7.389884642192741382e-02,7.389960732861244885e-02,7.389947980062298860e-02,7.389947335275481866e-02,7.389947092124020400e-02,7.389947077397375497e-02,7.389947076034539264e-02,7.389947075906161400e-02,7.389947075898634088e-02,1.278883839204214834e-01,7.389905781457718759e-02,7.389955018030670841e-02,7.389947465008649130e-02,7.389947331342129611e-02,7.389947092326229483e-02,7.389947077818052878e-02,7.389947076055489172e-02,7.389947075910553720e-02,7.389947075899130913e-02
3.045000000000000000e+02,2.030000000000000071e+01,2.766660897910912589e-02,2.763451169083070216e-02,2.766359633298859366e-02,2.766642096432579342e-02,2.766660051541197651e-02,2.766660934645938721e-02,2.766660900428702732e-02,2.766660898326889911e-02,2.766660897960546497e-02,2.766660897913952172e-02,2.766660897910912589e-02,5.724606866185802390e-02,5.718637471985916348e-02,2.766636499727397752e-02,2.766659533766640741e-02,2.766660925232364981e-02,2.766660903611456099e-02,2.766660898508356212e-02,2.766660897978042571e-02,2.766660897915898185e-02,2.766660897911190492e-02
3.082500000000000000e+02,2.055000000000000071e+01,1.723412176273095286e-02,1.719655582528733032e-02,1.723030775696350603e-02,1.723382574714373353e-02,1.723410748977951754e-02,1.723412139793686904e-02,1.723412174283828202e-02,1.723412176334176635e-02,1.723412176294580531e-02,1.723412176274697824e-02,1.723412176273095286e-02,6.605099714796758281e-02,3.563560417554820225e-02,1.723377373439099677e-02,1.723410402735990957e-02,1.723412122523456866e-02,1.723412175599296076e-02,1.723412176381238642e-02,1.723412176302202906e-02,1.723412176276287525e-02,1.723412176273277779e-02
3.120000000000000000e+02,2.080000000000000071e+01,1.209057414133913287e-02,1.205031634619407876e-02,1.208636566588610836e-02,1.209022496064483636e-02,1.209055700867634614e-02,1.209057341612335308e-02,1.209057409925898795e-02,1.209057414020228358e-02,1.209057414141483967e-02,1.209057414134779782e-02,1.209057414133913287e-02,4.619262572528550631e-02,2.500236949058807015e-02,1.209017349759653609e-02,1.209055249758158451e-02,1.209057316242394438e-02,1.209057410318773070e-02,1.209057414035493577e-02,1.209057414155140231e-02,1.209057414135811075e-02,1.209057414134016503e-02
3.157500000000000000e+02,2.105000000000000071e+01,9.044013560805598193e-03,9.002165227887957977e-03,9.039571993653921014e-03,9.043632963435179958e-03,9.043994738251442261e-03,9.044012622595395956e-03,9.044013505613996903e-03,9.044013558635956990e-03,9.044013560799677581e-03,9.044013560809601934e-03,9.044013560805598193e-03,3.446661003515938404e-02,1.870510660313733434e-02,9.043576057743373670e-03,9.043991790445083875e-03,9.044012371766050815e-03,9.044013506554465093e-03,9.044013560205376931e-03,9.044013560900846654e-03,9.044013560821443157e-03,9.044013560806120344e-03
3.195000000000000000e+02,2.130000000000000071e+01,7.042693153296242931e-03,6.999801809166107322e-03,7.038098728502573814e-03,7.042291952697214523e-03,7.042673222497212657e-03,7.042692075398346990e-03,7.042693089505700638e-03,7.042693150449433337e-03,7.042693153237189474e-03,7.042693153297619434e-03,7.042693153296242931e-03,2.672653566665311037e-02,1.456750107632656145e-02,7.042250564096181990e-03,7.042669428178096810e-03,7.042691950210155580e-03,7.042693085116766109e-03,7.042693151361703596e-03,7.042693153283392099e-03,7.042693153305728399e-03,7.042693153296854421e-03
3.232500000000000000e+02,2.155000000000000071e+01,5.635147195873951680e-03,5.591524349281527806e-03,5.630445560246098193e-03,5.634731543857520245e-03,5.635126487727911727e-03,5.635146019990243567e-03,5.635147126050980490e-03,5.635147192551936274e-03,5.635147195776989311e-03,5.635147195872847528e-03,5.635147195873951680e-03,2.140032727262614065e-02,1.165845513871076322e-02,5.634684571057873778e-03,5.635121987372526502e-03,5.635145812423569649e-03,5.635147117009118613e-03,5.635147192992275011e-03,5.635147195824917986e-03,5.635147195880443882e-03,5.635147195874504189e-03
3.270000000000000000e+02,2.180000000000000071e+01,4.598973475575733431e-03,4.554812901692318131e-03,4.594193027000278637e-03,4.598547199721951355e-03,4.598952195967913673e-03,4.598972227656925212e-03,4.598973401318748322e-03,4.598973471904462679e-03,4.598973475450979925e-03,4.598973475573698601e-03,4.598973475575733431e-03,1.748145167868453420e-02,9.516039763212354868e-03,4.598511172738134999e-03,4.598946770462869309e-03,4.598971979566672877e-03,4.598973398464416967e-03,4.598973472160964963e-03,4.598973475499559121e-03,4.598973475580184732e-03,4.598973475576369208e-03
3.307500000000000000e+02,2.205000000000000071e+01,3.808340144902369519e-03,3.763770493758275201e-03,3.803499735545448016e-03,3.807905785977210716e-03,3.808318430497991628e-03,3.808338842172316781e-03,3.808340067271219313e-03,3.808340140965277548e-03,3.808340144756819715e-03,3.808340144899280411e-03,3.808340144902369519e-03,1.449349611471558059e-02,7.882029361185732830e-03,3.807861778159854320e-03,3.808313702734654558e-03,3.808338577252564847e-03,3.808340062935142243e-03,3.808340140817588829e-03,3.808340144780226338e-03,3.808340144902844834e-03,3.808340144903320148e-03
3.345000000000000000e+02,2.230000000000000071e+01,3.190240018284745249e-03,3.145350835286702968e-03,3.185352772509158006e-03,3.189799345424977357e-03,3.190217964247009461e-03,3.190238672739379583e-03,3.190239938018292910e-03,3.190240014140496502e-03,3.190240018122954529e-03,3.190240018280927990e-03,3.190240018284745249e-03,1.215535836571082252e-02,6.604044520750189384e-03,3.189751662425992750e-03,3.190212478416891602e-03,3.190238384790395915e-03,3.190239942191060076e-03,3.190240013599434949e-03,3.190240018126098281e-03,3.190240018285194542e-03,3.190240018285531078e-03
3.382500000000000000e+02,2.255000000000000071e+01,2.696019423580304532e-03,2.650875519393421521e-03,2.691094838913900798e-03,2.695573716833269545e-03,2.695997098761537900e-03,2.696018043896995092e-03,2.696019341211749413e-03,2.696019419270798655e-03,2.696019423405166416e-03,2.696019423575594324e-03,2.696019423580304532e-03,1.028720970721623898e-02,5.582712106901899750e-03,3.515357309511748032e-03,2.695993322211529854e-03,2.696017704497508279e-03,2.696019337148678353e-03,2.696019419558341648e-03,2.696019423404096092e-03,2.696019423580304532e-03,2.696019423580946813e-03
3.420000000000000000e+02,2.280000000000000071e+01,2.295424492377589991e-03,2.250074116549968806e-03,2.290469641613269297e-03,2.294974705273424270e-03,2.295401948069846019e-03,2.295423085023128723e-03,2.295424408306115382e-03,2.295424487934323923e-03,2.295424492192119862e-03,2.295424492372860701e-03,2.295424492377589991e-03,8.773844671948211743e-03,4.754467509631519345e-03,3.001200484057782881e-03,2.295397095427221916e-03,2.295422819069103428e-03,2.295424399947206765e-03,2.295424487676680624e-03,2.295424492164977945e-03,2.295424492375739475e-03,2.295424492378412250e-03
3.457500000000000000e+02,2.305000000000000071e+01,1.965384886682981953e-03,1.919864942570653765e-03,1.960405177762743461e-03,1.964931748090325420e-03,1.965362162091860345e-03,1.965383456599141977e-03,1.965384801212459367e-03,1.965384882129530587e-03,1.965384886488909764e-03,1.965384886677817248e-03,1.965384886682981953e-03,7.525680032876003005e-03,5.046224928897753183e-03,2.575528133095000838e-03,1.965356396700116900e-03,1.965383138314428721e-03,1.965384785990786053e-03,1.965384881213993844e-03,1.965384886433488819e-03,1.965384886679406255e-03,1.965384886683776457e-03
3.495000000000000000e+02,2.330000000000000071e+01,1.691506003157730543e-03,1.645845207649002974e-03,1.686505646301352532e-03,1.691050122886392183e-03,1.691483137182692208e-03,1.691504554613158058e-03,1.691505916563108662e-03,1.691505998516742645e-03,1.691506002956988126e-03,1.691506003152331216e-03,1.691506003157730543e-03,7.935220978080441065e-03,4.365764838761202263e-03,2.222207004524690433e-03,1.691476403228157595e-03,1.691504294456539804e-03,1.691505895466060942e-03,1.691505997182702128e-03,1.691506002974921914e-03,1.691506003153488277e-03,1.691506003158309073e-03
3.532500000000000000e+02,2.355000000000000071e+01,1.461196988760126618e-03,1.415423650767881278e-03,1.456179327862775711e-03,1.460738804275192072e-03,1.461173999550908478e-03,1.461195525242306881e-03,1.461196901259891046e-03,1.461196984056120120e-03,1.461196988553365361e-03,1.461196988754299682e-03,1.461196988760126618e-03,6.880469591400588392e-03,3.781985570041844751e-03,1.925310472061855273e-03,1.461166443144100479e-03,1.461195202180288338e-03,1.461196882111355207e-03,1.461196982561236259e-03,1.461196988524982683e-03,1.461196988754111898e-03,1.461196988760314619e-03
3.570000000000000000e+02,2.380000000000000071e+01,1.267015171784773280e-03,1.221182764519689002e-03,1.261983602318977622e-03,1.266555086127357354e-03,1.266992104883951772e-03,1.267013695949052937e-03,1.267015083746093201e-03,1.267015167020221463e-03,1.267015171573718148e-03,1.267015171778522421e-03,1.267015171784773280e-03,6.006748461913304603e-03,3.288937872999640483e-03,1.674872459177850683e-03,1.266984458419989981e-03,1.267013316327563095e-03,1.267015057345446342e-03,1.267015165100318207e-03,1.267015171487494369e-03,1.267015171775029338e-03,1.267015171785141042e-03
3.607500000000000000e+02,2.405000000000000071e+01,1.101301526518961736e-03,1.055371516844870764e-03,1.096260449714159518e-03,1.100839821519019419e-03,1.101278371113860802e-03,1.101300039496180567e-03,1.101301437749064704e-03,1.101301521696096755e-03,1.101301526303273591e-03,1.101301526512649944e-03,1.101301526518961736e-03,5.210634881120140838e-03,2.869226247257113550e-03,1.461320711176200505e-03,1.101269969719824177e-03,1.101299594257346484e-03,1.101301404792970036e-03,1.101301519407025696e-03,1.101301526179920224e-03,1.101301526509584038e-03,1.101301526518781541e-03
3.645000000000000000e+02,2.430000000000000071e+01,9.600426775121918919e-04,9.140377475718219685e-04,9.549905774544930389e-04,9.595795794283159923e-04,9.600194401930678672e-04,9.600411803212092641e-04,9.600425880622398891e-04,9.600426726441310763e-04,9.600426772940601726e-04,9.600426775058074590e-04,9.600426775121918919e-04,4.566233309458367189e-03,2.510921004349767234e-03,1.279157349768124570e-03,9.600111292295382924e-04,9.600406779501045873e-04,9.600425495832785525e-04,9.600426706500882331e-04,9.600426771548460116e-04,9.600426774996005099e-04,9.600426775120145164e-04
3.682500000000000000e+02,2.455000000000000071e+01,8.381516525546129715e-04,7.920724843918241793e-04,8.330893676802691170e-04,8.376872756484732762e-04,8.381283748021698191e-04,8.381501469971299259e-04,8.381515626453135649e-04,8.381516476662396282e-04,8.381516523333595089e-04,8.381516525481466813e-04,8.381516525547877449e-04,4.010049791784748782e-03,2.202283581646227034e-03,1.122126761037722841e-03,8.381193429233812229e-04,8.381496517516555216e-04,8.381515213418703689e-04,8.381516451108145726e-04,8.381516521547489103e-04,8.381516525381850317e-04,8.381516525540887597e-04
3.720000000000000000e+02,2.480000000000000071e+01,7.334627194792123651e-04,6.873194677054011385e-04,7.283920803156519307e-04,7.329973057849081255e-04,7.334393739048182493e-04,7.334612087798370907e-04,7.334626290634007001e-04,7.334627145514124435e-04,7.334627192543901426e-04,7.334627194728283658e-04,7.334627194792123651e-04,3.532350203237293821e-03,1.936348182242522567e-03,9.871410712416826654e-04,7.334294234522007816e-04,7.334606529112352915e-04,7.334625810963754915e-04,7.334627124462272767e-04,7.334627190407831242e-04,7.334627194607503536e-04,7.334627194788672635e-04
3.757500000000000000e+02,2.505000000000000071e+01,6.423398374603530355e-04,5.961676959839556748e-04,6.372622635664700660e-04,6.418736563997436400e-04,6.423164269249231288e-04,6.423383196594540734e-04,6.423397465503958475e-04,6.423398324904635182e-04,6.423398372325799400e-04,6.423398374538696149e-04,6.423398374606942339e-04,3.120402946772820284e-03,1.705742975815766624e-03,8.697780898723238632e-04,6.990632371226214361e-04,6.423378473338121506e-04,6.423396939583562917e-04,6.423398299327509045e-04,6.423398370442192197e-04,6.423398374403909220e-04,6.423398374598411837e-04
3.795000000000000000e+02,2.530000000000000071e+01,5.636836190593910332e-04,5.174559836636323171e-04,5.585994774652769607e-04,5.632165519814654820e-04,5.636601468584695115e-04,5.636820946114017494e-04,5.636835277540564295e-04,5.636836140642115245e-04,5.636836188294577733e-04,5.636836190526333095e-04,5.636836190595600603e-04,2.760798163044972994e-03,1.506220535194355151e-03,8.500253054191510369e-04,6.144915975725926413e-04,5.636815422673948457e-04,5.636834771878096017e-04,5.636836107762152387e-04,5.636836185885429548e-04,5.636836190360767834e-04,5.636836190583774126e-04
3.832500000000000000e+02,2.555000000000000071e+01,4.947289053595904087e-04,4.485108420553687923e-04,4.896386035857708046e-04,4.942613227678729383e-04,4.947053825944691414e-04,4.947273761892839695e-04,4.947288138706441071e-04,4.947289003324215149e-04,4.947289051274512310e-04,4.947289053523883789e-04,4.947289053595904087e-04,2.447155785219209002e-03,1.331781474474905743e-03,7.522304242394862051e-04,5.401195578383274345e-04,4.947267223491520847e-04,4.947287570655619846e-04,4.947288962527353817e-04,4.947289048356861381e-04,4.947289053336296214e-04,4.947289053582504433e-04
3.870000000000000000e+02,2.580000000000000071e+01,4.350267078344252202e-04,3.887492876260294130e-04,4.299313618502014823e-04,4.345583873989933461e-04,4.350031586599293200e-04,4.350251735793084955e-04,4.350266159959098578e-04,4.350267027742463276e-04,4.350267076000576276e-04,4.350267078274440424e-04,4.350267078345914284e-04,2.175386157491059763e-03,1.287614469722462391e-03,6.672400667926143419e-04,4.756932292657832387e-04,4.350244165168403875e-04,4.350265620961867941e-04,4.350266981080044338e-04,4.350267072890635044e-04,4.350267078111546637e-04,4.350267078330954463e-04
3.907500000000000000e+02,2.605000000000000071e+01,3.823614626632588403e-04,3.360390215519430093e-04,3.772631295563233750e-04,3.818924420234920771e-04,3.823379252704248491e-04,3.823599234714782449e-04,3.823613707096641450e-04,3.823614575771253944e-04,3.823614624268250836e-04,3.823614626561592676e-04,3.823614626632588403e-04,1.936250728187693558e-03,1.143841973671084556e-03,5.927610803033010354e-04,4.189001463792952859e-04,3.823590948248436453e-04,3.823613100533329503e-04,3.823614529600620439e-04,3.823614620687070887e-04,3.823614626361812705e-04,3.823614626614426932e-04
3.945000000000000000e+02,2.630000000000000071e+01,3.366992742729295459e-04,2.904421834591766919e-04,3.315995388102710526e-04,3.362295709456272113e-04,3.366756792446027680e-04,3.366977310503431508e-04,3.366991820076170767e-04,3.366992691790121790e-04,3.366992740357550623e-04,3.366992742658717693e-04,3.366992742729295459e-04,1.727057580351208004e-03,1.017136873519841177e-03,5.280108876867503674e-04,3.696245877600986044e-04,3.366968744114989809e-04,3.366991138965168750e-04,3.366992638544856606e-04,3.366992736200021268e-04,3.366992742401026689e-04,3.366992742707958361e-04
3.982500000000000000e+02,2.655000000000000071e+01,2.961859417101571443e-04,2.498543139736670898e-04,2.910810418465892909e-04,2.957156710282525460e-04,2.961622982359589742e-04,2.961843966267900682e-04,2.961858490813030131e-04,2.961859365914502537e-04,2.961859414707867177e-04,2.961859417029727871e-04,2.961859417099938635e-04,1.721752656412484919e-03,9.059670764593971172e-04,4.707502122119948070e-04,3.259437314260321336e-04,2.961834525962609723e-04,2.961857739490247388e-04,2.961859306504584688e-04,2.961859410150684637e-04,2.961859416755414963e-04,2.961859417080344933e-04
4.020000000000000000e+02,2.680000000000000071e+01,2.610944736818549342e-04,2.147119002768777571e-04,2.559856822911279702e-04,2.606238752903426758e-04,2.610707824185015897e-04,2.610929247727603627e-04,2.610943806867563333e-04,2.610944685346302738e-04,2.610944734404949423e-04,2.610944736740533948e-04,2.610944736813673142e-04,1.546675466926246542e-03,8.089086943795971169e-04,4.209544874963898494e-04,2.880702673151848241e-04,2.610919766292473334e-04,2.610942994331290259e-04,2.610944621237196801e-04,2.610944730014961158e-04,2.610944736426847154e-04,2.610944736792544210e-04
4.057500000000000000e+02,2.705000000000000071e+01,2.297779062652716413e-04,1.833337474274973774e-04,2.246649275219599420e-04,2.293067710163530608e-04,2.297541685978664176e-04,2.297763562128724349e-04,2.297778129758940350e-04,2.297779011029783868e-04,2.297779060240807850e-04,2.297779062578254763e-04,2.297779062652716413e-04,1.388182096315453617e-03,7.231068005154860914e-04,3.767034859729565801e-04,2.543088619718450482e-04,2.297753214983621543e-04,2.297777315361088893e-04,2.297778941031023662e-04,2.297779055293967657e-04,2.297779062210802926e-04,2.297779062625197736e-04
4.095000000000000000e+02,2.730000000000000071e+01,2.026629449132125540e-04,1.561919575901414277e-04,1.975462767380142814e-04,2.021913700909645773e-04,2.026391714567660305e-04,2.026613913144490549e-04,2.026628515212869591e-04,2.026629397282848715e-04,2.026629446704664638e-04,2.026629449056317853e-04,2.026629449130512789e-04,1.249116729824586601e-03,6.482000255691908967e-04,3.382015240515601727e-04,2.250416102951408287e-04,2.078627415683339304e-04,2.026627779777665644e-04,2.026629321662195855e-04,2.026629441990067599e-04,2.026629448659536992e-04,2.026629449103093045e-04
4.132500000000000000e+02,2.755000000000000071e+01,1.783154736741578833e-04,1.317890174662999397e-04,1.731976147807929125e-04,1.778435335288399343e-04,1.782916783575578612e-04,1.783139164580160689e-04,1.783153799854138646e-04,1.783154684654582008e-04,1.783154734292866214e-04,1.783154736666011297e-04,1.783154736739970961e-04,1.127091657685105365e-03,5.815749367947916542e-04,3.038260121824765321e-04,1.987990577167209885e-04,1.829990594647773277e-04,1.783152954652739543e-04,1.783154611029203753e-04,1.783154728983838528e-04,1.783154736275310642e-04,1.783154736709422481e-04
4.170000000000000000e+02,2.780000000000000071e+01,1.572986002859726195e-04,1.107231906863877311e-04,1.521772889674108484e-04,1.568262950796441696e-04,1.572747959908551779e-04,1.572970394664527382e-04,1.572985063315650517e-04,1.572985950585161310e-04,1.572986000398633884e-04,1.572986002784370349e-04,1.572986002856519667e-04,1.017750396711898783e-03,5.232272271027292240e-04,2.739922748452093375e-04,1.827594406935597454e-04,1.615120429960920057e-04,1.572984135208038594e-04,1.572985870512276952e-04,1.572985994482391995e-04,1.572986002340251324e-04,1.572986002826056568e-04
4.207500000000000000e+02,2.805000000000000071e+01,1.383000811997123734e-04,9.168148913427226205e-05,1.331801805825068427e-04,1.378274190045803609e-04,1.382762366295136474e-04,1.382985176812092027e-04,1.382999870295591443e-04,1.383000759709782069e-04,1.383000809519740473e-04,1.383000811920355444e-04,1.383000811995524536e-04,9.223248952950265653e-04,4.715985171490697089e-04,2.575822711496414917e-04,1.616036201576547936e-04,1.420988300867090934e-04,1.382998846043937086e-04,1.383000681071654700e-04,1.383000802864871488e-04,1.383000811435754207e-04,1.383000811958739454e-04
4.245000000000000000e+02,2.830000000000000071e+01,1.219768695892147761e-04,7.532012539188836413e-05,1.168528791361931772e-04,1.215041125720346281e-04,1.219529911206696399e-04,1.219753049399382197e-04,1.219767751810184683e-04,1.219768643395540710e-04,1.219768693396260963e-04,1.219768695813951847e-04,1.219768695890551951e-04,8.439928055589095146e-04,4.262188482202311588e-04,2.334093883120248562e-04,1.433656094347683099e-04,1.254096226704520291e-04,1.219766641868242859e-04,1.219768556904444307e-04,1.219768686819822486e-04,1.219768695292113551e-04,1.219768695858635207e-04
4.282500000000000000e+02,2.855000000000000071e+01,1.071057176829281403e-04,6.042739951821704829e-05,1.019786534692953905e-04,1.066326506825461789e-04,1.070818048229786747e-04,1.071041542863070204e-04,1.071056230498181711e-04,1.071057124345409526e-04,1.071057174322313245e-04,1.071057176752830106e-04,1.071057176830874231e-04,7.700624697480891283e-04,3.855527125017686827e-04,2.115235412338748030e-04,1.268279446862235723e-04,1.102153502988177045e-04,1.071055091761258623e-04,1.071057032036740138e-04,1.071057167037133977e-04,1.071057176190593895e-04,1.071057176794241208e-04
4.320000000000000000e+02,2.880000000000000071e+01,9.441221927113948404e-05,4.770057377579351376e-05,8.929047096626274108e-05,9.393908410441213807e-05,9.438827044101179363e-05,9.441065186013332129e-05,9.441212456904950982e-05,9.441221400124676685e-05,9.441221902023764568e-05,9.441221926318949030e-05,9.441221927145748054e-05,7.034155135604783097e-04,3.502739177525713253e-04,1.926607251427627193e-04,1.126612597371776456e-04,9.723630823265553365e-05,9.441200169360807999e-05,9.441220406057296733e-05,9.441221821458514458e-05,9.441221920197452762e-05,9.441221926716448717e-05
4.357500000000000000e+02,2.905000000000000071e+01,8.273909207832182318e-05,3.599799421565437848e-05,7.761159185565572516e-05,8.226560989346784079e-05,8.271513223220814423e-05,8.273752127342778786e-05,8.273899720796731741e-05,8.273908678438270797e-05,8.273909182557933478e-05,8.273909206990765538e-05,8.273909207832182318e-05,6.454484079289056790e-04,3.331925994525863151e-04,1.755006873011558588e-04,9.968699219512580395e-05,8.531076664624935395e-05,8.273887356878612172e-05,8.273907620857007565e-05,8.273909096908074691e-05,8.273909201100849433e-05,8.273909207387659427e-05
4.395000000000000000e+02,2.930000000000000071e+01,7.286286155131826492e-05,2.609569231127840071e-05,6.773141871324696902e-05,7.238912330782228718e-05,7.283887040951700050e-05,7.286128754421424805e-05,7.286276667951343546e-05,7.286285623486971671e-05,7.286286129669696258e-05,7.286286154275690313e-05,7.286286155115972746e-05,5.932346932715556066e-04,3.041733132092056717e-04,1.607599418360403749e-04,8.865957980343150944e-05,7.521132897281953471e-05,7.286263532789476671e-05,7.286284553411587575e-05,7.286286039236323933e-05,7.286286147822959439e-05,7.286286154624487638e-05
4.432500000000000000e+02,2.955000000000000071e+01,6.367573329834960304e-05,1.688551840361422372e-05,5.853944812100387619e-05,6.320170744505141302e-05,6.365171096958874828e-05,6.367415589481591003e-05,6.367563816219062899e-05,6.367572798049201213e-05,6.367573304244888792e-05,6.367573328964011212e-05,6.367573329834960304e-05,5.451410582908175571e-04,2.783760192161584962e-04,1.472876580418920416e-04,7.845382952083108290e-05,6.582679294185008248e-05,6.367549760017052998e-05,6.367571655110451927e-05,6.367573208187107922e-05,6.367573322677342164e-05,6.367573329312391120e-05
4.470000000000000000e+02,2.980000000000000071e+01,5.599246866474020379e-05,9.181837608272880942e-06,5.085405224320139431e-05,5.551818805730978875e-05,5.596842137619983265e-05,5.599089018502320599e-05,5.599237333060354136e-05,5.599246332372028687e-05,5.599246840752843075e-05,5.599246865603992859e-05,5.599246866426564172e-05,5.094085810120479747e-04,2.557664812657161257e-04,1.358186621836228556e-04,6.986899261552599106e-05,5.796885703798868462e-05,5.643615041674235479e-05,5.599245246925682032e-05,5.599246739592369035e-05,5.599246858675410395e-05,5.599246865952004138e-05
4.507500000000000000e+02,3.005000000000000071e+01,4.874276138021130798e-05,1.914078992797786922e-06,4.359989685660624727e-05,4.826841699295456972e-05,4.871869359025009726e-05,4.874117986058044239e-05,4.874266581022652743e-05,4.874275601527864129e-05,4.874276112181837799e-05,4.874276137183527021e-05,4.874276138021130798e-05,4.746246881144653524e-04,2.351892349485488034e-04,1.252030304429680796e-04,6.182264827767522636e-05,5.121632282683103501e-05,4.914381231697517347e-05,4.874274436120420729e-05,4.874276010705322213e-05,4.874276129676698881e-05,4.874276137467996599e-05
4.545000000000000000e+02,3.030000000000000071e+01,4.277035044944137680e-05,4.074335338838897378e-06,3.762354370570047284e-05,4.229623753687198381e-05,4.274626102202627964e-05,4.276876806598552204e-05,4.277025466642789812e-05,4.277034506528070308e-05,4.277035019142106677e-05,4.277035044107229149e-05,4.277035044928346953e-05,4.490657598958138733e-04,2.173592103645212979e-04,1.162511435614767074e-04,5.515183202774293477e-05,4.504628488267122720e-05,4.313237145805862757e-05,4.277033244912969995e-05,4.277034912254745302e-05,4.277035035959219429e-05,4.277035044375671508e-05
4.582500000000000000e+02,3.055000000000000071e+01,3.703354933054410898e-05,9.825287336055227807e-06,3.188325359608658706e-05,3.655907993572117580e-05,3.700944075126928046e-05,3.703196401286552451e-05,3.703345348536765479e-05,3.703354393267601626e-05,3.703354907066253553e-05,3.703354932202340477e-05,3.703354933022853161e-05,4.185761124194420672e-04,2.018594348678558973e-04,1.078860123687663201e-04,4.968074713927834795e-05,3.912823712888880611e-05,3.736099861157982240e-05,3.703353033173361567e-05,3.703354800494296076e-05,3.703354923460726002e-05,3.703354932423248024e-05
4.620000000000000000e+02,3.080000000000000071e+01,3.239822611651757648e-05,1.445415781243810608e-05,2.724483768150710869e-05,3.192349885808623398e-05,3.237411265573016150e-05,3.239663811944964138e-05,3.239813004454527239e-05,3.239822070041192251e-05,3.239822585680563323e-05,3.239822610768705472e-05,3.239822611572913788e-05,3.929325727141595964e-04,1.878912637549628919e-04,1.009000484471394340e-04,4.440252687799736654e-05,3.433472853904515233e-05,3.269505843732356114e-05,3.239820638471764227e-05,3.239822473627555256e-05,3.239822601906646300e-05,3.239822610973699642e-05
4.657500000000000000e+02,3.105000000000000071e+01,2.784467967351038462e-05,1.902492819445536761e-05,2.268950814933504473e-05,2.737060238172137159e-05,2.782054605405631949e-05,2.784308874104124965e-05,2.784458374064957101e-05,2.784467424146918810e-05,2.784467941189995254e-05,2.784467966500016667e-05,2.784467967287999898e-05,3.690269428679772705e-04,1.750816813776262775e-04,9.426463229001410605e-05,3.928014167586930217e-05,2.964113840128966887e-05,2.811439318616528596e-05,2.784465957915002182e-05,2.784467822109969331e-05,2.784467957012698441e-05,2.784467966626094133e-05
4.695000000000000000e+02,3.130000000000000071e+01,2.425578073895076159e-05,2.262910770417782429e-05,1.909787782945005028e-05,2.378116908006888995e-05,2.423164538142778254e-05,2.425418720529490116e-05,2.425568455585466016e-05,2.425577530465505475e-05,2.425578047621437539e-05,2.425578073044490417e-05,2.425578073895076159e-05,3.479298697573680378e-04,1.641180017201656933e-04,9.028541372083416928e-05,3.518826329650968568e-05,2.592814679518305781e-05,2.450146830456497200e-05,2.425575981187178657e-05,2.425577921057478099e-05,2.425578063010732941e-05,2.425578073154751745e-05
4.732500000000000000e+02,3.155000000000000071e+01,2.062880092141035275e-05,2.626960663184927847e-05,1.546848001878369896e-05,2.015371737824971801e-05,2.060464646681021649e-05,2.062720621697579820e-05,2.062870444385584090e-05,2.062879546833050107e-05,2.062880065627432222e-05,2.062880091227858881e-05,2.062880092078057698e-05,3.340701153015656634e-04,1.541344876206319136e-04,8.489152830191893284e-05,3.111441460895768789e-05,2.219121970087345203e-05,2.085320615655450289e-05,2.062877983931713844e-05,2.062879933941103714e-05,2.062880080742075158e-05,2.062880091369558684e-05
4.770000000000000000e+02,3.180000000000000071e+01,1.785973865449086756e-05,2.905067025526055215e-05,1.269727266153092893e-05,1.738432585651683020e-05,1.783556074986284175e-05,1.785814140369962943e-05,1.785964187950268785e-05,1.785973320313694377e-05,1.785973838788790133e-05,1.785973864536278652e-05,1.785973865417610673e-05,3.170258616974675251e-04,1.455561709147918683e-04,8.055553986779561348e-05,2.794886730714234502e-05,1.932467369087387954e-05,1.806528589605999719e-05,1.785971675559101912e-05,1.785973705235498009e-05,1.785973853472412899e-05,1.785973864614969029e-05
4.807500000000000000e+02,3.204999999999999716e+01,1.495902008651635008e-05,3.196200418864737064e-05,9.794655295646334994e-06,1.448320696524357645e-05,1.493482141879064354e-05,1.495742058083454413e-05,1.495892306985115099e-05,1.495901461933292888e-05,1.495901981922203894e-05,1.495902007723420560e-05,1.495902008604437824e-05,3.006101754534046093e-04,1.375109232862689482e-04,7.627412549124572662e-05,2.469807269699145541e-05,1.633753245948344911e-05,1.514784816508699977e-05,1.500290230438522196e-05,1.495901855480509594e-05,1.495901996160070490e-05,1.495902007849280169e-05
4.845000000000000000e+02,3.229999999999999716e+01,1.283281848625310500e-05,3.406032448275400279e-05,7.666768428175176840e-06,1.235682013705833992e-05,1.280860140358294985e-05,1.283121716994169734e-05,1.283272137954124783e-05,1.283281299721079242e-05,1.283281821699891547e-05,1.283281847665935065e-05,1.283281848609582962e-05,2.894626112967099620e-04,1.313495986434033821e-04,7.292751854395116058e-05,2.226005680214549349e-05,1.413475506592450059e-05,1.300683453896334948e-05,1.287285526771274399e-05,1.283281685437140925e-05,1.283281836043338937e-05,1.283281847760299956e-05
4.882500000000000000e+02,3.254999999999999716e+01,1.050178813306295913e-05,3.641173487310868921e-05,5.334246577396997965e-06,1.002541866978709482e-05,1.047756744202185061e-05,1.050018484826632829e-05,1.050169078036588666e-05,1.050178262197817942e-05,1.050178786199765054e-05,1.050178812394359236e-05,1.050178813259126851e-05,2.767192907591655283e-04,1.249514587690437131e-04,6.950431571580937553e-05,1.965219908013844639e-05,1.173605198277737364e-05,1.071948043147525270e-05,1.053793309744045929e-05,1.050178641689251167e-05,1.050178800287613983e-05,1.050178812410082370e-05
4.920000000000000000e+02,3.279999999999999716e+01,8.880013633713347757e-06,3.805159533744411585e-05,3.711147638572272125e-06,8.403314970770154081e-06,8.855812513040348365e-06,8.878408304294803927e-06,8.879916231387534093e-06,8.880008105610032884e-06,8.880013362243989195e-06,8.880013625067826460e-06,8.880013633556157077e-06,2.649861949067273004e-04,1.202756526387542335e-04,6.691479463050208163e-05,1.778542040093889059e-05,1.013952384084406849e-05,9.080500790743159851e-06,8.912707234568330314e-06,8.880011837174084916e-06,8.880013504973680854e-06,8.880013624124678991e-06
4.957500000000000000e+02,3.304999999999999716e+01,6.996119027254112756e-06,3.995150263222333598e-05,1.828144994180881842e-06,6.519128736079042604e-06,6.971889583010706621e-06,6.994513211797506372e-06,6.996021386348843623e-06,6.996113494399921371e-06,6.996118753958838303e-06,6.996119018139031968e-06,6.996119026939800005e-06,2.554028242815410319e-04,1.152695916109626088e-04,6.422125792612873166e-05,1.568691831640623324e-05,8.194168105331488952e-06,7.181145258167378166e-06,7.025753002478507666e-06,6.996117150961827491e-06,6.996118890999367103e-06,6.996119017824719217e-06
4.995000000000000000e+02,3.329999999999999716e+01,5.770355570386930825e-06,4.119148329104573204e-05,6.007346619026095054e-07,5.293209640874302134e-06,5.746105635555209062e-06,5.768748437387719781e-06,5.770257680392372187e-06,5.770350057000148489e-06,5.770355295102550268e-06,5.770355561273635582e-06,5.770355570229805366e-06,2.517202146371412671e-04,1.110712511392735423e-04,6.223368507004169560e-05,1.426724568649938467e-05,6.913591121701790143e-06,5.941886428686467817e-06,5.797277803835079208e-06,5.770353664293994444e-06,5.770355428973721489e-06,5.770355560173754830e-06
5.032500000000000000e+02,3.354999999999999716e+01,4.237571703956504588e-06,4.195429141514081653e-05,9.335079138853765926e-07,3.760165828979750874e-06,4.213373374876043348e-06,4.235964694090405324e-06,4.237473545358718183e-06,4.237566161050195441e-06,4.237571427620246329e-06,4.237571695001889957e-06,4.237571703799406234e-06,2.430883117979447232e-04,1.068021138768917200e-04,6.003168292621597984e-05,1.256354209819830916e-05,5.332457479197865837e-06,4.397132234176499264e-06,4.262089299130424931e-06,4.237569716817601658e-06,4.237571555969719035e-06,4.237571693273806372e-06
5.070000000000000000e+02,3.379999999999999716e+01,3.322833936918138022e-06,4.284842569198211916e-05,1.849541322685921148e-06,2.845197503090725945e-06,3.298591276953243860e-06,3.321224566653356776e-06,3.322735719299320316e-06,3.322828369419491025e-06,3.322833660153217565e-06,3.322833927336605931e-06,3.322833936603989595e-06,2.436493549150030649e-04,1.036107416311564221e-04,5.851767812048779091e-05,1.162766776976949549e-05,4.374569899820866174e-06,3.471791100813508503e-06,3.345219456828341496e-06,3.322831939090086721e-06,3.322833782985321787e-06,3.322833925608788314e-06
5.107500000000000000e+02,3.404999999999999716e+01,2.065858838091196190e-06,4.400610232411056820e-05,3.107662905705935812e-06,1.588018190254710219e-06,2.041586726213566640e-06,2.064247816033854521e-06,2.065760383544604654e-06,2.065853247009761114e-06,2.065858561835234538e-06,2.065858828353919728e-06,2.065858837934143577e-06,2.372642790059303897e-04,1.007459136966836735e-04,5.672019174420325744e-05,1.022393961833507013e-05,3.079229099846364942e-06,2.205409759640859224e-06,2.086353958511772333e-06,2.065856753371674800e-06,2.065858682922981132e-06,2.065858825998126708e-06
5.145000000000000000e+02,3.429999999999999716e+01,1.395479001373558869e-06,4.408209226285375186e-05,3.779061616290379886e-06,9.174570669239786996e-07,1.371169149979553262e-06,1.393865987115333358e-06,1.395380306398195420e-06,1.395473384901687359e-06,1.395478722952582698e-06,1.395478991480427709e-06,1.395479001059491123e-06,2.308527226213118600e-04,9.816708884219313435e-05,5.556838889724588905e-05,9.424057759759111655e-06,2.374928298685583245e-06,1.526687333377791552e-06,1.414298305066051680e-06,1.395476851894529061e-06,1.395478839471682813e-06,1.395478988810852604e-06
5.182500000000000000e+02,3.454999999999999716e+01,3.552230079627557295e-07,4.531676369706593842e-05,4.816113151725103712e-06,1.229594612635450247e-07,3.308981423334164293e-07,3.536082282669512533e-07,3.551241222922908372e-07,3.552173850283757798e-07,3.552227278444978500e-07,3.552229980706872254e-07,3.552230076487218113e-07,2.235488643832808620e-04,9.543772206338541639e-05,5.410280265200770935e-05,8.269153192930454673e-06,1.304759782975552193e-06,4.790324425449984017e-07,3.725564439165439748e-07,3.590600422657896022e-07,3.552228506317611010e-07,3.552229950873649756e-07
5.220000000000000000e+02,3.479999999999999716e+01,1.231274700124694621e-07,4.564268959752617807e-05,5.296444994592860563e-06,6.014525028056494048e-07,1.474877230071555536e-07,1.247424186941989285e-07,1.232265098600142181e-07,1.231331159615571636e-07,1.231277516740657349e-07,1.231274799035957744e-07,1.231274703264734695e-07,2.245477892408351652e-04,9.354585392674227774e-05,5.330096720798248902e-05,7.688139931819627443e-06,7.997050896016193172e-07,5.867082643146216763e-09,1.015095316247661482e-07,1.196472251025630455e-07,1.231276345505702890e-07,1.231274827296318410e-07
5.257500000000000000e+02,3.504999999999999716e+01,9.930559720071015503e-07,4.658731435015217039e-05,6.168122018982743197e-06,1.471507210143020365e-06,1.017447593920939906e-06,9.946685960053005086e-07,9.931551799439290852e-07,9.930616236018273755e-07,9.930562556857590326e-07,9.930559826823361351e-07,9.930559724780679626e-07,2.193280277534179158e-04,9.138421946007377556e-05,5.214956907639945951e-05,6.726741410098568781e-06,9.383132876351850323e-08,8.816139417329014185e-07,9.731703122500186541e-07,9.899108852883618143e-07,9.930561457936395026e-07,9.930559856651222130e-07
5.295000000000000000e+02,3.529999999999999716e+01,1.320469311216490458e-06,4.706994086367241229e-05,6.497088207564371396e-06,1.799032676357535786e-06,1.344888760569993374e-06,1.322084731198190251e-06,1.320568667599539933e-06,1.320474986091364996e-06,1.320469595501804795e-06,1.320469321890925232e-06,1.320469311530444490e-06,2.278617114890569802e-04,8.986400081067142764e-05,5.151176787605859126e-05,6.324509153083956030e-06,4.421591878672828571e-07,1.206577256946840634e-06,1.302128213732429763e-06,1.317621544536805970e-06,1.320469493623743500e-06,1.320469324873487905e-06
5.332500000000000000e+02,3.554999999999999716e+01,2.056507341233608695e-06,4.782746105954744861e-05,7.234500974460929365e-06,2.535005649723549446e-06,2.080951456236369782e-06,2.058124731502981153e-06,2.056606725705451465e-06,2.056513036921953420e-06,2.056507626912735229e-06,2.056507352064300931e-06,2.056507341547541975e-06,2.216125089468662238e-04,8.854398280232164437e-05,5.051420300635450875e-05,5.516169820558088850e-06,1.196786256903955503e-06,1.947937586498899219e-06,2.039515894572736120e-06,2.053923230537078739e-06,2.056507530064372092e-06,2.056507355203632038e-06
5.370000000000000000e+02,3.579999999999999716e+01,2.265263716395658648e-06,4.769637438258261217e-05,7.369263050928334888e-06,2.743902640976800030e-06,2.289721534113188428e-06,2.266883444679820100e-06,2.265363262485355681e-06,2.265269435919846358e-06,2.265264000802294786e-06,2.265263727382669967e-06,2.265263716709573294e-06,2.174968668770332837e-04,8.732509457324254265e-05,5.005859789768828279e-05,5.243323170967595628e-06,1.422174708883945228e-06,2.161408122651275368e-06,2.249468355380174116e-06,2.262913408833026311e-06,2.265263908511399621e-06,2.265263730835730643e-06
5.407500000000000000e+02,3.604999999999999716e+01,2.896038812747517233e-06,4.843023652208399793e-05,8.003351945322794049e-06,3.374802229373032255e-06,2.920518671514945950e-06,2.897654664035976124e-06,2.896138362424852806e-06,2.896044553004026831e-06,2.896039099964376602e-06,2.896038823733954687e-06,2.896038812904466508e-06,2.386752310693461803e-04,8.648968785183898248e-05,4.920923611773949215e-05,4.555916271991248904e-06,2.054728145848394471e-06,2.796355216706243992e-06,2.881304398113401954e-06,2.893895856056479888e-06,2.896039012072878662e-06,2.896038827814631201e-06
5.445000000000000000e+02,3.629999999999999716e+01,3.011503204533568992e-06,4.802094354609174703e-05,8.117202171706032785e-06,3.490377236197868673e-06,3.036002620729757003e-06,3.013122907941082597e-06,3.011602909207559877e-06,3.011508953940581872e-06,3.011503493620420458e-06,3.011503215833381108e-06,3.011503205161336450e-06,2.315363881979758402e-04,8.549341954235970475e-05,4.894629877891335532e-05,4.390511434915140655e-06,2.184445604282245398e-06,2.915530011674024346e-06,2.997709637443131031e-06,3.009544086011469872e-06,3.011503405419112171e-06,3.011503220384694116e-06
5.482500000000000000e+02,3.654999999999999716e+01,3.559512846785971807e-06,4.864348361047299236e-05,8.656619034420433761e-06,4.038484761031486386e-06,3.584029595734268515e-06,3.561135199864718127e-06,3.559612744630087736e-06,3.559518616672166544e-06,3.559513138528843733e-06,3.559512857928383602e-06,3.559512847099842407e-06,2.686950544643562579e-04,8.433246778365765324e-05,4.821954842832050503e-05,3.797307609242159112e-06,2.745106951261860341e-06,3.466834597645285397e-06,3.546554130600159587e-06,3.557716754157131647e-06,3.559513054725350837e-06,3.559512862322574539e-06
5.520000000000000000e+02,3.679999999999999716e+01,3.601620882101094338e-06,4.880713576674397969e-05,8.650113849321173861e-06,4.080679815736650049e-06,3.626153013411465126e-06,3.603246523514159973e-06,3.601720951751448293e-06,3.601626670608544821e-06,3.601621176030348037e-06,3.601620893713889364e-06,3.601620882571883297e-06,2.575721001381677975e-04,8.347793795898890738e-05,4.801479390569962213e-05,3.715162317957980728e-06,2.798365004781706662e-06,3.511853339102455020e-06,3.589402800749679519e-06,3.599969426700484492e-06,3.601242196236289262e-06,3.601620897323271241e-06
5.557500000000000000e+02,3.704999999999999716e+01,4.084548649022056103e-06,4.950896048597708336e-05,9.139226873533616422e-06,4.563361178695592561e-06,4.109094411050381014e-06,4.086175747971279290e-06,4.084648870322209072e-06,4.084554451936378700e-06,4.084548943098733344e-06,4.084548660477550757e-06,4.084548649178980814e-06,2.546455656712526901e-04,8.236067273124876359e-05,4.741027877641800821e-05,3.201146679325278616e-06,3.291152722686715611e-06,3.997375830128155065e-06,4.072987229721308646e-06,4.083025412180340919e-06,4.084206182451496919e-06,4.084548664871439303e-06
5.595000000000000000e+02,3.729999999999999716e+01,4.068971444605101375e-06,4.911755881530599727e-05,9.118679413534792256e-06,4.547955636622254035e-06,4.093529305897481133e-06,4.070601622913000504e-06,4.069071690806920156e-06,4.068977263986592347e-06,4.068971740870228843e-06,4.068971456374108334e-06,4.068971444918941481e-06,2.459912031791319765e-04,8.229697523434571197e-05,4.729905327354978561e-05,3.185105820890673510e-06,3.284411428789930862e-06,3.984103630544693364e-06,4.057990624016415310e-06,4.067074747255500259e-06,4.068662207364558240e-06,4.068971461238630408e-06
5.632500000000000000e+02,3.754999999999999716e+01,4.500719066817246482e-06,4.974208536410995845e-05,9.557097844209529438e-06,4.979855296270724436e-06,4.525287647806850001e-06,4.502351975286147466e-06,4.500819139117878437e-06,4.500724903154631981e-06,4.500719363545590011e-06,4.500719078272121955e-06,4.500719066817246482e-06,2.368629364573752235e-04,8.269947433567165446e-05,4.674526024766499860e-05,2.730011033199197387e-06,3.723991842906507043e-06,4.417873187983205266e-06,4.489491659365212110e-06,4.498971899890868872e-06,4.500439303615023096e-06,4.500719084234933207e-06
5.670000000000000000e+02,3.779999999999999716e+01,4.439777149208875198e-06,4.867113462045311305e-05,9.501602246403718458e-06,4.919048428104031482e-06,4.464337438205652230e-06,4.441412479833403767e-06,4.439877462624317732e-06,4.439782984159354360e-06,4.439777447656565167e-06,4.439777161134230040e-06,4.439777149208875198e-06,2.283264762493583048e-04,8.209835123501595144e-05,4.671201889383144160e-05,2.766720999603702575e-06,3.669513666144113337e-06,4.358742959500796331e-06,4.429083026425859073e-06,4.438163379154738050e-06,4.439523526415941052e-06,4.439777167410732320e-06
5.707500000000000000e+02,3.804999999999999716e+01,4.831274797978403277e-06,4.933606907945203471e-05,9.855541852698677358e-06,5.310665634009825892e-06,4.855848830623743680e-06,4.832911384281687299e-06,4.831375285440077712e-06,4.831280648973861641e-06,4.831275098930675651e-06,4.831274809589700325e-06,4.831274798292222208e-06,2.270399490658515755e-04,8.119327092405596922e-05,4.627425693074544864e-05,2.351901815766870811e-06,4.067116259654462754e-06,4.751857128074447948e-06,4.821053485024686805e-06,4.829777523705948388e-06,4.831044352170395868e-06,4.831274816336805641e-06
5.745000000000000000e+02,3.829999999999999716e+01,4.734655583279674276e-06,4.941366760589267635e-05,9.772424893223658423e-06,5.207341242380834053e-06,4.759241792848731335e-06,4.736294336620822284e-06,4.734755620833682352e-06,4.734661432916103004e-06,4.734655886894022125e-06,4.734655595204579343e-06,4.734655583436581200e-06,2.204064837942053029e-04,8.074350234408209906e-05,4.628600526401056500e-05,2.426896335943639543e-06,3.976049554785266142e-06,4.656662870171148107e-06,4.724851460824039353e-06,4.733261675061093160e-06,4.734445696485676514e-06,4.734655602579191230e-06
5.782500000000000000e+02,3.854999999999999716e+01,5.061985388711365294e-06,4.274364514639209265e-05,1.005170277453664698e-05,5.534493478414851716e-06,5.086582387358701817e-06,5.063626063822223662e-06,5.062085804716911700e-06,5.061991258182796735e-06,5.061985692634754807e-06,5.061985400792986702e-06,5.061985388711365294e-06,2.131098066300361033e-04,8.215666265111720983e-05,4.594872027261995702e-05,2.081746949073457940e-06,4.308222977332459075e-06,4.984139971277029433e-06,5.052553694617313875e-06,5.060683068042735865e-06,5.061793737948155143e-06,5.061985408167482546e-06
5.820000000000000000e+02,3.879999999999999716e+01,4.906919375182586486e-06,4.365565954285805314e-05,9.895702766472095558e-06,5.378528683979133044e-06,4.931525953590075066e-06,4.908561755101895703e-06,4.907020042559379132e-06,4.906925258693490772e-06,4.906919680984569716e-06,4.906919387264040182e-06,4.906919375182586486e-06,2.080414767949271442e-04,8.599761916898796888e-05,4.603728102554914477e-05,2.225401262739264556e-06,4.157544576546489908e-06,4.830300613857158109e-06,4.897818905556400066e-06,4.905698324339872556e-06,4.906743896308297924e-06,4.906919394795336224e-06
5.857500000000000000e+02,3.904999999999999716e+01,5.218758117749602472e-06,4.453831269096816310e-05,1.022286735681417712e-05,5.685093289802082292e-06,5.243373180708309459e-06,5.220402009200732418e-06,5.218859108509365402e-06,5.218764017976151401e-06,5.218758425587509859e-06,5.218758129674006942e-06,5.218758117906502620e-06,2.042354119772240488e-04,8.451234455068555606e-05,4.566261416694010114e-05,1.897610771775111010e-06,4.473313678852408933e-06,5.143222206992393570e-06,5.209950047899899497e-06,5.217609162342605998e-06,5.218596973548656514e-06,5.218758138460410147e-06
5.895000000000000000e+02,3.929999999999999716e+01,5.054926764064535204e-06,4.529074592327386072e-05,1.008071326518670051e-05,5.522676319198781526e-06,5.079513869948716334e-06,5.056571996400781748e-06,5.055027881433032583e-06,5.054932679445575903e-06,5.054927073938747066e-06,5.054926776459503747e-06,5.054926763907636750e-06,2.001306487790925929e-04,8.425731354775635191e-05,4.575728925655749062e-05,2.048134076107713235e-06,4.312395341390819661e-06,4.980349017921970613e-06,5.046377518586253159e-06,5.053841763279925529e-06,5.054778342318612156e-06,5.054892606826225741e-06
5.932500000000000000e+02,3.954999999999999716e+01,5.358164133539938633e-06,4.583432655882496611e-05,1.039264807672727916e-05,5.824898248793706629e-06,5.382767955483593408e-06,5.359810554851517855e-06,5.358265554148459672e-06,5.358170050275551880e-06,5.358164444666314218e-06,5.358164146091683656e-06,5.358164133696835392e-06,1.958940270237452259e-04,8.302031838643240003e-05,4.545301442304319056e-05,1.734401098319184281e-06,4.618758269552390699e-06,5.284440119794475524e-06,5.349845578722338644e-06,5.357135754338273429e-06,5.357978555522037011e-06,5.358133144537144620e-06
5.970000000000000000e+02,3.979999999999999716e+01,5.185987172282334329e-06,4.640760878524382622e-05,1.019562241655888700e-05,5.653350164302960824e-06,5.210605846213526798e-06,5.187634648481521718e-06,5.186088862033328874e-06,5.185993068884305610e-06,5.185987484974981407e-06,5.185987185304657824e-06,5.185987172596125308e-06,1.969464241602815588e-04,8.237440478831822887e-05,4.557148877465125395e-05,1.895911352383920035e-06,4.448841032863500383e-06,5.113033335610960961e-06,5.177873191916980780e-06,5.185009105299800332e-06,5.185816065391431406e-06,5.185959154362260579e-06
6.007500000000000000e+02,4.004999999999999716e+01,9.594233689668697773e-03,9.551646890777348159e-03,9.589268619743372690e-03,9.593760003076974227e-03,9.594208816465228662e-03,9.594232025151992749e-03,9.594233586678603889e-03,9.594233683682253794e-03,9.594233689351562566e-03,9.594233689655406322e-03,9.594233689668390727e-03,1.681538743012967255e-02,9.681554620675159040e-03,9.645524432876495871e-03,9.601371059679413358e-03,9.594974626365942658e-03,9.594306528508884588e-03,9.594241650760173060e-03,9.594234686413067106e-03,9.594233846008369884e-03,9.594233714773626326e-03
6.045000000000000000e+02,4.029999999999999716e+01,6.140117024313595899e-03,6.096412516068605222e-03,6.135103852569713002e-03,6.139642382989739591e-03,6.140092212017770300e-03,6.140115363977322049e-03,6.140116921254335121e-03,6.140117018302092972e-03,6.140117023994715560e-03,6.140117024300087607e-03,6.140117024313595899e-03,1.291272768557263743e-02,6.225784024424739840e-03,6.191126631591684255e-03,6.147217908478674192e-03,6.140851544643833627e-03,6.140188571496777402e-03,6.140124683340961349e-03,6.140117941996325185e-03,6.140117161800261181e-03,6.140117045882659275e-03
6.082500000000000000e+02,4.054999999999999716e+01,4.967643014749938135e-03,4.923060823479406128e-03,4.962588000172889896e-03,4.967167034256985032e-03,4.967618213199815475e-03,4.967641355227703226e-03,4.967642911495561732e-03,4.967643008711233876e-03,4.967643014429516495e-03,4.967643014736245095e-03,4.967643014750062168e-03,1.048269313789997742e-02,5.052530249891946934e-03,5.018524292601046592e-03,4.974723315846630439e-03,4.968373719989808979e-03,4.967713711484062107e-03,4.967650462890178982e-03,4.967643876140185460e-03,4.967643138789482396e-03,4.967643033814865723e-03
6.120000000000000000e+02,4.079999999999999716e+01,4.083194695452020684e-03,4.037950097822622618e-03,4.078108099715116799e-03,4.082717704520934243e-03,4.083169901729292138e-03,4.083193036537282467e-03,4.083194592046076286e-03,4.083194689391326203e-03,4.083194695130037792e-03,4.083194695437484568e-03,4.083194695452020684e-03,8.647440499873175132e-03,7.146810839373677303e-03,4.134125326725857086e-03,4.090263912818089577e-03,4.083922524174258065e-03,4.083264749791658092e-03,4.083202069173732900e-03,4.083195514764778079e-03,4.083194809457230470e-03,4.083194712667117220e-03
6.157500000000000000e+02,4.104999999999999716e+01,3.396098810364927677e-03,3.350346546267102005e-03,3.390987716714596346e-03,3.395621115827678754e-03,3.396074022536240897e-03,3.396097151918961617e-03,3.396098706838589568e-03,3.396098804287147905e-03,3.396098810042253932e-03,3.396098810350211585e-03,3.396098810364711271e-03,7.222256199215638592e-03,5.969930520085157261e-03,3.446914808579107890e-03,3.403156259477902335e-03,3.396824681770265354e-03,3.396168368361546317e-03,3.396106058062568073e-03,3.396099597103073228e-03,3.396098916671324523e-03,3.396098826174210814e-03
6.195000000000000000e+02,4.129999999999999716e+01,2.851974533948862731e-03,2.805813759949167714e-03,2.846846514074754652e-03,2.851496448428159861e-03,2.851949750631005160e-03,2.851972875870857540e-03,2.851974430325403959e-03,2.851974527857861329e-03,2.851974533625102181e-03,2.851974533934519170e-03,2.851974533948658033e-03,9.504357648555894489e-03,5.029220705890657603e-03,2.902950248327919921e-03,2.859021517328178778e-03,2.852698609601223966e-03,2.852043693268709219e-03,2.851981681814323277e-03,2.851975295021406259e-03,2.851974634216687156e-03,2.851974548666238920e-03
6.232500000000000000e+02,4.154999999999999716e+01,2.412533399173728919e-03,2.366063375022669450e-03,2.407393130684254510e-03,2.412055753913322585e-03,2.412508619400064933e-03,2.412531741391027006e-03,2.412533295470258195e-03,2.412533393071270970e-03,2.412533398849213331e-03,2.412533399158676289e-03,2.412533399173338172e-03,8.074145893522189851e-03,4.269962765147324382e-03,2.463391977610892517e-03,2.419571381822517315e-03,2.413255945959933649e-03,2.412602237440971201e-03,2.412540466553462007e-03,2.412534139717064340e-03,2.412533494614366950e-03,2.412533413026246576e-03
6.270000000000000000e+02,4.179999999999999716e+01,2.053921654247834946e-03,2.007274202252971179e-03,2.048769674238814283e-03,2.053443591332756047e-03,2.053896877275236763e-03,2.053919996704250354e-03,2.053921550478017121e-03,2.053921648136189035e-03,2.053921653922821493e-03,2.053921654233010433e-03,2.053921654247459812e-03,6.895868236438681444e-03,3.658786130590843937e-03,2.104720547238094278e-03,2.060953036998402089e-03,2.054643093330468014e-03,2.053990253319767402e-03,2.053928657055256995e-03,2.053922378020875145e-03,2.053921745782913942e-03,2.053921667405823100e-03
6.307500000000000000e+02,4.204999999999999716e+01,1.756912588499112519e-03,1.710048045385631488e-03,1.751874426398682691e-03,1.756435105041727037e-03,1.756887813793837818e-03,1.756910931152436822e-03,1.756912484673449609e-03,1.756912582378887967e-03,1.756912588173603152e-03,1.756912588483361881e-03,1.756912588498750396e-03,5.931134695987870867e-03,3.144637527624249019e-03,1.807630622376248802e-03,1.763940395261550786e-03,1.757633015202430225e-03,1.756980969103968298e-03,1.756919536785969856e-03,1.756913298453112839e-03,1.756912676832674122e-03,1.756912603882046595e-03
6.345000000000000000e+02,4.229999999999999716e+01,1.509711649367105829e-03,1.462647398732269287e-03,1.504645611462770809e-03,1.509233703606944858e-03,1.509686876493275846e-03,1.509709992164365994e-03,1.509711545494311132e-03,1.509711643240908190e-03,1.509711649041046337e-03,1.509711649351144856e-03,1.509711649366930405e-03,5.126520465731003104e-03,2.716188615855895817e-03,1.560357360552346940e-03,1.516741175784149659e-03,1.510431183845121431e-03,1.509779874103007579e-03,1.509718552785817292e-03,1.509712347950070309e-03,1.509711739038691091e-03,1.509711664349875195e-03
6.382500000000000000e+02,4.254999999999999716e+01,1.301339217048736504e-03,1.254113332483179502e-03,1.296255064351995584e-03,1.300860978161691873e-03,1.301314445694067186e-03,1.301337559820442023e-03,1.301339113137491878e-03,1.301339210916278681e-03,1.301339216722520236e-03,1.301339217033389188e-03,1.301339217048736504e-03,4.464715611666167545e-03,2.355707690444771955e-03,1.351922078448648161e-03,1.308363300507605883e-03,1.302058067069942950e-03,1.301407284644315364e-03,1.301346085101343607e-03,1.301339906019183604e-03,1.301339304657349360e-03,1.301339231722844570e-03
6.420000000000000000e+02,4.279999999999999716e+01,1.125584487945734818e-03,1.078231479022663357e-03,1.120479047015762340e-03,1.125105880335009693e-03,1.125559717835613802e-03,1.125582830690764627e-03,1.125584383991492035e-03,1.125584481807274202e-03,1.125584487618982088e-03,1.125584487930103876e-03,1.125584487945235869e-03,3.890767770201957170e-03,2.050915206790040763e-03,1.176141589635459721e-03,1.132604309891155001e-03,1.126302968425547902e-03,1.125652417994319919e-03,1.125591324406836468e-03,1.125585168764777454e-03,1.125584573846933950e-03,1.125584502371407931e-03
6.457500000000000000e+02,4.304999999999999716e+01,9.755193396442957566e-04,9.280470894222795719e-04,9.704031152233439945e-04,9.750403084448011019e-04,9.754946458316981605e-04,9.755176823647465937e-04,9.755192356537005418e-04,9.755193334948710372e-04,9.755193393172193915e-04,9.755193396283645983e-04,9.755193396438080825e-04,3.403593165465134112e-03,1.791163876532359195e-03,1.026028574914046934e-03,9.825353330028829563e-04,9.762375635755755551e-04,9.755871507573335736e-04,9.755261480271309148e-04,9.755200136120098595e-04,9.755194241268701216e-04,9.755193538687012642e-04
6.495000000000000000e+02,4.329999999999999716e+01,8.477908595999045617e-04,8.002066174948241828e-04,8.426582349215022087e-04,8.473121680397861007e-04,8.477661786974700301e-04,8.477892022961691252e-04,8.477907555773422964e-04,8.477908534410667990e-04,8.477908592724525206e-04,8.477908595839778487e-04,8.477908595992674845e-04,2.985978710804129774e-03,1.569593261524247557e-03,1.082397103684594464e-03,8.548129211369202536e-04,8.485085649106420156e-04,8.478585954039779106e-04,8.477976443760659210e-04,8.477915339548899344e-04,8.477909428757680887e-04,8.477908736597968096e-04
6.532500000000000000e+02,4.354999999999999716e+01,7.376543369540492119e-04,6.900408616949904811e-04,7.325080834484019301e-04,7.371753196425934965e-04,7.376296605250895477e-04,7.376526796288261894e-04,7.376542329042932045e-04,7.376543307866323743e-04,7.376543366263875945e-04,7.376543369382600841e-04,7.376543369532675021e-04,2.628953980603040454e-03,1.637101664448323366e-03,9.499872375272283651e-04,7.446911726364305577e-04,7.383716523266545349e-04,7.377219830337558440e-04,7.376611013006096349e-04,7.376550069781059567e-04,7.376544192035217442e-04,7.376543508773225535e-04
6.570000000000000000e+02,4.379999999999999716e+01,6.433419243096421365e-04,5.956355167518801765e-04,6.381829292430618887e-04,6.428639039844286822e-04,6.433172385188149628e-04,6.433402669639464496e-04,6.433418202362042263e-04,6.433419181344721691e-04,6.433419239813652343e-04,6.433419242936586112e-04,6.433419243088736540e-04,2.716210108625086508e-03,1.443007628649863776e-03,8.356153130115854567e-04,6.503718978439813024e-04,6.440588419286335598e-04,6.434094890503089898e-04,6.433486704772148389e-04,6.433425906286184765e-04,6.433420056912513788e-04,6.433419381187853101e-04
6.607500000000000000e+02,4.404999999999999716e+01,5.613732004028721334e-04,5.136654134251131092e-04,5.562022810106804355e-04,5.608947248456609648e-04,5.613485299158654535e-04,5.613715431134959789e-04,5.613730963083790170e-04,5.613731942203651530e-04,5.613732000740927035e-04,5.613732003866828265e-04,5.613732004018130847e-04,2.402857882453761536e-03,1.272420684841960503e-03,7.363245332548392719e-04,5.683999978232052780e-04,5.620897746483127181e-04,5.614406983243525181e-04,5.613799334637751149e-04,5.613738635509621768e-04,5.613732810455375304e-04,5.613732141168958651e-04
6.645000000000000000e+02,4.429999999999999716e+01,4.909167589042733948e-04,4.431359735652575372e-04,4.857414451788946534e-04,4.904379634935480004e-04,4.908921239806418764e-04,4.909151013212569113e-04,4.909166547917497795e-04,4.909167527146696608e-04,4.909167585754358517e-04,4.909167588881671379e-04,4.909167589035277890e-04,2.128606133707058781e-03,1.126559157731309201e-03,6.508744120479237382e-04,4.979379859114223261e-04,4.916332107755384080e-04,4.909842041361388472e-04,4.909234783690793634e-04,4.909174193107162512e-04,4.909168389009947731e-04,4.909167725388800764e-04
6.682500000000000000e+02,4.454999999999999716e+01,4.292672538273670517e-04,3.814303675315369280e-04,4.240828741453159158e-04,4.287881236390593737e-04,4.292426100217951570e-04,4.292655959826043770e-04,4.292671496995429043e-04,4.292672476313966656e-04,4.292672534984907484e-04,4.292672538119164660e-04,4.292672538269256188e-04,1.890838705785862417e-03,9.975252061265504813e-04,5.762337402192979630e-04,4.362843033679441544e-04,4.299834146798288794e-04,4.293346476305309289e-04,4.292739635378332690e-04,4.292679118521655472e-04,4.292673332719590157e-04,4.292672677075649867e-04
6.720000000000000000e+02,4.479999999999999716e+01,3.761753627036222049e-04,3.282812153467784240e-04,3.709822427657317860e-04,3.757026102830133630e-04,3.761507678765962470e-04,3.761737046265534396e-04,3.761752585620059758e-04,3.761753565019743941e-04,3.761753623743208943e-04,3.761753626879273484e-04,3.761753627031862472e-04,1.685717761024064934e-03,8.873521386839922391e-04,5.118366365173945614e-04,3.831877258430885442e-04,3.768917445901565880e-04,3.762427118817411034e-04,3.761820618113829139e-04,3.761760188392705142e-04,3.761754416762122283e-04,3.761753765858673847e-04
6.757500000000000000e+02,4.504999999999999716e+01,3.294333204513753030e-04,2.814817597305215870e-04,3.242333084628956858e-04,3.289595780024216201e-04,3.294087172184224032e-04,3.294316621700687608e-04,3.294332163002556082e-04,3.294333142449273498e-04,3.294333201213031246e-04,3.294333204358627551e-04,3.294333204512316462e-04,1.505790895066292257e-03,7.908162885085891561e-04,4.552723861509431450e-04,3.364419286811752953e-04,3.301494767354021991e-04,3.295006471834157854e-04,3.294400104168059441e-04,3.294339747705666882e-04,3.294333990098384773e-04,3.294333343326469776e-04
6.795000000000000000e+02,4.529999999999999716e+01,2.891689273008299474e-04,2.412117055584753515e-04,2.839632597603149069e-04,2.886940589282025252e-04,2.891443083504463270e-04,2.891672688380947484e-04,2.891688231265946828e-04,2.891689210901597857e-04,2.891689269703859419e-04,2.891689272852027452e-04,2.891689273002616628e-04,1.353565053406541058e-03,7.072420239856533775e-04,4.064194319103359328e-04,2.961760355836478903e-04,2.898848143003711288e-04,2.892362189634882443e-04,2.891756089358713130e-04,2.891695799999685536e-04,2.891690054996976845e-04,2.891689411831700491e-04
6.832500000000000000e+02,4.554999999999999716e+01,2.535060846818241293e-04,2.054985538096690528e-04,2.482947229634053198e-04,2.530307463853737082e-04,2.534814472402678316e-04,2.535044260598148607e-04,2.535059804873165067e-04,2.535060784666140336e-04,2.535060843508524426e-04,2.535060846659363933e-04,2.535060846811211326e-04,1.219760101522378249e-03,6.337991602157028951e-04,3.632535008422058294e-04,2.766552121228448425e-04,2.542225838461106380e-04,2.535733657533740322e-04,2.535127590461884873e-04,2.535067359834035296e-04,2.535061631096073315e-04,2.535060985668890479e-04
6.870000000000000000e+02,4.579999999999999716e+01,2.228253609715097447e-04,1.748789130188410071e-04,2.176083237769201723e-04,2.223490145104747666e-04,2.228007111017551924e-04,2.228237022082403985e-04,2.228252567588752105e-04,2.228253547522101197e-04,2.228253606400160960e-04,2.228253609556381362e-04,2.228253609706743940e-04,1.099215880727381391e-03,5.702669024016269930e-04,3.260151112667952853e-04,2.441452436726785800e-04,2.235415387698182080e-04,2.228926164690619755e-04,2.228320307361897270e-04,2.228260109836201252e-04,2.228254392492568761e-04,2.228253748595757349e-04
6.907500000000000000e+02,4.604999999999999716e+01,1.954786317967863434e-04,1.474780818988004989e-04,1.902613725793832796e-04,1.950014582559783693e-04,1.954540010027673840e-04,1.954769785564306394e-04,1.954785275679606863e-04,1.954786255737211216e-04,1.954786314642403681e-04,1.954786317805107612e-04,1.954786317956829238e-04,9.927849517030805197e-04,5.138969228092126309e-04,3.132004273730186711e-04,2.151491220288343669e-04,1.961959702533714624e-04,1.955458580428878659e-04,1.954852956900217733e-04,1.954792806457498881e-04,1.954787099442681017e-04,1.954786456884091944e-04
6.945000000000000000e+02,4.629999999999999716e+01,1.720206581943217955e-04,1.239852186830176710e-04,1.667990315083890782e-04,1.715427128870702087e-04,1.719961105827135027e-04,1.720190045412268044e-04,1.720205539517024034e-04,1.720206519683436749e-04,1.720206578610411377e-04,1.720206581781909001e-04,1.720206581933648787e-04,9.628968361328513019e-04,4.965878370111793819e-04,2.823071520577735238e-04,1.902472538503240042e-04,1.727375098867539767e-04,1.720878553575297810e-04,1.720273169561375493e-04,1.720213060572164476e-04,1.720207362336714633e-04,1.720206720906765927e-04
6.982500000000000000e+02,4.654999999999999716e+01,1.509640062595083874e-04,1.028851526318372381e-04,1.457429788843015263e-04,1.504852939689868281e-04,1.509394308030145989e-04,1.509623525896182643e-04,1.509639020046269669e-04,1.509640000311387336e-04,1.509640059258142691e-04,1.509640062437860193e-04,1.509640062589662321e-04,8.739510037343168735e-04,4.496396709335776258e-04,2.546969676570028139e-04,1.679246986016128787e-04,1.516806582966287269e-04,1.510311826166939135e-04,1.509706607938307316e-04,1.509646534194139945e-04,1.509640841997211835e-04,1.509640201598610716e-04
7.020000000000000000e+02,4.679999999999999716e+01,1.329862259856520973e-04,8.486926395856929318e-05,1.277611014904426220e-04,1.325071506791419037e-04,1.329616313129949802e-04,1.329845757646450262e-04,1.329861217221254383e-04,1.329862197549327605e-04,1.329862256513306596e-04,1.329862259697896503e-04,1.329862259853832422e-04,7.984637420662335635e-04,4.089564565471061428e-04,2.310890948921120406e-04,1.488390911930165196e-04,1.337024957770084513e-04,1.330533993545053042e-04,1.329928764690293695e-04,1.329868723615523296e-04,1.329863038368435738e-04,1.329862398900366854e-04
7.057500000000000000e+02,4.704999999999999716e+01,1.167155011446528175e-04,6.860099079384051344e-05,1.114872838462895157e-04,1.162359556891012351e-04,1.166908828587886484e-04,1.167138503065212851e-04,1.167153968481227870e-04,1.167154949118057340e-04,1.167155008096381138e-04,1.167155011287822932e-04,1.167155011443860767e-04,7.301665760735914735e-04,3.730857350912238361e-04,2.098816681976438414e-04,1.315944102314607405e-04,1.174314197732124950e-04,1.167826964119276584e-04,1.167221479229255479e-04,1.167161470101779012e-04,1.167155789234092483e-04,1.167155150530973634e-04
7.095000000000000000e+02,4.729999999999999716e+01,1.029175285411569309e-04,5.476852060343825602e-05,9.768598075791309887e-05,1.024373942051095632e-04,1.028933911292617698e-04,1.029158813903673612e-04,1.029174242163192354e-04,1.029175223065584814e-04,1.029175282057898615e-04,1.029175285252753071e-04,1.029175285407598960e-04,6.719382158131673210e-04,3.415319556848543940e-04,1.917458536370861765e-04,1.169434868452375265e-04,1.036331232579729356e-04,1.029846993522508762e-04,1.029241740537532141e-04,1.029181737801430191e-04,1.029176062695586760e-04,1.029175424529352222e-04
7.132500000000000000e+02,4.754999999999999716e+01,9.030509006665621058e-05,4.217136801579723893e-05,8.507004105636341122e-05,8.982449286460973312e-05,9.028085777838179484e-05,9.030344229502007287e-05,9.030498571677709053e-05,9.030508383028944090e-05,9.030508973075181058e-05,9.030509005102358734e-05,9.030509006599937380e-05,6.179276505750079225e-04,3.134957686224401152e-04,1.753232670851214228e-04,1.035800869820306490e-04,9.102054576560202894e-05,9.037224365189386224e-05,9.031173253553991366e-05,9.030573473959225726e-05,9.030516773768594758e-05,9.030510398140094680e-05
7.170000000000000000e+02,4.779999999999999716e+01,7.970808496495765307e-05,3.154076102539198230e-05,7.447330350456261773e-05,7.922710733958228304e-05,7.968379337056103612e-05,7.970643603839299980e-05,7.970798059243812839e-05,7.970807872706038295e-05,7.970808462860237405e-05,7.970808494904632212e-05,7.970808496443597564e-05,5.710901029707296083e-04,2.895111248928615693e-04,1.613877396916218966e-04,9.232304462250082058e-05,8.042326164247993819e-05,7.977521861073017309e-05,7.971472682883897984e-05,7.970872909394135185e-05,7.970816257434296137e-05,7.970809892533235231e-05
7.207500000000000000e+02,4.804999999999999716e+01,6.990205521610284465e-05,2.170527166064598762e-05,6.466407103575299350e-05,6.942068578879663683e-05,6.987773002033031424e-05,6.990040491665064284e-05,6.990195082408589547e-05,6.990204897611050291e-05,6.990205487977551094e-05,6.990205520043261316e-05,6.990205521584384231e-05,5.325462329185358650e-04,2.677949801217845323e-04,1.486398363430867697e-04,8.193648166318406520e-05,7.195999859248767801e-05,6.996924232113344889e-05,6.990869454413328830e-05,6.990269907056527942e-05,6.990213277613975594e-05,6.990206919537964654e-05
7.245000000000000000e+02,4.829999999999999716e+01,6.176419474092347407e-05,1.354147447342832329e-05,5.653134094735322025e-05,6.128242774888064141e-05,6.173979456419534937e-05,6.176254351911759390e-05,6.176409033101221526e-05,6.176418849863655395e-05,6.176419440406917744e-05,6.176419472484604334e-05,6.176419474040899303e-05,5.011437646934747839e-04,2.491088861969914959e-04,1.379260667494743768e-04,7.518192639143301745e-05,6.367266252265390821e-05,6.183149235620650304e-05,6.177083191020974634e-05,6.176483817069613872e-05,6.176427225252416830e-05,6.176420873716149409e-05
7.282500000000000000e+02,4.854999999999999716e+01,5.411713744240426329e-05,5.871620129581553653e-06,4.888061526365230179e-05,5.363538125126671255e-05,5.409267545753523068e-05,5.411548767323029572e-05,5.411703342066749594e-05,5.411713119847846317e-05,5.411713710499489581e-05,5.411713742681776608e-05,5.411713744189323137e-05,4.683584945172150908e-04,2.322938793619047789e-04,1.309258982465357163e-04,6.688400932669369252e-05,5.589406079473197090e-05,5.418439057905185006e-05,5.412377239947554591e-05,5.411778046762172730e-05,5.411721491215732186e-05,5.411715145377223653e-05
7.320000000000000000e+02,4.879999999999999716e+01,4.787321746090560651e-05,3.724142570345723062e-07,4.263441594480890190e-05,4.739115187577046495e-05,4.784869745302441126e-05,4.787157402466318682e-05,4.787311340651515662e-05,4.787321121504285211e-05,4.787321712304441811e-05,4.787321744478675926e-05,4.787321746014408324e-05,4.407149556629398244e-04,2.230061031912498285e-04,1.223426269446793333e-04,6.005620259215972532e-05,4.953440495064988008e-05,4.794045170316099826e-05,4.787985047550949588e-05,4.787386017263340525e-05,4.787329490688761377e-05,4.787323148595226739e-05
7.357500000000000000e+02,4.904999999999999716e+01,4.189074149289209129e-05,6.375467488659538816e-06,3.664895445246468022e-05,4.140874155856719764e-05,4.186616348567968751e-05,4.188909593074311089e-05,4.189063743684409957e-05,4.189073524600084916e-05,4.189074115493600809e-05,4.189074147700311523e-05,4.189074149263988554e-05,4.155043638390853501e-04,2.093130648721861073e-04,1.142995411538068763e-04,5.356234966366190276e-05,4.345012615336207482e-05,4.195794363967494955e-05,4.189737409934061893e-05,4.189138396468541393e-05,4.189081890438148037e-05,4.189075552992329259e-05
7.395000000000000000e+02,4.929999999999999716e+01,3.710831615376041593e-05,1.117609056195466329e-05,3.186389779325378538e-05,3.662602004333917195e-05,3.708372061581104536e-05,3.710666910026169435e-05,3.710821213394410945e-05,3.710830990553679775e-05,3.710831581543609702e-05,3.710831613759603219e-05,3.710831615313388938e-05,3.997943696020537434e-04,1.979412339010697987e-04,1.077382293134682021e-04,4.832969216416429294e-05,3.857827075746185670e-05,3.717548429188180699e-05,3.711494716114514635e-05,3.710895833090665326e-05,3.710839355033495072e-05,3.710833020161260543e-05
7.432500000000000000e+02,4.954999999999999716e+01,3.241149064428243718e-05,1.588891809313920639e-05,2.716756242799562445e-05,3.192897219355448452e-05,3.238684958160422994e-05,3.240984194716149268e-05,3.241138679225486689e-05,3.241148439373233797e-05,3.241149030594705263e-05,3.241149062834318802e-05,3.241149064365980698e-05,3.827908040889584345e-04,1.872939402649229665e-04,1.014710555468912288e-04,4.323653372609015638e-05,3.380255395477731217e-05,3.247862577052320493e-05,3.241812378420899139e-05,3.241213258754530014e-05,3.241156801437483246e-05,3.241150470307027604e-05
7.470000000000000000e+02,4.979999999999999716e+01,2.875859536110072899e-05,1.955593090428308319e-05,2.351220329908946125e-05,2.827583263473513225e-05,2.873390923083287405e-05,2.875698326532755090e-05,2.875849179351764746e-05,2.875858910791226445e-05,2.875859502248845614e-05,2.875859534501169391e-05,2.875859536048192060e-05,3.643374725094688398e-04,1.783981907656453003e-04,9.640396865072548558e-05,3.923439653094330489e-05,3.008039515049082299e-05,2.882570553093543136e-05,2.876522680001720591e-05,2.875923723878033467e-05,2.875867270170298103e-05,2.875860942799013305e-05
7.507500000000000000e+02,5.004999999999999716e+01,2.505613245557207611e-05,2.327080639952813527e-05,1.981108823357986004e-05,2.457311035041286916e-05,2.503141075997830222e-05,2.505451572330473023e-05,2.505602884223085853e-05,2.505612619923262868e-05,2.505613211667010782e-05,2.505613243884225044e-05,2.505613245483399531e-05,3.543061790323477904e-04,1.700578092904502891e-04,9.146250175335412884e-05,3.522622200827361976e-05,2.631675826240013812e-05,2.512323103431949659e-05,2.506276208268068783e-05,2.505677412579193728e-05,2.505620976704526828e-05,2.505614652843015543e-05
7.545000000000000000e+02,5.029999999999999716e+01,2.227727229512605641e-05,2.606062552624054427e-05,1.702978810564598241e-05,2.179428444539279551e-05,2.225252147475932919e-05,2.227564866690821154e-05,2.227716861010793167e-05,2.227726603712356482e-05,2.227727195604596388e-05,2.227727227910748770e-05,2.227727229439238019e-05,3.392709055139104591e-04,1.635110169341683420e-04,8.760134890087398901e-05,3.217640523120584168e-05,2.348402655382699218e-05,2.246940922907752965e-05,2.228390696644130784e-05,2.227791397699146187e-05,2.227734958569989646e-05,2.227728637422544719e-05
7.582500000000000000e+02,5.054999999999999716e+01,1.934473725422474101e-05,2.900279318409041421e-05,1.409511032181483597e-05,1.886150923541122550e-05,1.931995618162972989e-05,1.934311049168022207e-05,1.934463344498540935e-05,1.934473099410661523e-05,1.934473691519933292e-05,1.934473723805751801e-05,1.934473725361694744e-05,3.259722329844898302e-04,1.568971487288722886e-04,8.370554019314683201e-05,2.900660945938567521e-05,2.050397496624074682e-05,1.952361297141649995e-05,1.935138284654591671e-05,1.934537876882170873e-05,1.934481453657971534e-05,1.934475133781909508e-05
7.620000000000000000e+02,5.079999999999999716e+01,1.724286670469329312e-05,3.111317537536584607e-05,1.199134886080726270e-05,1.676003734857204878e-05,1.721805482390844757e-05,1.724123405272547658e-05,1.724276307933938313e-05,1.724286044276719922e-05,1.724286636546937439e-05,1.724286668837863895e-05,1.724286670396819564e-05,3.142603460491956630e-04,1.518912472650025538e-04,8.075526447870667120e-05,2.669450629453249503e-05,1.851872007678874164e-05,1.740969322873374054e-05,1.724950816772641488e-05,1.724350804189213915e-05,1.724294396665676239e-05,1.724288079209341365e-05
7.657500000000000000e+02,5.104999999999999716e+01,1.490701717298456970e-05,3.342481716588643442e-05,9.653835295831291296e-06,1.442390717407032074e-05,1.488220626255652315e-05,1.490537982527538357e-05,1.490691344641543178e-05,1.490701090945667722e-05,1.490701683307433744e-05,1.490701715652373459e-05,1.490701717226365827e-05,3.037866837639563791e-04,1.467753664161534444e-04,7.815480283960822712e-05,2.442027497159863857e-05,1.612825951069709975e-05,1.506322464502549863e-05,1.491365670287241756e-05,1.490765834172680253e-05,1.490709441707421569e-05,1.490703126381966803e-05
7.695000000000000000e+02,5.129999999999999716e+01,1.332992047836360246e-05,3.501334883916509231e-05,8.076810956301821390e-06,1.284663622177746778e-05,1.330508538886188888e-05,1.332827839995033204e-05,1.332981719707551242e-05,1.332991424141271039e-05,1.332992013836394385e-05,1.332992046175785695e-05,1.332992047752734208e-05,2.977558139154299244e-04,1.426147621865433990e-04,7.586947007076799731e-05,2.265408920282374725e-05,1.450401402647289873e-05,1.347677390461577227e-05,1.333655643235659903e-05,1.333056166085630388e-05,1.332999770882041410e-05,1.332993457389412459e-05
7.732500000000000000e+02,5.154999999999999716e+01,1.145683467072322545e-05,3.689649213826462997e-05,6.202203179017568610e-06,1.097332109225579749e-05,1.143200497821743170e-05,1.145518801964065494e-05,1.145673122104796705e-05,1.145682844185924492e-05,1.145683433050912690e-05,1.145683465409264833e-05,1.145683466965411740e-05,2.887334116310896217e-04,1.390740335497994576e-04,7.338072559963078681e-05,2.061323854834371064e-05,1.258909022497587639e-05,1.159545897013882977e-05,1.146346780384540814e-05,1.145747570666426162e-05,1.145691188803841409e-05,1.145684877024554451e-05
7.770000000000000000e+02,5.179999999999999716e+01,1.028677371063691970e-05,3.807544326628027278e-05,5.030793694280532618e-06,9.803057724367494308e-06,1.026192050528196383e-05,1.028512565092109209e-05,1.028667015917259056e-05,1.028676748044002780e-05,1.028677337079511246e-05,1.028677369398148216e-05,1.028677370969193078e-05,2.814258140763410839e-04,1.357932376383517786e-04,7.166741066759934947e-05,1.929691157051262952e-05,1.138217406767964833e-05,1.041813420163299885e-05,1.029340396347010294e-05,1.028741494369721364e-05,1.028685091508844936e-05,1.028678781212289661e-05
7.807500000000000000e+02,5.204999999999999716e+01,8.772805221152947343e-06,3.959722655301096419e-05,3.515638821655269305e-06,8.289127993251063295e-06,8.747934409397807663e-06,8.771153559220409588e-06,8.772701523552817329e-06,8.772799029241582126e-06,8.772804881086483246e-06,8.772805204942525666e-06,8.772805220095745193e-06,2.753716398304347857e-04,1.327291936938435122e-04,6.966171390031624571e-05,1.765267222175260351e-05,9.835614533658134010e-06,8.897784245381878119e-06,8.779432933621776492e-06,8.773446297768783465e-06,8.772882426107270678e-06,8.772819324572551391e-06
7.845000000000000000e+02,5.229999999999999716e+01,7.918615394948964493e-06,4.045833004849031260e-05,2.660400436546034568e-06,7.434747532717703080e-06,7.893725339141922942e-06,7.916960155044554099e-06,7.918514546500941755e-06,7.918609195721833309e-06,7.918615054538769344e-06,7.918615378127047709e-06,7.918615393780775616e-06,2.696032686570030978e-04,1.301907675568430070e-04,6.836725601453275244e-05,1.668334477057950986e-05,8.952753143724135275e-06,8.037954804484907632e-06,7.925242007899146193e-06,7.919256340036047340e-06,7.918692587458393470e-06,7.918629499309229122e-06
7.882500000000000000e+02,5.254999999999999716e+01,6.683473779245581435e-06,4.164175102521866886e-05,1.424336803332681988e-06,6.199716690648171099e-06,6.658563275473543037e-06,6.681815716979707070e-06,6.683372557221401404e-06,6.683467576309713104e-06,6.683473438839856079e-06,6.683473762748102834e-06,6.683473778432325621e-06,2.631667925456098226e-04,1.280706047053686630e-04,6.675388438599926433e-05,1.534716298739014918e-05,7.692448615048414805e-06,6.797837086646424642e-06,6.701944255026027913e-06,6.684115235496229574e-06,6.683550978268428655e-06,6.683487884938537210e-06
7.920000000000000000e+02,5.279999999999999716e+01,6.074507236639136779e-06,4.226464349860692643e-05,8.145547143198151285e-07,5.590559275321666762e-06,6.049599069036608312e-06,6.072846842930336936e-06,6.074405462524626305e-06,6.074501028121655903e-06,6.074506895887651727e-06,6.074507220000203676e-06,6.074507235599203937e-06,2.626680695086623077e-04,1.261344473265514469e-04,6.583277978089956258e-05,1.464855720842676444e-05,7.061178516656308061e-06,6.184481543615091927e-06,6.091838454215823787e-06,6.075148468076170843e-06,6.074584427538748300e-06,6.074521344374586298e-06
7.957500000000000000e+02,5.304999999999999716e+01,5.055947767770950231e-06,4.329569945663611590e-05,2.047213845720454618e-07,4.571831703321068177e-06,5.031020630400920457e-06,5.054284967816337569e-06,5.055845740597426159e-06,5.055941549424495647e-06,5.055947426444548342e-06,5.055947750991941594e-06,5.055947766391853538e-06,2.581480575734249050e-04,1.239284580315829409e-04,6.454827484275794708e-05,1.355073224703610510e-05,6.023130215930871423e-06,5.177206786765722029e-06,5.072147925474869748e-06,5.056589884904616941e-06,5.056024946267471010e-06,5.055961875813981977e-06
7.995000000000000000e+02,5.329999999999999716e+01,4.637418925924149151e-06,4.372527391691945962e-05,6.238847189397608341e-07,4.153154370401130841e-06,4.612522896913913328e-06,4.635754013113794312e-06,4.637316439012675500e-06,4.637412722154420082e-06,4.637418584940859133e-06,4.637418909120748507e-06,4.637418925009677982e-06,2.582711224621014076e-04,1.223579062934903900e-04,6.385891570082125100e-05,1.310869058887135858e-05,5.610538853088975855e-06,4.753674320036791647e-06,4.652621631261249890e-06,4.638060693854416680e-06,4.637496091597134905e-06,4.637433035065098227e-06
8.032500000000000000e+02,5.354999999999999716e+01,3.787156850411645619e-06,4.449150040378671729e-05,1.472217340781715559e-06,3.302761562309749431e-06,3.762238494991019907e-06,3.785491632433533633e-06,3.787053971552005997e-06,3.787150638510319364e-06,3.787156509083392539e-06,3.787156833697703936e-06,3.787156849502043195e-06,2.537152475063361788e-04,1.209025646780670301e-04,6.277867575608134200e-05,1.219193386095477184e-05,4.742485927517733007e-06,3.898971538863912778e-06,3.801480242347699456e-06,3.787798478056655236e-06,3.787234006514892521e-06,3.787170960503212995e-06
8.070000000000000000e+02,5.379999999999999716e+01,3.516557358692721368e-06,4.478548744527162498e-05,1.743698923277630441e-06,3.032168214048176752e-06,3.491625051140973050e-06,3.514890206296566831e-06,3.516454100402057809e-06,3.516551181915393346e-06,3.516557019622548435e-06,3.516557341954100533e-06,3.516557357674832558e-06,2.508779271380983267e-04,1.197443415217740880e-04,6.229605895068548017e-05,1.186399709661676946e-05,4.456154644586039234e-06,3.624476541658185377e-06,3.530106223247222772e-06,3.517198707097526993e-06,3.516634517967261742e-06,3.516571468897786924e-06
8.107500000000000000e+02,5.404999999999999716e+01,2.797117905764585215e-06,4.517134755306187645e-05,2.463913939816607617e-06,2.312608035181150833e-06,2.772167320094462749e-06,2.795451171440128240e-06,2.797014312732799015e-06,2.797111716461397073e-06,2.797117567127100428e-06,2.797117889001467340e-06,2.797117904864552146e-06,2.475706122937658361e-04,1.182168043264441063e-04,6.144610694963093531e-05,1.109249975016279151e-05,3.723108102710578416e-06,2.901601420368853154e-06,2.809984957111819097e-06,2.797758982412412924e-06,2.797195089572711540e-06,2.797132016034805392e-06
8.145000000000000000e+02,5.429999999999999716e+01,2.641450306936298339e-06,4.536272227817414991e-05,2.620268205492183208e-06,2.156833870145603356e-06,2.616483585695643935e-06,2.639781687611553417e-06,2.641346563679875281e-06,2.641444107676492859e-06,2.641449968166088995e-06,2.641450290260790776e-06,2.641450306040969267e-06,2.449275197910641758e-04,1.173694610269189459e-04,6.114282769621182665e-05,1.089182001699113975e-05,3.555225425887670279e-06,2.742908110521379287e-06,2.653716589661192684e-06,2.642091132699723853e-06,2.641527476820244438e-06,2.641464417437373534e-06
8.182500000000000000e+02,5.454999999999999716e+01,2.023736169134424567e-06,4.601098097361763941e-05,3.238585550199301871e-06,1.539025961468216994e-06,1.998772470801934912e-06,2.022066131003121894e-06,2.023632136380624937e-06,2.023729957997757305e-06,2.023735829675119616e-06,2.023736152434228958e-06,2.023736168021078108e-06,2.447668804330815234e-04,1.162541367712405618e-04,6.036750264613287975e-05,1.023361557719937103e-05,2.926679886142395512e-06,2.122523149188151446e-06,2.035471090705978865e-06,2.024376917109531590e-06,2.023813328490484662e-06,2.023750280688189345e-06
8.220000000000000000e+02,5.479999999999999716e+01,1.957376189885819447e-06,4.609015213457529699e-05,3.305480172920458863e-06,1.472583031853085479e-06,1.932397231879324100e-06,1.955704595099313357e-06,1.957271881323091662e-06,1.957370202010464882e-06,1.957375853620243330e-06,1.957376173050389099e-06,1.957376188778225613e-06,2.506976730600525452e-04,1.155724547672312214e-04,6.021642600055229880e-05,1.013157313266570613e-05,2.850853740417991703e-06,2.053815423291078078e-06,1.968643079247889463e-06,1.958016728181793436e-06,1.957453338911507646e-06,1.957390303293188775e-06
8.257500000000000000e+02,5.504999999999999716e+01,1.418786617811278546e-06,4.659387578334177473e-05,3.839958962881931209e-06,9.339205175538899422e-07,1.393816092392015776e-06,1.417113378981314761e-06,1.418682070328627648e-06,1.418780597011678994e-06,1.418786281069631796e-06,1.418786601282729082e-06,1.418786617370517117e-06,2.473434628336146617e-04,1.145494684506582323e-04,5.956038803532669526e-05,9.563915713788484084e-06,2.303980376888099913e-06,1.513146788093277454e-06,1.429640270936258983e-06,1.420430593395457979e-06,1.418863807900082601e-06,1.418800731429432023e-06
8.295000000000000000e+02,5.529999999999999716e+01,1.421829315095804532e-06,4.664102298253850295e-05,3.838051960462074210e-06,9.368986345283019665e-07,1.396843446213264010e-06,1.420156236123703693e-06,1.421724578765581715e-06,1.421823250297638424e-06,1.421828978101668907e-06,1.421829298870972919e-06,1.421829314438041097e-06,2.451261137241722479e-04,1.144242661356932367e-04,5.944836540808884844e-05,9.539174596268232295e-06,2.299562525098611450e-06,1.514370424147558993e-06,1.433748033565318467e-06,1.423374117918966822e-06,1.421906593968266425e-06,1.421843428725924255e-06
8.332500000000000000e+02,5.554999999999999716e+01,9.448042169828886514e-07,4.714604063788011771e-05,4.316070770541569694e-06,4.598167971420587796e-07,9.198048224148972644e-07,9.431340875242563300e-07,9.446992859649122818e-07,9.447981328397812235e-07,9.448038795202883257e-07,9.448042004042476704e-07,9.448042165466086618e-07,2.419089693948688633e-04,1.135279600158319117e-04,5.886337781463256143e-05,9.039640735364572177e-06,1.816008085140152886e-06,1.037944936305776353e-06,9.562508401902635378e-07,9.462567170941191843e-07,9.448814631973732228e-07,9.448183299873209124e-07
8.370000000000000000e+02,5.579999999999999716e+01,1.001783246294392320e-06,4.708266501634736991e-05,4.251238783698879925e-06,5.167455384613553201e-07,9.767719061335352301e-07,1.000111082327948215e-06,1.001678144824132350e-06,1.001777124114650473e-06,1.001782909452965935e-06,1.001783229799580178e-06,1.001783245643281481e-06,2.390330202987163888e-04,1.136015701032697128e-04,5.883445155476019678e-05,9.075321020819278827e-06,1.871155589348788601e-06,1.093278239142451590e-06,1.012810567753052068e-06,1.003154360623286461e-06,1.001860478911421519e-06,1.001797359125423278e-06
8.407500000000000000e+02,5.604999999999999716e+01,5.726752966794386902e-07,4.754729630504149452e-05,4.682490135828661606e-06,8.778677178077519156e-08,5.476534284005991548e-07,5.710018595587952434e-07,5.725701689398970059e-07,5.726691428889802587e-07,5.726749591570859076e-07,5.726752798357128192e-07,5.726752960316031164e-07,2.406007843118166312e-04,1.128499049933141780e-04,5.835039818036978848e-05,8.626353395775926790e-06,1.436551055585952351e-06,6.626999841828309696e-07,5.833402884639014364e-07,5.739746612100495768e-07,5.727525011925771856e-07,5.726894104260359256e-07
8.445000000000000000e+02,5.629999999999999716e+01,6.715703733086855412e-07,4.747058597343712218e-05,4.585477929860660286e-06,1.866117784440191633e-07,6.465488779159328623e-07,6.698952537813451935e-07,6.714650882534663899e-07,6.715641892966729339e-07,6.715700385499657903e-07,6.715703565492631653e-07,6.715703726640924095e-07,2.385170542075384079e-04,1.126411747273223539e-04,5.837557560024489943e-05,8.712937127967688284e-06,1.530754157744311843e-06,7.603030616706147631e-07,6.819136330669200427e-07,6.728065719422719054e-07,6.716475562503184431e-07,6.715844862464231691e-07
8.482500000000000000e+02,5.654999999999999716e+01,2.797706363811357102e-07,4.781238653665362579e-05,4.951242011033197081e-06,2.052495577262241280e-07,2.547393922575832302e-07,2.780940309709015945e-07,2.796653805070851531e-07,2.797644254415756093e-07,2.797703005102173362e-07,2.797706199189710240e-07,2.797706355259583294e-07,2.397079088313272533e-04,1.118829516357925443e-04,5.791899108539215035e-05,8.306874817645424342e-06,1.134698796527873887e-06,3.673796099389410605e-07,2.898297275152549172e-07,2.809510606030112436e-07,2.798477945469922245e-07,2.797847517252745124e-07
8.520000000000000000e+02,5.679999999999999716e+01,4.112378632834031411e-07,4.770876898538234742e-05,4.822562030491760129e-06,7.383692078787487151e-08,3.861980050076849380e-07,4.095599459450029303e-07,4.111325050636802387e-07,4.112316403630481452e-07,4.112375267368421605e-07,4.112378464773485840e-07,4.112378624324636779e-07,2.375392272560188978e-04,1.120881125752228540e-04,5.799779459805546526e-05,8.424636773742216086e-06,1.262363583936434002e-06,4.978388950770153903e-07,4.210458195000524143e-07,4.123692287940469449e-07,4.113150011592285137e-07,4.112519782418864660e-07
8.557500000000000000e+02,5.704999999999999716e+01,4.849755897158996267e-08,4.799718564294078632e-05,5.186978542033663565e-06,4.366251648368396930e-07,2.345011134102415379e-08,4.681984284713231576e-08,4.839205859924268270e-08,4.849131381830394989e-08,4.849724334812207973e-08,4.849754288347221348e-08,4.849755833653268162e-08,2.360401328644116893e-04,1.114483876209949203e-04,5.758682389219510267e-05,8.053659703361022921e-06,8.962471256976083367e-07,1.342096330709934056e-07,5.808472955654654821e-08,4.958551814583621355e-08,4.857468985346433606e-08,4.851167333131126903e-08
8.595000000000000000e+02,5.729999999999999716e+01,2.052722599983483951e-07,4.785324352022391468e-05,5.026217520703401009e-06,2.798929997861692096e-07,1.802181034191806270e-07,2.035933031761110432e-07,2.051666088133969588e-07,2.052659917804213766e-07,2.052719404470967401e-07,2.052722441998356112e-07,2.052722591557610474e-07,2.343439054433412100e-04,1.120022355669978364e-04,5.769820838557287838e-05,8.198322760542662993e-06,1.050350494623531364e-06,2.902038488015499518e-07,2.146655012694933668e-07,2.063219129762049270e-07,2.054453101665428345e-07,2.052863783919478708e-07
8.632500000000000000e+02,5.754999999999999716e+01,1.348235656544590013e-07,4.822695792821488200e-05,5.369146922495652060e-06,6.196613192965188633e-07,1.598836305619572710e-07,1.365018755306354996e-07,1.349293501773274088e-07,1.348298485324386388e-07,1.348238882564411380e-07,1.348235820046569169e-07,1.348235660736948351e-07,2.322402131970672991e-04,1.113916553909145987e-04,5.734279751570950579e-05,7.848259201161875210e-06,7.076077605072210060e-07,5.058190090875241700e-08,1.256014151092271063e-07,1.338076945281175297e-07,1.346593975094506387e-07,1.348094485162581211e-07
8.670000000000000000e+02,5.779999999999999716e+01,4.160963602962437164e-08,4.809722752288965876e-05,5.196734584850446311e-06,4.433200762294385007e-07,1.654434554495998116e-08,3.993007405452053096e-08,4.150386223016399934e-08,4.160333551009070163e-08,4.160931019822748613e-08,4.160961996751326031e-08,4.160963561242668439e-08,2.336924569260228138e-04,1.114035119769692328e-04,5.747990759836234698e-05,8.015109289888520467e-06,8.819323378871627913e-07,1.252348460316608408e-07,5.067961918041664349e-08,4.271866117941113518e-08,4.176511830820394432e-08,4.162376025746257851e-08
8.707500000000000000e+02,5.804999999999999716e+01,2.808314617744183611e-07,4.844583241734349107e-05,5.518563091500386441e-06,7.658421155482533280e-07,3.059013520872855148e-07,2.825121287528727910e-07,2.809370041922608727e-07,2.808377805895230853e-07,2.808317895581514460e-07,2.808314783815739651e-07,2.808314623971867359e-07,2.320750054983236014e-04,1.107639012805278672e-04,5.715776815816202646e-05,7.684236025564316827e-06,5.574184218891091641e-07,1.973722610389557559e-07,2.717068521670900650e-07,2.797615478527591665e-07,2.806836375384963860e-07,2.808173400872694688e-07
8.745000000000000000e+02,5.829999999999999716e+01,8.913293446426285487e-08,4.819759022814772815e-05,5.328417440682931579e-06,5.735205636727606239e-07,1.141883754443878025e-07,9.081457701392148651e-08,8.923864448401801367e-08,8.913926664093884665e-08,8.913326438779394393e-08,8.913295057824871895e-08,8.913293487744197959e-08,2.308733951545109567e-04,1.107350497513070401e-04,5.732522286075370681e-05,7.870800556814872795e-06,7.472971418349659372e-07,6.188663658579281913e-09,8.014571831427352723e-08,8.809678017584964550e-08,8.899186560796141214e-08,8.911881365449620620e-08
8.782500000000000000e+02,5.854999999999999716e+01,3.978011795458938522e-07,4.854594394783556322e-05,5.640587594733203935e-06,8.823620305436376302e-07,4.228631711856094076e-07,3.994836827006350981e-07,3.979069943854661610e-07,3.978075144637569129e-07,3.978015128219504562e-07,3.978011964050157646e-07,3.978011801626910153e-07,2.296846122304087767e-04,1.105107668297108519e-04,5.698394958227601722e-05,7.555525951075269600e-06,4.375057484855501352e-07,3.152975543603274374e-07,3.889351552427820243e-07,3.967950255045852147e-07,3.976660557396511095e-07,3.977870606480783476e-07
8.820000000000000000e+02,5.879999999999999716e+01,1.942542523654286229e-07,4.821591751150273943e-05,5.438763729902698635e-06,6.789699787346561570e-07,2.193220149068642920e-07,1.959367535745944283e-07,1.943602042576229270e-07,1.942605998128175240e-07,1.942545881431651670e-07,1.942542685302313022e-07,1.942542531838996456e-07,2.286548801331357073e-04,1.105026568234398419e-04,5.715286106845142222e-05,7.752401484677397207e-06,6.395141086713898789e-07,1.121436649625928584e-07,1.854938707628928614e-07,1.932745963672543008e-07,1.941243824991930253e-07,1.942401355818688705e-07
8.857500000000000000e+02,5.904999999999999716e+01,4.921701617749458850e-07,4.854512234023293212e-05,5.731138776994186406e-06,9.746501745504016435e-07,5.172430064261967407e-07,4.938534593877001016e-07,4.922762346293610528e-07,4.921765053336361449e-07,4.921704998265485700e-07,4.921701782702349064e-07,4.921701625895280471e-07,2.269220257371495875e-04,1.103937350203981955e-04,5.683321902802449357e-05,7.450116064897114485e-06,3.404851545857810904e-07,4.104159739549831094e-07,4.835043661525690208e-07,4.912138797718957299e-07,4.920449136561234588e-07,4.921560468986574197e-07
8.895000000000000000e+02,5.929999999999999716e+01,2.794326948270207747e-07,4.837375140715366077e-05,5.522134914863320809e-06,7.622162850406833918e-07,3.045100366326479454e-07,2.811166965353419727e-07,2.795388743967091171e-07,2.794390491190793435e-07,2.794330341171520706e-07,2.794327116496497549e-07,2.794326956377498898e-07,2.296830742812145103e-04,1.104441282416052030e-04,5.704665141768674205e-05,7.657974282882958875e-06,5.519884620900567954e-07,1.979981109790671188e-07,2.708505433015626595e-07,2.784970319592431495e-07,2.793115344022106142e-07,2.794185808439966855e-07
8.932500000000000000e+02,5.954999999999999716e+01,5.689469657717126314e-07,4.869921265449059716e-05,5.804842128833993115e-06,1.051926568314879695e-06,5.940282655525796107e-07,5.706315879519931488e-07,5.690531312914453021e-07,5.689533312931264276e-07,5.689473068934590786e-07,5.689469809012991976e-07,5.689469663768960729e-07,2.280353174372450498e-04,1.099925421765455619e-04,5.680133409551357723e-05,7.363596492773998042e-06,2.618420153967724914e-07,4.877899029120866832e-07,5.604375958520225723e-07,5.680294354200555501e-07,5.688294100939831984e-07,5.689328532967620422e-07
8.970000000000000000e+02,5.979999999999999716e+01,3.490865333681053065e-07,4.849928350956751142e-05,5.586656103880006164e-06,8.317363831013440679e-07,3.741713391840644497e-07,3.507717035393307001e-07,3.491926364416804056e-07,3.490929114107076771e-07,3.490868761030647534e-07,3.490865486275411235e-07,3.490865339704514523e-07,2.306477618349363386e-04,1.099763522065243406e-04,5.699176168080777159e-05,7.579978648308150483e-06,4.807288676700190591e-07,2.681519973457720512e-07,3.406422374681669949e-07,3.481850434469905238e-07,3.489721632944008513e-07,3.490641941564329535e-07
9.007500000000000000e+02,6.004999999999999716e+01,3.345731060291825577e-03,3.393562716032260101e-03,3.350952677260539674e-03,3.346211989670879947e-03,3.345756034763198040e-03,3.345732740262318591e-03,3.345731166144937010e-03,3.345731066599945836e-03,3.345731060634881890e-03,3.345731060306951499e-03,3.345731060292430562e-03,5.563447214981796264e-03,3.235584816837608086e-03,3.288600146764866349e-03,3.337828801290426087e-03,3.344904832854928359e-03,3.345650566050937819e-03,3.345722696686951377e-03,3.345730174528339148e-03,3.345730936724428811e-03,3.345731038761569267e-03
9.045000000000000000e+02,6.029999999999999716e+01,2.487394175585640188e-03,2.535290898823479126e-03,2.492610050087802533e-03,2.487875405597263310e-03,2.487419079144233963e-03,2.487395854698987684e-03,2.487394281600143787e-03,2.487394181911810678e-03,2.487394175927193363e-03,2.487394175600927439e-03,2.487394175586268158e-03,4.919455847052445208e-03,2.377243188325638742e-03,2.430224325807529319e-03,2.479483928651430268e-03,2.486567789318228690e-03,2.487313747834752134e-03,2.487385839798479398e-03,2.487393278930927903e-03,2.487394054526875179e-03,2.487394154556133493e-03
9.082500000000000000e+02,6.054999999999999716e+01,2.282652342806512375e-03,2.330566400881678175e-03,2.287846432947071920e-03,2.283133643925887562e-03,2.282677267266166113e-03,2.282654022823433528e-03,2.282652448771698220e-03,2.282652349139822987e-03,2.282652343149679710e-03,2.282652342822120550e-03,2.282652342806946056e-03,4.496305000915541868e-03,2.172628847869393851e-03,2.225483369740095634e-03,2.274742701459585899e-03,2.281825983514854973e-03,2.282572022586637061e-03,2.282644003781828489e-03,2.282651455643123616e-03,2.282652224227383654e-03,2.282652322265904966e-03
9.120000000000000000e+02,6.079999999999999716e+01,2.088482755172903823e-03,2.136431308719694173e-03,2.093681685353953725e-03,2.088964385906823002e-03,2.088507335009526927e-03,2.088484436052838629e-03,2.088482861237163195e-03,2.088482761519726196e-03,2.088482755514590138e-03,2.088482755188902744e-03,2.088482755173239058e-03,4.095034653223420668e-03,1.978478731235631168e-03,2.031287277961243542e-03,2.080572843699692292e-03,2.087656733172806988e-03,2.088402538147452869e-03,2.088474447747438838e-03,2.088481877097568724e-03,2.088482638926965600e-03,2.088482735096075602e-03
9.157500000000000000e+02,6.104999999999999716e+01,1.906023655067336058e-03,1.954013775048708042e-03,1.911227169685287891e-03,1.906504364245853152e-03,1.906048236201864955e-03,1.906025336759174359e-03,1.906023761224758754e-03,1.906023661426985193e-03,1.906023655409503975e-03,1.906023655083114235e-03,1.906023655068027128e-03,3.714462508715711021e-03,1.795952795671141569e-03,1.848832011110044431e-03,1.898114373849734164e-03,1.905198013989954035e-03,1.905943492309071334e-03,1.906015378635472421e-03,1.906022785335342602e-03,1.906023541021621996e-03,1.906023635427053602e-03
9.195000000000000000e+02,6.129999999999999716e+01,1.734772394438506690e-03,1.782680717609715819e-03,1.739978609651529878e-03,1.735251772630486654e-03,1.734797002608809381e-03,1.734774076890855136e-03,1.734772500683439246e-03,1.734772400787816657e-03,1.734772394782022487e-03,1.734772394454825017e-03,1.734772394439097797e-03,3.360948715340713201e-03,2.654522895744404736e-03,1.677543656962669468e-03,1.726863682333682534e-03,1.733947015634177986e-03,1.734692300535419819e-03,1.734764146253465252e-03,1.734771532729735295e-03,1.734772282452186516e-03,1.734772375209062915e-03
9.232500000000000000e+02,6.154999999999999716e+01,1.575525409582873623e-03,1.623472068289216665e-03,1.580735003866769531e-03,1.576005360898973364e-03,1.575550041862576120e-03,1.575527085300098759e-03,1.575525515908639740e-03,1.575525415910908724e-03,1.575525409927708894e-03,1.575525409599346123e-03,1.575525409583237047e-03,3.024524422600597100e-03,2.403684770604454929e-03,1.518291438178543968e-03,1.567614414841886480e-03,1.574700261377886190e-03,1.575445411748944155e-03,1.575517188557251430e-03,1.575524555410660410e-03,1.575525299524481102e-03,1.575525390735030848e-03
9.270000000000000000e+02,6.179999999999999716e+01,1.427398560081440506e-03,1.475401139134395728e-03,1.432614109950598562e-03,1.427878352076344254e-03,1.427423125942186947e-03,1.427400237297101783e-03,1.427398666482726725e-03,1.427398566426583883e-03,1.427398560425324498e-03,1.427398560097904332e-03,1.427398560081688137e-03,4.104117022074916556e-03,2.166859386997901319e-03,1.370172780941123413e-03,1.419487989901484009e-03,1.426573681881420893e-03,1.427318597552845215e-03,1.427390364220027137e-03,1.427397712816781032e-03,1.427398451794857680e-03,1.427398541589441558e-03
9.307500000000000000e+02,6.204999999999999716e+01,1.290923256802159426e-03,1.338958791623442697e-03,1.296131116881740894e-03,1.291403604513750901e-03,1.290947843991211525e-03,1.290924935436417714e-03,1.290923363273278673e-03,1.290923263163257055e-03,1.290923257139758081e-03,1.290923256819077099e-03,1.290923256802664447e-03,3.680817339104496509e-03,1.948783010515662932e-03,1.233712450890723285e-03,1.283006611990786120e-03,1.290098624817710314e-03,1.290843369839341295e-03,1.290915081685820335e-03,1.290922415913882881e-03,1.290923150167038120e-03,1.290923238639119560e-03
9.345000000000000000e+02,6.229999999999999716e+01,1.164935151516390335e-03,1.212973546991350004e-03,1.170130978645817291e-03,1.165415827035743649e-03,1.164959788330341244e-03,1.164936815525123874e-03,1.164935257628682899e-03,1.164935157891399580e-03,1.164935151855941856e-03,1.164935151533355064e-03,1.164935151516775878e-03,3.284352463656583111e-03,1.747216995357609923e-03,1.107726757268629597e-03,1.157018682086910066e-03,1.164110422288511769e-03,1.164855346346888899e-03,1.164926998131215639e-03,1.164934316542746940e-03,1.164935046389080050e-03,1.164935132129437789e-03
9.382500000000000000e+02,6.254999999999999716e+01,1.049794346784350312e-03,1.097864203295978404e-03,1.054997116579373768e-03,1.050275311794550285e-03,1.049818969958814978e-03,1.049796013890834205e-03,1.049794453007436845e-03,1.049794353151161036e-03,1.049794347125872695e-03,1.049794346801067408e-03,1.049794346785003435e-03,2.904733224386671191e-03,1.566101786145011367e-03,9.925615651217121072e-04,1.041879364068380590e-03,1.048969863052400236e-03,1.049714623509395792e-03,1.049786210339816563e-03,1.049793517232665372e-03,1.049794243049870755e-03,1.049794327821833208e-03
9.420000000000000000e+02,6.279999999999999716e+01,9.441567780786331307e-04,9.922641554632575817e-04,9.493607544223759201e-04,9.446337236535863342e-04,9.441814293541009838e-04,9.441584170773833270e-04,9.441568844023786201e-04,9.441567844602600200e-04,9.441567784223467950e-04,9.441567780953285432e-04,9.441567780792955783e-04,2.544157542713798830e-03,1.397289247096623237e-03,8.869339016708228723e-04,9.362438892956466852e-04,9.433320906813229788e-04,9.440771233497894559e-04,9.441486590697302289e-04,9.441559493204531011e-04,9.441566734945242879e-04,9.441567595085518941e-04
9.457500000000000000e+02,6.304999999999999716e+01,8.482966215453786527e-04,8.963429980871792614e-04,8.535080073394119568e-04,8.487742019768426422e-04,8.483213197505530458e-04,8.482982463621453533e-04,8.482967279605723668e-04,8.482966279402963427e-04,8.482966218913074504e-04,8.482966215621583076e-04,8.482966215460498822e-04,2.257241165914726077e-03,1.243938717518514210e-03,7.910823413293308201e-04,8.403845307310527568e-04,8.474721255936279929e-04,8.482169986676531834e-04,8.482885195942773196e-04,8.482957976892617534e-04,8.482965183373760700e-04,8.482966033232394688e-04
9.495000000000000000e+02,6.329999999999999716e+01,7.607757269072582288e-04,8.086959316970144694e-04,7.659919868691901458e-04,7.612541804433594185e-04,7.608003531474523146e-04,7.607773542258081069e-04,7.607758334053955776e-04,7.607757333140904334e-04,7.607757272515435929e-04,7.607757269240990328e-04,7.607757269078015225e-04,2.007988852873944258e-03,1.103659675951643507e-03,7.035631396492744976e-04,7.528610909757388380e-04,7.599514681813380199e-04,7.606961644044400901e-04,7.607676349192294719e-04,7.607749073518070559e-04,7.607756249443171003e-04,7.607757090046887195e-04
9.532500000000000000e+02,6.354999999999999716e+01,6.818497969849384365e-04,7.298488764895078810e-04,6.870616941327403141e-04,6.823284418499371215e-04,6.818744357866598615e-04,6.818514286826105964e-04,6.818499035588012356e-04,6.818498034030333332e-04,6.818497973310613065e-04,6.818497970020935507e-04,6.818497969856246281e-04,1.775983394262396894e-03,9.773492703341530360e-04,7.442552179805280322e-04,6.739322677846297819e-04,6.810257814769300755e-04,6.817702888324366460e-04,6.818417194017662190e-04,6.818489814619820878e-04,6.818496961323958650e-04,6.818497793721981773e-04
9.570000000000000000e+02,6.379999999999999716e+01,6.100513817780689203e-04,6.580587847773118138e-04,6.152651542714725891e-04,6.105306039071873572e-04,6.100758889991024850e-04,6.100530185121993097e-04,6.100514875015965090e-04,6.100513882060332009e-04,6.100513821217710920e-04,6.100513817953855805e-04,6.100513817789000696e-04,1.566591728344868999e-03,8.618102189434700879e-04,6.611086481108592377e-04,6.021356272667820891e-04,6.092271617886906802e-04,6.099719173509867906e-04,6.100433150241915204e-04,6.100505699597002065e-04,6.100512819488737712e-04,6.100513644281066331e-04
9.607500000000000000e+02,6.404999999999999716e+01,5.456646940513883680e-04,5.937215260429392055e-04,5.508832528489599270e-04,5.461446548239959516e-04,5.456892471746646600e-04,5.456663219824014512e-04,5.456647999511777397e-04,5.456647004886371055e-04,5.456646943977054185e-04,5.456646940689906071e-04,5.456646940523663183e-04,1.377670270037716256e-03,9.181155292435446607e-04,5.851827934582167282e-04,5.377495222860004904e-04,5.448406900316230895e-04,5.455852711271903755e-04,5.456566332650882034e-04,5.456638856002007541e-04,5.456645951456931022e-04,5.456646769381053551e-04
9.645000000000000000e+02,6.429999999999999716e+01,4.872368895724725913e-04,5.353601723935389215e-04,4.924596259268181845e-04,4.877159369029649338e-04,4.872614649974349888e-04,4.872385220272808042e-04,4.872369956341106876e-04,4.872368960174773317e-04,4.872368899204099820e-04,4.872368895889405381e-04,4.872368895730356175e-04,1.449182900567301101e-03,8.070789111663999532e-04,5.163925218129361344e-04,4.793233264157419071e-04,4.864123180420342005e-04,4.871575146902368801e-04,4.872288406687248232e-04,4.872360837800927759e-04,4.872367914938293483e-04,4.872368726711901886e-04
9.682500000000000000e+02,6.454999999999999716e+01,4.351091476843476995e-04,4.831853084870601860e-04,4.403337611189136634e-04,4.355889717450256915e-04,4.351337532860994955e-04,4.351107864284827192e-04,4.351092519926201682e-04,4.351091540869185016e-04,4.351091480337720735e-04,4.351091477006428245e-04,4.351091476843476995e-04,1.270648195701256722e-03,7.067366160242144046e-04,4.548966589749213864e-04,4.271970066190152685e-04,4.342848029474196043e-04,4.350297713798208297e-04,4.351011085505111027e-04,4.351083446383044624e-04,4.351090503511012022e-04,4.351091309746084215e-04
9.720000000000000000e+02,6.479999999999999716e+01,3.878694909806204138e-04,4.356299649516319310e-04,3.930979466960818455e-04,3.883481927270079665e-04,3.878941549764318170e-04,3.878711333016732752e-04,3.878695956675327645e-04,3.878694973963301741e-04,3.878694913295729972e-04,3.878694909974408347e-04,3.878694909811905957e-04,1.110225208205530781e-03,6.179400199649422252e-04,3.992775148454957368e-04,3.799552701355655179e-04,3.870453318877687104e-04,3.877901519867779797e-04,3.878614616038636182e-04,3.878686901122278146e-04,3.878693943268871113e-04,3.878694744420075409e-04
9.757500000000000000e+02,6.504999999999999716e+01,3.459299718656902748e-04,3.937746086311458087e-04,3.511640166369459993e-04,3.464093056040763296e-04,3.459545439155625886e-04,3.459316145717885389e-04,3.459300734106089074e-04,3.459299782926074330e-04,3.459299722163640292e-04,3.459299718823139673e-04,3.459299718662634925e-04,9.643305129448080529e-04,5.305027529311617243e-04,3.498384893628618585e-04,3.380168755158957953e-04,3.451060448017560811e-04,3.458506232880811720e-04,3.459219512067723216e-04,3.459291732539851883e-04,3.459298753474299853e-04,3.459299552511771784e-04
9.795000000000000000e+02,6.529999999999999716e+01,3.079292603147269400e-04,3.558687201769994857e-04,3.131545256068714528e-04,3.084088663897086523e-04,3.079535505325491519e-04,3.079309063517977462e-04,3.079293623550663343e-04,3.079292667522289472e-04,3.079292606670703115e-04,3.079292603320057074e-04,3.079292603153028682e-04,8.351466706135494359e-04,4.616279608139968764e-04,3.051282626106434056e-04,3.000183718293198158e-04,3.071055369769330333e-04,3.078499469372992571e-04,3.079212445247705033e-04,3.079284636371342832e-04,3.079291643879121629e-04,3.079292438633008354e-04
9.832500000000000000e+02,6.554999999999999716e+01,2.743292778383373204e-04,3.216271820439799362e-04,2.795594566871561072e-04,2.748094348128455504e-04,2.743536671951743466e-04,2.743309267346816000e-04,2.743293781748932787e-04,2.743292842849170813e-04,2.743292781921747225e-04,2.743292778554001689e-04,2.743292778387711097e-04,7.206305008358321069e-04,3.983115881417582113e-04,2.655138694708996739e-04,2.664181372852234822e-04,2.735053690387937234e-04,2.742499833507926221e-04,2.743212694564178497e-04,2.743284823030363285e-04,2.743291824271637839e-04,2.743292615327504484e-04
9.870000000000000000e+02,6.579999999999999716e+01,2.438670863638601159e-04,2.873759737551586247e-04,2.490878198537916765e-04,2.443479466614771373e-04,2.438914888503954255e-04,2.438687280037586528e-04,2.438671872308479467e-04,2.438670928182279721e-04,2.438670867190332280e-04,2.438670863809873932e-04,2.438670863641504111e-04,6.137548346878878101e-04,3.417207077854478737e-04,2.296435708658613607e-04,2.359572163073192150e-04,2.430433866809882787e-04,2.437878287274720111e-04,2.438590848726537158e-04,2.438662925388820337e-04,2.438669914226171246e-04,2.438670701871543619e-04
9.907500000000000000e+02,6.604999999999999716e+01,2.170991605516243528e-04,2.612189930851098788e-04,2.223256043089870437e-04,2.175792228939275159e-04,2.171236507247827345e-04,2.171007876149198628e-04,2.170992621178715731e-04,2.170991669123305853e-04,2.170991609079904938e-04,2.170991605686635115e-04,2.170991605520612591e-04,5.240000051462235598e-04,2.917161068123846988e-04,1.979782510143491658e-04,2.204269313962633581e-04,2.162751708903633144e-04,2.170199288881579237e-04,2.170911636399259494e-04,2.170983679831027437e-04,2.170990660234266376e-04,2.170991444917003458e-04
9.945000000000000000e+02,6.629999999999999716e+01,1.927792709543418002e-04,2.373192203886560238e-04,1.980089379992275311e-04,1.932598557570585458e-04,1.928038198355162239e-04,1.927809055097599010e-04,1.927793720642115446e-04,1.927792773349298341e-04,1.927792713113345559e-04,1.927792709712857931e-04,1.927792709547800076e-04,4.360170258669182771e-04,2.467050941796968141e-04,1.861285878528500881e-04,1.949142283823071498e-04,1.919554381602315142e-04,1.927000280900276403e-04,1.927712794187004725e-04,1.927784797495921880e-04,1.927791768121115746e-04,1.927792549986356700e-04
9.982500000000000000e+02,6.654999999999999716e+01,1.715295785012052902e-04,2.165705524058177253e-04,1.767641329991935983e-04,1.720107354884336940e-04,1.715541784220077229e-04,1.715312134871398262e-04,1.715296797971196008e-04,1.715295848999180673e-04,1.715295788592930087e-04,1.715295785187801532e-04,1.715295785016446631e-04,3.637537089923710771e-04,2.319285772507000728e-04,1.592617669438402283e-04,1.725414995769542544e-04,1.707059553154891495e-04,1.714502730752879070e-04,1.715215924931975163e-04,1.715287879448562549e-04,1.715294846973063427e-04,1.715295626375529117e-04
1.002000000000000000e+03,6.679999999999999716e+01,1.521558436572459881e-04,1.974846873132081329e-04,1.573945919851693989e-04,1.526369779809957407e-04,1.521803937775541261e-04,1.521574832454653588e-04,1.521559454224600280e-04,1.521558498698053993e-04,1.521558440167667238e-04,1.521558436750091771e-04,1.521558436579800201e-04,2.984574454876063503e-04,1.934350276894074283e-04,1.347652251813066945e-04,1.521661611201719660e-04,1.513324381490092419e-04,1.520765700360296761e-04,1.521478614730714727e-04,1.521550542297197368e-04,1.521557501246017120e-04,1.521558278770896724e-04
1.005750000000000000e+03,6.704999999999999716e+01,1.353381385295524236e-04,1.810836441063267202e-04,1.405708585832997977e-04,1.358196793583540452e-04,1.353625642432102697e-04,1.353397844059032139e-04,1.353382407002250078e-04,1.353381447826630289e-04,1.353381388852674199e-04,1.353381385472057828e-04,1.353381385302879734e-04,2.409524195732602020e-04,1.595012165511785899e-04,1.132864883879262236e-04,1.344610140454915483e-04,1.345144693035009204e-04,1.352588877580007903e-04,1.353301573082877002e-04,1.353373501711257608e-04,1.353380452326301796e-04,1.353381228238087247e-04
1.009500000000000000e+03,6.729999999999999716e+01,1.199277072275671508e-04,1.660058352185588048e-04,1.251330943331201010e-04,1.204098359586058511e-04,1.199522225733093850e-04,1.199293470219298650e-04,1.199278095780514941e-04,1.199277131489326538e-04,1.199277075839456382e-04,1.199277072454008129e-04,1.199277072281566993e-04,1.895309763381683899e-04,1.287729544998644890e-04,9.348569723713090907e-05,1.182594770187645839e-04,1.191042292588610036e-04,1.198484790980577165e-04,1.199197249770529337e-04,1.199269198460163084e-04,1.199276141774115168e-04,1.199276915872977300e-04
1.013250000000000000e+03,6.754999999999999716e+01,1.066539511351609034e-04,1.530668032521611708e-04,1.118693717023810149e-04,1.071356260543595006e-04,1.066784842696428301e-04,1.066555601275686233e-04,1.066540538471568892e-04,1.066539571221420779e-04,1.066539514928680399e-04,1.066539511528764823e-04,1.066539511357514277e-04,1.778155474174077132e-04,1.018184541810777499e-04,7.624868949767596037e-05,1.042826302343672186e-04,1.058307266427664601e-04,1.065747545304115528e-04,1.066459728235734128e-04,1.066531642216728918e-04,1.066538582996022863e-04,1.066539355107550951e-04
1.017000000000000000e+03,6.779999999999999716e+01,9.440687806938055562e-05,1.411175396861856176e-04,9.962694994128763000e-05,9.488883656462592550e-05,9.443146864249977058e-05,9.440849525776164866e-05,9.440698121404083535e-05,9.440688392826645538e-05,9.440687842850122068e-05,9.440687808741789861e-05,9.440687806997194724e-05,1.331009079686376498e-04,7.752849505893120714e-05,6.089065504462513786e-05,9.141002673328682917e-05,9.358375850518281828e-05,9.432766200232552307e-05,9.439890222479429128e-05,9.440609194787921883e-05,9.440678542674515767e-05,9.440686250211312335e-05
1.020750000000000000e+03,6.804999999999999716e+01,8.395713406353602529e-05,1.308543327807552272e-04,8.872109758947463454e-05,8.443786735170627717e-05,8.398178633093827754e-05,8.395875842242941694e-05,8.395723626141949551e-05,8.395713994488330080e-05,8.395713442297802077e-05,8.395713408144891542e-05,8.395713406383210735e-05,8.389652741408327031e-05,5.601304931358037361e-05,4.771249588404330715e-05,8.040042282056466898e-05,8.313408920555474780e-05,8.387794139665600602e-05,8.394916147124610172e-05,8.395634871847647914e-05,8.395704154142220779e-05,8.395711854476156806e-05
1.024500000000000000e+03,6.829999999999999716e+01,7.422714102728839123e-05,1.213691423138260302e-04,7.905491063241080563e-05,7.470846612091323327e-05,7.425171230673206226e-05,7.422876987011424108e-05,7.422724361736985428e-05,7.422714695977626349e-05,7.422714138744391371e-05,7.422714104522205739e-05,7.422714102758481210e-05,4.897977033589790102e-05,3.649176438720273802e-05,3.557298957175256858e-05,7.017602488316467511e-05,7.458099209860287611e-05,7.414792355635271197e-05,7.421917128035489155e-05,7.422635626483187557e-05,7.422704863331382641e-05,7.422712555334668317e-05
1.028250000000000000e+03,6.854999999999999716e+01,6.602155257978716799e-05,1.133811196446340075e-04,7.089695129861807910e-05,6.650321442345831513e-05,6.604619971219327288e-05,6.602318640827464097e-05,6.602165419131479098e-05,6.602155855711040505e-05,6.602155293185696817e-05,6.602155259803605238e-05,6.602155258023226008e-05,1.950223435603284447e-05,1.985169567283466330e-05,2.523109716487111241e-05,6.152278241954749812e-05,6.624641433678345908e-05,6.594234442298476143e-05,6.601358226049693111e-05,6.602076832450524979e-05,6.602146033571969458e-05,6.602153714568815505e-05
1.032000000000000000e+03,6.879999999999999716e+01,5.828951479581768606e-05,1.058424349952386760e-04,6.321184267046055228e-05,5.877168342943278048e-05,5.831421083653355933e-05,5.829115610330014177e-05,5.828961678747770380e-05,5.828952071683146029e-05,5.828951514969448535e-05,5.828951481438025725e-05,5.828951479670869019e-05,6.792044847803492162e-06,4.053984060548437580e-06,1.559301447043309622e-05,5.490318435219683073e-05,5.839567815693189523e-05,5.821032947276657415e-05,5.828154717113286581e-05,5.828873104884290936e-05,5.828942262969629865e-05,5.828949939764756780e-05
1.035750000000000000e+03,6.904999999999999716e+01,5.186342650108260771e-05,9.958810378686490817e-05,5.681508561014668847e-05,5.234625002882596146e-05,5.188816472609092390e-05,5.186506041483758745e-05,5.186352875938365057e-05,5.186343247104352249e-05,5.186342685688152127e-05,5.186342651995749011e-05,5.186342650197433689e-05,3.340365740967021145e-05,9.012791770205783189e-06,9.799450400975078508e-06,4.795545303460686256e-05,5.186450612516787563e-05,5.178426950172105382e-05,5.185545347642819922e-05,5.186264320190514781e-05,5.186333445587484826e-05,5.186341113187756035e-05
1.039500000000000000e+03,6.929999999999999716e+01,4.571423317974537918e-05,9.359149519473424980e-05,5.070833012881494008e-05,4.619619897742471582e-05,4.573898046022084623e-05,4.571587263694804493e-05,4.571433586569657230e-05,4.571423920353413322e-05,4.571423351854817684e-05,4.571423319789022082e-05,4.571423318048901989e-05,5.453881287460817244e-05,2.103417473043005107e-05,1.886339954691738278e-06,4.133280352087758471e-05,4.562147095544760944e-05,4.563509407510666532e-05,4.570626187430343025e-05,4.571344999127824256e-05,4.571414123375352974e-05,4.571421783887979096e-05
1.043250000000000000e+03,6.954999999999999716e+01,4.069678692454584173e-05,8.862687259085080056e-05,4.572458448206024218e-05,4.117596652048148554e-05,4.072157158442461268e-05,4.069841839438923225e-05,4.069688998213686720e-05,4.069679294504278857e-05,4.069678723246120350e-05,4.069678694270227755e-05,4.069678692528995678e-05,8.295177873106431867e-05,3.119087998129755837e-05,4.697776571582162329e-06,3.591127469420491873e-05,4.052112096314465267e-05,4.061762844086186402e-05,4.068881849264158396e-05,4.069600408849830279e-05,4.069669508510479427e-05,4.069677160586803762e-05
1.047000000000000000e+03,6.979999999999999716e+01,3.579967147965876890e-05,8.386005402877072881e-05,4.086141104461850224e-05,3.627987943308985745e-05,3.582449831675565169e-05,3.580130382802565036e-05,3.579977047023813366e-05,3.579967753811845173e-05,3.579967179191826450e-05,3.579967149827223660e-05,3.579967148040330408e-05,9.788997197454777429e-05,3.733334999431249285e-05,1.098839095964920886e-05,3.057829004852412986e-05,3.555046156529599713e-05,3.572053155855327424e-05,3.579170634054427161e-05,3.579888855575124674e-05,3.579957972852625266e-05,3.579965618296384824e-05
1.050750000000000000e+03,7.004999999999999716e+01,3.189579640717265054e-05,7.991284274829037269e-05,3.698766876989879730e-05,3.237691833342219456e-05,3.192056434184557259e-05,3.189743680650811521e-05,3.189589613872413187e-05,3.189580252097567044e-05,3.189579670632990848e-05,3.189579642594446597e-05,3.189579640791755842e-05,1.116942981333092234e-04,4.571871561464075837e-05,1.612889316207049965e-05,2.636027784147747780e-05,3.158134135414675291e-05,3.181667254398950882e-05,3.188783306781775405e-05,3.189501378675195118e-05,3.189570470370288832e-05,3.189578113093362977e-05
1.054500000000000000e+03,7.029999999999999716e+01,2.798792803506008290e-05,7.612654214575836323e-05,3.309868842425954099e-05,2.846322339103491333e-05,2.801257335489683320e-05,2.798957371518279914e-05,2.798802871991988884e-05,2.798793409391238244e-05,2.798792833763007724e-05,2.798792805384029073e-05,2.798792803565628229e-05,1.236496477529278287e-04,5.462785119239703402e-05,2.113268228819660337e-05,2.217866511680854295e-05,2.761506551673299854e-05,2.790881235005137725e-05,2.797996301983572123e-05,2.798714574943844281e-05,2.798783640509169276e-05,2.798791277137281986e-05
1.058250000000000000e+03,7.054999999999999716e+01,2.496342803898134272e-05,7.320992768436709246e-05,3.009888441177772218e-05,2.540426860701040597e-05,2.498815543762976637e-05,2.496506970864933363e-05,2.496352897593161481e-05,2.496343410664689810e-05,2.496342834689006037e-05,2.496342805791810257e-05,2.496342803957777589e-05,1.336966531466818016e-04,6.107615589894084746e-05,2.516492989871686099e-05,1.890995932998949580e-05,2.453915975099862679e-05,2.500282071851996527e-05,2.495546095687703613e-05,2.496264607609434966e-05,2.496333647393737069e-05,2.496341279190834972e-05
1.062000000000000000e+03,7.079999999999999716e+01,2.183641181133059994e-05,7.017868800987398501e-05,2.699377646059636748e-05,2.228295535894834147e-05,2.186115138850045614e-05,2.183805569954264117e-05,2.183651337713905718e-05,2.183641776001142806e-05,2.183641212471738459e-05,2.183641182952821512e-05,2.183641181192724317e-05,1.455009754151602767e-04,6.728176250922387460e-05,2.915065456583203167e-05,1.556748029342698678e-05,2.136566732265491158e-05,2.186361361463306716e-05,2.182844722204325085e-05,2.183562971977644600e-05,2.183632029821250891e-05,2.183639657694410390e-05
1.065750000000000000e+03,7.104999999999999716e+01,1.950576466578690771e-05,6.793301937120990578e-05,2.468257023108141757e-05,1.995620404959697549e-05,1.953055493670250440e-05,1.950741349774310363e-05,1.950586699783091678e-05,1.950577066466686223e-05,1.950576497121427622e-05,1.950576468384099485e-05,1.950576466638373729e-05,1.534581159158664035e-04,7.222878640697197241e-05,3.229882435258247413e-05,1.304560552903531463e-05,1.914701680949767009e-05,1.952086867736509951e-05,1.949780127686408360e-05,1.950498285051050323e-05,1.950567320125742174e-05,1.950574944485066129e-05
1.069500000000000000e+03,7.129999999999999716e+01,1.699464873163517364e-05,6.549733676000894388e-05,2.218870890525886455e-05,1.744809068167724460e-05,1.701950500207884140e-05,1.699630395065414697e-05,1.699475021248102549e-05,1.699465475665229487e-05,1.699464904222152846e-05,1.699464875029125049e-05,1.699464873267991425e-05,1.607429496242151329e-04,7.710136502394965773e-05,3.548920358433538280e-05,1.059684725394745899e-05,1.658269853354732827e-05,1.699905586696328843e-05,1.698668747081080111e-05,1.699386642280991300e-05,1.699455732029451173e-05,1.699463351767965778e-05
1.073250000000000000e+03,7.154999999999999716e+01,1.521111016231360988e-05,6.347298487016678908e-05,2.042047904204994231e-05,1.566885892120006705e-05,1.523592231253075904e-05,1.521276521300725502e-05,1.521121242301263859e-05,1.521111621986144818e-05,1.521111047939549444e-05,1.521111017918284362e-05,1.521111016320932181e-05,1.670453344648974527e-04,8.123528450006089715e-05,3.786561457202998281e-05,8.635734960760522869e-06,1.474976801550139218e-05,1.520597874497293227e-05,1.520315075405037163e-05,1.521032812403505005e-05,1.521101875524984601e-05,1.521109495940169602e-05
1.077000000000000000e+03,7.179999999999999716e+01,1.318550419264727481e-05,6.154365952041687964e-05,1.840845899043061092e-05,1.364666897717734725e-05,1.321001604073765929e-05,1.318716302530678999e-05,1.318560540695313561e-05,1.318551030959916509e-05,1.318550451338185174e-05,1.318550420981881969e-05,1.318550419354318155e-05,1.727027541804181229e-04,8.509282737747114603e-05,4.041233816540047930e-05,6.453722998594967303e-06,1.268261556340523427e-05,1.317194124377158163e-05,1.317754322150797372e-05,1.318472237733038215e-05,1.318541282629650022e-05,1.318548899956386879e-05
1.080750000000000000e+03,7.204999999999999716e+01,1.183314264028672990e-05,6.027669952184630823e-05,1.706077434778107915e-05,1.229774220061778919e-05,1.185773711612542139e-05,1.183480686751653529e-05,1.183324448348338831e-05,1.183314867374099893e-05,1.183314296153131892e-05,1.183314265462400597e-05,1.183314264133215660e-05,1.770542647966474750e-04,8.908703982940634344e-05,4.223434599792134963e-05,4.962117651140761704e-06,1.128556981865194388e-05,1.181211353865850262e-05,1.182518312398864729e-05,1.183236108625393971e-05,1.183305127375575414e-05,1.183312745621545459e-05
1.084500000000000000e+03,7.229999999999999716e+01,1.019008477742879964e-05,5.870943359041971577e-05,1.541324958683310028e-05,1.065773336845144269e-05,1.021477093640038532e-05,1.019174092505580199e-05,1.019018700732908866e-05,1.019009054678148390e-05,1.019008510201463717e-05,1.019008479191790468e-05,1.019008477832503334e-05,1.844761451426189661e-04,9.209977347068455515e-05,4.397995581127369562e-05,3.195556224882300404e-06,9.610735827365167545e-06,1.016243935727889813e-05,1.018212769872462460e-05,1.018930345122043008e-05,1.018999344363458172e-05,1.019006959822364899e-05
1.088250000000000000e+03,7.254999999999999716e+01,9.177395438691415391e-06,5.776396398601267329e-05,1.441269237449533614e-05,9.646938243942954178e-06,9.201479193419438991e-06,9.179056230619276550e-06,9.177498105427852454e-06,9.177401304533993362e-06,9.177395766165103341e-06,9.177395451838168025e-06,9.177395439139599158e-06,1.875796807843104093e-04,9.430524539943109454e-05,4.550282430375205230e-05,2.073496990971643794e-06,8.569377835284659633e-06,9.143872907130506499e-06,9.169438463271132824e-06,9.176614018793082214e-06,9.177304125969749205e-06,9.177380267187966031e-06
1.092000000000000000e+03,7.279999999999999716e+01,7.835649745043874107e-06,5.648187432429287354e-05,1.308176788537802077e-05,8.307690534617388615e-06,7.856179663669083055e-06,7.837301705491700143e-06,7.835753085890918119e-06,7.835655666961083507e-06,7.835650065688631665e-06,7.835649758491230264e-06,7.835649745492118861e-06,1.941391376082350476e-04,9.663274338329214434e-05,4.719020599026546776e-05,6.345461848102049627e-07,7.202605641818866458e-06,7.796878950676670828e-06,7.827694217796058631e-06,7.834868503355050729e-06,7.835558469763227512e-06,7.835634580160509002e-06
1.095750000000000000e+03,7.304999999999999716e+01,7.090461111836108960e-06,5.572564169136210094e-05,1.234617665200545242e-05,7.564716344847180930e-06,7.111576846779776723e-06,7.092118475985275112e-06,7.090563716236219297e-06,7.090467076900654074e-06,7.090461420265719683e-06,7.090461125882806149e-06,7.090461112134974371e-06,1.964586467856688006e-04,9.857927538122504508e-05,4.824345257771580134e-05,2.004687704220818441e-07,6.435319115986579953e-06,7.046973433545732439e-06,7.093020560571513183e-06,7.089679620836943347e-06,7.090369862995391679e-06,7.090445951564344433e-06
1.099500000000000000e+03,7.329999999999999716e+01,5.985974859920969940e-06,5.461233459094718448e-05,1.125020662003460316e-05,6.462194743954012181e-06,6.007493497223563437e-06,5.987635269187375544e-06,5.986077963157962282e-06,5.985980881362825236e-06,5.985975174361257746e-06,5.985974873520810662e-06,5.985974860219867538e-06,1.990986816928158945e-04,1.004629989630016491e-04,4.962020703326897627e-05,1.386290348349063018e-06,5.311250828408133729e-06,5.954014508908774645e-06,5.987391383381443741e-06,5.985193535135227798e-06,5.985883602743610396e-06,5.985959705064764771e-06
1.103250000000000000e+03,7.354999999999999716e+01,5.451396742305672437e-06,5.418618155406218186e-05,1.072318068413898531e-05,5.929359207488612940e-06,5.473390372228638112e-06,5.453061727003289994e-06,5.451500387184154332e-06,5.451402812740180218e-06,5.451397057672329684e-06,5.451396756056256225e-06,5.451396742903523538e-06,2.003961212421016011e-04,1.016385300632632253e-04,5.039402664486872409e-05,1.987667811826435922e-06,4.782493717935771853e-06,5.414084844323880035e-06,5.451744273373489670e-06,5.450615630359663010e-06,5.451305429010830067e-06,5.451381593047985743e-06
1.107000000000000000e+03,7.379999999999999716e+01,4.533691589346506125e-06,5.312872569053808094e-05,9.781135654074448471e-06,5.013200042847401901e-06,4.555959192225209406e-06,4.535360480702660863e-06,4.533795222249043289e-06,4.533697614548282229e-06,4.533691909074274285e-06,4.533691603696139565e-06,4.533691589794932144e-06,2.021689085454452775e-04,1.031971962671249157e-04,5.154667938921374823e-05,2.965320930149430712e-06,3.846850361182489224e-06,4.491524596105143017e-06,4.533090262430626779e-06,4.532910694706365636e-06,4.533600307292968837e-06,4.533676443906413018e-06
1.110750000000000000e+03,7.404999999999999716e+01,4.164899829235999308e-06,5.269621968433036341e-05,9.421894130786265153e-06,4.645779418224364774e-06,4.187558939105151266e-06,4.166563139753122682e-06,4.165004050865073915e-06,4.164905739928821064e-06,4.164900154966896641e-06,4.164899843885667911e-06,4.164899829983431345e-06,2.057006502041826897e-04,1.041952475528364801e-04,5.210053466639142798e-05,3.386573356864959362e-06,3.462070434912612320e-06,4.118335797643735899e-06,4.163461271841742212e-06,4.164118705318521719e-06,4.164808570022368323e-06,4.164884684916853509e-06
1.114500000000000000e+03,7.429999999999999716e+01,3.394211049218020137e-06,5.197017596932063631e-05,8.659786817390065035e-06,3.875547873089145041e-06,3.417181939230661362e-06,3.395849576196742892e-06,3.394315618692163517e-06,3.394217044315874719e-06,3.394211369289450740e-06,3.394211064167643437e-06,3.394211049517012603e-06,2.068050520788657250e-04,1.053906824601430096e-04,5.313444514504701334e-05,4.203818672100455844e-06,2.677128073764352621e-06,3.343600640333030321e-06,3.392028970836562075e-06,3.393430115740050635e-06,3.394119812565236217e-06,3.394195904352845561e-06
1.118250000000000000e+03,7.454999999999999716e+01,3.155900973698583824e-06,5.177055766279623834e-05,8.429086224362783691e-06,3.638407456490800658e-06,3.179184152800854501e-06,3.157548754637387933e-06,3.156005126313972353e-06,3.155906986787209412e-06,3.155901265382718674e-06,3.155900988948087704e-06,3.155900973698583824e-06,2.134351907871195203e-04,1.060514521344018904e-04,5.351567375367062383e-05,4.451956245153079494e-06,2.426178971633195467e-06,3.101574048412058201e-06,3.153060316178460075e-06,3.155120284325708279e-06,3.155809767014828042e-06,3.155885832286929863e-06
1.122000000000000000e+03,7.479999999999999716e+01,2.500913479180734318e-06,5.113165095764284659e-05,7.780850695600051575e-06,2.983044074364604132e-06,2.524473670109162772e-06,2.502565526067831317e-06,2.501017896282176297e-06,2.500919546404559477e-06,2.500913779252647233e-06,2.500913495029076515e-06,2.500913479778784895e-06,2.140634064830326583e-04,1.073211552322860484e-04,5.428818537245470383e-05,5.147399893562756386e-06,1.760008337050511272e-06,2.443672168539726264e-06,2.497488614311101021e-06,2.500132895251646290e-06,2.500822255824152678e-06,2.500898340724679006e-06
1.125750000000000000e+03,7.504999999999999716e+01,2.365286000762592307e-06,5.102294089961635800e-05,7.651209754784500026e-06,2.848506554418621233e-06,2.389019769791654300e-06,2.366517944060681014e-06,2.365389337734859538e-06,2.365292135398679762e-06,2.365286307427112575e-06,2.365286016013582306e-06,2.365286001211150886e-06,2.139543205699082973e-04,1.077562555668277539e-04,5.452327350768317607e-05,5.327764899580379233e-06,1.614459911965981268e-06,2.305494927655748462e-06,2.361339680230588306e-06,2.364505493206645861e-06,2.365194799840613824e-06,2.365270865051838963e-06
1.129500000000000000e+03,7.529999999999999716e+01,1.801344998722581977e-06,5.050892016837910619e-05,7.092581044835009237e-06,2.285532530594612071e-06,1.825305362360446071e-06,1.802636076674382546e-06,1.801448879083701874e-06,1.801351049574597731e-06,1.801345309137705055e-06,1.801345013824666548e-06,1.801344999171158767e-06,2.257175340020215100e-04,1.089245839126088327e-04,5.518243145607288990e-05,5.923039289633482798e-06,1.041369812872132936e-06,1.739307255992529885e-06,1.796939238452993787e-06,1.801647201601229757e-06,1.801253775553057188e-06,1.801329865835807468e-06
1.133250000000000000e+03,7.554999999999999716e+01,1.746515816065964082e-06,5.036474579076149132e-05,7.032404874627823678e-06,2.231560809733353055e-06,1.770677151086219549e-06,1.747850998212295406e-06,1.746620002373525926e-06,1.746521936667985938e-06,1.746516131127736267e-06,1.746515830420938065e-06,1.746515816514556966e-06,2.265550906011393585e-04,1.092161805623704135e-04,5.534041832388714258e-05,6.004744520525950715e-06,9.787801839750470044e-07,1.682490273207410375e-06,1.741694997871394193e-06,1.746698399820839254e-06,1.746424616075312935e-06,1.746500682484198616e-06
1.137000000000000000e+03,7.579999999999999716e+01,1.254214095703481599e-06,4.990972101348567085e-05,6.543010160721910386e-06,1.740019843172238379e-06,1.278553695656168453e-06,1.255592623548130605e-06,1.254318743818424533e-06,1.254220261062829844e-06,1.254214417653971150e-06,1.254214110058914462e-06,1.254214096002553263e-06,2.250375227169130012e-04,1.098976990859190043e-04,5.590236046772920065e-05,6.520695769611913007e-06,4.790812707769237394e-07,1.188418361095328615e-06,1.250411918892483631e-06,1.254286869523690734e-06,1.254122903563822563e-06,1.254198964628624279e-06
1.140750000000000000e+03,7.604999999999999716e+01,1.262958133182917908e-06,4.981427422887297523e-05,6.559452270949307430e-06,1.746251107497579025e-06,1.287455834752722014e-06,1.264363765957311210e-06,1.263063378537038113e-06,1.262964336999320187e-06,1.262958448263696030e-06,1.262958147688297838e-06,1.262958133481998042e-06,2.267527844608810330e-04,1.099870588754566907e-04,5.595533470474174160e-05,6.535930794607087224e-06,4.817362983651062882e-07,1.197654296715192058e-06,1.258673988367087345e-06,1.262933793753586038e-06,1.262866967169252364e-06,1.262942997043289972e-06
1.144500000000000000e+03,7.629999999999999716e+01,8.270213555882910056e-07,4.942559150828678419e-05,6.101569566936096009e-06,1.311277310088681712e-06,8.516592970028662355e-07,8.284660507448130885e-07,8.271258214752669609e-07,8.270275679351579673e-07,8.270216760605680916e-07,8.270213706922106736e-07,8.270213560369222179e-07,2.252173111127598985e-04,1.108238644064737602e-04,5.645313941280252664e-05,6.990307416973835071e-06,4.044755530874103406e-08,7.600935249072464521e-07,8.223004497617289860e-07,8.269104457111641613e-07,8.269302067226631657e-07,8.270062213111744888e-07
1.148250000000000000e+03,7.654999999999999716e+01,8.857826738010216839e-07,4.949053379626552630e-05,6.163970908696377665e-06,1.370909215362443859e-06,9.104692371121193270e-07,8.872583619157031812e-07,8.858845849122639548e-07,8.857889208318301808e-07,8.857829868030920149e-07,8.857826890548254201e-07,8.857826739505688447e-07,2.236343345868994535e-04,1.108473719491605221e-04,5.644198491011272640e-05,6.957548633003150545e-06,9.448478524027460979e-08,8.174142979695054231e-07,8.806894049635440120e-07,8.855953801216891062e-07,8.856915076485708505e-07,8.857675423268334337e-07
1.152000000000000000e+03,7.679999999999999716e+01,4.941908682057828219e-07,4.915946290072557829e-05,5.778269587430824796e-06,9.800897857854403619e-07,5.189969232795490203e-07,4.956977227312695567e-07,4.942937191614363853e-07,4.941971738342422008e-07,4.941911822608953126e-07,4.941908800202370161e-07,4.941908688039830061e-07,2.223786684358228238e-04,1.119173206269541377e-04,5.687598545290063057e-05,7.362505070929959371e-06,2.982354093620391645e-07,4.245426795601141340e-07,4.886967642886831116e-07,4.939358923932697893e-07,4.940997193922722840e-07,4.941757400214620685e-07
1.155750000000000000e+03,7.704999999999999716e+01,5.923022769112434717e-07,4.928521986367819397e-05,5.876016307879810702e-06,1.078886022453207378e-06,6.170687514016636869e-07,5.938367729262030182e-07,5.924059619320850691e-07,5.923085089208662438e-07,5.923025981503946479e-07,5.923022888754576438e-07,5.923022772103488049e-07,2.211427241809043080e-04,1.118285017568234143e-04,5.683688097410933947e-05,7.276826812811777532e-06,2.042138626857526401e-07,5.215191020441672085e-07,5.865193392826655599e-07,5.919873174769678036e-07,5.922111426502002718e-07,5.922871499570228220e-07
1.159500000000000000e+03,7.729999999999999716e+01,2.556028438598714542e-07,4.889294995742051857e-05,5.542781807269283920e-06,7.427941928789843095e-07,2.804806443448993102e-07,2.571546608053955203e-07,2.557011946687410717e-07,2.556089635009851483e-07,2.556031698897751233e-07,2.556028568711565743e-07,2.556028438598714542e-07,2.222877498181613314e-04,1.122330130371221166e-04,5.720378005997276652e-05,7.623883670427275842e-06,5.454779179914584697e-07,1.838151054336736086e-07,2.495684205320913439e-07,2.552342368436714475e-07,2.555117170062479510e-07,2.555877159227865420e-07
1.163250000000000000e+03,7.754999999999999716e+01,4.161023846698765284e-07,4.880295489681264764e-05,5.708327524875882407e-06,9.038324088157810984e-07,4.410789100939718928e-07,4.176768189619243011e-07,4.161692215708984397e-07,4.161085796224589088e-07,4.161027150414243338e-07,4.161023981300119776e-07,4.161023845203194149e-07,2.205468618821197497e-04,1.132120491778960622e-04,5.710237755987891976e-05,7.472581730800463754e-06,3.880981934986374938e-07,3.433917156222015846e-07,4.098437976517821966e-07,4.156865982428936123e-07,4.161196490883318189e-07,4.160872544306822205e-07
1.167000000000000000e+03,7.779999999999999716e+01,1.109182630186544866e-07,4.856961234992737887e-05,5.405146235061092501e-06,5.981867370083233763e-07,1.359823617784928599e-07,1.125127456206692530e-07,1.109903245290348096e-07,1.109244691142754137e-07,1.109185877110005804e-07,1.109182770771899801e-07,1.109182630186544866e-07,2.196110030307815535e-04,1.133572556075455656e-04,5.743611732482778101e-05,7.788022036545923441e-06,6.961098013186919878e-07,3.742177459049381554e-08,1.044620337467866111e-07,1.104598544079230579e-07,1.109243445317216223e-07,1.109031346884457282e-07
1.170750000000000000e+03,7.804999999999999716e+01,2.823200375672873774e-07,4.877929581051579361e-05,5.570423881718485298e-06,7.698834492728440561e-07,3.074617955234743302e-07,2.839323009020851727e-07,2.823956739061809549e-07,2.823262897948089183e-07,2.823203667499678489e-07,2.823200523737777787e-07,2.823200378664083806e-07,2.190096398967441432e-04,1.132647734147093703e-04,5.728117300517029167e-05,7.623809971927256735e-06,5.270856647687313003e-07,2.080759064525810259e-07,2.756885081430577138e-07,2.819638970537239313e-07,2.823150319266089700e-07,2.823049111669595713e-07
1.174500000000000000e+03,7.829999999999999716e+01,1.239445386662996818e-08,4.795910553235369534e-05,5.263782376257160816e-06,4.760676345149147639e-07,1.281619313220029408e-08,1.076641972468668099e-08,1.231606934747462488e-08,1.238814130552453767e-08,1.239411884786824373e-08,1.239443995736887939e-08,1.239445356750607477e-08,2.182265931359110404e-04,1.133963154502715592e-04,5.758588132325899943e-05,7.924696802665225540e-06,8.239512173462739878e-07,8.725952181177351803e-08,1.896940944346566853e-08,1.279932762966244484e-08,1.240925720903983810e-08,1.240957861766436881e-08
1.178250000000000000e+03,7.854999999999999716e+01,1.690197463393914038e-07,4.828220090183293298e-05,5.450030392087725129e-06,6.550523689299315255e-07,1.940103318412438852e-07,1.706617674635417698e-07,1.691020693773346358e-07,1.690260193200942640e-07,1.690200812114478953e-07,1.690197609965872718e-07,1.690197469376442893e-07,2.164963303279120459e-04,1.133965273677631301e-04,5.742002111144047915e-05,7.749156271282912968e-06,6.446762825802885996e-07,9.361302588067147498e-08,1.622821881651885413e-07,1.685696563096616164e-07,1.689962121175484148e-07,1.690046234036518098e-07
1.182000000000000000e+03,7.879999999999999716e+01,1.161847339497623492e-07,4.799658616395440327e-05,5.166655083033687163e-06,3.702961343358739537e-07,9.110620765740882467e-08,1.145303071964734966e-07,1.160992879832854976e-07,1.161787352226099357e-07,1.161843959343199375e-07,1.161847203394060436e-07,1.161847335010692903e-07,2.186188443717681021e-04,1.135556078061192298e-04,5.773643380768094370e-05,8.039104633141242750e-06,9.315421556856753124e-07,1.920673792282230422e-07,1.230654513769203098e-07,1.166728449998210730e-07,1.162159840756712845e-07,1.161998581964739203e-07
1.185750000000000000e+03,7.904999999999999716e+01,7.423600974533642134e-08,4.829798666147122951e-05,5.361266113023004593e-06,5.613120231443447056e-07,9.939251820134480771e-08,7.589470408800996967e-08,7.432459446591848812e-08,7.424208404327439478e-08,7.423635314740141515e-08,7.423602440274163885e-08,7.423601004446713898e-08,2.176634693144073975e-04,1.132267100532902159e-04,5.761817257554243500e-05,7.852707364909865254e-06,7.435227521496807874e-07,2.075374908507283715e-09,6.722723671540024821e-08,7.370703446076942314e-08,7.419793025528876670e-08,7.422088764055188492e-08
1.189500000000000000e+03,7.929999999999999716e+01,2.024847292199501035e-07,4.798679105541628500e-05,5.088164864689121724e-06,2.848703085133205360e-07,1.772590463790481644e-07,2.008301195219575713e-07,2.023933597959119511e-07,2.024785712782931000e-07,2.024843932941519619e-07,2.024847144128913166e-07,2.024847290703838579e-07,2.200249728545269781e-04,1.133214294875610565e-04,5.789334561880262326e-05,8.135851555079264523e-06,1.021483845163144300e-06,2.788895783340438365e-07,2.096063896436764692e-07,2.030427631432819635e-07,2.025288590412311465e-07,2.024998496200233280e-07
1.193250000000000000e+03,7.954999999999999716e+01,4.089471151860968502e-09,4.829051461324861426e-05,5.280852904688514928e-06,4.834243819404378451e-07,2.119755202837571136e-08,2.423788786508073742e-09,3.996371950807870211e-09,4.083863135667930979e-09,4.089130587709173611e-09,4.089455896022811386e-09,4.089471002293928022e-09,2.184229064423746274e-04,1.132613705497928746e-04,5.770014619951182688e-05,7.940448725396567130e-06,8.241682020403719628e-07,8.095987576948143116e-08,1.131106548896561465e-08,4.673712917791574345e-09,4.138973504906065813e-09,4.104591482278862906e-09
1.197000000000000000e+03,7.979999999999999716e+01,2.733473786441012840e-07,4.808080829098540667e-05,4.985023917647283058e-06,2.144829977826377617e-07,2.480059411159611416e-07,2.716718243265726487e-07,2.732519994445699411e-07,2.733450150250738346e-07,2.733470464541462179e-07,2.733473627899206477e-07,2.733473783449658282e-07,2.179813913814741713e-04,1.133907606088444865e-04,5.796728876681340819e-05,8.215341702863432997e-06,1.094317383490668085e-06,3.505314119798374821e-07,2.806606336857020690e-07,2.739544937024169286e-07,2.734016777171715682e-07,2.733624978488731917e-07
1.200750000000000000e+03,8.004999999999999716e+01,6.797893894571504131e-08,4.839102355914381021e-05,5.199608717328933720e-06,4.201223236709369038e-07,4.264746958111508492e-08,6.629462940458971093e-08,6.788153853125626230e-08,6.797604031081660805e-08,6.797860196819047338e-08,6.797892368974189494e-08,6.797893879614667817e-08,2.169808916571834177e-04,1.130419359794631012e-04,5.786997002875812160e-05,8.012169545379865565e-06,8.900389037806501667e-07,1.454450853848022574e-07,7.537140141397053722e-08,6.860624496817366449e-08,6.803754745880004268e-08,6.798446100972176758e-08
1.204500000000000000e+03,8.029999999999999716e+01,3.307451660686240762e-07,4.820389700244043696e-05,4.939666544693222865e-06,1.566720304752353173e-07,3.054217967530589775e-07,3.290530906761838449e-07,3.306459728608175210e-07,3.307418994834944155e-07,3.307448262480464969e-07,3.307451502143189791e-07,3.307451656199173192e-07,2.163187332248019037e-04,1.132851833025803868e-04,5.813861669214668085e-05,8.277026152887927393e-06,1.153509807009117197e-06,4.084596143211278941e-07,3.382118838804840886e-07,3.313903607545670063e-07,3.307932581587993802e-07,3.307517321440449969e-07
1.208250000000000000e+03,8.054999999999999716e+01,1.193403263451801402e-07,4.839308171952949502e-05,5.096998318208277468e-06,3.684165177571547885e-07,9.391805405956154862e-08,1.176413643225585352e-07,1.192395436376633012e-07,1.193366261476474761e-07,1.193399823355465660e-07,1.193403100421148965e-07,1.193403258964719274e-07,2.171889697611318248e-04,1.129668112358509852e-04,5.791073069310460057e-05,8.067046416391805081e-06,9.426853879203349945e-07,1.972728970773117073e-07,1.268680187353103676e-07,1.199802234508220180e-07,1.193933060722924496e-07,1.193478688311810850e-07
1.212000000000000000e+03,8.079999999999999716e+01,3.765111296654164776e-07,4.820755186959266861e-05,4.853423654646117181e-06,1.101748734413294390e-07,3.512165401091751220e-07,3.748343826536416034e-07,3.764089366702654019e-07,3.765071787780832030e-07,3.765107820651074578e-07,3.765111135118736984e-07,3.765111292167069677e-07,2.230930436480064332e-04,1.130849925361072342e-04,5.818369774611645436e-05,8.325501672138098857e-06,1.200435677594167046e-06,4.546579046767302926e-07,3.840935333859289083e-07,3.771674071256020679e-07,3.765685426469205084e-07,3.765195384818418960e-07
1.215750000000000000e+03,8.104999999999999716e+01,1.725239457337287935e-07,4.847919413823441348e-05,5.078202678069338657e-06,3.144147397311021480e-07,1.472880335018976756e-07,1.708385592630597141e-07,1.724205122389096753e-07,1.725196405043489635e-07,1.725236030683414565e-07,1.725239289818635133e-07,1.725239448363074444e-07,2.214749652619302689e-04,1.127841751921405082e-04,5.796189654566706839e-05,8.115173277695124552e-06,9.970164370764012693e-07,2.508381895074868565e-07,1.801538369004180197e-07,1.731947025351766062e-07,1.725853416191614962e-07,1.725331122945880632e-07
1.219500000000000000e+03,8.129999999999999716e+01,4.442794656827020142e-07,4.825836572497567190e-05,4.805785429117592086e-06,4.306252982280441546e-08,4.190047864423367816e-07,4.425863718762100684e-07,4.441756394782329562e-07,4.442748807465174145e-07,4.442791461999692630e-07,4.442794487812278721e-07,4.442794652339903338e-07,2.206015679610469923e-04,1.131889198716591648e-04,5.821902080745695993e-05,8.395172172702041193e-06,1.269150486030155665e-06,5.228316520132953875e-07,4.519512190530807972e-07,4.449630423649305454e-07,4.443445080893760196e-07,4.442893006953861689e-07
1.223250000000000000e+03,8.154999999999999716e+01,2.363734270172263031e-07,4.850849435134392860e-05,5.009764112154736113e-06,2.514361461678234610e-07,2.110647240300281872e-07,2.346734842168989676e-07,2.362685477727982195e-07,2.363685605793622600e-07,2.363730990083058564e-07,2.363734105644304895e-07,2.363734262693719408e-07,2.187961600399445641e-04,1.128921612057386884e-04,5.799387101238959278e-05,8.188086353566492617e-06,1.061621722124040722e-06,3.150545711485221087e-07,2.440545598330733007e-07,2.370683950574042625e-07,2.364418232339028416e-07,2.363838553975053204e-07
1.227000000000000000e+03,8.179999999999999716e+01,4.926968516162465091e-07,4.831418549255646691e-05,4.762655099220171830e-06,5.667506871490922247e-09,4.673746677082749456e-07,4.909908212028495594e-07,4.925923280128289162e-07,4.926917353858208014e-07,4.926965200170283670e-07,4.926968350138498539e-07,4.926968513171042242e-07,2.173592321596541622e-04,1.133767895198368303e-04,5.824141582466967363e-05,8.445569435620285889e-06,1.318507412119758760e-06,5.714843944687879334e-07,5.004143990837238483e-07,4.934019150145799477e-07,4.927678790619326339e-07,4.927078074031323166e-07
1.230750000000000000e+03,8.204999999999999716e+01,2.718338937637491802e-07,4.846774281517436949e-05,4.989802459605115877e-06,2.156026405829852418e-07,2.464885029163443807e-07,2.701224540700380781e-07,2.717283853650712300e-07,2.718286221204926043e-07,2.718339470111601260e-07,2.718338783578971008e-07,2.718338933150350117e-07,2.188299882140207610e-04,1.130902516782938364e-04,5.803451469759117481e-05,8.225285119554080421e-06,1.097913254459771933e-06,3.507112289464839354e-07,2.795919815627273083e-07,2.725479304764618005e-07,2.719072274143535925e-07,2.718453213162555895e-07
1.234500000000000000e+03,8.229999999999999716e+01,5.173083810592052949e-07,4.826891207839160579e-05,4.752288175593535676e-06,3.207927244092660019e-08,4.919180795452330370e-07,5.155921329070846496e-07,5.172019976668519303e-07,5.173029038971161547e-07,5.173083806104905440e-07,5.173083649054735215e-07,5.173083806104905440e-07,2.177987674422584554e-04,1.132569260972988924e-04,5.826382754555568973e-05,8.482048605515233501e-06,1.343934633618877333e-06,5.962718657293458924e-07,5.250947847744567178e-07,5.180307170151314966e-07,5.173837507821741941e-07,5.173202248856351980e-07
1.238250000000000000e+03,8.254999999999999716e+01,2.873907141720612210e-07,4.840822556673482046e-05,4.989236943020473940e-06,1.984069403367503941e-07,2.620836971697826114e-07,2.856800134250447282e-07,2.872835533214932476e-07,2.873850549742345712e-07,2.873906740868244681e-07,2.873906981678808966e-07,2.873907138729176655e-07,2.191580387729687542e-04,1.129359902914164442e-04,5.802362725237755791e-05,8.253818217842531793e-06,1.114232084701629559e-06,3.664485412998401381e-07,2.952014293463537229e-07,2.881200973621667736e-07,2.874678888723944184e-07,2.874029353829719696e-07
1.242000000000000000e+03,8.279999999999999716e+01,5.253424280762425316e-07,4.818710973449029123e-05,4.748990175440193933e-06,3.912130056478888993e-08,5.000020663087292758e-07,5.236291342377256924e-07,5.252345759342493074e-07,5.253366068856898248e-07,5.253423489526833256e-07,5.253424116233285569e-07,5.253424274779547854e-07,2.180871238593276075e-04,1.133029324072088633e-04,5.825869871187095079e-05,8.490743613284296019e-06,1.352353489436702567e-06,6.044634119950065720e-07,5.331745691649309796e-07,5.260785508939143589e-07,5.254212133037499940e-07,5.253537173179843339e-07
1.245750000000000000e+03,8.304999999999999716e+01,2.892011166031836436e-07,4.847472928662749722e-05,4.991165552332912896e-06,1.922631862365203638e-07,2.639562735845455588e-07,2.874807998569334561e-07,2.890955691109102642e-07,2.891951510698032523e-07,2.892010129497228151e-07,2.892010994023928866e-07,2.892011160048952621e-07,2.172278451478577160e-04,1.129615749967100946e-04,5.801320547431409232e-05,8.256513733841215746e-06,1.116299114735968266e-06,3.683783746566295211e-07,2.970550697588323007e-07,2.899427930128847289e-07,2.892794421239972005e-07,2.892128432048925815e-07
1.249500000000000000e+03,8.329999999999999716e+01,5.220344486210762794e-07,4.830550383756751173e-05,4.766098665044199572e-06,3.944858705707342618e-08,4.967473432079104255e-07,5.203344578289668687e-07,5.219280477266470382e-07,5.220283547494924262e-07,5.220343093693349362e-07,5.220344317194148370e-07,5.220344475740707117e-07,2.162739131831742140e-04,1.136705427097870505e-04,5.823793078965086519e-05,8.488322386889483065e-06,1.349504098750075412e-06,6.012682806467201284e-07,5.299052312059192385e-07,5.227810377830009917e-07,5.221142543773537942e-07,5.220465723473316820e-07
1.253250000000000000e+03,8.354999999999999716e+01,2.817079624170231371e-07,4.857870391619368661e-05,5.008186134100105384e-06,2.009696165556889926e-07,2.564167155538425619e-07,2.800047446244268879e-07,2.816007672106329105e-07,2.817018241177101441e-07,2.817077951951456389e-07,2.817079483572230896e-07,2.817079618187338027e-07,2.148500381375173865e-04,1.133604323715337438e-04,5.801120921778371320e-05,8.247259182437411372e-06,1.109251914943864236e-06,3.609852392814943994e-07,2.896024338151834336e-07,2.824588541598172514e-07,2.817890847711741024e-07,2.817204500622226716e-07
1.257000000000000000e+03,8.379999999999999716e+01,5.111466733265873926e-07,4.830418284165434380e-05,4.783701634462736044e-06,2.746718427508144997e-08,4.858005727467990184e-07,5.094380555403054026e-07,5.110387722137986278e-07,5.111404255360055885e-07,5.111464775362574057e-07,5.111466583693429143e-07,5.111466725787251686e-07,2.161294438374217208e-04,1.134458663496283441e-04,5.823373613492407091e-05,8.475602313632896274e-06,1.339350468594777790e-06,5.904627736715166646e-07,5.190533338995508423e-07,5.118986152873884089e-07,5.112289676368672556e-07,5.111595035013093853e-07
1.260750000000000000e+03,8.404999999999999716e+01,2.680895349244957688e-07,4.831005533962935992e-05,5.032344947676445350e-06,2.151962741809582178e-07,2.427187172095502306e-07,2.663812982491472543e-07,2.679810064383774991e-07,2.680833230274945699e-07,2.680893138562872684e-07,2.680895190698069127e-07,2.680895343262056402e-07,2.150529133764757445e-04,1.130309324218185959e-04,5.801004647270460631e-05,8.231586021141660436e-06,1.096276656398297563e-06,3.474606251507704946e-07,2.760076040512978887e-07,2.688452286252313112e-07,2.681728704596232450e-07,2.681026295513229783e-07
1.264500000000000000e+03,8.429999999999999716e+01,4.953571294828937724e-07,4.815474460857260863e-05,4.809012182289454420e-06,1.129648509997281205e-08,4.700401418753866614e-07,4.936458174138150843e-07,4.952480434806352264e-07,4.953508157235633272e-07,4.953568927094402389e-07,4.953571184145200684e-07,4.953571290341759510e-07,2.143286739394415104e-04,1.131644646949752378e-04,5.823466561232800944e-05,8.460286654876034715e-06,1.323604487119516552e-06,5.747560112672106006e-07,5.032847327836168648e-07,4.961170229952247712e-07,4.954413885246620018e-07,4.953704546082426339e-07
1.268250000000000000e+03,8.454999999999999716e+01,2.505957495730991227e-07,4.844776827921112926e-05,5.047504440334371728e-06,2.342630641503946490e-07,2.255246148007263762e-07,2.488805103956200122e-07,2.504861679839119701e-07,2.505893451696739100e-07,2.505954918593548242e-07,2.505957681201126418e-07,2.505957491243810366e-07,2.135021800378469252e-04,1.130169742297235628e-04,5.797907650567485745e-05,8.214470615036788021e-06,1.079908561263153927e-06,3.300498248767643505e-07,2.585318383659263030e-07,2.513585183885638903e-07,2.506808585275246097e-07,2.506092805168951071e-07
1.272000000000000000e+03,8.479999999999999716e+01,4.765499817357428231e-07,4.828240565918102013e-05,4.813792105337651923e-06,9.264181274714123637e-09,4.514130450156780750e-07,4.748322491944579890e-07,4.764408921940306344e-07,4.765434964107177333e-07,4.765497056244395751e-07,4.765499953468633774e-07,4.765499808383062804e-07,2.128898651972205226e-04,1.131221235260474557e-04,5.819125695740991156e-05,8.439519344600514297e-06,1.305706932968263901e-06,5.560303883171463553e-07,4.844955237810336650e-07,4.773153601742459982e-07,4.766358160048646440e-07,4.765636944162237119e-07
1.275750000000000000e+03,8.504999999999999716e+01,2.307987036786415885e-07,4.857536160430476249e-05,5.064268282970802122e-06,2.546508486654254566e-07,2.056185628834682109e-07,2.290867869232183031e-07,2.306893384328316031e-07,2.307921471544970859e-07,2.307984111142244395e-07,2.307987144478839397e-07,2.307987029307775382e-07,2.117918236004792036e-04,1.130769182142216025e-04,5.793897017948320511e-05,8.193320707746168071e-06,1.060026807325632454e-06,3.102942985865496511e-07,2.387509024863731278e-07,2.315662823245628167e-07,2.308852294554469450e-07,2.308125783516812453e-07
1.279500000000000000e+03,8.529999999999999716e+01,4.560315780840107870e-07,4.831178894890895509e-05,4.842289809121164655e-06,3.012532286034169783e-08,4.313496892137357855e-07,4.543304133954791886e-07,4.559214045096317522e-07,4.560249579891924572e-07,4.560312714596461803e-07,4.560315860113723939e-07,4.560315774857193350e-07,2.137973244742415288e-04,1.132095365296066110e-04,5.817841580603558992e-05,8.417743198066437131e-06,1.285111506772655839e-06,5.355364961645031533e-07,4.639895077615373320e-07,4.568011518416625007e-07,4.561186797454681480e-07,4.560454029539601704e-07
1.283250000000000000e+03,8.554999999999999716e+01,2.097787722561923234e-07,4.861114658689379310e-05,5.093180134408268967e-06,2.772145447231761878e-07,1.849676649147720161e-07,2.080731025217959190e-07,2.096708087381488639e-07,2.097723525870895343e-07,2.097784526188933440e-07,2.097787770425253159e-07,2.097787718074736285e-07,2.126033608973563083e-04,1.128659441187996302e-04,5.798120367988015119e-05,8.170596382269433523e-06,1.039033325970824270e-06,2.892981068921501984e-07,2.177421554957873082e-07,2.105503295804901200e-07,2.098663769573535049e-07,2.097927470023233452e-07
1.287000000000000000e+03,8.579999999999999716e+01,4.346905914958206981e-07,4.831448314715360395e-05,4.872378946344959885e-06,5.282264507802582819e-08,4.098795742022034452e-07,4.329832791479628251e-07,4.345822302346998666e-07,4.346840904573341966e-07,4.346902600421743265e-07,4.346905931411231176e-07,4.346905905983830436e-07,2.148167265947999226e-04,1.129853966092209458e-04,5.819039188896468968e-05,8.397303623422635731e-06,1.263827912255457200e-06,5.142428550516133285e-07,4.426584045044751966e-07,4.354636968054600639e-07,4.347786394048383573e-07,4.347046986177122137e-07
1.290750000000000000e+03,8.604999999999999716e+01,1.882623017085343273e-07,4.858498644346335912e-05,5.114009303251637446e-06,2.996120435935933509e-07,1.633476035650106578e-07,1.865510800189324169e-07,1.881533859548942264e-07,1.882557294717804752e-07,1.882619660667665823e-07,1.882623002128045325e-07,1.882623009606694299e-07,2.137515765727397818e-04,1.128347601110920537e-04,5.793552791848459622e-05,8.150025484408125474e-06,1.017278153582362082e-06,2.678764913302697568e-07,1.962338761076920954e-07,1.890376241706844323e-07,1.883507492972599193e-07,1.882765271459705813e-07
1.294500000000000000e+03,8.629999999999999716e+01,4.131162807860710743e-07,4.841429518772309546e-05,4.866409774190993005e-06,7.525872539293246389e-08,3.882302281551576518e-07,4.114016692654581245e-07,4.130070999663324314e-07,4.131096449794162597e-07,4.131159494818506320e-07,4.131162770467458199e-07,4.131162803373520353e-07,2.138210576620644117e-04,1.129480553370218606e-04,5.814710941938281964e-05,8.376963786571108722e-06,1.242005519448925490e-06,4.927294913094986380e-07,4.210938180806434659e-07,4.138927676862915456e-07,4.132048220259539260e-07,4.131306110771561125e-07
1.298250000000000000e+03,8.654999999999999716e+01,1.744415188882458049e-07,4.872020290239307622e-05,5.121868587348140402e-06,3.143622012124195651e-07,1.494928725139194129e-07,1.727324771502636690e-07,1.743322083684745149e-07,1.744348269904730972e-07,1.744411772634243352e-07,1.744415132044703139e-07,1.744415187386727566e-07,2.121319307218733291e-04,1.125840943827835082e-04,5.788907113527514114e-05,8.137505624007140999e-06,1.003418983759201703e-06,2.540598291814612993e-07,1.824218661922936919e-07,1.752190176442189658e-07,1.745304915131612488e-07,1.744559413189752785e-07
1.302000000000000000e+03,8.679999999999999716e+01,4.111587004949445184e-07,4.853930371472207710e-05,4.889215474205538198e-06,7.713130278371968415e-08,3.861212742226001345e-07,4.094742134374868092e-07,4.110490973923114339e-07,4.111519587882427010e-07,4.111583494469639109e-07,4.111586927171451601e-07,4.111587037855518985e-07,2.115832973543840324e-04,1.128028606645262150e-04,5.812594082543770134e-05,8.373645153984977731e-06,1.240006468627057799e-06,4.907755532593698197e-07,4.191444350858421047e-07,4.119370351928654971e-07,4.112479648019438013e-07,4.111732084838346282e-07
1.305750000000000000e+03,8.704999999999999716e+01,1.752388127465981113e-07,4.874314148043583719e-05,5.129992296394222703e-06,3.135028186220929188e-07,1.501040065601403210e-07,1.735460467230377719e-07,1.751289589435069684e-07,1.752320840517726430e-07,1.752384536216197446e-07,1.752388030243475370e-07,1.752388149901943915e-07,2.128076009042040512e-04,1.124707761993020566e-04,5.788402739168082564e-05,8.136814466674812860e-06,1.003956046691095083e-06,2.549580778352208218e-07,1.832266538915895161e-07,1.760181730309793570e-07,1.753283424092549434e-07,1.752533934301213029e-07
1.309500000000000000e+03,8.729999999999999716e+01,4.094579842508066751e-07,4.856330301294788581e-05,4.901868703673606445e-06,7.841122418791575994e-08,3.842595746863867077e-07,4.077626550733181023e-07,4.093487697089679838e-07,4.094512619867550804e-07,4.094576182454190649e-07,4.094579731823969191e-07,4.094579866439763477e-07,2.181793186398081283e-04,1.125779590809690108e-04,5.813637802339794455e-05,8.370238653892796713e-06,1.238157823452243869e-06,4.891833713491454352e-07,4.174478099171063044e-07,4.102380084413533726e-07,4.095477442676159636e-07,4.094726343381349693e-07
1.313250000000000000e+03,8.754999999999999716e+01,1.713886408053780818e-07,4.883642691109243289e-05,5.136185860356356085e-06,3.168305418148046829e-07,1.462068453272507561e-07,1.697432046893826843e-07,1.712791084081325051e-07,1.713818292454019164e-07,1.713882683683042905e-07,1.713886285403820867e-07,1.713886431985480456e-07,2.163823983461735545e-04,1.122906524587861471e-04,5.789480358022587142e-05,8.133511758777578590e-06,9.999901802923406244e-07,2.511014082872562859e-07,1.793798311955239814e-07,1.721692401940171136e-07,1.714786057476565202e-07,1.714033475825994034e-07
1.317000000000000000e+03,8.779999999999999716e+01,4.037709822374417420e-07,4.861519614092006241e-05,4.904736743072892064e-06,8.486679412491513374e-08,3.785220405172595347e-07,4.021142480967179241e-07,4.036624633366317949e-07,4.037642949720496859e-07,4.037706304414229924e-07,4.037709684767130934e-07,4.037709841818925345e-07,2.156259461970341860e-04,1.126344997357616216e-04,5.811592726917768980e-05,8.371115910829650666e-06,1.232244582775710629e-06,4.834967110113306957e-07,4.117634020342378477e-07,4.045521096986613425e-07,4.038611492621802059e-07,4.037857404693182945e-07
1.320750000000000000e+03,8.804999999999999716e+01,1.641342768799296699e-07,4.889014596280269774e-05,5.136916421863665350e-06,3.251028390718664520e-07,1.388265883252817918e-07,1.624671133026086427e-07,1.640255232890526726e-07,1.641276367294765818e-07,1.641339168573558889e-07,1.641342620721877510e-07,1.641342783756611852e-07,2.143936278448990685e-04,1.126355722242094039e-04,5.786471687757664928e-05,8.129960853009122822e-06,9.925547038454787916e-07,2.438526577387924132e-07,1.721296803353705168e-07,1.649159464647426873e-07,1.642246027594915780e-07,1.641490798355102204e-07
1.324500000000000000e+03,8.829999999999999716e+01,3.951815980983123568e-07,4.868839489643509002e-05,4.910001039766348464e-06,9.343739866485349071e-08,3.698432299121330362e-07,3.935143299854403690e-07,3.950725259078913157e-07,3.951749210027564251e-07,3.951812307466247458e-07,3.951815826922765771e-07,3.951815989957513348e-07,2.228719361545120385e-04,1.127613839112198989e-04,5.810804787099658867e-05,8.360030964157432601e-06,1.223717071124350807e-06,4.748854753969789144e-07,4.031840883720702804e-07,3.959636347982519033e-07,3.952721474474113504e-07,3.951964412902588669e-07
1.328250000000000000e+03,8.854999999999999716e+01,1.544097458766453174e-07,4.888228995614077343e-05,5.153965204324435324e-06,3.346616470717723302e-07,1.290211056932101078e-07,1.527448247475779971e-07,1.543001612407847592e-07,1.544030366223828238e-07,1.544093720932851837e-07,1.544097306201816331e-07,1.544097466245111942e-07,2.399126296452992811e-04,1.124784961109224742e-04,5.785533901161005855e-05,8.118185010756366634e-06,9.828576066371177472e-07,2.340965712130884365e-07,1.624121412911598670e-07,1.551921465436659841e-07,1.545004192283370257e-07,1.544245990910487983e-07
1.332000000000000000e+03,8.879999999999999716e+01,3.844939170992480599e-07,4.867942551961803514e-05,4.928332217278327590e-06,1.026624121724248676e-07,3.590614379587256881e-07,3.828202103852239705e-07,3.843850367965991320e-07,3.844871946821226827e-07,3.844935377816566048e-07,3.844939012444907001e-07,3.844939178471139366e-07,2.361476788272102913e-04,1.126098901297160757e-04,5.807245440919484486e-05,8.346713941016568517e-06,1.213147769306093819e-06,4.641715738350353031e-07,3.924965837455267358e-07,3.852768495482395582e-07,3.845846939612963655e-07,3.845088051651391312e-07
1.335750000000000000e+03,8.904999999999999716e+01,1.429065599214827879e-07,4.883318688960414588e-05,5.173774341515740901e-06,3.449098017540799773e-07,1.175165997266725373e-07,1.412254884290992073e-07,1.427972985002554886e-07,1.428998143201369257e-07,1.429061752192352569e-07,1.429065425709926158e-07,1.429065602206291756e-07,2.348761406484240247e-04,1.122811245428983920e-04,5.782303308796961854e-05,8.106440572986850358e-06,9.714926180411611888e-07,2.225959163893718905e-07,1.509090542581486189e-07,1.436897540177586736e-07,1.429974235410572165e-07,1.429214861293699915e-07
1.339500000000000000e+03,8.929999999999999716e+01,3.723019948228730784e-07,4.861728840727971265e-05,4.939255493897012650e-06,1.157333309125005745e-07,3.468652664662711117e-07,3.706127899052893987e-07,3.721947336386101834e-07,3.722952074902702892e-07,3.723016054838373069e-07,3.723019767245160766e-07,3.723019949724462855e-07,2.312728753768100514e-04,1.126230261766608914e-04,5.805120582119062709e-05,8.334720842301741102e-06,1.200810733437252889e-06,4.519756633696456995e-07,3.803143966868526713e-07,3.730857100710202881e-07,3.723929420583724743e-07,3.723169479546764131e-07
1.343250000000000000e+03,8.954999999999999716e+01,1.301344579335735186e-07,4.889760080773764976e-05,5.185651784438786542e-06,3.586236317914717224e-07,1.047767161227831312e-07,1.284380478507921193e-07,1.300266680033104598e-07,1.301277480795922430e-07,1.301340735304363764e-07,1.301344389377764536e-07,1.301344580831467257e-07,2.281906114296320992e-04,1.122843024034261773e-04,5.780185733448442247e-05,8.094174135197369928e-06,9.585526155763027681e-07,2.097978670209562876e-07,1.381477839142575394e-07,1.309183826186956195e-07,1.302254998529138970e-07,1.301494342498816237e-07
1.347000000000000000e+03,8.979999999999999716e+01,3.590426803779653693e-07,4.871535905855506815e-05,4.960368295630509994e-06,1.301976460290431702e-07,3.336672089636408822e-07,3.573478794871313901e-07,3.589344999078403441e-07,3.590359382159085922e-07,3.590422931329222043e-07,3.590426609334479683e-07,3.590426802283921622e-07,2.249528308354001229e-04,1.129514134925227703e-04,5.802454046948706174e-05,8.321994812878762306e-06,1.187571196460640217e-06,4.387027241867609833e-07,3.670545930550793559e-07,3.598267742609941022e-07,3.591337795873998895e-07,3.590576770368148885e-07
1.350750000000000000e+03,9.004999999999999716e+01,1.164673145133019337e-07,4.899076698263271596e-05,5.203850113296277766e-06,3.723717692209563297e-07,9.104245763129669200e-08,1.147663097154809676e-07,1.163635468980254455e-07,1.164606664325645780e-07,1.164669211357435128e-07,1.164672970132356561e-07,1.164673143637287266e-07,2.222680870471263907e-04,1.126443074611120860e-04,5.779508338177441061e-05,8.079009190261500828e-06,9.448986344590042610e-07,1.961184161541774762e-07,1.244806044389461657e-07,1.172515388513332160e-07,1.165584690679817769e-07,1.164823325616407702e-07
1.354500000000000000e+03,9.029999999999999716e+01,3.450354897183165692e-07,4.871020152517169217e-05,4.978503164624884899e-06,1.442885985601869073e-07,3.195502110550889024e-07,3.433268237278604484e-07,3.449306861557246839e-07,3.450288358040193130e-07,3.450351145886789868e-07,3.450354711712371933e-07,3.450354892695968949e-07,2.218011132517842658e-04,1.127405612623813466e-04,5.801857274660764075e-05,8.306076102167133049e-06,1.173916150682450240e-06,4.246787560204200608e-07,3.530474447996298012e-07,3.458200236970128638e-07,3.451266988700230166e-07,3.450505234723050691e-07
1.358250000000000000e+03,9.054999999999999716e+01,1.021777675515287271e-07,4.873832691675292542e-05,5.225837736103541831e-06,3.863363392637188491e-07,7.666048819866437430e-08,1.004670990281575563e-07,1.020728794772076833e-07,1.021710745984383983e-07,1.021773897295628685e-07,1.021777488548756279e-07,1.021777675515287271e-07,2.190834831991036568e-04,1.133353481308930349e-04,5.779291940399754689e-05,8.062251389253409847e-06,9.309943343060621726e-07,1.818328521600403938e-07,1.101886954327813997e-07,1.029623785818236365e-07,1.022690196332372291e-07,1.021928244897769138e-07
1.362000000000000000e+03,9.079999999999999716e+01,3.305126686807406363e-07,4.855863557953796585e-05,4.990024379298295465e-06,1.583710229612531262e-07,3.050348474745271591e-07,3.287968924893906839e-07,3.304068533994397454e-07,3.305059242742978530e-07,3.305122860724223166e-07,3.305126492362209059e-07,3.305126682320209090e-07,2.171878340499071617e-04,1.133596363484223846e-04,5.801616663976885951e-05,8.291791608318247231e-06,1.159195691972851000e-06,4.101610586727962462e-07,3.385222811096299977e-07,3.312978887921984401e-07,3.306039587562561816e-07,3.305277374356380236e-07
1.365750000000000000e+03,9.104999999999999716e+01,8.746328598002930461e-08,4.884366666528762370e-05,5.235628214523653097e-06,4.018542244429279127e-07,6.219953223964953373e-08,8.574199663211832137e-08,8.735789698016803782e-08,8.745651734257827520e-08,8.746290322212955895e-08,8.746326563806980222e-08,8.746328538173638352e-08,2.156864778435664271e-04,1.146654625489285627e-04,5.776482250037688002e-05,8.047722591944403981e-06,9.159847103349826971e-07,1.671289331970119580e-07,9.547174267885132627e-08,8.824857775391396905e-08,8.755462855770803164e-08,8.747836535494948553e-08
1.369500000000000000e+03,9.129999999999999716e+01,3.156417815828766052e-07,4.818733245483777957e-05,4.998883094917447206e-06,1.742842819450718900e-07,2.903112322926620917e-07,3.139232062085374776e-07,3.155356659542359547e-07,3.156350611078782385e-07,3.156413959830781026e-07,3.156417606426237979e-07,3.156417809845836708e-07,2.142038840872644110e-04,1.147702920686601241e-04,5.798439124228454061e-05,8.274987525511767069e-06,1.144078099732029641e-06,3.953045819933313601e-07,3.236512882886865400e-07,3.164270599101195979e-07,3.157331539273678662e-07,3.156568703811976327e-07
1.373250000000000000e+03,9.154999999999999716e+01,7.246574637484956065e-08,4.759718150923317919e-05,5.246141765446648349e-06,4.168652097141851846e-07,4.709013083880829891e-08,7.074587955615693773e-08,7.235888437396408904e-08,7.245924891343405715e-08,7.246535733486012116e-08,7.246572528502314919e-08,7.246574592612985991e-08,2.123133915302340949e-04,1.141436924733817989e-04,5.775776115077155748e-05,8.031367199565636752e-06,9.009861614098698402e-07,1.521183502274377548e-07,8.047407562583786732e-08,7.325202640732340209e-08,7.255716882791841110e-08,7.248084354952669180e-08
1.377000000000000000e+03,9.179999999999999716e+01,3.005426648091569612e-07,4.750618893458400380e-05,5.020397860453472325e-06,1.891862694757001689e-07,2.751163496972927510e-07,2.988297146799968370e-07,3.004349147903489025e-07,3.005361070696286788e-07,3.005422736751363488e-07,3.005426438689034656e-07,3.005426640612907668e-07,2.130425825336471990e-04,1.140889676085036797e-04,5.797773100679562712e-05,8.258884499342105195e-06,1.129264580275062494e-06,3.801842994060053223e-07,3.085499573384454041e-07,3.013288207076236260e-07,3.006341132893393114e-07,3.005577709584546753e-07
1.380750000000000000e+03,9.204999999999999716e+01,5.728609444666716565e-08,4.795072845251753134e-05,5.267237428029499592e-06,4.330150097654493240e-07,3.181025170687210482e-08,5.556867370012893731e-08,5.717866062425869904e-08,5.727950320264566888e-08,5.728570989386394717e-08,5.728607335684015200e-08,5.728609369880095803e-08,2.115806316937554946e-04,1.135321832226861109e-04,5.777948974081117479e-05,8.014528575423320901e-06,8.858749041845255774e-07,1.369427966148069652e-07,6.529283500756573610e-08,5.807230988573446631e-08,5.737755818453574674e-08,5.730120672866856076e-08
1.384500000000000000e+03,9.229999999999999716e+01,2.853000978146953749e-07,4.779166438637109737e-05,5.042336605769670569e-06,2.053602304212768865e-07,2.598584380938292250e-07,2.835794902403871614e-07,2.851920093089352662e-07,2.852939648630127154e-07,2.852997217875624869e-07,2.853000756778554284e-07,2.853000969172559205e-07,2.130711882402122972e-04,1.134874944183537849e-04,5.799651683762297014e-05,8.244224642001612762e-06,1.113828825975105693e-06,3.649472864187168117e-07,2.933061635955501110e-07,2.860861786471163324e-07,2.853915711263302237e-07,2.853152156310849909e-07
1.388250000000000000e+03,9.254999999999999716e+01,4.199529711824373336e-08,4.817675189933785031e-05,5.279971578758152381e-06,4.486845337223007257e-07,1.651111525262727378e-08,4.027027382460655912e-08,4.188650187777212319e-08,4.198905423016212896e-08,4.199491780049551769e-08,4.199527752414869819e-08,4.199529681909724634e-08,2.119690686315602360e-04,1.131851738353774702e-04,5.774446671099808321e-05,8.000109552297116067e-06,8.704094747526464987e-07,1.216867243384374414e-07,5.000017267898685116e-08,4.278153845098097150e-08,4.208678478986713262e-08,4.201042061857482576e-08
1.392000000000000000e+03,9.279999999999999716e+01,2.699732650292244498e-07,4.809359889474471158e-05,5.029569378211252318e-06,2.211121658936344679e-07,2.445510997341473500e-07,2.682443689690901182e-07,2.698639352129619131e-07,2.699670064358940800e-07,2.699728834678740048e-07,2.699732446872629887e-07,2.699732641317849954e-07,2.107911603397613198e-04,1.131868858551568990e-04,5.806029688301402541e-05,8.230182499613693722e-06,1.098286987987223093e-06,3.496500882087202597e-07,2.779796595805876020e-07,2.707594009201217969e-07,2.700647839625055181e-07,2.699883925681735954e-07
1.395750000000000000e+03,9.304999999999999716e+01,2.664249728191846309e-08,4.848770681186661570e-05,5.278892330659871169e-06,4.647161752513651168e-07,1.198184466765183605e-09,2.491782590391240972e-08,2.653299395978877329e-08,2.663614475653730771e-08,2.664211228038021125e-08,2.664247664081034948e-08,2.664249653405222570e-08,2.092012501273574705e-04,1.126887414657629360e-04,5.779297560564656730e-05,7.985901464950906581e-06,8.550530826194605324e-07,1.063114113851394491e-07,3.464801345553796637e-08,2.742852279423363831e-08,2.673407739141133198e-08,2.665762900904308628e-08
1.399500000000000000e+03,9.329999999999999716e+01,2.546027708846647745e-07,4.836985674191593366e-05,5.054970930257648886e-06,2.362590200660596144e-07,2.291088634329519141e-07,2.528989842571411125e-07,2.544926472814744130e-07,2.545964464790079202e-07,2.546023827420855403e-07,2.546027500939832685e-07,2.546027701367985801e-07,2.083453292268074085e-04,1.127990711786045570e-04,5.818573582118349055e-05,8.213680012112760140e-06,1.082907667086953869e-06,3.342593323154109181e-07,2.626100710769087253e-07,2.553886813808951445e-07,2.546943503965337791e-07,2.546179078469636667e-07
1.403250000000000000e+03,9.354999999999999716e+01,1.126105852426352133e-08,4.862552779670131211e-05,5.260010427084543480e-06,4.799211156748790000e-07,1.428747114930657412e-08,9.550610341893768626e-09,1.115053406405131335e-08,1.125467503713218021e-08,1.126067531759895222e-08,1.126103743443537776e-08,1.126105762682402719e-08,2.086428194561883295e-04,1.123751897874272635e-04,5.790290789979699108e-05,7.969096082390183654e-06,8.394568803636343533e-07,9.090679944507340271e-08,1.926754404292414678e-08,1.204704874813017983e-08,1.135264327178989486e-08,1.127619847812550146e-08
1.407000000000000000e+03,9.379999999999999716e+01,2.392158496355761195e-07,4.850508746737376128e-05,4.942573958067795344e-06,2.510239670022302091e-07,2.136279850417633936e-07,2.375014675173185469e-07,2.391057774842366216e-07,2.392093837335472822e-07,2.392154885657503901e-07,2.392158282466013615e-07,2.392158487381366121e-07,2.133697367421231019e-04,1.124051074786852047e-04,5.812375752371214642e-05,8.196307570278198572e-06,1.067403452401463935e-06,3.188695708968951542e-07,2.472220913958843806e-07,2.400017206540826774e-07,2.393074331870431877e-07,2.392309948245889147e-07
1.410750000000000000e+03,9.404999999999999716e+01,4.126964112114515484e-09,4.883713724265358221e-05,5.197159318792045262e-06,4.946006181442748178e-07,2.967723105713156083e-08,5.846969445485772188e-09,4.237464791379386953e-09,4.133520655566395518e-09,4.127332959751161332e-09,4.126985650662641043e-09,4.126964859980770246e-09,2.116787880419157683e-04,1.120431393180847357e-04,5.784913652633724061e-05,7.954258901156778289e-06,8.239796812718699993e-07,7.551768758325822306e-08,3.877973859015753329e-09,3.341213944784956182e-09,4.035287076898364956e-09,4.111816978572176829e-09
1.414500000000000000e+03,9.429999999999999716e+01,2.238301937142521933e-07,4.867901930216788199e-05,4.988728853402093885e-06,2.670128837898670999e-07,1.982377852873930569e-07,2.221035770858033678e-07,2.237204747042997096e-07,2.238235780893362845e-07,2.238298227725883624e-07,2.238301726244237172e-07,2.238301929663859460e-07,2.107872405465786544e-04,1.123421670098920298e-04,5.804531980780586555e-05,8.187169451353922106e-06,1.051825606565806744e-06,3.034935457172068524e-07,2.318343159491044286e-07,2.246159268337879202e-07,2.239218767328133983e-07,2.238453430914618803e-07
1.418250000000000000e+03,9.454999999999999716e+01,1.950754068263874210e-08,4.900125552288670438e-05,5.238757035707612838e-06,5.108388977020315040e-07,4.512963022928854547e-08,2.122844900442681993e-08,1.961758097637748474e-08,1.951414149982926894e-08,1.950786600446216164e-08,1.950756222118705129e-08,1.950754187922475964e-08,2.090556876423300503e-04,1.122206002820653673e-04,5.777259011351754201e-05,7.942455817113218557e-06,8.084469392395456590e-07,6.014732844368100733e-08,1.150227044093111970e-08,1.872189700475222946e-08,1.941586903127649095e-08,1.949239040792871028e-08
1.422000000000000000e+03,9.479999999999999716e+01,2.084567684220993649e-07,4.883374054831024681e-05,5.027230168850012888e-06,2.822290649459109143e-07,1.828166631345908456e-07,2.067310863142470208e-07,2.083463371434860411e-07,2.084501053824122155e-07,2.084564324805738597e-07,2.084567479305637438e-07,2.084567678238063512e-07,2.081032757343348428e-04,1.123013551699037085e-04,5.799762694286663398e-05,8.169471584052713116e-06,1.036558142549024253e-06,2.881001298157463928e-07,2.164667400788085131e-07,2.092422933416225416e-07,2.085484530866612357e-07,2.084719201925959063e-07
1.425750000000000000e+03,9.504999999999999716e+01,3.487226328596146361e-08,4.905958998679788664e-05,5.284351886399669028e-06,5.259191876323161858e-07,6.054468350714647707e-08,3.659142669775002432e-08,3.498325262273140045e-08,3.487898091990708715e-08,3.487259907791479405e-08,3.487228377749714435e-08,3.487226403382773078e-08,2.088378311946816252e-04,1.119733763051979737e-04,5.772956398701997076e-05,7.925187781285952804e-06,7.934128962088987384e-07,4.475933950858102411e-08,2.686373184478612800e-08,3.408678742398214425e-08,3.478058490318639957e-08,3.485710867352521657e-08
1.429500000000000000e+03,9.529999999999999716e+01,1.931018587071755177e-07,4.889951442806520990e-05,5.070251823039406320e-06,2.960935593901195984e-07,1.674012975524891479e-07,1.913777771724146614e-07,1.929914621288982107e-07,1.930951134021591558e-07,1.931015134921062747e-07,1.931018379164932706e-07,1.931018579593092704e-07,2.078786032978137692e-04,1.120739972350476413e-04,5.793153695649201759e-05,8.161505577587457080e-06,1.021297363175815383e-06,2.727468121849470831e-07,2.011094505516326642e-07,1.938874386743422738e-07,1.931935239277614004e-07,1.931170197513041795e-07
1.433250000000000000e+03,9.554999999999999716e+01,5.021659739461728395e-08,4.909992321090952017e-05,5.325826988322628885e-06,5.396578953949787064e-07,7.585810589601004706e-08,5.194405420371664743e-08,5.032741337657335239e-08,5.022338951607893118e-08,5.021694036608858578e-08,5.021661863401934435e-08,5.021659844163006460e-08,2.088506638454707895e-04,1.117217575670730615e-04,5.767123164715138206e-05,7.934108268743114614e-06,7.779502099162691210e-07,2.941776739239259965e-08,4.221002891043859885e-08,4.943079845025202588e-08,5.012494578496943983e-08,5.020143664959741622e-08
1.437000000000000000e+03,9.579999999999999716e+01,1.777685596749739240e-07,4.890637738193301767e-05,5.100535411011541182e-06,3.121987810625149771e-07,1.520943802797626614e-07,1.760364907707653921e-07,1.776594779946565221e-07,1.777617264208523557e-07,1.777682086265461360e-07,1.777685391834380911e-07,1.777685586279611301e-07,2.085406280869934450e-04,1.120213935092199503e-04,5.788859462128946153e-05,8.157876314530917406e-06,1.005849482654953295e-06,2.573897947983800078e-07,1.857736818034592834e-07,1.785542597531528563e-07,1.778602236994042043e-07,1.777837210183202831e-07
1.440750000000000000e+03,9.604999999999999716e+01,6.553862528367012139e-08,4.919718658922640010e-05,5.354593755350450408e-06,5.417556752523883787e-07,9.113939447497248728e-08,6.727399990977036860e-08,6.564832230857045980e-08,6.554541860174610553e-08,6.553898336204155529e-08,6.553864622392576096e-08,6.553862633068290205e-08,2.074097361734062036e-04,1.116921608689542801e-04,5.762501965601872012e-05,7.913761870975689105e-06,7.624659592231225370e-07,1.407658847560358544e-08,5.753224792075320044e-08,6.475296618702403429e-08,6.544697292577415707e-08,6.552346408986732323e-08
1.444500000000000000e+03,9.629999999999999716e+01,1.624578390175221301e-07,4.903480297796759059e-05,5.136120984013459074e-06,3.159127582282206135e-07,1.368473392936389464e-07,1.607263124595331876e-07,1.623479316924348827e-07,1.624510093531334185e-07,1.624574737596338432e-07,1.624578200217187653e-07,1.624578379705093362e-07,2.062018886430778649e-04,1.122654566240280415e-04,5.783854362177310985e-05,8.138970478823272166e-06,9.905723909209908841e-07,2.420688183467304986e-07,1.704630947445142527e-07,1.632434059784085396e-07,1.625494774652646548e-07,1.624730097840395913e-07
1.448250000000000000e+03,9.654999999999999716e+01,8.083814230423375821e-08,4.922770709847916969e-05,5.386372084992771490e-06,5.603766139468063758e-07,1.064863085021314117e-07,8.257387486482461124e-08,8.094871612791500602e-08,8.084490675469379291e-08,8.083851414334583152e-08,8.083816189833017643e-08,8.083814335124653886e-08,2.048829166618067979e-04,1.119416184892038803e-04,5.760200813851607405e-05,7.892440656901008548e-06,7.472168517032896053e-07,1.234545339431835864e-09,7.283120880169720177e-08,8.005265925273225396e-08,8.074651103586618209e-08,8.082297019153362340e-08
1.452000000000000000e+03,9.679999999999999716e+01,1.471692943106675382e-07,4.906283467881599212e-05,5.165441066855212128e-06,3.328956804831786380e-07,1.214795301100904229e-07,1.454298975020948958e-07,1.470582755064006433e-07,1.471625123601273954e-07,1.471689239672875096e-07,1.471692742678513266e-07,1.471692934132280044e-07,2.059094991527217293e-04,1.120270956619508711e-04,5.781607633769728885e-05,8.117204742699203274e-06,9.756166927920708998e-07,2.267664684096341966e-07,1.551757583137087452e-07,1.479548807183629170e-07,1.472609203440965322e-07,1.471844649276558910e-07
1.455750000000000000e+03,9.704999999999999716e+01,9.611602268921138518e-08,4.912130922693337898e-05,5.417256937763379719e-06,5.779139988248412816e-07,1.218354819985178580e-07,9.785656283785975254e-08,9.622668625713136104e-08,9.612284996045616597e-08,9.611639916509534065e-08,9.611603854397646094e-08,9.611602328750441216e-08,2.049590276961292990e-04,1.116546291523816669e-04,5.758784620513436830e-05,7.871637569569545336e-06,7.322768147176816196e-07,1.650516239119211140e-08,8.811070231356395223e-08,9.533052931512744492e-08,9.602440473262698294e-08,9.610085072604533515e-08
1.459500000000000000e+03,9.729999999999999716e+01,1.319016928300065857e-07,4.895961994795279272e-05,5.186176400564411450e-06,3.512315794697719498e-07,1.062385775888176831e-07,1.301579251877744584e-07,1.317905805422006429e-07,1.318948156012870847e-07,1.319013112686315503e-07,1.319016763769484830e-07,1.319016925308600656e-07,2.043464267529805536e-04,1.119983087485385025e-04,5.780487802009566620e-05,8.099036036309315833e-06,9.601721653981144516e-07,2.115050399995522900e-07,1.399056290633671566e-07,1.326875954373637318e-07,1.319933037567466434e-07,1.319168637461761869e-07
1.463250000000000000e+03,9.754999999999999716e+01,1.113737679889114726e-07,4.925433113539022588e-05,5.435939081580009740e-06,5.959178460618912417e-07,1.368530713344709778e-07,1.131219299454903159e-07,1.114841424319529812e-07,1.113806812647921781e-07,1.113741532896182740e-07,1.113737848906893687e-07,1.113737685872044863e-07,2.035243964764977490e-04,1.116342222986011395e-04,5.755079266710900321e-05,7.853494743321481563e-06,7.177464371689754735e-07,3.175041517077953691e-08,1.033707365165276146e-07,1.105879265562650457e-07,1.112821462928094733e-07,1.113585978205936529e-07
1.467000000000000000e+03,9.779999999999999716e+01,1.166533356168091043e-07,4.908150427019320199e-05,5.202621669611942025e-06,3.691381005086366924e-07,9.112512912406802116e-08,1.149117435144393569e-07,1.165426748904622806e-07,1.166464728966830169e-07,1.166529453801845227e-07,1.166533181167381548e-07,1.166533351680893242e-07,2.029960260785374339e-04,1.119986228594352736e-04,5.776318617669543454e-05,8.079519265518994242e-06,9.473527783919128686e-07,1.962712292281745638e-07,1.246574437242732246e-07,1.174390532034658412e-07,1.167449508813387558e-07,1.166685044389804743e-07
1.470750000000000000e+03,9.804999999999999716e+01,1.266132118114200770e-07,4.937295349843613923e-05,5.452397717496827774e-06,6.127789006315690392e-07,1.521791025573429959e-07,1.283573010406085288e-07,1.267243357662239275e-07,1.266198954923639150e-07,1.266136068343891523e-07,1.266132287131980128e-07,1.266132122601398307e-07,2.023870563549066612e-04,1.116431605119062447e-04,5.753117715955133343e-05,7.834790312253804470e-06,7.037547907148456706e-07,4.700393954264246501e-08,1.186100539368306770e-07,1.258276428999887905e-07,1.265215768031517140e-07,1.265980438866768191e-07
1.474500000000000000e+03,9.829999999999999716e+01,1.014223096620521772e-07,4.911794523541363345e-05,5.227453008713550011e-06,3.857625038928676554e-07,7.727234799531986216e-08,9.968577283411935113e-08,1.013107818593827267e-07,1.014155643569223790e-07,1.014219197245735598e-07,1.014222920124079676e-07,1.014223090637591634e-07,2.037655659805257230e-04,1.117841342021860790e-04,5.774701940177208063e-05,8.061412006512881995e-06,9.316684987870238211e-07,1.810228337433598158e-07,1.094246315770546952e-07,1.022078006463413549e-07,1.015139383883049485e-07,1.014374784842450935e-07
1.478250000000000000e+03,9.854999999999999716e+01,1.418363063800788757e-07,4.940759156208640829e-05,5.477806534804950313e-06,6.301433786851572497e-07,1.661993427927724282e-07,1.435767214939994975e-07,1.419474515744250963e-07,1.418430934161511531e-07,1.418367006551821802e-07,1.418363249271626456e-07,1.418363069783719159e-07,2.026231803650361402e-04,1.114394818407528728e-04,5.753542883626944346e-05,7.816664589958678911e-06,6.880505631041052737e-07,6.222139270609459682e-08,1.338344056586267926e-07,1.410507032153824177e-07,1.417446869273137528e-07,1.418211387544630532e-07
1.482000000000000000e+03,9.879999999999999716e+01,8.620665154224270307e-08,4.910742795376344625e-05,5.253879955656447174e-06,4.026596381808265962e-07,6.172110011126813330e-08,8.446401601241842908e-08,8.609513989336026847e-08,8.619981813845742748e-08,8.620626399793574357e-08,8.620663194814613927e-08,8.620665064480316923e-08,2.044663938673210452e-04,1.115695419993684297e-04,5.775092340817493077e-05,8.045117559281584368e-06,9.158303045401802340e-07,1.658135699692228530e-07,9.420803923163065028e-08,8.699240173786289522e-08,8.629826052492804884e-08,8.622181797128046545e-08
1.485750000000000000e+03,9.904999999999999716e+01,1.570449959934221801e-07,4.939517290199160369e-05,5.494617242448251058e-06,6.467025915903136352e-07,1.817064034055937383e-07,1.587910458327811547e-07,1.571570324949130587e-07,1.570518745683340559e-07,1.570453871274874735e-07,1.570450149892257302e-07,1.570449967412884804e-07,2.043387952587452031e-04,1.114137685975430446e-04,5.750080243679808127e-05,7.800461300528340944e-06,6.722855497493542665e-07,7.739771997244774474e-08,1.490442587943950945e-07,1.562593668021999970e-07,1.569533729508080247e-07,1.570298297139506104e-07
1.489500000000000000e+03,9.929999999999999716e+01,7.100445975097009613e-08,4.921236166423128725e-05,5.247936238111034723e-06,4.195170252584237652e-07,4.628065560109398809e-08,6.925543430052613143e-08,7.089239797155254233e-08,7.099761378302527199e-08,7.100406577501276913e-08,7.100444015687350586e-08,7.100445975097009613e-08,2.036848836691324254e-04,1.115640034830332159e-04,5.771245843262630474e-05,8.029852023040903334e-06,9.000753475612443545e-07,1.506414873445184737e-07,7.900636706489229991e-08,7.179003315169273192e-08,7.109607441751980520e-08,7.101962528258166544e-08
1.493250000000000000e+03,9.954999999999999716e+01,1.722411302718979023e-07,4.950584568045719546e-05,5.498062247447475527e-06,6.633142797723342623e-07,1.970927902487512983e-07,1.739851007452093677e-07,1.723535176723359001e-07,1.722480167741977489e-07,1.722415284359065505e-07,1.722411507634340529e-07,1.722411305710444224e-07,2.021601026106167832e-04,1.112303040223940151e-04,5.745793991048677140e-05,7.785844363339757779e-06,6.567681557979747064e-07,9.260901478442398100e-08,1.642399640905233065e-07,1.714556612730198265e-07,1.721494755196818358e-07,1.722259657872935682e-07
1.497000000000000000e+03,9.979999999999999716e+01,5.581394839724895226e-08,4.922978033418555954e-05,5.274901999306849799e-06,4.351442091940325760e-07,3.081828945193049284e-08,5.409031255716239429e-08,5.570118855936569293e-08,5.580712262168901389e-08,5.581354634433550970e-08,5.581392775613956148e-08,5.581394794852918534e-08,2.017112516276158322e-04,1.114125951264533090e-04,5.769501237362578092e-05,8.012555234532183369e-06,8.846198825659526721e-07,1.355259964572312742e-07,6.381706322161616361e-08,5.659932466096394273e-08,5.590559163235415055e-08,5.582911422801755018e-08
1.500750000000000000e+03,1.000499999999999972e+02,9.087698769197814774e-03,9.136564381488710210e-03,9.092984035597497308e-03,9.088184418222639699e-03,9.087723632996282802e-03,9.087700480571942255e-03,9.087698881057877653e-03,9.087698775955058844e-03,9.087698769588880426e-03,9.087698769218510025e-03,9.087698769198581522e-03,1.552971956331107052e-02,8.977393839855988752e-03,9.030589983696430192e-03,9.079815430858933362e-03,9.086877628153744446e-03,9.087619794957719349e-03,9.087690838612799693e-03,9.087697990826150776e-03,9.087698678391766330e-03,9.087698754170118673e-03
1.504500000000000000e+03,1.002999999999999972e+02,7.290169154331004563e-03,7.339119702101506992e-03,7.295463703769185584e-03,7.290655495644699814e-03,7.290193945199152821e-03,7.290170865221424351e-03,7.290169265325535837e-03,7.290169161080865649e-03,7.290169154694163718e-03,7.290169154351717161e-03,7.290169154331694983e-03,1.489170425717763722e-02,7.179617819949425314e-03,7.232922087346495624e-03,7.282270683675613927e-03,7.289346433326664848e-03,7.290089843474635220e-03,7.290161208780373929e-03,7.290168374473156992e-03,7.290169063356147575e-03,7.290169139273356726e-03
1.508250000000000000e+03,1.005499999999999972e+02,7.242352518897216505e-03,7.291273313616582381e-03,7.247633860937316083e-03,7.242838396535273941e-03,7.242377292169996893e-03,7.242354167818331606e-03,7.242352628105811797e-03,7.242352525633179855e-03,7.242352519257648676e-03,7.242352518917801601e-03,7.242352518897799372e-03,1.479283516466386832e-02,7.131462704261534377e-03,7.185092160561078016e-03,7.234450513830472003e-03,7.241529699541123834e-03,7.242273199758471509e-03,7.242344572749808904e-03,7.242351738983910693e-03,7.242352427911998014e-03,7.242352503836748008e-03
1.512000000000000000e+03,1.007999999999999972e+02,7.189172098475738598e-03,7.238050146580062537e-03,7.194451297392077255e-03,7.189657764298419164e-03,7.189196873291404596e-03,7.189173619595421068e-03,7.189172207422462636e-03,7.189172105098985688e-03,7.189172098831810541e-03,7.189172098495168368e-03,7.189172098475956306e-03,1.468189027601422662e-02,7.078206461349689435e-03,7.131898175987595387e-03,7.181262007849798824e-03,7.188349181788033539e-03,7.189092732847505128e-03,7.189164150817086742e-03,7.189171318355288588e-03,7.189172007452258178e-03,7.189172083414170286e-03
1.515750000000000000e+03,1.010499999999999972e+02,7.130255255926037580e-03,7.179108636542711787e-03,7.135514535980657345e-03,7.130740671635874516e-03,7.130279997800159121e-03,7.130256761794343499e-03,7.130255364370181870e-03,7.130255262477526966e-03,7.130255256279745095e-03,7.130255255945041476e-03,7.130255255926773103e-03,1.455946056954880545e-02,7.018818335804409038e-03,7.072975613659205490e-03,7.122343962021351199e-03,7.129431874123821379e-03,7.130175874667917836e-03,7.130247304367594643e-03,7.130254475684838673e-03,7.130255164890413229e-03,7.130255240863387668e-03
1.519500000000000000e+03,1.012999999999999972e+02,7.064989807956714371e-03,7.113814151715219802e-03,7.070241095736844346e-03,7.065473650041629097e-03,7.065014501437944655e-03,7.064991312684275673e-03,7.064989916095065076e-03,7.064989814503520871e-03,7.064989808309702843e-03,7.064989807973222000e-03,7.064989807956851414e-03,1.440815629821312963e-02,6.953426807371086184e-03,7.007660709407459616e-03,7.057076157076257183e-03,7.064166289084098001e-03,7.064910411063576173e-03,7.064981845568381498e-03,7.064989027603479216e-03,7.064989716860613223e-03,7.064989792891945494e-03
1.523250000000000000e+03,1.015499999999999972e+02,6.992992049142335124e-03,7.041628568357969492e-03,6.998240477000571176e-03,6.993470628241352065e-03,6.993016717626677169e-03,6.992993531131063908e-03,6.992992156923765606e-03,6.992992055656288564e-03,6.992992049475055955e-03,6.992992049158370041e-03,6.992992049142797428e-03,1.425531894330591548e-02,6.881268278334493754e-03,6.935649582711091513e-03,6.985076972620045919e-03,6.992167890292417566e-03,6.992912646553721585e-03,6.992984085264535715e-03,6.992991268205464399e-03,6.992991958024379062e-03,6.992992034072312638e-03
1.527000000000000000e+03,1.017999999999999972e+02,6.913606033763409695e-03,6.962209057482101997e-03,6.918854649763184553e-03,6.914084644888980787e-03,6.913630672634961220e-03,6.913607514670177569e-03,6.913606139557036158e-03,6.913606040194160592e-03,6.913606034090470122e-03,6.913606033778942409e-03,6.913606033763754904e-03,1.409071228527681088e-02,1.005507703705689829e-02,6.856250843764678284e-03,6.905689332146582385e-03,6.912781663314050175e-03,6.913526570400302211e-03,6.913598066947520410e-03,6.913605252660807825e-03,6.913605942629341521e-03,6.913606018679276100e-03
1.530750000000000000e+03,1.020499999999999972e+02,6.826451837550658909e-03,6.874737310569710262e-03,6.831695237186973663e-03,6.826929440988623032e-03,6.826476251132958771e-03,6.826453310246460154e-03,6.826451936651991084e-03,6.826451843941423563e-03,6.826451837848558635e-03,6.826451837565515081e-03,6.826451837550851463e-03,1.390388236611793220e-02,9.938918512307021169e-03,6.769062518100707471e-03,6.818529067386842023e-03,6.825627212717834576e-03,6.826372359411601864e-03,6.826443868988347173e-03,6.826451055666217169e-03,6.826451746402330441e-03,6.826451822464262367e-03
1.534500000000000000e+03,1.022999999999999972e+02,6.730864626878905153e-03,6.779073270752437874e-03,6.736085146598249328e-03,6.731341912051114380e-03,6.730889007629844122e-03,6.730866102263079361e-03,6.730864725990652608e-03,6.730864633223474988e-03,6.730864627172884404e-03,6.730864626891180924e-03,6.730864626879120259e-03,1.899600070037166938e-02,9.798929316920076613e-03,6.673457178660565335e-03,6.722939287162323259e-03,6.730039818703223431e-03,6.730785135039656954e-03,6.730856631902946974e-03,6.730863844800565564e-03,6.730864535653342459e-03,6.730864611789256872e-03
1.538250000000000000e+03,1.025499999999999972e+02,6.626516715670706555e-03,6.674661687592534261e-03,6.631733602338258163e-03,6.626993879509169780e-03,6.626540719591181121e-03,6.626518187188660917e-03,6.626516813485267693e-03,6.626516721746126236e-03,6.626516715951285934e-03,6.626516715682227721e-03,6.626516715670586859e-03,1.866624430337496948e-02,9.645057916241957588e-03,6.569100735320978178e-03,6.618582210129489787e-03,6.625691700378965286e-03,6.626437206241992013e-03,6.626508665925413474e-03,6.626515933210261160e-03,6.626516624423239507e-03,6.626516700577502958e-03
1.542000000000000000e+03,1.027999999999999972e+02,6.512783891137028172e-03,6.560933763037676142e-03,6.517996579450984450e-03,6.513260934414438069e-03,6.512807811753952049e-03,6.512785339891526484e-03,6.512783971880343852e-03,6.512783897138252863e-03,6.512783891418458433e-03,6.512783891141834224e-03,6.512783891137028172e-03,1.834581826904564672e-02,9.479358035785669795e-03,6.455338064093926916e-03,6.504844886177454412e-03,6.511958077879906499e-03,6.512704340315484362e-03,6.512775840466473488e-03,6.512783108451867566e-03,6.512783799879587332e-03,6.512783876041379483e-03
1.545750000000000000e+03,1.030499999999999972e+02,6.389455991139323873e-03,6.437363740482862293e-03,6.394659089136512861e-03,6.389930128296355573e-03,6.389479877676423718e-03,6.389457438986158484e-03,6.389456037711818866e-03,6.389455996718796521e-03,6.389455991415932470e-03,6.389455991143029243e-03,6.389455991139027236e-03,1.799098890444294357e-02,9.299641556956759342e-03,6.331924332628306035e-03,6.381514711536001583e-03,6.388627781389844343e-03,6.389376432901478983e-03,6.389447929645054002e-03,6.389455208201180736e-03,6.389455899849215588e-03,6.389455976034173236e-03
1.549500000000000000e+03,1.032999999999999972e+02,6.256014691628578039e-03,6.303855469775896704e-03,6.261214028181119953e-03,6.256488540450457977e-03,6.256038604618435403e-03,6.256016144497224610e-03,6.256014738929151220e-03,6.256014697192550066e-03,6.256014691872818431e-03,6.256014691631370944e-03,6.256014691628085378e-03,1.761692448847684486e-02,9.105496060723802104e-03,6.198459962656844777e-03,6.248072451365594554e-03,6.255186252176225467e-03,6.255935111226735082e-03,6.256006626278118495e-03,6.256013907725534000e-03,6.256014600283032329e-03,6.256014676520035150e-03
1.553250000000000000e+03,1.035499999999999972e+02,6.112447773742253447e-03,6.160279330242062271e-03,6.117651844983400082e-03,6.112917396317476930e-03,6.112471742802163925e-03,6.112449226618623006e-03,6.112447819231176839e-03,6.112447779238294569e-03,6.112447773987938864e-03,6.112447773744977830e-03,6.112447773742072168e-03,1.721441971515053765e-02,8.921707436032339650e-03,6.054750221258181284e-03,6.104501798531180440e-03,6.111618950806156116e-03,6.112368083517065627e-03,6.112439707380030313e-03,6.112446989453002716e-03,6.112447682384349566e-03,6.112447758618380807e-03
1.557000000000000000e+03,1.037999999999999972e+02,5.958419246557198658e-03,6.005421507167011883e-03,5.963625873886074791e-03,5.958888770033191583e-03,5.958443195401209001e-03,5.958420694375306248e-03,5.958419293564476936e-03,5.958419252019458642e-03,5.958419246799721673e-03,5.958419246560403559e-03,5.958419246555797001e-03,1.678298242358817333e-02,8.696222778702427172e-03,5.900681050081132452e-03,5.950460676398013418e-03,5.957590188224011485e-03,5.958339532741497614e-03,5.958411180914686273e-03,5.958418459526350179e-03,5.958419155167932711e-03,5.958419231426288244e-03
1.560750000000000000e+03,1.040499999999999972e+02,5.794202281291588146e-03,5.841225046053690612e-03,5.799406026172534631e-03,5.794671178160165810e-03,5.794225931072743280e-03,5.794203730571827367e-03,5.794202329390932965e-03,5.794202286781896007e-03,5.794202281536781768e-03,5.794202281295113104e-03,5.794202281290486596e-03,1.631925325850722835e-02,8.456894574094462463e-03,6.568973140590814684e-03,5.786242844133724327e-03,5.793373020564706287e-03,5.794122397672037302e-03,5.794194213112558757e-03,5.794201493812645848e-03,5.794202189766116048e-03,5.794202266157002720e-03
1.564500000000000000e+03,1.042999999999999972e+02,5.619719398317567748e-03,5.666707367328197367e-03,5.624891711342149166e-03,5.620188304119426610e-03,5.619742073735529454e-03,5.619720855516204677e-03,5.619719443492792420e-03,5.619719403806069762e-03,5.619719398559723869e-03,5.619719398317689178e-03,5.619719398316359513e-03,1.583109916906050296e-02,8.201286909195191696e-03,6.381071668765440907e-03,5.611756966381418327e-03,5.618888576725362613e-03,5.619639471307648348e-03,5.619711316986194562e-03,5.619718610577198285e-03,5.619719306759481982e-03,5.619719383181260609e-03
1.568250000000000000e+03,1.045499999999999972e+02,5.435608290185575849e-03,5.482627322309889181e-03,5.440779453515990141e-03,5.436078155912407554e-03,5.435631058687326496e-03,5.435609758786259620e-03,5.435608336813666994e-03,5.435608295343814268e-03,5.435608290419788671e-03,5.435608290186104939e-03,5.435608290184650374e-03,1.529431061634444443e-02,9.241252902571049296e-03,6.172810548327295824e-03,5.427638913825046270e-03,5.434777209720313175e-03,5.435528322725730922e-03,5.435600210171842236e-03,5.435607496158791421e-03,5.435608198416752405e-03,5.435608275043675962e-03
1.572000000000000000e+03,1.047999999999999972e+02,5.242107743431586447e-03,5.287310827887101682e-03,5.247235097883414315e-03,5.242578346945730300e-03,5.242130547456184779e-03,5.242109177358922692e-03,5.242107791028933518e-03,5.242107748640746807e-03,5.242107743666814083e-03,5.242107743432019261e-03,5.242107743430145760e-03,1.690916533870900906e-02,8.912247824783761999e-03,5.954297922021753973e-03,5.234135149154617479e-03,5.241274641680560877e-03,5.242027748598769576e-03,5.242099662302458600e-03,5.242106936343872946e-03,5.242107651604593389e-03,5.242107728273696747e-03
1.575750000000000000e+03,1.050499999999999972e+02,5.040269767201676319e-03,5.085647288807319637e-03,5.045398340504942368e-03,5.040737934591081604e-03,5.040292550252196274e-03,5.040271212582617122e-03,5.040269816510530194e-03,5.040269771393000690e-03,5.040269767441856591e-03,5.040269767198229424e-03,5.040269767200736099e-03,1.631878687588955018e-02,8.576361142926930067e-03,5.726205284511187883e-03,5.032293621948007167e-03,5.039436246473154822e-03,5.040189608953560794e-03,5.040261680383232266e-03,5.040268960506260991e-03,5.040269675321077704e-03,5.040269752039458484e-03
1.579500000000000000e+03,1.052999999999999972e+02,4.830667215968958289e-03,4.876163430085777954e-03,4.835791226331418759e-03,4.831135091091278040e-03,4.830690049505988182e-03,4.830668667040729711e-03,4.830667267738343942e-03,4.830667220265308023e-03,4.830667216208455080e-03,4.830667215965733438e-03,4.830667215967430865e-03,1.563604441812861331e-02,8.228115368728541879e-03,5.489877629410454089e-03,4.822673205184350824e-03,4.829832896592317799e-03,4.830587035376230493e-03,4.830659128128508839e-03,4.830666407564543699e-03,4.830667124081863134e-03,4.830667200802564974e-03
1.583250000000000000e+03,1.055499999999999972e+02,4.614765464808305399e-03,4.660072943169894961e-03,4.619892107291054088e-03,4.615233738608480636e-03,4.614788420239754330e-03,4.614766877080654812e-03,4.614765518457780887e-03,4.614765469148481188e-03,4.614765465014649022e-03,4.614765464804823809e-03,4.614765464807022571e-03,1.494828917672524383e-02,7.868132655305198897e-03,5.246647093195002179e-03,4.606766081028786965e-03,4.613931248462456274e-03,4.614684814063593418e-03,4.614757375717730946e-03,4.614764656638602365e-03,4.614765372691906689e-03,4.614765449632351156e-03
1.587000000000000000e+03,1.057999999999999972e+02,4.393431430104403207e-03,4.438882362629200870e-03,4.398567882997281124e-03,4.393900813967083901e-03,4.393454444086906767e-03,4.393432851314315116e-03,4.393431482426327778e-03,4.393431434427844985e-03,4.393431430312393950e-03,4.393431430101446371e-03,4.393431430102629452e-03,1.425320515197644848e-02,7.501262631493893496e-03,4.996582487897072850e-03,4.385405946299881542e-03,4.392596986274543286e-03,4.393350704574833232e-03,4.393423323000069866e-03,4.393430622103031667e-03,4.393431337958120415e-03,4.393431414923859753e-03
1.590750000000000000e+03,1.060499999999999972e+02,4.168478767005047783e-03,4.213612069046301922e-03,4.173618418701890466e-03,4.168948638604213358e-03,4.168501501916929697e-03,4.168480191026486745e-03,4.168478821508691569e-03,4.168478769215117584e-03,4.168478767165868792e-03,4.168478767003145659e-03,4.168478767002723254e-03,1.354718301821211494e-02,7.128550729955549121e-03,4.743448951674531650e-03,4.160443951013038932e-03,4.167642076545115780e-03,4.168398038369493588e-03,4.168470656824407004e-03,4.168477959521024560e-03,4.168478674306587764e-03,4.168478751819641032e-03
1.594500000000000000e+03,1.062999999999999972e+02,3.940965248469398101e-03,3.986342242324649419e-03,3.946076938809268790e-03,3.941434979160334147e-03,3.940988069390913458e-03,3.940966682790683108e-03,3.940965305942184180e-03,3.940965246567093398e-03,3.940965248634496938e-03,3.940965248468156039e-03,3.940965248467479497e-03,1.281777276023790720e-02,6.754696968950449527e-03,4.487384651453636339e-03,3.932928583586853787e-03,3.940128414718308512e-03,3.940884555668177670e-03,3.940957111313908752e-03,3.940964441482241315e-03,3.940965155683292045e-03,3.940965233259992317e-03
1.598250000000000000e+03,1.065499999999999972e+02,3.712926416277619220e-03,3.758411482382931473e-03,3.718047173153497548e-03,3.713396732671298082e-03,3.712948817705797808e-03,3.712927868183711535e-03,3.712926476024112996e-03,3.712926414773989967e-03,3.712926416444528675e-03,3.712926416273176159e-03,3.712926416275337625e-03,1.210359465383196130e-02,6.374592789518634603e-03,4.230630985451441783e-03,3.873413122578208898e-03,3.712089411619187099e-03,3.712845688155217046e-03,3.712918271775085457e-03,3.712925607475844533e-03,3.712926323486592187e-03,3.712926401061571614e-03
1.602000000000000000e+03,1.067999999999999972e+02,3.485457665614403837e-03,3.531192881480631381e-03,3.490482563221513311e-03,3.485929302146966325e-03,3.485480190441400932e-03,3.485459098065841251e-03,3.485457726944897906e-03,3.485457664165853790e-03,3.485457665787405207e-03,3.485457665610457775e-03,3.485457665612748911e-03,1.132842623624599060e-02,5.998525908288507118e-03,4.228742929238396044e-03,3.637488839126751510e-03,3.484620061675436364e-03,3.485376726946435438e-03,3.485449522400936584e-03,3.485456857420569064e-03,3.485457571664603640e-03,3.485457650365607687e-03
1.605750000000000000e+03,1.070499999999999972e+02,3.260650793381118968e-03,3.306633097663776166e-03,3.265690949389363044e-03,3.261118530925465400e-03,3.260673369272268970e-03,3.260652231560960679e-03,3.260650857080336310e-03,3.260650792345629566e-03,3.260650793567214031e-03,3.260650793378967478e-03,3.260650793379101919e-03,1.060585576544338660e-02,6.040737070591083342e-03,3.963679061894623441e-03,3.404447832195288490e-03,3.259812713351381390e-03,3.260569863283653818e-03,3.260642652463284583e-03,3.260649985756230995e-03,3.260650699490273349e-03,3.260650778120790811e-03
1.609500000000000000e+03,1.072999999999999972e+02,3.039466101520082487e-03,3.085242150694391620e-03,3.044514013616967264e-03,3.039934311899061912e-03,3.039488805821564336e-03,3.039467433370590405e-03,3.039466168304209327e-03,3.039466100384015552e-03,3.039466101712540082e-03,3.039466101517393666e-03,3.039466101517959620e-03,9.900258750652148401e-03,5.651619914890738776e-03,3.701141555685226372e-03,3.175192835811707030e-03,3.038628357453602991e-03,3.039384826738792018e-03,3.039457941386451180e-03,3.039465293995919064e-03,3.039466005380481867e-03,3.039466086257755061e-03
1.613250000000000000e+03,1.075499999999999972e+02,2.823890220089468692e-03,2.869932218532734829e-03,2.828715138914794907e-03,2.824353764610195404e-03,2.823913127450407810e-03,2.823891568732983266e-03,2.823890289143931361e-03,2.823890219198578033e-03,2.823890220250490496e-03,2.823890220087687565e-03,2.823890220087390927e-03,9.232497097879519693e-03,5.269390772658599960e-03,3.446458285451882517e-03,2.951879505802850259e-03,2.823049231808667531e-03,2.823808884738704741e-03,2.823882052583436518e-03,2.823889413164259315e-03,2.823890124156623691e-03,2.823890204830356142e-03
1.617000000000000000e+03,1.077999999999999972e+02,2.614613769644402036e-03,2.660912284985264206e-03,2.619477686102745194e-03,2.615078500051848734e-03,2.614636797700589654e-03,2.614615130186153779e-03,2.614613837217086029e-03,2.614613769178629650e-03,2.614613769689071599e-03,2.614613769643781872e-03,2.614613769642230596e-03,8.585111982139691927e-03,4.903376016179095478e-03,3.199098106467634234e-03,2.735150549557494124e-03,2.613772818661895970e-03,2.614532464380217580e-03,2.614605530640021387e-03,2.614612963435501182e-03,2.614613673520159356e-03,2.614613754379379717e-03
1.620750000000000000e+03,1.080499999999999972e+02,2.413333157426587969e-03,2.459878429700546824e-03,2.418194094113408285e-03,2.413798302629031629e-03,2.413355929528869515e-03,2.413334537580764244e-03,2.413333227433911259e-03,2.413333157450983819e-03,2.413333157496543729e-03,2.413333157426911062e-03,2.413333157424649416e-03,8.699087695771910017e-03,4.550899157000762828e-03,2.961564419274325191e-03,2.526584774293987989e-03,2.412488080187740087e-03,2.413251878676623587e-03,2.413324926330130335e-03,2.413332348444892535e-03,2.413333061464759208e-03,2.413333142128602001e-03
1.624500000000000000e+03,1.082999999999999972e+02,2.220328717362212746e-03,2.266955695880637587e-03,2.225212792337107667e-03,2.220795092930680312e-03,2.220351633130093674e-03,2.220330124504897671e-03,2.220328784353949557e-03,2.220328717777561058e-03,2.220328717431661100e-03,2.220328717359193026e-03,2.220328717359696096e-03,8.056889126698902476e-03,4.213461652602107713e-03,2.733627003232749330e-03,2.326794718271559068e-03,2.219483961572214607e-03,2.220247186959203173e-03,2.220320484241711419e-03,2.220327909070013515e-03,2.220328621566653761e-03,2.220328701985088259e-03
1.628250000000000000e+03,1.085499999999999972e+02,2.037007340708473120e-03,2.083870258677581778e-03,2.041854560432674725e-03,2.037475707348427190e-03,2.037030352357375486e-03,2.037008765564867884e-03,2.037007408364650222e-03,2.037007341105774669e-03,2.037007340790260128e-03,2.037007340706389284e-03,2.037007340706736662e-03,7.403092672395413659e-03,3.892809594822353812e-03,2.517333306391511625e-03,2.137013029411985975e-03,2.036161756032560215e-03,2.036925855101045721e-03,2.036999115063496332e-03,2.037006529048455278e-03,2.037007245106628971e-03,2.037007325336836865e-03
1.632000000000000000e+03,1.087999999999999972e+02,1.863220771975985591e-03,1.910306426596108335e-03,1.868108330975492507e-03,1.863690226259433593e-03,1.863243830301738275e-03,1.863222175102031064e-03,1.863220842219581253e-03,1.863220772755452359e-03,1.863220771313376083e-03,1.863220771969354176e-03,1.863220771974372515e-03,6.828854234164133050e-03,3.587771738365474247e-03,2.312521504706745255e-03,1.957161371333439922e-03,1.887271156691384087e-03,1.863139344971286764e-03,1.863212552964660981e-03,1.863219960835150969e-03,1.863220676258039218e-03,1.863220756599932512e-03
1.635750000000000000e+03,1.090499999999999972e+02,1.700038628915997475e-03,1.746998803682000764e-03,1.704948173914398691e-03,1.700505612345548558e-03,1.700061816307241527e-03,1.700040051389210913e-03,1.700038702430932717e-03,1.700038630137670412e-03,1.700038628328406519e-03,1.700038628911200965e-03,1.700038628914152597e-03,6.289760157540580550e-03,3.293831631188622305e-03,2.120184681552909380e-03,1.825876965502137373e-03,1.722430766282614456e-03,1.699957113514863295e-03,1.700030386090681071e-03,1.700037817463005869e-03,1.700038533393238719e-03,1.700038613545647300e-03
1.639500000000000000e+03,1.092999999999999972e+02,1.546908906397997724e-03,1.594089722615769445e-03,1.551855513374048989e-03,1.547364482966403923e-03,1.546932297878554500e-03,1.546910278797866386e-03,1.546908982156348705e-03,1.546908907748890645e-03,1.546908905839797753e-03,1.546908906393451664e-03,1.546908906395914104e-03,5.784852151758305625e-03,3.027291864473536254e-03,1.939782139747410180e-03,1.664963378675828748e-03,1.567687248228517719e-03,1.546827430995012433e-03,1.546900667187317687e-03,1.546908096490682682e-03,1.546908811074806760e-03,1.546908890873714259e-03
1.643250000000000000e+03,1.095499999999999972e+02,1.404604015068275456e-03,1.451320796362516596e-03,1.409585096880416324e-03,1.405062142322448205e-03,1.404627515393028691e-03,1.404605400915397194e-03,1.404604088984239951e-03,1.404604016742345843e-03,1.404604014577054243e-03,1.404604015065365240e-03,1.404604015066529456e-03,5.316638863793846613e-03,2.778913459284780389e-03,1.826230024783600386e-03,1.515057866252020411e-03,1.423881874183473978e-03,1.404522643370689902e-03,1.404595733785705394e-03,1.404603205950758328e-03,1.404603919778180630e-03,1.404603999245602856e-03
1.647000000000000000e+03,1.097999999999999972e+02,1.272236253847494397e-03,1.319197117445941678e-03,1.277197650317042502e-03,1.272695914393797562e-03,1.272259463344136039e-03,1.272237660675522601e-03,1.272236316646321082e-03,1.272236255904512364e-03,1.272236253361145805e-03,1.272236253846106401e-03,1.272236253846106401e-03,4.880118754530973421e-03,2.548619262046662379e-03,1.665827890845430559e-03,1.375807617878434556e-03,1.290140047024302804e-03,1.272154863904723966e-03,1.272227976940142188e-03,1.272235441798244722e-03,1.272236158718093946e-03,1.272236238062483295e-03
1.650750000000000000e+03,1.100499999999999972e+02,1.150352113948037306e-03,1.197542233192758513e-03,1.155347468493458365e-03,1.150787311246745945e-03,1.150375414253995178e-03,1.150353548450559066e-03,1.150352179503477072e-03,1.150352116275213735e-03,1.150352113503186552e-03,1.150352113943588824e-03,1.150352113946824083e-03,4.477466587334433951e-03,2.336313384272832323e-03,1.518619642875923634e-03,1.247539909404116881e-03,1.166991447916171203e-03,1.150270367811519851e-03,1.150343847677911006e-03,1.150351292514435611e-03,1.150352019036488416e-03,1.150352098156642421e-03
1.654500000000000000e+03,1.102999999999999972e+02,1.037816292747405960e-03,1.085217154465384359e-03,1.042842755948327361e-03,1.038256746502323703e-03,1.037839081736284010e-03,1.037817744456589813e-03,1.037816360428166478e-03,1.037816294920763157e-03,1.037816292360857528e-03,1.037816292730733532e-03,1.037816292746170837e-03,4.101116362862210901e-03,2.233524304204480802e-03,1.382848350572536819e-03,1.129182182321841060e-03,1.053296699559401299e-03,1.037734112981819655e-03,1.037808038025014217e-03,1.037815472996742126e-03,1.037816197919130736e-03,1.037816276981869514e-03
1.658250000000000000e+03,1.105499999999999972e+02,9.350301250570913075e-04,9.826240308257580460e-04,9.400850833940524150e-04,9.354693204836819894e-04,9.350529903376187876e-04,9.350315526625592845e-04,9.350301955607566049e-04,9.350301274998061747e-04,9.350301247326928133e-04,9.350301250439146733e-04,9.350301250562547371e-04,3.761305539387380190e-03,2.047741772777338706e-03,1.258731452810156687e-03,1.021066490662557186e-03,9.494330083805133666e-04,9.349480408793747624e-04,9.350218364150548024e-04,9.350293062211743758e-04,9.350300300221186861e-04,9.350301093290948199e-04
1.662000000000000000e+03,1.107999999999999972e+02,8.406989065852358851e-04,8.881272066340326413e-04,8.457632749391729094e-04,8.411420864312722052e-04,8.407219295359217616e-04,8.407003487713345102e-04,8.406989805153844550e-04,8.406989085779457017e-04,8.406989063093842779e-04,8.406989065718676723e-04,8.406989065837505281e-04,3.451319409052620336e-03,1.871730848643089230e-03,1.144918986850416249e-03,9.218697122119933396e-04,8.541333031751845856e-04,8.406167894461373438e-04,8.406906290223997626e-04,8.406980887589746371e-04,8.406988111127720745e-04,8.406988908924606808e-04
1.665750000000000000e+03,1.110499999999999972e+02,7.551528888025937350e-04,8.027710464971215577e-04,7.602424369916812880e-04,7.555936231404507394e-04,7.551761382189857170e-04,7.551543472305647904e-04,7.551529614558900915e-04,7.551528909907051891e-04,7.551528885302353188e-04,7.551528887634705164e-04,7.551528888015189653e-04,3.168789240894920745e-03,1.717228313221284093e-03,1.041167342556301211e-03,8.318810241017982748e-04,7.677097882446434849e-04,7.581304160715521918e-04,7.551446287081468693e-04,7.551520730654498860e-04,7.551527935097925243e-04,7.551528730965151532e-04
1.669500000000000000e+03,1.112999999999999972e+02,6.770134784450417952e-04,7.235142673580067987e-04,6.821258971904372919e-04,6.774589575454362028e-04,6.770363268600253746e-04,6.770149436375520833e-04,6.770135514321749511e-04,6.770134808934380986e-04,6.770134782119025495e-04,6.770134783556572408e-04,6.770134784430844850e-04,2.910399777389306285e-03,1.576496022458436517e-03,9.469094787846785806e-04,7.497213779191172923e-04,6.887690776590867266e-04,6.797492028303898535e-04,6.770052218328740648e-04,6.770126595689144071e-04,6.770133831881152081e-04,6.770134627694768909e-04
1.673250000000000000e+03,1.115499999999999972e+02,6.065984956815201031e-04,6.533741862002596067e-04,6.116967209772254102e-04,6.070466302725359593e-04,6.066215342417521873e-04,6.065999752119280138e-04,6.065985648617092411e-04,6.065984984514086967e-04,6.065984954881289016e-04,6.065984956015264742e-04,6.065984956797619608e-04,2.678300060194421708e-03,1.449391213270907622e-03,8.609111758155084306e-04,6.756639802396274905e-04,6.216565206893320903e-04,6.091069882923061656e-04,6.065902402612834751e-04,6.065976782549362166e-04,6.065984005801044283e-04,6.065984800418899956e-04
1.677000000000000000e+03,1.117999999999999972e+02,5.425027728496677713e-04,5.895268491338110555e-04,5.476229542031170157e-04,5.429549275849579601e-04,5.425247437686310601e-04,5.425042605190352404e-04,5.425028446301754159e-04,5.425027752966397583e-04,5.425027726832975985e-04,5.425027727738030011e-04,5.425027728481149770e-04,2.459520914504554744e-03,1.334335558776777531e-03,7.837365137533668265e-04,6.146223518796961691e-04,5.565614057123276790e-04,5.448067008687350115e-04,5.424945255965698751e-04,5.425019512593481225e-04,5.425026778829300641e-04,5.425027572297299195e-04
1.680750000000000000e+03,1.120499999999999972e+02,4.850725203303800945e-04,5.323205865878086803e-04,4.901447508645871698e-04,4.855283008057254793e-04,4.850947635944892759e-04,4.850739762470158262e-04,4.850725937035280382e-04,4.850725229718246120e-04,4.850725201972844658e-04,4.850725202546609868e-04,4.850725203287024000e-04,2.270192838378798546e-03,1.230384237733929496e-03,7.145114063936380648e-04,5.536938502018183030e-04,4.982468192149308497e-04,4.871912414842873105e-04,4.850642799271008706e-04,4.850716988630586826e-04,4.850724251162429014e-04,4.850725047254233688e-04
1.684500000000000000e+03,1.122999999999999972e+02,4.329149432212848320e-04,4.803647005141745510e-04,4.380113638210028160e-04,4.333688877178694301e-04,4.329373522061980093e-04,4.329164137667048588e-04,4.329150188621661943e-04,4.329149448262489862e-04,4.329149431266299166e-04,4.329149431531107415e-04,4.329149432197072094e-04,2.099785294203803960e-03,1.136399081417295174e-03,6.517311544901584165e-04,4.983306903813764779e-04,4.452932791065462859e-04,4.348679225427527165e-04,4.329066671354029564e-04,4.329141233506342951e-04,4.329148480967038768e-04,4.329149276380437543e-04
1.688250000000000000e+03,1.125499999999999972e+02,3.864292482769499798e-04,4.340603004684337181e-04,3.915474129954317549e-04,3.868866196125362688e-04,3.864491858493278699e-04,3.864306710830159785e-04,3.864293254970837502e-04,3.864292501891980632e-04,3.864292481513725342e-04,3.864292482146717265e-04,3.864292482755887098e-04,1.947373016115768731e-03,1.052432531170859097e-03,6.061370034606429870e-04,4.490238115062143319e-04,3.980880722438980392e-04,3.882335018272314972e-04,3.864209813953768603e-04,3.864284306042194573e-04,3.864291522822537925e-04,3.864292327123824955e-04
1.692000000000000000e+03,1.127999999999999972e+02,3.442583776884521919e-04,3.920522037233255285e-04,3.493960637827285835e-04,3.447188155007396252e-04,3.442787711653470741e-04,3.442597999684503945e-04,3.442584523552885993e-04,3.442583797943760799e-04,3.442583775912240853e-04,3.442583776326487398e-04,3.442583776857133888e-04,1.808564945365911123e-03,9.765336382826019261e-04,5.545723612513887499e-04,4.042999801963708469e-04,3.552756413290033611e-04,3.459272931711139553e-04,3.442500626623402069e-04,3.442575612583631301e-04,3.442582817599323442e-04,3.442583621053684861e-04
1.695750000000000000e+03,1.130499999999999972e+02,3.068623585949135056e-04,3.541375702249713276e-04,3.120175443318887990e-04,3.073237680094304371e-04,3.068827373470297539e-04,3.068637938282220618e-04,3.068624352956552379e-04,3.068623609168456487e-04,3.068623584634378918e-04,3.068623585439753023e-04,3.068623585925042458e-04,1.685390174784649146e-03,9.089539222676278236e-04,5.081004405006136777e-04,3.646303607403467303e-04,3.173045220961997386e-04,3.084115872699128469e-04,3.068540487694082302e-04,3.068615391766956022e-04,3.068622628692195325e-04,3.068623430246943465e-04
1.699500000000000000e+03,1.132999999999999972e+02,2.728977284824172654e-04,3.203670001566413057e-04,2.780354840122173940e-04,2.733617744798844812e-04,2.729185144908669340e-04,2.728991877232241222e-04,2.728978078494534833e-04,2.728977310288563992e-04,2.728977283795960308e-04,2.728977284322745955e-04,2.728977284804576242e-04,1.546871941707604701e-03,8.479634868239375794e-04,4.665833113405703646e-04,3.285979883010013919e-04,2.828234858930662055e-04,2.743399753049728684e-04,2.728894305938784877e-04,2.728969104360471471e-04,2.728976330130236444e-04,2.728977128716882474e-04
1.703250000000000000e+03,1.135499999999999972e+02,2.429489848557419272e-04,2.905918171199640683e-04,2.479658215457343300e-04,2.434153858458779529e-04,2.429695425168864741e-04,2.429504569940222920e-04,2.429490636135080237e-04,2.429489871827080209e-04,2.429489847568846441e-04,2.429489848099017780e-04,2.429489848450921887e-04,1.450407838314974641e-03,7.936631000297130357e-04,4.298473056817387846e-04,2.968303236254692394e-04,2.524142466539107963e-04,2.442951666401779525e-04,2.432412333475397206e-04,2.429481679802095141e-04,2.429488894874060859e-04,2.429489692575911180e-04
1.707000000000000000e+03,1.137999999999999972e+02,2.157519597476305188e-04,2.635499207433574464e-04,2.207975145288242308e-04,2.162204657484198523e-04,2.157728101418529966e-04,2.157534062992142495e-04,2.157520400020753999e-04,2.157519622963405140e-04,2.157519596816324492e-04,2.157519597074274620e-04,2.157519597382188037e-04,1.364250357454573764e-03,7.448483960265429339e-04,3.966275690982052834e-04,2.678966871624419090e-04,2.248056671343426826e-04,2.174490869569145265e-04,2.160182844740956242e-04,2.157511432204252128e-04,2.157518640983265576e-04,2.157519441683719867e-04
1.710750000000000000e+03,1.140499999999999972e+02,1.919009324941413136e-04,2.398373963183441510e-04,1.969721274063801616e-04,1.923680956432728955e-04,1.919222139435725711e-04,1.919022567330282624e-04,1.919010149689330395e-04,1.919009345327119876e-04,1.919009324485573614e-04,1.919009324557854933e-04,1.919009324850478389e-04,1.280331391797175653e-03,7.007735128062156978e-04,3.673886313233641512e-04,2.426045945836526822e-04,2.012439431120756155e-04,1.934827398698144778e-04,1.921441600644903033e-04,1.919001164370217564e-04,1.919008364754338971e-04,1.919009169332227930e-04
1.714500000000000000e+03,1.142999999999999972e+02,1.701846851663887765e-04,2.182447584565391709e-04,1.752787583157711907e-04,1.706468330082279536e-04,1.702063519182576946e-04,1.701860383688957206e-04,1.701847687729375711e-04,1.701846873574312899e-04,1.701846850978675245e-04,1.701846851313096320e-04,1.701846851582036464e-04,1.213021648338054141e-03,6.618238856451349973e-04,3.408409746793359622e-04,2.196016387311466010e-04,1.791405136015493339e-04,1.716630575456672733e-04,1.704072104818355707e-04,1.701838699728669597e-04,1.701845893415447316e-04,1.701846695740657708e-04
1.718250000000000000e+03,1.145499999999999972e+02,1.512574236026480135e-04,1.994277021646923703e-04,1.563718935655677956e-04,1.517220471038234681e-04,1.512789055807747536e-04,1.512587942590060391e-04,1.512575041705276383e-04,1.512574260174462740e-04,1.512574234177600742e-04,1.512574235716965623e-04,1.512574235945584288e-04,7.765965539247637536e-04,6.276400149364720366e-04,3.176272492986586616e-04,1.995279223532246563e-04,1.598635321143204854e-04,1.526451516091235298e-04,1.514616008505517187e-04,1.512566054816087018e-04,1.512573278288199092e-04,1.512574080271581140e-04
1.722000000000000000e+03,1.147999999999999972e+02,1.339539208254834598e-04,1.822224368552408970e-04,1.390865694345526685e-04,1.344207366670161559e-04,1.339757577265097825e-04,1.339550386983295893e-04,1.339539952578309252e-04,1.339539235248368146e-04,1.339539206683639438e-04,1.339539207973970399e-04,1.339539208178449031e-04,7.670543709251285893e-04,5.967692560711634377e-04,2.965048439288607194e-04,1.812023475761263727e-04,1.422546242078118737e-04,1.352604490487543736e-04,1.341417379625792032e-04,1.339531037819941168e-04,1.339538252183131671e-04,1.339539051627706881e-04
1.725750000000000000e+03,1.150499999999999972e+02,1.189806376985535656e-04,1.673366364464167800e-04,1.241294754331622710e-04,1.194494059695586031e-04,1.190027938823920591e-04,1.189818130542849274e-04,1.189807139944052550e-04,1.189806400347260672e-04,1.189806375607714323e-04,1.189806376685241334e-04,1.189806376913700485e-04,7.549036345664787012e-04,5.696038592254420042e-04,2.781266832962388312e-04,1.662936786530647094e-04,1.270088284867573487e-04,1.202152744408989480e-04,1.191537041986928230e-04,1.189798158884620299e-04,1.189805422336751722e-04,1.189806220535697220e-04
1.729500000000000000e+03,1.152999999999999972e+02,1.052125841225963292e-04,1.536464921163326687e-04,1.103082852118605054e-04,1.056830907805639583e-04,1.052350245632404572e-04,1.052137498560907103e-04,1.052126612169424950e-04,1.052125866149569087e-04,1.052125840108677910e-04,1.052125840875558094e-04,1.052125841163433151e-04,7.461153107097644437e-04,5.448824270003886118e-04,2.613305903923350570e-04,1.516307440175373143e-04,1.129982006719125768e-04,1.063832227557754692e-04,1.053727137336992110e-04,1.052117621510458126e-04,1.052124884197257198e-04,1.052125684916906340e-04
1.733250000000000000e+03,1.155499999999999972e+02,9.340067434796076604e-05,1.419038958401878925e-04,9.851598314019482548e-05,9.386931959479782948e-05,9.342320273151808613e-05,9.340188235014326278e-05,9.340075300886151643e-05,9.340067710584653692e-05,9.340067426760071745e-05,9.340067431569856857e-05,9.340067434181558944e-05,7.391034888718396719e-04,5.204984796703406545e-04,2.468255166854396005e-04,1.389669403801884568e-04,1.009703680066121668e-04,9.451421693921261650e-05,9.354925829177679634e-05,9.339985370316613396e-05,9.340057874184502264e-05,9.340065873695882720e-05
1.737000000000000000e+03,1.157999999999999972e+02,8.245421155147794850e-05,1.292168508615353399e-04,8.758683439241191884e-05,8.291060863376300790e-05,8.247698112404915213e-05,8.245539750239361330e-05,8.245429114255546513e-05,8.245421446158581282e-05,8.245421143431145878e-05,8.245421152094364403e-05,8.245421154544208659e-05,7.323455694959350249e-04,5.013125465997748421e-04,2.334613028215691641e-04,1.273165192979928571e-04,8.982896953565947375e-05,8.351710955259809279e-05,8.259256128646024690e-05,8.248464074206639750e-05,8.245411615381262240e-05,8.245419595768342300e-05
1.740750000000000000e+03,1.160499999999999972e+02,7.316124332376220752e-05,1.195046567945591689e-04,7.830926022779180116e-05,7.362057661009122035e-05,7.318422736897863467e-05,7.316245931578909962e-05,7.316132018040513783e-05,7.316124628565746294e-05,7.316124322895881061e-05,7.316124329603221907e-05,7.316124331866652507e-05,7.251396881982896669e-04,4.846534025620382658e-04,2.220383972545129805e-04,1.173983077972063998e-04,8.035431270786473970e-05,7.417910648386019082e-05,7.333454876643829624e-05,7.318906006511792539e-05,7.316114789015590466e-05,7.316122770312438121e-05
1.744500000000000000e+03,1.162999999999999972e+02,6.445974961583770602e-05,1.104953065779385509e-04,6.962145401392120158e-05,6.492166548234331474e-05,6.448258846030188675e-05,6.446100979905957230e-05,6.445981421252159715e-05,6.445975266765046903e-05,6.445974948046785484e-05,6.445974958997387346e-05,6.445974961097340587e-05,7.199501644851122881e-04,4.694432598772112198e-04,2.113426058265027306e-04,1.081411021762160627e-04,7.150235508474710861e-05,6.550590545636265569e-05,6.462128770035438822e-05,6.448509353481810501e-05,6.445965429589510672e-05,6.445973401271378345e-05
1.748250000000000000e+03,1.165499999999999972e+02,5.716837491504204446e-05,4.924666471897515084e-05,6.234224194781797532e-05,5.763258576063778898e-05,5.719141632928365142e-05,5.716967447989829143e-05,5.716844341249100218e-05,5.716837807735257969e-05,5.716837480387959531e-05,5.716837488701390719e-05,5.716837491052903936e-05,7.162277431486902077e-04,4.556924375503251822e-04,2.023795388856518762e-04,1.003538589408180275e-04,6.407716582835002415e-05,5.817264666006906413e-05,5.731902555615728592e-05,5.719151371840066559e-05,5.716827971223872141e-05,5.716835926952049080e-05
1.752000000000000000e+03,1.167999999999999972e+02,5.024874265156666455e-05,4.800086889116129935e-05,5.543341925856920316e-05,5.071499286153654629e-05,5.027130961892851843e-05,5.025007720850840752e-05,5.024881206463473817e-05,5.024874549247977044e-05,5.024874254113492023e-05,5.024874261091256608e-05,5.024874264716841548e-05,7.113666949225307123e-04,4.378394393372124233e-04,1.939648638248800633e-04,9.299561028995484316e-05,5.703869198783919340e-05,5.121534421598377020e-05,5.038988061579910763e-05,5.026993355058678584e-05,5.024864706819580221e-05,5.024872701733201465e-05
1.755750000000000000e+03,1.170499999999999972e+02,4.454444730546418583e-05,4.794929322296627097e-05,4.973872459628399256e-05,4.501250897933366431e-05,4.456723867981953591e-05,4.454576384721608434e-05,4.454449128491146705e-05,4.454445027692467262e-05,4.454444722361428760e-05,4.454444726929795252e-05,4.454444730141927824e-05,7.071294553177120534e-04,3.993058322289259367e-04,1.869434433399414614e-04,8.690176070426100313e-05,5.122881424713516228e-05,4.547817178935863826e-05,4.467708918343582281e-05,4.456390717473546464e-05,4.454435183934013227e-05,4.454443168331732628e-05
1.759500000000000000e+03,1.172999999999999972e+02,3.903639912673569377e-05,4.776978742826974033e-05,4.423920624283739147e-05,3.950606995038949274e-05,3.905938982259335386e-05,3.903774812410151974e-05,3.903644873460163171e-05,3.903640151970811067e-05,3.903639906173256258e-05,3.903639909113874114e-05,3.903639912233072265e-05,7.042732413889999862e-04,3.935254980878784888e-04,1.802627638581278356e-04,8.104695808088370826e-05,4.572795181106837476e-05,3.994097591111104483e-05,3.916153985808113109e-05,3.905432237348055349e-05,3.903630324878365883e-05,3.903638352741280106e-05
1.763250000000000000e+03,1.175499999999999972e+02,3.458837613392500617e-05,4.588363995994198066e-05,3.979875602366644832e-05,3.505249000327755965e-05,3.461154382664968538e-05,3.458975395235869244e-05,3.458843008340312401e-05,3.458837860692958181e-05,3.458837604433979301e-05,3.458837610104532846e-05,3.458837612987460981e-05,7.020494141433765477e-04,3.890708729507030839e-04,1.747567056624964863e-04,7.629160854276768259e-05,4.118769108406577785e-05,3.546701937814849084e-05,3.470685569150086752e-05,3.460491567035607651e-05,3.458828034481673241e-05,3.458836050261573702e-05
1.767000000000000000e+03,1.177999999999999972e+02,3.019689411123295525e-05,4.563720412312117369e-05,3.541400052364035222e-05,3.066298622425812838e-05,3.021987918208505756e-05,3.019828107564491421e-05,3.019694713981214333e-05,3.019689673808951901e-05,3.019689403518546988e-05,3.019689408143378390e-05,3.019689410658428258e-05,6.981679205424974523e-04,3.846974893546413693e-04,1.691400897712441189e-04,7.162755563794382849e-05,3.670861968228396989e-05,3.105251032300339223e-05,3.030944339732741344e-05,3.021222023443729992e-05,3.019679838067945249e-05,3.019687849575192990e-05
1.770750000000000000e+03,1.180499999999999972e+02,2.674195848409266255e-05,4.369708195515367412e-05,3.196503455518081595e-05,2.720979326136153224e-05,2.676511771921068355e-05,2.674336983489611436e-05,2.674200936274807050e-05,2.674196133122325455e-05,2.674195842303331338e-05,2.674195845654439994e-05,2.674195847979942523e-05,6.938330791054425021e-04,3.812704688525038726e-04,1.648949533378455258e-04,6.793015688354530723e-05,3.318155077130027097e-05,2.757683577592756952e-05,2.684925817347553822e-05,2.675621101078562271e-05,2.674508085961086924e-05,2.674194289022697950e-05
1.774500000000000000e+03,1.182999999999999972e+02,2.323263331499140935e-05,4.376501248735973016e-05,2.821451697170891201e-05,2.370201526838344519e-05,2.325465302682898686e-05,2.323406628332346644e-05,2.323268900504745434e-05,2.323263576119760404e-05,2.323263325927379214e-05,2.323263328432882344e-05,2.323263331093488047e-05,6.922437197306530524e-04,3.775956290106510663e-04,1.606808156447879434e-04,6.420422137952609036e-05,2.960826147721650484e-05,2.404823656757172583e-05,2.333527330117535407e-05,2.324592790554272489e-05,2.323548316417804299e-05,2.323261772801799612e-05
1.778250000000000000e+03,1.185499999999999972e+02,2.056190859522286153e-05,4.366479636348038243e-05,2.552450373628213328e-05,2.103266363055968614e-05,2.058419284954965154e-05,2.056332735793211248e-05,2.056196698410908631e-05,2.056191122548943424e-05,2.056190855237375849e-05,2.056190856025131059e-05,2.056190859152280139e-05,6.911374627787043347e-04,3.749578767673774314e-04,1.573857715434949305e-04,6.134254274995208796e-05,2.688077053776441287e-05,2.136154652030182720e-05,2.066041195622272749e-05,2.057851334049615728e-05,2.056450099464489045e-05,2.056189300471372611e-05
1.782000000000000000e+03,1.187999999999999972e+02,1.774889028588545926e-05,4.372683959313834111e-05,2.260692318891208271e-05,1.822086419421406199e-05,1.777140932566738876e-05,1.775032947501474303e-05,1.774895266119670809e-05,1.774889188475338859e-05,1.774889026260271566e-05,1.774889025317021775e-05,1.774889028182590479e-05,6.898949512839655865e-04,3.721831303371137662e-04,1.539512595022274224e-04,5.835097838989307796e-05,2.401712694368874620e-05,1.853435186820630699e-05,1.784995963727861222e-05,1.776436015385222472e-05,1.775125337913456490e-05,1.774887471331061681e-05
1.785750000000000000e+03,1.190499999999999972e+02,1.569691858143115498e-05,4.416976785701186433e-05,1.580937749966609951e-05,1.616997398726871692e-05,1.571964597254059138e-05,1.569830982164157246e-05,1.569698449508863522e-05,1.569692044415260871e-05,1.569691851359159506e-05,1.569691855025840113e-05,1.569691857760921019e-05,6.889566026279984011e-04,3.700859562707411727e-04,1.508047472416348218e-04,5.614925846646504174e-05,2.192045840245690323e-05,1.646980168927826381e-05,1.579417408015011744e-05,1.571139769945816632e-05,1.569907933533115120e-05,1.569690301834325094e-05
1.789500000000000000e+03,1.192999999999999972e+02,1.343310473688895134e-05,4.265766281513078546e-05,1.410283764802041951e-05,1.390712008133499106e-05,1.345601702876032720e-05,1.343451857169366366e-05,1.343316885663777524e-05,1.343310675662872262e-05,1.343310468205276509e-05,1.343310470726068583e-05,1.343310473187126199e-05,6.864957568202376299e-04,3.678286316765010935e-04,1.451803513739765618e-04,5.375304224765199663e-05,1.961701304486680085e-05,1.419483060804508512e-05,1.352692175751989958e-05,1.344670468176064139e-05,1.343508586828232572e-05,1.343308914107154853e-05
1.793250000000000000e+03,1.195499999999999972e+02,1.186901809852226145e-05,3.805236513026093403e-05,1.305293663810600461e-05,1.234388503118999553e-05,1.189209444982323779e-05,1.187045198345433078e-05,1.186908550523192931e-05,1.186901773871357524e-05,1.186901799694890290e-05,1.186901807044021393e-05,1.186901809374233764e-05,6.863707446639370161e-04,3.662988500240619161e-04,1.436293066547299191e-04,5.207143848282563402e-05,1.801772872890980350e-05,1.263087469273835751e-05,1.195984221331269996e-05,1.188183383884129730e-05,1.187083991780258042e-05,1.186900251298663245e-05
1.797000000000000000e+03,1.197999999999999972e+02,1.003813288393410924e-05,3.883724963114107664e-05,1.166042126442540900e-05,1.051375564476361001e-05,1.006135481554882994e-05,1.003958455989451336e-05,1.003820319752862007e-05,1.003813296855712049e-05,1.003813278162154164e-05,1.003813285333595882e-05,1.003813287939219661e-05,6.817740014681822466e-04,3.644978514684212457e-04,1.418314210029794989e-04,5.013480133582213198e-05,1.615557131839431024e-05,1.079037670008486574e-05,1.012629639347051651e-05,1.005025690077001741e-05,1.003981152430813436e-05,1.003811725294045135e-05
1.800750000000000000e+03,1.200499999999999972e+02,8.858544115999829238e-06,3.968222966147202696e-05,1.069725388997998406e-05,9.334837276067409510e-06,8.881263382208834636e-06,8.860011576584807155e-06,8.858615319542857027e-06,8.858544192749040743e-06,8.858544025144064960e-06,8.858544087188987789e-06,8.858544111696134454e-06,6.813152911245856386e-04,3.631912548769754409e-04,1.406752154375007832e-04,4.886291243868326483e-05,1.494827967419480345e-05,9.601621309301231819e-06,8.944347115923384478e-06,8.870054360107274639e-06,8.860097084531113479e-06,8.858528491557932224e-06
1.804500000000000000e+03,1.202999999999999972e+02,7.368772905101059438e-06,4.030506974896550204e-05,9.348685565480492995e-06,7.845661067779939067e-06,7.391669305737940855e-06,7.370223042249789712e-06,7.368846568720181309e-06,7.368773372251252885e-06,7.368772836349750708e-06,7.368772878437508344e-06,7.368772900677062259e-06,6.812428142876544293e-04,3.617462581417134381e-04,1.392145185461606536e-04,4.726335690103339673e-05,1.343391930037296423e-05,8.104282335675898027e-06,7.452452303050757280e-06,7.379737226956434857e-06,7.370214805125656059e-06,7.369074739366344550e-06
1.808250000000000000e+03,1.205499999999999972e+02,6.492080592544897109e-06,4.127285026076046067e-05,8.815275028372847549e-06,6.944370246110889971e-06,6.515134131680168228e-06,6.493416112090266983e-06,6.492156436137794701e-06,6.492080848099369718e-06,6.492080535741726712e-06,6.492080565398960751e-06,6.492080588239814885e-06,6.820575120795648602e-04,3.606934054660068363e-04,1.383608486918846156e-04,4.631602848219936851e-05,1.253526446237343408e-05,7.220870029638497875e-06,6.573904844744643670e-06,6.502561947479016120e-06,6.493423452016546261e-06,6.492354468252879449e-06
1.812000000000000000e+03,1.207999999999999972e+02,5.270983892587039179e-06,3.980079138106403159e-05,7.881276338629485841e-06,5.722645134604174723e-06,5.294176846699302074e-06,5.272346145478775531e-06,5.271058242747571117e-06,5.270984422661794936e-06,5.270983810181465319e-06,5.270983866633469407e-06,5.270983888400979484e-06,6.807582855599602842e-04,3.595066164769636038e-04,1.371454078326436623e-04,4.503285626968622383e-05,1.129483093860451645e-05,5.993821197837040315e-06,5.351058314015695182e-06,5.281036788427516125e-06,5.272665018334551211e-06,5.271232095307136359e-06
1.815750000000000000e+03,1.210499999999999972e+02,4.632828602077272405e-06,4.054293331064882315e-05,7.529412618499052432e-06,5.087119970205095672e-06,4.656145222667068217e-06,4.634214572853352189e-06,4.632905017545151280e-06,4.632829539507649327e-06,4.632828404710918188e-06,4.632828578154077878e-06,4.632828597173017709e-06,6.804486785566724949e-04,3.589278327914800239e-04,1.365273434608370307e-04,4.433249047544158091e-05,1.063857754474229642e-05,5.350382516738439245e-06,4.711452703410851396e-06,4.643139972108496671e-06,4.634392440129852420e-06,4.633054067420018315e-06
1.819500000000000000e+03,1.212999999999999972e+02,3.623290343613936589e-06,3.914503766032273506e-05,6.783806894899652306e-06,3.580256842638288651e-06,3.646716679079642912e-06,3.624697355021868312e-06,3.623361844090608365e-06,3.623291642182709734e-06,3.623290173262768182e-06,3.623290317534895403e-06,3.623290339068048827e-06,6.785163804598203256e-04,3.579835105126390844e-04,1.355355651669296361e-04,4.327530307567411025e-05,9.613900493204792624e-06,4.336138205663821702e-06,3.700628663190886165e-06,3.633207242614316165e-06,3.624751940847731484e-06,3.623495541286179755e-06
1.823250000000000000e+03,1.215499999999999972e+02,3.172940543003248735e-06,3.955710094673699331e-05,6.418447394992821725e-06,3.184908970234906719e-06,3.196464192625743402e-06,3.174366218440658416e-06,3.173014308991093100e-06,3.172941655534281017e-06,3.172940389146392298e-06,3.172940515725361585e-06,3.172940538576574085e-06,6.793746048771872421e-04,3.574120029404072351e-04,1.350983740191522649e-04,4.242659826353907445e-05,9.150149555896935200e-06,3.881633264917432177e-06,3.249138569505905237e-06,3.182501976266210164e-06,3.174311450783580934e-06,3.173127844224594545e-06
1.827000000000000000e+03,1.217999999999999972e+02,2.329949524637234741e-06,4.016405202477840312e-05,5.757497932497715767e-06,2.392947197076836893e-06,2.353559507907496248e-06,2.331391756488912907e-06,2.330025327103614367e-06,2.329950972878618125e-06,2.329949135894979632e-06,2.329949492810383405e-06,2.329949520449491144e-06,6.793590535506126597e-04,3.566331730918736510e-04,1.342683504103419061e-04,4.158408249984985424e-05,8.295286416004668710e-06,3.034956593727485830e-06,2.405135623839522101e-06,2.339201614834608364e-06,2.331239569220494621e-06,2.330120965116634812e-06
1.830750000000000000e+03,1.220499999999999972e+02,2.027433924267997079e-06,4.117036558842984364e-05,5.236710833744048137e-06,2.135539589193782995e-06,2.051120478176616639e-06,2.028890841580950131e-06,2.027511533194130506e-06,2.027435669010794549e-06,2.027433580728008837e-06,2.027433894233675407e-06,2.027433919601309714e-06,6.797975697126196334e-04,3.559828739790905634e-04,1.339786064051338001e-04,4.128517856398713912e-05,7.982043832496012067e-06,2.729168495916524608e-06,2.102664374924309398e-06,2.036411119073596884e-06,2.028652652659058902e-06,2.027591108590542698e-06
1.834500000000000000e+03,1.222999999999999972e+02,1.315532538962601087e-06,4.157724773659321460e-05,4.690835220948784805e-06,1.447851802975180783e-06,1.339287023360413232e-06,1.316937724253792976e-06,1.315611750519012247e-06,1.315534547205602853e-06,1.315532195160780985e-06,1.315532509524645031e-06,1.315532534534940914e-06,6.799735682009179060e-04,3.553546604052046972e-04,1.332643266780277177e-04,4.057607945223998621e-05,7.260811618303248394e-06,2.014366707640263917e-06,1.389825851540412191e-06,1.324265912223171350e-06,1.316688009013260775e-06,1.315677263014875127e-06
1.838250000000000000e+03,1.225499999999999972e+02,1.129368977745003119e-06,4.116901275808098053e-05,4.712557556283131114e-06,1.299309870017725869e-06,1.153183706346698848e-06,1.130792150917446313e-06,1.129446399997738325e-06,1.129371067362923456e-06,1.129368672697406914e-06,1.129368949861091848e-06,1.129368973795779765e-06,6.794105433013480043e-04,3.552047330236194202e-04,1.330901901332785483e-04,4.039281743323372073e-05,7.063588896099641537e-06,1.825634052397069357e-06,1.202889365479409444e-06,1.137883025854067222e-06,1.130468197311258305e-06,1.129502615279349989e-06
1.842000000000000000e+03,1.227999999999999972e+02,5.206342396918344309e-07,4.163893324083437983e-05,4.306860231987153854e-06,7.009716064744584763e-07,5.425735360949623819e-07,5.220733694652861110e-07,5.206999633025974601e-07,5.206365516624382806e-07,5.206339148813872612e-07,5.206342128836030157e-07,5.206342358620870858e-07,6.796977094669929068e-04,3.547105055250271096e-04,1.324713642270187162e-04,3.978666029260731512e-05,6.447761571335175975e-06,1.214599211607223289e-06,5.934684661252012903e-07,5.289567309198316072e-07,5.216837021270292985e-07,5.207580774447336149e-07
1.845750000000000000e+03,1.230499999999999972e+02,4.260336599572843395e-07,4.222095867777352426e-05,4.187240777719287162e-06,6.359194619272406109e-07,4.475812951409440334e-07,4.274869423059696845e-07,4.261020580618473661e-07,4.260361691548509586e-07,4.260333628989317977e-07,4.260336302753860776e-07,4.260336560076769091e-07,6.801064487328457864e-04,3.546902128973903169e-04,1.323832917559156740e-04,3.969296651607261210e-05,6.346857035108228213e-06,1.117977273699763740e-06,4.982597551562849647e-07,4.341755986529849059e-07,4.270389935103899637e-07,4.261906460808348365e-07
1.849500000000000000e+03,1.232999999999999972e+02,1.015184437615251848e-07,4.226721220138973391e-05,3.824914908635364369e-06,1.364166978164096714e-07,8.002055980141220341e-08,1.000526074830174741e-07,1.014476204804736499e-07,1.015160689937379841e-07,1.015186998979630968e-07,1.015184848151692006e-07,1.015184473522229047e-07,6.800090385883258677e-04,3.540822641026663067e-04,1.318671889600214070e-04,3.916748666532479228e-05,5.812971820281995827e-06,5.885357735641373040e-07,2.983172833376945971e-08,9.352614499976138460e-08,1.004872700606337734e-07,1.013730448006067320e-07
1.853250000000000000e+03,1.235499999999999972e+02,1.240706451358457237e-07,4.320204365063080962e-05,3.741543451562334006e-06,1.428338637573490721e-07,1.535817554953266462e-07,1.225936747543108192e-07,1.239976704384863156e-07,1.240680843975596617e-07,1.240708651338344214e-07,1.240706836773867414e-07,1.240706488463667757e-07,6.808062059082340941e-04,3.541381255501153784e-04,1.318578305269709080e-04,3.914717832627367944e-05,5.785624678240673484e-06,5.643972396150853507e-07,5.286421344911541187e-08,1.162110992111259624e-07,1.230797700055321050e-07,1.239355765448053475e-07
1.857000000000000000e+03,1.237999999999999972e+02,5.877449149947658484e-07,4.343812989542240747e-05,3.424805215215808093e-06,3.158746820159177334e-07,6.117129301763153117e-07,5.862580685195001722e-07,5.876700322582789053e-07,5.877427907136000622e-07,5.877451028009950382e-07,5.877449522208571815e-07,5.877449188251031518e-07,6.812176291578858579e-04,3.535381961532629326e-04,1.314015607910504083e-04,3.868469940812176134e-05,5.301552148083407168e-06,9.932191464558671451e-08,5.169627259501606677e-07,5.800030693015449678e-07,5.867906113362540492e-07,5.876188595495075495e-07
1.860750000000000000e+03,1.240499999999999972e+02,5.536085732387948441e-07,4.238023308416559974e-05,3.575201741799345364e-06,2.592877229805412046e-07,5.723357510904244669e-07,5.521129674633470347e-07,5.535319977218781106e-07,5.536062428914037808e-07,5.536087775691315514e-07,5.536086341668214053e-07,5.536085769495390364e-07,6.798079219222988561e-04,3.536310436101732825e-04,1.314309234690543254e-04,3.872043641801825532e-05,5.315573036825902440e-06,1.322182312538355156e-07,4.832022634465729643e-07,5.459711256412758487e-07,5.526861648114274038e-07,5.534905538557309261e-07
1.864500000000000000e+03,1.242999999999999972e+02,9.670246167221334413e-07,4.273100240001789600e-05,3.293724723360625881e-06,6.966849141188515870e-07,9.811208046988761827e-07,9.655212417283049557e-07,9.669465405852708170e-07,9.670221042458605726e-07,9.670247918497138610e-07,9.670246723846930824e-07,9.670246212709017501e-07,6.800656519111912502e-04,3.532845522255803551e-04,1.309831472850581081e-04,3.830857605917184684e-05,4.902330220585384035e-06,2.823015858580037832e-07,8.969525195369083247e-07,9.593835462526077812e-07,9.661304533621315575e-07,9.669136831558004742e-07
1.868250000000000000e+03,1.245499999999999972e+02,8.882877057232092324e-07,4.165525041970192242e-05,3.487933324178752605e-06,5.947376798268673048e-07,8.997246665225825330e-07,8.867774398679975731e-07,8.882146993603162581e-07,8.882850308682326393e-07,8.882878539205895159e-07,8.882877619855426332e-07,8.882877096735433641e-07,6.789480740660453623e-04,3.534644284953173559e-04,1.310749024572669687e-04,3.838684759995418706e-05,4.981424095805614008e-06,2.045563259448338957e-07,8.185114695687415135e-07,8.807371959619044054e-07,8.874186316348547924e-07,8.881830564663762062e-07
1.872000000000000000e+03,1.247999999999999972e+02,1.231664342477024849e-06,4.159784443427211537e-05,3.107550333111560427e-06,9.231025615607805713e-07,1.239368841497056818e-06,1.230147965153899021e-06,1.231589502283508094e-06,1.231661845577311797e-06,1.231664483015919364e-06,1.231664395149182950e-06,1.231664346307727329e-06,6.793524114240621740e-04,3.530205515086975478e-04,1.307391136762425961e-04,3.804479363806390817e-05,4.638379949997982193e-06,5.490841354456875695e-07,1.162150366326395270e-06,1.224199471968710240e-06,1.230817524050953662e-06,1.231565281590151297e-06
1.875750000000000000e+03,1.250499999999999972e+02,1.078568956828745268e-06,4.230866348904758665e-05,3.360288029235268827e-06,7.480707399456578985e-07,1.084902699646944843e-06,1.077047158950180583e-06,1.078492502574787917e-06,1.078566301267650319e-06,1.078569074864324045e-06,1.078569011177784660e-06,1.078568960420091485e-06,6.796894343336380966e-04,3.532501141284379769e-04,1.309032199651467138e-04,3.819711621352961075e-05,4.791809865123234094e-06,3.967303509109870900e-07,1.009289079757119448e-06,1.071174833010571062e-06,1.077742148007528506e-06,1.078474838179347708e-06
1.879500000000000000e+03,1.252999999999999972e+02,1.391327534474094776e-06,4.304116885166868705e-05,3.144716193489881841e-06,1.045466259773373148e-06,1.394951927160369154e-06,1.390040127772771672e-06,1.391249648700322408e-06,1.391325921575533085e-06,1.391327633117931651e-06,1.391327584753720439e-06,1.391327539023203804e-06,6.800612521826160774e-04,3.530179926239087533e-04,1.306001691431812081e-04,3.788550076931017477e-05,4.479157756153677930e-06,7.101479747949336967e-07,1.322254427627630863e-06,1.383996119445096976e-06,1.390519296196284190e-06,1.391237799468552493e-06
1.883250000000000000e+03,1.255499999999999972e+02,1.227557334307096592e-06,4.400062773070323869e-05,3.367572608174365024e-06,8.805638316869352154e-07,1.228183665675188475e-06,1.226275497494681816e-06,1.227478179082218566e-06,1.227555478125411456e-06,1.227557447078663757e-06,1.227557382073397199e-06,1.227557338497122942e-06,6.809685800558187016e-04,3.531850071398660645e-04,1.307590506534659454e-04,3.805018174526052753e-05,4.643188280601222837e-06,5.469613459410656522e-07,1.158676577860081987e-06,1.220281527687937713e-06,1.226764495600504122e-06,1.227471487849523767e-06
1.887000000000000000e+03,1.257999999999999972e+02,1.529833579843275397e-06,4.275758139358587333e-05,3.136031221297992318e-06,1.167843728115632363e-06,1.527492195685348277e-06,1.528650117725097546e-06,1.529753298318306031e-06,1.529831508029546520e-06,1.529833673581293953e-06,1.529833624018663470e-06,1.529833585230517809e-06,6.798820475943120976e-04,3.529420349348336410e-04,1.304647524000188651e-04,3.774901149740024790e-05,4.341174077505127172e-06,8.498197094662320528e-07,1.461114101939693573e-06,1.522607315391753375e-06,1.529054398665632652e-06,1.529745354769458842e-06
1.890750000000000000e+03,1.260499999999999972e+02,1.355844971534969469e-06,3.927762356572117027e-05,3.413610658260557218e-06,1.002461521964575924e-06,1.351268056367477665e-06,1.359146630137502242e-06,1.355763691413587455e-06,1.355842708868669053e-06,1.355845110287892474e-06,1.355845012239019376e-06,1.355844976922270326e-06,6.762000351473392056e-04,3.531976275673550433e-04,1.306291986230838809e-04,3.792395383764540599e-05,4.515351689437274389e-06,6.768547141459576236e-07,1.287268909624345575e-06,1.348662436059667333e-06,1.355077900962004369e-06,1.355760379899696543e-06
1.894500000000000000e+03,1.262999999999999972e+02,1.648259754555620233e-06,4.025450284292337824e-05,3.006993671337046887e-06,1.283108661008994874e-06,1.642926382458123024e-06,1.651032555524244347e-06,1.648177588332714295e-06,1.648257322585023148e-06,1.648259872359059678e-06,1.648259797055844798e-06,1.648259759583815966e-06,6.770105389603561872e-04,3.529353256289755199e-04,1.303414345526851406e-04,3.763113276913764981e-05,4.223070508129940379e-06,9.723635063706401961e-07,1.579810437349362081e-06,1.641115971180484156e-06,1.647503423671777944e-06,1.648178330231000823e-06
1.898250000000000000e+03,1.265499999999999972e+02,1.464799631102724105e-06,4.129818275540186613e-05,3.268585601792086025e-06,1.087344930422824114e-06,1.461984851506115673e-06,1.467085741595326042e-06,1.464716679176530745e-06,1.464797048503711250e-06,1.464799730470292400e-06,1.464799670370871690e-06,1.464799638166201944e-06,6.780435126861492036e-04,3.530347702580419276e-04,1.305344008218558703e-04,3.781091475181588564e-05,4.406725285103076938e-06,7.888943989403205877e-07,1.396462768844736993e-06,1.457690262907796414e-06,1.464043366569808229e-06,1.464721011363063114e-06
1.902000000000000000e+03,1.267999999999999972e+02,1.748185457089004446e-06,3.299315367443288698e-05,2.851429335745320946e-06,1.355936804789401783e-06,1.742999765142989721e-06,1.750237836681599385e-06,1.748101808479177586e-06,1.748183397291506881e-06,1.748185540055564415e-06,1.748185493963031193e-06,1.748185464032814529e-06,6.786837941942264630e-04,3.528080357587345429e-04,1.302622982393151282e-04,3.752888730482396618e-05,4.123488726893302510e-06,1.072258182560760604e-06,1.679949671907713623e-06,1.741106648901343768e-06,1.747438499810610521e-06,1.748109328745367605e-06
1.905750000000000000e+03,1.270499999999999972e+02,1.556146631255987415e-06,3.521871792433949825e-05,3.132029351362864782e-06,1.170863985551482817e-06,1.549245845094897225e-06,1.557809460110204225e-06,1.556062364681012026e-06,1.556144386115545761e-06,1.556146732660240291e-06,1.556146667172487885e-06,1.556146637960400788e-06,6.725207348911306070e-04,3.528522106490404359e-04,1.304602044875665496e-04,3.772189235530629299e-05,4.315517443278605523e-06,8.801946338332967927e-07,1.487999276796706171e-06,1.549094847218507359e-06,1.555408452951228296e-06,1.556072712943115416e-06
1.909500000000000000e+03,1.272999999999999972e+02,1.831429205847632974e-06,3.475552808387020001e-05,2.899406507596541722e-06,1.434761514453497791e-06,1.822607230987479583e-06,1.832951398446574564e-06,1.831344391041824508e-06,1.831426797153073528e-06,1.831429290970245008e-06,1.831429239250176926e-06,1.831429212791531149e-06,6.722353200898225712e-04,3.526202868792496802e-04,1.301768617562470856e-04,3.744776370109440471e-05,4.040371322902886557e-06,1.155452177929965780e-06,1.763385712129404584e-06,1.824401413198886084e-06,1.830698283239407636e-06,1.831357274965728065e-06
1.913250000000000000e+03,1.275499999999999972e+02,1.631754261761128965e-06,3.684030224282835308e-05,3.175691718602230011e-06,1.223254892994184444e-06,1.621242101165214811e-06,1.632953708185918092e-06,1.631692323779601691e-06,1.631751708907360260e-06,1.631754454156007951e-06,1.631754293487726963e-06,1.631754268345894488e-06,6.741633041418140316e-04,3.528698564623302140e-04,1.303869633562364119e-04,3.764856117180816230e-05,4.239961252337452532e-06,9.557594161287225142e-07,1.563778084163343821e-06,1.624747911792006861e-06,1.631029768733678042e-06,1.631684066722962515e-06
1.917000000000000000e+03,1.277999999999999972e+02,1.899874941135208119e-06,3.618651196176330244e-05,2.974205462104031691e-06,1.488519086343348839e-06,1.889275368104120115e-06,1.900803670640875344e-06,1.899813578015904869e-06,1.899872259566655162e-06,1.899875108149590179e-06,1.899874973580295885e-06,1.899874946881939572e-06,6.734914213480669171e-04,3.526586828192917740e-04,1.301255634284578929e-04,3.737971895949543594e-05,3.971948179172721453e-06,1.223877676546395502e-06,1.831958148383541607e-06,1.892887440825283982e-06,1.899156146912051953e-06,1.899806381671473051e-06
1.920750000000000000e+03,1.280500000000000114e+02,1.693494454708572881e-06,3.718851531771385837e-05,3.091727563053663467e-06,1.273669277176671823e-06,1.681476696508034134e-06,1.694154304333807064e-06,1.693431832675407574e-06,1.693491659510747197e-06,1.693494599694419804e-06,1.693494485118486326e-06,1.693494460096156012e-06,6.749802521593809869e-04,3.527862595180578749e-04,1.303339940240917443e-04,3.758708005596313135e-05,4.178433159703133265e-06,1.017477345268907001e-06,1.625637107125858063e-06,1.686524582896365087e-06,1.692780719674619135e-06,1.693427251553653158e-06
1.924500000000000000e+03,1.283000000000000114e+02,1.955361461693759172e-06,3.845522367262088127e-05,2.442400828144199464e-06,1.525041846023767932e-06,1.943939860591444035e-06,1.955784168589147558e-06,1.955765949871109030e-06,1.955358565318428792e-06,1.955361586925595826e-06,1.955361496653315699e-06,1.955361466841913194e-06,6.755593889259582261e-04,3.525884163010705266e-04,1.300780452093062392e-04,3.732424943191899123e-05,3.916674253710540160e-06,1.279329058993650253e-06,1.887607471397281359e-06,1.948406355576940532e-06,1.954652228186979590e-06,1.955295460325412894e-06
1.928250000000000000e+03,1.285500000000000114e+02,1.743156244977740699e-06,4.044562883376122956e-05,2.772218427408000037e-06,1.307420376488955464e-06,1.730846531782245866e-06,1.743517965150482564e-06,1.743512485940409000e-06,1.743153259278170972e-06,1.743156353328775685e-06,1.743156278021813108e-06,1.743156250485086030e-06,6.774396222380596379e-04,3.524949929292270291e-04,1.302953092389027938e-04,3.753731484323350528e-05,4.128842001166854020e-06,1.067114475196833740e-06,1.675718340385101557e-06,1.736214224336470210e-06,1.742450987492352534e-06,1.743091310022882503e-06
1.932000000000000000e+03,1.288000000000000114e+02,2.020976127774228045e-06,3.958099543712113633e-05,2.594660263290553764e-06,1.592819139726041165e-06,2.007330226814830860e-06,2.021605461383163037e-06,2.021281907134115955e-06,2.020973063885416686e-06,2.020976220800745490e-06,2.020976159022517761e-06,2.020976132802688264e-06,6.782845164996463561e-04,3.522806884144906231e-04,1.300092474592153317e-04,3.725989993707296569e-05,3.851124780006057092e-06,1.344921935887856210e-06,1.953537396145364127e-06,2.014045537771914276e-06,2.020274356439564039e-06,2.020911161502575285e-06
1.935750000000000000e+03,1.290500000000000114e+02,1.826692377029179650e-06,4.080643495624116518e-05,1.967365798269220341e-06,1.415933319111426889e-06,1.811687184772344382e-06,1.827086455251524464e-06,1.826957589487946073e-06,1.826689243811392409e-06,1.826692456766399616e-06,1.826692406840843042e-06,1.826692382177378565e-06,6.779442372699475989e-04,3.525635104806554331e-04,1.302076152382404756e-04,3.745530222657102615e-05,4.045114660440935553e-06,1.150627597250242218e-06,1.759251250459548211e-06,1.819772090144886792e-06,1.825993692210465195e-06,1.826628323976715330e-06
1.939500000000000000e+03,1.293000000000000114e+02,2.094279594577705156e-06,4.196406016242170930e-05,1.924111245073260679e-06,1.675275360095813250e-06,2.079435047929662411e-06,2.094493496024830069e-06,2.094521372388145693e-06,2.094276399574241378e-06,2.094279714303533732e-06,2.094279622713274999e-06,2.094279599366738384e-06,6.787392178018988387e-04,3.516999595013670533e-04,1.299241336692035116e-04,3.718846623163535412e-05,3.777600102100035224e-06,1.418218028535729913e-06,2.026836375296134725e-06,2.087368289420020104e-06,2.093583647611575395e-06,2.094216404123420324e-06
1.943250000000000000e+03,1.295500000000000114e+02,1.882687806660647809e-06,4.330853193885496972e-05,2.133072915865691457e-06,1.459576207807827765e-06,1.867319559983090800e-06,1.882723383023194095e-06,1.882894685529146031e-06,1.882684556935902669e-06,1.882687910822329623e-06,1.882687836472439526e-06,1.882687811449690777e-06,6.800321248194831020e-04,3.520462920045812241e-04,1.301401292340868896e-04,3.739931605152091112e-05,3.989308786815543196e-06,1.206617670035924314e-06,1.815242496693864187e-06,1.875787097158840907e-06,1.881994293753542415e-06,1.882625330723372878e-06
1.947000000000000000e+03,1.298000000000000114e+02,2.135742804668801114e-06,4.377133066703634625e-05,2.050176128292725787e-06,1.704995229314297225e-06,2.119070230796482838e-06,2.135579267781039555e-06,2.135939932442269537e-06,2.135741309287488881e-06,2.135742894822694410e-06,2.135742845375738345e-06,2.135742809338126140e-06,6.803482902199094098e-04,3.517811642663331868e-04,1.298938504053499918e-04,3.714703399981975979e-05,3.736387362311555263e-06,1.459682127915333494e-06,2.068295615044083870e-06,2.128849006306371766e-06,2.135051469774143359e-06,2.135680963887005090e-06
1.950750000000000000e+03,1.300500000000000114e+02,1.911980117196493697e-06,4.446762100876239156e-05,2.221205535942341384e-06,1.474505647374631104e-06,1.894543454473536633e-06,1.911840410765298401e-06,1.912151057631491334e-06,1.911979311916211069e-06,1.911980195377882909e-06,1.911980155748419021e-06,1.911980121985552759e-06,6.810776334713257267e-04,3.519517715403082912e-04,1.301247005193767892e-04,3.737146225165314536e-05,3.960225230978534860e-06,1.235914282588196860e-06,1.844532711283773667e-06,1.905092406717613897e-06,1.911290703887893889e-06,1.911918840467331805e-06
1.954500000000000000e+03,1.303000000000000114e+02,2.154883363494489159e-06,4.495047476941189647e-05,2.151675475866512327e-06,1.725548936803884342e-06,2.136918813914820765e-06,2.154594935658806590e-06,2.155027007812811906e-06,2.154882324506655030e-06,2.154883430661137311e-06,2.154883399651936197e-06,2.154883368283554998e-06,6.817895468821917951e-04,3.518508706684288071e-04,1.298708589280995725e-04,3.712892087360355521e-05,3.717285335662857307e-06,1.478807279279658695e-06,2.087434289279465278e-06,2.148002023752583106e-06,2.154195743315227093e-06,2.154822588213635565e-06
1.958250000000000000e+03,1.305500000000000114e+02,1.922684355184169451e-06,4.462222977648036158e-05,2.461766516282583706e-06,1.535031932003729826e-06,1.903965057561012246e-06,1.922465362901391438e-06,1.922803797748872994e-06,1.922730009765245291e-06,1.922684412533304674e-06,1.922684389306306432e-06,1.922684360212694892e-06,6.812046848474227279e-04,3.521753996799578939e-04,1.301096637600908607e-04,3.736154040475106252e-05,3.949573725228380975e-06,1.246598328253808051e-06,1.855233832221911145e-06,1.915807735422980027e-06,1.921998248327432844e-06,1.922624027365868725e-06
1.962000000000000000e+03,1.308000000000000114e+02,2.158613319601292702e-06,4.514245015204020506e-05,2.389452240081624460e-06,1.757012607616732910e-06,2.139232444257922112e-06,2.158246416067227909e-06,2.158725589817722373e-06,2.158653918763569386e-06,2.158613368330152868e-06,2.158613352286744489e-06,2.158613324510096812e-06,6.816541417733003099e-04,3.520621845932825453e-04,1.298437439002833973e-04,3.712641212234216290e-05,3.713538582941805859e-06,1.482535645991326510e-06,2.091161729901540753e-06,2.151774886038066130e-06,2.157928552324229325e-06,2.158553387652831976e-06
1.965750000000000000e+03,1.310500000000000114e+02,1.920677166641647846e-06,4.394301084942217302e-05,2.744753634140194657e-06,1.513948126925350784e-06,1.902215851441895163e-06,1.920233888742133798e-06,1.920769695176028447e-06,1.920713062845843542e-06,1.920677207947479299e-06,1.920677197531226309e-06,1.920677171430729779e-06,6.805301838409744987e-04,3.524116467931221104e-04,1.300899432309569166e-04,3.736321351400346912e-05,3.951527928751226608e-06,1.244590646473357868e-06,1.853224539740333764e-06,1.913838500643436404e-06,1.919993586859941796e-06,1.920617586032919016e-06
1.969500000000000000e+03,1.313000000000000114e+02,2.151919259613415094e-06,4.437555871299126499e-05,2.483953187497739401e-06,1.828316964497633393e-06,2.132743755784568437e-06,2.151323754836564079e-06,2.152032515513154369e-06,2.151950978688425760e-06,2.151919293735653718e-06,2.151919288826840291e-06,2.151919263803865384e-06,6.805788342703835044e-04,3.521523807521862348e-04,1.298652254249370492e-04,3.713257829572891311e-05,3.720376147909819653e-06,1.475862394345740940e-06,2.084465267783739694e-06,2.145080630010396744e-06,2.151236738938163433e-06,2.151859991679837028e-06
1.973250000000000000e+03,1.315500000000000114e+02,1.910180671675661898e-06,4.548930874351288358e-05,2.839797629034433246e-06,1.564178745988905323e-06,1.892485097359140834e-06,1.909489484612176190e-06,1.910277941561859902e-06,1.910210089378203608e-06,1.910180699811564624e-06,1.910180705199290480e-06,1.910180675626661056e-06,6.817288535065275414e-04,3.524855297663862332e-04,1.300418237978315564e-04,3.737293479695560954e-05,3.962192013966610794e-06,1.234113597433737464e-06,1.842727333116695197e-06,1.903341890094174151e-06,1.909499107090883600e-06,1.910121681702704797e-06
1.977000000000000000e+03,1.318000000000000114e+02,2.138367621515650685e-06,4.603506762958342710e-05,2.703529274171143142e-06,1.774348261576811803e-06,2.120133281543476413e-06,2.137715692925779109e-06,2.138445057200301696e-06,2.138393640419084316e-06,2.138367644263842802e-06,2.138367653123665129e-06,2.138367625706107328e-06,6.824565151289485165e-04,3.523770784137789601e-04,1.298279868802933081e-04,3.714492285909433482e-05,3.733948068659444194e-06,1.462292047022254534e-06,2.070913234349738936e-06,2.131528689273224491e-06,2.137687156276368090e-06,2.138308878260060020e-06
1.980750000000000000e+03,1.320500000000000114e+02,1.910246589413906736e-06,4.493168269076532235e-05,3.010029931698379329e-06,1.540114863088616061e-06,1.891244742310282657e-06,1.909491372195160343e-06,1.910303444963483406e-06,1.910271449372007375e-06,1.910246780379111422e-06,1.910246619944394051e-06,1.910246594801639792e-06,6.830345355626289737e-04,3.526503960994767655e-04,1.300629764589552402e-04,3.737371819472087403e-05,3.962146623648818739e-06,1.234161248071336488e-06,1.842793158332359549e-06,1.903407515183587093e-06,1.909566834580135058e-06,1.910188065822179044e-06
1.984500000000000000e+03,1.323000000000000114e+02,2.150385369746490094e-06,4.545229254545262278e-05,2.857361112596836694e-06,1.780617857006541875e-06,2.130506124680581185e-06,2.149537851460790691e-06,2.150427702864192242e-06,2.150407808349803577e-06,2.150385619497984028e-06,2.150385399319174151e-06,2.150385374655316227e-06,6.821151821418550490e-04,3.525036445666517851e-04,1.298367688153546494e-04,3.713446675124754977e-05,3.722092339512965443e-06,1.474291107723025465e-06,2.082930992863495221e-06,2.143546297912318026e-06,2.149706250895457344e-06,2.150327039363144959e-06
1.988250000000000000e+03,1.325500000000000114e+02,1.916584396229710397e-06,4.264128784467387809e-05,3.161234696154766875e-06,1.528974056426422440e-06,1.897827281466272822e-06,1.915682590682370468e-06,1.916626181853820217e-06,1.916604110563750272e-06,1.916584650770425600e-06,1.916584424245950662e-06,1.916584400659628761e-06,6.792214945544224058e-04,3.528147501932909114e-04,1.300634820213775157e-04,3.736879728287563691e-05,3.955902333457482911e-06,1.240495136582358188e-06,1.849129588549967669e-06,1.909745194911338360e-06,1.915905839172566289e-06,1.916526245529306237e-06
1.992000000000000000e+03,1.328000000000000114e+02,2.151873882506420682e-06,4.351526684739229954e-05,2.845788101472249523e-06,1.754124067708663997e-06,2.132408682476365881e-06,2.150904617628509607e-06,2.151924679683740183e-06,2.151890991696579278e-06,2.151878898014254290e-06,2.151873909564852606e-06,2.151873886816613479e-06,6.799713475153071384e-04,3.525329089289186944e-04,1.298390825135329544e-04,3.713262265559813882e-05,3.720674596695078174e-06,1.475777294689419096e-06,2.084417889936303330e-06,2.145034550279164668e-06,2.151195900809735330e-06,2.151815884673301308e-06
1.995750000000000000e+03,1.330500000000000114e+02,1.914034434326909810e-06,4.393725641915292911e-05,3.156153747370761133e-06,1.503430756053701729e-06,1.897842851120292626e-06,1.912966999856479035e-06,1.914069960504982726e-06,1.914051138125827607e-06,1.914038925669122435e-06,1.914034460547258537e-06,1.914034438756831561e-06,6.806474139641912040e-04,3.527868705460093638e-04,1.300892857815525100e-04,3.736698213772049698e-05,3.958595042958158699e-06,1.237949931811114309e-06,1.846577668745253382e-06,1.907195052815175379e-06,1.913357405285536221e-06,1.913976572482397065e-06
1.999500000000000000e+03,1.333000000000000114e+02,2.145980250727864739e-06,4.491456351822722953e-05,2.800582655703516976e-06,1.723912545113193675e-06,2.128802786690807036e-06,2.145023104589487243e-06,2.146005893758699231e-06,2.145994883004416899e-06,2.145984276330987868e-06,2.145980276110128575e-06,2.145980254798605133e-06,6.813174154535537978e-04,3.524420982360999843e-04,1.298701683472055081e-04,3.713609938936981319e-05,3.726683829127555468e-06,1.469888875883152216e-06,2.078524154742084123e-06,2.139140770656655374e-06,2.145306087619430302e-06,2.145922508831022734e-06
2.003250000000000000e+03,1.335500000000000114e+02,1.905386566626060873e-06,4.610431397213995812e-05,3.065982461799592077e-06,1.486806277006008539e-06,1.887491839012114341e-06,1.904356642165824893e-06,1.905399448368331759e-06,1.905403443681548224e-06,1.905390139300510262e-06,1.905386591050510864e-06,1.905386570457346959e-06,6.824625389660160220e-04,3.527632326917366171e-04,1.301050921720512028e-04,3.737734511250975517e-05,3.967172653921547821e-06,1.229286641476495800e-06,1.837933796797996727e-06,1.898546972809758248e-06,1.904712427142440055e-06,1.905328931868291584e-06
2.007000000000000000e+03,1.338000000000000114e+02,2.135078158234569542e-06,4.528416959240067185e-05,2.914060381957885355e-06,1.705399502550999913e-06,2.124803844805916210e-06,2.134187128680990070e-06,2.135079788686765052e-06,2.135092959694633591e-06,2.135081528450376327e-06,2.135078182419570519e-06,2.135078162903950896e-06,6.816972711875151410e-04,3.525648769430368853e-04,1.298856717015655921e-04,3.714836739233166955e-05,3.737355563696692065e-06,1.458969103286921581e-06,2.067624273739035158e-06,2.128238500829636283e-06,2.134404021925009876e-06,2.135020620441014628e-06
2.010750000000000000e+03,1.340500000000000114e+02,1.892652508217553202e-06,4.607908820867567844e-05,3.244740610931295115e-06,1.450253845355124153e-06,1.880554366663014507e-06,1.891732959183722558e-06,1.892658215879127282e-06,1.892665616371440569e-06,1.892655525237271321e-06,1.892652532043376422e-06,1.892652512767207719e-06,6.824953809733995055e-04,3.528740539332738454e-04,1.301402533864755360e-04,3.738502530224927759e-05,3.979852736670643707e-06,1.216552482757979849e-06,1.825197806914244159e-06,1.885812932059196292e-06,1.891978372228708374e-06,1.892595080200848280e-06
2.014500000000000000e+03,1.343000000000000114e+02,2.120868611317038558e-06,4.476972853097298006e-05,3.078583199523484771e-06,1.676414345387737590e-06,2.108603971996002459e-06,2.119869121768225350e-06,2.120864642221379847e-06,2.120879917690282923e-06,2.120871520342926708e-06,2.120868634663955914e-06,2.120868615268055081e-06,6.812704488021700030e-04,3.527047073133564477e-04,1.299190088376118361e-04,3.715699227914562509e-05,3.751665304001821904e-06,1.444760878424116897e-06,2.053413035127584827e-06,2.114029143764580166e-06,2.120194473870839875e-06,2.120811253568584990e-06
2.018250000000000000e+03,1.345500000000000114e+02,1.877266845347597458e-06,4.572659572624357893e-05,3.245158250931550987e-06,1.424644512048929268e-06,1.863355653498375536e-06,1.876165883427808752e-06,1.877250420488965803e-06,1.877276565209814951e-06,1.877269448828670051e-06,1.877266891203346008e-06,1.877266849418342723e-06,6.819960412569819148e-04,3.528752796113996792e-04,1.301650252157749549e-04,3.740204629070972164e-05,3.995329486283649435e-06,1.201149420367063150e-06,1.809810390707776724e-06,1.870427284341468834e-06,1.876592724299321147e-06,1.877209553438841661e-06
2.022000000000000000e+03,1.348000000000000114e+02,2.104558064025679139e-06,4.641665974986712817e-05,2.667664241910291146e-06,1.641761776345185767e-06,2.091283270086829638e-06,2.103404812355488862e-06,2.104538877043491992e-06,2.104567835731636182e-06,2.104560445292339995e-06,2.104558111198441102e-06,2.104558067856969672e-06,6.825799090049312207e-04,3.522896407411495244e-04,1.299475418857076053e-04,3.717418684773747095e-05,3.768095837464033460e-06,1.428435730640561434e-06,2.037102091850287683e-06,2.097718455204944678e-06,2.103883941310477352e-06,2.104500830175529127e-06
2.025750000000000000e+03,1.350500000000000114e+02,1.860240945331863671e-06,4.747545768377929196e-05,3.004332336109425817e-06,1.409299635556248071e-06,1.845695438388580109e-06,1.859164397613533752e-06,1.860213669294570875e-06,1.860249267853467737e-06,1.860243048950009792e-06,1.860241001843404011e-06,1.860240949163154416e-06,6.835460364788824598e-04,3.526391215151624303e-04,1.301980304902097113e-04,3.741938884689768294e-05,4.012335685092420041e-06,1.184118152435696819e-06,1.792784104063266322e-06,1.853401256616165875e-06,1.859566818567641531e-06,1.860183770618946022e-06
2.029500000000000000e+03,1.353000000000000114e+02,2.086991328916869095e-06,4.625217410641543897e-05,2.846806411423018911e-06,1.628851902445782635e-06,2.071124400400816367e-06,2.086284302766711201e-06,2.086955042636580262e-06,2.087000489773989551e-06,2.086993223610179421e-06,2.086991800764346855e-06,2.086991332508704685e-06,6.839542197854543400e-04,3.524780136584753200e-04,1.299631168034976760e-04,3.719393895461715015e-05,3.785633489829928442e-06,1.410860136711560972e-06,2.019535593494645793e-06,2.080151566285032375e-06,2.086317202065701565e-06,2.086934252373418742e-06
2.033250000000000000e+03,1.355500000000000114e+02,1.842277638290626862e-06,4.715828927981144760e-05,3.182548929811838258e-06,1.397178704097095789e-06,1.824854667822500624e-06,1.841454806595285681e-06,1.842246533588900337e-06,1.842285672629276061e-06,1.842279463901173454e-06,1.842278061528643914e-06,1.842277641762735192e-06,6.835306789165206684e-04,3.528095725618477494e-04,1.302143732251538502e-04,3.744010721573748921e-05,4.030062650702344898e-06,1.166141683169723223e-06,1.774821478616611525e-06,1.835437940965942630e-06,1.841603512200418485e-06,1.842220855912019716e-06
2.037000000000000000e+03,1.358000000000000114e+02,2.068750430875936640e-06,4.799236525646759943e-05,3.036181339052758301e-06,1.615871898232833878e-06,2.051782245594328566e-06,2.067863230514689359e-06,2.068717683624251077e-06,2.068757281465840527e-06,2.068752515697531007e-06,2.068750810054136489e-06,2.068750434228317286e-06,6.842287419926521572e-04,3.526674270166739499e-04,1.299748486810429354e-04,3.721456507594224865e-05,3.803633304732611496e-06,1.392623806953499669e-06,2.001293364479400183e-06,2.061910672394345368e-06,2.068076302921376559e-06,2.068693650886122918e-06
2.040750000000000000e+03,1.360500000000000114e+02,1.823856347917248125e-06,4.818316180288038220e-05,3.213282912217145856e-06,1.365841227983086831e-06,1.805765800958658298e-06,1.823753215628141447e-06,1.823835957898067850e-06,1.823861767879188150e-06,1.823858212798892942e-06,1.823856689500923778e-06,1.823856351149901299e-06,6.847815785154192465e-04,3.528241850798755335e-04,1.302248008704754247e-04,3.745918239190571176e-05,4.048614431222686676e-06,1.147724230568538733e-06,1.756398227347468431e-06,1.817016880716259066e-06,1.823182218465240307e-06,1.823799568760415921e-06
2.044500000000000000e+03,1.363000000000000114e+02,2.050227854244847903e-06,4.828128566517342883e-05,3.054813279196108832e-06,1.584805792030070619e-06,2.030776659780381017e-06,2.049937852075571156e-06,2.050200529583983466e-06,2.050233915709317430e-06,2.050229555338872507e-06,2.050228177629909935e-06,2.050227857357773606e-06,6.848481369665398348e-04,3.526721632245766506e-04,1.300040753294421443e-04,3.723382582852895439e-05,3.821659256643566089e-06,1.374109650569224102e-06,1.982769159817047907e-06,2.043388332739553592e-06,2.049553737430134378e-06,2.050171074963751307e-06
2.048250000000000000e+03,1.365500000000000114e+02,1.805296050922686083e-06,4.958965694903706971e-05,3.196306176173332333e-06,1.334648884733493665e-06,1.784893475435871928e-06,1.804972488640498172e-06,1.805263346765160775e-06,1.805301029328911284e-06,1.805297568473945180e-06,1.805296362454707864e-06,1.805296054035611785e-06,6.857437541852785161e-04,3.528220156400787275e-04,1.302576272356759655e-04,3.747962744117302444e-05,4.066588449120511698e-06,1.129173782807442098e-06,1.737837950711731852e-06,1.798456432551596696e-06,1.804621931186717070e-06,1.805239271398108595e-06
2.052000000000000000e+03,1.368000000000000114e+02,2.031680586644965667e-06,4.971561773152781644e-05,3.005497230747095100e-06,1.568887511835706461e-06,2.011040566786043057e-06,2.031198891540263902e-06,2.031640416012991606e-06,2.031684419015877508e-06,2.031681942204447809e-06,2.031680869322578860e-06,2.031680592152450123e-06,6.859373548210885964e-04,3.526613628799731308e-04,1.300212132180033329e-04,3.725365094704763847e-05,3.840353350276594456e-06,1.355553151534640401e-06,1.964221730420061874e-06,2.024840867631474696e-06,2.031006483867966546e-06,2.031623807476001410e-06
2.055750000000000000e+03,1.370500000000000114e+02,1.786801607656311401e-06,4.910768254316916247e-05,3.335003328185081405e-06,1.361878892563308800e-06,1.765083166462471278e-06,1.786357348692888864e-06,1.786754956149558980e-06,1.786804582895227729e-06,1.786802955194098246e-06,1.786801865669988107e-06,1.786801613403251859e-06,6.851387959657471560e-04,3.529602639963388771e-04,1.302725204752183327e-04,3.749926651941588602e-05,4.085185918697498840e-06,1.110665952017410721e-06,1.719342121011678685e-06,1.779961970514291523e-06,1.786127503165510729e-06,1.786744830160369987e-06
2.059500000000000000e+03,1.373000000000000114e+02,2.013269801898676434e-06,4.715242792780300712e-05,3.199623158719335293e-06,1.576665570454716423e-06,1.990860080014323221e-06,2.012723090166992041e-06,2.013231543676700360e-06,2.013272530378476284e-06,2.013271012587506016e-06,2.013270034889228521e-06,2.013269807286433207e-06,6.854264848124411082e-04,3.528083275516682711e-04,1.300155803551874178e-04,3.727346272371258448e-05,3.858850656657702619e-06,1.337144431184228820e-06,1.945810116638614484e-06,2.006430079890182840e-06,2.012595692705118982e-06,2.013213024399924353e-06
2.063250000000000000e+03,1.375500000000000114e+02,1.768497701596744358e-06,4.813784627749888057e-05,3.511737345917767427e-06,1.324453840710301327e-06,1.746830778741439486e-06,1.767805406418566370e-06,1.768495872153891641e-06,1.768499409874926338e-06,1.768498970473403495e-06,1.768497912437638561e-06,1.768497750326014066e-06,6.846173414119035173e-04,3.531182988088274835e-04,1.302647263242538592e-04,3.751754143785304837e-05,4.103726694194335450e-06,1.092366261754344696e-06,1.701037462745448970e-06,1.761658077704250376e-06,1.767823587105554439e-06,1.768440923736315138e-06
2.067000000000000000e+03,1.378000000000000114e+02,1.995089831440658967e-06,4.841615368285025103e-05,3.202231773926031873e-06,1.542962039237498012e-06,1.972700758134752962e-06,1.994250240099170224e-06,1.995077795669757624e-06,1.995090902526810444e-06,1.995091015071074411e-06,1.995090036175436648e-06,1.995089875739996758e-06,6.845175605543346586e-04,3.528085338628649133e-04,1.300472329842594589e-04,3.729149540832065509e-05,3.877259427763221172e-06,1.318988898275397470e-06,1.927629077046612538e-06,1.988250117844921592e-06,1.994415728417087708e-06,1.995033054176657409e-06
2.070750000000000000e+03,1.380500000000000114e+02,1.750453534500901631e-06,4.937978860762516127e-05,3.544564957748166156e-06,1.287113985562742371e-06,1.729477547087822594e-06,1.749487987417461758e-06,1.750433912886768733e-06,1.750455408362955985e-06,1.750454586191163286e-06,1.750453721037038586e-06,1.750453574609762874e-06,6.851279449433443853e-04,3.531223759735062731e-04,1.303026729595045826e-04,3.753505388961452400e-05,4.122002476329785257e-06,1.074343293184123209e-06,1.682993608208120359e-06,1.743613774573493728e-06,1.749779426545184575e-06,1.750396757115209602e-06
2.074500000000000000e+03,1.383000000000000114e+02,1.977189187540356358e-06,4.921581233242044859e-05,3.364539362638538744e-06,1.522800206091199995e-06,1.955767107757140077e-06,1.976269994778512037e-06,1.977249660809811816e-06,1.977190376798062292e-06,1.977190094719017214e-06,1.977189393472426545e-06,1.977189223578468736e-06,6.856979960623934590e-04,3.529573470816042770e-04,1.300813001446415526e-04,3.730858124953333660e-05,3.895227646997217087e-06,1.301074922506402251e-06,1.909728672272511611e-06,1.970349346347386073e-06,1.976515111890513603e-06,1.977132410152923464e-06
2.078250000000000000e+03,1.385500000000000114e+02,1.732700676205360453e-06,4.891517710422766768e-05,3.640093090974504860e-06,1.269917900677909092e-06,1.710503691875773324e-06,1.731651388463563269e-06,1.732740918924833279e-06,1.732703317763145781e-06,1.732701490355427997e-06,1.732700867410898243e-06,1.732700709848914712e-06,6.850350178237149057e-04,3.532314181173190539e-04,1.303202585412000989e-04,3.755379792505155075e-05,4.139816737398776961e-06,1.056645500551218824e-06,1.665241511908340215e-06,1.725860766820832785e-06,1.732026593353502115e-06,1.732643899654478474e-06
2.082000000000000000e+03,1.388000000000000114e+02,1.959585676122173462e-06,4.485777661677270249e-05,3.466679279215592857e-06,1.508144602491372940e-06,1.936714801749353354e-06,1.958440793126638861e-06,1.959625298651815909e-06,1.959587796863422649e-06,1.959586522239624214e-06,1.959585848889610924e-06,1.959585706892257599e-06,6.854391056397363602e-04,3.530402934652069366e-04,1.301009299243183670e-04,3.732762425750544666e-05,3.913023067384311114e-06,1.283514319919021676e-06,1.892126318512491594e-06,1.952745821407959490e-06,1.958911590021390447e-06,1.959528899569920984e-06
2.085750000000000000e+03,1.390500000000000114e+02,1.715245852683693865e-06,4.655090629363260908e-05,3.757537548284177292e-06,1.256136459444235684e-06,1.693137226694723375e-06,1.714039437396012715e-06,1.715268324304134156e-06,1.715247326894022998e-06,1.715246600025598776e-06,1.715246007611669627e-06,1.715245882735411052e-06,6.826224075959421572e-04,3.533582662920623082e-04,1.303334113442426853e-04,3.757147268310408709e-05,4.157418046655839638e-06,1.039173849840087535e-06,1.647785856197851295e-06,1.708405940712781374e-06,1.714571756990240275e-06,1.715189077926145171e-06
2.089500000000000000e+03,1.393000000000000114e+02,1.942277193263840791e-06,4.673983707857267067e-05,3.453061496374826166e-06,1.477159782224327177e-06,1.919457322196990201e-06,1.940999002239194173e-06,1.942303560473304877e-06,1.942277730483191979e-06,1.942277853084622025e-06,1.942277350586378696e-06,1.942277220442087220e-06,6.833004509986409600e-04,3.530193632792161056e-04,1.301103945300553127e-04,3.734459056865968996e-05,3.930464355263131076e-06,1.266191248545617185e-06,1.874816330940842670e-06,1.935437216509890155e-06,1.941603091092271175e-06,1.942220418744669404e-06
2.093250000000000000e+03,1.395500000000000114e+02,1.698080016205936819e-06,3.895635098285302878e-05,3.736491537346352870e-06,1.225066800871906688e-06,1.678512238250529719e-06,1.696731052405619069e-06,1.698091518471136700e-06,1.698081607270808691e-06,1.698080633882486824e-06,1.698080158921666198e-06,1.698080041229080708e-06,6.842896061931874781e-04,3.533177439652897831e-04,1.303624374088064371e-04,3.758583089340324817e-05,4.174738836918967093e-06,1.022000638066742283e-06,1.630618794998794668e-06,1.691240008207433999e-06,1.697405921326411376e-06,1.698023241087168595e-06
2.097000000000000000e+03,1.398000000000000114e+02,1.925249326408297622e-06,2.398424665660823371e-05,3.348669802068016062e-06,1.445288880228456069e-06,1.905202603384504683e-06,1.923969439156948765e-06,1.925248802478732864e-06,1.925250193597930798e-06,1.925249869494336222e-06,1.925249475469610960e-06,1.925249348797426544e-06,6.779837303377395617e-04,3.529517522573339555e-04,1.301421106503192042e-04,3.735965394448515734e-05,3.947480768600756015e-06,1.249158935998189416e-06,1.857788999637857562e-06,1.918409260239456055e-06,1.924575224215286637e-06,1.925192550450584770e-06


==> figures/data/1d/relative_growth_scalar_error_coarse.csv <==
time,relative_time,full_integration_2
1.500000000000000000e+00,1.000000000000000056e-01,8.122783802944782451e-05
9.000000000000000000e+00,5.999999999999999778e-01,1.401456583324029867e-05
1.650000000000000000e+01,1.100000000000000089e+00,1.011644991095671548e-05
2.400000000000000000e+01,1.600000000000000089e+00,1.309802906081605924e-05
3.150000000000000000e+01,2.100000000000000089e+00,9.298542590494295089e-06
3.900000000000000000e+01,2.600000000000000089e+00,1.235615408013564368e-05
4.650000000000000000e+01,3.100000000000000089e+00,8.616468252455364947e-06
5.400000000000000000e+01,3.600000000000000089e+00,1.172112407063923010e-05
6.150000000000000000e+01,4.099999999999999645e+00,8.018438263709950570e-06
6.900000000000000000e+01,4.599999999999999645e+00,1.115220254060618848e-05
7.650000000000000000e+01,5.099999999999999645e+00,7.472409238880561551e-06
8.400000000000000000e+01,5.599999999999999645e+00,1.062418444670491223e-05
9.150000000000000000e+01,6.099999999999999645e+00,6.958554857323050531e-06
9.900000000000000000e+01,6.599999999999999645e+00,1.012147458614386042e-05
1.065000000000000000e+02,7.099999999999999645e+00,6.464607913509465035e-06
1.140000000000000000e+02,7.599999999999999645e+00,9.634423686342108328e-06
1.215000000000000000e+02,8.099999999999999645e+00,5.982978280472664844e-06
1.290000000000000000e+02,8.599999999999999645e+00,9.157061423441735618e-06
1.365000000000000000e+02,9.099999999999999645e+00,5.508969692268595700e-06
1.440000000000000000e+02,9.599999999999999645e+00,8.685693757934850596e-06
1.515000000000000000e+02,1.009999999999999964e+01,5.039676415368129730e-06
1.590000000000000000e+02,1.059999999999999964e+01,8.218035067368317209e-06
1.665000000000000000e+02,1.109999999999999964e+01,4.573300576781775287e-06
1.740000000000000000e+02,1.159999999999999964e+01,7.752671161563421971e-06
1.815000000000000000e+02,1.209999999999999964e+01,4.108729772328350779e-06
1.890000000000000000e+02,1.259999999999999964e+01,7.288727032078914671e-06
1.965000000000000000e+02,1.309999999999999964e+01,3.645275720190535906e-06
2.040000000000000000e+02,1.359999999999999964e+01,6.825661286226162981e-06
2.115000000000000000e+02,1.409999999999999964e+01,3.182512558399741155e-06
2.190000000000000000e+02,1.459999999999999964e+01,6.363138941340016625e-06
2.265000000000000000e+02,1.509999999999999964e+01,2.720176792862427248e-06
2.340000000000000000e+02,1.559999999999999964e+01,5.900952737613577001e-06
2.415000000000000000e+02,1.610000000000000142e+01,2.258105390360195991e-06
2.490000000000000000e+02,1.660000000000000142e+01,5.438974432626507431e-06
2.565000000000000000e+02,1.710000000000000142e+01,1.796197476014739227e-06
2.640000000000000000e+02,1.760000000000000142e+01,4.977124680772106019e-06
2.715000000000000000e+02,1.810000000000000142e+01,1.334390634818109098e-06
2.790000000000000000e+02,1.860000000000000142e+01,4.515354388344322419e-06
2.865000000000000000e+02,1.910000000000000142e+01,8.726462522292943387e-07
2.940000000000000000e+02,1.960000000000000142e+01,4.053633177443696186e-06
3.015000000000000000e+02,2.010000000000000142e+01,1.120069611659908204e-01
3.090000000000000000e+02,2.060000000000000142e+01,3.327322688650904969e-02
3.165000000000000000e+02,2.110000000000000142e+01,1.817679948582103314e-02
3.240000000000000000e+02,2.160000000000000142e+01,1.152735025231933080e-02
3.315000000000000000e+02,2.210000000000000142e+01,7.858019792454413663e-03
3.390000000000000000e+02,2.260000000000000142e+01,5.597289058901663145e-03
3.465000000000000000e+02,2.310000000000000142e+01,4.090362688361943999e-03
3.540000000000000000e+02,2.360000000000000142e+01,3.050714877220453338e-03
3.615000000000000000e+02,2.410000000000000142e+01,2.298288755560059723e-03
3.690000000000000000e+02,2.460000000000000142e+01,1.752931570328012788e-03
3.765000000000000000e+02,2.510000000000000142e+01,1.339548059624304710e-03
3.840000000000000000e+02,2.560000000000000142e+01,1.033750348620272354e-03
3.915000000000000000e+02,2.610000000000000142e+01,7.942351642229931834e-04
3.990000000000000000e+02,2.660000000000000142e+01,6.166168903816972519e-04
4.065000000000000000e+02,2.710000000000000142e+01,4.732114205642189955e-04
4.140000000000000000e+02,2.760000000000000142e+01,3.682326718590567998e-04
4.215000000000000000e+02,2.810000000000000142e+01,2.803786422355644984e-04
4.290000000000000000e+02,2.860000000000000142e+01,2.180467271547521346e-04
4.365000000000000000e+02,2.910000000000000142e+01,1.631347135029701401e-04
4.440000000000000000e+02,2.960000000000000142e+01,1.262608861495230104e-04
4.515000000000000000e+02,3.010000000000000142e+01,9.119074010828191062e-05
4.590000000000000000e+02,3.060000000000000142e+01,6.976965071235276424e-05
4.665000000000000000e+02,3.110000000000000142e+01,4.679347422890177779e-05
4.740000000000000000e+02,3.160000000000000142e+01,3.482133039048315791e-05
4.815000000000000000e+02,3.210000000000000142e+01,1.925901787857558305e-05
4.890000000000000000e+02,3.260000000000000142e+01,1.309071280019818086e-05
4.965000000000000000e+02,3.310000000000000142e+01,2.089324401044830013e-06
5.040000000000000000e+02,3.360000000000000142e+01,5.041821011849106312e-07
5.115000000000000000e+02,3.410000000000000142e+01,8.693629143348180114e-06
5.190000000000000000e+02,3.460000000000000142e+01,9.081513639793192385e-06
5.265000000000000000e+02,3.510000000000000142e+01,1.553498696845910252e-05
5.340000000000000000e+02,3.560000000000000142e+01,1.456058052224353325e-05
5.415000000000000000e+02,3.610000000000000142e+01,1.994144560212130721e-05
5.490000000000000000e+02,3.660000000000000142e+01,1.812507726233657045e-05
5.565000000000000000e+02,3.710000000000000142e+01,2.284286927473797873e-05
5.640000000000000000e+02,3.760000000000000142e+01,2.050591708496149354e-05
5.715000000000000000e+02,3.810000000000000142e+01,2.481367533493615077e-05
5.790000000000000000e+02,3.860000000000000142e+01,2.211552517590958020e-05
5.865000000000000000e+02,3.910000000000000142e+01,2.613047018383533277e-05
5.940000000000000000e+02,3.960000000000000142e+01,2.323414027326151709e-05
6.015000000000000000e+02,4.010000000000000142e+01,1.865788795076924952e-02
6.090000000000000000e+02,4.060000000000000142e+01,1.018488109140887332e-02
6.165000000000000000e+02,4.110000000000000142e+01,7.008690816111623305e-03
6.240000000000000000e+02,4.160000000000000142e+01,5.003418303159402891e-03
6.315000000000000000e+02,4.210000000000000142e+01,3.647700633180594142e-03
6.390000000000000000e+02,4.260000000000000142e+01,2.707785865894820135e-03
6.465000000000000000e+02,4.310000000000000142e+01,2.025487983923269109e-03
6.540000000000000000e+02,4.360000000000000142e+01,1.533043065873795560e-03
6.615000000000000000e+02,4.410000000000000142e+01,1.160224400777600407e-03
6.690000000000000000e+02,4.460000000000000142e+01,8.872811028370010313e-04
6.765000000000000000e+02,4.510000000000000142e+01,6.738496476459444884e-04
6.840000000000000000e+02,4.560000000000000142e+01,5.181437126433343070e-04
6.915000000000000000e+02,4.610000000000000142e+01,3.922493041644411430e-04
6.990000000000000000e+02,4.660000000000000142e+01,3.023040327158674884e-04
7.065000000000000000e+02,4.710000000000000142e+01,2.263265413100188912e-04
7.140000000000000000e+02,4.760000000000000142e+01,1.743504657185127277e-04
7.215000000000000000e+02,4.810000000000000142e+01,1.274832863279224304e-04
7.290000000000000000e+02,4.860000000000000142e+01,9.781424708083204039e-05
7.365000000000000000e+02,4.910000000000000142e+01,6.815641939035118539e-05
7.440000000000000000e+02,4.960000000000000142e+01,5.173203436102062608e-05
7.515000000000000000e+02,5.010000000000000142e+01,3.233419444200059917e-05
7.590000000000000000e+02,5.060000000000000142e+01,2.382494130623000848e-05
7.665000000000000000e+02,5.110000000000000142e+01,1.057690932923315489e-05
7.740000000000000000e+02,5.160000000000000142e+01,6.816812690031184130e-06
7.815000000000000000e+02,5.210000000000000142e+01,2.731835241553139280e-06
7.890000000000000000e+02,5.260000000000000142e+01,3.635406730671960994e-06
7.965000000000000000e+02,5.310000000000000142e+01,1.095298053241979810e-05
8.040000000000000000e+02,5.360000000000000142e+01,1.013599769464245789e-05
8.115000000000000000e+02,5.410000000000000142e+01,1.610521427284134478e-05
8.190000000000000000e+02,5.460000000000000142e+01,1.425127430067763883e-05
8.265000000000000000e+02,5.510000000000000142e+01,1.940398267345415470e-05
8.340000000000000000e+02,5.560000000000000142e+01,1.692517025465431607e-05
8.415000000000000000e+02,5.610000000000000142e+01,2.158232389528891022e-05
8.490000000000000000e+02,5.660000000000000142e+01,1.872734384316187832e-05
8.565000000000000000e+02,5.710000000000000142e+01,2.308286349742840696e-05
8.640000000000000000e+02,5.760000000000000142e+01,2.000193651787633445e-05
8.715000000000000000e+02,5.810000000000000142e+01,2.417311059405813267e-05
8.790000000000000000e+02,5.860000000000000142e+01,2.095701849244197587e-05
8.865000000000000000e+02,5.910000000000000142e+01,2.501485593379020563e-05
8.940000000000000000e+02,5.960000000000000142e+01,2.171847412174380941e-05
9.015000000000000000e+02,6.010000000000000142e+01,6.924824274259928567e-03
9.090000000000000000e+02,6.060000000000000142e+01,4.886953709601659854e-03
9.165000000000000000e+02,6.110000000000000142e+01,4.079482006396912240e-03
9.240000000000000000e+02,6.160000000000000142e+01,3.368375908221832218e-03
9.315000000000000000e+02,6.210000000000000142e+01,2.763218445105645061e-03
9.390000000000000000e+02,6.260000000000000142e+01,2.246438476755420206e-03
9.465000000000000000e+02,6.310000000000000142e+01,1.821149356719451275e-03
9.540000000000000000e+02,6.360000000000000142e+01,1.464851985015919612e-03
9.615000000000000000e+02,6.409999999999999432e+01,1.179567374705695797e-03
9.690000000000000000e+02,6.459999999999999432e+01,9.424728465947213810e-04
9.765000000000000000e+02,6.509999999999999432e+01,7.573329526535704966e-04
9.840000000000000000e+02,6.559999999999999432e+01,6.029937509004437311e-04
9.915000000000000000e+02,6.609999999999999432e+01,4.857296239193936455e-04
9.990000000000000000e+02,6.659999999999999432e+01,3.864259740034110477e-04
1.006500000000000000e+03,6.709999999999999432e+01,3.135814604297426232e-04
1.014000000000000000e+03,6.759999999999999432e+01,2.498682037647289265e-04
1.021500000000000000e+03,6.809999999999999432e+01,2.055582910323822750e-04
1.029000000000000000e+03,6.859999999999999432e+01,1.645436755830768536e-04
1.036500000000000000e+03,6.909999999999999432e+01,1.382796263915850809e-04
1.044000000000000000e+03,6.959999999999999432e+01,1.115425713004855536e-04
1.051500000000000000e+03,7.009999999999999432e+01,9.658967243673188634e-05
1.059000000000000000e+03,7.059999999999999432e+01,7.877718283054620241e-05
1.066500000000000000e+03,7.109999999999999432e+01,7.087919832806684325e-05
1.074000000000000000e+03,7.159999999999999432e+01,5.862356304436425631e-05
1.081500000000000000e+03,7.209999999999999432e+01,5.511235279449585043e-05
1.089000000000000000e+03,7.259999999999999432e+01,4.630832621371889065e-05
1.096500000000000000e+03,7.309999999999999432e+01,4.551964905412973306e-05
1.104000000000000000e+03,7.359999999999999432e+01,3.885636091434756370e-05
1.111500000000000000e+03,7.409999999999999432e+01,3.975536180195178251e-05
1.119000000000000000e+03,7.459999999999999432e+01,3.441855979680063133e-05
1.126500000000000000e+03,7.509999999999999432e+01,3.636297589933692233e-05
1.134000000000000000e+03,7.559999999999999432e+01,3.184764471612887418e-05
1.141500000000000000e+03,7.609999999999999432e+01,3.443934165181539321e-05
1.149000000000000000e+03,7.659999999999999432e+01,3.043255268501070566e-05
1.156500000000000000e+03,7.709999999999999432e+01,3.342490879172712459e-05
1.164000000000000000e+03,7.759999999999999432e+01,2.978966892415500187e-05
1.171500000000000000e+03,7.809999999999999432e+01,3.306964526198294944e-05
1.179000000000000000e+03,7.859999999999999432e+01,2.959255846351822153e-05
1.186500000000000000e+03,7.909999999999999432e+01,3.298852730080848925e-05
1.194000000000000000e+03,7.959999999999999432e+01,2.961420441038998991e-05
1.201500000000000000e+03,8.009999999999999432e+01,3.309866273213056114e-05
1.209000000000000000e+03,8.059999999999999432e+01,2.978718211397721666e-05
1.216500000000000000e+03,8.109999999999999432e+01,3.332396948832481770e-05
1.224000000000000000e+03,8.159999999999999432e+01,3.005694680061855650e-05
1.231500000000000000e+03,8.209999999999999432e+01,3.363002598905283033e-05
1.239000000000000000e+03,8.259999999999999432e+01,3.039250437402645787e-05
1.246500000000000000e+03,8.309999999999999432e+01,3.398960843119379647e-05
1.254000000000000000e+03,8.359999999999999432e+01,3.077157465455783306e-05
1.261500000000000000e+03,8.409999999999999432e+01,3.438451638663575749e-05
1.269000000000000000e+03,8.459999999999999432e+01,3.117930489410096121e-05
1.276500000000000000e+03,8.509999999999999432e+01,3.480264869983969769e-05
1.284000000000000000e+03,8.559999999999999432e+01,3.160584415334460374e-05
1.291500000000000000e+03,8.609999999999999432e+01,3.523599771371655929e-05
1.299000000000000000e+03,8.659999999999999432e+01,3.204468785304995026e-05
1.306500000000000000e+03,8.709999999999999432e+01,3.567928654388174341e-05
1.314000000000000000e+03,8.759999999999999432e+01,3.249155774109634728e-05
1.321500000000000000e+03,8.809999999999999432e+01,3.612905056856685696e-05
1.329000000000000000e+03,8.859999999999999432e+01,3.294364959372845066e-05
1.336500000000000000e+03,8.909999999999999432e+01,3.658302243803853376e-05
1.344000000000000000e+03,8.959999999999999432e+01,3.339913100676281430e-05
1.351500000000000000e+03,9.009999999999999432e+01,3.703972265528426188e-05
1.359000000000000000e+03,9.059999999999999432e+01,3.385680790753961756e-05
1.366500000000000000e+03,9.109999999999999432e+01,3.749818834548888279e-05
1.374000000000000000e+03,9.159999999999999432e+01,3.431590413172583970e-05
1.381500000000000000e+03,9.209999999999999432e+01,3.795779434303941382e-05
1.389000000000000000e+03,9.259999999999999432e+01,3.477591629669684811e-05
1.396500000000000000e+03,9.309999999999999432e+01,3.841813562376402710e-05
1.404000000000000000e+03,9.359999999999999432e+01,3.523651860706209253e-05
1.411500000000000000e+03,9.409999999999999432e+01,3.887895030188873066e-05
1.419000000000000000e+03,9.459999999999999432e+01,3.569750060204217405e-05
1.426500000000000000e+03,9.509999999999999432e+01,3.934006934888365680e-05
1.434000000000000000e+03,9.559999999999999432e+01,3.615872655807267279e-05
1.441500000000000000e+03,9.609999999999999432e+01,3.980138385026666997e-05
1.449000000000000000e+03,9.659999999999999432e+01,3.662010909285076562e-05
1.456500000000000000e+03,9.709999999999999432e+01,4.026282373668602115e-05
1.464000000000000000e+03,9.759999999999999432e+01,3.708159202692496050e-05
1.471500000000000000e+03,9.809999999999999432e+01,4.072434398886810945e-05
1.479000000000000000e+03,9.859999999999999432e+01,3.754313929283193074e-05
1.486500000000000000e+03,9.909999999999999432e+01,4.118591572323579810e-05
1.494000000000000000e+03,9.959999999999999432e+01,3.800472776328210319e-05
1.501500000000000000e+03,1.000999999999999943e+02,1.930878387502833748e-02
1.509000000000000000e+03,1.005999999999999943e+02,1.589026872477892691e-02
1.516500000000000000e+03,1.010999999999999943e+02,1.563583108771550781e-02
1.524000000000000000e+03,1.015999999999999943e+02,1.532382052088508348e-02
1.531500000000000000e+03,1.020999999999999943e+02,1.494706077481291681e-02
1.539000000000000000e+03,1.025999999999999943e+02,1.449432083893851045e-02
1.546500000000000000e+03,1.030999999999999943e+02,1.396025089159423464e-02
1.554000000000000000e+03,1.035999999999999943e+02,1.333618982861876391e-02
1.561500000000000000e+03,1.040999999999999943e+02,1.262339966126357210e-02
1.569000000000000000e+03,1.045999999999999943e+02,1.182091337251840214e-02
1.576500000000000000e+03,1.050999999999999943e+02,1.094216532259187184e-02
1.584000000000000000e+03,1.055999999999999943e+02,9.997648191711044213e-03
1.591500000000000000e+03,1.060999999999999943e+02,9.014617915541632900e-03
1.599000000000000000e+03,1.065999999999999943e+02,8.012469924921243256e-03
1.606500000000000000e+03,1.070999999999999943e+02,7.026017080860549012e-03
1.614000000000000000e+03,1.075999999999999943e+02,6.073754895608287838e-03
1.621500000000000000e+03,1.080999999999999943e+02,5.186910455218217593e-03
1.629000000000000000e+03,1.085999999999999943e+02,4.372753459969435860e-03
1.636500000000000000e+03,1.090999999999999943e+02,3.651405455409708137e-03
1.644000000000000000e+03,1.095999999999999943e+02,3.016008752351150707e-03
1.651500000000000000e+03,1.100999999999999943e+02,2.476091266808722394e-03
1.659000000000000000e+03,1.105999999999999943e+02,2.014578332684373481e-03
1.666500000000000000e+03,1.110999999999999943e+02,1.635445334022805853e-03
1.674000000000000000e+03,1.115999999999999943e+02,1.317247446136943266e-03
1.681500000000000000e+03,1.120999999999999943e+02,1.063111029205319850e-03
1.689000000000000000e+03,1.125999999999999943e+02,8.512850839468736686e-04
1.696500000000000000e+03,1.130999999999999943e+02,6.865149524877119059e-04
1.704000000000000000e+03,1.135999999999999943e+02,5.485142232309960257e-04
1.711500000000000000e+03,1.140999999999999943e+02,4.443018732563332120e-04
1.719000000000000000e+03,1.145999999999999943e+02,3.553634723004233591e-04
1.726500000000000000e+03,1.150999999999999943e+02,2.907546278997566046e-04
1.734000000000000000e+03,1.155999999999999943e+02,2.335939757975348269e-04
1.741500000000000000e+03,1.160999999999999943e+02,1.944694121129664037e-04
1.749000000000000000e+03,1.165999999999999943e+02,1.575530091980733747e-04
1.756500000000000000e+03,1.170999999999999943e+02,1.345246774940933121e-04
1.764000000000000000e+03,1.175999999999999943e+02,1.103403361236740099e-04
1.771500000000000000e+03,1.180999999999999943e+02,9.740007423844560051e-05
1.779000000000000000e+03,1.185999999999999943e+02,8.117359220490328350e-05
1.786500000000000000e+03,1.190999999999999943e+02,7.452497981511803132e-05
1.794000000000000000e+03,1.195999999999999943e+02,6.325317690641779069e-05
1.801500000000000000e+03,1.200999999999999943e+02,6.051657206028302925e-05
1.809000000000000000e+03,1.205999999999999943e+02,5.232223526770796916e-05
1.816500000000000000e+03,1.210999999999999943e+02,5.201344437442558764e-05
1.824000000000000000e+03,1.215999999999999943e+02,4.572775341549806428e-05
1.831500000000000000e+03,1.220999999999999943e+02,4.692391751285512528e-05
1.839000000000000000e+03,1.225999999999999943e+02,4.182087982086002279e-05
1.846500000000000000e+03,1.230999999999999943e+02,4.394926025033292369e-05
1.854000000000000000e+03,1.235999999999999943e+02,3.957861127661930795e-05
1.861500000000000000e+03,1.240999999999999943e+02,4.228417821632293527e-05
1.869000000000000000e+03,1.245999999999999943e+02,3.836691973527134650e-05
1.876500000000000000e+03,1.250999999999999943e+02,4.150621539798174403e-05
1.884000000000000000e+03,1.255999999999999943e+02,3.791890437150631765e-05
1.891500000000000000e+03,1.260999999999999943e+02,4.122767595620747440e-05
1.899000000000000000e+03,1.265999999999999943e+02,3.777321328045427751e-05
1.906500000000000000e+03,1.270999999999999943e+02,4.118709027621900610e-05
1.914000000000000000e+03,1.275999999999999943e+02,3.782702804481393024e-05
1.921500000000000000e+03,1.280999999999999943e+02,4.134390844146192123e-05
1.929000000000000000e+03,1.285999999999999943e+02,3.803650478233128364e-05
1.936500000000000000e+03,1.290999999999999943e+02,4.157654647297757679e-05
1.944000000000000000e+03,1.295999999999999943e+02,3.831203897910029056e-05
1.951500000000000000e+03,1.300999999999999943e+02,4.188715172382844788e-05
1.959000000000000000e+03,1.305999999999999943e+02,3.865118302310384044e-05
1.966500000000000000e+03,1.310999999999999943e+02,4.224956206028025052e-05
1.974000000000000000e+03,1.315999999999999943e+02,3.903248324865977222e-05
1.981500000000000000e+03,1.320999999999999943e+02,4.264622859490966873e-05
1.989000000000000000e+03,1.325999999999999943e+02,3.944160051433936315e-05
1.996500000000000000e+03,1.330999999999999943e+02,4.306545504178563945e-05
2.004000000000000000e+03,1.335999999999999943e+02,3.986900303813166365e-05
2.011500000000000000e+03,1.340999999999999943e+02,4.349948532888917637e-05
2.019000000000000000e+03,1.345999999999999943e+02,4.030838455891977049e-05
2.026500000000000000e+03,1.350999999999999943e+02,4.394319889929839448e-05
2.034000000000000000e+03,1.355999999999999943e+02,4.075559005443428018e-05
2.041500000000000000e+03,1.360999999999999943e+02,4.439322827014500767e-05
2.049000000000000000e+03,1.365999999999999943e+02,4.120789187153512116e-05
2.056500000000000000e+03,1.370999999999999943e+02,4.484736644730969747e-05
2.064000000000000000e+03,1.375999999999999943e+02,4.166350518204608164e-05
2.071500000000000000e+03,1.380999999999999943e+02,4.530417143768271989e-05
2.079000000000000000e+03,1.385999999999999943e+02,4.212126547641818433e-05
2.086500000000000000e+03,1.390999999999999943e+02,4.576270366766958342e-05
2.094000000000000000e+03,1.395999999999999943e+02,4.258041495775804423e-05


==> figures/data/3d/gr1_p140_higher_order_subset0_collagen_mass_fraction.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,7.549256489233855533e-06,9.461780527021706560e-13,5.425167058074982295e-05,4.987666015949804067e-06,8.186808582690007909e-11,4.000000000000000000e+00,1.253692250518365875e-05,2.561590473284051465e-06,4.670241409151596742e-05,7.549255543055802599e-06,1.788504194120133440e-07,8.786105086929494424e-07,1.695561791225827569e-06,3.892239279538621107e-06,7.008219734312621960e-06,1.015986763208355834e-05,1.356879407231276956e-05,1.653945989214432720e-05,2.419585971006131040e-05
-1.965000000000003695e+02,1.491688203810171058e-05,5.377011754066539331e-11,1.377376388634757927e-04,1.291984292450908524e-05,3.894357109326288410e-10,4.000000000000000000e+00,2.783672496261079582e-05,1.997039113592625337e-06,1.228207568253740923e-04,1.491682826798416949e-05,1.988716694094089804e-07,9.883458556025164836e-07,1.979523703114127068e-06,5.253383403523252490e-06,1.160246942653780084e-05,2.087772050186510330e-05,3.256666308374159372e-05,4.022485120808782046e-05,5.872971367704676708e-05
-1.940000000000003979e+02,2.334615265574958273e-05,9.703238211307876772e-12,2.343846235504922978e-04,1.966504209807003756e-05,9.317567245444301602e-10,4.000000000000000000e+00,4.301119475381962368e-05,3.681110557679545173e-06,2.110384708947427219e-04,2.334614295251136981e-05,3.851920055924005404e-07,1.951196648385055426e-06,3.769112262255235438e-06,9.038196788895604274e-06,1.861607709990949103e-05,3.178088690524802514e-05,4.895132335634498855e-05,6.105123507700099198e-05,9.250104660815924103e-05
-1.915000000000003979e+02,3.146899670796307537e-05,2.476616808762329800e-10,3.230957533615002675e-04,2.619751034698358265e-05,1.676607302186102734e-09,4.000000000000000000e+00,5.766650705494665464e-05,5.271486360979492721e-06,2.916267566535372057e-04,3.146874904628219852e-05,5.470610742845119692e-07,2.685211411082168262e-06,5.269638555285448101e-06,1.263351656546175248e-05,2.525600937020198178e-05,4.257422389936953351e-05,6.495728616704169107e-05,8.153064699034800219e-05,1.245359596979576586e-04
-1.890000000000003979e+02,3.898615356840406232e-05,3.316810623896233598e-10,4.044358995163951529e-04,3.228719298517966001e-05,2.562383000921419357e-09,4.000000000000000000e+00,7.127334655358371555e-05,6.698960583224402318e-06,3.654497459479910974e-04,3.898582188734167256e-05,6.330555263196199967e-07,3.258368486283741043e-06,6.554483177758578093e-06,1.600111567484143141e-05,3.144871364193410873e-05,5.257348750789512279e-05,7.976908018252644569e-05,1.009579597764205327e-04,1.542785389026602783e-04
-1.865000000000003979e+02,4.583845693273022289e-05,1.793547586182700224e-10,4.786988342378646101e-04,3.791003686089258794e-05,3.538335028767998429e-09,4.000000000000000000e+00,8.374849379362281083e-05,7.928420071837634950e-06,4.328603773051343737e-04,4.583827757797160506e-05,7.605579482441139393e-07,3.846499345702766288e-06,7.736491205427744575e-06,1.906765310946135475e-05,3.702582404412597754e-05,6.164394114707805552e-05,9.339407305263705355e-05,1.187849548554586240e-04,1.816298255148088737e-04
-1.840000000000003979e+02,5.212987940388348282e-05,4.742703457723304144e-10,5.468955135511426252e-04,4.309651306676443662e-05,4.574833765177232681e-09,4.000000000000000000e+00,9.522639247064792621e-05,9.033366337119046196e-06,4.947656341472591018e-04,5.212940513353770842e-05,8.793237599831161941e-07,4.376608435212602676e-06,8.861009105365006663e-06,2.187812855407840967e-05,4.216381370099748756e-05,6.988985215590330386e-05,1.059816981753510293e-04,1.350653647576817906e-04,2.070471112784547107e-04
-1.815000000000003979e+02,5.783849078442708660e-05,1.464028269391420379e-09,6.091933110992057022e-04,4.787880013270559348e-05,5.637670518367827350e-09,4.000000000000000000e+00,1.057172909171326869e-04,9.959690651721493117e-06,5.513548203147786630e-04,5.783702675615769596e-05,1.007763648515357467e-06,4.914787543660479195e-06,9.836305401588101499e-06,2.442147093194158765e-05,4.676805818357697171e-05,7.730415368185892286e-05,1.175458854814109599e-04,1.502892320245512484e-04,2.304679340568767268e-04
-1.790000000000003979e+02,6.309491319710711489e-05,6.664267357798361823e-10,6.664894766071299912e-04,5.230749057518039219e-05,6.717041641623067395e-09,4.000000000000000000e+00,1.154024037722875139e-04,1.078742262192672270e-05,6.033945634100228899e-04,6.309424677037133822e-05,1.095713610154413235e-06,5.388725756431170697e-06,1.076443602358224254e-05,2.674706085346947339e-05,5.096204879870995709e-05,8.410157654010466579e-05,1.282717768526644780e-04,1.640498837330496985e-04,2.525495461178538714e-04
-1.765000000000003979e+02,6.786684652288318053e-05,9.646932314764876107e-11,7.188493788204795712e-04,5.640397274319700863e-05,7.787316998175890377e-09,4.000000000000000000e+00,1.242708192660801892e-04,1.146287377968617190e-05,6.509825322975964449e-04,6.786675005356003661e-05,1.168815393081304546e-06,5.808250305966520055e-06,1.159692639925340645e-05,2.884736226057715389e-05,5.474090905595813486e-05,9.013669841672554113e-05,1.382982327435208227e-04,1.767866874539212468e-04,2.724976712346458994e-04
-1.740000000000003979e+02,7.228535518894904329e-05,5.484402158943835021e-10,7.670785400339210410e-04,6.021575958134374478e-05,8.851110276750710537e-09,4.000000000000000000e+00,1.325011147702927813e-04,1.206959560760529851e-05,6.947931848449719842e-04,7.228480674873315344e-05,1.262327837275195330e-06,6.207243950070140280e-06,1.235358958279405473e-05,3.077562337759845858e-05,5.824360213578890682e-05,9.573526784134752093e-05,1.476206092368123385e-04,1.884182562971538398e-04,2.912403918534498719e-04
-1.715000000000003979e+02,7.630398302599308987e-05,7.894463972474083312e-10,8.111600428078366001e-04,6.375355225659074302e-05,9.886813250964891611e-09,4.000000000000000000e+00,1.400575352825838464e-04,1.255043076940234685e-05,7.348560597818435238e-04,7.630319357959583894e-05,1.318171300076102954e-06,6.523538400102962626e-06,1.307041098186861044e-05,3.244404277618228476e-05,6.138229960009334001e-05,1.007857417456385889e-04,1.561427661851535272e-04,1.991845247937942863e-04,3.083587427113103721e-04
-1.690000000000003979e+02,8.004871858510537663e-05,3.663526027166241204e-10,8.518253805511871984e-04,6.706082186485369122e-05,1.090495117630703597e-08,4.000000000000000000e+00,1.471095404499590678e-04,1.298789672025168541e-05,7.717766619660818353e-04,8.004835223250266276e-05,1.347444669762880803e-06,6.819681002313759235e-06,1.372505859087923208e-05,3.400995314765588729e-05,6.430543962654118682e-05,1.054634760600341159e-04,1.642170557425033899e-04,2.095943135859073354e-04,3.247711316020075690e-04
-1.665000000000003979e+02,8.346147871134249096e-05,5.268369198315511233e-10,8.889911820624022635e-04,7.013973225875153278e-05,1.188540047001322926e-08,4.000000000000000000e+00,1.536012109700940237e-04,1.332174645259095818e-05,8.055297033510598267e-04,8.346095187442265746e-05,1.411480674190357043e-06,7.121561028203100934e-06,1.433136610457594131e-05,3.542226859139140435e-05,6.693696268418906307e-05,1.097800420887812273e-04,1.715703868151399086e-04,2.189884420381402880e-04,3.395844657640151179e-04
-1.640000000000003979e+02,8.666321377950438683e-05,2.969226130686346102e-10,9.233290936901734263e-04,7.302973760310977030e-05,1.284385519697114011e-08,4.000000000000000000e+00,1.596929513826141436e-04,1.363347617639461653e-05,8.366658799106690666e-04,8.666291685689131680e-05,1.494921233962795161e-06,7.336183494813757899e-06,1.488099705166702649e-05,3.674863498640893443e-05,6.941588109582471733e-05,1.138216621867783722e-04,1.784884301958546637e-04,2.276983636518178336e-04,3.536296472461017654e-04
-1.615000000000003979e+02,8.958478338471607971e-05,1.031254482268540692e-10,9.547019592431089550e-04,7.572900629859018217e-05,1.376031580905840712e-08,4.000000000000000000e+00,1.653137896833062619e-04,1.385577708612589754e-05,8.651171758583928346e-04,8.958468025926784892e-05,1.541420067476413284e-06,7.545196397470899224e-06,1.535073100840989542e-05,3.795344417228724878e-05,7.159444283002830856e-05,1.175656063186970488e-04,1.847301836800070241e-04,2.359527938049504490e-04,3.672753067937766587e-04
-1.589999999999999716e+02,9.234417576622130225e-05,4.258702576513751461e-09,9.837329161160978785e-04,7.827208641521303739e-05,1.465396630973335576e-08,4.000000000000000000e+00,1.706162621814343396e-04,1.407208935100826485e-05,8.913887403498765762e-04,9.233991706364478831e-05,1.569942766602971960e-06,7.746793624052969890e-06,1.575554757544097092e-05,3.905843079141583629e-05,7.369278245458986138e-05,1.210762978658983462e-04,1.907849883769863967e-04,2.434501482287649101e-04,3.793061362149448040e-04
-1.564999999999999716e+02,9.486559575538743982e-05,1.023565305271727472e-09,1.010241146303942966e-03,8.065210243777823026e-05,1.550424288565845907e-08,4.000000000000000000e+00,1.755176981931656701e-04,1.421349331760920955e-05,9.153755505485554854e-04,9.486457219008217220e-05,1.574779368431076091e-06,7.849539773830376197e-06,1.610570059888205571e-05,4.005204513303741907e-05,7.552831150640419385e-05,1.242741078175264554e-04,1.964573287357179070e-04,2.504627169729580697e-04,3.907383529497287004e-04
-1.539999999999999716e+02,9.726382581389240078e-05,4.307028971637137078e-10,1.034810341413465147e-03,8.290071480206624721e-05,1.633278032664873436e-08,4.000000000000000000e+00,1.801645406159586480e-04,1.436311101182615358e-05,9.375465155995727331e-04,9.726339511099523893e-05,1.583239090324216329e-06,8.014204070114086878e-06,1.643464765350577535e-05,4.098218990019408890e-05,7.731865390693458905e-05,1.273508542770284357e-04,2.015851038990336928e-04,2.571991561896364758e-04,4.020586109442533633e-04
-1.514999999999999716e+02,9.945815736355990879e-05,3.758024302098146122e-11,1.057224118594438144e-03,8.500713235906520357e-05,1.711813761806628203e-08,4.000000000000000000e+00,1.844652897226250988e-04,1.445102500449470522e-05,9.577659612308782756e-04,9.945811978331688705e-05,1.582157627975384692e-06,8.175843354813759869e-06,1.673669207444277126e-05,4.180222308617606878e-05,7.887495272069968560e-05,1.302296008522936359e-04,2.065530446168537221e-04,2.634019845502199642e-04,4.123019817606985164e-04
-1.489999999999999716e+02,1.015603860733086408e-04,7.293583378992970798e-10,1.078033975789486265e-03,8.700134363501394721e-05,1.788374581365728948e-08,4.000000000000000000e+00,1.885617297083225881e-04,1.455904243829469363e-05,9.764735897161776375e-04,1.015596567149707418e-04,1.606269426089575883e-06,8.306416495281095520e-06,1.701539612052296838e-05,4.259985721339016527e-05,8.040825244401133968e-05,1.329674685406819770e-04,2.113348654101479822e-04,2.692387414436574330e-04,4.213031120523132709e-04
-1.464999999999999716e+02,1.034844428547646467e-04,5.875758937305130575e-11,1.096994449598839069e-03,8.887152106443359494e-05,1.860717716926711618e-08,4.000000000000000000e+00,1.923559639191982416e-04,1.461292179033105176e-05,9.935100067440744490e-04,1.034843840971752765e-04,1.635035622591029371e-06,8.429862140523597494e-06,1.724668656748923231e-05,4.332721339254292129e-05,8.176293407973351775e-05,1.354434384133975018e-04,2.158110180727065505e-04,2.747853979681031257e-04,4.305152327289144486e-04
-1.439999999999999716e+02,1.053401138190800199e-04,1.277217055049600771e-10,1.114630662567261607e-03,9.064599844520040224e-05,1.931323661354401541e-08,4.000000000000000000e+00,1.959861122642804357e-04,1.469411537387961769e-05,1.009290548748181587e-03,1.053399860973745208e-04,1.661471353606902547e-06,8.555203081862573788e-06,1.749338821014078819e-05,4.401103616747776100e-05,8.309462454045028128e-05,1.379209381524860154e-04,2.200469038678204068e-04,2.802177632241655936e-04,4.390022660651171182e-04
-1.414999999999999716e+02,1.070379459452241408e-04,5.354721124947873031e-11,1.130673280149639172e-03,9.231134181029713895e-05,1.997850569899024675e-08,4.000000000000000000e+00,1.993492877555212662e-04,1.472660413492700188e-05,1.023635334204414963e-03,1.070378923980128930e-04,1.710085699495711048e-06,8.672514172488078734e-06,1.771474580560058958e-05,4.461405099002079612e-05,8.429094137244950958e-05,1.401453638444524177e-04,2.240746812439322472e-04,2.852135317536256512e-04,4.467960519936771684e-04
-1.389999999999999716e+02,1.086867600772436669e-04,2.536560932160484797e-10,1.145625729868585217e-03,9.389393113839241420e-05,2.062888212070950832e-08,4.000000000000000000e+00,2.025806912156360811e-04,1.479282893885125265e-05,1.036938969791341468e-03,1.086865064211504532e-04,1.744882294913747752e-06,8.829269968653241773e-06,1.792872218338131525e-05,4.521939398060230821e-05,8.546028809681441524e-05,1.423709760612944047e-04,2.276885869199607990e-04,2.898275665154048880e-04,4.544845006866255225e-04
-1.364999999999999716e+02,1.101936039980659518e-04,9.703605915341912062e-10,1.159199004933247033e-03,9.538015188280956366e-05,2.124000373527039216e-08,4.000000000000000000e+00,2.055737558808755155e-04,1.481345211525638816e-05,1.049005400935181095e-03,1.101926336374744173e-04,1.813269195411810507e-06,8.979456234510692697e-06,1.817592813753652063e-05,4.571967216330038189e-05,8.650634822195466369e-05,1.443891546868008332e-04,2.310149479369168494e-04,2.942642959127800381e-04,4.613255909225570943e-04
-1.339999999999999716e+02,1.116665272715105899e-04,5.934028737198223256e-10,1.171878618375368601e-03,9.679490548933755831e-05,2.183866704156880787e-08,4.000000000000000000e+00,2.084614327608481617e-04,1.487162178217303155e-05,1.060212091103858011e-03,1.116659338686368762e-04,1.865366769563029589e-06,9.108728402557613685e-06,1.842644310995294836e-05,4.622176081015156988e-05,8.758181913989644359e-05,1.463809732549501200e-04,2.343050193108977435e-04,2.985115061169133551e-04,4.678008741613420406e-04
-1.314999999999999716e+02,1.130097452242586199e-04,8.780887016866888534e-11,1.183359287871312221e-03,9.812457388553620392e-05,2.239963451586990973e-08,4.000000000000000000e+00,2.111343191097948238e-04,1.488517133872241599e-05,1.070349542647053547e-03,1.130096574153884460e-04,1.877842316464302827e-06,9.192932242565210227e-06,1.865391800518287634e-05,4.662803293553548526e-05,8.851573119949158195e-05,1.482027086258739916e-04,2.373618150264401698e-04,3.023710324091241674e-04,4.739549548269215854e-04
-1.289999999999999716e+02,1.143307594631730529e-04,1.366023439734477427e-10,1.194111677305890063e-03,9.939285559550300206e-05,2.295046230285444859e-08,4.000000000000000000e+00,2.137236150586760549e-04,1.493790386767005081e-05,1.079780917842716997e-03,1.143306228608290738e-04,1.891863288645152032e-06,9.339453859781523973e-06,1.885188776824181983e-05,4.713550137956389231e-05,8.945513191986164802e-05,1.500169448820941928e-04,2.403563875753804001e-04,3.061466401056463639e-04,4.799161175170425829e-04
-1.264999999999999716e+02,1.155326796477824751e-04,1.150170138845153008e-10,1.203816989916236353e-03,1.005848472931222988e-04,2.346511157157786026e-08,4.000000000000000000e+00,2.161175269409047739e-04,1.494783235466017632e-05,1.088284310268453851e-03,1.155325646307685906e-04,1.877149747574260736e-06,9.438339885186693330e-06,1.909009729947408606e-05,4.746989331716434338e-05,9.025023101971130723e-05,1.516894891144505379e-04,2.429707263268075497e-04,3.095914772793068536e-04,4.855712954070348425e-04
-1.239999999999999716e+02,1.167223553095947326e-04,3.516593546052216675e-10,1.212933535892831653e-03,1.017235767608014194e-04,2.397179429802993384e-08,4.000000000000000000e+00,2.184459320703961520e-04,1.499877854879331325e-05,1.096211180583236879e-03,1.167220036502401289e-04,1.883770861671644544e-06,9.588017049579132360e-06,1.929222890897665436e-05,4.787664431520845980e-05,9.106658572930525293e-05,1.533536386792884996e-04,2.457677528647117960e-04,3.130852767734252523e-04,4.911315153856278494e-04
-1.214999999999999716e+02,1.178018068627511113e-04,7.823330841642616015e-10,1.221131255417831716e-03,1.027933692633758208e-04,2.444374246464564816e-08,4.000000000000000000e+00,2.205951761261269457e-04,1.500843759937529052e-05,1.103329448555080564e-03,1.178010245296669457e-04,1.944499507953843153e-06,9.716780058184102775e-06,1.946895206647356494e-05,4.819315547586126142e-05,9.177644121432043342e-05,1.547856992045697341e-04,2.482021428613049186e-04,3.161921282321195005e-04,4.962362369009764261e-04
-1.189999999999999716e+02,1.188771778261217955e-04,3.692332579015772244e-10,1.228858146299339387e-03,1.038169550638982030e-04,2.490974356664284698e-08,4.000000000000000000e+00,2.226941328900200120e-04,1.506022276222359257e-05,1.109980968473217632e-03,1.188768085928638946e-04,1.984688477976775366e-06,9.854074633629099852e-06,1.968540131500317661e-05,4.852174587996527287e-05,9.255093018953490839e-05,1.562320278274241937e-04,2.505470723428042715e-04,3.193398553991574039e-04,5.009013355149789662e-04
-1.164999999999999716e+02,1.198486340579725979e-04,4.614265080120487680e-10,1.235774732150152384e-03,1.047791584425768018e-04,2.534236712949643588e-08,4.000000000000000000e+00,2.246277925005493996e-04,1.506947561539579610e-05,1.115926098092179719e-03,1.198481726314645925e-04,2.011700494442524356e-06,9.964592808442809788e-06,1.983877816821706417e-05,4.883062589941389981e-05,9.317444231106669205e-05,1.575705469045054043e-04,2.527760990108319432e-04,3.221110301111439179e-04,5.054611018656312909e-04
-1.139999999999999716e+02,1.208224727466454356e-04,7.047352637500545507e-11,1.242320374127877432e-03,1.057016656550436283e-04,2.577091204286449738e-08,4.000000000000000000e+00,2.265241384016890638e-04,1.512080709160180730e-05,1.121497901381231970e-03,1.208224022731190612e-04,1.985270316802056103e-06,1.004349711170403331e-05,2.006879399558266587e-05,4.918936383643841414e-05,9.384387568595894220e-05,1.589665955452527839e-04,2.549379088936816733e-04,3.250310386445947252e-04,5.099334373770472977e-04
-1.114999999999999716e+02,1.216984065789062026e-04,6.866228580960969952e-11,1.248147697724797658e-03,1.065684914531651916e-04,2.616734553444809008e-08,4.000000000000000000e+00,2.282668980320713941e-04,1.512991512574101099e-05,1.126449291145891537e-03,1.216983379166203981e-04,2.014920541509374112e-06,1.010561970713783501e-05,2.022077770628450294e-05,4.944937938502375638e-05,9.446761436838915869e-05,1.601606156595912175e-04,2.569159562989913048e-04,3.276065594151033049e-04,5.141011111337568090e-04
-1.089999999999999716e+02,1.225828476883106992e-04,1.489271752034924284e-10,1.253688810929683411e-03,1.074005157280635077e-04,2.656142532602960403e-08,4.000000000000000000e+00,2.299833634163742069e-04,1.518233196024719152e-05,1.131105963241372820e-03,1.225826987611355011e-04,2.044485357242712001e-06,1.020013566184865634e-05,2.037402524561243285e-05,4.972040057142647736e-05,9.509731446508202699e-05,1.612977552321981204e-04,2.589503560313536289e-04,3.302402224275478252e-04,5.177295343959391512e-04
-1.064999999999999716e+02,1.233741594265493698e-04,4.949194909046511288e-10,1.258589696824679183e-03,1.081821920053829356e-04,2.692456988129715992e-08,4.000000000000000000e+00,2.315563514319323053e-04,1.519196742116643421e-05,1.135215537398129868e-03,1.233736645070584548e-04,2.072940170610037695e-06,1.027855902756970066e-05,2.051384711684698406e-05,4.991384983664770374e-05,9.562326052662252170e-05,1.623481754601615213e-04,2.607595361378436494e-04,3.325603963562648942e-04,5.214080680311262029e-04
-1.039999999999999716e+02,1.241787016286088798e-04,7.394939697635674321e-11,1.263276354740891852e-03,1.089339333026447036e-04,2.728695176295211159e-08,4.000000000000000000e+00,2.331126349312535699e-04,1.524476832596417624e-05,1.139097653112282945e-03,1.241786276792118996e-04,2.114087509017507870e-06,1.036748791823194119e-05,2.067192748175685133e-05,5.020856938374537064e-05,9.620589499852213035e-05,1.634241468698836993e-04,2.624846456709975192e-04,3.348324388849966728e-04,5.251144733057693881e-04
-1.014999999999999716e+02,1.248944632696030862e-04,2.047814804546195414e-10,1.267389165980738761e-03,1.096396875538294883e-04,2.761948804230357567e-08,4.000000000000000000e+00,2.345341508234325746e-04,1.525477571577359788e-05,1.142494702711135783e-03,1.248942584881226306e-04,2.148393876701013640e-06,1.043175966479830994e-05,2.078165048643230674e-05,5.043016335833811761e-05,9.670733993891917105e-05,1.644400864009444411e-04,2.641830692049533199e-04,3.369409071584847609e-04,5.282018926858339514e-04
-9.899999999999997158e+01,1.256275826736400858e-04,2.607326734226310639e-09,1.271348972917128641e-03,1.103197134380805842e-04,2.795272870148248643e-08,4.000000000000000000e+00,2.359472961117206700e-04,1.530786923555950158e-05,1.145721390243488501e-03,1.256249753469058494e-04,2.123894851109200086e-06,1.053381057161211701e-05,2.091445280331306363e-05,5.068954672777659917e-05,9.723343936731971681e-05,1.654876230620742612e-04,2.658046727455135039e-04,3.390748294965494373e-04,5.317375837600418331e-04
-9.649999999999997158e+01,1.262752889453607949e-04,6.551589751584378891e-10,1.274791423168205933e-03,1.109580222038652152e-04,2.825713128962781356e-08,4.000000000000000000e+00,2.372333111492260101e-04,1.531726674149557973e-05,1.148516134222845111e-03,1.262746337863856279e-04,2.146698396837139844e-06,1.059459091600177606e-05,2.102112749470443431e-05,5.086504408537052162e-05,9.768480553989927892e-05,1.663770882416455948e-04,2.672115089264731212e-04,3.410520496425555829e-04,5.346943240344104696e-04
-9.399999999999997158e+01,1.269444664582673938e-04,7.980968684164855325e-10,1.278132995828764251e-03,1.115737128765694722e-04,2.856359096943733291e-08,4.000000000000000000e+00,2.385181793348368660e-04,1.537075358169792162e-05,1.151188529370496911e-03,1.269436683613989886e-04,2.120525103883208422e-06,1.067598301632023367e-05,2.114574595596653043e-05,5.107838248123167861e-05,9.815199130000501612e-05,1.672708539748776182e-04,2.687089257876755142e-04,3.429388594891861369e-04,5.377627344335757014e-04
-9.149999999999997158e+01,1.275315476366329368e-04,2.471201949349677435e-10,1.281005328675764547e-03,1.121510017087701738e-04,2.884214282687534326e-08,4.000000000000000000e+00,2.396825493454031106e-04,1.538054592786276299e-05,1.153473781039131719e-03,1.275313005164379970e-04,2.125944500296057400e-06,1.075839599714243025e-05,2.126977886505085664e-05,5.123134007404455195e-05,9.851407114890855469e-05,1.681367089376188055e-04,2.700338711479932413e-04,3.447225142137912276e-04,5.405011087498107865e-04
-8.899999999999997158e+01,1.281423777061762388e-04,4.513587638555337492e-10,1.286502467045051853e-03,1.127074678551147742e-04,2.912344227450406923e-08,4.000000000000000000e+00,2.408498455612910266e-04,1.543490985106146459e-05,1.158360089338875696e-03,1.281419263474123708e-04,2.153463818554208622e-06,1.082687529186521863e-05,2.138257737028727114e-05,5.141192801919718667e-05,9.897507126403092470e-05,1.690265949143848355e-04,2.714212930522671204e-04,3.464436485993589439e-04,5.431209851460673879e-04
-8.649999999999997158e+01,1.286737163391897813e-04,1.056432657070251486e-09,1.293925946571193846e-03,1.132287980731511379e-04,2.937768598962871940e-08,4.000000000000000000e+00,2.419025144123409057e-04,1.544491826603864345e-05,1.165252230232004119e-03,1.286726599065327156e-04,2.168224527476651677e-06,1.087353729376963004e-05,2.143928370146510741e-05,5.159759156011382885e-05,9.933615489977979654e-05,1.697877846739290696e-04,2.726353748797200613e-04,3.480148533870906541e-04,5.457188438449892681e-04
-8.399999999999997158e+01,1.292341810050214263e-04,4.619410749910671118e-10,1.300917727631027221e-03,1.137355263554283672e-04,2.963724349538498316e-08,4.000000000000000000e+00,2.429697073604497799e-04,1.549865464959305909e-05,1.171683546626005714e-03,1.292337190639464349e-04,2.170028211302689267e-06,1.094127071381152165e-05,2.154662315277284875e-05,5.178590580223728661e-05,9.972657242388688283e-05,1.705719891602099081e-04,2.737986252123795453e-04,3.495937481085491607e-04,5.482274667559975485e-04
-8.149999999999997158e+01,1.297175365726296219e-04,1.201540858236356454e-10,1.307730614016801166e-03,1.142095042662749535e-04,2.987045015921979401e-08,4.000000000000000000e+00,2.439270408389045889e-04,1.550803230635466846e-05,1.178013077444171625e-03,1.297174164185438037e-04,2.136860691341853236e-06,1.099765996791681482e-05,2.159997300006366572e-05,5.193881577901466256e-05,1.000614802084243246e-04,1.712186048278459011e-04,2.748993414795780654e-04,3.510438248111846229e-04,5.503346177508117469e-04
-7.899999999999997158e+01,1.302309239032572086e-04,3.034900760659049648e-11,1.313993011846359459e-03,1.146692539507374964e-04,3.010913134231469454e-08,4.000000000000000000e+00,2.449001778539947050e-04,1.556166995251971217e-05,1.183762087943102332e-03,1.302308935542496133e-04,2.127645969418655735e-06,1.100384818214168159e-05,2.171567169194575146e-05,5.213299087222988341e-05,1.004449773230651441e-04,1.719771148099909111e-04,2.760599967443209176e-04,3.524027542556810565e-04,5.524070031405740487e-04
-7.649999999999997158e+01,1.306976853542064776e-04,1.184137379961538500e-09,1.320140519787824790e-03,1.151040096980791058e-04,3.033081800552265843e-08,4.000000000000000000e+00,2.458016950522856105e-04,1.559367565612737182e-05,1.189442834433618312e-03,1.306965012168265032e-04,2.128820149677648366e-06,1.106476504801284502e-05,2.179526570348819351e-05,5.230575023863737703e-05,1.007790467983072323e-04,1.726228353595842826e-04,2.770221217155481000e-04,3.538732253614173444e-04,5.546206357059195718e-04
-7.399999999999997158e+01,1.311744238091870868e-04,1.510359033086909383e-09,1.325796610097274312e-03,1.155226364455057091e-04,3.055220899299270653e-08,4.000000000000000000e+00,2.466970602546927687e-04,1.565178736368137767e-05,1.194622186288087171e-03,1.311729134501539874e-04,2.136992322488260634e-06,1.108808134674437305e-05,2.189481492380661849e-05,5.247487844638253578e-05,1.011430440891050784e-04,1.733208474456808231e-04,2.779880282510642574e-04,3.550935512109211012e-04,5.564268357306250594e-04
-7.149999999999997158e+01,1.316011150534046993e-04,1.356501848745218492e-09,1.331281301476856197e-03,1.159165408816646584e-04,3.075549793327008900e-08,4.000000000000000000e+00,2.475176559350693306e-04,1.568457417174004098e-05,1.199680186423451606e-03,1.315997585515559442e-04,2.168620008972959246e-06,1.112347023250970791e-05,2.197225027033201480e-05,5.262793206490120831e-05,1.014501464202183700e-04,1.738954504859083162e-04,2.788741457164726611e-04,3.563389641672924896e-04,5.579834771299796914e-04
-6.899999999999997158e+01,1.320385129244507820e-04,2.051902977206874948e-10,1.336379873549237455e-03,1.162965094772223722e-04,3.095904701188604070e-08,4.000000000000000000e+00,2.483350224016731543e-04,1.574200344722840976e-05,1.204341360624786592e-03,1.320383077341530592e-04,2.174199478233201180e-06,1.114786662207629466e-05,2.205880977483000644e-05,5.280981313543705073e-05,1.017653937352690512e-04,1.745395998114691329e-04,2.797413119956934039e-04,3.575787029395819197e-04,5.594179225199767376e-04
-6.649999999999997158e+01,1.323999104592091410e-04,5.136226551798497128e-10,1.341423532185564938e-03,1.166493629697478731e-04,3.113681017085458083e-08,4.000000000000000000e+00,2.490492734289569869e-04,1.575054748946126790e-05,1.209023621726355770e-03,1.323993968365539645e-04,2.199765826481589486e-06,1.111761602170330042e-05,2.208864702845384160e-05,5.292484972244402224e-05,1.019875903366184133e-04,1.750035173004298866e-04,2.805661408368347585e-04,3.587049694343426428e-04,5.609890996053598948e-04
-6.399999999999997158e+01,1.328024957410869683e-04,1.540374134117167080e-10,1.346024190031500003e-03,1.169949753461238512e-04,3.132432713130155976e-08,4.000000000000000000e+00,2.497974710872108059e-04,1.580752039496311704e-05,1.213221694290412926e-03,1.328023417036735556e-04,2.242396947977753800e-06,1.115462235239359893e-05,2.215970363483638325e-05,5.307325326853138276e-05,1.022897990950878255e-04,1.756039953880155890e-04,2.815137913820651852e-04,3.597838585653877512e-04,5.624350720804121868e-04
-6.149999999999997158e+01,1.331391612645015088e-04,6.655572772475114372e-11,1.350565085689268367e-03,1.173165681424192185e-04,3.148921342292981398e-08,4.000000000000000000e+00,2.504557294069207274e-04,1.582259312208229027e-05,1.217425924424766831e-03,1.331390947087737829e-04,2.248693607373098488e-06,1.119905954497123916e-05,2.221961075020158799e-05,5.319283583929818027e-05,1.025418447705223399e-04,1.760881328133598908e-04,2.822773634978778968e-04,3.607272074927227960e-04,5.639732335147146745e-04
-5.899999999999997158e+01,1.335114754934814245e-04,5.950659548069616530e-10,1.354696782296213988e-03,1.176312085748554249e-04,3.166241531922765213e-08,4.000000000000000000e+00,2.511426840683368493e-04,1.588026691862599957e-05,1.221185306802732590e-03,1.335108804275266067e-04,2.253607191752179494e-06,1.121597357219015139e-05,2.226774614027714615e-05,5.332643622372720881e-05,1.028404989570413176e-04,1.766315188284232679e-04,2.830743442074235439e-04,3.616380073514714917e-04,5.654259239265291845e-04
-5.649999999999997158e+01,1.338132054072084824e-04,4.259319147689605418e-10,1.358822182778919368e-03,1.179225483337033943e-04,3.181170134686637895e-08,4.000000000000000000e+00,2.517357537409118631e-04,1.589065707350508806e-05,1.225008977371710994e-03,1.338127794752937171e-04,2.266031072051941801e-06,1.121435691239670462e-05,2.234299691370423370e-05,5.344584050953748587e-05,1.030516136457324536e-04,1.770846989502249417e-04,2.837794853382838932e-04,3.625547818937541818e-04,5.667850755939421187e-04
-5.399999999999997158e+01,1.341744636468758631e-04,8.029318250050679030e-11,1.362479667012209562e-03,1.182120091260978665e-04,3.197686579655547696e-08,4.000000000000000000e+00,2.523864727729737160e-04,1.596245452077799663e-05,1.228305203365333753e-03,1.341743833536933599e-04,2.257259173297933247e-06,1.123993618327935508e-05,2.242974497924212559e-05,5.361477944418857318e-05,1.033112268362839693e-04,1.775844183995064465e-04,2.844716143771197701e-04,3.634107405223679726e-04,5.682647105905310435e-04
-5.149999999999997158e+01,1.344821008332370280e-04,1.395056520673973214e-10,1.366093317868181944e-03,1.184817618991398675e-04,3.212336334724540753e-08,4.000000000000000000e+00,2.529638627323768955e-04,1.600033893409716053e-05,1.231611217034944998e-03,1.344819613275849619e-04,2.266619549157830728e-06,1.123988093927973702e-05,2.249547667330220992e-05,5.374372805355918925e-05,1.035228163435831887e-04,1.780364972877074466e-04,2.851781501254969670e-04,3.642032509135214148e-04,5.692240311590342390e-04
-4.899999999999997158e+01,1.347908709205879283e-04,1.922681295666219849e-09,1.369476463765090246e-03,1.187413890798050297e-04,3.226809636413224339e-08,4.000000000000000000e+00,2.535322600003929580e-04,1.604948184078289859e-05,1.234685592844502345e-03,1.347889482392922601e-04,2.270113285332069839e-06,1.125849661161298034e-05,2.255327535941127663e-05,5.386672040866504363e-05,1.037563848068924466e-04,1.784753164603876949e-04,2.858006791941551899e-04,3.649711926739590486e-04,5.702127773259017341e-04
-4.649999999999997158e+01,1.350453654015631251e-04,2.289753633069909324e-09,1.372843821980493980e-03,1.189823504900048510e-04,3.239405044456806949e-08,4.000000000000000000e+00,2.540277158915679625e-04,1.606301491155827409e-05,1.237798456578930936e-03,1.350430756479300599e-04,2.267853899692612572e-06,1.127675118329296733e-05,2.260222998869957481e-05,5.395651898192370990e-05,1.039567216347932275e-04,1.788354530979438127e-04,2.862830197431928897e-04,3.656361715672760862e-04,5.715501094043296589e-04
-4.399999999999997158e+01,1.353364928200429191e-04,2.682592502814766697e-10,1.375874267863258504e-03,1.192198492953477516e-04,3.252933875483496094e-08,4.000000000000000000e+00,2.545563421153906707e-04,1.611664352469516746e-05,1.240537775043215694e-03,1.353362245607926293e-04,2.271836081167427832e-06,1.131239719798040950e-05,2.263215462247178788e-05,5.407398621877795733e-05,1.041795191557273118e-04,1.792839003803114030e-04,2.868595953510760408e-04,3.664505601983569848e-04,5.727605052257217846e-04
-4.149999999999997158e+01,1.355588693940891964e-04,1.583923641444271131e-09,1.379088876746744317e-03,1.194400316866551392e-04,3.264212824071291645e-08,4.000000000000000000e+00,2.549989010807443492e-04,1.611883770743405720e-05,1.243530007352655013e-03,1.355572854704477533e-04,2.284554211012615002e-06,1.130237811516699922e-05,2.265013447521184803e-05,5.414640798525459538e-05,1.043242760825010846e-04,1.796103879111814986e-04,2.873274606537517249e-04,3.671106471641093303e-04,5.740596001197563253e-04
-3.899999999999997158e+01,1.358276685960491971e-04,1.210268506643322973e-10,1.381983731098857492e-03,1.196574189402656129e-04,3.276705346368440244e-08,4.000000000000000000e+00,2.554850875363147964e-04,1.617024965578358427e-05,1.246156062502808267e-03,1.358275475691985193e-04,2.272311478205237524e-06,1.133507701618799871e-05,2.268625105059208794e-05,5.426079804503521899e-05,1.045495177531446295e-04,1.800259694259102861e-04,2.878586954895072337e-04,3.677995182073748315e-04,5.749452733709060903e-04
-3.649999999999997158e+01,1.360495760143046249e-04,6.058575729206631205e-10,1.384786976924685291e-03,1.198586983255507091e-04,3.287559469796741628e-08,4.000000000000000000e+00,2.559082743398553069e-04,1.619087768875391588e-05,1.248737400910380612e-03,1.360489701567316927e-04,2.249913534095489005e-06,1.134677268369471996e-05,2.271712898153144852e-05,5.434212552314405289e-05,1.047193674723747388e-04,1.803431402181599093e-04,2.883206974755746959e-04,3.685380955581826919e-04,5.760971409509118820e-04
-3.399999999999997158e+01,1.362972027252371367e-04,4.210569852842141943e-10,1.387282930091689312e-03,1.200560603740516143e-04,3.299038510326232253e-08,4.000000000000000000e+00,2.563532630992887374e-04,1.624114235118552247e-05,1.250985727366452256e-03,1.362967816682518517e-04,2.257458867107186896e-06,1.135454999788802625e-05,2.273111806446541011e-05,5.447113012392982049e-05,1.049087136772390973e-04,1.806902508495655997e-04,2.888529918516039735e-04,3.690951240212278603e-04,5.768555310743526043e-04
-3.149999999999997158e+01,1.364777272415246246e-04,2.232992131202235662e-10,1.389858570828388573e-03,1.202354531908789924e-04,3.308273423702804908e-08,4.000000000000000000e+00,2.567131804324036034e-04,1.624227405064563223e-05,1.253380843586863894e-03,1.364775039423114930e-04,2.238516300674045190e-06,1.135150405695126709e-05,2.274152207747060834e-05,5.453055824581699227e-05,1.050146211099977245e-04,1.809436314600148979e-04,2.892465705102041304e-04,3.696786285103035555e-04,5.774532876948903874e-04
-2.899999999999997158e+01,1.367154422595521222e-04,3.072083616571434382e-09,1.392142444787197383e-03,1.204177580554112583e-04,3.319154860731648074e-08,4.000000000000000000e+00,2.571332003149633940e-04,1.629768420414086383e-05,1.255427002527645343e-03,1.367123701759355469e-04,2.250195318672211093e-06,1.136279826493127749e-05,2.277595275242833762e-05,5.463822976935571029e-05,1.051890202993963042e-04,1.812650503771181740e-04,2.897298294126333181e-04,3.702861843960944207e-04,5.782023290271281254e-04
-2.649999999999997158e+01,1.368845014251902003e-04,1.611987642568321424e-10,1.394510077732316741e-03,1.205820412484663449e-04,3.327739540206973603e-08,4.000000000000000000e+00,2.574665426736565317e-04,1.630246017672385545e-05,1.257625576307126649e-03,1.368843402264259567e-04,2.232941754308036123e-06,1.138443095399302983e-05,2.280040130248093272e-05,5.469660677359560797e-05,1.053131905475773771e-04,1.815057774458184072e-04,2.900848179428962715e-04,3.707851657406696644e-04,5.788950786118019160e-04
-2.399999999999997158e+01,1.370947421513971261e-04,2.270501938142964558e-09,1.396555971175200217e-03,1.207462938874738311e-04,3.337463581311826969e-08,4.000000000000000000e+00,2.578410360388709707e-04,1.634844826392329502e-05,1.259461229023803091e-03,1.370924716494589714e-04,2.240098354890324073e-06,1.140231777770384338e-05,2.283255120953400777e-05,5.478134711595844324e-05,1.054782785596876545e-04,1.818021657130801448e-04,2.905742724577491110e-04,3.712364861441475559e-04,5.794183030400970862e-04
-2.149999999999997158e+01,1.372457713116584821e-04,1.897607755122324610e-10,1.398667173397794743e-03,1.208948953532203011e-04,3.345197746539812688e-08,4.000000000000000000e+00,2.581406666648788104e-04,1.635087595843818099e-05,1.261421402086136288e-03,1.372455815508829755e-04,2.261200451220970243e-06,1.140423121140448856e-05,2.283350710631234864e-05,5.482026020026789422e-05,1.055668672721509578e-04,1.820116437631450488e-04,2.909345908233430659e-04,3.717465826121257541e-04,5.800781783625480774e-04
-1.899999999999997158e+01,1.373944141857818288e-04,3.480655079565800340e-10,1.400586774070953491e-03,1.210492599029718919e-04,3.353014837251141592e-08,4.000000000000000000e+00,2.584436740887536936e-04,1.634515428280993690e-05,1.263192359885171581e-03,1.373940661202738809e-04,2.260967195578386011e-06,1.140366345000641877e-05,2.282558694905972136e-05,5.485759960366158280e-05,1.056693884827406807e-04,1.821920631178200727e-04,2.912838582102373957e-04,3.721813185912514906e-04,5.806745098374727944e-04
-1.649999999999997158e+01,1.375048049669900000e-04,7.924307657636436479e-10,1.402607503972573685e-03,1.211689259980854098e-04,3.358948001653946777e-08,4.000000000000000000e+00,2.586737309650754234e-04,1.633587896890459021e-05,1.265102699005583604e-03,1.375040125362242459e-04,2.260277438228885545e-06,1.141532272617684212e-05,2.283585952253210492e-05,5.488972046873144339e-05,1.057467256858009340e-04,1.823308650263833115e-04,2.915243567814998341e-04,3.724774658961926290e-04,5.813539188122396730e-04
-1.399999999999997158e+01,1.376944103925666367e-04,1.903926674781330912e-09,1.404173979746287451e-03,1.213033753907196761e-04,3.367425953453843941e-08,4.000000000000000000e+00,2.589977857832863263e-04,1.639103500184696061e-05,1.266479569353720896e-03,1.376925064658918445e-04,2.264592843846408969e-06,1.144952189744361354e-05,2.287298745475557776e-05,5.497662184774650362e-05,1.059010411999838284e-04,1.826078670399890083e-04,2.918581128734937919e-04,3.728734871877359197e-04,5.818907361623162737e-04
-1.149999999999997158e+01,1.377981199589052878e-04,2.474288603871673153e-09,1.405983895383709640e-03,1.214253579941212963e-04,3.373243942820935864e-08,4.000000000000000000e+00,2.592234779530265976e-04,1.637276196478399152e-05,1.268185775424804460e-03,1.377956456703014225e-04,2.259231131922638540e-06,1.141441904675177074e-05,2.287580986877285426e-05,5.498579020965666398e-05,1.059667055938238284e-04,1.827567628967908077e-04,2.921350721858236238e-04,3.733498518617966847e-04,5.823390078398575295e-04
-8.999999999999971578e+00,1.379627375087846928e-04,3.014509933080989354e-09,1.407515562482812522e-03,1.215510199110408630e-04,3.380836738233207265e-08,4.000000000000000000e+00,2.595137574198255422e-04,1.641171759774382973e-05,1.269552824974027857e-03,1.379597229988516226e-04,2.271348168265020507e-06,1.144561794463019169e-05,2.289966738154521186e-05,5.506390090704245307e-05,1.060850962486204407e-04,1.829973791874891977e-04,2.924546089405884262e-04,3.737704157889460733e-04,5.829346442259818184e-04
-6.499999999999971578e+00,1.380637159010235848e-04,6.777403644793391778e-10,1.409125672909597188e-03,1.216601265990301388e-04,3.386277605249059033e-08,4.000000000000000000e+00,2.597238425000537236e-04,1.640358930199344598e-05,1.271061957008573495e-03,1.380630381606591040e-04,2.268625095922385264e-06,1.145461636281055489e-05,2.290261446658214083e-05,5.509050066049488316e-05,1.061466008174194128e-04,1.831354261552955282e-04,2.927037729860964698e-04,3.741145785891360101e-04,5.833631869951271106e-04
-3.999999999999971578e+00,1.382423441037161247e-04,1.010055924417549941e-09,1.410393745815889536e-03,1.217779029033630748e-04,3.394080333883116451e-08,4.000000000000000000e+00,2.600202470070791996e-04,1.646444120035304992e-05,1.272151401712173519e-03,1.382413340477916999e-04,2.274381633880220078e-06,1.148025029125565424e-05,2.295418082685214318e-05,5.517835530806476858e-05,1.063117090339520403e-04,1.833604032123274923e-04,2.930440471872337838e-04,3.745409823592619450e-04,5.838273521159439115e-04
-1.500000000000000000e+00,1.383285655759806422e-04,2.791560458338268086e-10,1.411894013998125051e-03,1.218765910519124742e-04,3.398869550074349114e-08,4.000000000000000000e+00,2.602051566278931164e-04,1.645197452406816805e-05,1.273565448422144409e-03,1.383282864199348152e-04,2.280549232713602272e-06,1.145753915889376879e-05,2.298102002709552391e-05,5.520577417286938357e-05,1.063588636114514628e-04,1.834734065368903298e-04,2.933079519363601174e-04,3.748082346788602411e-04,5.844822726603347320e-04
1.000000000000000000e+00,1.014738879976738667e-03,2.663301111093863515e-09,3.857154251854981973e-03,6.794083636344319709e-04,1.491290719112862186e-06,4.000000000000000000e+00,1.694147243611170747e-03,3.353305163423066964e-04,2.842415371878243523e-03,1.014736216675627550e-03,1.265130044904478490e-05,6.859938729189110130e-05,1.304008282143551416e-04,4.901281633542929226e-04,9.880917445859874540e-04,1.372352724051701051e-03,1.970188030096101713e-03,2.326570084736170798e-03,2.838184002447445564e-03
3.500000000000000000e+00,1.005479242346277906e-03,3.714849583969419253e-10,3.743117378617366424e-03,6.630148592303293205e-04,1.450577210349459166e-06,4.000000000000000000e+00,1.668494101576607335e-03,3.424643831159485856e-04,2.737638136271088735e-03,1.005478870861319443e-03,1.268018927375120017e-05,6.800267832379579139e-05,1.299720227907315230e-04,4.891041850022072096e-04,9.937989658896258238e-04,1.362578809976094799e-03,1.926331080272456744e-03,2.269741450051861696e-03,2.762611192619918599e-03
6.000000000000000000e+00,9.935829343500589272e-04,1.582949353611529489e-09,3.630897784892745100e-03,6.466051532340047698e-04,1.405305271620444090e-06,4.000000000000000000e+00,1.640188087584063589e-03,3.469777811160541575e-04,2.637314850542686172e-03,9.935813514007053003e-04,1.253576983689362544e-05,6.707411994221150594e-05,1.295270884612182718e-04,4.860489774224130183e-04,9.939580650516082784e-04,1.348858093736927813e-03,1.881398243221319225e-03,2.212136936656823680e-03,2.685995293824133909e-03
8.500000000000000000e+00,9.800280295754841813e-04,6.777101182885580875e-10,3.521376918530516511e-03,6.303205353435354210e-04,1.357758916029367891e-06,4.000000000000000000e+00,1.610348564919019711e-03,3.497074942319487604e-04,2.541348888955032546e-03,9.800273518653659054e-04,1.253567313965488116e-05,6.632587875257764821e-05,1.289183813148045215e-04,4.824497981572545106e-04,9.904000797818777232e-04,1.331513662718718542e-03,1.837829711161375040e-03,2.155691995958719086e-03,2.613303334691838894e-03
1.100000000000000000e+01,9.648229489691941864e-04,7.821075069339334364e-10,3.414313196524237839e-03,6.141654561597486043e-04,1.308082530397523326e-06,4.000000000000000000e+00,1.578988405128942899e-03,3.506574928094455821e-04,2.449490247555043652e-03,9.648221668616872816e-04,1.258684915942439617e-05,6.576932056829265484e-05,1.284736260163638706e-04,4.777720384874969408e-04,9.836182003583183835e-04,1.312502336448669819e-03,1.794243171008856217e-03,2.098985592324046842e-03,2.540947970917642722e-03
1.350000000000000000e+01,9.488079372578321884e-04,2.029758656255801343e-09,3.310409081009531383e-03,5.982353202482299740e-04,1.258122000195965143e-06,4.000000000000000000e+00,1.547043257506062162e-03,3.505726170096022144e-04,2.361601143751699411e-03,9.488059074991758973e-04,1.254147973960084747e-05,6.579471932877696409e-05,1.281359527242333866e-04,4.723032590097804551e-04,9.741057966891658766e-04,1.291903454597699173e-03,1.750575995383513335e-03,2.042655218329245733e-03,2.471682127807270195e-03
1.600000000000000000e+01,9.318240695294595973e-04,1.622306820601291912e-08,3.211052068664757737e-03,5.825287391857854064e-04,1.207635828531824498e-06,4.000000000000000000e+00,1.514352808715245004e-03,3.492953303436741909e-04,2.279227999135297923e-03,9.318078464612536199e-04,1.224712452965006683e-05,6.607329869939738574e-05,1.278699668335793341e-04,4.658801304590823441e-04,9.626732085588289968e-04,1.270008494128995521e-03,1.707056512004269042e-03,1.987885285044553498e-03,2.403948589165736532e-03
1.850000000000000000e+01,9.145154383497719214e-04,6.182958519573551525e-09,3.135348764476482593e-03,5.671449868061490592e-04,1.157991923039422603e-06,4.000000000000000000e+00,1.481660425155920981e-03,3.473704515436228622e-04,2.220833326126710888e-03,9.145092553912523986e-04,1.229976070717508281e-05,6.665069248415219467e-05,1.274868073591548239e-04,4.588538653811480403e-04,9.500632034275878317e-04,1.247382004316106288e-03,1.664658872477078715e-03,1.933963185639736787e-03,2.338342610233249980e-03
2.100000000000000000e+01,8.967337100247925767e-04,1.290675691113248790e-09,3.062041281731139441e-03,5.520340245293361026e-04,1.108872910932884472e-06,4.000000000000000000e+00,1.448767734554128571e-03,3.446996854954564741e-04,2.165307571706346756e-03,8.967324193491014702e-04,1.297771934761553826e-05,6.700619099237834094e-05,1.270943229781693962e-04,4.520970031613055730e-04,9.356699594074925543e-04,1.224029039944913438e-03,1.622759967861770423e-03,1.881553643582851943e-03,2.274844224607141304e-03
2.350000000000000000e+01,8.790024756610238452e-04,9.680750063979801210e-10,2.991507733663985921e-03,5.372742564400801281e-04,1.061308978851449871e-06,4.000000000000000000e+00,1.416276732101103865e-03,3.417282192209437170e-04,2.112505258002962075e-03,8.790015075860174026e-04,1.382063283401130510e-05,6.790819649930199254e-05,1.272543723123119601e-04,4.449806581162312012e-04,9.206682478943124196e-04,1.200506283308440348e-03,1.581566879209154661e-03,1.831547593783868855e-03,2.212644814444488569e-03
2.600000000000000000e+01,8.611371302601902129e-04,1.615482390386096876e-09,2.923376221231642046e-03,5.228679256707011083e-04,1.014948024807937451e-06,4.000000000000000000e+00,1.384005055930891213e-03,3.382692045894891046e-04,2.062239090971451725e-03,8.611355147777997746e-04,1.438239577419082875e-05,6.879673935333937196e-05,1.271692704316596521e-04,4.377781834588754736e-04,9.042741658836227518e-04,1.177095329654839415e-03,1.541664019858707442e-03,1.781326100720672431e-03,2.151925764310415583e-03
2.850000000000000000e+01,8.435054810703731349e-04,2.169591110341860030e-09,2.857923129181649813e-03,5.088776837644553479e-04,9.704579936292385896e-07,4.000000000000000000e+00,1.352383164834828483e-03,3.346277973059177870e-04,2.014417648111276569e-03,8.435033114792627428e-04,1.519462900659363938e-05,6.964527963980813717e-05,1.270698050542922450e-04,4.302740612160300959e-04,8.880402091738905448e-04,1.153585942244865405e-03,1.502973193565196319e-03,1.733090550270475301e-03,2.093423640391319906e-03
3.100000000000000000e+01,8.258617815012376379e-04,3.237632153839084581e-10,2.794715525386128833e-03,4.952601671029898366e-04,9.273303152632792911e-07,4.000000000000000000e+00,1.321121948604227474e-03,3.306016143982478013e-04,1.968853743884891195e-03,8.258614577380222902e-04,1.606764958642639744e-05,7.023785538111226693e-05,1.268107131986101011e-04,4.226986568618311467e-04,8.711874783815058958e-04,1.129735675534527172e-03,1.465086274717684574e-03,1.686690631900253281e-03,2.037871652080374633e-03
3.350000000000000000e+01,8.086344513501893434e-04,8.170111252881805863e-09,2.734103443470491980e-03,4.820676761689561985e-04,8.862789203173591767e-07,4.000000000000000000e+00,1.290702127519145542e-03,3.265667751812331449e-04,1.925468992120302637e-03,8.086262812389364424e-04,1.730557387320116137e-05,7.087298931918162553e-05,1.267689562621040101e-04,4.151280307624445262e-04,8.544573120332838497e-04,1.106611643488729932e-03,1.427786563838592468e-03,1.641414618199776854e-03,1.985151731508825405e-03
3.600000000000000000e+01,7.914956309281141397e-04,1.289436536589897610e-09,2.675601610597470262e-03,4.692644568915476516e-04,8.466744642800125661e-07,4.000000000000000000e+00,1.260760087819661791e-03,3.222311740365664881e-04,1.884105979669356123e-03,7.914943414915775370e-04,1.816526285652133893e-05,7.160012921036122040e-05,1.264858910133957075e-04,4.072660035139013960e-04,8.372160326796523888e-04,1.083582009177487798e-03,1.392442133636730183e-03,1.598103483731247573e-03,1.932313883342063080e-03
3.850000000000000000e+01,7.748370274859390974e-04,6.563558487402054951e-10,2.619518481810834219e-03,4.568762515036995883e-04,8.091083283513176551e-07,4.000000000000000000e+00,1.231713278989638631e-03,3.179607759822395091e-04,1.844681454324895121e-03,7.748363711300904110e-04,1.906270751526602413e-05,7.259700280039466450e-05,1.264079618401606165e-04,3.997733488528310312e-04,8.203828550672419805e-04,1.060677812730614466e-03,1.357678273422274371e-03,1.556163012750820746e-03,1.881720383458183529e-03
4.100000000000000000e+01,7.583449297424804756e-04,2.275290689561789201e-08,2.565401626501183537e-03,4.448546116519096292e-04,7.729826579740988284e-07,4.000000000000000000e+00,1.203199541394390105e-03,3.134903180905708464e-04,1.807056696758703061e-03,7.583221768355848796e-04,1.970293896136709227e-05,7.325837339566968539e-05,1.262457048231938766e-04,3.930070508576739884e-04,8.037785605759452563e-04,1.038334941947411045e-03,1.324158597499779013e-03,1.515542338232980617e-03,1.833890172631363327e-03
4.350000000000000000e+01,7.424010191492570049e-04,1.559601037736044664e-08,2.513592342144719497e-03,4.332652249318440446e-04,7.388780283690968860e-07,4.000000000000000000e+00,1.175666244081100941e-03,3.091357942174129602e-04,1.771191322995462492e-03,7.423854231388796491e-04,2.036528710857778309e-05,7.387306202371667714e-05,1.261530630744782811e-04,3.855627364955167466e-04,7.876752913001165658e-04,1.016656585122148329e-03,1.291744236110664492e-03,1.476689469996363005e-03,1.788157627995229457e-03
4.600000000000000000e+01,7.266322750538686294e-04,3.355318227397913674e-09,2.463581941610169020e-03,4.220145944886948865e-04,7.060907811114184153e-07,4.000000000000000000e+00,1.148646869542563516e-03,3.046176805651737429e-04,1.736949666556300391e-03,7.266289197356412674e-04,2.056668749378405881e-05,7.438821025645445215e-05,1.259863737744825526e-04,3.785050630643650455e-04,7.714529493022996912e-04,9.950715584919663653e-04,1.260574005486959177e-03,1.439274174403427182e-03,1.743385850197742360e-03
4.850000000000000000e+01,7.114024266652490061e-04,4.688610295061195210e-10,2.415736757676619720e-03,4.112151242896532077e-04,6.751912911097604062e-07,4.000000000000000000e+00,1.122617550954902160e-03,3.001873023755957984e-04,1.704334331011370714e-03,7.114019578042194694e-04,2.101741520341053815e-05,7.497854313765033301e-05,1.257494206714318032e-04,3.715431788683554604e-04,7.556733656943823282e-04,9.745729919713411616e-04,1.230167513751444491e-03,1.403811375694648820e-03,1.700107020481117850e-03
5.100000000000000000e+01,6.963501673019665368e-04,2.345499282522176583e-09,2.369517140317959746e-03,4.007178823718607775e-04,6.454783767540650648e-07,4.000000000000000000e+00,1.097068049673827206e-03,2.956322849301057593e-04,1.673166973015993101e-03,6.963478218026840014e-04,2.128618616385277531e-05,7.540490018304561596e-05,1.254308325970837222e-04,3.642004285907852199e-04,7.397653482916140581e-04,9.542209128119852682e-04,1.200813535821409822e-03,1.368996364076856915e-03,1.657371223927352720e-03
5.350000000000000000e+01,6.818288454386772822e-04,1.212164164234511018e-08,2.325229933568716094e-03,3.905901460736979636e-04,6.174512366821122943e-07,4.000000000000000000e+00,1.072418991512375137e-03,2.912386993649793187e-04,1.643401088130038920e-03,6.818167237970349133e-04,2.148772689280069754e-05,7.576802929435143318e-05,1.252495590431990959e-04,3.573945565629042982e-04,7.242810154352963921e-04,9.346084552982166296e-04,1.172669385557930733e-03,1.335508101908403598e-03,1.616573731595909343e-03
5.600000000000000000e+01,6.675067760117599528e-04,1.109866746897665950e-08,2.282458418689738925e-03,3.807521120881855650e-04,5.905374668812281559e-07,4.000000000000000000e+00,1.048258888099945409e-03,2.867546639235743879e-04,1.614951642677978864e-03,6.674956773442909446e-04,2.163994248143111897e-05,7.612192645384553680e-05,1.249887506016773061e-04,3.510009104024084834e-04,7.089396991268375955e-04,9.150869846300481360e-04,1.145028118534557795e-03,1.302659405053756660e-03,1.577130230169030041e-03
5.850000000000000000e+01,6.537622268793536352e-04,1.137217694253377202e-08,2.241458025726535911e-03,3.712340121388239800e-04,5.652197410629397775e-07,4.000000000000000000e+00,1.024996239018177669e-03,2.825282147405296551e-04,1.587695798847182276e-03,6.537508547024110939e-04,2.201244487635180337e-05,7.653539520323347236e-05,1.248015426147924399e-04,3.447683834897309271e-04,6.942388633122830062e-04,8.962578615263812895e-04,1.118364927787192722e-03,1.271355700814094094e-03,1.539667571233265539e-03
6.100000000000000000e+01,6.402354025496029841e-04,3.769798795634445522e-09,2.201905888959765269e-03,3.620061814361641103e-04,5.409498460758449783e-07,4.000000000000000000e+00,1.002241583985767149e-03,2.782292211134388738e-04,1.561670486410162394e-03,6.402316327508073739e-04,2.212622602153880048e-05,7.679139518011470985e-05,1.245933373354394939e-04,3.383311177072240508e-04,6.798015123881907470e-04,8.778672826481484330e-04,1.092632349787871042e-03,1.241405311877552325e-03,1.503216270900345703e-03
6.350000000000000000e+01,6.272844933958435839e-04,4.506805775304490941e-09,2.164074508222742742e-03,3.531305800056286511e-04,5.181870421899917930e-07,4.000000000000000000e+00,9.804150734014722892e-04,2.741539133902149328e-04,1.536790014826899158e-03,6.272799865900683313e-04,2.236641612015415479e-05,7.689802082496631193e-05,1.242986264431750925e-04,3.327303090506728510e-04,6.659263012495000161e-04,8.600741224495914335e-04,1.067968242935014205e-03,1.212717824116211129e-03,1.467898784182527106e-03
6.600000000000000000e+01,6.144531855209216980e-04,7.468540775011799915e-09,2.127399471683708455e-03,3.445115205446332585e-04,4.962409049847833204e-07,4.000000000000000000e+00,9.589647060655549565e-04,2.699416649762884394e-04,1.512946286162786865e-03,6.144457169801467245e-04,2.224257580828484341e-05,7.706443802021614644e-05,1.238588712544259104e-04,3.270201269289983682e-04,6.520901970718803254e-04,8.426135280009809138e-04,1.043592991107683858e-03,1.184501518533870486e-03,1.434179172624529090e-03
6.850000000000000000e+01,6.021783663709037553e-04,5.213857302000825817e-10,2.092287790925268388e-03,3.361476368845245214e-04,4.756140187081807674e-07,4.000000000000000000e+00,9.383260032554282225e-04,2.660307294863792338e-04,1.490109424554364632e-03,6.021778449851735923e-04,2.189110209001755232e-05,7.751289592330567644e-05,1.238348595118665132e-04,3.215518619241593767e-04,6.387830607638524723e-04,8.257128097138592606e-04,1.020266483774349281e-03,1.157417128654749609e-03,1.401460260814590833e-03
7.100000000000000000e+01,5.901468892607784553e-04,2.368011543389498508e-09,2.058473248228922560e-03,3.280871461872473301e-04,4.559145263974657811e-07,4.000000000000000000e+00,9.182340354480257854e-04,2.620597430735311251e-04,1.468326358968144105e-03,5.901445212492350927e-04,2.183120762232466539e-05,7.764136715087010155e-05,1.234395035414374505e-04,3.166270282291793999e-04,6.256638459674039197e-04,8.089076178380074115e-04,9.974772680685784886e-04,1.131534359022379112e-03,1.369661566509220926e-03
7.350000000000000000e+01,5.785349064185158884e-04,1.071338389421436800e-09,2.025887242692425271e-03,3.202963444911609368e-04,4.372923862390815541e-07,4.000000000000000000e+00,8.988312509096768252e-04,2.582385619273549517e-04,1.447352336273909383e-03,5.785338350801264668e-04,2.170558030666868476e-05,7.784617474085351403e-05,1.231407965802524336e-04,3.113653486764410977e-04,6.129035468136311959e-04,7.928279251046312093e-04,9.755840960418849916e-04,1.106843941008319376e-03,1.338841005942538248e-03
7.600000000000000000e+01,5.670591270841294270e-04,2.372197744373480399e-10,1.994337283483338906e-03,3.126901850840593149e-04,4.193312054573181312e-07,4.000000000000000000e+00,8.797493121681887419e-04,2.543689420000701121e-04,1.427278156399209479e-03,5.670588898643550042e-04,2.170446104261939307e-05,7.768416605396896615e-05,1.227764541832941148e-04,3.063241812441558766e-04,6.003401553636326460e-04,7.767182646140235363e-04,9.542490924199179686e-04,1.082442058401310997e-03,1.308965247948686147e-03
7.850000000000000000e+01,5.560636983804361421e-04,7.049518290957099983e-09,1.964063136629148366e-03,3.053545478801480192e-04,4.024482365676181795e-07,4.000000000000000000e+00,8.614182462605841613e-04,2.507091505002881230e-04,1.407999438248712116e-03,5.560566488621451970e-04,2.154633420252996908e-05,7.762908238713735307e-05,1.224590889665158502e-04,3.012960724108615373e-04,5.882128351930107375e-04,7.613329256443444664e-04,9.337185553913414718e-04,1.059047404822730919e-03,1.280175917669537080e-03
8.100000000000000000e+01,5.452201358179264729e-04,8.052461893896794996e-09,1.934720348882785525e-03,2.982047717463183738e-04,3.861910823935919113e-07,4.000000000000000000e+00,8.434249075642448468e-04,2.470153640716080991e-04,1.389500213064859052e-03,5.452120833560325768e-04,2.148871219060271407e-05,7.765343930471746436e-05,1.220934659803940938e-04,2.962315995195161067e-04,5.760828774211395470e-04,7.460640628004401457e-04,9.133207259066598860e-04,1.036217826408591816e-03,1.252541937806829183e-03
8.350000000000000000e+01,5.348308945839605390e-04,6.114480189486166551e-09,1.906565243635599581e-03,2.913101679949010045e-04,3.709056997786969689e-07,4.000000000000000000e+00,8.261410625788615436e-04,2.435207265890595345e-04,1.371734349051639042e-03,5.348247801037710105e-04,2.143379414251608343e-05,7.771501072556099361e-05,1.217688495010658224e-04,2.920984614765662914e-04,5.645328751590376545e-04,7.314252638487175710e-04,8.938170381254248930e-04,1.014677803224643985e-03,1.225975755089507872e-03
8.600000000000000000e+01,5.245301720928717938e-04,2.378303710502344440e-09,1.879202489783903711e-03,2.846061019754752837e-04,3.561325347174521865e-07,4.000000000000000000e+00,8.091362740683470233e-04,2.399240701173965102e-04,1.354672317691031809e-03,5.245277937891612476e-04,2.131474021093660858e-05,7.764584008258767470e-05,1.212075414483333193e-04,2.877691181330767280e-04,5.531014198086394188e-04,7.169989851386426947e-04,8.745675023047396086e-04,9.934049870869844472e-04,1.200180767329993943e-03
8.850000000000000000e+01,5.146925641895302430e-04,4.350329666577827028e-09,1.852974836597113704e-03,2.781154064934087604e-04,3.422566149609877256e-07,4.000000000000000000e+00,7.928079706829389492e-04,2.365771576961214827e-04,1.338282272407583570e-03,5.146882138598636450e-04,2.151191806044366029e-05,7.781432155820145000e-05,1.206971713128542154e-04,2.836702016037495632e-04,5.420283389569293189e-04,7.029985716487783696e-04,8.562091541887527227e-04,9.727779220032396800e-04,1.175179610009549755e-03
9.100000000000000000e+01,5.049599527065618898e-04,4.867771296947284195e-09,1.827453583025815276e-03,2.717830601779152189e-04,3.288505856370852842e-07,4.000000000000000000e+00,7.767430128844771088e-04,2.331768925286466709e-04,1.322493630319253495e-03,5.049550849352649499e-04,2.139571302004567306e-05,7.759463435081658824e-05,1.201005182688405146e-04,2.798849094043995419e-04,5.312173156153498881e-04,6.893148634732828997e-04,8.379405518307582977e-04,9.527077539939836880e-04,1.151155623398164313e-03
9.350000000000000000e+01,4.956736211652849758e-04,5.452345560758290288e-09,1.803009257134216429e-03,2.656651250673970838e-04,3.162702973961824337e-07,4.000000000000000000e+00,7.613387462326820596e-04,2.300084960978878920e-04,1.307335635968931344e-03,4.956681688197242574e-04,2.135344706913134256e-05,7.756664898671028789e-05,1.197671804600179484e-04,2.762293574133906191e-04,5.209154398274391676e-04,6.760598223078027012e-04,8.204916380299153746e-04,9.338604962486078600e-04,1.128567660277947794e-03
9.600000000000000000e+01,4.864527073224740399e-04,6.104043919897629817e-09,1.779175972395260477e-03,2.597108423745922456e-04,3.040859581082848711e-07,4.000000000000000000e+00,7.461635496970662855e-04,2.267418649478817943e-04,1.292723265072786383e-03,4.864466032785541441e-04,2.125098426086638806e-05,7.732437316528496167e-05,1.192024154468488805e-04,2.723788380347532323e-04,5.105773913107254820e-04,6.631149695546323473e-04,8.033181695089866223e-04,9.148420260588282929e-04,1.105780116158300427e-03
9.850000000000000000e+01,4.776607022443211015e-04,8.259592165369428415e-09,1.756312665437027637e-03,2.539442930045108246e-04,2.926474504180987759e-07,4.000000000000000000e+00,7.316049952488319803e-04,2.237164092398102769e-04,1.278651963192706589e-03,4.776524426521557205e-04,2.100483023908019384e-05,7.745870580711386119e-05,1.186797651278229224e-04,2.691093397278463469e-04,5.008109226499798255e-04,6.505698996601119635e-04,7.868360244047509656e-04,8.964006079965480692e-04,1.084548582461514199e-03
1.010000000000000000e+02,4.689330163705922100e-04,3.507589104883839157e-10,1.734002084401458157e-03,2.483347491735714979e-04,2.815683214895228894e-07,4.000000000000000000e+00,7.172677655441637079e-04,2.205982671970207120e-04,1.265069068030865839e-03,4.689326656116817407e-04,2.081816543937734269e-05,7.703330412096711722e-05,1.180142518312434928e-04,2.657279699943438517e-04,4.910283201164438935e-04,6.380934164178164118e-04,7.707575381735188311e-04,8.783794711153095113e-04,1.063521921450922506e-03
1.035000000000000000e+02,4.606213418009834381e-04,1.454153723636506019e-08,1.712675293173466281e-03,2.429107523390511823e-04,2.711776541244621050e-07,4.000000000000000000e+00,7.035320941400346204e-04,2.177105894619322558e-04,1.252053951372482897e-03,4.606068002637470483e-04,2.068112733010030809e-05,7.681689241589085063e-05,1.175482486142415459e-04,2.627970834435732839e-04,4.817237941646710731e-04,6.260872132040553196e-04,7.552999525982317074e-04,8.611034577650543767e-04,1.043527702974814250e-03
1.060000000000000000e+02,4.523585513273582596e-04,3.710301985978061614e-09,1.691803232891652548e-03,2.376283135396398984e-04,2.610954743546796630e-07,4.000000000000000000e+00,6.899868648669981851e-04,2.147302377877183613e-04,1.239444681564294288e-03,4.523548410253722552e-04,2.042720664948458897e-05,7.648384569586739957e-05,1.170175514158271104e-04,2.597513529318860957e-04,4.724773620942221831e-04,6.142847615505712911e-04,7.399889264307782464e-04,8.441484975328610160e-04,1.024160006139152425e-03
1.085000000000000000e+02,4.445025806207277062e-04,8.804566645076728624e-09,1.671790230161179216e-03,2.325163483249688249e-04,2.516463964168647332e-07,4.000000000000000000e+00,6.770189289456965583e-04,2.119862322957588813e-04,1.227287649540451456e-03,4.444937760540826105e-04,2.046316994013687695e-05,7.622671521628100061e-05,1.165081109258423266e-04,2.571082087195616863e-04,4.636263197341783924e-04,6.030227395016440981e-04,7.253050474679474148e-04,8.276632398532745780e-04,1.005803714740870214e-03
1.110000000000000000e+02,4.366739020910998426e-04,7.217850037526533122e-09,1.652215605326148862e-03,2.275395535338788804e-04,2.424583451898643877e-07,4.000000000000000000e+00,6.642134556249786959e-04,2.091343485572209622e-04,1.215541703235049073e-03,4.366666842410622980e-04,2.034361985825629455e-05,7.576078437321472851e-05,1.158173885025454072e-04,2.545587156527255547e-04,4.548449061866011102e-04,5.916415090993078045e-04,7.109633202748408308e-04,8.115462214537322088e-04,9.872399782989548650e-04
1.135000000000000000e+02,4.292454349679342574e-04,6.456579611639559004e-09,1.633432920603298871e-03,2.227117382107411821e-04,2.338521617776607870e-07,4.000000000000000000e+00,6.519571731786754937e-04,2.065336967571930753e-04,1.204187485635364614e-03,4.292389783883226420e-04,2.024271291926277517e-05,7.562855477454997685e-05,1.154013616358621271e-04,2.521263470175859767e-04,4.464872690205431158e-04,5.806618511678227502e-04,6.969449451977319460e-04,7.963869723669120878e-04,9.700152332829766648e-04
1.160000000000000000e+02,4.218296600586906231e-04,5.430324225699482974e-09,1.615098789772333393e-03,2.180553862890341379e-04,2.254884135948904326e-07,4.000000000000000000e+00,6.398850463477247881e-04,2.037742737696564852e-04,1.193269129713642879e-03,4.218242297344649097e-04,1.996900312169636054e-05,7.527088637233036712e-05,1.146687593675979437e-04,2.494931441724361878e-04,4.382327386809943982e-04,5.698846234882559182e-04,6.833230078893948699e-04,7.812702549581850226e-04,9.530388707406986385e-04
1.185000000000000000e+02,4.147698013781357250e-04,4.737836428029014993e-09,1.597467065239689720e-03,2.135393656297443661e-04,2.176330488088117397e-07,4.000000000000000000e+00,6.283091670078800369e-04,2.012304357483913589e-04,1.182697263861554049e-03,4.147650635417076933e-04,1.989881494992955246e-05,7.509106809024951995e-05,1.141200968280680635e-04,2.471175142548941877e-04,4.302309629046416881e-04,5.594317875805426572e-04,6.699994828714062782e-04,7.663762071173852363e-04,9.368539830212303582e-04
1.210000000000000000e+02,4.077031753051232107e-04,1.788074754394918204e-09,1.580175634290581933e-03,2.091358247264388573e-04,2.099596723378877525e-07,4.000000000000000000e+00,6.168390000315620951e-04,1.985673505786843534e-04,1.172472458985458722e-03,4.077013872303688149e-04,1.968939039679751816e-05,7.472072215919153934e-05,1.134032794870671549e-04,2.447141429571565718e-04,4.222409301646939082e-04,5.490743816951989750e-04,6.570000685191450338e-04,7.520254728259548457e-04,9.213503189439470244e-04
1.235000000000000000e+02,4.010147435218089471e-04,8.044056236929578186e-09,1.563595234486303076e-03,2.048635530833414753e-04,2.027818999037932337e-07,4.000000000000000000e+00,6.058782966051503953e-04,1.961511904384674718e-04,1.162580490964494184e-03,4.010066994655720266e-04,1.954804775623027849e-05,7.434539302448027768e-05,1.129111578691344625e-04,2.424743064794816956e-04,4.146892059544776341e-04,5.392668307164182311e-04,6.445695262093218856e-04,7.383189380279664600e-04,9.062582361638315013e-04
1.260000000000000000e+02,3.943355734181799074e-04,5.648541397895457358e-09,1.547325349235163794e-03,2.006956245942687230e-04,1.957792781943284940e-07,4.000000000000000000e+00,5.950311980124486574e-04,1.936399488239111844e-04,1.152989775816983887e-03,3.943299248767819973e-04,1.943034660747041192e-05,7.400811598997214383e-05,1.123540484529682158e-04,2.402207273297809033e-04,4.071476602800044560e-04,5.295672705110472580e-04,6.323210007266030558e-04,7.247959107736371472e-04,8.915735220007195557e-04
1.285000000000000000e+02,3.880211282097646946e-04,3.489055711370859611e-09,1.531719911530171185e-03,1.966487012614245313e-04,1.892311076449836931e-07,4.000000000000000000e+00,5.846698294711892259e-04,1.913724269483401633e-04,1.143698783320406436e-03,3.880176391540533006e-04,1.954413668284899348e-05,7.382848242007670374e-05,1.121179263654531618e-04,2.382601600272928890e-04,3.999218728400232622e-04,5.201243756645008726e-04,6.204158431916707026e-04,7.118857436008580722e-04,8.779728986611644477e-04
1.310000000000000000e+02,3.816986072892625823e-04,3.861522272735610879e-09,1.516451693722409635e-03,1.927370202194084582e-04,1.828413857696195187e-07,4.000000000000000000e+00,5.744356275086709863e-04,1.889615870698541241e-04,1.134753086433147162e-03,3.816947457669898512e-04,1.931591800473573249e-05,7.348877994381142447e-05,1.115530160478018075e-04,2.359869355372833707e-04,3.928168989586240537e-04,5.108972994867195605e-04,6.087633592259035931e-04,6.989175152932939998e-04,8.652307529028344059e-04
1.335000000000000000e+02,3.756795987743805749e-04,1.036245260015618817e-09,1.501747916846750755e-03,1.889847519669201063e-04,1.768503974112779423e-07,4.000000000000000000e+00,5.646643507413006812e-04,1.866948468074604685e-04,1.126068318072370126e-03,3.756785625291205648e-04,1.919349658076786332e-05,7.318926208511754479e-05,1.110635823027798509e-04,2.339875069979344200e-04,3.860645072082759038e-04,5.020638478827406555e-04,5.975696455546680415e-04,6.865661116554749041e-04,8.533942897028419516e-04
1.360000000000000000e+02,3.696326264836482167e-04,1.485631480220138759e-09,1.487266944627711014e-03,1.853122853274457292e-04,1.709689216544807641e-07,4.000000000000000000e+00,5.549449118110940000e-04,1.843203411562024875e-04,1.117634318144062906e-03,3.696311408521680219e-04,1.919235411702137969e-05,7.276317084909659681e-05,1.104947479312245117e-04,2.317829548646602254e-04,3.792611194647692264e-04,4.932096875318447027e-04,5.864239407232726964e-04,6.744000409237155009e-04,8.416469313044389880e-04
1.385000000000000000e+02,3.639243494951585156e-04,4.556251172450661426e-09,1.477995650383913352e-03,1.817564177419214440e-04,1.654763275458501208e-07,4.000000000000000000e+00,5.456807672370799596e-04,1.821679317532370716e-04,1.114071300888754782e-03,3.639197932439860506e-04,1.898943249821759236e-05,7.270224976113513684e-05,1.100581143058218834e-04,2.296195733759923813e-04,3.727975878519641708e-04,4.847332561190070745e-04,5.757317457905144218e-04,6.623629961026438352e-04,8.304948734650843128e-04
1.410000000000000000e+02,3.582131105750063662e-04,1.942785890706350371e-09,1.469133874952278885e-03,1.782904457451354660e-04,1.601041156318208368e-07,4.000000000000000000e+00,5.365035563201418865e-04,1.799226648298709002e-04,1.110920764377272465e-03,3.582111677891156531e-04,1.904226911336655506e-05,7.241437207916071007e-05,1.095040363490770149e-04,2.274352856348768690e-04,3.663537691699839788e-04,4.762678699250423738e-04,5.653712004300246331e-04,6.507555264749428914e-04,8.188179199002164430e-04
1.435000000000000000e+02,3.527978222242577179e-04,1.021893874810097683e-08,1.460604406623351205e-03,1.749459457214377390e-04,1.550723872905471254e-07,4.000000000000000000e+00,5.277437679456954299e-04,1.778518765028199789e-04,1.107806584399093595e-03,3.527876032855096241e-04,1.895809808360199791e-05,7.232666351124782849e-05,1.092588477942255863e-04,2.253072189982304960e-04,3.601627743935832465e-04,4.681878496792977952e-04,5.553848267040280631e-04,6.397640597879755914e-04,8.080723956279176447e-04
1.460000000000000000e+02,3.473761994172524484e-04,1.809342601532198106e-08,1.452019131292955597e-03,1.716899139278279640e-04,1.501476504661196400e-07,4.000000000000000000e+00,5.190661133450803853e-04,1.756862854894244844e-04,1.104642931875703202e-03,3.473581059912371396e-04,1.879675926604749950e-05,7.199716036947023505e-05,1.088232270277733827e-04,2.230985487583330698e-04,3.540597153168261097e-04,4.601103149601059130e-04,5.454496237407073468e-04,6.287964105681012605e-04,7.976378243206141755e-04
1.485000000000000000e+02,3.422375812393900702e-04,2.876090600458877128e-09,1.443715435573644356e-03,1.685423598940020647e-04,1.455330890912275020e-07,4.000000000000000000e+00,5.107799411333921891e-04,1.736952213453880054e-04,1.101477854334254394e-03,3.422347051487896366e-04,1.876365936274763892e-05,7.184864821216769236e-05,1.086179233724807110e-04,2.210329421337273636e-04,3.482986064168916147e-04,4.525608805412664921e-04,5.361403431481278053e-04,6.181161144543383026e-04,7.875059021781313307e-04
1.510000000000000000e+02,3.370593469043201159e-04,5.743755384647456494e-09,1.435333254837089807e-03,1.654843063828306490e-04,1.409940589945734312e-07,4.000000000000000000e+00,5.025436532871507649e-04,1.715750405214894669e-04,1.098273907932769636e-03,3.370536031489354458e-04,1.859975621783999165e-05,7.160720138580407704e-05,1.082452549519572691e-04,2.190011048868459526e-04,3.425200992566402539e-04,4.449224184217498781e-04,5.267256715089040607e-04,6.075586888441798436e-04,7.773442029582459294e-04
1.535000000000000000e+02,3.321674310740695265e-04,9.687106895679784868e-10,1.427275444897746666e-03,1.625493679858214799e-04,1.367574992989366894e-07,4.000000000000000000e+00,4.947167990598910336e-04,1.696180630882480466e-04,1.095108013823677031e-03,3.321664623633799546e-04,1.865766545189683111e-05,7.158936079830285036e-05,1.079689690513706892e-04,2.169088707711226650e-04,3.370518450051008261e-04,4.375750063425603176e-04,5.178639434865157194e-04,5.976419001375220209e-04,7.674256364172411370e-04
1.560000000000000000e+02,3.272356181389928930e-04,5.779943090252859715e-09,1.419134332990797543e-03,1.596843343778530408e-04,1.325822364245068121e-07,4.000000000000000000e+00,4.869199525168459337e-04,1.675512837611398522e-04,1.091898714851804704e-03,3.272298381959026130e-04,1.866084791403650381e-05,7.132552391589681699e-05,1.074807319562087591e-04,2.147129543385796382e-04,3.315586985854039603e-04,4.303330683590771079e-04,5.089130021722986343e-04,5.878108140526189587e-04,7.585080607880596675e-04
1.585000000000000000e+02,3.226268636519041269e-04,4.709435317437365160e-09,1.411353869869880510e-03,1.569343529544623816e-04,1.287164842871001314e-07,4.000000000000000000e+00,4.795612166063665084e-04,1.656925106974417453e-04,1.088727006217976492e-03,3.226221542165867142e-04,1.869052185831070049e-05,7.133175032514539788e-05,1.072295450322500716e-04,2.125684630758124794e-04,3.263888495451005472e-04,4.234211932515803169e-04,5.004595049410896735e-04,5.785401024202441612e-04,7.495804914117632943e-04
1.610000000000000000e+02,3.179352679157294078e-04,4.091261627364407578e-09,1.403466066656106331e-03,1.542545695830843016e-04,1.248773068219092209e-07,4.000000000000000000e+00,4.721898374988137094e-04,1.636806983326451062e-04,1.085530798740376923e-03,3.179311766541020206e-04,1.846621432180202085e-05,7.116302747116088094e-05,1.068696312726719495e-04,2.102912367398223899e-04,3.211883164012169960e-04,4.164320350256441690e-04,4.922003032370779550e-04,5.692700445564974647e-04,7.412421201893718307e-04
1.635000000000000000e+02,3.135284104603141588e-04,4.305962458868123361e-09,1.395907482590678190e-03,1.516844576765975414e-04,1.213082388664147616e-07,4.000000000000000000e+00,4.652128681369117002e-04,1.618439527837166173e-04,1.082379072130364031e-03,3.135241044978552766e-04,1.835127796070107101e-05,7.107523961411857871e-05,1.066130100573857279e-04,2.083770606239318058e-04,3.162124188490487205e-04,4.099341782804463230e-04,4.843820124185115841e-04,5.607091092941384651e-04,7.331480710308331062e-04
1.660000000000000000e+02,3.090640130033930205e-04,6.206618908780369048e-09,1.388271112015966981e-03,1.491818250529389125e-04,1.177757810598871037e-07,4.000000000000000000e+00,4.582458380563319330e-04,1.598821879504541080e-04,1.079207099012573961e-03,3.090578063844842574e-04,1.836893926432545010e-05,7.088184932543603188e-05,1.062730153764858279e-04,2.063389587219683252e-04,3.112142914225962654e-04,4.032934220199405214e-04,4.766526575294496057e-04,5.522320076824982406e-04,7.247871293513028466e-04
1.685000000000000000e+02,3.048754542711083304e-04,2.730705797909737710e-08,1.380953018835743597e-03,1.467823145188669291e-04,1.144940904725302220e-07,4.000000000000000000e+00,4.516577687899752595e-04,1.580931397522414013e-04,1.076077564564635212e-03,3.048481472131292524e-04,1.857352287516710710e-05,7.085951787605027801e-05,1.060890875646915751e-04,2.045548774454711196e-04,3.065720315869913419e-04,3.970435962947473302e-04,4.691776824335693822e-04,5.438531025798060440e-04,7.177558059530780811e-04
1.710000000000000000e+02,3.006059590554737218e-04,2.765661241392400036e-09,1.373556582845970875e-03,1.444519431412069003e-04,1.112303064969315942e-07,4.000000000000000000e+00,4.450579021966806492e-04,1.561540159142668215e-04,1.072950623790497153e-03,3.006031933942323047e-04,1.845796481105430124e-05,7.059726090607571739e-05,1.057504063380163982e-04,2.024168325789347991e-04,3.019109436696726378e-04,3.907210326532873702e-04,4.615981743380753017e-04,5.358033166897337423e-04,7.107351302932253100e-04
1.735000000000000000e+02,2.966449085660684509e-04,1.490419685640864436e-08,1.366474892732828751e-03,1.422111773721119771e-04,1.082222207477333477e-07,4.000000000000000000e+00,4.388560859381804551e-04,1.544337311939564738e-04,1.069829984166760246e-03,2.966300043692120616e-04,1.839679912357408768e-05,7.060697796908537425e-05,1.056129590870360857e-04,2.005578139144588586e-04,2.975411540611012408e-04,3.848369765280995939e-04,4.545443794959176317e-04,5.280056120947820971e-04,7.035794029980323725e-04
1.760000000000000000e+02,2.925929351901514403e-04,1.123581161449716079e-09,1.359353156635675561e-03,1.400480143601805368e-04,1.052240720494175164e-07,4.000000000000000000e+00,4.326409495503320043e-04,1.525449208299709035e-04,1.066760221445524175e-03,2.925918116089900071e-04,1.814594633509858133e-05,7.037726100368876195e-05,1.052494690914221949e-04,1.985401994936865236e-04,2.930709470580705679e-04,3.788571169775315243e-04,4.474547484321051522e-04,5.203927638927117278e-04,6.974502532199117937e-04
1.785000000000000000e+02,2.888235219010926646e-04,3.095936396726180904e-09,1.352507558162724778e-03,1.379707959004441650e-04,1.024549673247529739e-07,4.000000000000000000e+00,4.267943178015368025e-04,1.508527260006484996e-04,1.063684036261632222e-03,2.888204259646959325e-04,1.843000960495236684e-05,7.036110559568841555e-05,1.050499490584200853e-04,1.966866802594390365e-04,2.889582767737537304e-04,3.731716344566528461e-04,4.409391869724398646e-04,5.133487483603830538e-04,6.916155300823014287e-04
1.810000000000000000e+02,2.849571083331508430e-04,1.554234720910775334e-09,1.345611309338858594e-03,1.359628323397160817e-04,9.968644536742876724e-08,4.000000000000000000e+00,4.209199406728669247e-04,1.489942759934347613e-04,1.060654201005707805e-03,2.849555540984299385e-04,1.855336408852324302e-05,7.023555264302450379e-05,1.046745581782420248e-04,1.947998059816141074e-04,2.846767606163064126e-04,3.674255344024526283e-04,4.343963977731917512e-04,5.062580944384857760e-04,6.858788631787795468e-04
1.835000000000000000e+02,2.813403108294593798e-04,2.111943099444557943e-09,1.339004085632184695e-03,1.340564877190073435e-04,9.712351239717318646e-08,4.000000000000000000e+00,4.153967985484667232e-04,1.472838231104520363e-04,1.057663774802725370e-03,2.813381988863599185e-04,1.862175785371980230e-05,7.018245601192399515e-05,1.043261432783885469e-04,1.928594296570538907e-04,2.806972203282425207e-04,3.619829439343285465e-04,4.281728213636647922e-04,4.994438433211155449e-04,6.802016540506390218e-04
1.860000000000000000e+02,2.776382391682700687e-04,3.880546425094678165e-09,1.332312482416698161e-03,1.322018805835751913e-04,9.456032907829139761e-08,4.000000000000000000e+00,4.098401197518452329e-04,1.454363585846948773e-04,1.054674243248428147e-03,2.776343586218449669e-04,1.896170984029065277e-05,6.998380002227481066e-05,1.038307142379707828e-04,1.909134712261223790e-04,2.766629837705986226e-04,3.565475353963845889e-04,4.218974300322639380e-04,4.926214883389611185e-04,6.751351017639167307e-04
1.885000000000000000e+02,2.741856428944468575e-04,3.453645467161763659e-09,1.325918577282360084e-03,1.304368161158485351e-04,9.219152976788082325e-08,4.000000000000000000e+00,4.046224590102953655e-04,1.437488267785983224e-04,1.051732934387913281e-03,2.741821892489796990e-04,1.907725754617408160e-05,6.995054295296941529e-05,1.034692620702116095e-04,1.889770685118822603e-04,2.728547272851435134e-04,3.513823807898236277e-04,4.160850906599643023e-04,4.862485419233415393e-04,6.708561365842033138e-04
1.910000000000000000e+02,2.706756033387535299e-04,6.687754414967961755e-09,1.319469675562039450e-03,1.287203876203366808e-04,8.983422043192796037e-08,4.000000000000000000e+00,3.993959909590902107e-04,1.419552157184168491e-04,1.048794072223285974e-03,2.706689155843385475e-04,1.933406584792311047e-05,6.970108862403859783e-05,1.029939831129156959e-04,1.870227894100030634e-04,2.689599107732996985e-04,3.462125088816773413e-04,4.102388818163499730e-04,4.799913157623650188e-04,6.657345885089380536e-04
1.935000000000000000e+02,2.674288163981422333e-04,1.286394436447457699e-08,1.313305911816176020e-03,1.270692666855531973e-04,8.766477037611556754e-08,4.000000000000000000e+00,3.944980830836954306e-04,1.403595497125890361e-04,1.045877095418033895e-03,2.674159524537777534e-04,1.956496988847443238e-05,6.972181790466785436e-05,1.028070604109190041e-04,1.852620648923679033e-04,2.653569054162102799e-04,3.413044804195146734e-04,4.048366440016704570e-04,4.740335755038078101e-04,6.608662220426129996e-04
1.960000000000000000e+02,2.640935030924281435e-04,6.188269946089651263e-10,1.307128974432456665e-03,1.255091720904224725e-04,8.549793065445364059e-08,4.000000000000000000e+00,3.896026751828506160e-04,1.385843310020056711e-04,1.043035471340028521e-03,2.640928842654335592e-04,1.963504810453392727e-05,6.943135809603167511e-05,1.023200904602738164e-04,1.833023368708604586e-04,2.616048328254543497e-04,3.363877982988341042e-04,3.994658700423643779e-04,4.683797782703537577e-04,6.562246999173290208e-04
1.985000000000000000e+02,2.609754943172941160e-04,1.162838850306208339e-09,1.301192799292436985e-03,1.240055887287151953e-04,8.348559467011121040e-08,4.000000000000000000e+00,3.849810830460093113e-04,1.369699055885789207e-04,1.040217304975142761e-03,2.609743314784437863e-04,1.972598305739572909e-05,6.929549931402815947e-05,1.019538356304934757e-04,1.813937450557046483e-04,2.581796056076176931e-04,3.317745882082750682e-04,3.942961171306819243e-04,4.630047270338702144e-04,6.511314378465347420e-04
2.010000000000000000e+02,2.577992848930460196e-04,2.261422425071220438e-09,1.295144681970508737e-03,1.225316821091123264e-04,8.147448441185444554e-08,4.000000000000000000e+00,3.803309670021583731e-04,1.352676027839336932e-04,1.037345397077462771e-03,2.577970234706209395e-04,1.956297047804661179e-05,6.910762157629350201e-05,1.016338982542880430e-04,1.795087006096826175e-04,2.547123107581497734e-04,3.270630445883086269e-04,3.890335928333770615e-04,4.576502738434368427e-04,6.470757434451235995e-04
2.035000000000000000e+02,2.550887063458716526e-04,1.269054916077364027e-09,1.289531840174748143e-03,1.211571882840969917e-04,7.974931237811844760e-08,4.000000000000000000e+00,3.762458946299686172e-04,1.339315180617746610e-04,1.034443133828876491e-03,2.550874372909555949e-04,1.964137650600845573e-05,6.917697484173553622e-05,1.015494309671898996e-04,1.780268118401854291e-04,2.516878269831317183e-04,3.228811750998202912e-04,3.845471582152642435e-04,4.529568236572160175e-04,6.422438201147225760e-04
2.060000000000000000e+02,2.520907953830653532e-04,4.809521565303817644e-09,1.283956863466649253e-03,1.198706351223645204e-04,7.791873828150557697e-08,4.000000000000000000e+00,3.719614305054298872e-04,1.322201602607008192e-04,1.031866068083583899e-03,2.520859858615000573e-04,1.962356064354205376e-05,6.895756807485165548e-05,1.010740700337263784e-04,1.760956702265319075e-04,2.483399766208693347e-04,3.185562542546608949e-04,3.798955435778917852e-04,4.479160948602737419e-04,6.383442548232529925e-04
2.085000000000000000e+02,2.492723487224585512e-04,1.570519954678110664e-08,1.278449983941924977e-03,1.186237941693196138e-04,7.620830838073610397e-08,4.000000000000000000e+00,3.678961428917781515e-04,1.306485545531389510e-04,1.029177635219466480e-03,2.492566435229117707e-04,1.976222435343361904e-05,6.885046873396053369e-05,1.006699421166838687e-04,1.742947862583698216e-04,2.451781595339907029e-04,3.144211978676574298e-04,3.753811384038941833e-04,4.434025418420363754e-04,6.346180733487928475e-04
2.110000000000000000e+02,2.463439331620134775e-04,1.986595586513143363e-08,1.272820880534601207e-03,1.174106981911006398e-04,7.447060545545225156e-08,4.000000000000000000e+00,3.637546313531140902e-04,1.289332349709128376e-04,1.026476947372587621e-03,2.463240672061483292e-04,1.979752683178442557e-05,6.853351592358972785e-05,1.001360521848089285e-04,1.724411069570070646e-04,2.418921752120768969e-04,3.101351063546677056e-04,3.707883632697623493e-04,4.389781015773392835e-04,6.307892822737380016e-04
2.135000000000000000e+02,2.436495879288152490e-04,2.453003483132996925e-09,1.267526027278192231e-03,1.162786839460159524e-04,7.288585403809894119e-08,4.000000000000000000e+00,3.599282718748312150e-04,1.273709039827992831e-04,1.023876439349376928e-03,2.436471349253321037e-04,1.977745720206044208e-05,6.834655876379425274e-05,9.965048938288547612e-05,1.707925489991823378e-04,2.388886254089212999e-04,3.060949103542907304e-04,3.664190968662859238e-04,4.347359696096300035e-04,6.276249802110266248e-04
2.160000000000000000e+02,2.408383225619131339e-04,1.683239939314953141e-08,1.262092811355506466e-03,1.151812644368799119e-04,7.126982129171460152e-08,4.000000000000000000e+00,3.560195869987930594e-04,1.256570581250332085e-04,1.021254488793593360e-03,2.408214901625199786e-04,1.959148322356992546e-05,6.800690151045630507e-05,9.909587999715443649e-05,1.689055565842615726e-04,2.357985202807558504e-04,3.020010902787794989e-04,3.620668119417296969e-04,4.304611905419727545e-04,6.240708021040781506e-04
2.185000000000000000e+02,2.382557751544001014e-04,2.383209984360406496e-08,1.256949323935845639e-03,1.141506317577899583e-04,6.979618112512665163e-08,4.000000000000000000e+00,3.524064069121900732e-04,1.241051433966101295e-04,1.018693548781445619e-03,2.382319430545565004e-04,1.938107314102607899e-05,6.778918665168459797e-05,9.857848389659669224e-05,1.671363242186865326e-04,2.328821824188864850e-04,2.981689709047747857e-04,3.579050086325070859e-04,4.265583856117257690e-04,6.206685191626815958e-04
2.210000000000000000e+02,2.355441456221743328e-04,8.102709941143647686e-09,1.251708384112678544e-03,1.131708557038948158e-04,6.828868711763183262e-08,4.000000000000000000e+00,3.487150013260691215e-04,1.223732899182795170e-04,1.016164238490504211e-03,2.355360429122331772e-04,1.922284905622878706e-05,6.736238442998655198e-05,9.789580440804426797e-05,1.653613553085851707e-04,2.299017153655541945e-04,2.942321005728158745e-04,3.536284811215273664e-04,4.224226484162016881e-04,6.167732111204863666e-04
2.235000000000000000e+02,2.330932500291343587e-04,6.308283225318995017e-10,1.246766926578627040e-03,1.122339780655173781e-04,6.692892904155555270e-08,4.000000000000000000e+00,3.453272280946517638e-04,1.208592719636169806e-04,1.013673676549492735e-03,2.330926192008118372e-04,1.914468048853450427e-05,6.711034287152144401e-05,9.740729867957954749e-05,1.637586853346012299e-04,2.271507992898921585e-04,2.906013549370748262e-04,3.497848026619695613e-04,4.188344935241121838e-04,6.139588463239795992e-04
2.260000000000000000e+02,2.305101401765468163e-04,4.286109555884206011e-09,1.241709139092174972e-03,1.113377006285264358e-04,6.553100830545863166e-08,4.000000000000000000e+00,3.418478408050732386e-04,1.191724395480203805e-04,1.011198998915628210e-03,2.305058540669909200e-04,1.896898047950656044e-05,6.663677086696168431e-05,9.673927691486958484e-05,1.619474547508707079e-04,2.242613209351301015e-04,2.869089708542970187e-04,3.458148180959335597e-04,4.150611878084708040e-04,6.112989424199402914e-04
2.285000000000000000e+02,2.281606790176091864e-04,8.009425790339972247e-10,1.236917708167167840e-03,1.104969818449850019e-04,6.426687844662744649e-08,4.000000000000000000e+00,3.386576608625941611e-04,1.176636971726241845e-04,1.008757029149558735e-03,2.281598780750301620e-04,1.890454041060179389e-05,6.630826171809085985e-05,9.628866481845982904e-05,1.603166247724270999e-04,2.216193282372583035e-04,2.834761352136577154e-04,3.421989301076908368e-04,4.117209555969161263e-04,6.087892415642600112e-04
2.310000000000000000e+02,2.257038993470125016e-04,2.242379026268685333e-09,1.232042592766205945e-03,1.096917975696317754e-04,6.297454063450342611e-08,4.000000000000000000e+00,3.353956969166442905e-04,1.160121017773807262e-04,1.006338693419193443e-03,2.257016569679862238e-04,1.878050468931518051e-05,6.582977809213054476e-05,9.560555849297372758e-05,1.584897008606383985e-04,2.188604538871113557e-04,2.799927814857725364e-04,3.384968144933283934e-04,4.082981774814659114e-04,6.060944631928921918e-04
2.335000000000000000e+02,2.234684986699035430e-04,1.422915528117841946e-08,1.227438719815251858e-03,1.089396018474439470e-04,6.180600674846032144e-08,4.000000000000000000e+00,3.324081005173475036e-04,1.145288968224595960e-04,1.003970221145348424e-03,2.234542695146223630e-04,1.869229053552442078e-05,6.543791543584215158e-05,9.507798823347568106e-05,1.569030082331702883e-04,2.163307824761957190e-04,2.769406180472266119e-04,3.351189188308421668e-04,4.053199326981084846e-04,6.040446012859608874e-04
2.360000000000000000e+02,2.211039360754732657e-04,4.431416377381925375e-09,1.222725911979571532e-03,1.082233726436440072e-04,6.059924893443197580e-08,4.000000000000000000e+00,3.293273087191172458e-04,1.128805634318292585e-04,1.001621975904098266e-03,2.210995046590958897e-04,1.841884819252406866e-05,6.481460145463995102e-05,9.437336837077785017e-05,1.550867395804633850e-04,2.136588858393820517e-04,2.737360938501727059e-04,3.318909970123029530e-04,4.019588338439782972e-04,6.017667191391906862e-04
2.385000000000000000e+02,2.189639315945191890e-04,1.618553098069517734e-09,1.218300873961567898e-03,1.075474542485914788e-04,5.951165825468214159e-08,4.000000000000000000e+00,3.265113858431106407e-04,1.114164773459277102e-04,9.993369423670487358e-04,2.189623130414211085e-04,1.831173963625602137e-05,6.445500338882615820e-05,9.386384257495836397e-05,1.535126662515001403e-04,2.111790403265633559e-04,2.707773958243827510e-04,3.287443658521733807e-04,3.993997667985065155e-04,5.996907665617046829e-04
2.410000000000000000e+02,2.167274590828535197e-04,1.527689157312120550e-09,1.213764788958394698e-03,1.069065093250543095e-04,5.839979325657790362e-08,4.000000000000000000e+00,3.236339684079078292e-04,1.098209497577992103e-04,9.970373298755412592e-04,2.167259313936962140e-04,1.810699003485163877e-05,6.388185230088051368e-05,9.319732914837967647e-05,1.517411442054693391e-04,2.085863079175951469e-04,2.677645683393464846e-04,3.256294245332372003e-04,3.964477187499377891e-04,5.974198684437813725e-04
2.435000000000000000e+02,2.147097543853183942e-04,2.235065393876122602e-09,1.209496792504526205e-03,1.063025966695892518e-04,5.740052068690110203e-08,4.000000000000000000e+00,3.210123510549076596e-04,1.084071577157291424e-04,9.947870381192078920e-04,2.147075193199245093e-04,1.798508796221931052e-05,6.349904922621991195e-05,9.271510236956483357e-05,1.501758333435250503e-04,2.062435451898838765e-04,2.649632697313400779e-04,3.226828705917686229e-04,3.937581495035927400e-04,5.957471433269329909e-04
2.460000000000000000e+02,2.125691902889474856e-04,1.238388349123955794e-08,1.205222944321819676e-03,1.057419615274289153e-04,5.636702308776701469e-08,4.000000000000000000e+00,3.183111518163764145e-04,1.068272287615185703e-04,9.926537540328721904e-04,2.125568064054562478e-04,1.777316612469567226e-05,6.294075524784985916e-05,9.206234545713963373e-05,1.484461786848298393e-04,2.038399334934343102e-04,2.620939659716146810e-04,3.197062905948369897e-04,3.909070363662400056e-04,5.935397672742453567e-04
2.485000000000000000e+02,2.106193648516352834e-04,6.069008246505432994e-09,1.209081042958080974e-03,1.052191846606006907e-04,5.543159367114786166e-08,4.000000000000000000e+00,3.158385495122359877e-04,1.054001801910345928e-04,9.984616781064457446e-04,2.106132958433887790e-04,1.762276374288124296e-05,6.238933272838449208e-05,9.148888884826178675e-05,1.468483121718057536e-04,2.016405635468492420e-04,2.594678222427400285e-04,3.169105292962016486e-04,3.883509300852138499e-04,5.916516053371279754e-04
2.510000000000000000e+02,2.085388263976184421e-04,7.543372525965587943e-09,1.213044581225362906e-03,1.047237962848576926e-04,5.445551562360842206e-08,4.000000000000000000e+00,3.132626226824761348e-04,1.038150301127607495e-04,1.004505754827744518e-03,2.085312830250924841e-04,1.733844171111648068e-05,6.172634308951176847e-05,9.075802383663575032e-05,1.450921316092387923e-04,1.993234054597766499e-04,2.567418924190846487e-04,3.140643997919519517e-04,3.857900894098169027e-04,5.899695125005528220e-04
2.535000000000000000e+02,2.066612792569451156e-04,1.822581297756946873e-09,1.216732514817483882e-03,1.042621135518652836e-04,5.357947266641907077e-08,4.000000000000000000e+00,3.109233928088103857e-04,1.023991657050798320e-04,1.010071235560538712e-03,2.066594566756473452e-04,1.707409317168736854e-05,6.124441520345892025e-05,9.018852394868814458e-05,1.435676401721939989e-04,1.972266095542272958e-04,2.542466604160286314e-04,3.116765769757403942e-04,3.835030479045510306e-04,5.882272752266824592e-04
2.560000000000000000e+02,2.046715698855483849e-04,1.394046783735818431e-08,1.220519347457904883e-03,1.038162083539903889e-04,5.266825663641407008e-08,4.000000000000000000e+00,3.084877782395387602e-04,1.008553615315579960e-04,1.015847777572356607e-03,2.046576294177110281e-04,1.673016828882068819e-05,6.067509443480989761e-05,8.941004083445513366e-05,1.419172940870592060e-04,1.949602807271666818e-04,2.516529942129911725e-04,3.090831498527108422e-04,3.810795836782576241e-04,5.863212645199561771e-04
2.585000000000000000e+02,2.029064940056640514e-04,5.041577801408270028e-09,1.224035946515584063e-03,1.033939012656388926e-04,5.186134412859925598e-08,4.000000000000000000e+00,3.063003952713029576e-04,9.951259274002515886e-05,1.021129452509920120e-03,2.029014524278626309e-04,1.658956651413338464e-05,6.018401321745191841e-05,8.887918712101067643e-05,1.405026578115383719e-04,1.930013492656134646e-04,2.492558717850135749e-04,3.066562462768961605e-04,3.789572285248047896e-04,5.851270954017202255e-04
2.610000000000000000e+02,2.010479353582782865e-04,7.311574253438554571e-09,1.227589009096752065e-03,1.030141667420016622e-04,5.103219086137535677e-08,4.000000000000000000e+00,3.040621021002799622e-04,9.803376861627662432e-05,1.026541073738473833e-03,2.010406237840248536e-04,1.623000122356677889e-05,5.961243065412425715e-05,8.811615055669392400e-05,1.389928377692992460e-04,1.909424951631341172e-04,2.468084513021442548e-04,3.043270153173286384e-04,3.769630747939198799e-04,5.833566400068904102e-04
2.635000000000000000e+02,1.993690868375627701e-04,6.558407123676081934e-10,1.230925378512278063e-03,1.026547567813105476e-04,5.028603187627368700e-08,4.000000000000000000e+00,3.020238436188733312e-04,9.671433005625222244e-05,1.031556291674715293e-03,1.993684309968504114e-04,1.595832760275962605e-05,5.919247843990412103e-05,8.753829554244319411e-05,1.375293669422126218e-04,1.890517354762157672e-04,2.445725016033446645e-04,3.022088004856745896e-04,3.750662855689611817e-04,5.817965621768119225e-04
2.660000000000000000e+02,1.975494724762317654e-04,1.173367817567245709e-08,1.234358309866399103e-03,1.023231013382435583e-04,4.949581114311390387e-08,4.000000000000000000e+00,2.998725738144753373e-04,9.522637113798820710e-05,1.036808837390167364e-03,1.975377387980560876e-04,1.578399412684026014e-05,5.852600361017670062e-05,8.674666933183676747e-05,1.359770819367075165e-04,1.869816522759801540e-04,2.422769834596586358e-04,2.998789421541743971e-04,3.729719128678524805e-04,5.801737370584898875e-04
2.685000000000000000e+02,1.959109870742589308e-04,4.423547223908443815e-09,1.237525567678316851e-03,1.020296907844243808e-04,4.879117265797570812e-08,4.000000000000000000e+00,2.979406778586833116e-04,9.388129628983454995e-05,1.041614580604057838e-03,1.959065635270350173e-04,1.541281117319216534e-05,5.801546124906881206e-05,8.608052861166808534e-05,1.345779492611043826e-04,1.851671474813837925e-04,2.401226980319764342e-04,2.979432412784251941e-04,3.709121929136125363e-04,5.786837974445313906e-04
2.710000000000000000e+02,1.941490930918044074e-04,1.075448752081000283e-08,1.240817769004787978e-03,1.017398130528069207e-04,4.804485990839024955e-08,4.000000000000000000e+00,2.958889061446113417e-04,9.240928003899748667e-05,1.046668675912983517e-03,1.941383386042835858e-04,1.500803447689785095e-05,5.736630188254261757e-05,8.527259431428127956e-05,1.330578384211717196e-04,1.831499280874276199e-04,2.378571073556805617e-04,2.957847779651905313e-04,3.690190875809200538e-04,5.774018555363729299e-04
2.735000000000000000e+02,1.925741720113120304e-04,5.648792170779378921e-09,1.243842489290210556e-03,1.014879836328682033e-04,4.738462254770772544e-08,4.000000000000000000e+00,2.940621556441802608e-04,9.108618837844382706e-05,1.051268317278898634e-03,1.925685232191412478e-04,1.473783558999175359e-05,5.685506464833620110e-05,8.453714389899079362e-05,1.316921731575135680e-04,1.813260166339895874e-04,2.358258448581825452e-04,2.938345432350376613e-04,3.673066778628183635e-04,5.761219940307696656e-04
2.760000000000000000e+02,1.908681925262653730e-04,2.747270306818377264e-09,1.247006804821252333e-03,1.012485326660723191e-04,4.668193228527621552e-08,4.000000000000000000e+00,2.921167251923376920e-04,8.961965986019305389e-05,1.056138612294986933e-03,1.908654452559585644e-04,1.437931671372706309e-05,5.610127083770959696e-05,8.372239235317849315e-05,1.301657275898635056e-04,1.794004996286362305e-04,2.336494027505556150e-04,2.918564789383155532e-04,3.654250574877049231e-04,5.745843974489752608e-04
2.785000000000000000e+02,1.893953996241910776e-04,3.534670396292072100e-10,1.249836659571926635e-03,1.010159502580933579e-04,4.607483960535263525e-08,4.000000000000000000e+00,2.904113498822844626e-04,8.837944936609771975e-05,1.060441259947735504e-03,1.893950461571514501e-04,1.415416996607912605e-05,5.565833617718086843e-05,8.308902544056864130e-05,1.288718135060462112e-04,1.777457454640032843e-04,2.317613878626632981e-04,2.900570705593610659e-04,3.639031512136213248e-04,5.733280476919088093e-04
2.810000000000000000e+02,1.877633916368568942e-04,1.810004157562465905e-09,1.252880804794954256e-03,1.007970881694794527e-04,4.541514422242154081e-08,4.000000000000000000e+00,2.885604798063363605e-04,8.696630346737744155e-05,1.065117413158097335e-03,1.877615816326993266e-04,1.379797954473831138e-05,5.490755369800426360e-05,8.227025913123863963e-05,1.273950067459038936e-04,1.758878866009516229e-04,2.296781891952117760e-04,2.881716494566365712e-04,3.620312277838969592e-04,5.718831305559898739e-04
2.835000000000000000e+02,1.863387256033697918e-04,1.621886375236543001e-09,1.255681244771689057e-03,1.005982299835780816e-04,4.484212453531680756e-08,4.000000000000000000e+00,2.869369555869479005e-04,8.574049561979171026e-05,1.069342519168319265e-03,1.863371037169945621e-04,1.356864719466670882e-05,5.440311918951340291e-05,8.160585647420238011e-05,1.261109266837058150e-04,1.742796522005420567e-04,2.278598181534489486e-04,2.864156449040012827e-04,3.605296521920492306e-04,5.706121126821607666e-04
2.860000000000000000e+02,1.847739259837722183e-04,1.271825204890825914e-08,1.258553742384757763e-03,1.004195830016301556e-04,4.422549637367780269e-08,4.000000000000000000e+00,2.851935089854023739e-04,8.435434298214206268e-05,1.073779816400985626e-03,1.847612077317233178e-04,1.327642192646904002e-05,5.370505193886486564e-05,8.075147950962970229e-05,1.247125918391617390e-04,1.724819467841130413e-04,2.258525397828631742e-04,2.846551466533970317e-04,3.591008818083270423e-04,5.694903350583831354e-04
2.885000000000000000e+02,1.834447815704839783e-04,9.410034381054901049e-09,1.261185631880602700e-03,1.002494703658668971e-04,4.370194419407941366e-08,4.000000000000000000e+00,2.836942519363508755e-04,8.319531120461708118e-05,1.077740850310118749e-03,1.834353715361029303e-04,1.311334559792808596e-05,5.324765309577694257e-05,8.013184056423317643e-05,1.235069420182020839e-04,1.709614689925767809e-04,2.241255329782645088e-04,2.830618727737812851e-04,3.579229745811194664e-04,5.681739120390155414e-04
2.910000000000000000e+02,1.819730533401743870e-04,9.474251626801115199e-09,1.263971666884068385e-03,1.000976413769597760e-04,4.313372995117639981e-08,4.000000000000000000e+00,2.820706947171341765e-04,8.187541196321461098e-05,1.081998613543893890e-03,1.819635790885475873e-04,1.282325903245449178e-05,5.269035712084652458e-05,7.936515763931088958e-05,1.221354250391874622e-04,1.692819146589567229e-04,2.223207356175919047e-04,2.814471636457814324e-04,3.564894539090235218e-04,5.668261488199620880e-04
2.935000000000000000e+02,1.807109139908732976e-04,3.393115532571238931e-09,1.266455819779940426e-03,9.995605378330092261e-05,4.264764712334695852e-08,4.000000000000000000e+00,2.806669677741742202e-04,8.075486020757237501e-05,1.085744905789067048e-03,1.807075208753407194e-04,1.267848076068517291e-05,5.220711656979315545e-05,7.869504574847949933e-05,1.209403130783677461e-04,1.678638057956888024e-04,2.206931888740683453e-04,2.800437607180152207e-04,3.552798617850213940e-04,5.656984111402344915e-04
2.960000000000000000e+02,1.793165443966999767e-04,2.831228693108329788e-09,1.269068165048539004e-03,9.983268179689648960e-05,4.212098744913406821e-08,4.000000000000000000e+00,2.791492261935964799e-04,7.948386259980348711e-05,1.089751620651839082e-03,1.793137131680068636e-04,1.249240005265446065e-05,5.159564332519053987e-05,7.786889616926734217e-05,1.195975912203004322e-04,1.662806300257896092e-04,2.189977976461792678e-04,2.785284180358684001e-04,3.540924058249312473e-04,5.650418107763568185e-04
2.985000000000000000e+02,1.781272393041433253e-04,1.645997130857861629e-08,1.271422157991657000e-03,9.971824377510776229e-05,4.167304152370737057e-08,4.000000000000000000e+00,2.778454830792510604e-04,7.840899552903556296e-05,1.093294918687513729e-03,1.781107793328347440e-04,1.241630671182802163e-05,5.111138623854060033e-05,7.714300578679074113e-05,1.184435558879021064e-04,1.648922604133138303e-04,2.175156391082456488e-04,2.772826494863264344e-04,3.530468251611070668e-04,5.642753366950114310e-04
3.010000000000000000e+02,1.767851022417410564e-04,2.413762739525731396e-10,1.273921245072955110e-03,9.962050926431277955e-05,4.117721824070386269e-08,4.000000000000000000e+00,2.764056115060538224e-04,7.716459297742827683e-05,1.097136142831214162e-03,1.767848608654671075e-04,1.232631649195931038e-05,5.042840639002528854e-05,7.626863786652740183e-05,1.171438107739477484e-04,1.633374859159899520e-04,2.158570197037261895e-04,2.758945766631918598e-04,3.519467461037182037e-04,5.636497136615369269e-04
3.035000000000000000e+02,1.756390669272607746e-04,3.635601294624070211e-09,1.276177067447569098e-03,9.952917470193906090e-05,4.075513844792787810e-08,4.000000000000000000e+00,2.751682416291998355e-04,7.610989222532171371e-05,1.100538000520308269e-03,1.756354313259661493e-04,1.221500116729596648e-05,5.001720609702286298e-05,7.548156777974762016e-05,1.159669152826718456e-04,1.620037418156009446e-04,2.143358847940357950e-04,2.746456945290170993e-04,3.508284428903315284e-04,5.629267801736152158e-04
3.060000000000000000e+02,1.743731716829759876e-04,1.376807052380653116e-09,1.278546324693726312e-03,9.945125161367976841e-05,4.029655445030805649e-08,4.000000000000000000e+00,2.738244232966557425e-04,7.492192006929621919e-05,1.104173153010750297e-03,1.743717948759236148e-04,1.204140785321475338e-05,4.942197527900171636e-05,7.459294010067823251e-05,1.147173157049064375e-04,1.605223716253998518e-04,2.127848032781337758e-04,2.733552644393061467e-04,3.497740475211306012e-04,5.618144072460894969e-04
3.085000000000000000e+02,1.732984800796762148e-04,3.733099417987820463e-09,1.280694515058646748e-03,9.937828073782943681e-05,3.990840588033277287e-08,4.000000000000000000e+00,2.726767608175056381e-04,7.392019934184677801e-05,1.107396034978970533e-03,1.732947469802582181e-04,1.208061865383927901e-05,4.886085273304339392e-05,7.387699090893880109e-05,1.136878095674711772e-04,1.592052669010650965e-04,2.114151359017564904e-04,2.722385928351443696e-04,3.488487729648365784e-04,5.610648205550541412e-04
3.110000000000000000e+02,1.720961843181607236e-04,1.750433787052522679e-09,1.282937178110136285e-03,9.932286655701992942e-05,3.948212847797394586e-08,4.000000000000000000e+00,2.714190508751806530e-04,7.277331776114079418e-05,1.110840993791975453e-03,1.720944338843736837e-04,1.191311153943354360e-05,4.832821320102551429e-05,7.299573608816417808e-05,1.125183600259741304e-04,1.577766218309695169e-04,2.099833710146527146e-04,2.711501612862310113e-04,3.478242732047547676e-04,5.599773126422798175e-04
3.135000000000000000e+02,1.710630145074577607e-04,6.573087168145039724e-09,1.284974634644877158e-03,9.926865138467827802e-05,3.911682008011150365e-08,4.000000000000000000e+00,2.703316658921360387e-04,7.179436312277948269e-05,1.113911620137419478e-03,1.710564414202896133e-04,1.177664014162988320e-05,4.785156360556522617e-05,7.227655081187995005e-05,1.115173744607172182e-04,1.565595929548613350e-04,2.086982334671529180e-04,2.699775646311924080e-04,3.468968986102032503e-04,5.594096435221261815e-04
3.160000000000000000e+02,1.698681430190582058e-04,4.504279440636192124e-09,1.287161630983853916e-03,9.923582014581091887e-05,3.870293401275495102e-08,4.000000000000000000e+00,2.691039631648691247e-04,7.063232287324728697e-05,1.117293487964795629e-03,1.698636387396175635e-04,1.156256868303097267e-05,4.710490530453243137e-05,7.136446945101959215e-05,1.103469698481673015e-04,1.551362724742019468e-04,2.072783326145196975e-04,2.687373961316890411e-04,3.460141415289502459e-04,5.587207514340042846e-04
3.185000000000000000e+02,1.688524675765374272e-04,5.085185010600079618e-09,1.289125599329807694e-03,9.920052418532722318e-05,3.835189980532930902e-08,4.000000000000000000e+00,2.680529917618646504e-04,6.965194339121020400e-05,1.120273131753270375e-03,1.688473823915268273e-04,1.146253052000658029e-05,4.659662303463122323e-05,7.067411907202191738e-05,1.092989775972323012e-04,1.539359688906882838e-04,2.060104533207590921e-04,2.677970174266052546e-04,3.451673825527001947e-04,5.581803283848678267e-04
3.210000000000000000e+02,1.677091718797581372e-04,1.649608824764897580e-09,1.291223029449234264e-03,9.917729733517079670e-05,3.796250263930314018e-08,4.000000000000000000e+00,2.668864692149289339e-04,6.853187454458734050e-05,1.123513857569476181e-03,1.677075222709333816e-04,1.134325858272411935e-05,4.605866154367635744e-05,6.978055832390217940e-05,1.081470998855133057e-04,1.525921562821321248e-04,2.046632420947740259e-04,2.666844813907011695e-04,3.440278023851055201e-04,5.574266206269318713e-04
3.235000000000000000e+02,1.667580706728213598e-04,7.704945109764965609e-09,1.293117996855898920e-03,9.915609526041348697e-05,3.764018536181388970e-08,4.000000000000000000e+00,2.659141659332348332e-04,6.760197541240787285e-05,1.126359926183077668e-03,1.667503657277115848e-04,1.123574304078070361e-05,4.554358291373527352e-05,6.897947124803503825e-05,1.072022434274590521e-04,1.514429139513729207e-04,2.034654859204473843e-04,2.657760498926377756e-04,3.430904659660746953e-04,5.568186309436713808e-04
3.260000000000000000e+02,1.657239769468521365e-04,1.498575685224984564e-09,1.295073067620261271e-03,9.914413436000788600e-05,3.729399591307606449e-08,4.000000000000000000e+00,2.648681113068600225e-04,6.657984258684425047e-05,1.129349090673409080e-03,1.657224783711669076e-04,1.106820335591530271e-05,4.493879210498621241e-05,6.813276587672344111e-05,1.061395232850737957e-04,1.502976627642426581e-04,2.021529572262916244e-04,2.648175681617984611e-04,3.422925942430112521e-04,5.562500095265081584e-04
3.285000000000000000e+02,1.648334232536926723e-04,1.310224532583394620e-09,1.296835202143990003e-03,9.913504258398975243e-05,3.699781408966046746e-08,4.000000000000000000e+00,2.639684658376823976e-04,6.569838066970291987e-05,1.132001778890297412e-03,1.648321130291600977e-04,1.092817559561310058e-05,4.442678191246681260e-05,6.743708651873316182e-05,1.052127167466197191e-04,1.492154127726515764e-04,2.010499026863885475e-04,2.639723296697437196e-04,3.414219321194038076e-04,5.557762634464171467e-04
3.310000000000000000e+02,1.638036594650691584e-04,2.803623927521309158e-10,1.298737917098895635e-03,9.913956307713878981e-05,3.666029182127432014e-08,4.000000000000000000e+00,2.629432225422079347e-04,6.466409638793036861e-05,1.134934257633826368e-03,1.638033791026764058e-04,1.073079586542821111e-05,4.377316568136031675e-05,6.661580554919813179e-05,1.041439436000318329e-04,1.480105046696342491e-04,1.998322244144186551e-04,2.629712360076060635e-04,3.406396443338527143e-04,5.549149764100957819e-04
3.335000000000000000e+02,1.630529951983739967e-04,6.497243604565214870e-10,1.300298590913910547e-03,9.913653588259783902e-05,3.641433198996260430e-08,4.000000000000000000e+00,2.621895310809718629e-04,6.391645931577615773e-05,1.137245595715536631e-03,1.630523454740135292e-04,1.060918525305382786e-05,4.337718847103019305e-05,6.599469472089619952e-05,1.033375081671652926e-04,1.471345559393258157e-04,1.989194591803674327e-04,2.622644260113933252e-04,3.401295318368836645e-04,5.544985704755933621e-04
3.360000000000000000e+02,1.620500492958347840e-04,4.255177163198987788e-09,1.302134232175513554e-03,9.915069998710484417e-05,3.609107978471536757e-08,4.000000000000000000e+00,2.612007492829396282e-04,6.289934930872993985e-05,1.140084182879678824e-03,1.620457941186715756e-04,1.045635980754797945e-05,4.272340131209853326e-05,6.516044126860509047e-05,1.022780785952902006e-04,1.459521559602996619e-04,1.977578898395596053e-04,2.613626263060951031e-04,3.392663506149335849e-04,5.543551957606266496e-04
3.385000000000000000e+02,1.612534678192413897e-04,8.849884933117601219e-10,1.303719399872564806e-03,9.916156242869941957e-05,3.583569634703196585e-08,4.000000000000000000e+00,2.604150302479408229e-04,6.209190539054197015e-05,1.142465932053323471e-03,1.612525828307480671e-04,1.049620068220261379e-05,4.219878892402591832e-05,6.449893792718569769e-05,1.014470134457984361e-04,1.450409003845921137e-04,1.968672009225466506e-04,2.605739654537909153e-04,3.386209609275847706e-04,5.538001858931880126e-04
3.410000000000000000e+02,1.603017726674466623e-04,3.850365400743332202e-09,1.305480525647007397e-03,9.918588066502555733e-05,3.553449724362244702e-08,4.000000000000000000e+00,2.594876533324721925e-04,6.111589200242110499e-05,1.145178752979560816e-03,1.602979223020459070e-04,1.031986656286142797e-05,4.159657480602530031e-05,6.362106273321287717e-05,1.004449373163723613e-04,1.439380805268880310e-04,1.957668840080591327e-04,2.597415593231418578e-04,3.380479220518172335e-04,5.526630847039495876e-04
3.435000000000000000e+02,1.595609200868642794e-04,4.571016298663048096e-09,1.306967955902202686e-03,9.920475174026863391e-05,3.530126998681503183e-08,4.000000000000000000e+00,2.587656718271329269e-04,6.035616834659564549e-05,1.147407035815338353e-03,1.595563490705656268e-04,1.035131958634715222e-05,4.104320257193714330e-05,6.297312854049467654e-05,9.964961321168353296e-05,1.430738660302671023e-04,1.948184867286449141e-04,2.591055983738680128e-04,3.373536406749208646e-04,5.525386974822125985e-04
3.460000000000000000e+02,1.586455992238279295e-04,1.250781403660402349e-09,1.308648867140664107e-03,9.923626959999022395e-05,3.501626335720937312e-08,4.000000000000000000e+00,2.578818688238181805e-04,5.940932962383770554e-05,1.150003267916836205e-03,1.586443484424242679e-04,1.015792905644860403e-05,4.042580045659433175e-05,6.218778912809866052e-05,9.867913267119656059e-05,1.420182090022033424e-04,1.937295816935764056e-04,2.582789380251239615e-04,3.366894294718039736e-04,5.525089789953469780e-04
3.485000000000000000e+02,1.579166683369818101e-04,2.386889444633492943e-09,1.310102954967284341e-03,9.926370078701636306e-05,3.479095643258661776e-08,4.000000000000000000e+00,2.571803691239981596e-04,5.865296754996544707e-05,1.152186286630302531e-03,1.579142814475371708e-04,9.977270249549636432e-06,3.992386699781847896e-05,6.154623806633995346e-05,9.794983746924139562e-05,1.412069380315310340e-04,1.928756736250722664e-04,2.576738859667449390e-04,3.361426230354885923e-04,5.521865211887194355e-04
3.510000000000000000e+02,1.570275468197618470e-04,7.789892981820445763e-10,1.311719694367667350e-03,9.930348217363086435e-05,3.451883203204113118e-08,4.000000000000000000e+00,2.563310289933926978e-04,5.772406464613098265e-05,1.154692147547905449e-03,1.570267678304636770e-04,9.828131812167087165e-06,3.932366801086463080e-05,6.070476814581584203e-05,9.700561516220102866e-05,1.401831779038195474e-04,1.919043912882835781e-04,2.568575779513138525e-04,3.354589274583854403e-04,5.517067092210030041e-04
3.535000000000000000e+02,1.563299878210109434e-04,4.492858676220217264e-09,1.313098584491364336e-03,9.933819544636378134e-05,3.430714216665738820e-08,4.000000000000000000e+00,2.556681832673747112e-04,5.699179237464716203e-05,1.156768596670353392e-03,1.563254949623347275e-04,9.674375602441717814e-06,3.883732364106006531e-05,6.009477622810057915e-05,9.629708844323064758e-05,1.393792247276939681e-04,1.910986513333070647e-04,2.562259638961802738e-04,3.349087454624899950e-04,5.512498891745260757e-04
3.560000000000000000e+02,1.554723607791569341e-04,4.076845880024621743e-10,1.314659143176757049e-03,9.938491155561962490e-05,3.404901561116267105e-08,4.000000000000000000e+00,2.548572723347765725e-04,5.608744922353730916e-05,1.159186782397600033e-03,1.554719530945689412e-04,9.534219217241097615e-06,3.827587168119598292e-05,5.931073897220421524e-05,9.532290971658382184e-05,1.383704908092641805e-04,1.901391673220295263e-04,2.554335692547141730e-04,3.343141523678241933e-04,5.505868856209315603e-04
3.585000000000000000e+02,1.548078886772220311e-04,1.275672238433827396e-10,1.315998008231543566e-03,9.942490277964933793e-05,3.385079368944187849e-08,4.000000000000000000e+00,2.542327914568713555e-04,5.538298589757269317e-05,1.161190119554321616e-03,1.548077611099981841e-04,9.326352708376138692e-06,3.779802743711140680e-05,5.869085745399923765e-05,9.461207056866832168e-05,1.376071681742799344e-04,1.893990476192089847e-04,2.549101641638038722e-04,3.338494517838418857e-04,5.503961031584110467e-04
3.610000000000000000e+02,1.539995192710817413e-04,2.070195792329674174e-09,1.317477000896595356e-03,9.947625157030635598e-05,3.361137656220315976e-08,4.000000000000000000e+00,2.534757708413880838e-04,5.452326770077538535e-05,1.163477481625513560e-03,1.539974490752894158e-04,9.108417462640312792e-06,3.712513164648028496e-05,5.793923110453186911e-05,9.376056944926756270e-05,1.366915054528038077e-04,1.884940534300124911e-04,2.542556243435191562e-04,3.333330536037279576e-04,5.502431594601884992e-04
3.635000000000000000e+02,1.533749940393120033e-04,1.086509357181519423e-09,1.318727194975607064e-03,9.952059554985110247e-05,3.342823773515602766e-08,4.000000000000000000e+00,2.528955895891631328e-04,5.385439848946090079e-05,1.165352200936295088e-03,1.533739075299548281e-04,8.969894723106189874e-06,3.663794886232818199e-05,5.735566694517700559e-05,9.309568797360740638e-05,1.359682657552551332e-04,1.878055614400923423e-04,2.537710178530077753e-04,3.329156973685028762e-04,5.498354511196158756e-04
3.660000000000000000e+02,1.525950913069123603e-04,2.149626548121957853e-09,1.320324822486332187e-03,9.957679537893249948e-05,3.320080006890269886e-08,4.000000000000000000e+00,2.521718866858448462e-04,5.301829592797986082e-05,1.167729731179419908e-03,1.525929416803642252e-04,8.804207387470346522e-06,3.600291494217128008e-05,5.662906918526890583e-05,9.225211051604311841e-05,1.350850400403116544e-04,1.868843076645986402e-04,2.531265296033114029e-04,3.323573831392322847e-04,5.493145058959536748e-04
3.685000000000000000e+02,1.519916707222222307e-04,3.687724246575365837e-09,1.321964797376359727e-03,9.962518091434560674e-05,3.302664464114852084e-08,4.000000000000000000e+00,2.516168516365678239e-04,5.236648980787662400e-05,1.169973126654137415e-03,1.519879829979756548e-04,8.738838647027366140e-06,3.552911149635750067e-05,5.608480270607181897e-05,9.158949753752710797e-05,1.344052785638482966e-04,1.862293570790402952e-04,2.526674812411662053e-04,3.319116910290205186e-04,5.487798029818168879e-04
3.710000000000000000e+02,1.512547614220626608e-04,2.731944740765186527e-10,1.323760078921511468e-03,9.968428204442519869e-05,3.281495893955759817e-08,4.000000000000000000e+00,2.509390434664878324e-04,5.157047937763746212e-05,1.172505317499448725e-03,1.512544882275885919e-04,8.573602904764736823e-06,3.499716600293264958e-05,5.539128859868993433e-05,9.078766086854291061e-05,1.335679188938755581e-04,1.853938363459847684e-04,2.520584923950962048e-04,3.313792014797240447e-04,5.485041991003458076e-04
3.735000000000000000e+02,1.506914254148360871e-04,7.355371589118807033e-10,1.325332682581706247e-03,9.973588564539548763e-05,3.265515257902651388e-08,4.000000000000000000e+00,2.504273110602315612e-04,5.095553976944059945e-05,1.174641257166870187e-03,1.506906898776771834e-04,8.361058404494553495e-06,3.449916828872686959e-05,5.482338113412511490e-05,9.021486502526214111e-05,1.329283829233498062e-04,1.847790606097415237e-04,2.516776425134290810e-04,3.311272534716430509e-04,5.480751663391414353e-04
3.760000000000000000e+02,1.500014100824954703e-04,3.083005445381382336e-09,1.327025858123037595e-03,9.979648201034254653e-05,3.245976084837760916e-08,4.000000000000000000e+00,2.497978920928380303e-04,5.020492807215292373e-05,1.177024448040542206e-03,1.499983270770500782e-04,8.212457350468703367e-06,3.394474835339204410e-05,5.414320048507830673e-05,8.945272980522030854e-05,1.321426657542018449e-04,1.840808676057069902e-04,2.511648973351191970e-04,3.305697012285544020e-04,5.480681821285669731e-04
3.785000000000000000e+02,1.494637486821893664e-04,6.912074934836365330e-10,1.328514904497831708e-03,9.984937240127195516e-05,3.230930933906056304e-08,4.000000000000000000e+00,2.493131210834613216e-04,4.961437628091741126e-05,1.179051155815642260e-03,1.494630574746958894e-04,8.047211578787760201e-06,3.352651748898738193e-05,5.356718407402756311e-05,8.884737168679876897e-05,1.315350776255543746e-04,1.835010355848835407e-04,2.507916759758541136e-04,3.301649138519536695e-04,5.479378648415233425e-04
3.810000000000000000e+02,1.487583655493172712e-04,3.201319974443010859e-10,1.330177910778700167e-03,9.991613311073511831e-05,3.211228497670643329e-08,4.000000000000000000e+00,2.486744986600523759e-04,4.884223243858215287e-05,1.181419545229382868e-03,1.487580454173198356e-04,7.881317151558539768e-06,3.290952224754570488e-05,5.288619657047016883e-05,8.810286227192395177e-05,1.307514095337752955e-04,1.827133565279745529e-04,2.502112005689077485e-04,3.296302150251895755e-04,5.476514980448179710e-04
3.835000000000000000e+02,1.482177323584244681e-04,1.659524044045232569e-09,1.331605440684584772e-03,9.997014862160229578e-05,3.196252680089880232e-08,4.000000000000000000e+00,2.481878809800267503e-04,4.824758373682217231e-05,1.183387708326160250e-03,1.482160728343804321e-04,7.681579124946668949e-06,3.243840369522702399e-05,5.237363107486302255e-05,8.753665814771575287e-05,1.301533771075627185e-04,1.820648141568896486e-04,2.497580975812415251e-04,3.292597617606429945e-04,5.474425945945909922e-04
3.860000000000000000e+02,1.475390704969003889e-04,1.891226984100094499e-09,1.333207672456700665e-03,1.000383732981692249e-04,3.177545345523319266e-08,4.000000000000000000e+00,2.475774437950696138e-04,4.750069719873116405e-05,1.185668601959800330e-03,1.475371792699162882e-04,7.330565088539302646e-06,3.182506258303075908e-05,5.164840080003406890e-05,8.677399951643072640e-05,1.293929049517657964e-04,1.813201951079127417e-04,2.492632477786777315e-04,3.287318683300821209e-04,5.473257928451848858e-04
3.885000000000000000e+02,1.470379975210697146e-04,2.727978012219108810e-09,1.334618351905128607e-03,1.000966743820519092e-04,3.163951693735262826e-08,4.000000000000000000e+00,2.471346719031216103e-04,4.694132313901780548e-05,1.187580354384058920e-03,1.470352695430575017e-04,7.195411859682537133e-06,3.142092164963269826e-05,5.111990177609937350e-05,8.621472531322363743e-05,1.288270354527529889e-04,1.807704850102039473e-04,2.489109501991648211e-04,3.283637595498570109e-04,5.471748117155883972e-04
3.910000000000000000e+02,1.464451133992825159e-04,1.472121222956060960e-10,1.336108867498778021e-03,1.001613530309839682e-04,3.147846787952610289e-08,4.000000000000000000e+00,2.466064664302664976e-04,4.628376036829854776e-05,1.189663754099495614e-03,1.464449661871602222e-04,7.039728574689446083e-06,3.087914353563277485e-05,5.050017599942204817e-05,8.553907072564744766e-05,1.281676761458461211e-04,1.801288568914248892e-04,2.485070841585035957e-04,3.278875065549089265e-04,5.470705107179735325e-04
3.935000000000000000e+02,1.459865974419117466e-04,6.009177188105590567e-10,1.337403797743766257e-03,1.002186423063163105e-04,3.135586289838815980e-08,4.000000000000000000e+00,2.462052397482280435e-04,4.576795513559543617e-05,1.191417200301854483e-03,1.459859965241929228e-04,6.892353153863376516e-06,3.040738390634791316e-05,4.998451385598796031e-05,8.503956221640472158e-05,1.276652510103917575e-04,1.796132877922784418e-04,2.482060041125184330e-04,3.275801589630941571e-04,5.469551860559473521e-04
3.960000000000000000e+02,1.453795954973182097e-04,3.383870352561684397e-09,1.338864917463819266e-03,1.002857144458920205e-04,3.119245130888686347e-08,4.000000000000000000e+00,2.456653099432102574e-04,4.509388105142618920e-05,1.193485321966500975e-03,1.453762116269656382e-04,6.755103074553227558e-06,2.992637653709595466e-05,4.935384327771663750e-05,8.436108585454909754e-05,1.270032901435174917e-04,1.789720529699435154e-04,2.477634976598181598e-04,3.271128445765229841e-04,5.466682878114790135e-04
3.985000000000000000e+02,1.449179583922322154e-04,6.660446301414568338e-10,1.340103449186203464e-03,1.003462863580802784e-04,3.107059185043059435e-08,4.000000000000000000e+00,2.452642447503124937e-04,4.457167203415193703e-05,1.195185490793971303e-03,1.449172923476020679e-04,6.575273255837689787e-06,2.952178899132379313e-05,4.884721030052242044e-05,8.384677741846804412e-05,1.264898435907845496e-04,1.784851977727260758e-04,2.474919590713706803e-04,3.267888731090010622e-04,5.465605961039994663e-04
4.010000000000000000e+02,1.442922009436799831e-04,3.481151860488320007e-09,1.341505553049348719e-03,1.004091602881330612e-04,3.090223872293932910e-08,4.000000000000000000e+00,2.447013612318130714e-04,4.388304065554692198e-05,1.197213352105668763e-03,1.442887197918195027e-04,6.403430252532375044e-06,2.897544156417825387e-05,4.822293271868444652e-05,8.314844992225243320e-05,1.258087514005693549e-04,1.778054880724393529e-04,2.470835399716686618e-04,3.263496876691554809e-04,5.462440506412096332e-04
4.035000000000000000e+02,1.438522592273507711e-04,3.775512571178308852e-09,1.342710355506947445e-03,1.004689639077641951e-04,3.078748519351252716e-08,4.000000000000000000e+00,2.443212231351149662e-04,4.338329531958657606e-05,1.198858096279596620e-03,1.438484837147795982e-04,6.297478692580024922e-06,2.853787775698790740e-05,4.772898696108744974e-05,8.263800695408561321e-05,1.253497244834072080e-04,1.773184893907623835e-04,2.467610126675289905e-04,3.260766514777947386e-04,5.459134928543290469e-04
4.060000000000000000e+02,1.432798006175964247e-04,5.386636397803605116e-09,1.344115975608554990e-03,1.005394767774865037e-04,3.063728765570893078e-08,4.000000000000000000e+00,2.438192773950829148e-04,4.274032384010992096e-05,1.200836174990958620e-03,1.432744139811986163e-04,6.159929747997871415e-06,2.802309739533345254e-05,4.710323915242327385e-05,8.199630657537297683e-05,1.247588289890971358e-04,1.767175478193482431e-04,2.463730969255549649e-04,3.257059249124296036e-04,5.456784264072781550e-04
4.085000000000000000e+02,1.429141625603043636e-04,3.282035506178804860e-09,1.345238032748673684e-03,1.005938837624397120e-04,3.054358731072434490e-08,4.000000000000000000e+00,2.435080463227440621e-04,4.232027879786465165e-05,1.202323870188369212e-03,1.429108805247981744e-04,6.082379559337061153e-06,2.763134612575390630e-05,4.666653464836543271e-05,8.157379304654234866e-05,1.243606998918227831e-04,1.763313798911175356e-04,2.461361787349430137e-04,3.253911457587913372e-04,5.453695246582720979e-04
4.110000000000000000e+02,1.423748131987617629e-04,9.836027223768233711e-10,1.346525097641936095e-03,1.006595687246957552e-04,3.040293620922405034e-08,4.000000000000000000e+00,2.430343819234575316e-04,4.171524447406600776e-05,1.204150284443174278e-03,1.423738295960393801e-04,6.064757806657340323e-06,2.713185354180650002e-05,4.609306245748552745e-05,8.096966754330369147e-05,1.237617468306855201e-04,1.757629425142180006e-04,2.457068104364581182e-04,3.250548378556131451e-04,5.451432815772083761e-04
4.135000000000000000e+02,1.420080535613316662e-04,2.706504191387669989e-10,1.347603893493316395e-03,1.007152149392666216e-04,3.030984179654072799e-08,4.000000000000000000e+00,2.427232685005983014e-04,4.129283862206504466e-05,1.205595839931984702e-03,1.420077829109125164e-04,5.987073340702203113e-06,2.673674032068222903e-05,4.566876003450958202e-05,8.055199252271320887e-05,1.233386276168081512e-04,1.753910747016176690e-04,2.454605610186679074e-04,3.247596878115344924e-04,5.448435103893035621e-04
4.160000000000000000e+02,1.414834567196965407e-04,1.784279989245993978e-10,1.348851665568749289e-03,1.007799284432237967e-04,3.017416250237554684e-08,4.000000000000000000e+00,2.422633851629203239e-04,4.070352827647274400e-05,1.207368208849052748e-03,1.414832782916976295e-04,5.847554683130763009e-06,2.628067376907580589e-05,4.514596395314331568e-05,7.996266737093681097e-05,1.227513734313248075e-04,1.748018786763115161e-04,2.450462573346683971e-04,3.243027642062478160e-04,5.447243990871781377e-04
4.185000000000000000e+02,1.411343031942029062e-04,1.634775766292372791e-09,1.349861958007427020e-03,1.008335679392675840e-04,3.008629996147607985e-08,4.000000000000000000e+00,2.419678711334704766e-04,4.030073525493532217e-05,1.208727654813224195e-03,1.411326684184366245e-04,5.793351530881057014e-06,2.595362972688999492e-05,4.471466890940232753e-05,7.953038945228516499e-05,1.223710045803980974e-04,1.744464120535379949e-04,2.448876620107684715e-04,3.240782861787177638e-04,5.447706237748534694e-04
4.210000000000000000e+02,1.406202412971735590e-04,2.494356742075495431e-09,1.351080156127059360e-03,1.008992474869425715e-04,2.995471040590660515e-08,4.000000000000000000e+00,2.415194887841161440e-04,3.972099381023098746e-05,1.210459914829885774e-03,1.406177469404314888e-04,5.654252256762547170e-06,2.548414523004910212e-05,4.418648653107735519e-05,7.895167429960350933e-05,1.217802604095612814e-04,1.739685323562177957e-04,2.445019678785816390e-04,3.238061044941587105e-04,5.445850554199917204e-04
4.235000000000000000e+02,1.402894123063888306e-04,1.682076998046193315e-09,1.352076721014913155e-03,1.009530031313924509e-04,2.987262804651888345e-08,4.000000000000000000e+00,2.412424154377812815e-04,3.933640917499637971e-05,1.211787308708524216e-03,1.402877302293907970e-04,5.574618630865559237e-06,2.516779011132219530e-05,4.380604834134794025e-05,7.854913608640682872e-05,1.214182059824445972e-04,1.736539042385990223e-04,2.442353870326709219e-04,3.234908637042335756e-04,5.442486146642230545e-04
4.260000000000000000e+02,1.398116452349006046e-04,1.306280549774627333e-09,1.353223818405271039e-03,1.010159053990043938e-04,2.975150928687030912e-08,4.000000000000000000e+00,2.408275506339049984e-04,3.879573983589621085e-05,1.213412173170370489e-03,1.398103389543508385e-04,5.450110974573233699e-06,2.476665729901050128e-05,4.329144612186474033e-05,7.798085048751530221e-05,1.208812129439055746e-04,1.731808447562403471e-04,2.438662872958884944e-04,3.231191601776318132e-04,5.439666182250837588e-04
4.285000000000000000e+02,1.395049048433481820e-04,2.170731122448270498e-10,1.354154850160890679e-03,1.010677228489847431e-04,2.967630307723083407e-08,4.000000000000000000e+00,2.405726276923329386e-04,3.843718199436343887e-05,1.214649945317542497e-03,1.395046877702359298e-04,5.405782486698779499e-06,2.448760904280548805e-05,4.292020770355874782e-05,7.761643817624172016e-05,1.205373129855373098e-04,1.728926233798173408e-04,2.436992728062609245e-04,3.229204592952664024e-04,5.436667509988466016e-04
4.310000000000000000e+02,1.390454861291211372e-04,4.897146239056265907e-10,1.355259317532290109e-03,1.011290886083666702e-04,2.956073977564249449e-08,4.000000000000000000e+00,2.401745747374878074e-04,3.791639752075446701e-05,1.216213831403169026e-03,1.390449964144972229e-04,5.247968507801787609e-06,2.406398411883613894e-05,4.244484059229076316e-05,7.704556453405019521e-05,1.200383025210517663e-04,1.724330983560327306e-04,2.433803992830685674e-04,3.227100631026190284e-04,5.432635801202745102e-04
4.335000000000000000e+02,1.387478848786668866e-04,1.296060989929968237e-09,1.356145449121230664e-03,1.011797291213279988e-04,2.948831314336909735e-08,4.000000000000000000e+00,2.399276139999948854e-04,3.756815575733888778e-05,1.217397564242563750e-03,1.387465888176769651e-04,5.189065403751615504e-06,2.378007232694902181e-05,4.208754796084285043e-05,7.668489958713367984e-05,1.196954517371173700e-04,1.721317919411108159e-04,2.432438561996603805e-04,3.224957039353256198e-04,5.430999172040521959e-04
4.360000000000000000e+02,1.383123364720277571e-04,3.274606526387211930e-09,1.357203837335674724e-03,1.012397741240689627e-04,2.937979428504392732e-08,4.000000000000000000e+00,2.395521105960967062e-04,3.707256234795879436e-05,1.218891500863646940e-03,1.383090618655013625e-04,5.156789011775891035e-06,2.340663737535008572e-05,4.160544563391184415e-05,7.618276462505754829e-05,1.192116510186515792e-04,1.716737174719420544e-04,2.429380913104201597e-04,3.221275804680156282e-04,5.429243368700837702e-04
4.385000000000000000e+02,1.380394724332642867e-04,4.874175268055599098e-10,1.358058589200066002e-03,1.012893860100217699e-04,2.931443566794112501e-08,4.000000000000000000e+00,2.393288584432860431e-04,3.675008642324251683e-05,1.220019116766801661e-03,1.380389850157374824e-04,5.086231630121397047e-06,2.316338888143389921e-05,4.128358910651850174e-05,7.584059996403990766e-05,1.188964742860541644e-04,1.714233676218882008e-04,2.427996303465100190e-04,3.219132271411598366e-04,5.427181087236333714e-04
4.410000000000000000e+02,1.376377441041660846e-04,7.606314426557574408e-10,1.359051458031695263e-03,1.013462537150542844e-04,2.921521174416005629e-08,4.000000000000000000e+00,2.389839978192203826e-04,3.629149038911180021e-05,1.221413713927529260e-03,1.376369834727234336e-04,5.003123971357050045e-06,2.280084437424091535e-05,4.082313699262182132e-05,7.534623754704923072e-05,1.184280886399031687e-04,1.710623608143867604e-04,2.425361981052090866e-04,3.216382502077340475e-04,5.424414670558683248e-04
4.435000000000000000e+02,1.373804015232582077e-04,6.057939156077092275e-10,1.359852688741934081e-03,1.013933958447234377e-04,2.915399544361642577e-08,4.000000000000000000e+00,2.387737973679816589e-04,3.598700567853477001e-05,1.222472287218675981e-03,1.373797957293426068e-04,4.897024332202798789e-06,2.258056431520677398e-05,4.049553297803700055e-05,7.503437347087000696e-05,1.181331351608190083e-04,1.708090135942313557e-04,2.423871903729200329e-04,3.215132186825456467e-04,5.421814298644479432e-04
4.460000000000000000e+02,1.369566890824432679e-04,2.548232976580233968e-09,1.360836691639128815e-03,1.014510315540102065e-04,2.904944648779781804e-08,4.000000000000000000e+00,2.384077206364534744e-04,3.550565752843306134e-05,1.223880002556685439e-03,1.369541408494666965e-04,4.785916118743826658e-06,2.225880800630495373e-05,4.000677859733997165e-05,7.451713394222102120e-05,1.176878005340643580e-04,1.703441053290371664e-04,2.420845043196599212e-04,3.211688134052538362e-04,5.419938472986451450e-04
4.485000000000000000e+02,1.366835761959551174e-04,5.761404906575740407e-09,1.361611847599129323e-03,1.014957719663521463e-04,2.898379172876122684e-08,4.000000000000000000e+00,2.381793481623072637e-04,3.518780422960297101e-05,1.224928271403174151e-03,1.366778147910485480e-04,4.680134227665637508e-06,2.201046928753567177e-05,3.964492019852690986e-05,7.419909388339048124e-05,1.174044860931043426e-04,1.700743443320953193e-04,2.419336065186690043e-04,3.209898720799695846e-04,5.419349566700867827e-04
4.510000000000000000e+02,1.362752522784128060e-04,2.060571220513433183e-09,1.362572298314539349e-03,1.015530605700386307e-04,2.888396849468698979e-08,4.000000000000000000e+00,2.378283128484514502e-04,3.472219170837417530e-05,1.226297046036126624e-03,1.362731917071922905e-04,4.549538297076109858e-06,2.170281458477661861e-05,3.918728798627823959e-05,7.369482305025082673e-05,1.169419831277010381e-04,1.696809850831536542e-04,2.416290385402713298e-04,3.206807339207072474e-04,5.419911699531369809e-04
4.535000000000000000e+02,1.360290060511978947e-04,3.074530315494906284e-09,1.363352768324730844e-03,1.015994445886634110e-04,2.882633762800171273e-08,4.000000000000000000e+00,2.376284506398612922e-04,3.442956146253448371e-05,1.227323762273532922e-03,1.360259315208823888e-04,4.501765207518092289e-06,2.149393468764915704e-05,3.888714910030161969e-05,7.339113757819429578e-05,1.166880630989139026e-04,1.694245227844396221e-04,2.414929923263681286e-04,3.205288379028642170e-04,5.419310529499567555e-04
4.560000000000000000e+02,1.356875687490108633e-04,1.469378688251550809e-09,1.364231755476145655e-03,1.016510474993857245e-04,2.874405177073993089e-08,4.000000000000000000e+00,2.373386162483965742e-04,3.403652124962513873e-05,1.228544186727134873e-03,1.356860993703226138e-04,4.481375998501704767e-06,2.123652415087658638e-05,3.848989622107463153e-05,7.297704305379333492e-05,1.162937426389898605e-04,1.691166136870918106e-04,2.412524423476552907e-04,3.203343713671811198e-04,5.419133603465148752e-04
4.585000000000000000e+02,1.354733023503304501e-04,1.179505718315341583e-10,1.364926754798814626e-03,1.016939320566467918e-04,2.869467146684594198e-08,4.000000000000000000e+00,2.371672344069772418e-04,3.377937029368365831e-05,1.229453452448484203e-03,1.354731843997586144e-04,4.486204705427815958e-06,2.106686832014858325e-05,3.822068657339997672e-05,7.271123765749057258e-05,1.160460873506966560e-04,1.689287534196047731e-04,2.411422213199047751e-04,3.201996845170033165e-04,5.416976102138253797e-04
4.610000000000000000e+02,1.351104205710648980e-04,1.201323404902179393e-09,1.365800307930674796e-03,1.017453633032332775e-04,2.860694470059695961e-08,4.000000000000000000e+00,2.368557838742981619e-04,3.336505726783162054e-05,1.230689887359609925e-03,1.351092192476599952e-04,4.439638284662844135e-06,2.079370840972978492e-05,3.779911983586812531e-05,7.226245435882873913e-05,1.156161780147960453e-04,1.685877849185246982e-04,2.408638486928103254e-04,3.199011967300087879e-04,5.414561796044303418e-04
4.635000000000000000e+02,1.354498556413537193e-04,4.414268264075548969e-10,1.365778181549109514e-03,1.017649333505210536e-04,2.870276505309956922e-08,4.000000000000000000e+00,2.372147889918747865e-04,3.368492229083266574e-05,1.230328325907755795e-03,1.354494142145273123e-04,4.468079174051645815e-06,2.088833154428691510e-05,3.798254285578182100e-05,7.259155602750523096e-05,1.160197545538263914e-04,1.689962919446083057e-04,2.413451275849918208e-04,3.203156480235987017e-04,5.418877662676640236e-04
4.660000000000000000e+02,1.350989882988953036e-04,5.094182489131868579e-09,1.366612044501059860e-03,1.018023735421890954e-04,2.861545989820844045e-08,4.000000000000000000e+00,2.369013618410844126e-04,3.329661475670620820e-05,1.231513056202164502e-03,1.350938941164061603e-04,4.442397939268555459e-06,2.066486257204960510e-05,3.764935573865662931e-05,7.218687549710341969e-05,1.156126897279716669e-04,1.686214968054301658e-04,2.410462425609732288e-04,3.200481427424843052e-04,5.417463321024660380e-04
4.685000000000000000e+02,1.349061548516228292e-04,8.633051045609556926e-10,1.367227130771448513e-03,1.018413033888801293e-04,2.857132169279597471e-08,4.000000000000000000e+00,2.367474582405029585e-04,3.306485146274269998e-05,1.232320975919825711e-03,1.349052915465182609e-04,4.417252732415361342e-06,2.049661587942940683e-05,3.737943795430609671e-05,7.195869306869328804e-05,1.153928229225566725e-04,1.684601597470153627e-04,2.409437150557651420e-04,3.199838519887262351e-04,5.416312097363243285e-04
4.710000000000000000e+02,1.345588007774477777e-04,8.365549138292562752e-10,1.368046900307242752e-03,1.018892506153535156e-04,2.848749025762319778e-08,4.000000000000000000e+00,2.364480513928013069e-04,3.266955016209426206e-05,1.233488099529795028e-03,1.345579642225339491e-04,4.316194280875233923e-06,2.024486015066176100e-05,3.699629441032440346e-05,7.153603682711507522e-05,1.149993470111852366e-04,1.681406254607063929e-04,2.406927482902936663e-04,3.197364031263008849e-04,5.412691254204916305e-04
4.735000000000000000e+02,1.343957524780128594e-04,1.550237351742823174e-10,1.368618158352231549e-03,1.019252567299253341e-04,2.845097624359249453e-08,4.000000000000000000e+00,2.363210092079381800e-04,3.247049574808752524e-05,1.234222405874218663e-03,1.343955974542776911e-04,4.280912598403638434e-06,2.009045872700446732e-05,3.681177689050874269e-05,7.131627962526709353e-05,1.147939343173843619e-04,1.679902054548639738e-04,2.406131579755230523e-04,3.196094480900024356e-04,5.412645635046431890e-04
4.760000000000000000e+02,1.340620171549496121e-04,1.144391923295340412e-09,1.369392138370401600e-03,1.019709249661105555e-04,2.837069398209816195e-08,4.000000000000000000e+00,2.360329421210601540e-04,3.209109218883905658e-05,1.235330121215451934e-03,1.340608727630263194e-04,4.179276019717945434e-06,1.987378249418232851e-05,3.644840344037422812e-05,7.090816126963893882e-05,1.144122443482082404e-04,1.676621732567595336e-04,2.403646812658775782e-04,3.194339279889972126e-04,5.410588647664537265e-04
4.785000000000000000e+02,1.338884869773528140e-04,1.230544858170177131e-09,1.369965322453261473e-03,1.020077365660829210e-04,2.833170526442013509e-08,4.000000000000000000e+00,2.358962235434357486e-04,3.188075041126989305e-05,1.236076835475908740e-03,1.338872564324946376e-04,4.121515326673426936e-06,1.971988952636410239e-05,3.625170430025861234e-05,7.069084656644074403e-05,1.142332902457849551e-04,1.674928594288243189e-04,2.402564982109091851e-04,3.192846080268233627e-04,5.408524730238649554e-04
4.810000000000000000e+02,1.335611901851553075e-04,1.042292876807373108e-09,1.370722842118244711e-03,1.020522263970950185e-04,2.825324843627915703e-08,4.000000000000000000e+00,2.356134165822503261e-04,3.150896378806028898e-05,1.237161651933089404e-03,1.335601478922784902e-04,4.078862927877780998e-06,1.948900729100542140e-05,3.586452019696527053e-05,7.027329300957256097e-05,1.138844287441013613e-04,1.671857589153996322e-04,2.400010366893143689e-04,3.190837604466918980e-04,5.408484145330145999e-04
4.835000000000000000e+02,1.333991784222909947e-04,4.267857145049215162e-10,1.371257132616776576e-03,1.020862254657609004e-04,2.821693823358841387e-08,4.000000000000000000e+00,2.354854038880518951e-04,3.131295295653009430e-05,1.237857954194485554e-03,1.333987516365764783e-04,4.077630481017789032e-06,1.931262690014536539e-05,3.562675516131085798e-05,7.006727289666809123e-05,1.137160489982376303e-04,1.670508091642838031e-04,2.399079933466617947e-04,3.189406510304389555e-04,5.406515562043410052e-04
4.860000000000000000e+02,1.330713306377317529e-04,1.668187580859526869e-09,1.372005383375393640e-03,1.021312962462407836e-04,2.813878071063393546e-08,4.000000000000000000e+00,2.352026268839725229e-04,3.094003439149096925e-05,1.238934052737661806e-03,1.330696624501508964e-04,3.998224648969301038e-06,1.906738510693729843e-05,3.526709397522086777e-05,6.968885955004136014e-05,1.133236143094485510e-04,1.667173656147374428e-04,2.396566300660530257e-04,3.188090704013640223e-04,5.406258808886555117e-04
4.885000000000000000e+02,1.329187625803590384e-04,1.458033968496425822e-09,1.372543389682262093e-03,1.021657767153169637e-04,2.810524337773785726e-08,4.000000000000000000e+00,2.350845392956760020e-04,3.075298586504207469e-05,1.239624627101903109e-03,1.329173045463905489e-04,3.940517936625165009e-06,1.889991100321778518e-05,3.508088641041502188e-05,6.947544807884140008e-05,1.131354208427077081e-04,1.666023370970113172e-04,2.395949954382554893e-04,3.187221174553217431e-04,5.405469072546083926e-04
4.910000000000000000e+02,1.326206717781890803e-04,3.658443057499784991e-09,1.373243037224381683e-03,1.022078194467754422e-04,2.803468093896281257e-08,4.000000000000000000e+00,2.348284912249645360e-04,3.041285233141363816e-05,1.240622365446192657e-03,1.326170133351315772e-04,3.894942085010857965e-06,1.870245325955221047e-05,3.477288447975262066e-05,6.909884758477997132e-05,1.127939286188757808e-04,1.663138630393749557e-04,2.393656004786629508e-04,3.184827408398347142e-04,5.404474007726222263e-04
4.935000000000000000e+02,1.324832608212016033e-04,8.117533170202581542e-10,1.373736953678104554e-03,1.022400668987649941e-04,2.800484567728246758e-08,4.000000000000000000e+00,2.347233277199666109e-04,3.024319392243660922e-05,1.241253692856903032e-03,1.324824490678845861e-04,3.851012353355818507e-06,1.855007841419783419e-05,3.458597783408705253e-05,6.892312347310750194e-05,1.126464839617261277e-04,1.661656611478705740e-04,2.392896858256754174e-04,3.184717817256766162e-04,5.404745499833873805e-04
4.960000000000000000e+02,1.321966621285391508e-04,1.484533812450595414e-09,1.374415084797592701e-03,1.022801701744810909e-04,2.793719068884795449e-08,4.000000000000000000e+00,2.344768323030202418e-04,2.991649195405805990e-05,1.242218422669053631e-03,1.321951775947267026e-04,3.819746699993175067e-06,1.835790696997540100e-05,3.423618283235028167e-05,6.856648227157485548e-05,1.123178559540426321e-04,1.658772923411194766e-04,2.390437301209377837e-04,3.182459059139315844e-04,5.402682650046507088e-04
4.985000000000000000e+02,1.320630357509814659e-04,2.546157605322696191e-09,1.374884011364946139e-03,1.023109526121569236e-04,2.790817643617202335e-08,4.000000000000000000e+00,2.343739883631383895e-04,2.975208313882454227e-05,1.242820975613964565e-03,1.320604895933761549e-04,3.798724832813783962e-06,1.825052023040427349e-05,3.404717257227101574e-05,6.837072696157788724e-05,1.121535361182433139e-04,1.657530231808480121e-04,2.389952587161398045e-04,3.181102754188402698e-04,5.402362883968303249e-04
5.010000000000000000e+02,1.317907223238075213e-04,9.812533741377741627e-10,1.375527944533484065e-03,1.023501271550016913e-04,2.784434301927596637e-08,4.000000000000000000e+00,2.341408494788092126e-04,2.944059516880582995e-05,1.243737222209676625e-03,1.317897410704333935e-04,3.768896070334318786e-06,1.805472008201377521e-05,3.378806484893216196e-05,6.802050908511237943e-05,1.118254795691698650e-04,1.654858716466052276e-04,2.387737668547431844e-04,3.179630616748289180e-04,5.402495969646618637e-04
5.035000000000000000e+02,1.316725571765045284e-04,7.905223877921943259e-10,1.375985569371610982e-03,1.023806359213890935e-04,2.781945692506788140e-08,4.000000000000000000e+00,2.340531930978936219e-04,2.929192125511543491e-05,1.244313012195106399e-03,1.316717666541167438e-04,3.728718148050024659e-06,1.792140890822303370e-05,3.365080135873162875e-05,6.785695935127211080e-05,1.116956501615098962e-04,1.653817894815991349e-04,2.386955863568723216e-04,3.178359928751652041e-04,5.401979781968474894e-04
5.060000000000000000e+02,1.314238472612294152e-04,2.634804295557567962e-09,1.376596605119911540e-03,1.024170781873537460e-04,2.776148553337749258e-08,4.000000000000000000e+00,2.338409254485831611e-04,2.900676907387566921e-05,1.245172757858682179e-03,1.314212124569338555e-04,3.674776789626704782e-06,1.774636626387472431e-05,3.344304597573554587e-05,6.755523288649432250e-05,1.114164301529048102e-04,1.651223379455419075e-04,2.384938674413086921e-04,3.176159131636395266e-04,5.401802651221833439e-04
5.085000000000000000e+02,1.313169227476126684e-04,1.105774202195862081e-09,1.377013740439362883e-03,1.024451461793274038e-04,2.773914217560623870e-08,4.000000000000000000e+00,2.337620689269400722e-04,2.887177656828526459e-05,1.245696817691750160e-03,1.313158169734104843e-04,3.645595420700841191e-06,1.766042994966124182e-05,3.330509008139549552e-05,6.741499283916313934e-05,1.112931219728343458e-04,1.650099048184414498e-04,2.384832799235370138e-04,3.175342711422398040e-04,5.402519479888737630e-04
5.110000000000000000e+02,1.310462033919598281e-04,2.866773327803295907e-10,1.377624332393487770e-03,1.024818197002569001e-04,2.767563079252285693e-08,4.000000000000000000e+00,2.335280230922167147e-04,2.856438369170292795e-05,1.246578129001527915e-03,1.310459167146270495e-04,3.602725960581648185e-06,1.746905914328300544e-05,3.305677245135535842e-05,6.709468588050307349e-05,1.109687084567003942e-04,1.647160425899378154e-04,2.382944918447624607e-04,3.173219728603284494e-04,5.401233165423139455e-04
5.135000000000000000e+02,1.309152056349357043e-04,5.432966610651659402e-10,1.378031854514050712e-03,1.025078258757526866e-04,2.764664543221112985e-08,4.000000000000000000e+00,2.334230315106883909e-04,2.840737975918301763e-05,1.247116648879115089e-03,1.309146623382746266e-04,3.560065661568815518e-06,1.735040811449642943e-05,3.291377026181201013e-05,6.689846446339429498e-05,1.108275183406141927e-04,1.646024573976846087e-04,2.382423764228820413e-04,3.172591098803660020e-04,5.401309253582860844e-04
5.160000000000000000e+02,1.306524718846180594e-04,2.525698503016070925e-09,1.378648276619499988e-03,1.025448229776302299e-04,2.758550912907442941e-08,4.000000000000000000e+00,2.331972948622482893e-04,2.810764890698782951e-05,1.247995804734882037e-03,1.306499461861150427e-04,3.542344735956263052e-06,1.718346050769856489e-05,3.260747401665949616e-05,6.656678953040708925e-05,1.105209698572505461e-04,1.643291072495188954e-04,2.380417906365732265e-04,3.170766178106485715e-04,5.401495433869279777e-04
5.185000000000000000e+02,1.305409858356433779e-04,9.179968567365547758e-09,1.379064226055723560e-03,1.025724034317035643e-04,2.756204692869781272e-08,4.000000000000000000e+00,2.331133892673469422e-04,2.796858240393981353e-05,1.248523240220080236e-03,1.305318058670760064e-04,3.532651055564803350e-06,1.710029449979191232e-05,3.245654432348086312e-05,6.643112253930880671e-05,1.103921545951344195e-04,1.642386856647713614e-04,2.379862317224308024e-04,3.170532751703507811e-04,5.399656450158445533e-04
5.210000000000000000e+02,1.303318020882659729e-04,1.741681195427289219e-09,1.379604196223326419e-03,1.026047820293094691e-04,2.751411993085704390e-08,4.000000000000000000e+00,2.329365841175754285e-04,2.772702005895650386e-05,1.249272394135060365e-03,1.303300604070705478e-04,3.485350238294203158e-06,1.693857794190053011e-05,3.223103385371397774e-05,6.616481870374852498e-05,1.101456260515330533e-04,1.640380423845784897e-04,2.378213199902933081e-04,3.168856884109475360e-04,5.400243447928692285e-04
5.235000000000000000e+02,1.302475398965214531e-04,6.734893531310064358e-10,1.379964045079178471e-03,1.026298094817645331e-04,2.749729944335924017e-08,4.000000000000000000e+00,2.328773493782859997e-04,2.761773041475691995e-05,1.249716505182657100e-03,1.302468664071683262e-04,3.464576808117992093e-06,1.687372348143206373e-05,3.212834705754802551e-05,6.604719473933991496e-05,1.100555325807516785e-04,1.639613097842654169e-04,2.377864888901629211e-04,3.168328273991839077e-04,5.400349579167613209e-04
5.260000000000000000e+02,1.300145749498466492e-04,2.336123538388187235e-10,1.380507669921302244e-03,1.026618983065032511e-04,2.744325506328410940e-08,4.000000000000000000e+00,2.326764732563499003e-04,2.735267664334339812e-05,1.250493094971455704e-03,1.300143413374928224e-04,3.394483164988539312e-06,1.670107037737450257e-05,3.188445551016249566e-05,6.575026352061953629e-05,1.097915249442422698e-04,1.637404755755862912e-04,2.376380612835839515e-04,3.166991794396781614e-04,5.400021373354280075e-04
5.285000000000000000e+02,1.299320007690063343e-04,1.299530257179523676e-09,1.380853765834638355e-03,1.026840408989184155e-04,2.742633707916781375e-08,4.000000000000000000e+00,2.326160416679247498e-04,2.724795987008791880e-05,1.250921765065632048e-03,1.299307012387491674e-04,3.390622447323384466e-06,1.661305402421342213e-05,3.174463087864719469e-05,6.563789956392375284e-05,1.096830697347777125e-04,1.636623470069982966e-04,2.376140648028525427e-04,3.166662805691169915e-04,5.400443198720483859e-04
5.310000000000000000e+02,1.296516545487058137e-04,2.935441554121784668e-10,1.381380198689241253e-03,1.027122525394149325e-04,2.735935834893750429e-08,4.000000000000000000e+00,2.323639070881207327e-04,2.693940200929088120e-05,1.251728544140535493e-03,1.296513610045504136e-04,3.383928888699105509e-06,1.646736032515228726e-05,3.150066666833461148e-05,6.529900718164134872e-05,1.093343898164393212e-04,1.633595320560222791e-04,2.373452803180010418e-04,3.164808931602710630e-04,5.398745790599190214e-04
5.335000000000000000e+02,1.295499452650312230e-04,1.448239004841345692e-10,1.381745141890195101e-03,1.027418820548041807e-04,2.733908264633587927e-08,4.000000000000000000e+00,2.322918273198353901e-04,2.680806321022704229e-05,1.252195196625163851e-03,1.295498004411307382e-04,3.376450494788592731e-06,1.637353529040199752e-05,3.134359057573956508e-05,6.515409934673333414e-05,1.092236634630393982e-04,1.632969704095286968e-04,2.373205142589259007e-04,3.163867649284866435e-04,5.398033749185870023e-04
5.360000000000000000e+02,1.292764004805543182e-04,4.238762607842224302e-09,1.382313771551335222e-03,1.027665541974914581e-04,2.727335238283461124e-08,4.000000000000000000e+00,2.320429546780457763e-04,2.650984628306286015e-05,1.253037371070780904e-03,1.292721617179464801e-04,3.349716932653310896e-06,1.620910122591940773e-05,3.109182356573508995e-05,6.484384519216772054e-05,1.089104295458766773e-04,1.629942816762660707e-04,2.371057377022713541e-04,3.162490612856466428e-04,5.396606351580428805e-04
5.385000000000000000e+02,1.289751559190051419e-04,4.300009290416844500e-10,1.382596478609478697e-03,1.027677152909714872e-04,2.719579415045786485e-08,4.000000000000000000e+00,2.317428712099766155e-04,2.620744062803365474e-05,1.253621322690473636e-03,1.289747259180760997e-04,3.305831456382328587e-06,1.610179092599102574e-05,3.090016113479588744e-05,6.456090393375371389e-05,1.085587163540254146e-04,1.626039940117352152e-04,2.367483167583985405e-04,3.160623270473181387e-04,5.394753924461470661e-04
5.410000000000000000e+02,1.285560430651658476e-04,3.711981635802914733e-10,1.383376278661017185e-03,1.028314024895670304e-04,2.710095354654410544e-08,4.000000000000000000e+00,2.313874455547328644e-04,2.572464057559881721e-05,1.254820235595851229e-03,1.285556718670022780e-04,3.204094460625434489e-06,1.582371312301779793e-05,3.052065204788221962e-05,6.400306077377921482e-05,1.080523097472293591e-04,1.622087767039309377e-04,2.364344797103291515e-04,3.157682458897308479e-04,5.393376530150432741e-04
5.435000000000000000e+02,1.284715886198403798e-04,2.603250443390511977e-09,1.383949317526682017e-03,1.028600573259471046e-04,2.708514047560262956e-08,4.000000000000000000e+00,2.313316459457874844e-04,2.561153129389327526e-05,1.255477728906841638e-03,1.284689853693969891e-04,3.188809087952775589e-06,1.574446141136015976e-05,3.038098998197471398e-05,6.387723426382208448e-05,1.079671174890197658e-04,1.621375463819292530e-04,2.363824525499173682e-04,3.157803349065451391e-04,5.393584066678435871e-04
5.460000000000000000e+02,1.282619422130347095e-04,7.201376467076655822e-10,1.384421323361795502e-03,1.028867411620754558e-04,2.703680732721175957e-08,4.000000000000000000e+00,2.311486833751101653e-04,2.537520105095925375e-05,1.256159381148760738e-03,1.282612220753880105e-04,3.142239514716291866e-06,1.561065078474939766e-05,3.019401766298479946e-05,6.361006553476833587e-05,1.077079651673657249e-04,1.619220832656126114e-04,2.362100553821701668e-04,3.155828658060950737e-04,5.392421757351429073e-04
5.485000000000000000e+02,1.282131641470260909e-04,1.243630251003571763e-09,1.384676151705472452e-03,1.029046531684392327e-04,2.702798310430902382e-08,4.000000000000000000e+00,2.311178173154653371e-04,2.530851097858685813e-05,1.256462987558446334e-03,1.282119205167750920e-04,3.130319746234654987e-06,1.554432324512174227e-05,3.010335847624246084e-05,6.352964058600720691e-05,1.076393922026302129e-04,1.618896734514788224e-04,2.362045238804553777e-04,3.155788102289341359e-04,5.393110389822564424e-04
5.510000000000000000e+02,1.280008334364024058e-04,2.330381474667102844e-09,1.385148307511860702e-03,1.029316712239864210e-04,2.697914230137646852e-08,4.000000000000000000e+00,2.309325046603888268e-04,2.506916221241598484e-05,1.257147474075458269e-03,1.279985030549277277e-04,3.111885434814869950e-06,1.539948028307559796e-05,2.989212407955379211e-05,6.325656964037225838e-05,1.073915164125826475e-04,1.616884699482556043e-04,2.359994652703411905e-04,3.154909111780424989e-04,5.392614636398790655e-04
5.535000000000000000e+02,1.279562763401371128e-04,1.372803715465815554e-09,1.385415079005728476e-03,1.029504637749592138e-04,2.697160664631270950e-08,4.000000000000000000e+00,2.309067401150963401e-04,2.500581256517789904e-05,1.257458802665591471e-03,1.279549035364216543e-04,3.094420562104955659e-06,1.536252856572538128e-05,2.985064883520002210e-05,6.317200686956958090e-05,1.073560204478927755e-04,1.616747536098707395e-04,2.360008881842283034e-04,3.153969081565427112e-04,5.393496230584108025e-04
5.560000000000000000e+02,1.277693601200196769e-04,5.439389223784014314e-11,1.385850336649991407e-03,1.029753290136613497e-04,2.692892777095108376e-08,4.000000000000000000e+00,2.307446891336810131e-04,2.479403110635832721e-05,1.258080976529971648e-03,1.277693057261274274e-04,3.058303493725105388e-06,1.522828338605416102e-05,2.965978221153964568e-05,6.293381492180565690e-05,1.071455772465621328e-04,1.614902385747235623e-04,2.358458699168077129e-04,3.153267554499679859e-04,5.391882149699494088e-04
5.585000000000000000e+02,1.277336477451349191e-04,3.764910826422797217e-09,1.386082394783612554e-03,1.029922658938231463e-04,2.692329160022217666e-08,4.000000000000000000e+00,2.307259136389580654e-04,2.474138185131177282e-05,1.258348747038477581e-03,1.277298828343084887e-04,3.068748434905177614e-06,1.520651354511001467e-05,2.958384799902882001e-05,6.288286882301813993e-05,1.071216974272382820e-04,1.614691428257785972e-04,2.358362687915163442e-04,3.152990699476243574e-04,5.391321172481626772e-04
5.610000000000000000e+02,1.275497684141649476e-04,4.679791486069565134e-10,1.386507561825280673e-03,1.030161896817451415e-04,2.688127875905241612e-08,4.000000000000000000e+00,2.305659580959100756e-04,2.453357873241980602e-05,1.258957793411115671e-03,1.275493004350163506e-04,3.075272164798018800e-06,1.508980934502138700e-05,2.942608953855854300e-05,6.265692265341446304e-05,1.068940837236965786e-04,1.613033699822250162e-04,2.357175598259281886e-04,3.151221350241348675e-04,5.389964140592475288e-04
5.635000000000000000e+02,1.275141575817559793e-04,1.420710294815629009e-09,1.386727830863900392e-03,1.030321100821048210e-04,2.687547609175586671e-08,4.000000000000000000e+00,2.305462676638607867e-04,2.448204749965115828e-05,1.259213673282144359e-03,1.275127368714611554e-04,3.056614011733047502e-06,1.505196567122992258e-05,2.935326232284081926e-05,6.261270977494540430e-05,1.068495066593222643e-04,1.612730562664701063e-04,2.357103335182737943e-04,3.150616504928676850e-04,5.390204703696887005e-04
5.660000000000000000e+02,1.273400030415717794e-04,8.932978220174933222e-10,1.387128106301826341e-03,1.030551130525125369e-04,2.683583270089365036e-08,4.000000000000000000e+00,2.303951160940843164e-04,2.428488998905924253e-05,1.259788103260254481e-03,1.273391097437497543e-04,3.015039082285606840e-06,1.493308945570963212e-05,2.920000577163023214e-05,6.241047774346475017e-05,1.066401483382373595e-04,1.611054467212581396e-04,2.355669962927853462e-04,3.150322805269831282e-04,5.389494548847535010e-04
5.685000000000000000e+02,1.273146606441064857e-04,2.723772118362771255e-12,1.387343608835223206e-03,1.030716926163863662e-04,2.683279663373084130e-08,4.000000000000000000e+00,2.303863532604928654e-04,2.424296802772011943e-05,1.260028948191116611e-03,1.273146579203343772e-04,3.010122649427698789e-06,1.489074524834493323e-05,2.912743668373268623e-05,6.234760421979548524e-05,1.066107066312848282e-04,1.611152022024784801e-04,2.355832902732948322e-04,3.150907688507642167e-04,5.389717509547882219e-04
5.710000000000000000e+02,1.271592420516562589e-04,2.829859065624172870e-10,1.387718720557266222e-03,1.030923000332029891e-04,2.679749516528763099e-08,4.000000000000000000e+00,2.302515420848592616e-04,2.406694201845326986e-05,1.260559478505609990e-03,1.271589590657496870e-04,3.000445393976260020e-06,1.481931780962302773e-05,2.899359451247273428e-05,6.216722702462041924e-05,1.064229620420380928e-04,1.609587142388122720e-04,2.354311393455267110e-04,3.150556742444649049e-04,5.388856983328249584e-04
5.735000000000000000e+02,1.271399900995516248e-04,6.594407349450530970e-10,1.387909529294846121e-03,1.031068580357093493e-04,2.679560125651000735e-08,4.000000000000000000e+00,2.302468481352609741e-04,2.403313206384227545e-05,1.260769539195294442e-03,1.271393306588166695e-04,2.973271144593163953e-06,1.479901976607509203e-05,2.892730288567820762e-05,6.212826869153362090e-05,1.063878234831412922e-04,1.609692190154639779e-04,2.354449652919760624e-04,3.150681114986444097e-04,5.389312305569529584e-04
5.760000000000000000e+02,1.269644618813108668e-04,3.713758212586627889e-10,1.388293923592461270e-03,1.031277201166343768e-04,2.675530123726570462e-08,4.000000000000000000e+00,2.300921819979452436e-04,2.383674176467648993e-05,1.261329461711150485e-03,1.269640905054896039e-04,2.965257025215338724e-06,1.471408062593414668e-05,2.876209543501354315e-05,6.190576966381743172e-05,1.061665296404491196e-04,1.608039111111566797e-04,2.353068107734984551e-04,3.149450692856339395e-04,5.389446474667510803e-04
5.785000000000000000e+02,1.269189578040725794e-04,7.535085514333497008e-10,1.388479986066238183e-03,1.031404993089368396e-04,2.674638444776875081e-08,4.000000000000000000e+00,2.300594571130094054e-04,2.377845849513573974e-05,1.261561028262165630e-03,1.269182042955211537e-04,2.943941306252803345e-06,1.468488252906164393e-05,2.868962621777338201e-05,6.183816411436928384e-05,1.061017705972409854e-04,1.607794191654807268e-04,2.352916166554408159e-04,3.149229483393768941e-04,5.388717380433819546e-04
5.810000000000000000e+02,1.267437158262683667e-04,2.051689029812680810e-09,1.388875448631616801e-03,1.031626060055214794e-04,2.670649277930032726e-08,4.000000000000000000e+00,2.299063218317898326e-04,2.358110982074688728e-05,1.262131732805348407e-03,1.267416641372385428e-04,2.952666641619680543e-06,1.458558013091098677e-05,2.851380090424617526e-05,6.162209214320325140e-05,1.059022093509134530e-04,1.605987206958530626e-04,2.351273405149875587e-04,3.147748484149186471e-04,5.387080708657333589e-04
5.835000000000000000e+02,1.267130826687725754e-04,1.714030134079391205e-09,1.389077938622898002e-03,1.031775439267544858e-04,2.670181089018055293e-08,4.000000000000000000e+00,2.298906265955270476e-04,2.353553874201808960e-05,1.262364855954125481e-03,1.267113686386384954e-04,2.948406383159112999e-06,1.453681135691947332e-05,2.845935390579597526e-05,6.157962753724353824e-05,1.058712157832914121e-04,1.605870128433877159e-04,2.351387835512432816e-04,3.147273562350096955e-04,5.387127351265933893e-04
5.860000000000000000e+02,1.265826434205258994e-04,1.649016254642468886e-09,1.389411658826608621e-03,1.031956863889219679e-04,2.667251530460872879e-08,4.000000000000000000e+00,2.297783298094478537e-04,2.338695703160393149e-05,1.262829015406082694e-03,1.265809944042712448e-04,2.934499569514608141e-06,1.446797641363060512e-05,2.831244121417024682e-05,6.141064936205674406e-05,1.057046117907536669e-04,1.604560997519405231e-04,2.350438130470829394e-04,3.146313335121956201e-04,5.386457011530539421e-04
5.885000000000000000e+02,1.265761531594352372e-04,2.450630675794501339e-12,1.389567081105847705e-03,1.032083305272475719e-04,2.667348203886238263e-08,4.000000000000000000e+00,2.297844836866827956e-04,2.336782263218766529e-05,1.262990927946412495e-03,1.265761507088045558e-04,2.928324058770474942e-06,1.442597294165396494e-05,2.826309088518968746e-05,6.138825244684073719e-05,1.057025750382286619e-04,1.604756490869676980e-04,2.350777855680719498e-04,3.146169923096919742e-04,5.386419828675860066e-04
5.910000000000000000e+02,1.264251102037128240e-04,5.967819457706993354e-10,1.389908865788024635e-03,1.032284230371219698e-04,2.663941581275194673e-08,4.000000000000000000e+00,2.296535332408348074e-04,2.319668716659085419e-05,1.263483755584311839e-03,1.264245134217670502e-04,2.903169057362050141e-06,1.437124375910571962e-05,2.811233804111284724e-05,6.119329858244787804e-05,1.055146915588526027e-04,1.603284514784683807e-04,2.349575530137803245e-04,3.144925665058337090e-04,5.384814064465456331e-04
5.935000000000000000e+02,1.264773229553524045e-04,5.191789438389851274e-10,1.389977587433448595e-03,1.032358886125931189e-04,2.665416191958424742e-08,4.000000000000000000e+00,2.297132115679455233e-04,2.324143434275928563e-05,1.263500264478096191e-03,1.264768037764085631e-04,2.911556158629484598e-06,1.436260056949096251e-05,2.812841909482090868e-05,6.124827152503466837e-05,1.055781096083410644e-04,1.604148270891162702e-04,2.350704190149169044e-04,3.145525431349753152e-04,5.385176424205291752e-04
5.960000000000000000e+02,1.263211611185523773e-04,1.194126080042564442e-09,1.390312244551761538e-03,1.032530960353819264e-04,2.661823758723106781e-08,4.000000000000000000e+00,2.295742571539342901e-04,2.306806508317045090e-05,1.263991083433209242e-03,1.263199669924723232e-04,2.921183092881359119e-06,1.429607340914662035e-05,2.799568640990202025e-05,6.106760001880062597e-05,1.053803318758996703e-04,1.602433666228066480e-04,2.349323375328973363e-04,3.144473703755115983e-04,5.385353730135252663e-04
5.985000000000000000e+02,1.263222285518735000e-04,4.981289053030597422e-10,1.390439635815500334e-03,1.032643898258347044e-04,2.662083963241371992e-08,4.000000000000000000e+00,2.295866183777081908e-04,2.305783872603879559e-05,1.264117407263626834e-03,1.263217304229681884e-04,2.912672615724366858e-06,1.427506656346533604e-05,2.796158902913963083e-05,6.105555736679230453e-05,1.053755869738921938e-04,1.602889191374491152e-04,2.349905294414783954e-04,3.144245780638513406e-04,5.385641347427837190e-04
6.010000000000000000e+02,1.261778724547948189e-04,7.361667685770456910e-10,1.390773033791666610e-03,1.032823480725146906e-04,2.658809892059055007e-08,4.000000000000000000e+00,2.294602205273095095e-04,2.289552438228012834e-05,1.264595161336871682e-03,1.261771362880262425e-04,2.898138348697805673e-06,1.416690687049338439e-05,2.781716928178174628e-05,6.087468293982823829e-05,1.052036781360447164e-04,1.601520940441759780e-04,2.348663777131299491e-04,3.142937758427176475e-04,5.383506783485373292e-04
6.035000000000000000e+02,1.261921833313700645e-04,1.594323226136740989e-10,1.390879312710954167e-03,1.032915630429922323e-04,2.659361412980254738e-08,4.000000000000000000e+00,2.294837463743622968e-04,2.290062028837783225e-05,1.264687129379584102e-03,1.261920238990474417e-04,2.895950025947154544e-06,1.414932263736595556e-05,2.779731459183108237e-05,6.088805000781026100e-05,1.052293816598975928e-04,1.601852285945787303e-04,2.349186785721485069e-04,3.143676364556851049e-04,5.383494829988048295e-04
6.060000000000000000e+02,1.260495232241050324e-04,4.960261859254798162e-10,1.391192552392945918e-03,1.033076588943154567e-04,2.656095469124842832e-08,4.000000000000000000e+00,2.293571821184204891e-04,2.274186432978957573e-05,1.265143029168840777e-03,1.260490271979191137e-04,2.877203684980694725e-06,1.408244818524465259e-05,2.766371408184912139e-05,6.070298791767419653e-05,1.050600010033561171e-04,1.600455410349101138e-04,2.347852206431926773e-04,3.142258805877436276e-04,5.383865225338016740e-04
6.085000000000000000e+02,1.260522991177152213e-04,4.573696686905152102e-10,1.391310591223306843e-03,1.033180393136451559e-04,2.656379936047787389e-08,4.000000000000000000e+00,2.293703384313603637e-04,2.273425980407006535e-05,1.265258292105591676e-03,1.260518417480465260e-04,2.865527524844560699e-06,1.407184598939322695e-05,2.763687164397276333e-05,6.067839771353893873e-05,1.050696557541332246e-04,1.600907937256638557e-04,2.348236130149504311e-04,3.142790452959897144e-04,5.383695685508223293e-04
6.110000000000000000e+02,1.259097628859119709e-04,7.133495956819031687e-10,1.391621450972051156e-03,1.033337559507373460e-04,2.653113350887311913e-08,4.000000000000000000e+00,2.292435188366493304e-04,2.257600693517462494e-05,1.265711688086139158e-03,1.259090495363162959e-04,2.863500505139818687e-06,1.401254503595638414e-05,2.749864269271788911e-05,6.050757043428804367e-05,1.048882963234195535e-04,1.599403278945920291e-04,2.346810356889238332e-04,3.141253888262573839e-04,5.382744997834269275e-04
6.135000000000000000e+02,1.259169066577353038e-04,1.295680669087253450e-09,1.391716513277664385e-03,1.033423295574985469e-04,2.653470446062346237e-08,4.000000000000000000e+00,2.292592362152338372e-04,2.257457710023675691e-05,1.265799606619929163e-03,1.259156109770662114e-04,2.867784670511049250e-06,1.399698963723733311e-05,2.747011766171955641e-05,6.050320974202153446e-05,1.048980397681992835e-04,1.599692574849068626e-04,2.346972277963919580e-04,3.141410919184057615e-04,5.382480983210900533e-04
6.160000000000000000e+02,1.257629453133151678e-04,1.133294969132105283e-09,1.392035671909267174e-03,1.033582300064892596e-04,2.649924212395423468e-08,4.000000000000000000e+00,2.291211753198044274e-04,2.240471530682590817e-05,1.266272726595951952e-03,1.257618120183460412e-04,2.845273892232502335e-06,1.395129527940973109e-05,2.734343955741886715e-05,6.030957210357268779e-05,1.047178293085142698e-04,1.598218549728798064e-04,2.345821252952460731e-04,3.140454844403746892e-04,5.381282163191826408e-04
6.185000000000000000e+02,1.257713054887123151e-04,1.111028838589273286e-09,1.392150996703556695e-03,1.033679127531096544e-04,2.650334667126948830e-08,4.000000000000000000e+00,2.291392182418219695e-04,2.240339273560266065e-05,1.266379691214844462e-03,1.257701944598737240e-04,2.832213054588917327e-06,1.392483315026386288e-05,2.730575005062145220e-05,6.029682819368392763e-05,1.047112698664799462e-04,1.598640539067577599e-04,2.346124460392296494e-04,3.140797846863174281e-04,5.382225101692102468e-04
6.210000000000000000e+02,1.256411434503629829e-04,3.239033382366710860e-09,1.392438398865189541e-03,1.033826451465825395e-04,2.647366824501889403e-08,4.000000000000000000e+00,2.290237885969455224e-04,2.225849830378044333e-05,1.266797255414826504e-03,1.256379044169806281e-04,2.833238101363933077e-06,1.386039356330801924e-05,2.718863644199615858e-05,6.013096181025377794e-05,1.045506460494839500e-04,1.597321816114353576e-04,2.345308997756095080e-04,3.140147171154531120e-04,5.381931819069428122e-04
6.235000000000000000e+02,1.256553182284241780e-04,9.014499715186987399e-09,1.392520948802955863e-03,1.033905270763216320e-04,2.647886008820615327e-08,4.000000000000000000e+00,2.290458453047458101e-04,2.226479115210254598e-05,1.266865630574531658e-03,1.256463037287089955e-04,2.836640168402488559e-06,1.384345754262495365e-05,2.716867155467292232e-05,6.013982764447631084e-05,1.045789586860957601e-04,1.597635306447394885e-04,2.345663067812265245e-04,3.140038092107664104e-04,5.381764639204151233e-04
6.260000000000000000e+02,1.255233952521420213e-04,1.878645666727758144e-09,1.392809530662409475e-03,1.034049597306022967e-04,2.644870845251294294e-08,4.000000000000000000e+00,2.289283549827443045e-04,2.211843552153972459e-05,1.267286135410267481e-03,1.255215166064752833e-04,2.807806087268804835e-06,1.378763345878509277e-05,2.707777493318270563e-05,5.998003513678169324e-05,1.044208834408873323e-04,1.596257927243359257e-04,2.344935177734634604e-04,3.138956838970280005e-04,5.382320169223697888e-04
6.285000000000000000e+02,1.255368032838540242e-04,9.280292847472054045e-10,1.392890799267758675e-03,1.034125617609491920e-04,2.645364690869119475e-08,4.000000000000000000e+00,2.289493650448032162e-04,2.212424152290483228e-05,1.267353995983904651e-03,1.255358752545692846e-04,2.800032169692194471e-06,1.377096422962946375e-05,2.707032090277316198e-05,5.998450603987750255e-05,1.044354852776065092e-04,1.596575176702433210e-04,2.345266777867426218e-04,3.139600050327890279e-04,5.382562906425680414e-04
6.310000000000000000e+02,1.254125826594379347e-04,9.559114860964665295e-10,1.393155828369512395e-03,1.034262928138749625e-04,2.642531393453175567e-08,4.000000000000000000e+00,2.288388754733129108e-04,2.198628984556297219e-05,1.267743245710074461e-03,1.254116267479518459e-04,2.768980594996617054e-06,1.371007501965751985e-05,2.694202832905266627e-05,5.984516856081777678e-05,1.042794568857747194e-04,1.595445331003258083e-04,2.344230897049601637e-04,3.138807165047955957e-04,5.382026426642232651e-04
6.335000000000000000e+02,1.254371629603159486e-04,4.613500574028793407e-10,1.393237220193195135e-03,1.034352675026418245e-04,2.643333641487593066e-08,4.000000000000000000e+00,2.288724304629577867e-04,2.200189545767412401e-05,1.267800057232879160e-03,1.254367016102585350e-04,2.773889670707767429e-06,1.369287766908892237e-05,2.693311931911164316e-05,5.985943745343815582e-05,1.043074072054214708e-04,1.596105842287274873e-04,2.344830773866687262e-04,3.139166396858524867e-04,5.382150438564061194e-04
6.360000000000000000e+02,1.253233362078537048e-04,1.522572764974034551e-10,1.393482825752770122e-03,1.034465687001911316e-04,2.640713117411010209e-08,4.000000000000000000e+00,2.287699049080448499e-04,2.187676750766257320e-05,1.268159489544916363e-03,1.253231839505772023e-04,2.765404047839799911e-06,1.363934983326624685e-05,2.682184684858107996e-05,5.974062826074783591e-05,1.041706719300248857e-04,1.594874566266998167e-04,2.343846674247894511e-04,3.138413010108158071e-04,5.382379103624499242e-04
6.385000000000000000e+02,1.253473420566794672e-04,1.613773079782567895e-09,1.393546454720826378e-03,1.034535506532097707e-04,2.641459330343044342e-08,4.000000000000000000e+00,2.288008927098892243e-04,2.189379140346969647e-05,1.268199112664146911e-03,1.253457282835996733e-04,2.768190767876078227e-06,1.362112424024868608e-05,2.682319095292668909e-05,5.974577542571608070e-05,1.041910853182688402e-04,1.595242233031005650e-04,2.344216138046544939e-04,3.138853560420905254e-04,5.382607902503680052e-04
6.410000000000000000e+02,1.252203586277066301e-04,3.257435365175325278e-09,1.393805340824832463e-03,1.034653813502036529e-04,2.638522335279453565e-08,4.000000000000000000e+00,2.286857399779102830e-04,2.175497727750297719e-05,1.268584982197125833e-03,1.252171011923414569e-04,2.778455989270943044e-06,1.356501362702532472e-05,2.669179772219174536e-05,5.960400972635707654e-05,1.040471555398776238e-04,1.593843179407778625e-04,2.343100653170826866e-04,3.138016184170749814e-04,5.382483778737964493e-04
6.435000000000000000e+02,1.252179424076171172e-04,8.308797491418015124e-10,1.393868261631881020e-03,1.034714089230962165e-04,2.638586556532790969e-08,4.000000000000000000e+00,2.286893513307133472e-04,2.174653348452090069e-05,1.268650319224263849e-03,1.252171115278679725e-04,2.775492671277357690e-06,1.356045569577256342e-05,2.667951890954695373e-05,5.958269475238424384e-05,1.040452997854189799e-04,1.594015170924627483e-04,2.343213875713824395e-04,3.138063861747005315e-04,5.382785899630573552e-04
6.460000000000000000e+02,1.250872315663390107e-04,2.550579843414233170e-10,1.394138781759198670e-03,1.034851865753180642e-04,2.635599934145931073e-08,4.000000000000000000e+00,2.285724181416570614e-04,2.160204499102094655e-05,1.269051550192859578e-03,1.250869765083546749e-04,2.746675121592444660e-06,1.350192850243650880e-05,2.657055640775908480e-05,5.943101543552394667e-05,1.038924017651743663e-04,1.592648872618116006e-04,2.341900028706558131e-04,3.137837381659589007e-04,5.382718987703495909e-04
6.485000000000000000e+02,1.251073316979114947e-04,1.923879321606103559e-09,1.394224512747823698e-03,1.034940098497868344e-04,2.636285451935901493e-08,4.000000000000000000e+00,2.286013415476983155e-04,2.161332184812466025e-05,1.269117181049912203e-03,1.251054078185898815e-04,2.737890576957350716e-06,1.347503412811564104e-05,2.656339884475541967e-05,5.943738439539312721e-05,1.039107366956574797e-04,1.593034037197050353e-04,2.342383568664125357e-04,3.137864252847988940e-04,5.382661667475906967e-04
6.510000000000000000e+02,1.250063843303551544e-04,6.792125269347314602e-10,1.394444289405215396e-03,1.035034728622419314e-04,2.633956501789331285e-08,4.000000000000000000e+00,2.285098571925970722e-04,2.150291146811322298e-05,1.269437905074860323e-03,1.250057051178282209e-04,2.724794797478517519e-06,1.343322563388403357e-05,2.646196481848196358e-05,5.931151650964385435e-05,1.037891095774048266e-04,1.591960947598642739e-04,2.341529087591982946e-04,3.137772971708425139e-04,5.382834902682957648e-04
6.535000000000000000e+02,1.250404780624172715e-04,2.213058603299280365e-09,1.394481715471456752e-03,1.035094272010988922e-04,2.634932267357744433e-08,4.000000000000000000e+00,2.285499052635161501e-04,2.153105086131837929e-05,1.269441237409039535e-03,1.250382650038139821e-04,2.728811046157295366e-06,1.342357869819284581e-05,2.647321999045875045e-05,5.933917501848371675e-05,1.038307302868187159e-04,1.592513584806123656e-04,2.342085818212280958e-04,3.137939579670153203e-04,5.382607811272162269e-04
6.560000000000000000e+02,1.249243216457111220e-04,1.659335287137194889e-10,1.394714659669977737e-03,1.035199901229747344e-04,2.632247449370186975e-08,4.000000000000000000e+00,2.284443117686858564e-04,2.140433152273638756e-05,1.269790338024266588e-03,1.249241557121824045e-04,2.717577851433886962e-06,1.336183596475917544e-05,2.637287205875873952e-05,5.919297398403795157e-05,1.036773343684135624e-04,1.591312160977788499e-04,2.341029212076570340e-04,3.137278760282620027e-04,5.383039168565550460e-04
6.585000000000000000e+02,1.249532064495324313e-04,4.152159716089259279e-10,1.394760218319432941e-03,1.035248918941955359e-04,2.633070704372434555e-08,4.000000000000000000e+00,2.284780983437279672e-04,2.142831455533689535e-05,1.269807011869900429e-03,1.249527912335608270e-04,2.715873224660217265e-06,1.338371355897263154e-05,2.637139505614149548e-05,5.922717616878968050e-05,1.037065383765522011e-04,1.591741328698666571e-04,2.341409167875794779e-04,3.137753886767546507e-04,5.382467417978235077e-04
6.610000000000000000e+02,1.247942128313047564e-04,2.752313723056307054e-10,1.394988964218774052e-03,1.035318262346375875e-04,2.629243459966418553e-08,4.000000000000000000e+00,2.283260390659423440e-04,2.126238659666716889e-05,1.270194751387469269e-03,1.247939375999324496e-04,2.681376730462462138e-06,1.330217976819884752e-05,2.624895348192160814e-05,5.904928627188546584e-05,1.035107165270102137e-04,1.589858462121870159e-04,2.339859293182310963e-04,3.136703930584515063e-04,5.382157765129212202e-04
6.635000000000000000e+02,1.247999857632336096e-04,5.900714944774888784e-10,1.395057883747361643e-03,1.035432116952720108e-04,2.629623313467522851e-08,4.000000000000000000e+00,2.283431974585056203e-04,2.125677406796159879e-05,1.270257897984127925e-03,1.247993956917391222e-04,2.684288935160785553e-06,1.329136146111055494e-05,2.622741745322194161e-05,5.904397361482647990e-05,1.035070847657696634e-04,1.590218095698191084e-04,2.340345239711146409e-04,3.136742927258301806e-04,5.382632240732500599e-04
6.660000000000000000e+02,1.246961660517433869e-04,2.268373133617325525e-09,1.395332596835808635e-03,1.035548242659422083e-04,2.627273545675412057e-08,4.000000000000000000e+00,2.282509903176855952e-04,2.114134178580117859e-05,1.270636430784065221e-03,1.246938976786097705e-04,2.679351518431005748e-06,1.324960864252492745e-05,2.611755600672564667e-05,5.892012687605625642e-05,1.033664402598985239e-04,1.589429891030383216e-04,2.339425106788279782e-04,3.135996087581464486e-04,5.383160358229776687e-04
6.685000000000000000e+02,1.247383625784500357e-04,1.521935595497728162e-09,1.395339031842895939e-03,1.035579578652360199e-04,2.628390973597086378e-08,4.000000000000000000e+00,2.282963204436860556e-04,2.118040471321401574e-05,1.270600669264445931e-03,1.247368406428545279e-04,2.681757464313877547e-06,1.325826950521493079e-05,2.612744696900743901e-05,5.896400113305743360e-05,1.034186322436324529e-04,1.589860163530477260e-04,2.340047742144987222e-04,3.136217326089140020e-04,5.383692103850502234e-04
6.710000000000000000e+02,1.246322743019803898e-04,6.692302629437765617e-10,1.395552354429572921e-03,1.035675434095918127e-04,2.625943984558176614e-08,4.000000000000000000e+00,2.281998177115722025e-04,2.106473089238857714e-05,1.270920080127592531e-03,1.246316050717174409e-04,2.662701638147754468e-06,1.321543507192539745e-05,2.602490332459187893e-05,5.885497027656425603e-05,1.032875603128631802e-04,1.588820231328021528e-04,2.339241323953594786e-04,3.135756008403989378e-04,5.382908246401849929e-04
6.735000000000000000e+02,1.246687192691645529e-04,6.754622349321426429e-10,1.395573374637204284e-03,1.035722934476102363e-04,2.626950953421163473e-08,4.000000000000000000e+00,2.282410127167748028e-04,2.109642582155431669e-05,1.270904655368039786e-03,1.246680438069296343e-04,2.668360427882279537e-06,1.321044001428722407e-05,2.604018615711924510e-05,5.888200968704633418e-05,1.033352255695723515e-04,1.589417072309026475e-04,2.339826948199411766e-04,3.136150712526459801e-04,5.383669261983383770e-04
6.760000000000000000e+02,1.245635504280404743e-04,8.476337061493571838e-10,1.395784628862265821e-03,1.035814523381775175e-04,2.624519536372511971e-08,4.000000000000000000e+00,2.281450027662179918e-04,2.098209808986295673e-05,1.271221078434225374e-03,1.245627027943343296e-04,2.662502154633202766e-06,1.316108430272271233e-05,2.594760822753850528e-05,5.875046864142754267e-05,1.032114976711302431e-04,1.588312474223191621e-04,2.338806425932257044e-04,3.135408331882756530e-04,5.383750076346550690e-04
6.785000000000000000e+02,1.246011808695465892e-04,1.768307357836609914e-09,1.395788191641086267e-03,1.035850434299365050e-04,2.625531549646729243e-08,4.000000000000000000e+00,2.281862242994830807e-04,2.101613743961008418e-05,1.271187010771539705e-03,1.245994125621887618e-04,2.663765251533513510e-06,1.316203082168186516e-05,2.596757688656737613e-05,5.878783053459356409e-05,1.032686719922921081e-04,1.588807967467312232e-04,2.339517038793848826e-04,3.135639253027162226e-04,5.383655806191709739e-04
6.810000000000000000e+02,1.244815145439211591e-04,2.738413995333451776e-09,1.396015910070484266e-03,1.035947248232621585e-04,2.622751447435587975e-08,4.000000000000000000e+00,2.280762393671833177e-04,2.088678972065900058e-05,1.271534395526563053e-03,1.244787761299258138e-04,2.651711232718064176e-06,1.310982980095877346e-05,2.590048433052876301e-05,5.864586221039609577e-05,1.031136264362613711e-04,1.587697800107568146e-04,2.338341778869821740e-04,3.135265121900639683e-04,5.382607228645733613e-04
6.835000000000000000e+02,1.245207624666383906e-04,2.745838622253947389e-10,1.396039492555560318e-03,1.035993328768396946e-04,2.623824205779923949e-08,4.000000000000000000e+00,2.281200953434780717e-04,2.092142958979869595e-05,1.271518730088921955e-03,1.245204878827761783e-04,2.650671765629029379e-06,1.311360076338525813e-05,2.592288699468884579e-05,5.867448340809110468e-05,1.031569198071943588e-04,1.588302309708067121e-04,2.338745577239062198e-04,3.135239419948220030e-04,5.383214545608014595e-04
6.860000000000000000e+02,1.244240198833925805e-04,1.701573764627564068e-09,1.396233863362115720e-03,1.036078619852837687e-04,2.621592578910447703e-08,4.000000000000000000e+00,2.280318818686763492e-04,2.081615789810881178e-05,1.271809843478723112e-03,1.244223183096279596e-04,2.648051226518369339e-06,1.307661824388449603e-05,2.586282897062695580e-05,5.857233375675462926e-05,1.030378376188563109e-04,1.587270148867007318e-04,2.338020510624042730e-04,3.134989466256154047e-04,5.382296523232079147e-04
6.885000000000000000e+02,1.244656984257281490e-04,6.096928245607570256e-10,1.396234433942540858e-03,1.036112146167486700e-04,2.622699387896225285e-08,4.000000000000000000e+00,2.280769130424768190e-04,2.085448380897947894e-05,1.271768735516812764e-03,1.244650887329036017e-04,2.651117185113990191e-06,1.307669365706528915e-05,2.587169769933655436e-05,5.860692974044348896e-05,1.030915628952709824e-04,1.587898708067404644e-04,2.338511563143834285e-04,3.134973119236028160e-04,5.382765335032092422e-04
6.910000000000000000e+02,1.243642874727717061e-04,1.598868224677749183e-09,1.396435588702284528e-03,1.036200588938620642e-04,2.620359260377765784e-08,4.000000000000000000e+00,2.279843463666337568e-04,2.074422857890964188e-05,1.272071301229512740e-03,1.243626886045470401e-04,2.641256819704657062e-06,1.303728349486629378e-05,2.579381525818841013e-05,5.848400036319234340e-05,1.029651969470322514e-04,1.586792123648051605e-04,2.337549742182898870e-04,3.134835358564201971e-04,5.382166606253190955e-04
6.935000000000000000e+02,1.244068031199709187e-04,4.358699309487349211e-10,1.396434908747552902e-03,1.036232214417414835e-04,2.621482468449538833e-08,4.000000000000000000e+00,2.280300245617124157e-04,2.078358167822943515e-05,1.272028105627581902e-03,1.244063672500399773e-04,2.646546107779484668e-06,1.304536384570619307e-05,2.580852414845895065e-05,5.852804758014577564e-05,1.030176103524651089e-04,1.587308149201789110e-04,2.337986334182855827e-04,3.134693782054748896e-04,5.383055713732665072e-04
6.960000000000000000e+02,1.243121061108004967e-04,6.704195598630884268e-10,1.396617917051331311e-03,1.036313769274701906e-04,2.619296200958631803e-08,4.000000000000000000e+00,2.279434830382706873e-04,2.068072918333030614e-05,1.272305810940530923e-03,1.243114356912406230e-04,2.623046164425504759e-06,1.301112540993100185e-05,2.572860028352203562e-05,5.842112335314834926e-05,1.029019967999405589e-04,1.586292681211844634e-04,2.337127955633847432e-04,3.134625709774249290e-04,5.382064211184294650e-04
6.985000000000000000e+02,1.243705052737860309e-04,3.666269506570255945e-10,1.396598913116452872e-03,1.036345925910138070e-04,2.620815136356225142e-08,4.000000000000000000e+00,2.280050978647998514e-04,2.073591268277222386e-05,1.272228407842666787e-03,1.243701386468353627e-04,2.632859790283847793e-06,1.301899927506001674e-05,2.576363568840940319e-05,5.848171384245151041e-05,1.029782992788290570e-04,1.586977982565262980e-04,2.337623294639421196e-04,3.134542409425136733e-04,5.382213054182261600e-04
7.010000000000000000e+02,1.242751307712193184e-04,1.785309154825610340e-10,1.396786348247890499e-03,1.036419601367197696e-04,2.618596402918507487e-08,4.000000000000000000e+00,2.279170909079390880e-04,2.063317063449954876e-05,1.272511217476671262e-03,1.242749522403038440e-04,2.633675549595376504e-06,1.299922760825855191e-05,2.569189254798585635e-05,5.836100219674680508e-05,1.028630989062298529e-04,1.585965712150056860e-04,2.336812198889057636e-04,3.134144870983512150e-04,5.382044381893139615e-04
7.035000000000000000e+02,1.243247367151294235e-04,2.112481861629516085e-11,1.396772666528219888e-03,1.036446672519577194e-04,2.619885720905528449e-08,4.000000000000000000e+00,2.279694039670871429e-04,2.068006946317170404e-05,1.272447929813090572e-03,1.243247155903108136e-04,2.643451982567635172e-06,1.300212567874749447e-05,2.571155732599856854e-05,5.840735401349053793e-05,1.029247858046134151e-04,1.586631710595468937e-04,2.337488005891847481e-04,3.134448350550304570e-04,5.382056965473094564e-04
7.060000000000000000e+02,1.242258983244775737e-04,5.597402689741247219e-11,1.396956316182662713e-03,1.036516244833118102e-04,2.617573307255291467e-08,4.000000000000000000e+00,2.278775228077893839e-04,2.057427384116576347e-05,1.272730417858185248e-03,1.242258423504506736e-04,2.629145266472482642e-06,1.297947675952092110e-05,2.564870964603605926e-05,5.827871566682279401e-05,1.028064468744230363e-04,1.585602712223124853e-04,2.336422120367774829e-04,3.134033572526253447e-04,5.382327130526366092e-04
7.085000000000000000e+02,1.242505189686602936e-04,2.665289102152168473e-10,1.396942534097672097e-03,1.036530559835813691e-04,2.618214747871686270e-08,4.000000000000000000e+00,2.279035749522416627e-04,2.059746298507892444e-05,1.272692015129011723e-03,1.242502524397500775e-04,2.639597553221871826e-06,1.298093636953498748e-05,2.565400847297018451e-05,5.830729571561502951e-05,1.028371431000684073e-04,1.585973050086290166e-04,2.336770016567134007e-04,3.134348919338413139e-04,5.382203827084785759e-04
7.110000000000000000e+02,1.241453207070996689e-04,1.320589543473889020e-09,1.397141861337701648e-03,1.036621561202053437e-04,2.615790326495846103e-08,4.000000000000000000e+00,2.278074768273050262e-04,2.048316458689432523e-05,1.272996540630601898e-03,1.241440001175561885e-04,2.627867730934332725e-06,1.294169889685812180e-05,2.557303617476529842e-05,5.817757684855774663e-05,1.027075453979480542e-04,1.584787177292546465e-04,2.335838574932855684e-04,3.133783142356718330e-04,5.382474702595213718e-04
7.135000000000000000e+02,1.242050289565883284e-04,1.067391863422746905e-10,1.397117450649296329e-03,1.036652257628311501e-04,2.617336825056569354e-08,4.000000000000000000e+00,2.278702547194194649e-04,2.053980319375717830e-05,1.272912421692708055e-03,1.242049222174019911e-04,2.623263379110482505e-06,1.296211665215141456e-05,2.559548204913902393e-05,5.824379898340487311e-05,1.027900398764230560e-04,1.585682285541618062e-04,2.336653552627434920e-04,3.134078213017954832e-04,5.382807040968388057e-04
7.160000000000000000e+02,1.241116689376845872e-04,3.142269302020604055e-10,1.397304841408064354e-03,1.036719177878360498e-04,2.615157290430526269e-08,4.000000000000000000e+00,2.277835867255206370e-04,2.043975114984853737e-05,1.273193172470379712e-03,1.241113547107543854e-04,2.600044108498703783e-06,1.293717856216198609e-05,2.551559158657539699e-05,5.814098301692209673e-05,1.026723317189497624e-04,1.584666605984840740e-04,2.335818152156668209e-04,3.133598798755313003e-04,5.382529162688220147e-04
7.185000000000000000e+02,1.241683332969486012e-04,1.408324261352093409e-09,1.397274534717132984e-03,1.036737667505566776e-04,2.616602490599095535e-08,4.000000000000000000e+00,2.278421000475052923e-04,2.049456654639192365e-05,1.273106201420184328e-03,1.241669249726872469e-04,2.594981254243361151e-06,1.295558387795769352e-05,2.553805770043028489e-05,5.820171244974192313e-05,1.027392069463804627e-04,1.585498546096771771e-04,2.336551066761221576e-04,3.133572896107780152e-04,5.383182268442656803e-04
7.210000000000000000e+02,1.241280630822074686e-04,1.276286754043973769e-10,1.397369144705516318e-03,1.036788620140297425e-04,2.615708247306469181e-08,4.000000000000000000e+00,2.278069250962372111e-04,2.044920106817772602e-05,1.273241081623308849e-03,1.241279354535320724e-04,2.576913009843764585e-06,1.293461707007307193e-05,2.550088870157696884e-05,5.815496559754108566e-05,1.026928256971364358e-04,1.585176564022467121e-04,2.336150703536924681e-04,3.133540000913610096e-04,5.383100184407562609e-04
7.235000000000000000e+02,1.242847181900662333e-04,2.333428698746650327e-10,1.397204248916865182e-03,1.036775639014346246e-04,2.619572843212023173e-08,4.000000000000000000e+00,2.279622820915008579e-04,2.060715428863160877e-05,1.272919530726798840e-03,1.242844848471963588e-04,2.594482762820593915e-06,1.297296577983483036e-05,2.559589044195768802e-05,5.832248767113027289e-05,1.028846321119413214e-04,1.587127502371612217e-04,2.337834096059394115e-04,3.133656597567522338e-04,5.383067846557387185e-04
7.260000000000000000e+02,1.241916835515235746e-04,1.409167342368334669e-09,1.397367431979480018e-03,1.036835904337146322e-04,2.617386118858805620e-08,4.000000000000000000e+00,2.278752739852381933e-04,2.050809311780894242e-05,1.273175748427956416e-03,1.241902743841812170e-04,2.579362310613085940e-06,1.295846239130654223e-05,2.552260651253742560e-05,5.822354014308351450e-05,1.027713567399970898e-04,1.586205688281483710e-04,2.337007784477127187e-04,3.133368383264757261e-04,5.383526050823408656e-04
7.285000000000000000e+02,1.242448051779839098e-04,1.549412194075316440e-10,1.397327113195460458e-03,1.036846950313782134e-04,2.618728759746508899e-08,4.000000000000000000e+00,2.279295002093621367e-04,2.056011014660569637e-05,1.273082308017476575e-03,1.242446502367644957e-04,2.574503681801754156e-06,1.296520160591589987e-05,2.554415145870235891e-05,5.827284870249164708e-05,1.028390888037488825e-04,1.586821031119217207e-04,2.337621128507564791e-04,3.133743810122564116e-04,5.383341732449998477e-04
7.310000000000000000e+02,1.241643909705010226e-04,9.213695589984533314e-10,1.397475153593307146e-03,1.036905133269619699e-04,2.616851853908431171e-08,4.000000000000000000e+00,2.278549042974629924e-04,2.047387764353905269e-05,1.273310762622806205e-03,1.241634696009420323e-04,2.580428744158251141e-06,1.292596536395567702e-05,2.548206065354464032e-05,5.818378894193430590e-05,1.027422203770095690e-04,1.586063800643087930e-04,2.336846767099110152e-04,3.133103941823931816e-04,5.383245795334226256e-04
7.335000000000000000e+02,1.242184656651782067e-04,1.997461506821827488e-09,1.397440302100711861e-03,1.036916179497242486e-04,2.618217884524263025e-08,4.000000000000000000e+00,2.279100836149024418e-04,2.052684771545395810e-05,1.273221836435533627e-03,1.242164682036713810e-04,2.565354918662696745e-06,1.294730220432439547e-05,2.550592004298246049e-05,5.823579098692694539e-05,1.028071714673582497e-04,1.586748625548109752e-04,2.337294461082909986e-04,3.133952573878117515e-04,5.383283689484116711e-04
7.359999999999989768e+02,1.241300938894914429e-04,1.687403502855728634e-09,1.397594865999460343e-03,1.036971965381661874e-04,2.616138877888902396e-08,4.000000000000000000e+00,2.278272904276576168e-04,2.043289735132525545e-05,1.273464772109968819e-03,1.241284064859885742e-04,2.572535577913943179e-06,1.290784997164637551e-05,2.543317489367885641e-05,5.813572518082814583e-05,1.026981868707142813e-04,1.585749888862042359e-04,2.336464762067951939e-04,3.133020869177404778e-04,5.382706202664520054e-04
7.384999999999989768e+02,1.241834429153406750e-04,1.898304274572221962e-09,1.397558375749957324e-03,1.036986180073784085e-04,2.617493087094786239e-08,4.000000000000000000e+00,2.278820609227190700e-04,2.048482490796226646e-05,1.273374932834616703e-03,1.241815446110661062e-04,2.579084673894802847e-06,1.291854831865048594e-05,2.545259322583557718e-05,5.818949939990419667e-05,1.027568640610035367e-04,1.586515580739394872e-04,2.337067225524989272e-04,3.133838713355167373e-04,5.383072830192248311e-04
7.409999999999989768e+02,1.240954183866884504e-04,7.856267035733716368e-10,1.397713618502166881e-03,1.037038485833442108e-04,2.615416107556444335e-08,4.000000000000000000e+00,2.277992669700326612e-04,2.039156980334423967e-05,1.273618200115478457e-03,1.240946327599848657e-04,2.568393228931215576e-06,1.288277808441392916e-05,2.538925069157233267e-05,5.809021987346790387e-05,1.026494639366296046e-04,1.585482337973911698e-04,2.336129323717876718e-04,3.132802565550348484e-04,5.382322250172444540e-04
7.434999999999989768e+02,1.241491887860970186e-04,7.657988357071520148e-10,1.397662914007719590e-03,1.037043014119908881e-04,2.616760320759499937e-08,4.000000000000000000e+00,2.278534901980879066e-04,2.044488737410613054e-05,1.273513725221622544e-03,1.241484229872613242e-04,2.582178297224761431e-06,1.290151378736929894e-05,2.541803970553458189e-05,5.814588082195028273e-05,1.027150953630372589e-04,1.586132673477463927e-04,2.336855105371482793e-04,3.133276752725860210e-04,5.382899799701675774e-04
7.459999999999989768e+02,1.240468138299650590e-04,2.362413335700638503e-09,1.397835581303356845e-03,1.037103047918261990e-04,2.614343934137950896e-08,4.000000000000000000e+00,2.277571186217912445e-04,2.033650903813886003e-05,1.273788767473391786e-03,1.240444514166293578e-04,2.578655212916283958e-06,1.285422734912733838e-05,2.534879392916813411e-05,5.803289748991133731e-05,1.025895524680722022e-04,1.585057263838263533e-04,2.335715183421056915e-04,3.132434483378106660e-04,5.382123681534183848e-04
7.484999999999989768e+02,1.241024844894004066e-04,2.850412458873697314e-10,1.397806362090096323e-03,1.037118966023377000e-04,2.615758415329584556e-08,4.000000000000000000e+00,2.278143810917380931e-04,2.039058788706270655e-05,1.273703877600695835e-03,1.241021994481545103e-04,2.567263705454703718e-06,1.286081690166943467e-05,2.537140935391656274e-05,5.809217778373658371e-05,1.026624090854202974e-04,1.585804202229802089e-04,2.336382405070452841e-04,3.132546287674381328e-04,5.382807135911024709e-04
7.509999999999989768e+02,1.240209059092818296e-04,3.035992660077116433e-10,1.397948882807077643e-03,1.037168410950880084e-04,2.613836822930267180e-08,4.000000000000000000e+00,2.277377470043698380e-04,2.030406481419382123e-05,1.273927976897795732e-03,1.240206023100158224e-04,2.578463795940930385e-06,1.283308675676774540e-05,2.531681958705827123e-05,5.800285202033055455e-05,1.025650332992421255e-04,1.584876180105174517e-04,2.335514259191034806e-04,3.132356445542497955e-04,5.381810280540589566e-04
7.534999999999989768e+02,1.240776401144898407e-04,5.865505555913528645e-10,1.397900647565565070e-03,1.037173635650394122e-04,2.615255228126342331e-08,4.000000000000000000e+00,2.277950036795292664e-04,2.036027654945042847e-05,1.273823007451075229e-03,1.240770535639342377e-04,2.564954676059365916e-06,1.285096055751737221e-05,2.533858066940498173e-05,5.806428739167377107e-05,1.026263292973416763e-04,1.585656529030533151e-04,2.336150601596887865e-04,3.132459317500679700e-04,5.382114327203031939e-04
7.559999999999989768e+02,1.239917504271281518e-04,1.261716325227325703e-09,1.398052079327056748e-03,1.037228278048546464e-04,2.613237918181875918e-08,4.000000000000000000e+00,2.277145782319828118e-04,2.026892262227350538e-05,1.274060328899928596e-03,1.239904887108029294e-04,2.576371021177947466e-06,1.281276657870174991e-05,2.527727834581186236e-05,5.796629342638009058e-05,1.025252565435298127e-04,1.584626221917870260e-04,2.335309012266514341e-04,3.131779503235923752e-04,5.381416503805849013e-04
7.584999999999989768e+02,1.240545680991023353e-04,1.889994157240380322e-11,1.398004000531431453e-03,1.037236784291528722e-04,2.614813733312912885e-08,4.000000000000000000e+00,2.277782465282552076e-04,2.033088966994946309e-05,1.273949432432329009e-03,1.240545491991607734e-04,2.580007153522283349e-06,1.282725678878239453e-05,2.531003303870552648e-05,5.802835153960912977e-05,1.025941102319502367e-04,1.585485691638379682e-04,2.335925779018043142e-04,3.132390570014573065e-04,5.381433619301838897e-04
7.609999999999989768e+02,1.239699326170810606e-04,1.386412780239374437e-10,1.398139258642297315e-03,1.037279906458689170e-04,2.612804023651308931e-08,4.000000000000000000e+00,2.276979232629499912e-04,2.024194197121214364e-05,1.274169326025216282e-03,1.239697939758030237e-04,2.576316728660942264e-06,1.280131740097192982e-05,2.523881349244139978e-05,5.793059284449117289e-05,1.024933136266316462e-04,1.584469597309508466e-04,2.335087588651997114e-04,3.131608026987038281e-04,5.381189631588149383e-04
7.634999999999989768e+02,1.240406711663639527e-04,6.508714034914190702e-11,1.398077914941782667e-03,1.037286067302171407e-04,2.614571195759407851e-08,4.000000000000000000e+00,2.277692778965810798e-04,2.031206443614681203e-05,1.274037243775418687e-03,1.240406060792236041e-04,2.580039213980325987e-06,1.281465916569257426e-05,2.527434160155818965e-05,5.800984143939114530e-05,1.025764410273305563e-04,1.585499378249473281e-04,2.335936413230298766e-04,3.132198146243802650e-04,5.381051906546850585e-04
7.659999999999989768e+02,1.239591508210404814e-04,5.912905580837944107e-11,1.398220619926132061e-03,1.037332197272104435e-04,2.612645194724717878e-08,4.000000000000000000e+00,2.276923705482509250e-04,2.022593109383003787e-05,1.274261469105091634e-03,1.239590916919846631e-04,2.564896558163201444e-06,1.278163668837620189e-05,2.521772148820948734e-05,5.791380479221449142e-05,1.024796551999109472e-04,1.584650801893574819e-04,2.335054300583765867e-04,3.131436508547324072e-04,5.381514780098752308e-04
7.684999999999989768e+02,1.240222381351206986e-04,2.136961140901313720e-10,1.398163009346115038e-03,1.037334872249276576e-04,2.614215192388881450e-08,4.000000000000000000e+00,2.277557253600483427e-04,2.028875091019304098e-05,1.274140771210994366e-03,1.240220244390066175e-04,2.571975847456477757e-06,1.280124108240030278e-05,2.525263721556034814e-05,5.798232536058781138e-05,1.025551008438599246e-04,1.585480336311211090e-04,2.335739442324983098e-04,3.132115160221472469e-04,5.381078499490307698e-04
7.709999999999989768e+02,1.239380267986156590e-04,8.125589140201749511e-10,1.398303567225655381e-03,1.037374964353381498e-04,2.612210265340617529e-08,4.000000000000000000e+00,2.276755232339538223e-04,2.020053036327750927e-05,1.274365540427039667e-03,1.239372142397016519e-04,2.558731324385242736e-06,1.276063889796853159e-05,2.517834684336333454e-05,5.790239866173369307e-05,1.024573345917114862e-04,1.584502242782337097e-04,2.334989638736466484e-04,3.131451685384764399e-04,5.381920075927141634e-04
7.734999999999989768e+02,1.239765597815168014e-04,2.762016377439430925e-09,1.398246399898855690e-03,1.037366069176923428e-04,2.613147099005582207e-08,4.000000000000000000e+00,2.277131666992091442e-04,2.023995286382445865e-05,1.274269840117338943e-03,1.239737977651393631e-04,2.562557500585377087e-06,1.277566557117414666e-05,2.521211666437931054e-05,5.793699775935897539e-05,1.025039969603023084e-04,1.584954185695411214e-04,2.335264411483571427e-04,3.131971860538828884e-04,5.381564546078153972e-04
7.759999999999989768e+02,1.238858593034149202e-04,6.620925114275129905e-10,1.398404242728351534e-03,1.037427488628536965e-04,2.611026407696664632e-08,4.000000000000000000e+00,2.276286081662686031e-04,2.014311044056122377e-05,1.274518383424936641e-03,1.238851972109034885e-04,2.554104569985852527e-06,1.274899952895045590e-05,2.511602367903494751e-05,5.784311088006445652e-05,1.023854112554695693e-04,1.583973687752961428e-04,2.334336208186651518e-04,3.131094229095490690e-04,5.382642433527743417e-04
7.784999999999989768e+02,1.239585718748262429e-04,2.593386246855762745e-10,1.398341335016425619e-03,1.037427787281271587e-04,2.612829167947961053e-08,4.000000000000000000e+00,2.277013506029534017e-04,2.021579314669908422e-05,1.274382763141599295e-03,1.239583125362015575e-04,2.551255869138710473e-06,1.275505099683978634e-05,2.517053209954716412e-05,5.790946999939638708e-05,1.024703278276428665e-04,1.584958829047266845e-04,2.335051648804291693e-04,3.131936741125297078e-04,5.381925261374413943e-04
7.809999999999989768e+02,1.238782181569158809e-04,4.289915220139690762e-09,1.398488540049018123e-03,1.037477348251774804e-04,2.610940541508778687e-08,4.000000000000000000e+00,2.276259529820933748e-04,2.013048333173840054e-05,1.274610321892102188e-03,1.238739282416957319e-04,2.553662716256260994e-06,1.274870969132965518e-05,2.509721417139108515e-05,5.782591359630057679e-05,1.023714554829795664e-04,1.584126874799244157e-04,2.334234097350129991e-04,3.130931195614069639e-04,5.382400647292809055e-04
7.834999999999989768e+02,1.239453052188439395e-04,9.782595129625653341e-10,1.398418987070930647e-03,1.037473640342194436e-04,2.612595422984123587e-08,4.000000000000000000e+00,2.276926692530633831e-04,2.019794118462449588e-05,1.274473681852086654e-03,1.239443269593309656e-04,2.555575934830125202e-06,1.275356428187370737e-05,2.513698288831171641e-05,5.788344663508124944e-05,1.024465371066581823e-04,1.584942769647442883e-04,2.334970329212412987e-04,3.131919690178940736e-04,5.382232497273556565e-04
7.859999999999989768e+02,1.238649439241904437e-04,8.972773709984844405e-11,1.398548487919643165e-03,1.037512518856218335e-04,2.610684660117657924e-08,4.000000000000000000e+00,2.276161958098122772e-04,2.011369203856861018e-05,1.274683543995452830e-03,1.238648541964533490e-04,2.551179453931711816e-06,1.273094663130771247e-05,2.507979583890093594e-05,5.780098036077850132e-05,1.023522408112065860e-04,1.584019295113489026e-04,2.334170953462301565e-04,3.131244383146505991e-04,5.382087092798586766e-04
7.884999999999989768e+02,1.239273381461168959e-04,4.012108998034264526e-10,1.398488713974959264e-03,1.037506243861596386e-04,2.612217720049997856e-08,4.000000000000000000e+00,2.276779625322765345e-04,2.017671375995725726e-05,1.274561375828842449e-03,1.239269369352170793e-04,2.550942453117669554e-06,1.275234828453298457e-05,2.510661354038653574e-05,5.786300456820549215e-05,1.024237210733515191e-04,1.584807295670809702e-04,2.334742226919315805e-04,3.131776850055016897e-04,5.381959846389938133e-04
7.909999999999989768e+02,1.238172144430286527e-04,8.829340153084160161e-10,1.398605595542135602e-03,1.037509158794645554e-04,2.609495513825867529e-08,4.000000000000000000e+00,2.275681303224932081e-04,2.006629856356409729e-05,1.274788381099106922e-03,1.238163315090133371e-04,2.545992771821277206e-06,1.272508305098159818e-05,2.504682610483744060e-05,5.775053419691658153e-05,1.022989081243971620e-04,1.583311104329600304e-04,2.333600693785437376e-04,3.130831330285205696e-04,5.381697826818062106e-04
7.934999999999989768e+02,1.238517691479425382e-04,4.284074319394670660e-10,1.398580379220294451e-03,1.037558910695394831e-04,2.610454565270938981e-08,4.000000000000000000e+00,2.276076602174820348e-04,2.009587807840305517e-05,1.274728610072351940e-03,1.238513407405105859e-04,2.548015259143236212e-06,1.273304110357689341e-05,2.505716969047757533e-05,5.777788996661174391e-05,1.023349371313878845e-04,1.583967233428656865e-04,2.334187348128219657e-04,3.131140817865135130e-04,5.382034628839466777e-04
7.959999999999989768e+02,1.237717402646860076e-04,1.712856903156992361e-10,1.398737247132353584e-03,1.037563433853883483e-04,2.608482248085550987e-08,4.000000000000000000e+00,2.275280836500743423e-04,2.001539687929765928e-05,1.274965506867667495e-03,1.237715689789957050e-04,2.540152930833211466e-06,1.268507064102012425e-05,2.498795729181331728e-05,5.769479709478979058e-05,1.022493816154394471e-04,1.582970187009493778e-04,2.333278937892671774e-04,3.130647036878539684e-04,5.381297684998510335e-04
7.984999999999989768e+02,1.237451929809813217e-04,1.057572500552425820e-09,1.398668082869779011e-03,1.037537135195021028e-04,2.607770585498722744e-08,4.000000000000000000e+00,2.274989065004834245e-04,1.999147946147921892e-05,1.274922889888797581e-03,1.237441354084807738e-04,2.532849334984403207e-06,1.268196631693387932e-05,2.499700650809219278e-05,5.767223601279298085e-05,1.022062233269321191e-04,1.582390554884687602e-04,2.332758246360660485e-04,3.130674362571620579e-04,5.380709860503625399e-04
8.009999999999989768e+02,1.236436585886076353e-04,2.289996602961876834e-09,1.398946296757785316e-03,1.037650705565890477e-04,2.605494417679007910e-08,4.000000000000000000e+00,2.274087291451966830e-04,1.987858803201858764e-05,1.275302638169177735e-03,1.236413685920046736e-04,2.542215108392245445e-06,1.263648548101070926e-05,2.490264532581911496e-05,5.754760314686533436e-05,1.020900392985391747e-04,1.581508925641201299e-04,2.331800849424861641e-04,3.129693704488519510e-04,5.379619400840193050e-04
8.034999999999989768e+02,1.237077944114583822e-04,7.238623140150788304e-11,1.398874017503538804e-03,1.037645178698644007e-04,2.607069356691307387e-08,4.000000000000000000e+00,2.274723122813227829e-04,1.994327654159398148e-05,1.275166223092080503e-03,1.237077220252269874e-04,2.534760246671508093e-06,1.265284941830977998e-05,2.493822527624417942e-05,5.761552555200908060e-05,1.021711596959591422e-04,1.582242979460932479e-04,2.332530742726297379e-04,3.130201970386345487e-04,5.380416008409761013e-04
8.059999999999989768e+02,1.236332368292897407e-04,1.993450812446859465e-09,1.398994792858271633e-03,1.037677272725992240e-04,2.605291847220779079e-08,4.000000000000000000e+00,2.274009641018889783e-04,1.986550955669051665e-05,1.275361556028982001e-03,1.236312433784773066e-04,2.531866819600319647e-06,1.262874527957603950e-05,2.488300447422809873e-05,5.753448692639104853e-05,1.020739231533799619e-04,1.581431573238863337e-04,2.331646870974972581e-04,3.129620973949084526e-04,5.379480418347434671e-04
8.084999999999989768e+02,1.236999952110279363e-04,4.562584567580952966e-09,1.398910239683825258e-03,1.037664959172888106e-04,2.606917449016105164e-08,4.000000000000000000e+00,2.274664911283167334e-04,1.993349929373912572e-05,1.275210244472797403e-03,1.236954326264603457e-04,2.526892758469466413e-06,1.264627784056703141e-05,2.492927513740636938e-05,5.760736504225086161e-05,1.021510694443183292e-04,1.582151037771684608e-04,2.332440353484540544e-04,3.129804269750147811e-04,5.380378461417278631e-04
8.109999999999989768e+02,1.236118690891440817e-04,1.008081227516320104e-09,1.399047369840101087e-03,1.037705044858817845e-04,2.604821178096609838e-08,4.000000000000000000e+00,2.273823735750258798e-04,1.984136460326229722e-05,1.275435500750957086e-03,1.236108610079165657e-04,2.538466066953157138e-06,1.261825575758171881e-05,2.486457176760085351e-05,5.750328822224777357e-05,1.020452234066923864e-04,1.581172827909565494e-04,2.331462724543844050e-04,3.129489772937514721e-04,5.379096678014561039e-04
8.134999999999989768e+02,1.236813873873379981e-04,8.701234262802409232e-10,1.398981494566905754e-03,1.037701480830712680e-04,2.606532921923930571e-08,4.000000000000000000e+00,2.274515354704092661e-04,1.991123930426673015e-05,1.275300107179567783e-03,1.236805172639117250e-04,2.524903392658675035e-06,1.263381049475935425e-05,2.491076949394556637e-05,5.758266993416018124e-05,1.021326632578783110e-04,1.582053651160684495e-04,2.332309671387460296e-04,3.129797784432511703e-04,5.380078216780832812e-04
8.159999999999989768e+02,1.236106608389510699e-04,3.819138310550914412e-10,1.399092911793784139e-03,1.037732853618630429e-04,2.604849022783684459e-08,4.000000000000000000e+00,2.273839462008140993e-04,1.983737547708802694e-05,1.275482250954832961e-03,1.236102789251200247e-04,2.530162578013582095e-06,1.261995961751399889e-05,2.484310646957741628e-05,5.750436566810463221e-05,1.020466424114295316e-04,1.581242123270887106e-04,2.331537132521543823e-04,3.129264898031164604e-04,5.379076492186229920e-04
8.184999999999989768e+02,1.236789556472632317e-04,9.767605808026755365e-10,1.399012462428241574e-03,1.037721905995426272e-04,2.606515161182551382e-08,4.000000000000000000e+00,2.274511462468058588e-04,1.990676504772060447e-05,1.275333506780978315e-03,1.236779788866824211e-04,2.524221649936892959e-06,1.263052607081254721e-05,2.489665548874907136e-05,5.758043353654659528e-05,1.021294320988453492e-04,1.582030976221757948e-04,2.332168150435157898e-04,3.130000032204648206e-04,5.380014058440780447e-04
8.209999999999989768e+02,1.236056302944923187e-04,1.324598101034984482e-10,1.399131016344609115e-03,1.037757740857420406e-04,2.604776312759369799e-08,4.000000000000000000e+00,2.273814043802343458e-04,1.982985620875027811e-05,1.275525386050116797e-03,1.236054978346822169e-04,2.531295435929868825e-06,1.261687543271990949e-05,2.483099434400157438e-05,5.749352962292637989e-05,1.020372115281361518e-04,1.581208375872839922e-04,2.331308209864172624e-04,3.129594021727039629e-04,5.379020660657066579e-04
8.234999999999989768e+02,1.236827289632895109e-04,6.755455201944831980e-10,1.399039375177724750e-03,1.037740525000420329e-04,2.606647141608802565e-08,4.000000000000000000e+00,2.274567814633315574e-04,1.990867646324747796e-05,1.275356646214435320e-03,1.236820534177693256e-04,2.526359080532966547e-06,1.262885372275592435e-05,2.488459263312848855e-05,5.758137094901862984e-05,1.021339913858828848e-04,1.582081504335940895e-04,2.332193331967372411e-04,3.130287939854983054e-04,5.380062707952434865e-04
8.259999999999989768e+02,1.236059622391643992e-04,1.173857292230564323e-09,1.399154800820531308e-03,1.037774567775759203e-04,2.604819443629137658e-08,4.000000000000000000e+00,2.273834190167403060e-04,1.982850546158847888e-05,1.275548838581366936e-03,1.236047883818721597e-04,2.525142879560416459e-06,1.261969452630475431e-05,2.482614850307358987e-05,5.749423748462182727e-05,1.020499028046544242e-04,1.581204888554560992e-04,2.331582846615126161e-04,3.129655927065177730e-04,5.379239858005108220e-04
8.284999999999989768e+02,1.236865776035932045e-04,1.380760157406753610e-09,1.399064183034753580e-03,1.037765874621570219e-04,2.606794958458041309e-08,4.000000000000000000e+00,2.274631650657502264e-04,1.990999014143618267e-05,1.275377605431160348e-03,1.236851968434357900e-04,2.527068016933081263e-06,1.261885976504952269e-05,2.487312086405419508e-05,5.758169376962629806e-05,1.021449316967684045e-04,1.582197402648620476e-04,2.332377159179570682e-04,3.130174183097786497e-04,5.380102178297997782e-04
8.309999999999989768e+02,1.236163226907327538e-04,1.045039811285013835e-09,1.399176664306787119e-03,1.037794556021390610e-04,2.605117064065572289e-08,4.000000000000000000e+00,2.273957782928718013e-04,1.983686708859369282e-05,1.275560341616054257e-03,1.236152776509214749e-04,2.519332423111961817e-06,1.262093758123540697e-05,2.482769027199684033e-05,5.750401227088176994e-05,1.020661960653713443e-04,1.581411961925029337e-04,2.331653203225820387e-04,3.129916837255274065e-04,5.379719147327065082e-04
8.334999999999989768e+02,1.236903494232912488e-04,5.629459419484292198e-10,1.399089537559080210e-03,1.037782815333887596e-04,2.606923425847919298e-08,4.000000000000000000e+00,2.274686309566800084e-04,1.991206788990248925e-05,1.275399188135789043e-03,1.236897864773492980e-04,2.529112674161049000e-06,1.261513059999191652e-05,2.486486567337575063e-05,5.757833339339424143e-05,1.021516025177960366e-04,1.582246071258597807e-04,2.332461618529110879e-04,3.130272684977979526e-04,5.380062514478111931e-04
8.359999999999989768e+02,1.236156248401574945e-04,1.323007392211682972e-09,1.399200215813080914e-03,1.037804464802443089e-04,2.605120377626142016e-08,4.000000000000000000e+00,2.273960713204018034e-04,1.983517835991318559e-05,1.275584590972923338e-03,1.236143018327652695e-04,2.524593454582514417e-06,1.261213092969476499e-05,2.481250585401194685e-05,5.749905582386142925e-05,1.020641784947277507e-04,1.581421294640385070e-04,2.331543411683568144e-04,3.129827699376167612e-04,5.379944754843677800e-04
8.384999999999989768e+02,1.236647288370764665e-04,1.118047520312042095e-09,1.399115810578632681e-03,1.037783857045155488e-04,2.606291849778285024e-08,4.000000000000000000e+00,2.274431145415920018e-04,1.988634313256091777e-05,1.275451081741556161e-03,1.236636107895561513e-04,2.526669238115477585e-06,1.261288455432588963e-05,2.485176097599811675e-05,5.755531966215516514e-05,1.021249480135515310e-04,1.582017518025069795e-04,2.332132054154327288e-04,3.130169510181454186e-04,5.380040856095978825e-04
8.409999999999989768e+02,1.235849640034216183e-04,1.921831111257604771e-10,1.399253904379078612e-03,1.037825505548850780e-04,2.604406112740427806e-08,4.000000000000000000e+00,2.273675145583066827e-04,1.980241344853654031e-05,1.275668940375656885e-03,1.235847718203105048e-04,2.527531283228634545e-06,1.261327894712792990e-05,2.478254718921570909e-05,5.746385468569918285e-05,1.020240188655321132e-04,1.581063292884091014e-04,2.331275114420495922e-04,3.129463357567763672e-04,5.379415487257502813e-04
8.434999999999989768e+02,1.236668430746910646e-04,8.115074893712710892e-10,1.399153779372540015e-03,1.037812450165019482e-04,2.606403489323546306e-08,4.000000000000000000e+00,2.274480880911930263e-04,1.988559805818911638e-05,1.275486936297848869e-03,1.236660315672016841e-04,2.525531873910327168e-06,1.261185778914920188e-05,2.483168545582002028e-05,5.755742042392452692e-05,1.021269823426115700e-04,1.581996051989707796e-04,2.332174687115697736e-04,3.130144019033035741e-04,5.379912711680940891e-04
8.459999999999989768e+02,1.235966559786232143e-04,1.061796295521564499e-10,1.399269837820513564e-03,1.037842479069279853e-04,2.604730348270481876e-08,4.000000000000000000e+00,2.273809038855512132e-04,1.981240807169522896e-05,1.275673181841890241e-03,1.235965497989936724e-04,2.526038632447170286e-06,1.260991453934228906e-05,2.477064315518425635e-05,5.747299082513547465e-05,1.020456135610181168e-04,1.581200416298449542e-04,2.331509969875512206e-04,3.129657649007946225e-04,5.379638693170584688e-04
8.484999999999989768e+02,1.236717583921645544e-04,9.213742768289152683e-10,1.399177135592573774e-03,1.037827124038419627e-04,2.606555521770849805e-08,4.000000000000000000e+00,2.274544707960065172e-04,1.988904598832259168e-05,1.275505377200409273e-03,1.236708370178877126e-04,2.528962072239861421e-06,1.261466922014067465e-05,2.482558516298128271e-05,5.755925612723471901e-05,1.021395009295331840e-04,1.582058729732561226e-04,2.332190886129856602e-04,3.129989277018487589e-04,5.379824041381648823e-04
8.509999999999989768e+02,1.236463587503154127e-04,1.507651144867616663e-10,1.399218935139089895e-03,1.037839450636477876e-04,2.605952928518595980e-08,4.000000000000000000e+00,2.274303038139632003e-04,1.986241368666762509e-05,1.275572576388774373e-03,1.236462079852009358e-04,2.534764932873701903e-06,1.261695033010222046e-05,2.480473142449962951e-05,5.753008888845753449e-05,1.021066545356813391e-04,1.581825266366267612e-04,2.332001162688122084e-04,3.129686999049485622e-04,5.379778673770455434e-04
8.534999999999989768e+02,1.237182196634207642e-04,1.912964552350397813e-10,1.399133638244614815e-03,1.037827990323268523e-04,2.607706725167076416e-08,4.000000000000000000e+00,2.275010186957476029e-04,1.993542063109391197e-05,1.275415418581194024e-03,1.237180283669655253e-04,2.521315984040146256e-06,1.261763739284800134e-05,2.485169325699031334e-05,5.760357919273662909e-05,1.021941750587608945e-04,1.582719901798239337e-04,2.332766276381178908e-04,3.130390986395165673e-04,5.380218562354992413e-04
8.559999999999989768e+02,1.236541376227503596e-04,9.692614205594807079e-10,1.399224642210033544e-03,1.037844158729854841e-04,2.606155072932289701e-08,4.000000000000000000e+00,2.274385534957358438e-04,1.986972174976487553e-05,1.275570504587283157e-03,1.236531683613298046e-04,2.530958859507617465e-06,1.261136302616262651e-05,2.479839756186612038e-05,5.753346913912741386e-05,1.021120320969292955e-04,1.581990171005757647e-04,2.332004847944807945e-04,3.129659436612352089e-04,5.379747411609912865e-04
8.584999999999989768e+02,1.237224254953605358e-04,3.839215678524319809e-09,1.399135985558235418e-03,1.037831127982513223e-04,2.607817307254959868e-08,4.000000000000000000e+00,2.275055382936118581e-04,1.993931269710921350e-05,1.275413560062874964e-03,1.237185862796820121e-04,2.516470094643090817e-06,1.262371511221217383e-05,2.485383428084753164e-05,5.760574986582184948e-05,1.021998408539048710e-04,1.582778448591689690e-04,2.332820546177976641e-04,3.130567760669221303e-04,5.380292775275693747e-04
8.609999999999989768e+02,1.236621408733558911e-04,1.294798458406120444e-09,1.399230942300056348e-03,1.037855873838026315e-04,2.606377323398265892e-08,4.000000000000000000e+00,2.274477282571585226e-04,1.987655348955325962e-05,1.275568801426700538e-03,1.236608460748974715e-04,2.519430395207437739e-06,1.262199491984526891e-05,2.479710081999307735e-05,5.753344021070617769e-05,1.021218620808019066e-04,1.582062440394315489e-04,2.332127597658294627e-04,3.129992053019287263e-04,5.379637550565296959e-04
8.634999999999989768e+02,1.237378498898390722e-04,1.491044087027709351e-09,1.399139343875572313e-03,1.037840348911126442e-04,2.608218139364003307e-08,4.000000000000000000e+00,2.275218847809517165e-04,1.995381499872642800e-05,1.275401493985733187e-03,1.237363588457520455e-04,2.517574271473968501e-06,1.262954965125339643e-05,2.486408815231868757e-05,5.761655822267207171e-05,1.022116670254956026e-04,1.583018725079754702e-04,2.332947057269654117e-04,3.130479975860777633e-04,5.380528080874345505e-04
8.659999999999989768e+02,1.236707573156943540e-04,2.517478204673142831e-10,1.399236298797563614e-03,1.037859079481257918e-04,2.606597090365420826e-08,4.000000000000000000e+00,2.274566652638201458e-04,1.988484936756856219e-05,1.275565541481869314e-03,1.236705055678738745e-04,2.519638850561922173e-06,1.262923402292440866e-05,2.479661664237385230e-05,5.754245871499998424e-05,1.021262518670424448e-04,1.582217915971292650e-04,2.332198091164417386e-04,3.129917701336124665e-04,5.379895004886316601e-04
8.684999999999989768e+02,1.237421002871794758e-04,2.233246201176208329e-10,1.399145289374030239e-03,1.037844134768083824e-04,2.608331186420751558e-08,4.000000000000000000e+00,2.275265137639878718e-04,1.995768681037109334e-05,1.275403189086850818e-03,1.237418769625593673e-04,2.520611773109756719e-06,1.262678865343735634e-05,2.485758560762017531e-05,5.761439654863176877e-05,1.022173197721806186e-04,1.583127347422765940e-04,2.332943477901222151e-04,3.130599809908799175e-04,5.380413899645824973e-04
8.709999999999989768e+02,1.236734101447914814e-04,6.112589607868599375e-10,1.399247009344315200e-03,1.037864297455223832e-04,2.606673537616405556e-08,4.000000000000000000e+00,2.274598398903138782e-04,1.988698039926909821e-05,1.275573599199523664e-03,1.236727988858306890e-04,2.512784396719399525e-06,1.262806687508917104e-05,2.479643455215443387e-05,5.754356958508454324e-05,1.021295117973471350e-04,1.582285496598970827e-04,2.332304787576405076e-04,3.130034803889938954e-04,5.380170247373800138e-04
8.734999999999989768e+02,1.237456435970163947e-04,1.357358335761361787e-11,1.399144033825958262e-03,1.037841700742751463e-04,2.608413826724586120e-08,4.000000000000000000e+00,2.275298136712915545e-04,1.996147352274124838e-05,1.275398390228941895e-03,1.237456300234330295e-04,2.514500284580220528e-06,1.262744309834831928e-05,2.484687061416110184e-05,5.762343873905017698e-05,1.022198904137241218e-04,1.583183061357977398e-04,2.332917922356898648e-04,3.130424340797766016e-04,5.380485633112042781e-04
8.759999999999989768e+02,1.236648740868844432e-04,4.720654108098181218e-10,1.399261631343826995e-03,1.037869426774255523e-04,2.606473055325220428e-08,4.000000000000000000e+00,2.274518167643099819e-04,1.987793140945889089e-05,1.275596757256942633e-03,1.236644020214736203e-04,2.503694941824944047e-06,1.262110647840432372e-05,2.478836893449546248e-05,5.753829227735408349e-05,1.021179702653773587e-04,1.582305043535950557e-04,2.332127857569395244e-04,3.129907631101026930e-04,5.380030992096840933e-04
8.784999999999989768e+02,1.237396647039953662e-04,8.947412386473985751e-11,1.399176134067203108e-03,1.037855021691319981e-04,2.608293508155609599e-08,4.000000000000000000e+00,2.275251668731273643e-04,1.995416253486336812e-05,1.275436469363207823e-03,1.237395752298715097e-04,2.523913344284477505e-06,1.263268699718007447e-05,2.483538055434178778e-05,5.761949959610178471e-05,1.022132528912229963e-04,1.583134009480688679e-04,2.332712888133956267e-04,3.130434243805818822e-04,5.380380511045518115e-04
8.809999999999989768e+02,1.236743588132068437e-04,1.252305533771635192e-09,1.399271495280137757e-03,1.037875268679217146e-04,2.606719776121739671e-08,4.000000000000000000e+00,2.274618856811285719e-04,1.988683194528512914e-05,1.275597136466930914e-03,1.236731065076730762e-04,2.503536452311505608e-06,1.262051219624754739e-05,2.478894201170700229e-05,5.755410530683525121e-05,1.021277584332680997e-04,1.582410376737733535e-04,2.332107895699920142e-04,3.129829339694016068e-04,5.379976531025240129e-04
8.834999999999989768e+02,1.237481383399149308e-04,1.208474608031642386e-09,1.399173582052887091e-03,1.037854825565993986e-04,2.608502813210092644e-08,4.000000000000000000e+00,2.275336208965143294e-04,1.996265578331553217e-05,1.275425443712972133e-03,1.237469298653068957e-04,2.525197753294411905e-06,1.263899800117345570e-05,2.483058392940534206e-05,5.763555696955385805e-05,1.022261086854025629e-04,1.583143874799292756e-04,2.332768414822585282e-04,3.130516585610949886e-04,5.380649134880926675e-04
8.859999999999989768e+02,1.236811811824264809e-04,6.151960616381971137e-10,1.399277436221715853e-03,1.037880186876464583e-04,2.606898740178746053e-08,4.000000000000000000e+00,2.274691998700729392e-04,1.989316249478002255e-05,1.275596255039289318e-03,1.236805659863648532e-04,2.505627525876604131e-06,1.262360483273825983e-05,2.478517272304756570e-05,5.755328004426414813e-05,1.021434863784536674e-04,1.582411413275145698e-04,2.332055224546268439e-04,3.129832790209575110e-04,5.379825809095348851e-04
8.884999999999989768e+02,1.237618683350945120e-04,1.294006133491446325e-09,1.399167091637378447e-03,1.037853070139272983e-04,2.608839000576841049e-08,4.000000000000000000e+00,2.275471753490217967e-04,1.997656132116721369e-05,1.275405223302283854e-03,1.237605743289610111e-04,2.518248836636142496e-06,1.263483481349639487e-05,2.483099682055606172e-05,5.765108749910476425e-05,1.022430344410081815e-04,1.583350367025247079e-04,2.332880177404155885e-04,3.130595335826655994e-04,5.380896548355686409e-04
8.909999999999989768e+02,1.236905477807896171e-04,3.919426699103161434e-10,1.399267055679699612e-03,1.037876615939138772e-04,2.607123030944457745e-08,4.000000000000000000e+00,2.274782093747034807e-04,1.990288618687573988e-05,1.275576507898910049e-03,1.236901558381197014e-04,2.504012195828608666e-06,1.262846641579031659e-05,2.478482606688141123e-05,5.757271166847849884e-05,1.021518297397656970e-04,1.582530121984427674e-04,2.332048142596608489e-04,3.129812375013377602e-04,5.380013447275295907e-04
8.934999999999989768e+02,1.237759364574849753e-04,1.381218504888847576e-09,1.399160974496655666e-03,1.037858783225401157e-04,2.609199098510846604e-08,4.000000000000000000e+00,2.275618147800250910e-04,1.999005813494485954e-05,1.275385038039170745e-03,1.237745552389800895e-04,2.517951722703117250e-06,1.263854591153769523e-05,2.484726546807678246e-05,5.766807908001603825e-05,1.022542216365338334e-04,1.583529837284193662e-04,2.333162291366622947e-04,3.130719107850843397e-04,5.380794203033873726e-04
8.959999999999989768e+02,1.237126906529714969e-04,1.328927967309298291e-10,1.399254099467516638e-03,1.037877742911951531e-04,2.607673192091787708e-08,4.000000000000000000e+00,2.275004649441666636e-04,1.992491636177634378e-05,1.275541408814545195e-03,1.237125577601747679e-04,2.507725799695649767e-06,1.263116799048998781e-05,2.480288679042772526e-05,5.759706554694011985e-05,1.021762817755683922e-04,1.582823820521994066e-04,2.332362247987987446e-04,3.129958870908110670e-04,5.380126450166908139e-04
8.984999999999989768e+02,1.237894800407848361e-04,1.986125016440888521e-09,1.399153686908619597e-03,1.037854874689735763e-04,2.609526277794035448e-08,4.000000000000000000e+00,2.275749675097584260e-04,2.000399257181125986e-05,1.275364206867834679e-03,1.237874939157684049e-04,2.520600809451258842e-06,1.264418853179048334e-05,2.485190501026457094e-05,5.768063678916377467e-05,1.022748467362826960e-04,1.583723883140501255e-04,2.333234509815339524e-04,3.130914436061634008e-04,5.380722124175353919e-04
9.009999999999989768e+02,1.237183405432712999e-04,3.956652401630226494e-10,1.399251602932961597e-03,1.037869204284224702e-04,2.607795263879654265e-08,4.000000000000000000e+00,2.275052609716937701e-04,1.993142011484882970e-05,1.275533262389690406e-03,1.237179448780311450e-04,2.507108952061477617e-06,1.262557037811584085e-05,2.480299378769544366e-05,5.760550743023622498e-05,1.021858395409652016e-04,1.582873596112161418e-04,2.332451723867739438e-04,3.130124538070970888e-04,5.380141473200470738e-04
9.034999999999989768e+02,1.237725207302867105e-04,5.556096144913337079e-10,1.399161644843817994e-03,1.037844424363888030e-04,2.609084737976135491e-08,4.000000000000000000e+00,2.275569631666754999e-04,1.998807829389790747e-05,1.275389124113531338e-03,1.237719651206722145e-04,2.516878592510858114e-06,1.263880345874506676e-05,2.484108088025141140e-05,5.766653275966159540e-05,1.022510763744541046e-04,1.583453583209201655e-04,2.333116715078560101e-04,3.130677589811771584e-04,5.380589548460180125e-04
9.059999999999989768e+02,1.236992758030165565e-04,1.152365095999057774e-09,1.399277082513555219e-03,1.037873731582540941e-04,2.607332966128143129e-08,4.000000000000000000e+00,2.274866489612706506e-04,1.991190264476246237e-05,1.275577806710538609e-03,1.236981234379205504e-04,2.512770737605210911e-06,1.261635386893643979e-05,2.478941874838108269e-05,5.758478737644342642e-05,1.021626228759970798e-04,1.582623567253657148e-04,2.332322122059341050e-04,3.129972477121107776e-04,5.379787666843356382e-04
9.084999999999989768e+02,1.237851423511694075e-04,5.080076399555954752e-09,1.399160215275177012e-03,1.037852312610213022e-04,2.609413569480294383e-08,4.000000000000000000e+00,2.275703736121907096e-04,1.999991109014810533e-05,1.275375072924007577e-03,1.237800622747698516e-04,2.516696164491256701e-06,1.264419696409326383e-05,2.484636645643770354e-05,5.767943570967133991e-05,1.022686121762379828e-04,1.583602340199118151e-04,2.333371281030698649e-04,3.130764704840300131e-04,5.380547243876792306e-04
9.109999999999989768e+02,1.237190426713993721e-04,3.415601683499828066e-10,1.399263218926815678e-03,1.037872835924568782e-04,2.607820175502860393e-08,4.000000000000000000e+00,2.275063262638562503e-04,1.993175907894249388e-05,1.275544176255416278e-03,1.237187011112310126e-04,2.514940027966706300e-06,1.262411586998202865e-05,2.480296305260668710e-05,5.761038604968835020e-05,1.021931294180094467e-04,1.582865426229404450e-04,2.332648830443762359e-04,3.130226159965510623e-04,5.379817726221001800e-04
9.134999999999989768e+02,1.237984807961980710e-04,4.713981300489737132e-09,1.399157354805672521e-03,1.037850415828502645e-04,2.609739870380058892e-08,4.000000000000000000e+00,2.275835223790483356e-04,2.001343921334780649e-05,1.275358874009474477e-03,1.237937668148975752e-04,2.514924131484439133e-06,1.264001749051820017e-05,2.484768277743600409e-05,5.769041905832993230e-05,1.022882465477497932e-04,1.583807976540739884e-04,2.333519570003086388e-04,3.130934649222160879e-04,5.380384190020576739e-04
9.159999999999989768e+02,1.237313966956866062e-04,1.611206734189399701e-10,1.399247879283797413e-03,1.037866106530115404e-04,2.608111907910517321e-08,4.000000000000000000e+00,2.275180073486981602e-04,1.994478604267506578e-05,1.275516482588110725e-03,1.237312355750131896e-04,2.518334499167704040e-06,1.262312983317108415e-05,2.481323919847420713e-05,5.761899825320952165e-05,1.022135302343172062e-04,1.583021095558079239e-04,2.332788120203768407e-04,3.130373218878327994e-04,5.379777256741193493e-04
9.184999999999989768e+02,1.238087178664706856e-04,5.066951123486924439e-10,1.399148679630136689e-03,1.037837379867425361e-04,2.609966289024016761e-08,4.000000000000000000e+00,2.275924558532132352e-04,2.002497987972814942e-05,1.275339961763666003e-03,1.238082111713583312e-04,2.519695249443593498e-06,1.264252151718845519e-05,2.485245358934838863e-05,5.770383116456179087e-05,1.022977656229802162e-04,1.583936811723801383e-04,2.333544912732454888e-04,3.130820014821821700e-04,5.380297270091490437e-04
9.209999999999989768e+02,1.237096153815781918e-04,2.376325186491168994e-09,1.399229428538332955e-03,1.037822455810335668e-04,2.607482343569996729e-08,4.000000000000000000e+00,2.274918609626117721e-04,1.992736980054462495e-05,1.275519813156754736e-03,1.237072390563917067e-04,2.514341559870856905e-06,1.262175600496423782e-05,2.480336133887627985e-05,5.760951372141347545e-05,1.021858473853430588e-04,1.582658226653127877e-04,2.332260474054959846e-04,3.129962831308519982e-04,5.379570627093002494e-04
9.234999999999989768e+02,1.237632243882012036e-04,3.497081741084830500e-10,1.399182509282690355e-03,1.037847162959266604e-04,2.608860304759021731e-08,4.000000000000000000e+00,2.275479406841278505e-04,1.997850809227454322e-05,1.275419284894489151e-03,1.237628746800270823e-04,2.506797495872919749e-06,1.263565711388283169e-05,2.482411017163018552e-05,5.765485554117584787e-05,1.022416001869187589e-04,1.583408565560532233e-04,2.333070532741567408e-04,3.130541843479746583e-04,5.379940687579162165e-04
9.259999999999989768e+02,1.237061639605324995e-04,7.289372272162164307e-10,1.399282849912548716e-03,1.037864691941480237e-04,2.607484618961798417e-08,4.000000000000000000e+00,2.274926331546805233e-04,1.991969476638447579e-05,1.275576685952016162e-03,1.237054350233052701e-04,2.515194316971492790e-06,1.261730730290875614e-05,2.479337064909852879e-05,5.759022630779446044e-05,1.021786715162223988e-04,1.582768597268239933e-04,2.332289147937857091e-04,3.129861712643362240e-04,5.379217959322976248e-04
9.284999999999989768e+02,1.237884283803193371e-04,9.562448235994211585e-11,1.399174617756358211e-03,1.037839034110955985e-04,2.609467360811307505e-08,4.000000000000000000e+00,2.275723317914149220e-04,2.000452496922373858e-05,1.275386189376038820e-03,1.237883327558369649e-04,2.511218038518538099e-06,1.263469833428418254e-05,2.484061984013340239e-05,5.767984051897204423e-05,1.022701248393210723e-04,1.583776162534638861e-04,2.333284023259402627e-04,3.130804126655839731e-04,5.379628439695180887e-04
9.309999999999989768e+02,1.237239923152640109e-04,1.523040537057328413e-09,1.399262492588361885e-03,1.037853267946634294e-04,2.607902033230259371e-08,4.000000000000000000e+00,2.275093191099274268e-04,1.993866552060058158e-05,1.275538500273097793e-03,1.237224692747269526e-04,2.508512151344854987e-06,1.261857541595135951e-05,2.480491077733824727e-05,5.760797245369579482e-05,1.021982476189370326e-04,1.582946731785662075e-04,2.332490247702182276e-04,3.130140430752262424e-04,5.379322550066049967e-04
9.334999999999989768e+02,1.238001692005736643e-04,7.383702339216208352e-11,1.399159110665083297e-03,1.037832728410008560e-04,2.609744961568029021e-08,4.000000000000000000e+00,2.275834420415745202e-04,2.001689635957280833e-05,1.275358941464509524e-03,1.238000953635502819e-04,2.507783863069703146e-06,1.264332334010673981e-05,2.484374885464675901e-05,5.769236565965569428e-05,1.022864849095104974e-04,1.583836016086476693e-04,2.333386933927657388e-04,3.130928237963775799e-04,5.379703299792329852e-04
9.359999999999989768e+02,1.237377498352125417e-04,2.373386332768097467e-10,1.399248562619100252e-03,1.037850365119915062e-04,2.608236453807706278e-08,4.000000000000000000e+00,2.275227863472040614e-04,1.995271332322103551e-05,1.275510812783887601e-03,1.237375124965792573e-04,2.508723538177739544e-06,1.262436989266236731e-05,2.480485014622794301e-05,5.763850099722691905e-05,1.022166182573887918e-04,1.583144375022213024e-04,2.332680956024225341e-04,3.130286192181848371e-04,5.379198471414773936e-04
9.384999999999989768e+02,1.238133636614694431e-04,1.502852711609596600e-09,1.399136269452167002e-03,1.037817990734357171e-04,2.610041084008626837e-08,4.000000000000000000e+00,2.275951627349051738e-04,2.003156458803372595e-05,1.275322905790697613e-03,1.238118608087578358e-04,2.505068091952800186e-06,1.264613705014635657e-05,2.486104123968480481e-05,5.771240006870011820e-05,1.023057339345460491e-04,1.583991137198013834e-04,2.333435257489616783e-04,3.131033670225368882e-04,5.379936653835202653e-04
9.409999999999989768e+02,1.237369465331641537e-04,8.921003506936591431e-10,1.399237916910579587e-03,1.037838861793808455e-04,2.608192696784580358e-08,4.000000000000000000e+00,2.275208327125450127e-04,1.995306035378330821e-05,1.275500970377415515e-03,1.237360544328134498e-04,2.505698012835969412e-06,1.262236454881096564e-05,2.480707270557863661e-05,5.763711078872722239e-05,1.022115404353754481e-04,1.583073055523369864e-04,2.332634445620832648e-04,3.130183997737858294e-04,5.379048994554840165e-04
9.434999999999989768e+02,1.238160431125313757e-04,1.051484324475414779e-09,1.399140830216149623e-03,1.037817167936819061e-04,2.610105727268822994e-08,4.000000000000000000e+00,2.275977599062132682e-04,2.003432631884946959e-05,1.275324787103618166e-03,1.238149916282069065e-04,2.508878248372758131e-06,1.264591520374455774e-05,2.486054929442690854e-05,5.771977552082912177e-05,1.023088188622666328e-04,1.583993003096537578e-04,2.333448954467292377e-04,3.130846379555738248e-04,5.380063470431424317e-04
9.459999999999989768e+02,1.237546996258801055e-04,1.599147704849934875e-10,1.399224849475891883e-03,1.037831232758408621e-04,2.608616235638019702e-08,4.000000000000000000e+00,2.275378229017209811e-04,1.997157635003924336e-05,1.275470149850011859e-03,1.237545397111096336e-04,2.502531644767831328e-06,1.262570384537844454e-05,2.481754830878310175e-05,5.765365959413636777e-05,1.022312784422457592e-04,1.583259334674163871e-04,2.332783122814246352e-04,3.130067404157636443e-04,5.379523516872397300e-04
9.484999999999989768e+02,1.238329657875086583e-04,2.110545132503198703e-10,1.399116956454657173e-03,1.037805728641339907e-04,2.610501071973810397e-08,4.000000000000000000e+00,2.276135386516426489e-04,2.005239292337466757e-05,1.275283990667148461e-03,1.238327547329954096e-04,2.499360632364926435e-06,1.264091099691213424e-05,2.487487975054399937e-05,5.773212846984733846e-05,1.023261305824144790e-04,1.584216302043179908e-04,2.333732042428750166e-04,3.130831756393891792e-04,5.380296225167509111e-04
9.509999999999989768e+02,1.237703365697588142e-04,8.725339071133380102e-10,1.399205429940670459e-03,1.037821892548045939e-04,2.608983902111145479e-08,4.000000000000000000e+00,2.275525258245634217e-04,1.998814731495422031e-05,1.275435093370911590e-03,1.237694640358517092e-04,2.503530566428074319e-06,1.263425673213630757e-05,2.482325343975582801e-05,5.766505931866048196e-05,1.022464091636070857e-04,1.583402638175946471e-04,2.332971861722644665e-04,3.129978319821604912e-04,5.379386006030399160e-04
9.534999999999989768e+02,1.238536631242825306e-04,1.061855228983321554e-09,1.399087393376277546e-03,1.037791414522456113e-04,2.610984006986847102e-08,4.000000000000000000e+00,2.276328045765281419e-04,2.007452167203691929e-05,1.275233730251994907e-03,1.238526012690535410e-04,2.511418409965107194e-06,1.264922282284424869e-05,2.489074237977718668e-05,5.775306089475461913e-05,1.023498129293161265e-04,1.584423694949798993e-04,2.333898528418937020e-04,3.130831899891786023e-04,5.380314215325403314e-04
9.559999999999989768e+02,1.237863579096664193e-04,1.354763298004685060e-09,1.399176503293051788e-03,1.037808612130913186e-04,2.609352955867096049e-08,4.000000000000000000e+00,2.275672191227577244e-04,2.000549669657510066e-05,1.275390145383385396e-03,1.237850031463684280e-04,2.503114344161688168e-06,1.264424245280428260e-05,2.483672520384775948e-05,5.768292392813227859e-05,1.022662593397591943e-04,1.583590943025294418e-04,2.333031160678379569e-04,3.130096968166412238e-04,5.379479092493744596e-04
9.584999999999989768e+02,1.238758792069144824e-04,7.072974389461103765e-10,1.399059976317711378e-03,1.037785420767636389e-04,2.611521924486467134e-08,4.000000000000000000e+00,2.276544212836781214e-04,2.009733713015084350e-05,1.275184097110796787e-03,1.238751719094755488e-04,2.518564683524083228e-06,1.265809851601507645e-05,2.490328254298245113e-05,5.777343888215956836e-05,1.023728028214262287e-04,1.584662797198643335e-04,2.334136586268023171e-04,3.131030202352821055e-04,5.380357156779302973e-04
9.609999999999989768e+02,1.238160137927315325e-04,3.348596438289378560e-10,1.399142378027188466e-03,1.037796971607143139e-04,2.610063081429146218e-08,4.000000000000000000e+00,2.275957109534458328e-04,2.003631663201721860e-05,1.275326364234456852e-03,1.238156789330876941e-04,2.498213580959649568e-06,1.263904806611869907e-05,2.485866486127762354e-05,5.770845184063287214e-05,1.023028602591150797e-04,1.583959222537209598e-04,2.333386208086673120e-04,3.130378681727661585e-04,5.379709841245659385e-04
9.634999999999989768e+02,1.238959724810098694e-04,6.489228520624883626e-10,1.399032550694114365e-03,1.037769373741576957e-04,2.611986472777501421e-08,4.000000000000000000e+00,2.276729098551675515e-04,2.011903510685217366e-05,1.275136578213104414e-03,1.238953235581578111e-04,2.514226571569563520e-06,1.266786958400220321e-05,2.492439899067869924e-05,5.779471756287504763e-05,1.024017657561700461e-04,1.584893661460826304e-04,2.334296760844412294e-04,3.131055976784479574e-04,5.380547693916575306e-04
9.659999999999989768e+02,1.238270718692313698e-04,1.217612881375906851e-10,1.399119954198935895e-03,1.037779556311881068e-04,2.610300780269663002e-08,4.000000000000000000e+00,2.276050275004194766e-04,2.004911623804326291e-05,1.275292882329704443e-03,1.238269501079432245e-04,2.502382009419064283e-06,1.264707162638179141e-05,2.486908557949438003e-05,5.772137253237227865e-05,1.023169373834679130e-04,1.584111834057515896e-04,2.333413200123417948e-04,3.130531083938242840e-04,5.379750193859609338e-04
9.684999999999989768e+02,1.238914633376793644e-04,1.820374470346792421e-10,1.399019879657191099e-03,1.037756333994411612e-04,2.611847677540675817e-08,4.000000000000000000e+00,2.276670967371205120e-04,2.011582993823820317e-05,1.275128416319511789e-03,1.238912813002323178e-04,2.512233513927419102e-06,1.266717190672097748e-05,2.491900110418479418e-05,5.779579768811456873e-05,1.023995575483403482e-04,1.584845887817689140e-04,2.334108082789025250e-04,3.130991165667267083e-04,5.380328873332222272e-04
9.709999999999989768e+02,1.238182308795826635e-04,1.927020745445834365e-09,1.399121682247757986e-03,1.037769981317792045e-04,2.610061963939295244e-08,4.000000000000000000e+00,2.275952290113618815e-04,2.004123274780345899e-05,1.275303451368175241e-03,1.238163038588372159e-04,2.503018557971509398e-06,1.264745182329690016e-05,2.486247348214053941e-05,5.771790089688336216e-05,1.023125830475547272e-04,1.583978662529694293e-04,2.333210436402739958e-04,3.130589453428591793e-04,5.379486691243636712e-04
9.734999999999989768e+02,1.239064926152483054e-04,1.619380582678795418e-11,1.398998051220814521e-03,1.037746241119746248e-04,2.612199152179420689e-08,4.000000000000000000e+00,2.276811167272229167e-04,2.013186850327368068e-05,1.275091558605566215e-03,1.239064764214424877e-04,2.513587641070602648e-06,1.266663579108661495e-05,2.492983166027900569e-05,5.781390234764342047e-05,1.024183000736381458e-04,1.585102002934921041e-04,2.334298912334553395e-04,3.131336221794690225e-04,5.380293106162291165e-04
9.759999999999989768e+02,1.238439601209557757e-04,1.081672189556310952e-09,1.399091245652197895e-03,1.037760169757304498e-04,2.610678815778796626e-08,4.000000000000000000e+00,2.276199770966862255e-04,2.006794314522532588e-05,1.275247285531242065e-03,1.238428784487662136e-04,2.497507028235619466e-06,1.266213679457855879e-05,2.487450414781378641e-05,5.774613520726316342e-05,1.023400790551564634e-04,1.584281226440621508e-04,2.333547233891861876e-04,3.130750156521926566e-04,5.379667380041114550e-04
9.784999999999989768e+02,1.239264943762692845e-04,2.279159231889735777e-09,1.398976705190907530e-03,1.037733202027919723e-04,2.612667799430270044e-08,4.000000000000000000e+00,2.276998145790612568e-04,2.015317417347731220e-05,1.275050210814638327e-03,1.239242152170373895e-04,2.516139274633691067e-06,1.267568705799047331e-05,2.494099669073603881e-05,5.783702549462258944e-05,1.024380411789055113e-04,1.585295389411383259e-04,2.334549423503089150e-04,3.131693527849272710e-04,5.380364893221044114e-04
9.809999999999989768e+02,1.243816816160797276e-04,9.831161336469873526e-10,1.398889041695972578e-03,1.037996644947477193e-04,2.624517307086601228e-08,4.000000000000000000e+00,2.281813461108274333e-04,2.058201712133200833e-05,1.274507360079892796e-03,1.243806984999460872e-04,2.549062312117550338e-06,1.272649042560739836e-05,2.509442079013851959e-05,5.826354699864058395e-05,1.030267643270294420e-04,1.591417561953657246e-04,2.339649360624044801e-04,3.135298007801532870e-04,5.381213902306904466e-04
9.834999999999989768e+02,1.245559131830432779e-04,5.841286782328003184e-10,1.398119470970764309e-03,1.037556158657092860e-04,2.627940333253442742e-08,4.000000000000000000e+00,2.283115290487525639e-04,2.080029731733399191e-05,1.273563557787721085e-03,1.245553290543650437e-04,2.548041917816537548e-06,1.284338353323056747e-05,2.536070294192452175e-05,5.850746863266372894e-05,1.032079984781323717e-04,1.592883515325525486e-04,2.340873701310513069e-04,3.136258509535959382e-04,5.380254266118015757e-04
9.859999999999989768e+02,1.244850368701120235e-04,7.343631285658881452e-10,1.398184166860990752e-03,1.037548736793044091e-04,2.626159821676155265e-08,4.000000000000000000e+00,2.282399105494164462e-04,2.073016319080761441e-05,1.273699129990878837e-03,1.244843025069834481e-04,2.557055216235107771e-06,1.282399753228034027e-05,2.531069276084918756e-05,5.843753614305751808e-05,1.031193956199171022e-04,1.592082970114702526e-04,2.340090995000201771e-04,3.136073715630510869e-04,5.380769998811966819e-04
9.884999999999989768e+02,1.245514496817217982e-04,3.909158875464554791e-09,1.398068331724382912e-03,1.037511467205258552e-04,2.627736406364256615e-08,4.000000000000000000e+00,2.283025964022476534e-04,2.080030296119594305e-05,1.273516882042661060e-03,1.245475405228463426e-04,2.549248546994065803e-06,1.284935546770284643e-05,2.535593440343611964e-05,5.851517669362979793e-05,1.032056870816273366e-04,1.592823767603971426e-04,2.340581649909473784e-04,3.136031921554474503e-04,5.380422690186924912e-04
9.909999999999989768e+02,1.244891407588966787e-04,2.729052307257685186e-10,1.398140086048576007e-03,1.037513694510477474e-04,2.626189282985619028e-08,4.000000000000000000e+00,2.282405102099444396e-04,2.073777130784893125e-05,1.273650945289679301e-03,1.244888678536659569e-04,2.547434897671523291e-06,1.283388505674619967e-05,2.531357793511577954e-05,5.845044662549433046e-05,1.031289317724867560e-04,1.592074451988975182e-04,2.339831653490722426e-04,3.135750050655156259e-04,5.380596031446050267e-04
9.934999999999989768e+02,1.245632881394176871e-04,3.248728381183284792e-09,1.398020766257324988e-03,1.037473212071435058e-04,2.627951940976179009e-08,4.000000000000000000e+00,2.283106093465611794e-04,2.081596693227418134e-05,1.273457478117907219e-03,1.245600394110365139e-04,2.545465144181189879e-06,1.285561859155632657e-05,2.536655902683524708e-05,5.853370309972326228e-05,1.032236252281098696e-04,1.592965357998918819e-04,2.340399484519561739e-04,3.136327938785240035e-04,5.380745549157466391e-04
9.959999999999989768e+02,1.244919250995503337e-04,2.145103521681407065e-09,1.398100446635857416e-03,1.037474043676047840e-04,2.626176332800734573e-08,4.000000000000000000e+00,2.282393294671551177e-04,2.074452073194554976e-05,1.273608521536307055e-03,1.244897799960286561e-04,2.545501333959707058e-06,1.283523174271467187e-05,2.531545680932278101e-05,5.846072269230145538e-05,1.031370404001752964e-04,1.592058297921849065e-04,2.339630241792420328e-04,3.135604385902014289e-04,5.380556822170270764e-04


==> figures/data/3d/gr1_p140_higher_order_subset0_fiber0_cauchy_stress_error.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,2.643780207725313276e-04,2.708519124378201510e-09,2.717344899712106476e-03,2.100005136604265663e-04,1.139959536052439898e-07,4.000000000000000000e+00,4.743785344329578667e-04,5.437750711210476129e-05,2.452966878939575202e-03,2.643753122534069576e-04,4.495686122973691748e-06,2.197892037558597450e-05,4.335613051822462868e-05,1.035138950929603732e-04,2.134564089918342665e-04,3.767167893418434371e-04,5.590508074568129558e-04,6.624008270137617810e-04,9.175580449022386785e-04
-1.965000000000003695e+02,1.653085585614615658e-04,1.903621526246449781e-10,1.867922148265197804e-03,1.399507481835881499e-04,4.691313145081425772e-08,4.000000000000000000e+00,3.052593067450497157e-04,2.535781037787341588e-05,1.702613589703736319e-03,1.653083681993089296e-04,2.593381321169802921e-06,1.293962479211906392e-05,2.554899896619090634e-05,6.057627923172520957e-05,1.274082870372018385e-04,2.352116891989161260e-04,3.587135240780694946e-04,4.298757593645167151e-04,6.253112923629269761e-04
-1.940000000000003979e+02,1.421745596894853614e-04,4.023862374762849729e-10,1.643437506411395870e-03,1.223148664527192733e-04,3.517453197824558534e-08,4.000000000000000000e+00,2.644894261422046618e-04,1.985969323676608817e-05,1.501262946721910454e-03,1.421741573032478856e-04,2.253370508099328222e-06,1.107366731583987518e-05,2.154007723471206844e-05,5.152510360626196234e-05,1.080206710512585458e-04,2.020078942563886175e-04,3.093220796356205846e-04,3.736380920319827049e-04,5.507084212875401315e-04
-1.915000000000003979e+02,1.233456689444933777e-04,1.293071014197596172e-10,1.472029984877645283e-03,1.079832378736819329e-04,2.687453370904872992e-08,4.000000000000000000e+00,2.313289068181753106e-04,1.536243107081144478e-05,1.348684315933151986e-03,1.233455396373919473e-04,1.834154339657262216e-06,9.406857685013105520e-06,1.822765040062425445e-05,4.410841344553229136e-05,9.245022795648311434e-05,1.749406091064341026e-04,2.690622345941164647e-04,3.278958743515715361e-04,4.892833461999973512e-04
-1.890000000000003979e+02,1.078867756751724120e-04,1.050476764311016337e-10,1.326823428385249127e-03,9.623039264001104513e-05,2.089984483323566573e-08,4.000000000000000000e+00,2.041171683151834571e-04,1.165638303516136685e-05,1.218936652710076634e-03,1.078866706274959761e-04,1.580725225402922863e-06,7.880202509695304839e-06,1.543309031663485682e-05,3.769120827155214700e-05,7.980654129762640631e-05,1.527256517121280965e-04,2.359964475142283739e-04,2.902530347027341496e-04,4.385733131027941701e-04
-1.865000000000003979e+02,9.518538037272561718e-05,2.020975541652465709e-10,1.202693097338037274e-03,8.652128889879717201e-05,1.654619006940957132e-08,4.000000000000000000e+00,1.817066692715227892e-04,8.664091473928445166e-06,1.107507716965311752e-03,9.518517827517145784e-05,1.403005852382154163e-06,6.673920492518168984e-06,1.311676878705006716e-05,3.221535916016248294e-05,6.962550345828538137e-05,1.346418452087785227e-04,2.092234926011831504e-04,2.593607982237622453e-04,3.965842728539967850e-04
-1.840000000000003979e+02,8.462810452891403822e-05,1.960325405148269121e-10,1.096133705689443299e-03,7.840653714162448145e-05,1.330950114269774091e-08,4.000000000000000000e+00,1.630346416705385332e-04,6.221567387289556766e-06,1.011505601160529342e-03,8.462790849637352318e-05,1.125913987411689047e-06,5.656486441502564358e-06,1.121884351529857450e-05,2.770950421990070068e-05,6.134667615380919026e-05,1.197517673237580532e-04,1.869446347788062106e-04,2.338352357004510457e-04,3.614520702997464467e-04
-1.815000000000003979e+02,7.586050816086078433e-05,1.034940098796785641e-10,1.003715575627969628e-03,7.154992623737542890e-05,1.087420864299789441e-08,4.000000000000000000e+00,1.474104343982362132e-04,4.310581923485355422e-06,9.278550674671088303e-04,7.586040466685089990e-05,9.355975521348422460e-07,4.771841635065948438e-06,9.518506840195927870e-06,2.416235410415256890e-05,5.454591537575176737e-05,1.071379214716421823e-04,1.683082946832993435e-04,2.126318704091464690e-04,3.319939216127651524e-04
-1.790000000000003979e+02,6.847774499807182072e-05,4.285597565153264446e-10,9.232872595797515314e-04,6.567618659154826914e-05,9.002563045228814081e-09,4.000000000000000000e+00,1.341539315896200899e-04,2.801558406523551583e-06,8.548095145816796700e-04,6.847731643831530429e-05,8.067979167746079334e-07,4.036477853768619975e-06,8.166056336777791866e-06,2.130329989782534951e-05,4.877296830641927243e-05,9.636996894628755621e-05,1.525352317681701422e-04,1.943252469254121856e-04,3.060012582154817925e-04
-1.765000000000003979e+02,6.226807300120289570e-05,2.362240037746808065e-10,8.525017805253105917e-04,6.059239855389811455e-05,7.548751677797566325e-09,4.000000000000000000e+00,1.228604715551010103e-04,1.675674447304781149e-06,7.902337075241076553e-04,6.226783677719911823e-05,6.988637763961825998e-07,3.520154949364533055e-06,7.104908274011136463e-06,1.905934563319722192e-05,4.399993661192561415e-05,8.698469658648126559e-05,1.391785634506141297e-04,1.788355476318825952e-04,2.832171362219909855e-04
-1.740000000000003979e+02,5.694783689015297102e-05,2.117655115391640613e-10,7.900731155323767116e-04,5.614384100034680396e-05,6.395187008739690493e-09,4.000000000000000000e+00,1.130916778904997750e-04,8.039958898061670646e-07,7.331252786422237135e-04,5.694762512464143192e-05,6.253793564788935278e-07,3.146968569576349506e-06,6.402927986141162079e-06,1.716828542660414104e-05,3.999930835795252897e-05,7.921972801062339886e-05,1.276610340563401824e-04,1.653278659468779223e-04,2.635175099931642948e-04
-1.715000000000003979e+02,5.239074211946522999e-05,4.066026299431686107e-10,7.343462246567455508e-04,5.222508453418470142e-05,5.472249314431043614e-09,4.000000000000000000e+00,1.046158266536499246e-04,1.656575852805285674e-07,6.819554825372803547e-04,5.239033551683528730e-05,5.803243253222149496e-07,2.885812231405745694e-06,5.872614745933989266e-06,1.557658491495373982e-05,3.654751341820636738e-05,7.273491597409924791e-05,1.177293510897496772e-04,1.533457034204072252e-04,2.459976751687294877e-04
-1.690000000000003979e+02,4.840278115760539252e-05,1.088944795087068539e-10,6.845900442576342360e-04,4.874189575484800158e-05,4.718601625567509512e-09,4.000000000000000000e+00,9.714467691245339410e-05,1.000000000000000036e-10,6.361872631000288231e-04,4.840267226312588582e-05,5.617205026995636620e-07,2.697976766060536641e-06,5.427503133705965914e-06,1.425938976374514890e-05,3.359470869818838816e-05,6.697422312549088845e-05,1.089813950669322312e-04,1.427451435574978150e-04,2.302390521002215462e-04
-1.665000000000003979e+02,4.491804259623888616e-05,7.051402143983922728e-11,6.395940947185585739e-04,4.563161207941347043e-05,4.099874571643602622e-09,4.000000000000000000e+00,9.054965467565235658e-05,1.000000000000000036e-10,5.946760521223197352e-04,4.491797208221744544e-05,5.196006892606424457e-07,2.524781728413839706e-06,5.035940007377411941e-06,1.314818229511857572e-05,3.100076264567891687e-05,6.197608947769848889e-05,1.013391177067634712e-04,1.336134991029397324e-04,2.159850457157461569e-04
-1.640000000000003979e+02,4.180909847712809631e-05,7.227721035362241308e-11,5.989841211292454108e-04,4.282735243529843560e-05,3.582182832087457818e-09,4.000000000000000000e+00,8.463645091242653191e-05,1.000000000000000036e-10,5.571750226521173010e-04,4.180902619991774295e-05,4.717384620998951949e-07,2.357718218162071403e-06,4.699292665347211531e-06,1.217363520520159926e-05,2.866443031291356251e-05,5.750546110612115322e-05,9.446308785383340009e-05,1.252683771903718394e-04,2.028778449858829836e-04
-1.615000000000003979e+02,3.905087454643955985e-05,8.280606857169638197e-11,5.618362317414883232e-04,4.028688212960859690e-05,3.148003674566735843e-09,4.000000000000000000e+00,7.933775667604815675e-05,1.000000000000000036e-10,5.227853571950487159e-04,3.905079174037098501e-05,4.401322590293216865e-07,2.203741269843863624e-06,4.409377244865913857e-06,1.132213884672981637e-05,2.656735830616309207e-05,5.354966569945099266e-05,8.827843379222239588e-05,1.176661194591217341e-04,1.913029697839909783e-04
-1.589999999999999716e+02,3.655112452284992681e-05,1.879525507855312348e-10,5.280068278827934874e-04,3.796695664218253230e-05,2.777474500554250418e-09,4.000000000000000000e+00,7.451808116503246589e-05,1.000000000000000036e-10,4.914557033599435470e-04,3.655093657029913947e-05,4.148863864704130855e-07,2.067263608095786941e-06,4.148098772553741363e-06,1.056573496888449734e-05,2.467635493698293068e-05,4.996500568379870098e-05,8.271786423211267348e-05,1.108363343790588729e-04,1.806123724063913400e-04
-1.564999999999999716e+02,3.430391898670775655e-05,1.084243987506063622e-10,4.967578036983271968e-04,3.584187737712505196e-05,2.461399031763476916e-09,4.000000000000000000e+00,7.014579636383281528e-05,1.000000000000000036e-10,4.624538847116194335e-04,3.430381056230900449e-05,3.943944325050900972e-07,1.951319208119705732e-06,3.915288386896810139e-06,9.898645083921449593e-06,2.299352359040452470e-05,4.674488862035121046e-05,7.773394121275874202e-05,1.046189729650890782e-04,1.709990783783947783e-04
-1.539999999999999716e+02,3.223933986255906269e-05,4.100301056899962630e-12,4.680956166190215458e-04,3.388302253951049444e-05,2.187434251186566056e-09,4.000000000000000000e+00,6.612236240206956391e-05,1.000000000000000036e-10,4.358562767564624560e-04,3.223933576225800426e-05,3.627050863839541176e-07,1.839278548173756332e-06,3.688594915290636498e-06,9.286578581009351528e-06,2.147202183358172984e-05,4.380486270373089752e-05,7.318453359459390739e-05,9.879941011145616163e-05,1.618755534263589574e-04
-1.514999999999999716e+02,3.036448760318048452e-05,2.018636920092956748e-10,4.414034793303811479e-04,3.207239066211718529e-05,1.950640350187162750e-09,4.000000000000000000e+00,6.243687826529766981e-05,1.000000000000000036e-10,4.110389917272006498e-04,3.036428573948847629e-05,3.371403196854559656e-07,1.736830080876914676e-06,3.478182553605310633e-06,8.730111935275765398e-06,2.015907556894434955e-05,4.112181638420047748e-05,6.905920401917411749e-05,9.341074469899562720e-05,1.534368164853671767e-04
-1.489999999999999716e+02,2.862423030751057307e-05,1.092794504822197647e-10,4.167862883354580932e-04,3.039025488680519317e-05,1.742914152782393229e-09,4.000000000000000000e+00,5.901448519431576963e-05,1.000000000000000036e-10,3.881620580279475201e-04,2.862412102806009077e-05,3.301491502431918565e-07,1.630355985325762297e-06,3.260106562796689342e-06,8.202379127489143535e-06,1.895532061864330591e-05,3.865985959417528285e-05,6.518631070913926686e-05,8.850889250154071741e-05,1.456330937648528086e-04
-1.464999999999999716e+02,2.703199069846361972e-05,7.922313211239888880e-11,3.937072184074701456e-04,2.882421988767229335e-05,1.561564173254707038e-09,4.000000000000000000e+00,5.585621058613591308e-05,1.000000000000000036e-10,3.666752277090064988e-04,2.703191147533150638e-05,3.125525412900745678e-07,1.537230502824392368e-06,3.068684912976472132e-06,7.716701169989351064e-06,1.787179887956384569e-05,3.638586221328797435e-05,6.163084202468227014e-05,8.394051652808161778e-05,1.381609844057629785e-04
-1.439999999999999716e+02,2.554222544230470038e-05,3.939723424079395049e-11,3.723364449002504505e-04,2.736048719440825882e-05,1.401001540060895647e-09,4.000000000000000000e+00,5.290271263671296258e-05,1.000000000000000036e-10,3.467942194579457264e-04,2.554218604507045969e-05,2.938960189324185924e-07,1.438463750406814759e-06,2.876220911325767421e-06,7.271030547289077402e-06,1.683972826260277588e-05,3.430960737744450859e-05,5.832625023943300630e-05,7.955804932926322155e-05,1.311994395099162563e-04
-1.414999999999999716e+02,2.417292805303799139e-05,1.755732051260401882e-11,3.521904808385854747e-04,2.598901990474227435e-05,1.259759606266441641e-09,4.000000000000000000e+00,5.016194795778026235e-05,1.000000000000000036e-10,3.280175527855474799e-04,2.417291049571747830e-05,2.694398735496688742e-07,1.354095185476915640e-06,2.701933542620690324e-06,6.846763073169247787e-06,1.591568969459655517e-05,3.240135775581515622e-05,5.524125966494885327e-05,7.545891205113963078e-05,1.248301938483239038e-04
-1.389999999999999716e+02,2.288392897710780184e-05,3.898341127042690908e-11,3.334833663191266490e-04,2.470104266048838191e-05,1.133815713944580775e-09,4.000000000000000000e+00,4.758497163759618375e-05,1.000000000000000036e-10,3.105994373420188268e-04,2.288388999369653213e-05,2.505707710219556671e-07,1.273857834266318730e-06,2.540407721097702087e-06,6.445361280522252871e-06,1.503414804015466776e-05,3.058974888100563037e-05,5.234771607176377957e-05,7.162845357310688836e-05,1.186334061961693930e-04
-1.364999999999999716e+02,2.169458100167640218e-05,2.982507165557115069e-11,3.157677191539258639e-04,2.348903331955824148e-05,1.022389531125616208e-09,4.000000000000000000e+00,4.518361432123464705e-05,1.000000000000000036e-10,2.940731381522494617e-04,2.169455117660474649e-05,2.310165946652542699e-07,1.202588746161707247e-06,2.401572052520831516e-06,6.087123571020753768e-06,1.424524320705869613e-05,2.895057576015396900e-05,4.965549998035079314e-05,6.805612531023884316e-05,1.128300598763057387e-04
-1.339999999999999716e+02,2.056882631161847778e-05,3.566590092811136177e-12,2.992875503736730372e-04,2.234734764070637076e-05,9.224805624121136900e-10,4.000000000000000000e+00,4.291617395232484854e-05,1.000000000000000036e-10,2.787187240620545730e-04,2.056882274502838337e-05,2.276088931042030180e-07,1.127087979908841885e-06,2.252175035291755817e-06,5.751012916466435132e-06,1.348193393545172903e-05,2.737812866310116366e-05,4.714579728920551894e-05,6.470247335682703411e-05,1.074627189177786293e-04
-1.314999999999999716e+02,1.952715506814179676e-05,1.502618964116130238e-10,2.836203650480932062e-04,2.126952044427985150e-05,8.337022849848943069e-10,4.000000000000000000e+00,4.079667551242164826e-05,1.000000000000000036e-10,2.640932099799514162e-04,1.952700480624538571e-05,2.145004204224580628e-07,1.061627288465058801e-06,2.122785391496548371e-06,5.452238635669980763e-06,1.279392820897956508e-05,2.594388077702704232e-05,4.480091805861536691e-05,6.150902547291678206e-05,1.022091680980506532e-04
-1.289999999999999716e+02,1.853667730676310422e-05,5.590136676701742303e-13,2.690310434245125545e-04,2.025196627680293926e-05,7.537505436518298692e-10,4.000000000000000000e+00,3.878864358356604687e-05,1.000000000000000036e-10,2.504943661177494300e-04,1.853667674774943648e-05,1.982422984110946081e-07,9.973891744482242999e-07,2.005776215903877897e-06,5.176186851195944491e-06,1.213273318746999074e-05,2.459255357663419641e-05,4.256991446031147517e-05,5.850509375174202950e-05,9.726269348388989267e-05
-1.264999999999999716e+02,1.761888295654191262e-05,8.770987836763073692e-11,2.551146031988214824e-04,1.928844402513342948e-05,6.824691095470286456e-10,4.000000000000000000e+00,3.690732698167534210e-05,1.000000000000000036e-10,2.374957202422795562e-04,1.761879524666354411e-05,1.857217375620567052e-07,9.472505635225635758e-07,1.894894372114002561e-06,4.910478359368352386e-06,1.152796013037716048e-05,2.332685936104366675e-05,4.050007209597547922e-05,5.569793569104498926e-05,9.260318746050155648e-05
-1.239999999999999716e+02,1.674285360805526942e-05,2.547358603343615564e-10,2.421508000377294825e-04,1.837724926959982796e-05,6.180464376577766912e-10,4.000000000000000000e+00,3.512010287765510077e-05,1.000000000000000036e-10,2.254079464296742199e-04,1.674259887219493420e-05,1.797336480112321666e-07,9.005505558898284420e-07,1.796707912468819815e-06,4.657968867272803007e-06,1.095075421502147808e-05,2.210593806907491191e-05,3.854485441746490946e-05,5.301127732979608176e-05,8.834583680713704716e-05
-1.214999999999999716e+02,1.593001628519482652e-05,1.070185804252548488e-10,2.297472645335903532e-04,1.751276786449987031e-05,5.604624571224318417e-10,4.000000000000000000e+00,3.344278414969469683e-05,1.000000000000000036e-10,2.138172482483955165e-04,1.592990926661440052e-05,1.712091528192365322e-07,8.612160401340014197e-07,1.710389362849101951e-06,4.432599873573113069e-06,1.041037756834914639e-05,2.099804910383739826e-05,3.669607810352655796e-05,5.044715664751152443e-05,8.433236797284656143e-05
-1.189999999999999716e+02,1.515138326842212414e-05,4.254228670884816977e-10,2.181946110866153968e-04,1.669435534946443612e-05,5.082659154808135625e-10,4.000000000000000000e+00,3.184573861788655687e-05,1.000000000000000036e-10,2.030432278181932659e-04,1.515095784555503586e-05,1.661387930937096040e-07,8.150414499056258557e-07,1.625678031030602864e-06,4.207211579557878665e-06,9.897047823613430376e-06,1.993182205036583740e-05,3.494344105458491092e-05,4.807058224072699833e-05,8.039292279129214933e-05
-1.164999999999999716e+02,1.442821785150256735e-05,1.792905579090633899e-11,2.071097925057478197e-04,1.591677545654573202e-05,4.615172113045140302e-10,4.000000000000000000e+00,3.034499330804830107e-05,1.000000000000000036e-10,1.926815746542452439e-04,1.442819992244677655e-05,1.570816659996798838e-07,7.810518823466440716e-07,1.553640387725467952e-06,4.007838851737042743e-06,9.434526950470415607e-06,1.894165975231626597e-05,3.329794149051634332e-05,4.576425004267806147e-05,7.665645059056578757e-05
-1.139999999999999716e+02,1.373300081268502481e-05,5.141683408449056373e-11,1.967915578552041221e-04,1.518027247711463083e-05,4.190359838006515821e-10,4.000000000000000000e+00,2.891327328979965733e-05,1.000000000000000036e-10,1.830585570425190939e-04,1.373294939585094029e-05,1.506584317350479918e-07,7.491156454965433715e-07,1.478971340559053979e-06,3.812695015607926727e-06,8.967429520682002384e-06,1.799089545852037832e-05,3.171616880921877964e-05,4.362007017518254500e-05,7.302499104555007937e-05
-1.114999999999999716e+02,1.308717794070024029e-05,4.587788246818872403e-11,1.868639279804640133e-04,1.447947614247480949e-05,3.809294558120481691e-10,4.000000000000000000e+00,2.756665408317504978e-05,1.000000000000000036e-10,1.737767500397637747e-04,1.308713206281777227e-05,1.454944738588116163e-07,7.132093644531036399e-07,1.413180706632668574e-06,3.635236383032422616e-06,8.546529577512067277e-06,1.712211225864857412e-05,3.023224714651212599e-05,4.158887767784946081e-05,6.969391570571680417e-05
-1.089999999999999716e+02,1.246431001621962648e-05,8.929581254511899382e-12,1.776319071695279812e-04,1.381545131577417182e-05,3.462257192389593670e-10,4.000000000000000000e+00,2.627976133199379661e-05,1.000000000000000036e-10,1.651675971533083547e-04,1.246430108663837163e-05,1.374801876455811700e-07,6.818518528846738498e-07,1.340537070540809491e-06,3.458909610025716300e-06,8.131281908972149444e-06,1.627225979619081227e-05,2.883248483801326785e-05,3.966342718662340582e-05,6.653718493241622656e-05
-1.064999999999999716e+02,1.188589538619601442e-05,3.505179225838591516e-11,1.687250128752899132e-04,1.318269551262017871e-05,3.150579701100518826e-10,4.000000000000000000e+00,2.506859089881619313e-05,1.000000000000000036e-10,1.568391174890939005e-04,1.188586033440375550e-05,1.343342155006978009e-07,6.513378479957976413e-07,1.277411270173762936e-06,3.302077272090739929e-06,7.756737789905173672e-06,1.548985395641889757e-05,2.749801007693370952e-05,3.780989430052609254e-05,6.350318573619059294e-05
-1.039999999999999716e+02,1.132618826915734377e-05,8.336762447264291482e-12,1.604531774681932342e-04,1.258313579339510147e-05,2.866178471034183522e-10,4.000000000000000000e+00,2.390932406255244524e-05,1.000000000000000036e-10,1.491269891990358836e-04,1.132617993239489578e-05,1.241933713081599316e-07,6.208500276985375327e-07,1.217279348874394675e-06,3.149338084975622866e-06,7.377135652110610015e-06,1.473957704843219607e-05,2.621632752430590885e-05,3.608397510189055585e-05,6.062733712235050343e-05
-1.014999999999999716e+02,1.080681644941961533e-05,4.756078683568322454e-11,1.524502969012759635e-04,1.201099987851085452e-05,2.610513998530343292e-10,4.000000000000000000e+00,2.281781632793046985e-05,1.000000000000000036e-10,1.416434804518563583e-04,1.080676888863278044e-05,1.169192583692391309e-07,5.912594299595412186e-07,1.164211687510437882e-06,3.013752010842709727e-06,7.040920401884792404e-06,1.404551805617257438e-05,2.502162770619190864e-05,3.442307637305244629e-05,5.790549983695324882e-05
-9.899999999999997158e+01,1.030277412434814622e-05,8.475526594028636867e-11,1.450302753624232782e-04,1.146880417331617198e-05,2.376806238232122697e-10,4.000000000000000000e+00,2.177157829766431820e-05,1.000000000000000036e-10,1.347275012380751201e-04,1.030268936908220659e-05,1.125352453178574880e-07,5.613995970504117532e-07,1.112240927038116734e-06,2.876498011316113960e-06,6.702548156478361409e-06,1.336672971702034698e-05,2.387944220858921076e-05,3.284026052630180950e-05,5.533156905062687378e-05
-9.649999999999997158e+01,9.835573496738684625e-06,2.274922807154725386e-10,1.378305695837592269e-04,1.095068904329675481e-05,2.166560965327279406e-10,4.000000000000000000e+00,2.078626254003544113e-05,1.000000000000000036e-10,1.279949960870205457e-04,9.835346004457969643e-06,1.080178194228196700e-07,5.340977771607537054e-07,1.063909920807242175e-06,2.752000363558386796e-06,6.399293473925875001e-06,1.274080767742353665e-05,2.278144414481426733e-05,3.135374632037040885e-05,5.283554111981366900e-05
-9.399999999999997158e+01,9.380759110137882717e-06,3.441185257205695086e-11,1.314631915812454542e-04,1.045975356404688910e-05,1.974050861030264441e-10,4.000000000000000000e+00,1.984051267418477182e-05,1.000000000000000036e-10,1.220824324711075647e-04,9.380724698285310603e-06,1.043406572341256316e-07,5.091119140085149496e-07,1.017261178337497502e-06,2.625618661705933923e-06,6.096058985860914697e-06,1.214080804949126530e-05,2.176646227634667941e-05,2.993294957189286811e-05,5.048040895388214937e-05
-9.149999999999997158e+01,8.959704139049349660e-06,8.041635899215700007e-11,1.259196040076120723e-04,9.990048725119676966e-06,1.800773717895632828e-10,4.000000000000000000e+00,1.894975286416902832e-05,1.000000000000000036e-10,1.169598998685627243e-04,8.959623722690358133e-06,9.976400682715037193e-08,4.876725181920700683e-07,9.711548099960063345e-07,2.513872044468513829e-06,5.825372483008887471e-06,1.158130255276347518e-05,2.079618228281572570e-05,2.859297703389951479e-05,4.822097832783253966e-05
-8.899999999999997158e+01,8.555773707744186116e-06,1.777989604161664278e-11,1.206391704073840398e-04,9.553993056495667307e-06,1.644800470616940688e-10,4.000000000000000000e+00,1.810976676423985512e-05,1.000000000000000036e-10,1.120833966996398571e-04,8.555755927848144465e-06,9.314393155809235820e-08,4.678745716818882881e-07,9.288480256761865523e-07,2.400685132854804907e-06,5.552996996685537364e-06,1.103854939829443300e-05,1.989260667639434466e-05,2.732471019826338937e-05,4.606951419147979534e-05
-8.649999999999997158e+01,8.184700211730140481e-06,7.496609633295897203e-11,1.156407972652462101e-04,9.138605970405092982e-06,1.505034366382189985e-10,4.000000000000000000e+00,1.732330618213523177e-05,1.000000000000000036e-10,1.074560970535160713e-04,8.184625245633808018e-06,8.471541891762220688e-08,4.472778036388749612e-07,8.912550865966773944e-07,2.300813507344855948e-06,5.314216340884070588e-06,1.054972886214701174e-05,1.901870008072972226e-05,2.612098905049585495e-05,4.407289209892226834e-05
-8.399999999999997158e+01,7.811206962845211311e-06,1.834769106593486300e-12,1.107230781055436021e-04,8.733734501834859837e-06,1.372930725649421678e-10,4.000000000000000000e+00,1.654494146468006945e-05,1.000000000000000036e-10,1.029118711426983874e-04,7.811205128076104037e-06,8.344301996553902825e-08,4.272313552896853605e-07,8.539662855821059097e-07,2.196050123635492024e-06,5.061869795681388448e-06,1.005147173662794300e-05,1.816805787241566387e-05,2.495022537873785881e-05,4.211638770606164679e-05
-8.149999999999997158e+01,7.468020598345015026e-06,1.911740998026643541e-11,1.060628337291669106e-04,8.346867466008433070e-06,1.254415281524154065e-10,4.000000000000000000e+00,1.581488806435344725e-05,1.000000000000000036e-10,9.859481313082189640e-05,7.468001480935034355e-06,8.089100057075599200e-08,4.081528124525742516e-07,8.182746202657559632e-07,2.103395733498464207e-06,4.843676329887379559e-06,9.606561743103722876e-06,1.735811980282402534e-05,2.384295666773237420e-05,4.024218628252445895e-05
-7.899999999999997158e+01,7.131674599245851017e-06,2.962602901238698500e-11,1.015706972331794679e-04,7.982190587967961560e-06,1.145761491721727849e-10,4.000000000000000000e+00,1.511386518721381258e-05,1.000000000000000036e-10,9.443902263393362192e-05,7.131644973216838761e-06,7.711254061121968544e-08,3.893906749175519121e-07,7.831522261282312555e-07,2.013056803878797898e-06,4.616219751051171083e-06,9.163347389595029487e-06,1.659358628488323645e-05,2.279734504605212679e-05,3.852731292336935800e-05
-7.649999999999997158e+01,6.811881737645898286e-06,5.162717208765578301e-11,9.722233817104840000e-05,7.623991170437014077e-06,1.045269741745752254e-10,4.000000000000000000e+00,1.443587290808291321e-05,1.000000000000000036e-10,9.041045643340250425e-05,6.811830110473810649e-06,7.481924469648598462e-08,3.731982358021549016e-07,7.512552272816554112e-07,1.925956446748242695e-06,4.409769146891205079e-06,8.747283300497033924e-06,1.584013482843618035e-05,2.175848478863679980e-05,3.678165840825754675e-05
-7.399999999999997158e+01,6.503760724980967205e-06,2.894465068502512150e-11,9.307180094989052181e-05,7.290241375995865050e-06,9.544652288808700618e-11,4.000000000000000000e+00,1.379400210097683310e-05,1.000000000000000036e-10,8.656804022490955969e-05,6.503731780330282462e-06,7.249200549318727925e-08,3.568560488980267574e-07,7.158131533142602924e-07,1.840014314057070118e-06,4.201176834451089235e-06,8.341962276981074937e-06,1.514529864305587529e-05,2.078171731235497089e-05,3.518937575011469595e-05
-7.149999999999997158e+01,6.217685125128033189e-06,7.494392699883529780e-12,8.912133716915487621e-05,6.969811653902696122e-06,8.723788280611619269e-11,4.000000000000000000e+00,1.318749677903072931e-05,1.000000000000000036e-10,8.290365204402684726e-05,6.217677630735333177e-06,6.988536751395702819e-08,3.428647203164551719e-07,6.873798586229535237e-07,1.760775549956169406e-06,4.016938315126208542e-06,7.971673647993346944e-06,1.448061830738214519e-05,1.985990281501337883e-05,3.366268119123859952e-05
-6.899999999999997158e+01,5.938337297783608441e-06,1.591511208386880194e-12,8.531318765084980262e-05,6.666389305321332841e-06,7.970459623235057220e-11,4.000000000000000000e+00,1.260472660310494044e-05,1.000000000000000036e-10,7.937485035306618994e-05,5.938335706272399969e-06,6.716822734680555603e-08,3.299740673056304701e-07,6.560181702232653908e-07,1.683141322728932202e-06,3.826375469200669904e-06,7.602948234343027945e-06,1.384651900129697410e-05,1.898843297739814174e-05,3.220035962460752180e-05
-6.649999999999997158e+01,5.683282930559017169e-06,1.885754154844498216e-11,8.171292167085165178e-05,6.374235211665616946e-06,7.293057940242129223e-11,4.000000000000000000e+00,1.205751814222463496e-05,1.000000000000000036e-10,7.602963874029263207e-05,5.683264073017469084e-06,6.294906151174545001e-08,3.165618117724162552e-07,6.305141788286754281e-07,1.612825515107051789e-06,3.668935702244679287e-06,7.279324046325204856e-06,1.324170244645601583e-05,1.815242473577469007e-05,3.077440903928782681e-05
-6.399999999999997158e+01,5.428455961634487405e-06,9.727412746937148122e-12,7.821328752504976738e-05,6.097834168962765330e-06,6.665171567957480617e-11,4.000000000000000000e+00,1.152629013059725189e-05,1.000000000000000036e-10,7.278483156341528082e-05,5.428446234221740716e-06,5.881433349546626131e-08,3.049429755969522614e-07,6.000488727964700707e-07,1.540440101922013565e-06,3.495667471299691373e-06,6.946231899798746428e-06,1.266557514623051553e-05,1.734477460101955547e-05,2.945346345837647771e-05
-6.149999999999997158e+01,5.195456924934592095e-06,2.642318108269463067e-11,7.490287505253186769e-05,5.831430498546021227e-06,6.099835431822351848e-11,4.000000000000000000e+00,1.102688742348061248e-05,1.000000000000000036e-10,6.970741812759727221e-05,5.195430501753509340e-06,5.734379621335786680e-08,2.928505753496959110e-07,5.787703271843494241e-07,1.476746543309701231e-06,3.349126664841423467e-06,6.650333174760871002e-06,1.210405823688105274e-05,1.658235722120699238e-05,2.816490146717769971e-05
-5.899999999999997158e+01,4.963613562740837110e-06,4.915482821488697451e-12,7.169575905195541541e-05,5.580457538144019423e-06,5.577896593525318504e-11,4.000000000000000000e+00,1.054407110088485653e-05,1.000000000000000036e-10,6.673214548921457237e-05,4.963608647258015478e-06,5.485559489881685038e-08,2.804806473789723860e-07,5.530763045388356284e-07,1.409856435681914129e-06,3.193997783691543895e-06,6.345138014648145026e-06,1.158444685672602935e-05,1.585968645409335844e-05,2.694611101781106270e-05
-5.649999999999997158e+01,4.752525532030140502e-06,9.531130367019509493e-13,6.866381295906191545e-05,5.337458122341090488e-06,5.107495814034326618e-11,4.000000000000000000e+00,1.008998365437123099e-05,1.000000000000000036e-10,6.391128742703177919e-05,4.752524578917103568e-06,5.409772799238858020e-08,2.690017778485119998e-07,5.317625578450082767e-07,1.351998446046762582e-06,3.062996389157132733e-06,6.077198344192640648e-06,1.107511710964069337e-05,1.515875650013241051e-05,2.577633092544146708e-05
-5.399999999999997158e+01,4.538757467565416134e-06,2.104083492059153824e-12,6.571016079901813626e-05,5.109820046869806970e-06,4.671058026077340388e-11,4.000000000000000000e+00,9.648577514435223104e-06,1.000000000000000036e-10,6.117140333145272351e-05,4.538755363481924087e-06,5.166470629347882280e-08,2.573568576835264753e-07,5.052664125057904565e-07,1.290706099136786483e-06,2.919618525187786924e-06,5.794267454374834571e-06,1.060799426873341436e-05,1.449434412754789475e-05,2.471263176409155829e-05
-5.149999999999997158e+01,4.342811953731927740e-06,3.339772835593690584e-11,6.291236756994237548e-05,4.889580773755737385e-06,4.276801580855869215e-11,4.000000000000000000e+00,9.232392727487665125e-06,1.000000000000000036e-10,5.856955561621044436e-05,4.342778556003571816e-06,5.076076548737272076e-08,2.471163230153932963e-07,4.854048283879920005e-07,1.234451080153255358e-06,2.795084546479092620e-06,5.542733925705677997e-06,1.015206011532984735e-05,1.386823302101121883e-05,2.367162035913468197e-05
-4.899999999999997158e+01,4.151573409029443483e-06,8.269156934247664091e-12,6.021785041726781141e-05,4.681057182116416061e-06,3.914785811280403500e-11,4.000000000000000000e+00,8.832630591145858697e-06,1.000000000000000036e-10,5.606627700823837046e-05,4.151565139872509210e-06,4.767527196243591100e-08,2.351528629710755660e-07,4.634022419942413013e-07,1.179724640701423247e-06,2.668957633579683231e-06,5.294481090435070528e-06,9.716921969489200969e-06,1.325601990992056633e-05,2.266155261130133890e-05
-4.649999999999997158e+01,3.976421193594329840e-06,3.210232147586911572e-11,5.766793269819924119e-05,4.478536352978321494e-06,3.586921337381453742e-11,4.000000000000000000e+00,8.454957546572651334e-06,1.000000000000000036e-10,5.369151150460491220e-05,3.976389091272853960e-06,4.539780312838270661e-08,2.263758638049635415e-07,4.460666571944087453e-07,1.131435508609125675e-06,2.561648459985911504e-06,5.072808955995596102e-06,9.294547096793510065e-06,1.267179795082758669e-05,2.167895651350662946e-05
-4.399999999999997158e+01,3.800889750474558874e-06,3.367495472160512870e-12,5.519193317440150158e-05,4.288755179041002813e-06,3.284018388101358057e-11,4.000000000000000000e+00,8.089644929515562110e-06,1.000000000000000036e-10,5.139104342392693974e-05,3.800886382979086914e-06,4.234636113626766954e-08,2.162191760776034003e-07,4.257935934693796155e-07,1.080992534789549189e-06,2.442151746668470535e-06,4.843858143731841342e-06,8.904237477836005125e-06,1.213086108239027068e-05,2.073761492255297276e-05
-4.149999999999997158e+01,3.643630750817065442e-06,3.462761880948754468e-11,5.287331572406607939e-05,4.104396931591852437e-06,3.012211922036033713e-11,4.000000000000000000e+00,7.748027682408917456e-06,1.000000000000000036e-10,4.922968497324901183e-05,3.643596123198255851e-06,4.213712493762942925e-08,2.082765673316827468e-07,4.103068720792479872e-07,1.037611234835654239e-06,2.346412615019776328e-06,4.646656841311655133e-06,8.518685660190299010e-06,1.160436588101532412e-05,1.985468483154383620e-05
-3.899999999999997158e+01,3.483557711587638850e-06,5.201553906651424105e-11,5.060874846536382479e-05,3.932164895836514964e-06,2.759709509801069567e-11,4.000000000000000000e+00,7.415722607424153814e-06,1.000000000000000036e-10,4.712519075377618509e-05,3.483505696048572357e-06,3.914274785482491973e-08,1.980771592828759455e-07,3.898008124803432694e-07,9.906349254899863739e-07,2.238062726186432276e-06,4.437186675267457958e-06,8.165882024061039781e-06,1.111529133136568626e-05,1.901177576265700172e-05
-3.649999999999997158e+01,3.337159258153953970e-06,1.859532074087670918e-11,4.846523445281841064e-05,3.763938455977577586e-06,2.530386461466951564e-11,4.000000000000000000e+00,7.101097714131531980e-06,1.000000000000000036e-10,4.512807519466445879e-05,3.337140662833213290e-06,3.709227543285206432e-08,1.917142424314730740e-07,3.747229672751597374e-07,9.499183730446254538e-07,2.146154747717596729e-06,4.252468313365016232e-06,7.816030353938222496e-06,1.063622564562728092e-05,1.821695356647665481e-05
-3.399999999999997158e+01,3.190499392611807775e-06,2.061729502921030061e-12,4.638136477110078474e-05,3.605931348824469117e-06,2.318202726669137057e-11,4.000000000000000000e+00,6.796430741436277316e-06,1.000000000000000036e-10,4.319086537848897909e-05,3.190497330882304714e-06,3.551626684156984675e-08,1.820938230582316447e-07,3.556466008327469820e-07,9.058410719806604259e-07,2.047119964195611941e-06,4.062525933129401660e-06,7.492167248456541246e-06,1.017965417051124675e-05,1.745547992763549973e-05
-3.149999999999997158e+01,3.059383091633612890e-06,6.900810161680268505e-12,4.442791537774923332e-05,3.450783463056872653e-06,2.126773141028042390e-11,4.000000000000000000e+00,6.510166554690485544e-06,1.000000000000000036e-10,4.136853228611562340e-05,3.059376190823451245e-06,3.487956673423313882e-08,1.760895741700699490e-07,3.434242868133718286e-07,8.691724413940713394e-07,1.967343767465971716e-06,3.899283937931548784e-06,7.167749762919414336e-06,9.737726241352229084e-06,1.672222356265224362e-05
-2.899999999999997158e+01,2.924389817335963887e-06,3.341873656436049062e-11,4.251607358662293760e-05,3.307466610828003393e-06,1.949139118548034734e-11,4.000000000000000000e+00,6.231856428163967280e-06,1.000000000000000036e-10,3.959168376928697371e-05,2.924356398599399396e-06,3.290584684465070103e-08,1.661400738896620021e-07,3.270153418237877293e-07,8.289942060317166965e-07,1.873533811504647277e-06,3.723853161006599090e-06,6.875113327834958702e-06,9.329592047618673770e-06,1.602287175749653609e-05
-2.649999999999997158e+01,2.804413086245769178e-06,6.459621168067645428e-12,4.072635777942568369e-05,3.165919489667505070e-06,1.788777897336306829e-11,4.000000000000000000e+00,5.970332575913274672e-06,1.000000000000000036e-10,3.792194469317991621e-05,2.804406626624601136e-06,3.240162303889469100e-08,1.605361467696757336e-07,3.147536459719205140e-07,7.959456599630696910e-07,1.800196954427404674e-06,3.576363826569449278e-06,6.578572290194123078e-06,8.924092762069541862e-06,1.535531436602291985e-05
-2.399999999999997158e+01,2.681714646425462600e-06,1.206840087985012854e-11,3.897515489550854793e-05,3.034406666620083546e-06,1.639921726328124917e-11,4.000000000000000000e+00,5.716121313045545722e-06,1.000000000000000036e-10,3.629344024908308575e-05,2.681702578024582927e-06,2.999347064968471973e-08,1.516021040507303549e-07,3.001160643992873934e-07,7.595302716140395972e-07,1.715596197457882935e-06,3.417242613487028667e-06,6.312013301165894529e-06,8.546208700338929457e-06,1.471814848942737533e-05
-2.149999999999997158e+01,2.572224392973504797e-06,9.114621865973841974e-12,3.735019405412597847e-05,2.904494293309763594e-06,1.505242542767689469e-11,4.000000000000000000e+00,5.476718686283268815e-06,1.000000000000000036e-10,3.477796966115247494e-05,2.572215278351638803e-06,2.984319280126836553e-08,1.461719503603034346e-07,2.890095537125406704e-07,7.287975538021051869e-07,1.650009602027964133e-06,3.284431972700860250e-06,6.035616276303691416e-06,8.172569701014781147e-06,1.410828996126742227e-05
-1.899999999999997158e+01,2.458253294658476654e-06,1.471423895894493355e-11,3.576947477347590734e-05,2.785324345225977321e-06,1.380104096880777530e-11,4.000000000000000000e+00,5.243577639884453975e-06,1.000000000000000036e-10,3.331122147881742984e-05,2.458238580419517848e-06,2.812955606976235997e-08,1.390730401619809462e-07,2.751336792847959894e-07,6.956317380992291628e-07,1.566024247021757620e-06,3.135528894122313971e-06,5.796955970700657914e-06,7.838675411891463075e-06,1.351914051566821199e-05
-1.649999999999997158e+01,2.358676963320922933e-06,3.372425721281522199e-12,3.429491851379553398e-05,2.666527251504209990e-06,1.267372460031540751e-11,4.000000000000000000e+00,5.025204214825132923e-06,1.000000000000000036e-10,3.193624155047460977e-05,2.358673590895201683e-06,2.734096910873615374e-08,1.341830394887229629e-07,2.649482259377482900e-07,6.669795398949640299e-07,1.506560198989293549e-06,3.015320008467228780e-06,5.543964554817872723e-06,7.495047087734553376e-06,1.295026991319405603e-05
-1.399999999999997158e+01,2.254102587568863418e-06,1.230538543158288479e-12,3.282399932381011807e-05,2.558414029693592401e-06,1.162646082261765298e-11,4.000000000000000000e+00,4.812516617262455396e-06,1.000000000000000036e-10,3.056989673624125719e-05,2.254101357030320279e-06,2.587656247024254659e-08,1.261772695507171867e-07,2.510326479248639050e-07,6.362527130049782683e-07,1.430524285374882178e-06,2.875004816433944828e-06,5.328868280462739233e-06,7.193787684928082414e-06,1.241666907309394019e-05
-1.149999999999997158e+01,2.162692185330128110e-06,1.058258502233966356e-11,3.148152253965667136e-05,2.449285121771564555e-06,1.067623509621955373e-11,4.000000000000000000e+00,4.611977307101693089e-06,1.000000000000000036e-10,2.931883035432654325e-05,2.162681602745105689e-06,2.477780814148335121e-08,1.223900760208750845e-07,2.422200230632785874e-07,6.106332591858856940e-07,1.376004185991165847e-06,2.764936443314830866e-06,5.099143216302492490e-06,6.879019111815575087e-06,1.190256814925449079e-05
-8.999999999999971578e+00,2.068566334180888587e-06,1.291681366346841591e-12,3.014404753587015938e-05,2.348996759168689655e-06,9.796752453491565347e-12,4.000000000000000000e+00,4.417563093349578666e-06,1.000000000000000036e-10,2.807548120168927206e-05,2.068565042499522448e-06,2.357267493846116480e-08,1.152320559821965855e-07,2.303243293281738038e-07,5.828978767080491174e-07,1.310248085847836369e-06,2.642769502440840031e-06,4.892480659987985577e-06,6.597983463638167348e-06,1.140206479767144530e-05
-6.499999999999971578e+00,1.985691415320061338e-06,1.928331429863710666e-12,2.891484843108865443e-05,2.248615307356533211e-06,8.999241197353905178e-12,4.000000000000000000e+00,4.234306722676594549e-06,1.000000000000000036e-10,2.692915701576859436e-05,1.985689486988631528e-06,2.319672699459653019e-08,1.114918267882696866e-07,2.220293242190629628e-07,5.596914475495925755e-07,1.263431499828913923e-06,2.542391198287428820e-06,4.680455471878735120e-06,6.313289480321860801e-06,1.093091342115723908e-05
-3.999999999999971578e+00,1.897550877320137214e-06,1.455352452495614868e-11,2.767033067363095124e-05,2.158049847461901471e-06,8.257878476148758260e-12,4.000000000000000000e+00,4.055600724782038685e-06,1.000000000000000036e-10,2.577277979631081275e-05,1.897536323795612316e-06,2.070221238220137334e-08,1.041954820548527576e-07,2.092325742035176598e-07,5.332152047254547343e-07,1.199870288127533035e-06,2.423241965455370861e-06,4.498110557116477451e-06,6.056440185748970802e-06,1.047455783670661139e-05
-1.500000000000000000e+00,1.821663778548994202e-06,1.205294968833105325e-11,2.654538059120316296e-05,2.066275242992424243e-06,7.587952301880803846e-12,4.000000000000000000e+00,3.887939021541418868e-06,1.000000000000000036e-10,2.472371681265416918e-05,1.821651725599305847e-06,2.077662978027455065e-08,1.006660747451349896e-07,2.018646943393361851e-07,5.124691854065490180e-07,1.156775452328259127e-06,2.330721936522373196e-06,4.302511518437535245e-06,5.797071022358623655e-06,1.004251967490429999e-05
1.000000000000000000e+00,9.146283020843022464e-04,7.881429374757709239e-09,5.493691365005754987e-03,6.948850556130366490e-04,1.319410171487946424e-06,4.000000000000000000e+00,1.609513357697338895e-03,2.197432464712655974e-04,4.579063062921452307e-03,9.146204206549274438e-04,1.325017422561500584e-05,6.863059026792950367e-05,1.396991184011966351e-04,3.760129326056155133e-04,7.753538851608532531e-04,1.287799273050529514e-03,1.881933719719987731e-03,2.270798535301672434e-03,3.023824760971954764e-03
3.500000000000000000e+00,7.830524548951007646e-04,5.087431669957829788e-09,4.689786670343842542e-03,6.007951507014278958e-04,9.741259602235951625e-07,4.000000000000000000e+00,1.383847605596528769e-03,1.822573041936728687e-04,3.906734215448741561e-03,7.830473674634308174e-04,1.106400403228777318e-05,5.769708711792639145e-05,1.160805659814304644e-04,3.169833509722221618e-04,6.613737050718455652e-04,1.102482578257024410e-03,1.619998433880048307e-03,1.960397466030015367e-03,2.613934033429954600e-03
6.000000000000000000e+00,6.741600420425679233e-04,2.836651619191078470e-09,4.031910492419766082e-03,5.216696894465531207e-04,7.266310271740997430e-07,4.000000000000000000e+00,1.195829731489121044e-03,1.524903525960148026e-04,3.357750450377198267e-03,6.741572053909487047e-04,9.458028696838265974e-06,4.874731544497833119e-05,9.725730143954584449e-05,2.688963475813391127e-04,5.679131122182069173e-04,9.491967902926774607e-04,1.400950999793211960e-03,1.698379607416171475e-03,2.272412643461837328e-03
8.500000000000000000e+00,5.839805262874879846e-04,6.489939207103372545e-10,3.463446914805793850e-03,4.549893893342914675e-04,5.480485994898028244e-07,4.000000000000000000e+00,1.038969915621779398e-03,1.289911369531965171e-04,2.879466388518305865e-03,5.839798772935673142e-04,8.147823911918598090e-06,4.167112180121202808e-05,8.215236481177599828e-05,2.293257082755545840e-04,4.917506305539330689e-04,8.224447102896638656e-04,1.218033486996651215e-03,1.478296170761741590e-03,1.981832347351140250e-03
1.100000000000000000e+01,5.091670549606463168e-04,2.806438869362861559e-10,2.974745388457855719e-03,3.987073463708898586e-04,4.182186379074146714e-07,4.000000000000000000e+00,9.078744013315361754e-04,1.104597085897564583e-04,2.465578333497209403e-03,5.091667743167593895e-04,7.082782286660666732e-06,3.598932198417494240e-05,7.018562036982722494e-05,1.972288796881348661e-04,4.289977390022492324e-04,7.174096654895908585e-04,1.065247669640903561e-03,1.292474259152419412e-03,1.735632260996832843e-03
1.350000000000000000e+01,4.470280685287178328e-04,1.202065312386290295e-09,2.555843025344764399e-03,3.511191531905583801e-04,3.231187537897707411e-07,4.000000000000000000e+00,7.981472217192762128e-04,9.590891533815945266e-05,2.108814956816046620e-03,4.470268664634054721e-04,6.046316410786141496e-06,3.086675734260808609e-05,6.052658758302898839e-05,1.710740824983323120e-04,3.774880617572871520e-04,6.303434201727274545e-04,9.365291020840967821e-04,1.134930059763418313e-03,1.529982005223411590e-03
1.600000000000000000e+01,3.952884454293525691e-04,1.428935255621432346e-09,2.198136766571544363e-03,3.108056379992933053e-04,2.528530997021020725e-07,4.000000000000000000e+00,7.060940834286459286e-04,8.448280743005926385e-05,1.802848321142191739e-03,3.952870164940969666e-04,5.295288715935228322e-06,2.647875561126540727e-05,5.263641694395763330e-05,1.497397911584714427e-04,3.351242151073624900e-04,5.575422075268454897e-04,8.288272554961664037e-04,1.003018808636187793e-03,1.353421455394058235e-03
1.850000000000000000e+01,3.521361233663294313e-04,1.807833352549687028e-09,1.901508762445549942e-03,2.765808572953287053e-04,2.004968200016858677e-07,4.000000000000000000e+00,6.287169806616580824e-04,7.555526607100072596e-05,1.549372639079220565e-03,3.521343155329769033e-04,4.664761850972147439e-06,2.298000684267432572e-05,4.605815635800927506e-05,1.319311067608582727e-04,3.004084417619886987e-04,4.973682048621801566e-04,7.379250449670539044e-04,8.922800535087747377e-04,1.203538192874002450e-03
2.100000000000000000e+01,3.160290501832206493e-04,6.952987922256077667e-10,1.652503613238389367e-03,2.474653592136268239e-04,1.611134645704379222e-07,4.000000000000000000e+00,5.634944093968474732e-04,6.856369096959382542e-05,1.336474563055168718e-03,3.160283548844284207e-04,4.082414755273607235e-06,1.998847212419977380e-05,4.045319452527209789e-05,1.174875474558205533e-04,2.717099629239709980e-04,4.466616594766807820e-04,6.610485802996183798e-04,7.984241738378813165e-04,1.074280477586166084e-03
2.350000000000000000e+01,2.857440852924655753e-04,3.553468522228269636e-09,1.462219812691893878e-03,2.226293521479000997e-04,1.312135107174216024e-07,4.000000000000000000e+00,5.083734374403657292e-04,6.311473314456547560e-05,1.176475727399428194e-03,2.857405318239433214e-04,3.578598233859457411e-06,1.751356476892947849e-05,3.580087516731156154e-05,1.056005802810981752e-04,2.481119275988319167e-04,4.041623322136068952e-04,5.962686578350180708e-04,7.189309506604652823e-04,9.631150326097675986e-04
2.600000000000000000e+01,2.602410271023901877e-04,6.911238748011124272e-09,1.310455933256795711e-03,2.013942686006337088e-04,1.082850436124911557e-07,4.000000000000000000e+00,4.616352957030238693e-04,5.884675850175647891e-05,1.050214906154405469e-03,2.602341158636421693e-04,3.189039434600831372e-06,1.548681198364621801e-05,3.198123488308849473e-05,9.579059747860244392e-05,2.283747708806270114e-04,3.684255155193549847e-04,5.417157027339127408e-04,6.511676285015411975e-04,8.674652609155404648e-04
2.850000000000000000e+01,2.386874887085621577e-04,1.735758979818016715e-10,1.192608340041664914e-03,1.831708049759162699e-04,9.052326106152516771e-08,4.000000000000000000e+00,4.218582936844784276e-04,5.551668373264588780e-05,9.539208513331027834e-04,2.386873151326641723e-04,2.762830469146546790e-06,1.381687883801473955e-05,2.890151659978930674e-05,8.737542689162599435e-05,2.116786679291851885e-04,3.383166244343393234e-04,4.944075021363509301e-04,5.939576409367765177e-04,7.851385645159075473e-04
3.100000000000000000e+01,2.203768064690056635e-04,9.548799909766451666e-11,1.097235263260508886e-03,1.674786790887692516e-04,7.661504477879654439e-08,4.000000000000000000e+00,3.878554855577749151e-04,5.289812738023641188e-05,8.768584567915031682e-04,2.203767109810065639e-04,2.487360705142093347e-06,1.263737435568786164e-05,2.630685576999666346e-05,8.070933293941383411e-05,1.977394514916535511e-04,3.124796898196762081e-04,4.542895904576063930e-04,5.441305800603657167e-04,7.140924145969579405e-04
3.350000000000000000e+01,2.047681764701679888e-04,1.345994324730445160e-09,1.013218526839293086e-03,1.539128998101230584e-04,6.561918682287883650e-08,4.000000000000000000e+00,3.586810762802910202e-04,5.085527666004493043e-05,8.084503503691250429e-04,2.047668304758432567e-04,2.330425689908540320e-06,1.170204808314351954e-05,2.429204119906722281e-05,7.507383236703532765e-05,1.858556969401134646e-04,2.904980205391672460e-04,4.195183661944621952e-04,5.009573144806047599e-04,6.522430756845033111e-04
3.600000000000000000e+01,1.913581127270044412e-04,1.601281991355648573e-09,9.387220471729809234e-04,1.421500002666003669e-04,5.682454988223541101e-08,4.000000000000000000e+00,3.335081129936048080e-04,4.920811246040407427e-05,7.473639344459764551e-04,1.913565114450130789e-04,2.249888568906603377e-06,1.085822565545406648e-05,2.255918755471272602e-05,7.050641271298926428e-05,1.757528459572996475e-04,2.716378832861932936e-04,3.895045664855687840e-04,4.633858302857345570e-04,5.987945642960452617e-04
3.850000000000000000e+01,1.797785315965962365e-04,1.672030129458228985e-09,8.725132258046804003e-04,1.319139826411894960e-04,4.972161923928839028e-08,4.000000000000000000e+00,3.116925142377857325e-04,4.786454895540674052e-05,6.927346942080842181e-04,1.797768595664667862e-04,2.056566518912110720e-06,1.021285255237415131e-05,2.099999510191302064e-05,6.668790174300763670e-05,1.670238263615588285e-04,2.555397128462547291e-04,3.635710578505082168e-04,4.311083020954693335e-04,5.528203367952039043e-04
4.100000000000000000e+01,1.696895684507985526e-04,2.919756279079536089e-10,8.132506196288309458e-04,1.229756399881931314e-04,4.391755767152393969e-08,4.000000000000000000e+00,2.926652084389916569e-04,4.671392846260542125e-05,6.435610511780323660e-04,1.696892764751706327e-04,1.855896342689707967e-06,9.519647763992787861e-06,1.962645611261608865e-05,6.366741936508178983e-05,1.594602469704715746e-04,2.415388593964699665e-04,3.405133661033938816e-04,4.024134001327988133e-04,5.121195513451012003e-04
4.350000000000000000e+01,1.608696569914779386e-04,1.102089503670479874e-09,7.601325346269487832e-04,1.151350499134103745e-04,3.913512625911926333e-08,4.000000000000000000e+00,2.760047069048882995e-04,4.573460707806756406e-05,5.992628776354708446e-04,1.608685549019742698e-04,1.627379258091870477e-06,8.877340594076511837e-06,1.833307641980493454e-05,6.110548125229707886e-05,1.528024621099506792e-04,2.293084700706991971e-04,3.203780545818201439e-04,3.768846237448879527e-04,4.762256889721539475e-04
4.600000000000000000e+01,1.530651367444337821e-04,8.721072508017480425e-11,7.121089614353101963e-04,1.082200200030725395e-04,3.514050881605760632e-08,4.000000000000000000e+00,2.612851567475063487e-04,4.484511674136124255e-05,5.590438246908764142e-04,1.530650495337087039e-04,1.602646337205172736e-06,8.277687463823351082e-06,1.718477060082717115e-05,5.890691647042353246e-05,1.468819821599518297e-04,2.185489968480600390e-04,3.025321724202369384e-04,3.545708331929585985e-04,4.440157560828375842e-04
4.850000000000000000e+01,1.461497372122510293e-04,4.050779733125853995e-10,6.687022230117147491e-04,1.020957395069046775e-04,3.178328571267177257e-08,4.000000000000000000e+00,2.482454767191557068e-04,4.405399770534635176e-05,5.225524857994637198e-04,1.461493321342777218e-04,1.527600577818848213e-06,7.715890153481881557e-06,1.623754960043567172e-05,5.707086600771658165e-05,1.416920630497088844e-04,2.089865355335155175e-04,2.866631354871220535e-04,3.344397270186777503e-04,4.157459179176608514e-04
5.100000000000000000e+01,1.399301266779576984e-04,1.678289585743408479e-10,6.290826235391089013e-04,9.663923140864659283e-05,2.891958139936324542e-08,4.000000000000000000e+00,2.365693580866042912e-04,4.329089526931110556e-05,4.891524968611512571e-04,1.399299588489991229e-04,1.436133954933610758e-06,7.174090034890958075e-06,1.535975881602562231e-05,5.532767726451047902e-05,1.369557225074657404e-04,2.004642829599280821e-04,2.724201414377235638e-04,3.165695664075721008e-04,3.907674375033971521e-04
5.350000000000000000e+01,1.343250174468430143e-04,1.473906692700911863e-09,5.929641733567059128e-04,9.175184586031574633e-05,2.646161153086981389e-08,4.000000000000000000e+00,2.260768633071587471e-04,4.257317158652726798e-05,4.586391559098628714e-04,1.343235435401503015e-04,1.339585742371250735e-06,6.708142976257643099e-06,1.453270477129366320e-05,5.378112711258334995e-05,1.326466642332301763e-04,1.927803728286707214e-04,2.595621846903379128e-04,3.005444303579824059e-04,3.682739889073119032e-04
5.600000000000000000e+01,1.292160860650274235e-04,2.309645588919535890e-10,5.597302847690119017e-04,8.735202238779803618e-05,2.432717271320295122e-08,4.000000000000000000e+00,2.165681084528254597e-04,4.186406367722938734e-05,4.305141987039844782e-04,1.292158551004685303e-04,1.281021348468559183e-06,6.337807755614698567e-06,1.381880789276193661e-05,5.233197041147354654e-05,1.285938812611705714e-04,1.857741642599015659e-04,2.479410683804358115e-04,2.858831232682161778e-04,3.479607493538016349e-04
5.850000000000000000e+01,1.245544526420619619e-04,1.368539663409367838e-10,5.292159993756076399e-04,8.337206307455343412e-05,2.246471257427098118e-08,4.000000000000000000e+00,2.079265157166153961e-04,4.118238956750852782e-05,4.046615467335456509e-04,1.245543157880956244e-04,1.236743691962525827e-06,5.989912778983724165e-06,1.311519031809381149e-05,5.102378212935123659e-05,1.249659676195353261e-04,1.793843064242111077e-04,2.373205941544257033e-04,2.724995661997876243e-04,3.295596644838806187e-04
6.100000000000000000e+01,1.202519212758372183e-04,3.090252377039114838e-11,5.009534785831533041e-04,7.976075245443595358e-05,2.082230220262796917e-08,4.000000000000000000e+00,2.000126737302731854e-04,4.049116882140126473e-05,3.807015573073160722e-04,1.202518903733134465e-04,1.168106399509916914e-06,5.678203181511585568e-06,1.240638356620368370e-05,4.975608236135197377e-05,1.215686761451859684e-04,1.734523665411971259e-04,2.276702613673019812e-04,2.603884634451173125e-04,3.127582532534904473e-04
6.350000000000000000e+01,1.162940296270045120e-04,2.401968221840625197e-10,4.748954587502691354e-04,7.646311702110236523e-05,1.937090959146940498e-08,4.000000000000000000e+00,1.927571466481068773e-04,3.983091260590214682e-05,3.586014291232646504e-04,1.162937894301823224e-04,1.054590307919916662e-06,5.390305188349653142e-06,1.175183740541867391e-05,4.858257789990992268e-05,1.184695476755516183e-04,1.680186104587143162e-04,2.187646398625077676e-04,2.491014458365448732e-04,2.974580844122778510e-04
6.600000000000000000e+01,1.125695096546416087e-04,1.339547413700986523e-10,4.505079015141727223e-04,7.343528687914090320e-05,1.806463586290816721e-08,4.000000000000000000e+00,1.860047965337825119e-04,3.913422277550070551e-05,3.379383918595311271e-04,1.125693756999002394e-04,9.785267977352243230e-07,5.153848112420449086e-06,1.117158568940128014e-05,4.743523566256709306e-05,1.154542289438357958e-04,1.629760023117146281e-04,2.105059885222362805e-04,2.387542559064008722e-04,2.835328866840589350e-04
6.850000000000000000e+01,1.090885430815783481e-04,9.254692829001515877e-10,4.278761849110617171e-04,7.064110628576763899e-05,1.689047612893849908e-08,4.000000000000000000e+00,1.797296493673459735e-04,3.844743679581070909e-05,3.187876418294833961e-04,1.090876176122954473e-04,8.977553912020040932e-07,4.932842372489157702e-06,1.064417840297868631e-05,4.630538528322949911e-05,1.126518582835697474e-04,1.582275847684659240e-04,2.027744622987638255e-04,2.291754171908020059e-04,2.707417962183904432e-04
7.100000000000000000e+01,1.058384743213741549e-04,1.231989457003386826e-11,4.067843112336838314e-04,6.805930948477363076e-05,1.583385225422037616e-08,4.000000000000000000e+00,1.738977838061477857e-04,3.777916483660052416e-05,3.009458369123096900e-04,1.058384620014795794e-04,8.497129721937202841e-07,4.695595718661653346e-06,1.014475285384331936e-05,4.519353256322564182e-05,1.099140683922528579e-04,1.538489882761827810e-04,1.956157368046166983e-04,2.204059426321912309e-04,2.588926789281520207e-04
7.350000000000000000e+01,1.027535680225976505e-04,1.160942228836323847e-10,3.869715912679594035e-04,6.566459781231781003e-05,1.487013514722805925e-08,4.000000000000000000e+00,1.684181658349154470e-04,3.708897021027984049e-05,2.842180232453617259e-04,1.027534519283747653e-04,8.185277778742975026e-07,4.486555084506179765e-06,9.705008723815699320e-06,4.411266677256155539e-05,1.073219455704057455e-04,1.496650539433784619e-04,1.888570063001675659e-04,2.122202226885091777e-04,2.479891127249918303e-04
7.600000000000000000e+01,9.979489047186600355e-05,7.206303714937557509e-10,3.708116055887225311e-04,6.341063366016667360e-05,1.397992862547560001e-08,4.000000000000000000e+00,1.632055241320326771e-04,3.638425681169932995e-05,2.710167151168565275e-04,9.979416984149450641e-05,8.217994468247394791e-07,4.244022492537534945e-06,9.265640671225528984e-06,4.304190350772340050e-05,1.048234423641281797e-04,1.456561071855048050e-04,1.824128527243749041e-04,2.045268540107465468e-04,2.379565392636086990e-04
7.850000000000000000e+01,9.699463696483654786e-05,2.518897921473068357e-10,3.567060886808369620e-04,6.130251787777911616e-05,1.316595829809586515e-08,4.000000000000000000e+00,1.582971548426156776e-04,3.569211908705743170e-05,2.597114517160004142e-04,9.699438507504440170e-05,8.076176730477402105e-07,4.033253707176916266e-06,8.887332213194694210e-06,4.202397008466765912e-05,1.023896262492735335e-04,1.418572378424247447e-04,1.763548989197804759e-04,1.973607063906225579e-04,2.286820371112144280e-04
8.100000000000000000e+01,9.430634921219167648e-05,4.024474880402541639e-10,3.432277936608829844e-04,5.931939303480755261e-05,1.241247789174981543e-08,4.000000000000000000e+00,1.536257422469992223e-04,3.498695617738412387e-05,2.489214444486913215e-04,9.430594676470363546e-05,7.894331600900889654e-07,3.864048908719808324e-06,8.548630240511863058e-06,4.102374736903260412e-05,9.999788560704104146e-05,1.382401923353551395e-04,1.705720187664894942e-04,1.905926053021265987e-04,2.200885454434879673e-04
8.350000000000000000e+01,9.174760524477723036e-05,3.600820701241147592e-10,3.304112705039737312e-04,5.745289335920301119e-05,1.171845802349543319e-08,4.000000000000000000e+00,1.492004986039802551e-04,3.429471188557421917e-05,2.386636652591964873e-04,9.174724516270711227e-05,7.541776590285076076e-07,3.686012549960524819e-06,8.242162069783840890e-06,4.011735292694886446e-05,9.770196786602859326e-05,1.347678568919630042e-04,1.652223810668227615e-04,1.842542173549495919e-04,2.122039215285848870e-04
8.600000000000000000e+01,8.926991469403412684e-05,3.554865550631819165e-11,3.181199387497346933e-04,5.568325098152439735e-05,1.106974210935156439e-08,4.000000000000000000e+00,1.449531656755585242e-04,3.358666371250972949e-05,2.288500240557005800e-04,8.926987914537862267e-05,7.342877479680530170e-07,3.522415554479807138e-06,7.950753327525631337e-06,3.920345230766766258e-05,9.536573688051276393e-05,1.313826563742018542e-04,1.600649985263778653e-04,1.782252349412778128e-04,2.047826985315264641e-04
8.850000000000000000e+01,8.690325764485024268e-05,6.947484388176547697e-11,3.064171022031819702e-04,5.400497405806023015e-05,1.046871341229898682e-08,4.000000000000000000e+00,1.409082317029104661e-04,3.289828358679001253e-05,2.195138445583317275e-04,8.690318817000635538e-05,6.848807129238718762e-07,3.366524665237898819e-06,7.677569456591910155e-06,3.829505751153015035e-05,9.318271197107847771e-05,1.281027323480748710e-04,1.552077192927647884e-04,1.725791895598035794e-04,1.976371417440616295e-04
9.100000000000000000e+01,8.460809875161716767e-05,2.326026115947955592e-10,2.951761661495863522e-04,5.241275115321836003e-05,9.905626857812593991e-09,4.000000000000000000e+00,1.370208499048355412e-04,3.219534759839880764e-05,2.105680673979691846e-04,8.460786614900557101e-05,6.514337131846985249e-07,3.227830290272009185e-06,7.443726793707994690e-06,3.740574418654510211e-05,9.098171342908923103e-05,1.249065734331586365e-04,1.505653336491314818e-04,1.672417883907829624e-04,1.909540657117005818e-04
9.350000000000000000e+01,8.241570464765899144e-05,2.050862534659409789e-10,2.844467007975005901e-04,5.089559909746213675e-05,9.382710380059748284e-09,4.000000000000000000e+00,1.333113037451211214e-04,3.152010555019685469e-05,2.020309961498416122e-04,8.241549956140552398e-05,6.222066978565800610e-07,3.084281508364753244e-06,7.226808956978715948e-06,3.655564531403134883e-05,8.893230742962808207e-05,1.218425066274014790e-04,1.461662413079060669e-04,1.620959408359634298e-04,1.845693019409276787e-04
9.600000000000000000e+01,8.028042358824867542e-05,4.191344897107877485e-11,2.741474532904009586e-04,4.945050230881527237e-05,8.890298590102773804e-09,4.000000000000000000e+00,1.297309258970639546e-04,3.082992127943340305e-05,1.938670297021522697e-04,8.028038167479969978e-05,5.891203367407469073e-07,2.960252259325262336e-06,7.007999827976739924e-06,3.566840898012718083e-05,8.687354099491038885e-05,1.188328690381273251e-04,1.419284244391017717e-04,1.571635747082391276e-04,1.785848652765332546e-04
9.850000000000000000e+01,7.822952299537399049e-05,3.669896448368810166e-11,2.642972998297486286e-04,4.806530552267675974e-05,8.430131863072011212e-09,4.000000000000000000e+00,1.262948285180507638e-04,3.016421747269723075e-05,1.860677768343746517e-04,7.822948629640951227e-05,5.628848780619015201e-07,2.820304783898741352e-06,6.794695094331303094e-06,3.485033165869304251e-05,8.487157185418495772e-05,1.158806284091811183e-04,1.379015721896657723e-04,1.525643688467654389e-04,1.729778823145871355e-04
1.010000000000000000e+02,7.623020714420830103e-05,8.736055273925646204e-11,2.551770309664803970e-04,4.674066184288214486e-05,7.995733950759561568e-09,4.000000000000000000e+00,1.229708689870904527e-04,2.948954530132615618e-05,1.789468238222720960e-04,7.623011978365556280e-05,5.378261917852592506e-07,2.741726873060064284e-06,6.615686993632139597e-06,3.407586218155332603e-05,8.286832850216369691e-05,1.129925472078926779e-04,1.340633244721234796e-04,1.481289201630722318e-04,1.675480371792152483e-04
1.035000000000000000e+02,7.431140686478813118e-05,1.507620205670414939e-10,2.484916278787148848e-04,4.546962576659112023e-05,7.589672057577933264e-09,4.000000000000000000e+00,1.197810326313792446e-04,2.884178109819701094e-05,1.741802210139267401e-04,7.431125610276756064e-05,4.992857244958071552e-07,2.636455872642513553e-06,6.429672549082051960e-06,3.327490907174749225e-05,8.100379582386223719e-05,1.101801665019841892e-04,1.303645781394766414e-04,1.437931221976588897e-04,1.624898430865909466e-04
1.060000000000000000e+02,7.243680273797836625e-05,7.673644025503209819e-11,2.420775954955809535e-04,4.425104683573856878e-05,7.205245536959518673e-09,4.000000000000000000e+00,1.166878495737169350e-04,2.818575590223979747e-05,1.696407927576026008e-04,7.243672600153811187e-05,4.941234963388133472e-07,2.546923710088808390e-06,6.243253704448430036e-06,3.247355857936934197e-05,7.911922025159430581e-05,1.074605553520599976e-04,1.268552931823990575e-04,1.396507579316812089e-04,1.576500076333435659e-04
1.085000000000000000e+02,7.063746080032341681e-05,6.179946575619091635e-10,2.356897398713972750e-04,4.307792451520234408e-05,6.845358448854698492e-09,4.000000000000000000e+00,1.137153853155257609e-04,2.755953628512107273e-05,1.650522790710738717e-04,7.063684280566585297e-05,4.835950007905409155e-07,2.454742189948826425e-06,6.084685021052666110e-06,3.172158649872576877e-05,7.731126066176493758e-05,1.048070068543172724e-04,1.234881585207038817e-04,1.356599090494290988e-04,1.529209122408219372e-04
1.110000000000000000e+02,6.887517743473093701e-05,5.944760319544237365e-12,2.295723089238604680e-04,4.195105530004720746e-05,6.503681107453290191e-09,4.000000000000000000e+00,1.108262327347781445e-04,2.692412213468372954e-05,1.606971314891295446e-04,6.887517148997061443e-05,4.656339037680987852e-07,2.387124961123395548e-06,5.947783300633987246e-06,3.096790229675639138e-05,7.544997419575183472e-05,1.022147782853307621e-04,1.202818326278767434e-04,1.318454865943552315e-04,1.484626898086522859e-04
1.135000000000000000e+02,6.718236228875953389e-05,1.485902144172615745e-10,2.234857059928881389e-04,4.086402468685343268e-05,6.183338316305904683e-09,4.000000000000000000e+00,1.080463869756129733e-04,2.631833760190610121e-05,1.563033437041286050e-04,6.718221369854511461e-05,4.490398877522548473e-07,2.303448219329666435e-06,5.813918144269808900e-06,3.024028147678601365e-05,7.370611313707313059e-05,9.972375749622250677e-05,1.171713114594464432e-04,1.281456523652076444e-04,1.442196947509573758e-04
1.160000000000000000e+02,6.553353299533724852e-05,1.996929283883227766e-10,2.176727187036688429e-04,3.982247152884483188e-05,5.880473185516613256e-09,4.000000000000000000e+00,1.053560045241820804e-04,2.571106146649241664e-05,1.521391857083316079e-04,6.553333330240886339e-05,4.483607899366580090e-07,2.257483944993277608e-06,5.672914902163936862e-06,2.950345828952742315e-05,7.194916654363535348e-05,9.731218369298646001e-05,1.141912956834944311e-04,1.246492337770484249e-04,1.402549325113259453e-04
1.185000000000000000e+02,6.393834191098881660e-05,3.391422771299329302e-10,2.118640900931118747e-04,3.881418174714123355e-05,5.594652271026624911e-09,4.000000000000000000e+00,1.027525236581300501e-04,2.512416016384758305e-05,1.479257481821230581e-04,6.393800276871168889e-05,4.395283777371309066e-07,2.194200043573179934e-06,5.538493639511427380e-06,2.882223939254099370e-05,7.026921816921313790e-05,9.494464529285484024e-05,1.113447590947220134e-04,1.212704265151948218e-04,1.363743628766833518e-04
1.210000000000000000e+02,6.236778324842703468e-05,1.171387246395561801e-10,2.063160337623215598e-04,3.783924804049286386e-05,5.321549079592718733e-09,4.000000000000000000e+00,1.002070312889198985e-04,2.452853520793417082e-05,1.439482505138945387e-04,6.236766610970239765e-05,4.329797808477043260e-07,2.150294454444014225e-06,5.419254778578995306e-06,2.808159454234407886e-05,6.858666701776206561e-05,9.266248749399504298e-05,1.086067964440696543e-04,1.180350435592633374e-04,1.327075820839924991e-04
1.235000000000000000e+02,6.085876636887922438e-05,2.434848207283093030e-10,2.007933497340566836e-04,3.689610867522471707e-05,5.065112279315817326e-09,4.000000000000000000e+00,9.775487504410393467e-05,2.396265769365450731e-05,1.399345833651774592e-04,6.085852288405849922e-05,4.086247744440204632e-07,2.100220972041771510e-06,5.308637040334591551e-06,2.741788875686167643e-05,6.698991615724855385e-05,9.042380311785876775e-05,1.059488419809798474e-04,1.148909855364736439e-04,1.292255767264725787e-04
1.260000000000000000e+02,5.937685705529262319e-05,7.448398890652164355e-10,1.955157439760225803e-04,3.598619351878966073e-05,4.820617277736433207e-09,4.000000000000000000e+00,9.536305057408227715e-05,2.339066353650296246e-05,1.361388869207299504e-04,5.937611221540355669e-05,4.010208671213311653e-07,2.059948096497952824e-06,5.187098210573326881e-06,2.671599699150161152e-05,6.538154499519014762e-05,8.824624900479599836e-05,1.033874121227807579e-04,1.118966731426141191e-04,1.258492659789207805e-04
1.285000000000000000e+02,5.795419349098513719e-05,5.727054811129720253e-11,1.902591519926068913e-04,3.510318519389546248e-05,4.590922153947467562e-09,4.000000000000000000e+00,9.305737868488059966e-05,2.285100829708967471e-05,1.323049585016217405e-04,5.795413622043702427e-05,3.857272760300493067e-07,2.011775091305192230e-06,5.077004124658481697e-06,2.608194343996152959e-05,6.382839469302198517e-05,8.613344346834273316e-05,1.008915216376113410e-04,1.090300240485721933e-04,1.225977236657473676e-04
1.310000000000000000e+02,5.656985444552590928e-05,4.066101109619192911e-11,1.852360014409258832e-04,3.425614393240452709e-05,4.373631829105603111e-09,4.000000000000000000e+00,9.082599837793042959e-05,2.231371051312138219e-05,1.286661469953999739e-04,5.656981378451481145e-05,3.795378122926490096e-07,1.992906159879570883e-06,4.959735745692457578e-06,2.546259250629356180e-05,6.231156112939760636e-05,8.410030066039150582e-05,9.851190668119528464e-05,1.062856198353086116e-04,1.194878767494928878e-04
1.335000000000000000e+02,5.523252602744735856e-05,7.510073217061952094e-11,1.802678092031523619e-04,3.343661155158917774e-05,4.168638923424514849e-09,4.000000000000000000e+00,8.866913757903652953e-05,2.179591447585818082e-05,1.250352831757050101e-04,5.523245092671518657e-05,3.718589882234404400e-07,1.958052624994692419e-06,4.847084006565648963e-06,2.487092682829978750e-05,6.083703888499941465e-05,8.211589546168826135e-05,9.620217551381833447e-05,1.036241043447784597e-04,1.165352841604816117e-04
1.360000000000000000e+02,5.390121391542420390e-05,7.957387478210870740e-11,1.754934318792150704e-04,3.263651799344276651e-05,3.970483168292635503e-09,4.000000000000000000e+00,8.653773190886697041e-05,2.126469592198143739e-05,1.215922179637908665e-04,5.390113434154942499e-05,3.686100539117818897e-07,1.944427338468914296e-06,4.739161888203460815e-06,2.424997929761631439e-05,5.935336617271263387e-05,8.014354574371436110e-05,9.393648086607606009e-05,1.010385495625848830e-04,1.136609644859228014e-04
1.385000000000000000e+02,5.262372599396846146e-05,7.356546189521313662e-11,1.707823121663992760e-04,3.185843969492361063e-05,3.784216717283357154e-09,4.000000000000000000e+00,8.448216568889207209e-05,2.076528629904485083e-05,1.181585861724308145e-04,5.262365242850656599e-05,3.603904056499912195e-07,1.909913258646055898e-06,4.633103641606997920e-06,2.366455913673462953e-05,5.792648623544423601e-05,7.826812252145206672e-05,9.172203197000711346e-05,9.857011830410411599e-05,1.108244202267673865e-04
1.410000000000000000e+02,5.136723659728738024e-05,2.034678734314458686e-11,1.662629233508552495e-04,3.110710152180914663e-05,3.606244760729839503e-09,4.000000000000000000e+00,8.247433811909652009e-05,2.026013507547823361e-05,1.148956867535678625e-04,5.136721625050003526e-05,3.648372791784696892e-07,1.885903705414596382e-06,4.533925764305466955e-06,2.305325176471151354e-05,5.651879471025432640e-05,7.640900829834873617e-05,8.961394461168273513e-05,9.620429197512338898e-05,1.081116124518514092e-04
1.435000000000000000e+02,5.015768255064541927e-05,1.211811271367423125e-11,1.617575352518865989e-04,3.037418815790589983e-05,3.438384425103190817e-09,4.000000000000000000e+00,8.053187070855132587e-05,1.978349439273951945e-05,1.115998527012411728e-04,5.015767043253270617e-05,3.688291925950973256e-07,1.855855003365137297e-06,4.446774966441185120e-06,2.248828784029860563e-05,5.516200861426673476e-05,7.464164993627674625e-05,8.752868932883829287e-05,9.390004538673677359e-05,1.054776402596409795e-04
1.460000000000000000e+02,4.895411275292032834e-05,5.592606500796676809e-11,1.574488578484801863e-04,2.965529338926368232e-05,3.275941581428943102e-09,4.000000000000000000e+00,7.860940614218400388e-05,1.929881936365664602e-05,1.084947450955598580e-04,4.895405682685532046e-05,3.656045851280580943e-07,1.829524063672036955e-06,4.357952670358362780e-06,2.192342573706021610e-05,5.381052644907971148e-05,7.286293398767011709e-05,8.548689576955906114e-05,9.164596281470469388e-05,1.029109394203371093e-04
1.485000000000000000e+02,4.780933731437434479e-05,1.120916954530844455e-11,1.531836368780065095e-04,2.896415433749110322e-05,3.124654970925632861e-09,4.000000000000000000e+00,7.677349165186545140e-05,1.884518297688324157e-05,1.053742995636321579e-04,4.780932610520479981e-05,3.585316940308828997e-07,1.798824587188501862e-06,4.272854159797483678e-06,2.138080402693221346e-05,5.251735291713902000e-05,7.118284191899941200e-05,8.351931612670820970e-05,8.945770824838255664e-05,1.004501651272520028e-04
1.510000000000000000e+02,4.667904324430665258e-05,6.249737979171432274e-11,1.491346198686950141e-04,2.829585090812444079e-05,2.979588256818656074e-09,4.000000000000000000e+00,7.497489415243109676e-05,1.838319233618221178e-05,1.024555766243883683e-04,4.667898074692686331e-05,3.575205342705442484e-07,1.776501597380492099e-06,4.191213053422403913e-06,2.084352129167775917e-05,5.123800799972044008e-05,6.952583554077482924e-05,8.160606250980190451e-05,8.737401454057137755e-05,9.803143186799173679e-05
1.535000000000000000e+02,4.559620425245762771e-05,8.374797642076775858e-12,1.450892070108978911e-04,2.764460970400581746e-05,2.843238287918648380e-09,4.000000000000000000e+00,7.324081395646345194e-05,1.795159454845181025e-05,9.949300275844026337e-05,4.559619587765998685e-05,3.493950840177960033e-07,1.745648451542986405e-06,4.111875407678153860e-06,2.032469155903388213e-05,5.001707952542687181e-05,6.795635709383975238e-05,7.973815439820740954e-05,8.534925094577336965e-05,9.571829844642076889e-05
1.560000000000000000e+02,4.452426331529876709e-05,2.884073822549020550e-10,1.412516393814466930e-04,2.701566106784651528e-05,2.712255966702817068e-09,4.000000000000000000e+00,7.153992438314528575e-05,1.750860224745225181e-05,9.672737606614793273e-05,4.452397490791651488e-05,3.422088514169782324e-07,1.729260002412266680e-06,4.033262733467140590e-06,1.981003653412731819e-05,4.879793349392874983e-05,6.639132937267585709e-05,7.794085473404110205e-05,8.339166087648678370e-05,9.347640437636187431e-05
1.585000000000000000e+02,4.350306893287897013e-05,1.126395799038160084e-11,1.374299326314799667e-04,2.640304128042982699e-05,2.589637595434901686e-09,4.000000000000000000e+00,6.990611021330879373e-05,1.710002765244914315e-05,9.392686369860099658e-05,4.350305766892098277e-05,3.300955661348618667e-07,1.699878641086936648e-06,3.954376002658655122e-06,1.932478643947503183e-05,4.764075002340653869e-05,6.490943495220242684e-05,7.617696603990663554e-05,8.146909585259111170e-05,9.126260155789626396e-05
1.610000000000000000e+02,4.248619563248435307e-05,2.208673077513397941e-10,1.338176554932378915e-04,2.580922540684892712e-05,2.471192935423268701e-09,4.000000000000000000e+00,6.829542103933327680e-05,1.667697022563542595e-05,9.133145986075353164e-05,4.248597476517659973e-05,3.298886187586872131e-07,1.673311638438199795e-06,3.873913530497572602e-06,1.883032897663644703e-05,4.647189996402579723e-05,6.343577440092431827e-05,7.447145932248881565e-05,7.963798540521984824e-05,8.915718869485380986e-05
1.635000000000000000e+02,4.151399692182506035e-05,2.803138464249804763e-10,1.301937579467487042e-04,2.522909505268546124e-05,2.359919177602739100e-09,4.000000000000000000e+00,6.674309197451052159e-05,1.628490186913959911e-05,8.867976102492364384e-05,4.151371660797863232e-05,3.174751918181601686e-07,1.640879986730421354e-06,3.790589476837976169e-06,1.837519002860755099e-05,4.536154783447570875e-05,6.202278583610661947e-05,7.280711272454730312e-05,7.782161132348730070e-05,8.711676116153080167e-05
1.660000000000000000e+02,4.054916548788655838e-05,9.586798684567729016e-11,1.267772517285030963e-04,2.466735140430342143e-05,2.252713047067399790e-09,4.000000000000000000e+00,6.521651689218998659e-05,1.588181408358313695e-05,8.622808624061653788e-05,4.054906961989971021e-05,3.202276837353667033e-07,1.619931631051192145e-06,3.710453460818464683e-06,1.791131252800180128e-05,4.425933078610213396e-05,6.062484321397666384e-05,7.118579511757048889e-05,7.610695607897675018e-05,8.512181337632218744e-05
1.685000000000000000e+02,3.962682332284491485e-05,1.706825580093476988e-10,1.233464023488755788e-04,2.411736105295007309e-05,2.151932230818318447e-09,4.000000000000000000e+00,6.374418437579499133e-05,1.550946226989484176e-05,8.371957902603065715e-05,3.962665264028690249e-05,3.137168495454149281e-07,1.582387429854154285e-06,3.635672713546664256e-06,1.746641308814267699e-05,4.320765512299646835e-05,5.929939350546760006e-05,6.960407702229603187e-05,7.441145576418683755e-05,8.319349880927441750e-05
1.710000000000000000e+02,3.870880030103880724e-05,4.810558863530584125e-11,1.201145718824369907e-04,2.358473049417510498e-05,2.054610733228574797e-09,4.000000000000000000e+00,6.229353079521391561e-05,1.512406980686370226e-05,8.140577158139819026e-05,3.870875219545016899e-05,3.165809594453146328e-07,1.561739291074115730e-06,3.567511963199808324e-06,1.701115236165188350e-05,4.214993240813320533e-05,5.797820694666524144e-05,6.807943276786922594e-05,7.278355163950245331e-05,8.132299838387052225e-05
1.735000000000000000e+02,3.783591770168272494e-05,4.322025808455572772e-11,1.168630058099991788e-04,2.306348040435004482e-05,1.963480796690347564e-09,4.000000000000000000e+00,6.089939810603277315e-05,1.477243729733268012e-05,7.902708810831644707e-05,3.783587448142464366e-05,3.085797815104101698e-07,1.519719836173669487e-06,3.489887571835319065e-06,1.659722538769360984e-05,4.116304772797983800e-05,5.672201659819793075e-05,6.657684468112159146e-05,7.117004872576048488e-05,7.949682809974522853e-05
1.760000000000000000e+02,3.696651102454148128e-05,6.413799584442339627e-11,1.138036699422560164e-04,2.255963402197917308e-05,1.875460024533185649e-09,4.000000000000000000e+00,5.952614504652065097e-05,1.440687700256230820e-05,7.683715891771452831e-05,3.696644688654563646e-05,3.096895415354678571e-07,1.501309985926001657e-06,3.421377248796904291e-06,1.618267529520796177e-05,4.014978251763572927e-05,5.546390632694458620e-05,6.511868778931625935e-05,6.962303343582644847e-05,7.771962591770985285e-05
1.785000000000000000e+02,3.613876894145515167e-05,4.298766070713549283e-12,1.107337650931830206e-04,2.206556351850024763e-05,1.792899713992852963e-09,4.000000000000000000e+00,5.820433245995539930e-05,1.407320542295490405e-05,7.459499615172787571e-05,3.613876464268908308e-05,2.961682141437324030e-07,1.465951604579073243e-06,3.357134787724225127e-06,1.578833974336192782e-05,3.920782762222871723e-05,5.426549313908976741e-05,6.368832072660041989e-05,6.809731574272438759e-05,7.596787808937326657e-05
1.810000000000000000e+02,3.531227451824083853e-05,3.059874067445980118e-10,1.078480261638994447e-04,2.158842816080306043e-05,1.713016962105755803e-09,4.000000000000000000e+00,5.690070267904389896e-05,1.372384635743777810e-05,7.253575164565860621e-05,3.531196853083409370e-05,2.937963378425517168e-07,1.445693792079663357e-06,3.282249180587971933e-06,1.539167853112586031e-05,3.824758620987042863e-05,5.307686818200818909e-05,6.231181736531684842e-05,6.663683192107024405e-05,7.428482368231092460e-05
1.835000000000000000e+02,3.452357468755024814e-05,3.503580117526820782e-10,1.049408649708761826e-04,2.111892437877705157e-05,1.637886176123363216e-09,4.000000000000000000e+00,5.564249906632729971e-05,1.340465030877319657e-05,7.041729028332594127e-05,3.452322432953849413e-05,2.799706113977548445e-07,1.410888470874703831e-06,3.211420518728197156e-06,1.501890149343547797e-05,3.734637557552736146e-05,5.193787123078768262e-05,6.096086068612550501e-05,6.519173735050856513e-05,7.262600177676453218e-05
1.860000000000000000e+02,3.373474533884309324e-05,3.257554637925290792e-11,1.022214408093432062e-04,2.066435254819873099e-05,1.565048509312842938e-09,4.000000000000000000e+00,5.439909788704182085e-05,1.307039279064436225e-05,6.848669547050011293e-05,3.373471276329671368e-05,2.793776864442268804e-07,1.393148403941380964e-06,3.144228233268776823e-06,1.463592747816267931e-05,3.643143424972343719e-05,5.079879095308718960e-05,5.964282637095330407e-05,6.381199556614028574e-05,7.103694649645148898e-05
1.885000000000000000e+02,3.298407011459011311e-05,4.146337983658811060e-12,9.946798247569039076e-05,2.021843678818598502e-05,1.496734067482069241e-09,4.000000000000000000e+00,5.320250690277609812e-05,1.276563332640412809e-05,6.648391236110027765e-05,3.298406596825212959e-05,2.679355302057788595e-07,1.357222402567676880e-06,3.073759928444685541e-06,1.428450913657521445e-05,3.558090092783109835e-05,4.971184842970435282e-05,5.834657083481098618e-05,6.243590010152882800e-05,6.947011391057407220e-05
1.910000000000000000e+02,3.223650054032057091e-05,3.409114448324131975e-10,9.689231914144048137e-05,1.978653654397840214e-05,1.430698995492280827e-09,4.000000000000000000e+00,5.202303708429896966e-05,1.244996399634216877e-05,6.465581860111991046e-05,3.223615962887573834e-05,2.653300140213553471e-07,1.333181476843724368e-06,3.010439708045218062e-06,1.392732170762364888e-05,3.472199301237882218e-05,4.861985871929960996e-05,5.709750492369778855e-05,6.112524445533276164e-05,6.797672294189882408e-05
1.935000000000000000e+02,3.152433004436240983e-05,6.527610137282991963e-11,9.429261915330288486e-05,1.936177357790561717e-05,1.368661660827974353e-09,4.000000000000000000e+00,5.088610362226802700e-05,1.216255646645679267e-05,6.276828910894047503e-05,3.152426476826103858e-05,2.547586745858385262e-07,1.295943910380739184e-06,2.942129207588729327e-06,1.360683048499040507e-05,3.390971666398353223e-05,4.758843631378390936e-05,5.587529750411210101e-05,5.982094245592287340e-05,6.646606468098352071e-05
1.960000000000000000e+02,3.082099350788110022e-05,9.400352898651748597e-11,9.223290780459547341e-05,1.895528559731493254e-05,1.309236492888623264e-09,4.000000000000000000e+00,4.977627910519603275e-05,1.186570791056616768e-05,6.141191429671437319e-05,3.082089950435211315e-05,2.562240206394564840e-07,1.276253611671721194e-06,2.888162396731697664e-06,1.325727346293007074e-05,3.310201025954901126e-05,4.656079003990307413e-05,5.470050394191514943e-05,5.856457696429969790e-05,6.505052173547976600e-05
1.985000000000000000e+02,3.014177505552665694e-05,1.534943476039715207e-10,9.019118867482542844e-05,1.854961621345484026e-05,1.252614865164435585e-09,4.000000000000000000e+00,4.869139126898150058e-05,1.159215884207181668e-05,6.004941361929877150e-05,3.014162156117905359e-05,2.456445489476463283e-07,1.244403346715329449e-06,2.826649730861323183e-06,1.295206226069190982e-05,3.233357624163507354e-05,4.557768075023423311e-05,5.353393414178981766e-05,5.731300824173204283e-05,6.364598407570875660e-05
2.010000000000000000e+02,2.946047780996610853e-05,1.173272382324298087e-10,8.839945070046195555e-05,1.815754526321321490e-05,1.197616202777142145e-09,4.000000000000000000e+00,4.761802307317932343e-05,1.130293254675289363e-05,5.893897289049585041e-05,2.946036048272787536e-05,2.401104671093683092e-07,1.217858820450264645e-06,2.768272728016226605e-06,1.262970682698061804e-05,3.154680397896411821e-05,4.457050812993706805e-05,5.240436660353604327e-05,5.612211727699908855e-05,6.229240588720448134e-05
2.035000000000000000e+02,2.887486176389297748e-05,9.430959252931004888e-11,8.628797676797388594e-05,1.778516323425817885e-05,1.150069673153137344e-09,4.000000000000000000e+00,4.666002499815115632e-05,1.108969852963479863e-05,5.741311500408091185e-05,2.887476745430044933e-05,2.281382849619451416e-07,1.178091244945629907e-06,2.710398690665920399e-06,1.238478964514811982e-05,3.092937042481837712e-05,4.369061529082024378e-05,5.133704298386736057e-05,5.498112130086427863e-05,6.098246355677665011e-05
2.060000000000000000e+02,2.824768164949239424e-05,5.996495179826639856e-11,8.467068132227262138e-05,1.743373108262458466e-05,1.101866498032339943e-09,4.000000000000000000e+00,4.568141273211698229e-05,1.081395056686780957e-05,5.642299967278022714e-05,2.824762168454059746e-05,2.261465925509516233e-07,1.156830713661895059e-06,2.652742049292434304e-06,1.206597391868275664e-05,3.019934331734379899e-05,4.280173641252968956e-05,5.031406480869179233e-05,5.390247523530798142e-05,5.975013163778096628e-05
2.085000000000000000e+02,2.762620135177166418e-05,3.718190584267418585e-11,8.278429931589598775e-05,1.706186495971481927e-05,1.054314237032174727e-09,4.000000000000000000e+00,4.468806631148648345e-05,1.056433639205684491e-05,5.515809796412432357e-05,2.762616416986582164e-05,2.207236610729701938e-07,1.127586169706815458e-06,2.596577601860038510e-06,1.177525048308784049e-05,2.950265864766455246e-05,4.188980296146265197e-05,4.924277825527834449e-05,5.275779397293297598e-05,5.844597685099945701e-05
2.110000000000000000e+02,2.699990321018876980e-05,5.103004798990367164e-11,8.116881626468852432e-05,1.670236457791556310e-05,1.007963755853170192e-09,4.000000000000000000e+00,4.370226778810433628e-05,1.029753863227320671e-05,5.416891305449975113e-05,2.699985218014078133e-05,2.179569619449475620e-07,1.110455975527752417e-06,2.543113463373049485e-06,1.147519210281509154e-05,2.878994931109879718e-05,4.097264237740140763e-05,4.819807669715101228e-05,5.165980298008918055e-05,5.719972162755440967e-05
2.135000000000000000e+02,2.641257093715960059e-05,8.701980858375306100e-11,7.936979128116497268e-05,1.635129246391552225e-05,9.649886687509883606e-10,4.000000000000000000e+00,4.276386340107511945e-05,1.006127847324407833e-05,5.295722034400537209e-05,2.641248391735101549e-05,2.098523443680353085e-07,1.082882099890687765e-06,2.486418988335775171e-06,1.120870482009261294e-05,2.812753341126693208e-05,4.012275665055137089e-05,4.719451518420861682e-05,5.056633072431260419e-05,5.596751188585381484e-05
2.160000000000000000e+02,2.581767051509991181e-05,9.206048987589664679e-11,7.784198923066502288e-05,1.600990451468654803e-05,9.228691533956396698e-10,4.000000000000000000e+00,4.182757502978645984e-05,9.807766000413363776e-06,5.202431871556511108e-05,2.581757845461003475e-05,2.087876186134033872e-07,1.067020054576651156e-06,2.433985032830817590e-06,1.092468802508282189e-05,2.744873439012454424e-05,3.924551901918206488e-05,4.620624024042034871e-05,4.952511253918655840e-05,5.480197356084827090e-05
2.185000000000000000e+02,2.525785445954744767e-05,8.185240801754567799e-11,7.611173443541664762e-05,1.567445671676448083e-05,8.836478052654038847e-10,4.000000000000000000e+00,4.093231117631192511e-05,9.583397742782966843e-06,5.085387997586919995e-05,2.525777260713943102e-05,2.017314930231635287e-07,1.038313517676714193e-06,2.379757720806991593e-06,1.066748151458856381e-05,2.682929654812378847e-05,3.842860466451116148e-05,4.523963737183279413e-05,4.848251286178824923e-05,5.362920942537836323e-05
2.210000000000000000e+02,2.469206597266765011e-05,1.819061877135273643e-10,7.465054679918531517e-05,1.535017594366869915e-05,8.453260235001572407e-10,4.000000000000000000e+00,4.004224191633634926e-05,9.341890028998950965e-06,4.995848082651766506e-05,2.469188406647993594e-05,2.016504885785609370e-07,1.022801026381419032e-06,2.328993135534155324e-06,1.040126991764150536e-05,2.619204301959917713e-05,3.759682373942886506e-05,4.430005630321432814e-05,4.748574571585682547e-05,5.252578603570960073e-05
2.235000000000000000e+02,2.416259159152673273e-05,8.007690575308606415e-11,7.297127067542444659e-05,1.503047791686082885e-05,8.097460988281597149e-10,4.000000000000000000e+00,3.919306950838755989e-05,9.132113674665903884e-06,4.880867908389771386e-05,2.416251151462098056e-05,1.923840866212049952e-07,9.961827634109419862e-07,2.280443311020942358e-06,1.016609514858940505e-05,2.560813924150606409e-05,3.682082516893889847e-05,4.338132969565311985e-05,4.649566569800400571e-05,5.141324847438178021e-05
2.260000000000000000e+02,2.362371761276341937e-05,1.864587087454615259e-10,7.157966404347343404e-05,1.472066107319417984e-05,7.747778962794429747e-10,4.000000000000000000e+00,3.834437868595760260e-05,8.903056539569239534e-06,4.795594643071001805e-05,2.362353115405467279e-05,1.910030150871964117e-07,9.793693222296916084e-07,2.229276073382108749e-06,9.909513024993459927e-06,2.500405918112287237e-05,3.602975544969760007e-05,4.247950875987273588e-05,4.554174685261777144e-05,5.036497318277414754e-05
2.285000000000000000e+02,2.311861675176964497e-05,1.924713280516478904e-10,6.998665988885713004e-05,1.441553863421697305e-05,7.422781946298063478e-10,4.000000000000000000e+00,3.753415538598661971e-05,8.703078117552671926e-06,4.686804313708748846e-05,2.311842428044159174e-05,1.836305501750682839e-07,9.548691916847036392e-07,2.180622317385791203e-06,9.684618067256333337e-06,2.445112799298980658e-05,3.528668027850004958e-05,4.159394230649838734e-05,4.460166477048082515e-05,4.930298981423180169e-05
2.310000000000000000e+02,2.260753326242050413e-05,3.330076444962313210e-12,6.864884515190523080e-05,1.412065621890648997e-05,7.104934922639919201e-10,4.000000000000000000e+00,3.672818948132699579e-05,8.486877043514014167e-06,4.604131188948472667e-05,2.260752993234405855e-05,1.826861556162404824e-07,9.395002118956421429e-07,2.134305449700887802e-06,9.441973491267665860e-06,2.386790000962217464e-05,3.452993776951439342e-05,4.073632357809388907e-05,4.369034967081834555e-05,4.830308050594642714e-05
2.335000000000000000e+02,2.212831376266040376e-05,1.955308808011555069e-10,6.711201269355813613e-05,1.382986624165634145e-05,6.809274702408515695e-10,4.000000000000000000e+00,3.595818000431674690e-05,8.298447521004062309e-06,4.498369893089773576e-05,2.212811823177960374e-05,1.747977725917957893e-07,9.166039239133298771e-07,2.091038934539675567e-06,9.229199842582023165e-06,2.334087796828090505e-05,3.382417619268166724e-05,3.989853258085920493e-05,4.278868952137231541e-05,4.728010570340729146e-05
2.360000000000000000e+02,2.163979913792515611e-05,1.592192598474822219e-10,6.584332255376010897e-05,1.354871700460705394e-05,6.518486392006747139e-10,4.000000000000000000e+00,3.518851614253221344e-05,8.091082133318102174e-06,4.420352341583494947e-05,2.163963991866530928e-05,1.733768515945107404e-07,9.042643059448081553e-07,2.044623668758571545e-06,8.995539111494781372e-06,2.279254563265745875e-05,3.309849642829091785e-05,3.907926929198591676e-05,4.191204335402450709e-05,4.633953138601784111e-05
2.385000000000000000e+02,2.118241219872196116e-05,1.897560828670440289e-11,6.436535112229145041e-05,1.327092693276444484e-05,6.248120882113374624e-10,4.000000000000000000e+00,3.445333913148640600e-05,7.911485265957516320e-06,4.318293892356948925e-05,2.118239322311367556e-05,1.658168041910903538e-07,8.805745000438724105e-07,2.000521473298271237e-06,8.799895134999524866e-06,2.228924701933978681e-05,3.242501634860054890e-05,3.827626171617727830e-05,4.104751647326176320e-05,4.535940638802843708e-05
2.410000000000000000e+02,2.071940026164186398e-05,6.706691122710232207e-11,6.313698088183262579e-05,1.300203399029797946e-05,5.983464350869893609e-10,4.000000000000000000e+00,3.372143425193984513e-05,7.717366271343884521e-06,4.241758062019075843e-05,2.071933319473063528e-05,1.647593703190066819e-07,8.657463138808154792e-07,1.955830914587379330e-06,8.584932622208196173e-06,2.177145452961160984e-05,3.173762054482830251e-05,3.749469377013694445e-05,4.022133992520491387e-05,4.446959154191482773e-05
2.435000000000000000e+02,2.028557240149851060e-05,5.664123015893041502e-11,6.170804534568068741e-05,1.273680591209726143e-05,5.737306724988737835e-10,4.000000000000000000e+00,3.302237831359577203e-05,7.548766489401249175e-06,4.142247294418217342e-05,2.028551576026835232e-05,1.575697880516798353e-07,8.432348758823318970e-07,1.914477405434663571e-06,8.401665280838427737e-06,2.130330734153927208e-05,3.109207736856038352e-05,3.672913699636220521e-05,3.940082904208284308e-05,4.352962429492435962e-05
2.460000000000000000e+02,1.984557112549707489e-05,1.171682055399742098e-10,6.054397256619291752e-05,1.248135170359639280e-05,5.496308336460318864e-10,4.000000000000000000e+00,3.232692282909347108e-05,7.364219421900682088e-06,4.069840144069583924e-05,1.984545395729153406e-05,1.552142221272623997e-07,8.301699977235121615e-07,1.874052286885113547e-06,8.191305665594958844e-06,2.081297062556930873e-05,3.044073295793727393e-05,3.598318360992465908e-05,3.861034430407923662e-05,4.268058157101527482e-05
2.485000000000000000e+02,1.943193212882669474e-05,5.587320617818660687e-12,5.917993517639140075e-05,1.222707217326519243e-05,5.271012801895632069e-10,4.000000000000000000e+00,3.165900430209188886e-05,7.204859955561502316e-06,3.974800304756470940e-05,1.943192654150607663e-05,1.516320864881221234e-07,8.077190863396654022e-07,1.834223631835709187e-06,8.012596504770603655e-06,2.036267754497580879e-05,2.982301743247011883e-05,3.525456247422120308e-05,3.782572870180120258e-05,4.177803998227641314e-05
2.510000000000000000e+02,1.900643830660418403e-05,3.081345665942422214e-11,5.807371962927510624e-05,1.198238448575241787e-05,5.048222350671511932e-10,4.000000000000000000e+00,3.098882279235660190e-05,7.024053820851766162e-06,3.906728132267092560e-05,1.900640749314752584e-05,1.511212556492932040e-07,7.943736060801688528e-07,1.795075339079895096e-06,7.805239689793595876e-06,1.988561418068523272e-05,2.919013516514065980e-05,3.453827565496394989e-05,3.707095438831538233e-05,4.094820515242455030e-05
2.535000000000000000e+02,1.861026579430321635e-05,4.568317050238546186e-11,5.675760786878259102e-05,1.173983420602126605e-05,4.841657001194789689e-10,4.000000000000000000e+00,3.035010000032448070e-05,6.870431588281950298e-06,3.814734207447937806e-05,1.861022011113271305e-05,1.450032932106507104e-07,7.723848621274082009e-07,1.755937231140233557e-06,7.637695994720918450e-06,1.945403321673163212e-05,2.859958190740671585e-05,3.383942345230875272e-05,3.631924025236122082e-05,4.008936450185031532e-05
2.560000000000000000e+02,1.820372569111929612e-05,6.070649285766335439e-12,5.568989321863822235e-05,1.150344925807326794e-05,4.637049738705831996e-10,4.000000000000000000e+00,2.970717494919256237e-05,6.700276433046028186e-06,3.748616752751892961e-05,1.820371962047000959e-05,1.423250088285104822e-07,7.596094377160094768e-07,1.719190911065470300e-06,7.443193650534944286e-06,1.900404097883382756e-05,2.799313892975654843e-05,3.315250773490597554e-05,3.558781765974220395e-05,3.929487702927432523e-05
2.585000000000000000e+02,1.782423189447207373e-05,2.299341348930517412e-11,5.442197846898081277e-05,1.126933531122034854e-05,4.447011609846334831e-10,4.000000000000000000e+00,2.909356720569242227e-05,6.554896583251725180e-06,3.659774657450873904e-05,1.782420890105858541e-05,1.334750017508174683e-07,7.355658830288301522e-07,1.679338736029868363e-06,7.291022830359756245e-06,1.859346522703967175e-05,2.742229781325216046e-05,3.247780658990942053e-05,3.486310005837302652e-05,3.846801697754182755e-05
2.610000000000000000e+02,1.744542134907222663e-05,1.010710143654139020e-11,5.338985641769330661e-05,1.104508703526221346e-05,4.263366736631823723e-10,4.000000000000000000e+00,2.849050838433444009e-05,6.400334313810013167e-06,3.594443506862108337e-05,1.744541124197079154e-05,1.329382001384888081e-07,7.273978079282849014e-07,1.645827094433587280e-06,7.113106296997297965e-06,1.818020125212946889e-05,2.685325666226848716e-05,3.182582542661958680e-05,3.416882563406976772e-05,3.772726235272525104e-05
2.635000000000000000e+02,1.708663396564773487e-05,4.918460351829980218e-12,5.217216146480010221e-05,1.082272251310345955e-05,4.090843828716631358e-10,4.000000000000000000e+00,2.790935647875119441e-05,6.263911452544275319e-06,3.508552749915237073e-05,1.708662904718738151e-05,1.275448429796806138e-07,7.065545204451163651e-07,1.610657251181424007e-06,6.966775303887278692e-06,1.779164096891440892e-05,2.631069894358828938e-05,3.118296116011957394e-05,3.347659845221231527e-05,3.695165140784194589e-05
2.660000000000000000e+02,1.671696922865635224e-05,3.184708706546271547e-11,5.121999551780795823e-05,1.060729485037115440e-05,3.919717642345539404e-10,4.000000000000000000e+00,2.732426407902750664e-05,6.109674378285197841e-06,3.450302628915160599e-05,1.671693738156928826e-05,1.271553057744829051e-07,6.999246083452446701e-07,1.577508601668101158e-06,6.790090552460650438e-06,1.738125867011785884e-05,2.575834797372226139e-05,3.055607114971867509e-05,3.281121658166014625e-05,3.625283989506702655e-05
2.685000000000000000e+02,1.637396017084094489e-05,1.548760082778566646e-11,5.005872976073439979e-05,1.039585265675297593e-05,3.761803241372034592e-10,4.000000000000000000e+00,2.676981282759392252e-05,5.978107514087968959e-06,3.368476958989345151e-05,1.637394468324011567e-05,1.196227962398561325e-07,6.786411042317402489e-07,1.541837375137427868e-06,6.643073678147562875e-06,1.701026469998755694e-05,2.524390973321147393e-05,2.994356938976488488e-05,3.215440094599604672e-05,3.549713819378026741e-05
2.710000000000000000e+02,1.601753813650101047e-05,6.490509050384121184e-11,4.914605982608328286e-05,1.019054661465840548e-05,3.604087682597902487e-10,4.000000000000000000e+00,2.620808475115941595e-05,5.826991521842604996e-06,3.312852168958227238e-05,1.601747323141050557e-05,1.202741388808568057e-07,6.689636214146350509e-07,1.510322588651562683e-06,6.471885185625340466e-06,1.661753912622115139e-05,2.471048273050633408e-05,2.934070502553667674e-05,3.151509414199934371e-05,3.481378518990205689e-05
2.735000000000000000e+02,1.569276733353329692e-05,5.455337009093007311e-11,4.800276869382058391e-05,9.984330322880737176e-06,3.459497985808056729e-10,4.000000000000000000e+00,2.567709765641403409e-05,5.708437010652559743e-06,3.231000136028728360e-05,1.569271278016320535e-05,1.159883108293271849e-07,6.537418797737545019e-07,1.484901221625681478e-06,6.345527767908964705e-06,1.626243980017926763e-05,2.422012613500389215e-05,2.875429702806364346e-05,3.088162826366926339e-05,3.408424523545804027e-05
2.760000000000000000e+02,1.534823691006302192e-05,1.748391887931937423e-11,4.713007305295974307e-05,9.788749638866623806e-06,3.313879957398323997e-10,4.000000000000000000e+00,2.513698654892964403e-05,5.559487271196398116e-06,3.178183614289672114e-05,1.534821942614414110e-05,1.154820703174504559e-07,6.389842372802300896e-07,1.442360308449667728e-06,6.178449738641014003e-06,1.588488725066958067e-05,2.370630592252410208e-05,2.817212223906666817e-05,3.027183350479209777e-05,3.342993658692297479e-05
2.785000000000000000e+02,1.503743730510943530e-05,1.296806397478560328e-10,4.603092801792584292e-05,9.592111346228489151e-06,3.181331207835420876e-10,4.000000000000000000e+00,2.462954865133792445e-05,5.445325958880946153e-06,3.099349071281640931e-05,1.503730762446968710e-05,1.120047320293860843e-07,6.214900077400551882e-07,1.409841165263270302e-06,6.052148907534048026e-06,1.555935235057928054e-05,2.323255199527713452e-05,2.760780290635242535e-05,2.965807840623617446e-05,3.272118819179312973e-05
2.810000000000000000e+02,1.470755837279581518e-05,6.276454719289663776e-11,4.519382804168370170e-05,9.401383102110617637e-06,3.046982775218472579e-10,4.000000000000000000e+00,2.410894147490643113e-05,5.306175270685197548e-06,3.048626966888788652e-05,1.470749560824862234e-05,1.103718178206982315e-07,6.140158992656487375e-07,1.381147487474596153e-06,5.897422154211400963e-06,1.519143633209898937e-05,2.274018027657885428e-05,2.704698129341602297e-05,2.906369046768324507e-05,3.209771847932264838e-05
2.835000000000000000e+02,1.440601785197819713e-05,1.125565920813022195e-10,4.416208556698855497e-05,9.211121930474736903e-06,2.923781175695872072e-10,4.000000000000000000e+00,2.361713978245293403e-05,5.194895921503460228e-06,2.975606771501035784e-05,1.440590529538611557e-05,1.070924802215008870e-07,5.967618426038060762e-07,1.349433813095353565e-06,5.783554072512067242e-06,1.486673058258716713e-05,2.227978533152510617e-05,2.650447524547947060e-05,2.847977703835747541e-05,3.142305227340385417e-05
2.860000000000000000e+02,1.409030931024315490e-05,1.750831614607163370e-11,4.337339605360375792e-05,9.024762345111907099e-06,2.799831518440746541e-10,4.000000000000000000e+00,2.311507165535506199e-05,5.065546965131247797e-06,2.928308674336060303e-05,1.409029180192700961e-05,1.048873131207418090e-07,5.909739139772923842e-07,1.323701842582394483e-06,5.633937396235579437e-06,1.452287206041193772e-05,2.179675131204640622e-05,2.596426224423339612e-05,2.790699998099844447e-05,3.082498095929235397e-05
2.885000000000000000e+02,1.380732185932683922e-05,4.097404712057276562e-11,4.234421233658479757e-05,8.842373868176927292e-06,2.688297125516629119e-10,4.000000000000000000e+00,2.264969572750376482e-05,4.964947991149911932e-06,2.853689047725795666e-05,1.380728088527971817e-05,1.021253555573123159e-07,5.734640588585651464e-07,1.294453226459092920e-06,5.521924244727531719e-06,1.422796648933354958e-05,2.136787750226920902e-05,2.543894812951836391e-05,2.733345757482298288e-05,3.016545723533828913e-05
2.910000000000000000e+02,1.350995244052613503e-05,9.731037047416857298e-11,4.158940868730806687e-05,8.668392482335476217e-06,2.576598431730882267e-10,4.000000000000000000e+00,2.217834492286161125e-05,4.841559958190658815e-06,2.807945624678193184e-05,1.350985513015566147e-05,9.947577388746151942e-08,5.660971599423900482e-07,1.270321521045264350e-06,5.381466178761973030e-06,1.390142532387379502e-05,2.091876348171900341e-05,2.492709274614222478e-05,2.679618145427802082e-05,2.959940505793398079e-05
2.935000000000000000e+02,1.324135997994925009e-05,5.246284819018502556e-11,4.062204550441470810e-05,8.496660124778436074e-06,2.475268473946015670e-10,4.000000000000000000e+00,2.173802010472768447e-05,4.744699855170814013e-06,2.738068552446545971e-05,1.324130751710106016e-05,9.636026698272680090e-08,5.506757822706893932e-07,1.241626981901699437e-06,5.275974427551141951e-06,1.361763728737335022e-05,2.050703936281114562e-05,2.443990156656765899e-05,2.626367362187549635e-05,2.898404153214170450e-05
2.960000000000000000e+02,1.295920231525308284e-05,6.790330988393668052e-13,3.991570828408470297e-05,8.332426759327855349e-06,2.373702603472237429e-10,4.000000000000000000e+00,2.129162907458093649e-05,4.626775555925227487e-06,2.695650596883162182e-05,1.295920163621998457e-05,9.510478423186795133e-08,5.441225475190467081e-07,1.218934858397367842e-06,5.142490089425086282e-06,1.330689472003936409e-05,2.008139722172887069e-05,2.395534021048379130e-05,2.575060482162386434e-05,2.846022522124928917e-05
2.985000000000000000e+02,1.270500344898693836e-05,6.947586729962884567e-11,3.899810124247225248e-05,8.168775719269809796e-06,2.281460093905019620e-10,4.000000000000000000e+00,2.087377916825674815e-05,4.536227729717128563e-06,2.629309779348531242e-05,1.270493397311963874e-05,9.244783489866910977e-08,5.285785745336728977e-07,1.190733751467285866e-06,5.043741956014160518e-06,1.304210759243781571e-05,1.969332635384443019e-05,2.348901076558138721e-05,2.524671867214505440e-05,2.787120477490909401e-05
3.010000000000000000e+02,1.243398290602144721e-05,2.566563762555572474e-11,3.833021733964552858e-05,8.011009937268041018e-06,2.187802111222408464e-10,4.000000000000000000e+00,2.044499284328948823e-05,4.422972968753406193e-06,2.589623443362408137e-05,1.243395724038382089e-05,9.054765243896321079e-08,5.208026469515476226e-07,1.168331021241746464e-06,4.917644512134523063e-06,1.274528985516907616e-05,1.928288954531846421e-05,2.302113988393958110e-05,2.475477468440683056e-05,2.736232491930847926e-05
3.035000000000000000e+02,1.218933961282371459e-05,9.382970195857017099e-12,3.744506804186900541e-05,7.853685769795083803e-06,2.102603803674352235e-10,4.000000000000000000e+00,2.004302538261879839e-05,4.335653843028630785e-06,2.525572842904529083e-05,1.218933022985351930e-05,8.947761552404461552e-08,5.058771476232009983e-07,1.141195977220797448e-06,4.824628948813430217e-06,1.249100091860078488e-05,1.890984106098906096e-05,2.257430575371897514e-05,2.426591432951335600e-05,2.680080758913539781e-05
3.060000000000000000e+02,1.193095310088034454e-05,4.702237062438432282e-11,3.679114471659318140e-05,7.701440060587717748e-06,2.016598209022317735e-10,4.000000000000000000e+00,1.963239316146806059e-05,4.229513040292626791e-06,2.486019161571283517e-05,1.193090607850971966e-05,8.736347298858613317e-08,4.984365965328874278e-07,1.119993562374440248e-06,4.705408114142117180e-06,1.220961528407294640e-05,1.851868267291158964e-05,2.212528785551257123e-05,2.379322724434917286e-05,2.630538917299240907e-05
3.085000000000000000e+02,1.169748151786382029e-05,5.447830676516610659e-11,3.593720799748089078e-05,7.550634397058606545e-06,1.938431536588103033e-10,4.000000000000000000e+00,1.924811591492242514e-05,4.146847120805213747e-06,2.423972647961707049e-05,1.169742703955705498e-05,8.566046031617101063e-08,4.839216937050983446e-07,1.094028189073857149e-06,4.617077989270488013e-06,1.196616267667011192e-05,1.815952535275306058e-05,2.169614217907092578e-05,2.332518139836912887e-05,2.576713319388918193e-05
3.110000000000000000e+02,1.145211351610756844e-05,2.580197395958954485e-11,3.530997411641651450e-05,7.405435571184898648e-06,1.859913799847843914e-10,4.000000000000000000e+00,1.885754908729246539e-05,4.046677944922669789e-06,2.385786060030894437e-05,1.145208771413360941e-05,8.432705146826700866e-08,4.788338578526283101e-07,1.073308020002439281e-06,4.505229507442089439e-06,1.170033224385454929e-05,1.778869245409543307e-05,2.127155162464120186e-05,2.287916072389124995e-05,2.530155192814385778e-05
3.135000000000000000e+02,1.122902090942672071e-05,1.600479488533920118e-11,3.448638783695177809e-05,7.259941793415261321e-06,1.787976654281201039e-10,4.000000000000000000e+00,1.848896270284198118e-05,3.969079116011459388e-06,2.325736692752505738e-05,1.122900490463183616e-05,8.288265712378165103e-08,4.634580149164293949e-07,1.050111261246572554e-06,4.423581113817557766e-06,1.146837234100945935e-05,1.744684242259924396e-05,2.085619076999522070e-05,2.242550086707124704e-05,2.478174794191284359e-05
3.160000000000000000e+02,1.098889800186572929e-05,9.578930552041500102e-11,3.390269847956971005e-05,7.120495038642142296e-06,1.714573288907360305e-10,4.000000000000000000e+00,1.810939304050787074e-05,3.868402963223586991e-06,2.291380047770398077e-05,1.098880221256020865e-05,8.023103876331202987e-08,4.591825781320723360e-07,1.029152899607658004e-06,4.307952983465785430e-06,1.120812777318603570e-05,1.708385303555220791e-05,2.044141652740122340e-05,2.199479547886839406e-05,2.433578895536451625e-05
3.185000000000000000e+02,1.077313913910803145e-05,2.695600953499878082e-11,3.310568973741783799e-05,6.980789494519404356e-06,1.647919488773737710e-10,4.000000000000000000e+00,1.775392863362743750e-05,3.792349644588627097e-06,2.233255059830980654e-05,1.077311218309849730e-05,7.934182762679234164e-08,4.456078890857636707e-07,1.006943667286958407e-06,4.229630507700252238e-06,1.098206890703480652e-05,1.675097579982924885e-05,2.004647642703671166e-05,2.155787343290014029e-05,2.382562593631876418e-05
3.210000000000000000e+02,1.054206686099047025e-05,2.016063611503815018e-11,3.253394724502228341e-05,6.844454777169148276e-06,1.579817348983070424e-10,4.000000000000000000e+00,1.738652163815961768e-05,3.697612083821321970e-06,2.199188038403181316e-05,1.054204670035435499e-05,7.670473500500901125e-08,4.398166165969632351e-07,9.877389870655723745e-07,4.120617558722173876e-06,1.073318845264626839e-05,1.640055134456794728e-05,1.964528962932164059e-05,2.113492216207810788e-05,2.339083558856465723e-05
3.235000000000000000e+02,1.033573983147164759e-05,2.788851730815455696e-11,3.176133872463882184e-05,6.708398389798795258e-06,1.518301268201246738e-10,4.000000000000000000e+00,1.704413822127044285e-05,3.627341441672852335e-06,2.142559889316717424e-05,1.033571194295433964e-05,7.733508934335260306e-08,4.269497177690718502e-07,9.654651398399231358e-07,4.048909627699771803e-06,1.052110786209551131e-05,1.608159518159275249e-05,1.926006817653185899e-05,2.071433593635571397e-05,2.289799718424831272e-05
3.260000000000000000e+02,1.012188091205385332e-05,2.277074926073090146e-11,3.120105690791145637e-05,6.580205965190178854e-06,1.457515837421245287e-10,4.000000000000000000e+00,1.670208687724403302e-05,3.541674946863674469e-06,2.107917599585760305e-05,1.012185814130459316e-05,7.353194482056449937e-08,4.198433489014681561e-07,9.455832756848797086e-07,3.952382553717024588e-06,1.029160686039902342e-05,1.575569065536124120e-05,1.888287422862336816e-05,2.031820607806657589e-05,2.248526407656177450e-05
3.285000000000000000e+02,9.926940041746590583e-06,4.929783496423323804e-11,3.046568618435023312e-05,6.451942646177693025e-06,1.401717025019981868e-10,4.000000000000000000e+00,1.637888268792428361e-05,3.474997395568897558e-06,2.053874614260364084e-05,9.926890743911626590e-06,7.591376333046571015e-08,4.069000770545823122e-07,9.254036172952878149e-07,3.879158104308899913e-06,1.009343544117528407e-05,1.545570474650790314e-05,1.852036124298640329e-05,1.992048768008971381e-05,2.201588311880610892e-05
3.310000000000000000e+02,9.715236854970775809e-06,9.956422235505441541e-12,2.997002110060394643e-05,6.328404854162872870e-06,1.344345351463746326e-10,4.000000000000000000e+00,1.604364170913364783e-05,3.386832000807902939e-06,2.025478424563316893e-05,9.715226898548539933e-06,7.065304025096323977e-08,4.027779996182256891e-07,9.066632133265994954e-07,3.781505883698772938e-06,9.862991335141971049e-06,1.513755415741337173e-05,1.815226979562873101e-05,1.953903506384680198e-05,2.162917917065115063e-05
3.335000000000000000e+02,9.544739514082712178e-06,2.003294975389472502e-12,2.919821765403675880e-05,6.208167884851517230e-06,1.296434008781936446e-10,4.000000000000000000e+00,1.575290739893423110e-05,3.336571629231194948e-06,1.965347813995404493e-05,9.544737510787736594e-06,7.485917461503572312e-08,3.890560817028361122e-07,8.891720381189826074e-07,3.730564043309331797e-06,9.694726956586384458e-06,1.486793799338852602e-05,1.782073062568914593e-05,1.916512569175426995e-05,2.116912198186867751e-05
3.360000000000000000e+02,9.338940065195364368e-06,1.221436236899727573e-11,2.873676526419285932e-05,6.089347681350818959e-06,1.242959567256837596e-10,4.000000000000000000e+00,1.542828774654618333e-05,3.249592383844545409e-06,1.939782519899749665e-05,9.338927850832994730e-06,7.071171766441928504e-08,3.842481194214466649e-07,8.717914167192170002e-07,3.631464571561390778e-06,9.470337764880794800e-06,1.455733198092059767e-05,1.746814201726687291e-05,1.879772803403831837e-05,2.080229505537343928e-05
3.385000000000000000e+02,9.161383250152558343e-06,5.296636532663635747e-11,2.804605051009554544e-05,5.970006566633197691e-06,1.195719214618193541e-10,4.000000000000000000e+00,1.513138981678575519e-05,3.191376683519360652e-06,1.888466725994298879e-05,9.161330283787232117e-06,7.225891343578478050e-08,3.732286686539870975e-07,8.530582103396548736e-07,3.569547393634675597e-06,9.288219235465461403e-06,1.427814929976438788e-05,1.713337804754992325e-05,1.842795812863048997e-05,2.036698967493064824e-05
3.410000000000000000e+02,8.964752124062980808e-06,2.219524775876982366e-11,2.760515494166113919e-05,5.856252203363104910e-06,1.146624705152869142e-10,4.000000000000000000e+00,1.482100432742608487e-05,3.108499920699875898e-06,1.864040281759815669e-05,8.964729928815221827e-06,6.805265441037339048e-08,3.693161323153945961e-07,8.365902704732568182e-07,3.473304939420491377e-06,9.075541547828171022e-06,1.398512801519074401e-05,1.679138398530662053e-05,1.807973634225987881e-05,2.001026449666017625e-05
3.435000000000000000e+02,8.798252797682948141e-06,7.181200136198551319e-11,2.693140065395374969e-05,5.742508537108220763e-06,1.103856565906966605e-10,4.000000000000000000e+00,1.454076133479116975e-05,3.055744260574727379e-06,1.813314785627080324e-05,8.798180985681586924e-06,7.006382713316629046e-08,3.589399885830796067e-07,8.184502619696452748e-07,3.420076836722020963e-06,8.905999204385956511e-06,1.372056156363308935e-05,1.647703564323867078e-05,1.772845115286060115e-05,1.959863442843831987e-05
3.460000000000000000e+02,8.609759065823626231e-06,1.005535335448035904e-11,2.651086274786247204e-05,5.633251430677770480e-06,1.058614728527652895e-10,4.000000000000000000e+00,1.424301049650139586e-05,2.976507635145855751e-06,1.790110368203884581e-05,8.609749010470271456e-06,6.564820426383538955e-08,3.534434835650247117e-07,8.024582811191950173e-07,3.329393502884422869e-06,8.702050155032541105e-06,1.343684223586911577e-05,1.614785736197753852e-05,1.739128670667075744e-05,1.925455080841038971e-05
3.485000000000000000e+02,8.447222724020399988e-06,9.897442311292247970e-11,2.587461783915298729e-05,5.523470704787109773e-06,1.018643003758480567e-10,4.000000000000000000e+00,1.397069342880750976e-05,2.923752019233290215e-06,1.742739511513258899e-05,8.447123749597287452e-06,6.789998491630989338e-08,3.440546261922696094e-07,7.857839113155568688e-07,3.272950846177029503e-06,8.536957273366536648e-06,1.318152587027593703e-05,1.584080978926727263e-05,1.705248084755417922e-05,1.886069120029440743e-05
3.510000000000000000e+02,8.265991293800379857e-06,2.216908272156661465e-11,2.547752686384994859e-05,5.418519767479042983e-06,9.768696853974476712e-11,4.000000000000000000e+00,1.368451106127942284e-05,2.847471526321336874e-06,1.721153557004956704e-05,8.265969124717658352e-06,6.304724608000840387e-08,3.392312755741750678e-07,7.706184251734527653e-07,3.186609936774735883e-06,8.339779059134489058e-06,1.290783524294642638e-05,1.552522111376960552e-05,1.672883868753309466e-05,1.852804365201946127e-05
3.535000000000000000e+02,8.112012786106450877e-06,1.180798928433280182e-11,2.484063689137537865e-05,5.313251757675117270e-06,9.403539568239222686e-11,4.000000000000000000e+00,1.342526454378156899e-05,2.798761028431333608e-06,1.672862410526892947e-05,8.112000978117167056e-06,6.516110174616755522e-08,3.294319090568100189e-07,7.531876660135178918e-07,3.135252467941896318e-06,8.186731157564454447e-06,1.266814082763069636e-05,1.523168428033296859e-05,1.640066971786018112e-05,1.814265517235424567e-05
3.560000000000000000e+02,7.936653330635082086e-06,3.800664214535229361e-11,2.445993932847076370e-05,5.211057170882497610e-06,9.014558292888683986e-11,4.000000000000000000e+00,1.314771050151757970e-05,2.725596159752584477e-06,1.652328599783568162e-05,7.936615323992937080e-06,6.149598293519655465e-08,3.249948953061970858e-07,7.385690328422189525e-07,3.050871855313577904e-06,7.996728427925341902e-06,1.239983135579246516e-05,1.492754720863618099e-05,1.608632455046535138e-05,1.782428540594300015e-05
3.585000000000000000e+02,7.788042966478167907e-06,2.803655607011899461e-12,2.386302445750786586e-05,5.109342145264582847e-06,8.675899040508694579e-11,4.000000000000000000e+00,1.289738511174274991e-05,2.678700821213585060e-06,1.607498149102969795e-05,7.788040162822560062e-06,6.207456057112363490e-08,3.160354308535794089e-07,7.231405692559442415e-07,3.002870900746159348e-06,7.849186895959807506e-06,1.216909871073516432e-05,1.464514402664333001e-05,1.577090997793619687e-05,1.745176805155712382e-05
3.610000000000000000e+02,7.621666979904266945e-06,3.808452588227923011e-11,2.350115983870845559e-05,5.012859320036230700e-06,8.321856611503714254e-11,4.000000000000000000e+00,1.263452629994049765e-05,2.608807659868036245e-06,1.587949285880418864e-05,7.621628895378384339e-06,5.864925008531075456e-08,3.113375967547128099e-07,7.086780213996922805e-07,2.921216556181381520e-06,7.667320693444001803e-06,1.191585526722581407e-05,1.435377725382108502e-05,1.547358092923126300e-05,1.715213376051230091e-05
3.635000000000000000e+02,7.481006474236162539e-06,1.287977437511865181e-11,2.292018728982895081e-05,4.915261786307232670e-06,8.012525629549551417e-11,4.000000000000000000e+00,1.239626826054339521e-05,2.565744687928929869e-06,1.543918081559278997e-05,7.480993594461787417e-06,6.037206884787950513e-08,3.030627139023248326e-07,6.943268163645171763e-07,2.877420148697980560e-06,7.529695751695875290e-06,1.169482340794055568e-05,1.408511202823171947e-05,1.517045903552119166e-05,1.679662888602015029e-05
3.660000000000000000e+02,7.321269937241129318e-06,3.992827674043659025e-11,2.257998103755868636e-05,4.822658171751812464e-06,7.685902533551526741e-11,4.000000000000000000e+00,1.214392810899294093e-05,2.498611765489316853e-06,1.525871110031755789e-05,7.321230008964389258e-06,5.625542801167534392e-08,2.979226316681947768e-07,6.802197905895967298e-07,2.799744280967560829e-06,7.355912690917458053e-06,1.145286116865979782e-05,1.380619961143723716e-05,1.488508042726428555e-05,1.651009429091912048e-05
3.685000000000000000e+02,7.186292067241544406e-06,5.615465814355440540e-11,2.201851433576519282e-05,4.729081437815317986e-06,7.400700492118813890e-11,4.000000000000000000e+00,1.191537350505686324e-05,2.457210629426226420e-06,1.483222226852364757e-05,7.186235912583400454e-06,5.796092960865603092e-08,2.907292972914500620e-07,6.662029176391261328e-07,2.755564740936835726e-06,7.222831772254553902e-06,1.123996526176726705e-05,1.354908571919498019e-05,1.459227378709514628e-05,1.616519305495537549e-05
3.710000000000000000e+02,7.033692740027177496e-06,7.329159900964245598e-12,2.168158530172680849e-05,4.639478755172220771e-06,7.099759668080541528e-11,4.000000000000000000e+00,1.167317149519939742e-05,2.394213984854956725e-06,1.464789256169963014e-05,7.033685410867276511e-06,5.475211808026767178e-08,2.865384532601209826e-07,6.533943440204725593e-07,2.683976661393669561e-06,7.058310917582738699e-06,1.100860042172032495e-05,1.327881518315167263e-05,1.431699109090673942e-05,1.588096025963234230e-05
3.735000000000000000e+02,6.905177165687681952e-06,4.970189767861345405e-12,2.113949839645548297e-05,4.549587576955455136e-06,6.838021880992199038e-11,4.000000000000000000e+00,1.145476474264313709e-05,2.355589588732226816e-06,1.423432123076780187e-05,6.905172195497914355e-06,5.615462193763761039e-08,2.800435714348890507e-07,6.403714811036693502e-07,2.643862533543423876e-06,6.933213106384335125e-06,1.080425423069055148e-05,1.303388949847102451e-05,1.403756982067372013e-05,1.555400380764900047e-05
3.760000000000000000e+02,6.760731119205814857e-06,1.042705620043471171e-12,2.081767036431396317e-05,4.464332497786059505e-06,6.563774991698660850e-11,4.000000000000000000e+00,1.122506361699187436e-05,2.296398621419755353e-06,1.405693924510814747e-05,6.760730076500194728e-06,5.360248480790011236e-08,2.754825445044452765e-07,6.279995565551503064e-07,2.576611955574663878e-06,6.778515628468786072e-06,1.058530968315849572e-05,1.277863560602778662e-05,1.377500761403237119e-05,1.528487208831711680e-05
3.785000000000000000e+02,6.638068737884623012e-06,2.329412951296678022e-11,2.029297948622397568e-05,4.378063457111851928e-06,6.323139620337931308e-11,4.000000000000000000e+00,1.101613219499647494e-05,2.260005280772771084e-06,1.365491074833935267e-05,6.638045443755109973e-06,5.513177660624642317e-08,2.689913674455339413e-07,6.161164198793566451e-07,2.538376515087183997e-06,6.657220853207123824e-06,1.038910997639090397e-05,1.254267463289925558e-05,1.350640341173425704e-05,1.496845430858190717e-05
3.810000000000000000e+02,6.495192848029734645e-06,2.465238462988043858e-12,2.000127793568839759e-05,4.296098722890265997e-06,6.064399436991599899e-11,4.000000000000000000e+00,1.079129157092000149e-05,2.199094125139468648e-06,1.350608508765866210e-05,6.495190382791272059e-06,5.106309798783011204e-08,2.633396820438712630e-07,6.027117407656784905e-07,2.468256206226142024e-06,6.503500985094844974e-06,1.017401870771842339e-05,1.229226767441601375e-05,1.325441838353195700e-05,1.471238153979120840e-05
3.835000000000000000e+02,6.375471849285849946e-06,3.523503572109671123e-12,1.949246094331538300e-05,4.212747424803984615e-06,5.839388216622894597e-11,4.000000000000000000e+00,1.058821927408983456e-05,2.162724424481865331e-06,1.311698909402953390e-05,6.375468325782277667e-06,5.329945743425573614e-08,2.583618676375868870e-07,5.909073550613182264e-07,2.429366034913251668e-06,6.382128219146708051e-06,9.986099254240531978e-06,1.206468151428891314e-05,1.299372503450821783e-05,1.440823370522868041e-05
3.860000000000000000e+02,6.237498459736278748e-06,2.381676327690876920e-11,1.919732434072276620e-05,4.131663636949977508e-06,5.597703144410719830e-11,4.000000000000000000e+00,1.036916209668625626e-05,2.105834822786301240e-06,1.295982588098648745e-05,6.237474642973002118e-06,4.949729212136991194e-08,2.526181237982341769e-07,5.786637684418326395e-07,2.364175103114785414e-06,6.237362070608609730e-06,9.775439913789581964e-06,1.181894371116689968e-05,1.274293959146307942e-05,1.415254223487537564e-05
3.885000000000000000e+02,6.123465129571364313e-06,2.569383068556667593e-12,1.869874290760425563e-05,4.049970915733121235e-06,5.389908961136062826e-11,4.000000000000000000e+00,1.017343604530448555e-05,2.073494213838243078e-06,1.257527777803289132e-05,6.123462560188295884e-06,5.129726846144006973e-08,2.481233480048468246e-07,5.683478426183195832e-07,2.330623829287117607e-06,6.123539280147610825e-06,9.591663768189738628e-06,1.159908783012096196e-05,1.249150257389195500e-05,1.385172000459789093e-05
3.910000000000000000e+02,5.997184972490465172e-06,9.707486277034444394e-13,1.840958339451788823e-05,3.974740714282186827e-06,5.176479134003794639e-11,4.000000000000000000e+00,9.971925686772651999e-06,2.022444258208278345e-06,1.241239842202742306e-05,5.997184001741837206e-06,4.913090800361929449e-08,2.427987365892640902e-07,5.554652987833348258e-07,2.272829701641740250e-06,5.990125813617763128e-06,9.400003046923151599e-06,1.137250993443235420e-05,1.226044288197471679e-05,1.361539752159146777e-05
3.935000000000000000e+02,5.890352495140187035e-06,3.706540254856146004e-11,1.794145023030693103e-05,3.898245983550441657e-06,4.989257426527138237e-11,4.000000000000000000e+00,9.788598478690628692e-06,1.992106511589745378e-06,1.205109773516674484e-05,5.890315429737638770e-06,4.998609984461442022e-08,2.385992246912890223e-07,5.467172437984627737e-07,2.240982464574667106e-06,5.884984993329924911e-06,9.229174435319761069e-06,1.116580432552802616e-05,1.202373661112612289e-05,1.333473069204383602e-05
3.960000000000000000e+02,5.763387549815801357e-06,1.063785352720485070e-11,1.770044505612171687e-05,3.825452430884536674e-06,4.785072235033221646e-11,4.000000000000000000e+00,9.588839980700338879e-06,1.937935118931264683e-06,1.193705750630591467e-05,5.763376911962273845e-06,4.706242206864545290e-08,2.332860091879068956e-07,5.337631672347422477e-07,2.179874447895892172e-06,5.748222424577182970e-06,9.036987386582268897e-06,1.094203559634135467e-05,1.179949218005561562e-05,1.311491455396683068e-05
3.985000000000000000e+02,5.661861637372944815e-06,4.188141719593058711e-11,1.724125993790474409e-05,3.751911320291368331e-06,4.613351575608593801e-11,4.000000000000000000e+00,9.413772957664313145e-06,1.909950317081576484e-06,1.157939830053180013e-05,5.661819755955749126e-06,4.730383415298392221e-08,2.287568989957973062e-07,5.246035572800924194e-07,2.150008695184398700e-06,5.649149390563301959e-06,8.873987597492840912e-06,1.074489309122654982e-05,1.157282564026433465e-05,1.284098810215680337e-05
4.010000000000000000e+02,5.536486290763518340e-06,5.695225194911268451e-11,1.700477200340000410e-05,3.682940753706170364e-06,4.421673304312214476e-11,4.000000000000000000e+00,9.219427044469689550e-06,1.853545537057347976e-06,1.146828571263648492e-05,5.536429338511569320e-06,4.418435255806628103e-08,2.237661971078181290e-07,5.119005842799248267e-07,2.083068009653497256e-06,5.513708588085974331e-06,8.688471282968324383e-06,1.052797504338300801e-05,1.135573128200658922e-05,1.262853445254235723e-05
4.035000000000000000e+02,5.435950328082701273e-06,3.600354676503336922e-12,1.654526585291681747e-05,3.608638604314264805e-06,4.257182854592962387e-11,4.000000000000000000e+00,9.044588932396966925e-06,1.827311723768436468e-06,1.110931552483411619e-05,5.435946727728024508e-06,4.568808391623816142e-08,2.197745055432875398e-07,5.045324576024523933e-07,2.057313304389693348e-06,5.415616303665412811e-06,8.524418803227559412e-06,1.033359747993141300e-05,1.113081318526642837e-05,1.235228816236044166e-05
4.060000000000000000e+02,5.315998854513351817e-06,1.127102305267985144e-11,1.632307026257471562e-05,3.538916421127062851e-06,4.078377325691007202e-11,4.000000000000000000e+00,8.854915275640414668e-06,1.777082433386288965e-06,1.100707140806136381e-05,5.315987583490299058e-06,4.326767933934782971e-08,2.151139942287096767e-07,4.919603767349034206e-07,1.999691210504789897e-06,5.288864488629440580e-06,8.343311130510879187e-06,1.011832310905271090e-05,1.091297989429662805e-05,1.213975404390666878e-05
4.085000000000000000e+02,5.226565245674804989e-06,7.164917226832794890e-12,1.586836838535780997e-05,3.470721257702657451e-06,3.936289031596485550e-11,4.000000000000000000e+00,8.697286503377462863e-06,1.755843987972147537e-06,1.064180313968300583e-05,5.226558080757578268e-06,4.418707319842957516e-08,2.121373904813383051e-07,4.853610943641466087e-07,1.977389384740839939e-06,5.203092824265320802e-06,8.197069862958454190e-06,9.939569100227044451e-06,1.070476273110336173e-05,1.188361887845241481e-05
4.110000000000000000e+02,5.113733029715610824e-06,6.263449737734635136e-12,1.567172900182639656e-05,3.406869087783259132e-06,3.775702248049752799e-11,4.000000000000000000e+00,8.520602117498870379e-06,1.706863941932351692e-06,1.055799597211078489e-05,5.113726766265873220e-06,4.268486959713685611e-08,2.071922738189643973e-07,4.730649303811187345e-07,1.923249084197721874e-06,5.082928785178546698e-06,8.027473337442283293e-06,9.740059945842030370e-06,1.050759646382086595e-05,1.168964914198428714e-05
4.135000000000000000e+02,5.025632228799285931e-06,1.115884824535553884e-12,1.525711177423429920e-05,3.341190684470585211e-06,3.642053448913910269e-11,4.000000000000000000e+00,8.366822913269871142e-06,1.684441544328700721e-06,1.023147954543501242e-05,5.025631112914460999e-06,4.234790783116425141e-08,2.044556293982728722e-07,4.667163728460061394e-07,1.898401446985156132e-06,4.997039699762622604e-06,7.884663349363693933e-06,9.567998442637349710e-06,1.030613201507516748e-05,1.144433711283431031e-05
4.160000000000000000e+02,4.916235222159292712e-06,4.349412921898849533e-11,1.507336336841714558e-05,3.279744657808657925e-06,3.492609378002407575e-11,4.000000000000000000e+00,8.195979879967949791e-06,1.636490564350634787e-06,1.015712814625785287e-05,4.916191728030074010e-06,4.130008546936376297e-08,1.993424748706612338e-07,4.547712335278956169e-07,1.844663454452959430e-06,4.881663813825774234e-06,7.720944592445424165e-06,9.373965955070611856e-06,1.011584151325592922e-05,1.126104501840777509e-05
4.185000000000000000e+02,4.833473721371097245e-06,9.630236630044136106e-12,1.464980263103296634e-05,3.216654115259027909e-06,3.370933191239780685e-11,4.000000000000000000e+00,8.050127836630125577e-06,1.616819606112069336e-06,9.816328909661868244e-06,4.833464091134467163e-06,4.050110001605636179e-08,1.967063063165401427e-07,4.484086115141499192e-07,1.823036687342951938e-06,4.801980593710320291e-06,7.585569553642815675e-06,9.211775116266968257e-06,9.921999911527221505e-06,1.102023838226565289e-05
4.210000000000000000e+02,4.726260532325292357e-06,2.244789616189292931e-12,1.447365894076661960e-05,3.156012030750159226e-06,3.229795055765551339e-11,4.000000000000000000e+00,7.882272563075452430e-06,1.570248501575133132e-06,9.747398408441327241e-06,4.726258287535676292e-06,3.985827171215647215e-08,1.913712149883623621e-07,4.375230238571681965e-07,1.771021118293083159e-06,4.688437054353680964e-06,7.424014815773172991e-06,9.019316969412750920e-06,9.732580791694185097e-06,1.083789888292555629e-05
4.235000000000000000e+02,4.645490356162764147e-06,1.593406504577119356e-11,1.407753249298988169e-05,3.094886911976726251e-06,3.115890564712608261e-11,4.000000000000000000e+00,7.740377268139490822e-06,1.550603444186037897e-06,9.432042136827117540e-06,4.645474422097718379e-06,3.879725692517358503e-08,1.892918731898273770e-07,4.318575293259685466e-07,1.750288553704444986e-06,4.609965643376677991e-06,7.292313177845026630e-06,8.861601608320232563e-06,9.547151466989197858e-06,1.060960590789728018e-05
4.260000000000000000e+02,4.544279954187724283e-06,4.528197204201161505e-12,1.391477900092767748e-05,3.038052956792203445e-06,2.988024607030623328e-11,4.000000000000000000e+00,7.582332910979927728e-06,1.506226997395520838e-06,9.370499046739954045e-06,4.544275425990520281e-06,3.867975823922913182e-08,1.841349346411586508e-07,4.206167439647402003e-07,1.699535222501865396e-06,4.502606007142258519e-06,7.140484096332034779e-06,8.680113365072156413e-06,9.368214928718357934e-06,1.043844192336802947e-05
4.285000000000000000e+02,4.468086126610342625e-06,1.794378619659546642e-11,1.352918642088859714e-05,2.979378029144077801e-06,2.884048707535426752e-11,4.000000000000000000e+00,7.447464155754420002e-06,1.488708097466264824e-06,9.061100294278253667e-06,4.468068182824145729e-06,3.741718048220127991e-08,1.826057536968186071e-07,4.160042919788558055e-07,1.681893280794816034e-06,4.429040460555742646e-06,7.015935128750912898e-06,8.530152644236150069e-06,9.191498359082058521e-06,1.021609047419524731e-05
4.310000000000000000e+02,4.370654228486325571e-06,1.778511971585083342e-11,1.337520507601363517e-05,2.924641155224137434e-06,2.765614427181617473e-11,4.000000000000000000e+00,7.295295383710462581e-06,1.446013073262188136e-06,9.004550847527309604e-06,4.370636443366609711e-06,3.723828263706512258e-08,1.774452775426957140e-07,4.047765194699341713e-07,1.633146194120461155e-06,4.324971971314426424e-06,6.869731413898989925e-06,8.355520264036882895e-06,9.019554787168488833e-06,1.005344101962446233e-05
4.335000000000000000e+02,4.297537143391606724e-06,3.031502901705530722e-12,1.300037928035628015e-05,2.868295251392392202e-06,2.669594314799064061e-11,4.000000000000000000e+00,7.165832394783998926e-06,1.429241891999214522e-06,8.702842136964674270e-06,4.297534111888704962e-06,3.603452038764275947e-08,1.759694852010567611e-07,4.000879329345188979e-07,1.615677713469374826e-06,4.255014618273213236e-06,6.750335339431697919e-06,8.211487455964698514e-06,8.849216384628364666e-06,9.838824938188642892e-06
4.360000000000000000e+02,4.204106609813757951e-06,5.673089759939143615e-12,1.284480894575951409e-05,2.815359317353012299e-06,2.560076047248615079e-11,4.000000000000000000e+00,7.019465927166770674e-06,1.388747292460745651e-06,8.640702335945756141e-06,4.204100936723998149e-06,3.544971999533479387e-08,1.709309828551681938e-07,3.895467786589590779e-07,1.569563767678747975e-06,4.156188651110963571e-06,6.609290495229126979e-06,8.043990754620121823e-06,8.682938785694805769e-06,9.678588753656814053e-06
4.385000000000000000e+02,4.134605698949713142e-06,7.290855303117643252e-11,1.248122572260178806e-05,2.760858584092246347e-06,2.471730440714330016e-11,4.000000000000000000e+00,6.895464283041959912e-06,1.373747114857466794e-06,8.346620023652074076e-06,4.134532790396682167e-06,3.438620643061556974e-08,1.698984659678446441e-07,3.850482850279516070e-07,1.555006106727366735e-06,4.091098214433127941e-06,6.495368708365708261e-06,7.904823585147870360e-06,8.517203780674666939e-06,9.471920395720633053e-06
4.410000000000000000e+02,4.046372601056906162e-06,8.360665861733174686e-12,1.233301140881520590e-05,2.710593986550042372e-06,2.372045098650529000e-11,4.000000000000000000e+00,6.756966587606948958e-06,1.335778614506863790e-06,8.286638807758299734e-06,4.046364240391044412e-06,3.410956393208823251e-08,1.655358205266366366e-07,3.756505071606462487e-07,1.510893614474708742e-06,3.997846784064263075e-06,6.362471725166264408e-06,7.746213326848505837e-06,8.360812651690931448e-06,9.318860236853987098e-06
4.435000000000000000e+02,3.980480342655182839e-06,6.838901296029239642e-12,1.197971979257599136e-05,2.658480812812261716e-06,2.291174399035527132e-11,4.000000000000000000e+00,6.638961155467444555e-06,1.321999529842921123e-06,7.999239449920807671e-06,3.980473503753886814e-06,3.357739491343038102e-08,1.641833199478595945e-07,3.722551234569480865e-07,1.497390754861454291e-06,3.936128190362426208e-06,6.253124338358006402e-06,7.615019689132043644e-06,8.201506160270496224e-06,9.121267041553129034e-06
4.460000000000000000e+02,3.891877493250894069e-06,1.866330057171687146e-11,1.185551677630641852e-05,2.609970605832683351e-06,2.195865698578349030e-11,4.000000000000000000e+00,6.501848099083576996e-06,1.281906887418210718e-06,7.963639283055523604e-06,3.891858829950322266e-06,3.287280802980418200e-08,1.592540622458328017e-07,3.610044932518112050e-07,1.450969655927865190e-06,3.841580533986273511e-06,6.122256053047865362e-06,7.457494434063933300e-06,8.050473654708002418e-06,8.977327068095059058e-06
4.485000000000000000e+02,3.826334257064770249e-06,1.080552722349646990e-11,1.150957284218192938e-05,2.559510819707343007e-06,2.119192948298636081e-11,4.000000000000000000e+00,6.385845076772113256e-06,1.266823437357427242e-06,7.683238585117158287e-06,3.826323451537547171e-06,3.210422555741216272e-08,1.577316094689280642e-07,3.576732241223285458e-07,1.435071415474339294e-06,3.778165978325330668e-06,6.014204687660773482e-06,7.329673321101718060e-06,7.895436527283163834e-06,8.782288195972018824e-06
4.510000000000000000e+02,3.740507382713124139e-06,6.511730480623345090e-12,1.137353555557248580e-05,2.510888891211630765e-06,2.029595850414137044e-11,4.000000000000000000e+00,6.251396273924754481e-06,1.229618491501493374e-06,7.633028172859361232e-06,3.740500870982643342e-06,3.151914769747464568e-08,1.530245026807538174e-07,3.471108023009917154e-07,1.393056880141568977e-06,3.688659919690221653e-06,5.885333009468127154e-06,7.174937283726176111e-06,7.744049758559693291e-06,8.634627309826672128e-06
4.535000000000000000e+02,3.678410224939576842e-06,3.041527664491461286e-12,1.103492008991635193e-05,2.460913394256166170e-06,1.958679651696943831e-11,4.000000000000000000e+00,6.139323619195743436e-06,1.217496830683410671e-06,7.356509864976775516e-06,3.678407183411912248e-06,3.123848453360255352e-08,1.522599911378403535e-07,3.450475550220668569e-07,1.380754830117492175e-06,3.630695505671407362e-06,5.779473734206092548e-06,7.050504910399038816e-06,7.591228805377146119e-06,8.444060612573321052e-06
4.560000000000000000e+02,3.601049835251176985e-06,1.325721923305737196e-11,1.089958374318153251e-05,2.416462112122913651e-06,1.880684905528806492e-11,4.000000000000000000e+00,6.017511947374091060e-06,1.184587723128263334e-06,7.298533907930355525e-06,3.601036578031943980e-06,3.020419546139342092e-08,1.482530733276510822e-07,3.358632458973915540e-07,1.343061666925719097e-06,3.549121166704885096e-06,5.664858912185919280e-06,6.910465835826395835e-06,7.455003458092158279e-06,8.309746825740260378e-06
4.585000000000000000e+02,3.543991584406544304e-06,7.768155681337426712e-12,1.058205229005138464e-05,2.369970334171873076e-06,1.817663573519914457e-11,4.000000000000000000e+00,5.913961918578417380e-06,1.174021250234671227e-06,7.038060705644840758e-06,3.543983816250862810e-06,3.113544175124065998e-08,1.478468466257003373e-07,3.339886331399838471e-07,1.333214770954094104e-06,3.496099748580345270e-06,5.567502666251903139e-06,6.794125119658362341e-06,7.312177933007076484e-06,8.130700877463193653e-06
4.610000000000000000e+02,3.464340149695960249e-06,1.551305000314342489e-11,1.048769385455383283e-05,2.327178295589730245e-06,1.741741149225934869e-11,4.000000000000000000e+00,5.791518445285690918e-06,1.137161854106230004e-06,7.023353704857872584e-06,3.464324636645957090e-06,2.870391703414738896e-08,1.430378004779648922e-07,3.237080760818644509e-07,1.290040000511145820e-06,3.410800190506300044e-06,5.451092219464137672e-06,6.653313687324672485e-06,7.179652769949774799e-06,8.011004612530860366e-06
4.635000000000000000e+02,3.492885512666292644e-06,5.327548300365081577e-12,9.772014996841746161e-06,2.286562314905155645e-06,1.742861642453849467e-11,4.000000000000000000e+00,5.779447827571448289e-06,1.206323197761136999e-06,6.279129484175453941e-06,3.492880185117992176e-06,3.084928667387059949e-08,1.644887798271260621e-07,3.634826102380941996e-07,1.389464579136938059e-06,3.458798708902127147e-06,5.441860176954336672e-06,6.632455567905700877e-06,7.074932990498179296e-06,7.830044446637649018e-06
4.660000000000000000e+02,3.407516369315459600e-06,7.432788622065990661e-12,9.716939369824718781e-06,2.248304526867640242e-06,1.666604105268633986e-11,4.000000000000000000e+00,5.655820896183100265e-06,1.159211842447819358e-06,6.309423000509258757e-06,3.407508936526837343e-06,2.777209787417185637e-08,1.551808221532280033e-07,3.418080300537805195e-07,1.328975584657628388e-06,3.368925995991580823e-06,5.322703044993307398e-06,6.498226048510882349e-06,6.950098112175012774e-06,7.685522122436565793e-06
4.685000000000000000e+02,3.349712372894033824e-06,9.248621381029173084e-13,9.460216046880010952e-06,2.205096508556313774e-06,1.608302359316663342e-11,4.000000000000000000e+00,5.554808881450347174e-06,1.144615864337720050e-06,6.110503673985977128e-06,3.349711448031895774e-06,2.786758289853761368e-08,1.545850615392005150e-07,3.416061550592004313e-07,1.315442645709703646e-06,3.311897080361175271e-06,5.226950377944403600e-06,6.386003000710830273e-06,6.821870429578909804e-06,7.537378578611703520e-06
4.710000000000000000e+02,3.266808065387517716e-06,5.189770900793281599e-11,9.430314036925423979e-06,2.166234375775799995e-06,1.536460630687370831e-11,4.000000000000000000e+00,5.433042441163317711e-06,1.100573689611717721e-06,6.163505971537906687e-06,3.266756167678509949e-06,2.681420238954711324e-08,1.464815309162301823e-07,3.237973216476892462e-07,1.261559131811708708e-06,3.222011126666082720e-06,5.113968357534248206e-06,6.244305947727809834e-06,6.698442736373049527e-06,7.429861412385955645e-06
4.735000000000000000e+02,3.216353129372735095e-06,1.064164858390117342e-11,9.156352103720276706e-06,2.124847174117548894e-06,1.485990296618112116e-11,4.000000000000000000e+00,5.341200303490284412e-06,1.091505955255186201e-06,5.939998974347541611e-06,3.216342487724151001e-06,2.571653689796067640e-08,1.468090253257752897e-07,3.249184221014809200e-07,1.254468342546529325e-06,3.174446649236389287e-06,5.026045568244974581e-06,6.139891033754128096e-06,6.574577059556811950e-06,7.280692667909503528e-06
4.760000000000000000e+02,3.138913384404520894e-06,7.743173410154968575e-13,9.118221266204412832e-06,2.087903761470782540e-06,1.421211935195768353e-11,4.000000000000000000e+00,5.226817145875303010e-06,1.051009622933738354e-06,5.979307881799891938e-06,3.138912610087179945e-06,2.528759722252160204e-08,1.395091477641215632e-07,3.097238560898795743e-07,1.205123441889555188e-06,3.092126032957087085e-06,4.920002006176149165e-06,6.007002052020061627e-06,6.458508158397504333e-06,7.177860618023511516e-06
4.785000000000000000e+02,3.089207293083891506e-06,1.170702708303683067e-12,8.855528204451268228e-06,2.047432097636155566e-06,1.373517989407349202e-11,4.000000000000000000e+00,5.136639390720046649e-06,1.041775195447735940e-06,5.766320911367377145e-06,3.089206122381183012e-06,2.463874681005552697e-08,1.402912331945716143e-07,3.096965666699457916e-07,1.196896144190733521e-06,3.044019665341005372e-06,4.834073281344818614e-06,5.905517955782251500e-06,6.335792324120192358e-06,7.030988999745546235e-06
4.810000000000000000e+02,3.015197295627797509e-06,1.544805147754866892e-11,8.814882594050509683e-06,2.011883477906303919e-06,1.313908986023354474e-11,4.000000000000000000e+00,5.027080773534101004e-06,1.003313817721493590e-06,5.799685298422712174e-06,3.015181847576319795e-06,2.467936056549259371e-08,1.330453632292549244e-07,2.951465904691963889e-07,1.150492598799343168e-06,2.965409527680466414e-06,4.730295310809244670e-06,5.778279766744852704e-06,6.223638943929439439e-06,6.930204044751237759e-06
4.835000000000000000e+02,2.970546013803303730e-06,1.725240854453797411e-12,8.532717069637201326e-06,1.972935802961732910e-06,1.271661930273095375e-11,4.000000000000000000e+00,4.943481816765037064e-06,9.976102108415708205e-07,5.562171055833897595e-06,2.970544288562449266e-06,2.360278440248199555e-08,1.337328676982495895e-07,2.968997464373254898e-07,1.146651945493331075e-06,2.924174937125122781e-06,4.651623969700462879e-06,5.685294068893799849e-06,6.104731043042336643e-06,6.779602469898650945e-06
4.860000000000000000e+02,2.898170848907284700e-06,5.712355084567655329e-12,8.488303385619788835e-06,1.937311601489555092e-06,1.215257051072200282e-11,4.000000000000000000e+00,4.835482450396839368e-06,9.608592474177296082e-07,5.590132536712504135e-06,2.898165136552200050e-06,2.399871984197722774e-08,1.279964239840326940e-07,2.835275977754209339e-07,1.102660259447617514e-06,2.846661706776004995e-06,4.549395358722459292e-06,5.560170728800606488e-06,5.992954898344865784e-06,6.682338466535824514e-06
4.885000000000000000e+02,2.854450560986736804e-06,1.606569533366630607e-12,8.220954398358006632e-06,1.899375490270590819e-06,1.175551525815814236e-11,4.000000000000000000e+00,4.753826051257327624e-06,9.550750707161459851e-07,5.366503837371269404e-06,2.854448954417203601e-06,2.287640635726662501e-08,1.283970567992384775e-07,2.841995379989982599e-07,1.098177674751974500e-06,2.806295491205661272e-06,4.472756817312190224e-06,5.468110466574443196e-06,5.877804845599694638e-06,6.533706903191992684e-06
4.910000000000000000e+02,2.787234057725099117e-06,2.034069072818169272e-12,8.182095430679233732e-06,1.866331596780803100e-06,1.125186732168510062e-11,4.000000000000000000e+00,4.653565654505902217e-06,9.209024609442960176e-07,5.394861372954134191e-06,2.787232023656026155e-06,2.307035314483406189e-08,1.226929929721344954e-07,2.722279617026177589e-07,1.056987434492713295e-06,2.734800359312316912e-06,4.377581459281140399e-06,5.352258366050068481e-06,5.774351593005737155e-06,6.444416984329241988e-06
4.935000000000000000e+02,2.747074843249795349e-06,7.908115156766074130e-13,7.916793074916634730e-06,1.829966095469164340e-06,1.089519610498254830e-11,4.000000000000000000e+00,4.577040938718959478e-06,9.171087477806310093e-07,5.169718231666839805e-06,2.747074052438279651e-06,2.206846860849723928e-08,1.234449019597332910e-07,2.733767015989764642e-07,1.055668754625583445e-06,2.697925367209763733e-06,4.306544635921285126e-06,5.266470114115026338e-06,5.663254728316834100e-06,6.300009897069818849e-06
4.960000000000000000e+02,2.682400696665313379e-06,6.093890624838835848e-12,7.879824723722884526e-06,1.798123631207300567e-06,1.042852209057668382e-11,4.000000000000000000e+00,4.480524327872613734e-06,8.842770654580128122e-07,5.197424027057570724e-06,2.682394602774688331e-06,2.210525901906512503e-08,1.178391526892030576e-07,2.620994566853430758e-07,1.015750100051617465e-06,2.629729522036146857e-06,4.214252606358254131e-06,5.154206554488740109e-06,5.563596600790047884e-06,6.213338196337304127e-06
4.985000000000000000e+02,2.644148889125273224e-06,6.163273493022575479e-12,7.619228975963327615e-06,1.763130887578490708e-06,1.010015387459573501e-11,4.000000000000000000e+00,4.407279776703763720e-06,8.810180015467825167e-07,4.975080086838054390e-06,2.644142725851780246e-06,2.119373750447138610e-08,1.187567887077690786e-07,2.629787605314177159e-07,1.014340171647367906e-06,2.594986291852880086e-06,4.146343767913980376e-06,5.072936148309304674e-06,5.456636568424813355e-06,6.072710255931855606e-06
5.010000000000000000e+02,2.582533441971689429e-06,4.497241485053245672e-13,7.574626036793861591e-06,1.732186333603021165e-06,9.669948473223220019e-12,4.000000000000000000e+00,4.314719775574710806e-06,8.503471083686682636e-07,4.992092594822172586e-06,2.582532992247540805e-06,2.106634208072405769e-08,1.137894012971456557e-07,2.523836253355567159e-07,9.773715985562650085e-07,2.529893838990309421e-06,4.057882355550834191e-06,4.965352004570456248e-06,5.360030414695070082e-06,5.985747672120741430e-06
5.035000000000000000e+02,2.546427103020262767e-06,9.320691593923458574e-12,7.320263089830338212e-06,1.698079708623365184e-06,9.367765687834578919e-12,4.000000000000000000e+00,4.244506811643628163e-06,8.483473943968975826e-07,4.773835986810075869e-06,2.546417782328668909e-06,2.042310176384617840e-08,1.151115191813076084e-07,2.542738970781681853e-07,9.781415776220711069e-07,2.497960760445822676e-06,3.992767091903854744e-06,4.887304713392755876e-06,5.256424237564890420e-06,5.849225233609981664e-06
5.060000000000000000e+02,2.488415495706291390e-06,1.274605582381759209e-11,7.278539225298401396e-06,1.668842419324673069e-06,8.977246699808615584e-12,4.000000000000000000e+00,4.157257915030964035e-06,8.195730763816183203e-07,4.790123729592110006e-06,2.488402749650467399e-06,2.029043468007587559e-08,1.101160594908769479e-07,2.439944712991928643e-07,9.435115014043164087e-07,2.436839417142133245e-06,3.909980494144264549e-06,4.785029604394850503e-06,5.165064470100357282e-06,5.767668629095481239e-06
5.085000000000000000e+02,2.455076891380566963e-06,1.261524140082589367e-12,7.026883375979534259e-06,1.636319468718301310e-06,8.704943946297410858e-12,4.000000000000000000e+00,4.091396360098868061e-06,8.187574226622656531e-07,4.571806484598967720e-06,2.455075629856426977e-06,1.939521792600983834e-08,1.117221904692455197e-07,2.467374794146203098e-07,9.453844284084864375e-07,2.407536612709340611e-06,3.847662324988738745e-06,4.712415408659050044e-06,5.066494193195020982e-06,5.637220575506319653e-06
5.110000000000000000e+02,2.395943775805916150e-06,1.045214868581298907e-12,7.003089775526696722e-06,1.608080465622235991e-06,8.326469360738937926e-12,4.000000000000000000e+00,4.004024241428152565e-06,7.878633101836801584e-07,4.607145999720780149e-06,2.395942730591047735e-06,1.950147178109343903e-08,1.057829846576740036e-07,2.345424346934016809e-07,9.077035797435512178e-07,2.344662358655283968e-06,3.765930578825987122e-06,4.609977256377726286e-06,4.976933749029508165e-06,5.560696057070845373e-06
5.135000000000000000e+02,2.361533048808211511e-06,1.492258489640979826e-11,6.754927947894599096e-06,1.576703973016565625e-06,8.062833759139633325e-12,4.000000000000000000e+00,3.938237021824777348e-06,7.848290757916458866e-07,4.393394899086387585e-06,2.361518126223315225e-06,1.879039720947976351e-08,1.068324254814673641e-07,2.366459969459582153e-07,9.063964388378173474e-07,2.312733437907342498e-06,3.703520405304392300e-06,4.538817060145224762e-06,4.880341534636156251e-06,5.432170861883395565e-06
5.160000000000000000e+02,2.304182236485858775e-06,1.699182260391775849e-12,6.715970529811594655e-06,1.547730136779355934e-06,7.704724355232015923e-12,4.000000000000000000e+00,3.851912373265214710e-06,7.564520997065028406e-07,4.411788293325735456e-06,2.304180537303598544e-06,1.877933006098758477e-08,1.017241893333245267e-07,2.257504724865174192e-07,8.712782623354172641e-07,2.253148453629768125e-06,3.622291666798863111e-06,4.437304655671552610e-06,4.789279697461958615e-06,5.349548814609541454e-06
5.185000000000000000e+02,2.272014686078478587e-06,7.019051835763873421e-13,6.471171657965646331e-06,1.516147075080837818e-06,7.460752687032466479e-12,4.000000000000000000e+00,3.788161761159316406e-06,7.558676109976407693e-07,4.199156971887167320e-06,2.272013984173294815e-06,1.793012341320653277e-08,1.037487873209569499e-07,2.285982308182879384e-07,8.738347014549559973e-07,2.224502543025811695e-06,3.561418747346114429e-06,4.368221619292428515e-06,4.693589604415184451e-06,5.223634887896698171e-06
5.210000000000000000e+02,2.221350013439067856e-06,7.690052453295583823e-12,6.428869406233880789e-06,1.490009051927199995e-06,7.154522857030737254e-12,4.000000000000000000e+00,3.711359065366267851e-06,7.313409615118678613e-07,4.207519392794812510e-06,2.221342323386614762e-06,1.793643472708497090e-08,9.931281250015562122e-08,2.198115406222373998e-07,8.441324836981795954e-07,2.172246403781618724e-06,3.489584121610230815e-06,4.277121274997954713e-06,4.612186813127763898e-06,5.148902636014355285e-06
5.235000000000000000e+02,2.193013945188363278e-06,1.648015307716118057e-12,6.200922990600293906e-06,1.460850944696367165e-06,6.943395646410899261e-12,4.000000000000000000e+00,3.653864889884730443e-06,7.321630004919961125e-07,4.007909045411930628e-06,2.193012297173055649e-06,1.793748211256232602e-08,1.013638192235617589e-07,2.238446736223914273e-07,8.473485431654517226e-07,2.147011305324830970e-06,3.435032590325560495e-06,4.214849630346521715e-06,4.524932808340285404e-06,5.033934591627879269e-06
5.260000000000000000e+02,2.139410784334385264e-06,1.205273921106199391e-11,6.191472274471609247e-06,1.436142238060165398e-06,6.639583032066727562e-12,4.000000000000000000e+00,3.575553022394550662e-06,7.032685462742198658e-07,4.052061490137223983e-06,2.139398731595174009e-06,1.739851122567446415e-08,9.577246208404417134e-08,2.119865940611918974e-07,8.128373237324204377e-07,2.090341472651028473e-06,3.361713462275454118e-06,4.121013539518690049e-06,4.447058509464822356e-06,4.967806685265916364e-06
5.285000000000000000e+02,2.113105471709849380e-06,6.428213850188164537e-12,5.964927581496115082e-06,1.407636584059596623e-06,6.446655487353077434e-12,4.000000000000000000e+00,3.520742055769446214e-06,7.054688876502527570e-07,3.851822109786265703e-06,2.113099043495999371e-06,1.732522574230296491e-08,9.843421858742054170e-08,2.168989642106204240e-07,8.173282222218884162e-07,2.067008085786624536e-06,3.309740033060937777e-06,4.062038454682522393e-06,4.361948288370638268e-06,4.854770290294358449e-06
5.310000000000000000e+02,2.057838743763232221e-06,5.731062710885846264e-13,5.949280334784742958e-06,1.385168464003997832e-06,6.153391969004231641e-12,4.000000000000000000e+00,3.443007207767230053e-06,6.726702797592343895e-07,3.891441591021510737e-06,2.057838170656961072e-06,1.696785131273085628e-08,9.122031222517604513e-08,2.021591377782032596e-07,7.761113485596209558e-07,2.006762261604366267e-06,3.237406611650533233e-06,3.970452009629949642e-06,4.285681672128042486e-06,4.789470671467904882e-06
5.335000000000000000e+02,2.029196601707836467e-06,5.756987554114548927e-12,5.709603570045203998e-06,1.353815984466237665e-06,5.950456568178919746e-12,4.000000000000000000e+00,3.383012586174073920e-06,6.753806172415988020e-07,3.680406968337367531e-06,2.029190844720282320e-06,1.645339616448597885e-08,9.403153235842231017e-08,2.071832383420183246e-07,7.827400675508161136e-07,1.983011648227253238e-06,3.178617856599612845e-06,3.906339284208894387e-06,4.191921047856838470e-06,4.665408695356312174e-06
5.360000000000000000e+02,1.978405653310499884e-06,1.634226921830794441e-12,5.693724394402446090e-06,1.329981052118045324e-06,5.682938528043968082e-12,4.000000000000000000e+00,3.308386705428545208e-06,6.484246011924545608e-07,3.715318741091946205e-06,1.978404019083577854e-06,1.697831443458059573e-08,8.813568821511215213e-08,1.952065925677233676e-07,7.523556057192931661e-07,1.927620721116106691e-06,3.111162308111448812e-06,3.816868513464905320e-06,4.118394459734003755e-06,4.601043025413221827e-06
5.385000000000000000e+02,1.942844716257306858e-06,2.971435714990701467e-12,5.403690028485186684e-06,1.309362023273948136e-06,5.489074499480983675e-12,4.000000000000000000e+00,3.252206739531254782e-06,6.334826929833587211e-07,3.460845312227879827e-06,1.942841744821591967e-06,1.679694440126068639e-08,8.694168692518073412e-08,1.884402671018859679e-07,7.287897695234439802e-07,1.890569047546185696e-06,3.057010344763097017e-06,3.764709248588403525e-06,4.035788562554876230e-06,4.483894286654336540e-06
5.410000000000000000e+02,1.868060403038428607e-06,4.687789050196410581e-12,5.384405752102972280e-06,1.266832206900803053e-06,5.094513509841253575e-12,4.000000000000000000e+00,3.134892609939231660e-06,6.012281961376255543e-07,3.516345349064543673e-06,1.868055715249378498e-06,1.709568212323674014e-08,8.209113601604238781e-08,1.806409038464855273e-07,6.935855775517116298e-07,1.811143835080460075e-06,2.941329599022644171e-06,3.631788037420337788e-06,3.911739607379577868e-06,4.367111551301409212e-06
5.435000000000000000e+02,1.840731142690398880e-06,8.391204207740067963e-12,5.102422606130167473e-06,1.236418468096691568e-06,4.917021767920870985e-12,4.000000000000000000e+00,3.077149610787090448e-06,6.043126745937073113e-07,3.261691463439768593e-06,1.840722751486191043e-06,1.589160569117892544e-08,8.414866634508878055e-08,1.834748374056827618e-07,7.006774413869233067e-07,1.790315570846345134e-06,2.886355353098708717e-06,3.568392752578953766e-06,3.818070528760850467e-06,4.241987035427707467e-06
5.460000000000000000e+02,1.795198640079571252e-06,5.029198516036956613e-13,5.128494490145455279e-06,1.215533760941230330e-06,4.700260481331472931e-12,4.000000000000000000e+00,3.010732401020801371e-06,5.796648791383409222e-07,3.333295850065883815e-06,1.795198137159719603e-06,1.645896757491960087e-08,7.933822055397235501e-08,1.746771673238939310e-07,6.693282659987962953e-07,1.742385064170321453e-06,2.827429573941497284e-06,3.486776381283417641e-06,3.753606813752252911e-06,4.192226468472559838e-06
5.485000000000000000e+02,1.778751879119719057e-06,3.827901866651956083e-12,4.916572473444379805e-06,1.193235856593597207e-06,4.587770056932588574e-12,4.000000000000000000e+00,2.971987735713316265e-06,5.855160225261218499e-07,3.137820594324660747e-06,1.778748051217852361e-06,1.535144681280453066e-08,8.205310940851622020e-08,1.789643039517957301e-07,6.798398531356272077e-07,1.730087327648372428e-06,2.788405098149749838e-06,3.445624741853887090e-06,3.687733336212657448e-06,4.097927667199208454e-06
5.510000000000000000e+02,1.733004484197300794e-06,2.570038426763384561e-11,4.939085808469052163e-06,1.172872591123695208e-06,4.378934657257163345e-12,4.000000000000000000e+00,2.905877075320996214e-06,5.601318930736055864e-07,3.206081324271751157e-06,1.732978783813033233e-06,1.556406553612546118e-08,7.760520272995122647e-08,1.701424601778898529e-07,6.483568654804199619e-07,1.680986994954084062e-06,2.728404920536730957e-06,3.366137715895150309e-06,3.624279389465641810e-06,4.048804889902990847e-06
5.535000000000000000e+02,1.715148735672759273e-06,1.048887414633245594e-12,4.739045752670229024e-06,1.150411270802483928e-06,4.265181277469247761e-12,4.000000000000000000e+00,2.865560006475243201e-06,5.647374648702753449e-07,3.023897016997469540e-06,1.715147686785344675e-06,1.436967134707374197e-08,7.936653296830279488e-08,1.742172211053701428e-07,6.570026117557899911e-07,1.667156757120487098e-06,2.688388180736791890e-06,3.322405616728345620e-06,3.558500564339372892e-06,3.956052513898885890e-06
5.560000000000000000e+02,1.672177845469897933e-06,5.609968436212756396e-12,4.764027304352914145e-06,1.131518193740292098e-06,4.076512169645641324e-12,4.000000000000000000e+00,2.803696039210190032e-06,5.406596517296058349e-07,3.091849458883016000e-06,1.672172235501461748e-06,1.446257235948238201e-08,7.522078574357393101e-08,1.651614284653997083e-07,6.266848693799282948e-07,1.621395025197354341e-06,2.632796347271468131e-06,3.246575996873428326e-06,3.498679173614080891e-06,3.911310672654836829e-06
5.585000000000000000e+02,1.656312806470455440e-06,2.279904025167012037e-12,4.562624619739303693e-06,1.109882916160329387e-06,3.975212200462591104e-12,4.000000000000000000e+00,2.766195722630784827e-06,5.464298903101260537e-07,2.906311813268848252e-06,1.656310526566430191e-06,1.394496372692450905e-08,7.773998058976879200e-08,1.695442088479706254e-07,6.372595032050736386e-07,1.609452314186478570e-06,2.595038492337131406e-06,3.206960951331522634e-06,3.436023117043777743e-06,3.820173193636408812e-06
5.610000000000000000e+02,1.613783958144603718e-06,6.599820054142054079e-12,4.588914969715371629e-06,1.091547038470063481e-06,3.795773600757629333e-12,4.000000000000000000e+00,2.705330996614667198e-06,5.222369196745402367e-07,2.975131011570767700e-06,1.613777358324549502e-06,1.368026338045244694e-08,7.294021492408405242e-08,1.600785636433909172e-07,6.062239314383699413e-07,1.564496054179008442e-06,2.539912104234543734e-06,3.132352793195586294e-06,3.377284413281621029e-06,3.777407668831609224e-06
5.635000000000000000e+02,1.598337019049420075e-06,2.698374135861240406e-12,4.390402322784782046e-06,1.070413993976908291e-06,3.700467344965383749e-12,4.000000000000000000e+00,2.668751013026328153e-06,5.279230250725117839e-07,2.792065303735361760e-06,1.598334320675284305e-06,1.359209131845704102e-08,7.543989547807453627e-08,1.649113934469042805e-07,6.166205434517053426e-07,1.552633566403393266e-06,2.503426038897006030e-06,3.093995311110555986e-06,3.315496533616847382e-06,3.686766624135339831e-06
5.660000000000000000e+02,1.557652692218604433e-06,3.335456875960480910e-12,4.406925408524328589e-06,1.052508176936322390e-06,3.534055372093687735e-12,4.000000000000000000e+00,2.610160869154926823e-06,5.051445152822820434e-07,2.849272716305724368e-06,1.557649356761728492e-06,1.272109666072930059e-08,7.129142921182879932e-08,1.558309581741114281e-07,5.875051394099871276e-07,1.509677186251465619e-06,2.450259314311883115e-06,3.022678620365310734e-06,3.258062496953338647e-06,3.642953655089678995e-06
5.685000000000000000e+02,1.543009707756735046e-06,1.276042217639149582e-11,4.211837691944090736e-06,1.031567081877728910e-06,3.445009602645258421e-12,4.000000000000000000e+00,2.574576789634463956e-06,5.114426258790061369e-07,2.668827984187355690e-06,1.542996947334558667e-06,1.365498783922527185e-08,7.413377332982734161e-08,1.615504123557942569e-07,5.986077532711333801e-07,1.498708158850323134e-06,2.415198015820890837e-06,2.985503019150335310e-06,3.197339858027398369e-06,3.554486785797668123e-06
5.710000000000000000e+02,1.504884221585701285e-06,9.770995672164573287e-13,4.228806759761947345e-06,1.014750578385288060e-06,3.294395256710878608e-12,4.000000000000000000e+00,2.519634799970989557e-06,4.901336432004132252e-07,2.723922538176246060e-06,1.504883244486133994e-06,1.228150870112160657e-08,6.991664352694711626e-08,1.522309965691176989e-07,5.711295659174998580e-07,1.458637266107049691e-06,2.364750030262098674e-06,2.918507890065591818e-06,3.143684113594478150e-06,3.513482643361172458e-06
5.735000000000000000e+02,1.491970836526890651e-06,3.693097123984155203e-12,4.036383731024606702e-06,9.947402812954924059e-07,3.215485204278583761e-12,4.000000000000000000e+00,2.486711117822383269e-06,4.972305552313982453e-07,2.544412894497715839e-06,1.491967143429766727e-06,1.360114355055383457e-08,7.322905494706421387e-08,1.591177316963610981e-07,5.830731197534217024e-07,1.449669125381091756e-06,2.331849876606187109e-06,2.884270296110151864e-06,3.085637689040692279e-06,3.428472645519839850e-06
5.760000000000000000e+02,1.451624192935738563e-06,1.003806476713487116e-11,4.068800967406535712e-06,9.783719114645449387e-07,3.064424394659123893e-12,4.000000000000000000e+00,2.429996104400283501e-06,4.732522814711936240e-07,2.617176774470796937e-06,1.451614154870971469e-06,1.182130946478576807e-08,6.776410520485748013e-08,1.477982186512016374e-07,5.524062323556017404e-07,1.406309152381507814e-06,2.280800288549524511e-06,2.814472295203965841e-06,3.033124263285404202e-06,3.391010604080395440e-06
5.785000000000000000e+02,1.437126701153270773e-06,9.969817218629970188e-12,3.876124498880292299e-06,9.590868536956655259e-07,2.985180748099534001e-12,4.000000000000000000e+00,2.396213554848936087e-06,4.780398474576052471e-07,2.438997797727021314e-06,1.437116731336052057e-06,1.326404058670188405e-08,7.052322984177684226e-08,1.536126306147560470e-07,5.612861266731244783e-07,1.394189870730383405e-06,2.246862274616241649e-06,2.780909713081650061e-06,2.975042455281747565e-06,3.306617006284443713e-06
5.810000000000000000e+02,1.397626844857939279e-06,5.678394330979302193e-12,3.892877022893899603e-06,9.419224307327313371e-07,2.840578662985016256e-12,4.000000000000000000e+00,2.339549275590670722e-06,4.557044141252079422e-07,2.495250178035960324e-06,1.397621166463608328e-06,1.127338056547424223e-08,6.549073140786585004e-08,1.426161703013335518e-07,5.324085749883489096e-07,1.353219722180637175e-06,2.195361428648269074e-06,2.711712043738422968e-06,2.919415621306093748e-06,3.262615821788123509e-06
5.835000000000000000e+02,1.384426926134405794e-06,5.343420797594477921e-12,3.702273705455934030e-06,9.222088878368827230e-07,2.767107146611299808e-12,4.000000000000000000e+00,2.306635813971288729e-06,4.622180382975230713e-07,2.317846779321528236e-06,1.384421582713608291e-06,1.300532231540627844e-08,6.880818844596779343e-08,1.499297062914347471e-07,5.440301511508052168e-07,1.343359100681925471e-06,2.161242789573154850e-06,2.678384052064032528e-06,2.862216504657123118e-06,3.179420832155173655e-06
5.860000000000000000e+02,1.350464207150856672e-06,1.243889111612393557e-12,3.714863049847154393e-06,9.069565108370192797e-07,2.646323687345252284e-12,4.000000000000000000e+00,2.257420717987876164e-06,4.435076963138373924e-07,2.364398842696297933e-06,1.350462963261745078e-06,1.157366202734320596e-08,6.455421511407577278e-08,1.409097083357300935e-07,5.195410437685494986e-07,1.307834471130344181e-06,2.117300060222941023e-06,2.617466404520456883e-06,2.813633034235252625e-06,3.141542025288256104e-06
5.885000000000000000e+02,1.340518169027015974e-06,5.202272716605716379e-13,3.564195160186695298e-06,8.887040557089982902e-07,2.586783860125166297e-12,4.000000000000000000e+00,2.229222224736014371e-06,4.518141133180176843e-07,2.223676991159679324e-06,1.340517648799744349e-06,1.294527409262484687e-08,6.893774884177565598e-08,1.495832713617961479e-07,5.320651722226555625e-07,1.301800491547275774e-06,2.088197229002852997e-06,2.589062186564299450e-06,2.763054493281578582e-06,3.065670227058997782e-06
5.910000000000000000e+02,1.302765927484104747e-06,4.743225782121107178e-12,3.581032156272112158e-06,8.753206634766299941e-07,2.463385325722687865e-12,4.000000000000000000e+00,2.178086590960734636e-06,4.274452640074747532e-07,2.278266228788007199e-06,1.302761184258322663e-06,1.136498031092904926e-08,6.285786378684267894e-08,1.371258260564331836e-07,5.019404633052888246e-07,1.259386246432661932e-06,2.043880755907626926e-06,2.525218387655090915e-06,2.716586387011275939e-06,3.035839562950154078e-06
5.935000000000000000e+02,1.303656494322941531e-06,5.258835641731764069e-12,3.419385526525457781e-06,8.572505730688718162e-07,2.434398800217290735e-12,4.000000000000000000e+00,2.160907067391813135e-06,4.464059212540697148e-07,2.115729032202516461e-06,1.303651235487299891e-06,1.357107206621369642e-08,7.036631590212391794e-08,1.521087713801852249e-07,5.267388795214968779e-07,1.268544668912642261e-06,2.022762233286049421e-06,2.511515424142814470e-06,2.671576950977015657e-06,2.957233613357587765e-06
5.960000000000000000e+02,1.265272572470625706e-06,8.883343764506768986e-13,3.432345270997099493e-06,8.441066662048914818e-07,2.313430746577972180e-12,4.000000000000000000e+00,2.109379238675517188e-06,4.211659062657342242e-07,2.167072698526473998e-06,1.265271684136249241e-06,1.201723637543028926e-08,6.341010463021796685e-08,1.379012021289947567e-07,4.955698351619606606e-07,1.225730198867056417e-06,1.978151924052113761e-06,2.446035726640000478e-06,2.625236706693282739e-06,2.926600344742582818e-06
5.985000000000000000e+02,1.257633973152752577e-06,9.167389671860596324e-12,3.307750997909762010e-06,8.267787008305466073e-07,2.265206230575024905e-12,4.000000000000000000e+00,2.084412673983298972e-06,4.308552723222059695e-07,2.050117024757009433e-06,1.257624805763080674e-06,1.309805752339447696e-08,6.836032656344353987e-08,1.478516039855866348e-07,5.086098295996780065e-07,1.222761958345700014e-06,1.951125327079274149e-06,2.422257122195149802e-06,2.577945682208021371e-06,2.855825349038252630e-06
6.010000000000000000e+02,1.220549657233500124e-06,2.620698269893512918e-12,3.319412611571433458e-06,8.135341945931926046e-07,2.151579351545210578e-12,4.000000000000000000e+00,2.034083851826692834e-06,4.070154626403075192e-07,2.098862954337933546e-06,1.220547036535230328e-06,1.200530810900074869e-08,6.265037938003781606e-08,1.357613236949149629e-07,4.795569424968325871e-07,1.181044058248601572e-06,1.907709395733001828e-06,2.358396687795120940e-06,2.533443965274991248e-06,2.825843255586465290e-06
6.035000000000000000e+02,1.215596210438606652e-06,1.572609276491314239e-12,3.195028473777262588e-06,7.972648522571911303e-07,2.113305391477381019e-12,4.000000000000000000e+00,2.012861062695797994e-06,4.183313581814155220e-07,1.979432263338655936e-06,1.215594637829330151e-06,1.304967198165493468e-08,6.774565884816593996e-08,1.454736136502422014e-07,4.940957355414872497e-07,1.181833015636470582e-06,1.883702322773161740e-06,2.339247543859617495e-06,2.489368679940203854e-06,2.757839251083471140e-06
6.060000000000000000e+02,1.179718422988873298e-06,1.011565594997682584e-12,3.207817685387333457e-06,7.852669892391630611e-07,2.008379801928094451e-12,4.000000000000000000e+00,1.964985412228036359e-06,3.944514337497102366e-07,2.028099262398460159e-06,1.179717411423278309e-06,1.169410275210026040e-08,6.057224806259228811e-08,1.317494783985190069e-07,4.648731165185556154e-07,1.142072167644487234e-06,1.842693650779440351e-06,2.277996886199134028e-06,2.447074127012361278e-06,2.729832409078018759e-06
6.085000000000000000e+02,1.173020553682415852e-06,1.379840146192989917e-11,3.090070573857924675e-06,7.689458740711945238e-07,1.967254976612515668e-12,4.000000000000000000e+00,1.941966427753610375e-06,4.040746796112213277e-07,1.917050020175508824e-06,1.173006755280953921e-06,1.300365148149596466e-08,6.605501733596638092e-08,1.413259673839048625e-07,4.777164381607507746e-07,1.139765755000515262e-06,1.817607327758248409e-06,2.256367234321917888e-06,2.402480479076518727e-06,2.663576378209901404e-06
6.110000000000000000e+02,1.137648439137881057e-06,3.152183304870390061e-12,3.104361540515959652e-06,7.574771568618514551e-07,1.868015614240371290e-12,4.000000000000000000e+00,1.895125595999732512e-06,3.801712822760296019e-07,1.966713101378078383e-06,1.137645286954576140e-06,1.148695048883781768e-08,5.867751308444981152e-08,1.277286973141816505e-07,4.484705274078402737e-07,1.100233486940640668e-06,1.777443175079632892e-06,2.196562931426742572e-06,2.361746439638952298e-06,2.637255758838909435e-06
6.135000000000000000e+02,1.133570707425532388e-06,2.379919190742771918e-12,2.979994663890823352e-06,7.418818339523115212e-07,1.835371204281666958e-12,4.000000000000000000e+00,1.875452541377843803e-06,3.916888734732208668e-07,1.846423956465290964e-06,1.133568327506341709e-06,1.268748595403566526e-08,6.457159132783846691e-08,1.373599830801293946e-07,4.633132574095720285e-07,1.101506502831173987e-06,1.754993285518718344e-06,2.179845031905149839e-06,2.319761743391846373e-06,2.570364072650155488e-06
6.160000000000000000e+02,1.097355947644307300e-06,2.313552517312652933e-12,2.990725445620286344e-06,7.300043039824301487e-07,1.737096359663207778e-12,4.000000000000000000e+00,1.827360251626737449e-06,3.673516436618771515e-07,1.893369497975979044e-06,1.097353634091790012e-06,1.127849911969368188e-08,5.702709823311750585e-08,1.244249311884404176e-07,4.337769208442524637e-07,1.060833651101869119e-06,1.713165269700404633e-06,2.119128360800674547e-06,2.277154875632592456e-06,2.541453095870552022e-06
6.185000000000000000e+02,1.092159580708766484e-06,2.856325505434217999e-12,2.874976719969164870e-06,7.143749024891923425e-07,1.703144051040392339e-12,4.000000000000000000e+00,1.806534483197958827e-06,3.777846782195741416e-07,1.782817139260398386e-06,1.092156724383261056e-06,1.265421896146844709e-08,6.298828493046501013e-08,1.335760518989153341e-07,4.468850076011146062e-07,1.060800581357665127e-06,1.690383780376058674e-06,2.100248372074636679e-06,2.235146632370421231e-06,2.477706424212735734e-06
6.210000000000000000e+02,1.059026646654504725e-06,6.514130543164404132e-12,2.890196745791158238e-06,7.037055460528374214e-07,1.616738933869807444e-12,4.000000000000000000e+00,1.762732192707342146e-06,3.553211006016673031e-07,1.831170099136653513e-06,1.059020132523961576e-06,1.080749316439750336e-08,5.562560298401428512e-08,1.216016623849119386e-07,4.198210188659747184e-07,1.023286975399326362e-06,1.652938362032019874e-06,2.043591166986820639e-06,2.197194054733977910e-06,2.453648242033877063e-06
6.235000000000000000e+02,1.055936770693821311e-06,5.739359558444298764e-12,2.774135190313482030e-06,6.891704322129689663e-07,1.589958348339905944e-12,4.000000000000000000e+00,1.745107202906790383e-06,3.667663384808523442e-07,1.718198419619660719e-06,1.055931031334262852e-06,1.250915363424893751e-08,6.216481612245467509e-08,1.307204121205069878e-07,4.343901525506286793e-07,1.025538536972850368e-06,1.632674796518600688e-06,2.029075772474252448e-06,2.158709966064048947e-06,2.391632126879234141e-06
6.260000000000000000e+02,1.022815714513071798e-06,2.946514650991251151e-12,2.791412371990784342e-06,6.790214056246672269e-07,1.507222055151384481e-12,4.000000000000000000e+00,1.701837120137738919e-06,3.437943088884045710e-07,1.768596657477712544e-06,1.022812767998420833e-06,1.048465732661892609e-08,5.404366736516973448e-08,1.183362355503388527e-07,4.063041341881932967e-07,9.883687645999004095e-07,1.595814462043552932e-06,1.972827445200379951e-06,2.121345406611797166e-06,2.368934752782870364e-06
6.285000000000000000e+02,1.020014000374370289e-06,1.997124418280798885e-11,2.678545127522947307e-06,6.648203146493864589e-07,1.482414611730234707e-12,4.000000000000000000e+00,1.684834315023756748e-06,3.551936857249838305e-07,1.658531127148577018e-06,1.019994029130187502e-06,1.229288954329152883e-08,6.115641263037538664e-08,1.272414509765716667e-07,4.205269849946503941e-07,9.905271299832249704e-07,1.576255154851462722e-06,1.958903314820847720e-06,2.084032488862717860e-06,2.308625067341679743e-06
6.310000000000000000e+02,9.887713522089964991e-07,1.017431609987210849e-12,2.691200764548177253e-06,6.549494134245424024e-07,1.406627521094359726e-12,4.000000000000000000e+00,1.643720765633539007e-06,3.338219387844540967e-07,1.702429412339180754e-06,9.887703347773864305e-07,1.023306442140645526e-08,5.320437244024144088e-08,1.160567251442221690e-07,3.949777657692948039e-07,9.553667588337930844e-07,1.541066488095375844e-06,1.905782783896633866e-06,2.047696993622716067e-06,2.285181830505286599e-06
6.335000000000000000e+02,9.870921717615943424e-07,4.111631503986002404e-12,2.579208060087414041e-06,6.403089696785162319e-07,1.384346532203782736e-12,4.000000000000000000e+00,1.627401141440110574e-06,3.467832020830781104e-07,1.592115888325819698e-06,9.870880601300904272e-07,1.245320108277215088e-08,6.214144800584934244e-08,1.267854795302688538e-07,4.112944942901608460e-07,9.579924553325271646e-07,1.522508730642099194e-06,1.892839590131763541e-06,2.011795557995327060e-06,2.227570500651171185e-06
6.360000000000000000e+02,9.575123676146026721e-07,5.327956467044414191e-12,2.593750337414999346e-06,6.316796627685981667e-07,1.315849130490371726e-12,4.000000000000000000e+00,1.589192030383200733e-06,3.258327048460045054e-07,1.636237969800396673e-06,9.575070396581356614e-07,1.027413170431138663e-08,5.306387925066762404e-08,1.150568909250706292e-07,3.860100171031893742e-07,9.255553218190856294e-07,1.489793325888566301e-06,1.842821834502738369e-06,1.977740591252832241e-06,2.205573886331578284e-06
6.385000000000000000e+02,9.566262342210973651e-07,5.900461361606690641e-12,2.485182898998753436e-06,6.183298514161457459e-07,1.297465557152351240e-12,4.000000000000000000e+00,1.574956085637243217e-06,3.382963828049516191e-07,1.528556664777656071e-06,9.566203337597356565e-07,1.237317617960698128e-08,6.125500327141255628e-08,1.241554643304465362e-07,4.009428412296172627e-07,9.304156807574029271e-07,1.472286912322653304e-06,1.832240869230043273e-06,1.944640452344142048e-06,2.152035676501730785e-06
6.410000000000000000e+02,9.251483448616249665e-07,2.793920816260914725e-12,2.507322107870467333e-06,6.095328988965913196e-07,1.227429814837486844e-12,4.000000000000000000e+00,1.534681243758216180e-06,3.156154459650336469e-07,1.582173763008842260e-06,9.251455509408087061e-07,1.011117459637159681e-08,5.197941884131700284e-08,1.123810612035904852e-07,3.740307412059418298e-07,8.937246499566371723e-07,1.438762261908331765e-06,1.779166391789316758e-06,1.910062534245372289e-06,2.130747865662528925e-06
6.435000000000000000e+02,9.226107868214271611e-07,2.390973078448051914e-12,2.398130586382651530e-06,5.968603743142766386e-07,1.207452970385831619e-12,4.000000000000000000e+00,1.519471161135703906e-06,3.257504125071505225e-07,1.475519799561224369e-06,9.226083958483487357e-07,1.205535138561447609e-08,5.900628218800787270e-08,1.195027847311024251e-07,3.863219338538058807e-07,8.956001090622887095e-07,1.420262030185446315e-06,1.768961418480567466e-06,1.877222857071252635e-06,2.077517402126627862e-06
6.460000000000000000e+02,8.915979088779728354e-07,9.281344824952148803e-12,2.408547413248562497e-06,5.871305179300264132e-07,1.139669076200354584e-12,4.000000000000000000e+00,1.478728426807999249e-06,3.044673909479464222e-07,1.516949504370589662e-06,8.915886275331478429e-07,9.737627717079451268e-09,5.008547466777619218e-08,1.082140396522621030e-07,3.611464786978569029e-07,8.613656324000600935e-07,1.385634650614670244e-06,1.715787097514899938e-06,1.839597520084115069e-06,2.049839104274237739e-06
6.485000000000000000e+02,8.910105994704565364e-07,5.452130814494968774e-12,2.299130128030063908e-06,5.728573102651817615e-07,1.122065386292960972e-12,4.000000000000000000e+00,1.463867909735638404e-06,3.181532892052747749e-07,1.408119528559607372e-06,8.910051473396420609e-07,1.283407435818420673e-08,6.110115038856076112e-08,1.203154793556016825e-07,3.775187619315796075e-07,8.640381475200317502e-07,1.367973260593156904e-06,1.705366047698013155e-06,1.807554998938665694e-06,1.997711004536503947e-06
6.510000000000000000e+02,8.639307969953296855e-07,1.228505572993094653e-11,2.313987381848966365e-06,5.653209940738767727e-07,1.065964248337661877e-12,4.000000000000000000e+00,1.429251791069206564e-06,2.986098029214529128e-07,1.450056584853636785e-06,8.639185119395997994e-07,1.039514437725879109e-08,5.159618753449037375e-08,1.083132173504927357e-07,3.543117607043085635e-07,8.355108894745324118e-07,1.338214601797519508e-06,1.659547775636543284e-06,1.774986392672907884e-06,1.975145039357368234e-06
6.535000000000000000e+02,8.654602351093939619e-07,8.548102858828245765e-12,2.212792390015638708e-06,5.532539384603882932e-07,1.055111338977538747e-12,4.000000000000000000e+00,1.418714173569782255e-06,3.122062966490056687e-07,1.347332154906244746e-06,8.654516870065351660e-07,1.263963112766544194e-08,6.079684137100515972e-08,1.187606210008181168e-07,3.699349512050351687e-07,8.419849587685055932e-07,1.325048998020832870e-06,1.652677059886321060e-06,1.748687472455209653e-06,1.929062944515482363e-06
6.560000000000000000e+02,8.355645817401161541e-07,1.132538502838988513e-11,2.241369354446384932e-06,5.460439617471463288e-07,9.963321784190536219e-13,4.000000000000000000e+00,1.381608543487262483e-06,2.895206199929698253e-07,1.405804772706268884e-06,8.355532563550877985e-07,1.019173697018671839e-08,5.061177503092467784e-08,1.059886970434619319e-07,3.439105918329709697e-07,8.075382357377574319e-07,1.293822286226092107e-06,1.603613553637266848e-06,1.716716715848952090e-06,1.911245224945208464e-06
6.585000000000000000e+02,8.368883074590333307e-07,1.726960776769424338e-12,2.141030976115744559e-06,5.341815890486639783e-07,9.857320092402015993e-13,4.000000000000000000e+00,1.371069896507697309e-06,3.027067184103693524e-07,1.304142668656711123e-06,8.368865804982565499e-07,1.227009587812459244e-08,5.967924330827194612e-08,1.161131841844068494e-07,3.589199759390561973e-07,8.137730449639785425e-07,1.280693321795590193e-06,1.596976703141349472e-06,1.689812252924314836e-06,1.864945432968950403e-06
6.610000000000000000e+02,8.049765721809037431e-07,2.351512403022342380e-12,2.167863913535417035e-06,5.285278158668283159e-07,9.273289339050777434e-13,4.000000000000000000e+00,1.333504388047732059e-06,2.764487563140754272e-07,1.362887341354513186e-06,8.049742206685007387e-07,9.465524503619582705e-09,4.727117079742156727e-08,9.957824936739268927e-08,3.276409179574975104e-07,7.764432357387751670e-07,1.249257616938696138e-06,1.548155802641718969e-06,1.658754254355751270e-06,1.847640093324165610e-06
6.635000000000000000e+02,8.040039228530452789e-07,5.544819174941801830e-12,2.049067135980022944e-06,5.135962750177000044e-07,9.102034416751423060e-13,4.000000000000000000e+00,1.317600197870745283e-06,2.904076478353452745e-07,1.245063213126977665e-06,8.039983780338702986e-07,1.172768980843769182e-08,5.666180719505723800e-08,1.109376920047404380e-07,3.437702620669193198e-07,7.814068305655133374e-07,1.229769091492808710e-06,1.537252017044896123e-06,1.624283892699059329e-06,1.789666396676031461e-06
6.660000000000000000e+02,7.756465860620892529e-07,2.215565038843380879e-12,2.076521251716314217e-06,5.054480521193870613e-07,8.571053598610565756e-13,4.000000000000000000e+00,1.281094638181476314e-06,2.701985339427021916e-07,1.300874665654224964e-06,7.756443704970504205e-07,9.717544701091190377e-09,4.887713792184049719e-08,1.002133634414572191e-07,3.215604934153679807e-07,7.480569053182062825e-07,1.199000192333770300e-06,1.488535284307589962e-06,1.592070726576998924e-06,1.771805623466788938e-06
6.685000000000000000e+02,7.803408115826105315e-07,2.848252588158777611e-11,1.973762631020169259e-06,4.952916033016839941e-07,8.542455545225597908e-13,4.000000000000000000e+00,1.275632414884294526e-06,2.850492082809265374e-07,1.193421819437558728e-06,7.803123290567289813e-07,1.198371467749959217e-08,5.767812035884492635e-08,1.112674173586073763e-07,3.371161213416810222e-07,7.589037893738222479e-07,1.190252462752372136e-06,1.488420373190259601e-06,1.571443358440301967e-06,1.730125089249491670e-06
6.710000000000000000e+02,7.523288344246947690e-07,9.690264723480799856e-12,2.007574053499202528e-06,4.889313559845997963e-07,8.050525459717593060e-13,4.000000000000000000e+00,1.241260190409294459e-06,2.633974784400949726e-07,1.255245219074507653e-06,7.523191441599712458e-07,9.544152547982901006e-09,4.835499907343539565e-08,9.850431990731315761e-08,3.130343408840922384e-07,7.267753256753676740e-07,1.161673711418613702e-06,1.442036427302345469e-06,1.541361143193443210e-06,1.714577398417418501e-06
6.735000000000000000e+02,7.557975921967863784e-07,6.809309687405671132e-12,1.910780138669544961e-06,4.783331587031952549e-07,8.000326110854364034e-13,4.000000000000000000e+00,1.234130750899981527e-06,2.774644334935911235e-07,1.154982546472758688e-06,7.557907828870989270e-07,1.227055192238756777e-08,5.715864928463925425e-08,1.097997405726433344e-07,3.282447902406210877e-07,7.349187965435937096e-07,1.151391025376183691e-06,1.439491211587809029e-06,1.520036242009175720e-06,1.674034541280089044e-06
6.760000000000000000e+02,7.280331453653576181e-07,2.391847537521562781e-12,1.945058405724307203e-06,4.722678045174052661e-07,7.530691399342657676e-13,4.000000000000000000e+00,1.200300949882762831e-06,2.557653408479523520e-07,1.217025260358949585e-06,7.280307535178200597e-07,9.361362151439220529e-09,4.760069933577312195e-08,9.645337996382168646e-08,3.040802735735451113e-07,7.028735358101819370e-07,1.123626476502616472e-06,1.393786937780197437e-06,1.490839453132538265e-06,1.659431825261820935e-06
6.785000000000000000e+02,7.332964335371465917e-07,1.929735951045962109e-12,1.842569157632934333e-06,4.622344404056415271e-07,7.513843373354157513e-13,4.000000000000000000e+00,1.195530873942788225e-06,2.710619931315050646e-07,1.109272724095787847e-06,7.332945038011955474e-07,1.211511352591504688e-08,5.641214076413200046e-08,1.084423249291755389e-07,3.206328624505813325e-07,7.133712014032357028e-07,1.115193393397926333e-06,1.394588555721815903e-06,1.471595121898190354e-06,1.619354341078061262e-06
6.810000000000000000e+02,7.039664213617944638e-07,4.708430506057876045e-12,1.873838245679885066e-06,4.556174242786423660e-07,7.031559597112356860e-13,4.000000000000000000e+00,1.159583845640436777e-06,2.483489970831520978e-07,1.169871824318090602e-06,7.039617129312884543e-07,9.316660410304179880e-09,4.709704445048464172e-08,9.439893363857470342e-08,2.951808165412109826e-07,6.794380574898312065e-07,1.084952791113094724e-06,1.347433446536755457e-06,1.439689153385074195e-06,1.601614068738908814e-06
6.835000000000000000e+02,7.080516097515603209e-07,8.819630509134342185e-12,1.778202164092053413e-06,4.453044665488105381e-07,6.996331500000966520e-13,4.000000000000000000e+00,1.153356076300370753e-06,2.627471432027497828e-07,1.070150554340493198e-06,7.080427901210512142e-07,1.189065681155397957e-08,5.558025826656025098e-08,1.063084977677115983e-07,3.107155864514512445e-07,6.886515925997770621e-07,1.075635075166259429e-06,1.345778241032681333e-06,1.419897736405120819e-06,1.562471265163008868e-06
6.860000000000000000e+02,6.817430078806004570e-07,2.738509405445264408e-12,1.811442306691514602e-06,4.396074013688335080e-07,6.580281961323471520e-13,4.000000000000000000e+00,1.121350409249434018e-06,2.421356065117669490e-07,1.129699298810914145e-06,6.817402693711949690e-07,9.323201371719578135e-09,4.716493355126442859e-08,9.327648148908097161e-08,2.877153738389954340e-07,6.581446935767770464e-07,1.049371022782474194e-06,1.302509572875869354e-06,1.391753746003399237e-06,1.548175186586321968e-06
6.885000000000000000e+02,6.871000460680889683e-07,5.370588161258283346e-13,1.717095950360433870e-06,4.301975637109693084e-07,6.571764171296235442e-13,4.000000000000000000e+00,1.117297609779058330e-06,2.569024823571196599e-07,1.029995904292344796e-06,6.870995090092728641e-07,1.181585132968225658e-08,5.552301941627400084e-08,1.057521186738074014e-07,3.034900177804655100e-07,6.682507038542446130e-07,1.041957163427020728e-06,1.303571304510022874e-06,1.375043279390192231e-06,1.511911469847768038e-06
6.910000000000000000e+02,6.599499635320864055e-07,7.209063636163925253e-12,1.753445038017275576e-06,4.247134260643867161e-07,6.159154486453514571e-13,4.000000000000000000e+00,1.084663389596473016e-06,2.352365374676996895e-07,1.093495074485189276e-06,6.599427544684501982e-07,9.224857236868259499e-09,4.629593001666231329e-08,9.133155754548301872e-08,2.793822977899762507e-07,6.370191247154973279e-07,1.015054349635773322e-06,1.259543290384217623e-06,1.346292541030945157e-06,1.497646576531406701e-06
6.935000000000000000e+02,6.657252528622439135e-07,4.027998745523231768e-12,1.662828473615622316e-06,4.155715527801031831e-07,6.158898277785646181e-13,4.000000000000000000e+00,1.081296805642347097e-06,2.501537000821407304e-07,9.971032207533784026e-07,6.657212248634983690e-07,1.160143083469755570e-08,5.484209735122707224e-08,1.041253647946876854e-07,2.950946551513374996e-07,6.472370416075893630e-07,1.008444916928749645e-06,1.261235834054828084e-06,1.330076711136666744e-06,1.462495645007786514e-06
6.960000000000000000e+02,6.403027672280175783e-07,2.200165753685890834e-12,1.691170845455397963e-06,4.100734520211712648e-07,5.781478697724167414e-13,4.000000000000000000e+00,1.050376219249188790e-06,2.302293152068463135e-07,1.050868078227380491e-06,6.403005670622638848e-07,9.434678507329124497e-09,4.650645318652320805e-08,9.071688327682561712e-08,2.731942015340145344e-07,6.181844716631979587e-07,9.825662753766038486e-07,1.220096515175806490e-06,1.302230096675745639e-06,1.447281048399896288e-06
6.985000000000000000e+02,6.488045251697459744e-07,1.874322741334481355e-12,1.615684095868255838e-06,4.008530701547671192e-07,5.816304957332420559e-13,4.000000000000000000e+00,1.049657595324513041e-06,2.479514550149788552e-07,9.668795706985097581e-07,6.488026508470045888e-07,1.198321958161179420e-08,5.640366192748311865e-08,1.065162564507616072e-07,2.919462391820554706e-07,6.313224710366209216e-07,9.784012210731892665e-07,1.223884980334667360e-06,1.289960182969886517e-06,1.414089599942344913e-06
7.010000000000000000e+02,6.225381511712573341e-07,8.327486752278288287e-12,1.630535886042936782e-06,3.959943501370666511e-07,5.443652750042046973e-13,4.000000000000000000e+00,1.018532501308323932e-06,2.265438010341906831e-07,1.007997734871679448e-06,6.225298236845050558e-07,9.919794285413976277e-09,4.726562545244017130e-08,9.095806025354174233e-08,2.683220510378653227e-07,6.017015259448580738e-07,9.522775602018491071e-07,1.183174468119222515e-06,1.260717114943164294e-06,1.399953379258670430e-06
7.035000000000000000e+02,6.295744571536003856e-07,2.694825854231152594e-12,1.572620471402832588e-06,3.875735728328977767e-07,5.465772714587083511e-13,4.000000000000000000e+00,1.017148029986498215e-06,2.420008843207026090e-07,9.430460142492322025e-07,6.295717623277461951e-07,1.192078507745978391e-08,5.578414550073181346e-08,1.050440627541603216e-07,2.848847722172173044e-07,6.131111058498527733e-07,9.475199333114237586e-07,1.186021842522451815e-06,1.250032369980011715e-06,1.368838542349265538e-06
7.060000000000000000e+02,6.032608355410441230e-07,4.083044221589153817e-12,1.579073300586565416e-06,3.826644096434564855e-07,5.103556861054534516e-13,4.000000000000000000e+00,9.859252451845006614e-07,2.205964258975876375e-07,9.758124650455212934e-07,6.032567524968225566e-07,9.784782145621093253e-09,4.681170787427494145e-08,8.965731202826146631e-08,2.611926012168007664e-07,5.827626948717485649e-07,9.220082163140902684e-07,1.144688809256240790e-06,1.220184992877163565e-06,1.355279808358610657e-06
7.085000000000000000e+02,6.087675126775688576e-07,6.623504713305293338e-13,1.524758151714906309e-06,3.749541447484442447e-07,5.111884951556711760e-13,4.000000000000000000e+00,9.837216574260132081e-07,2.338133679291246129e-07,9.159906390373374510e-07,6.087668503270975745e-07,1.144124364254448756e-08,5.365717245735730322e-08,1.016050489194432306e-07,2.753839260366781370e-07,5.919184969911771689e-07,9.161574804561395606e-07,1.147597250248632979e-06,1.209784130120680037e-06,1.323719574464666804e-06
7.110000000000000000e+02,5.824534561428137461e-07,7.871661801045342666e-13,1.515094011615918619e-06,3.690039633570490155e-07,4.754159535459190075e-13,4.000000000000000000e+00,9.514574194998627616e-07,2.134494927857647305e-07,9.326405554731048730e-07,5.824526689766336149e-07,9.406687588186505074e-09,4.502830634253256298e-08,8.624261142707013929e-08,2.529401809536574595e-07,5.628764424350589180e-07,8.889462082344930096e-07,1.106026297576966947e-06,1.176076466991288189e-06,1.305413834116751023e-06
7.135000000000000000e+02,5.931127452858354503e-07,1.616288350902831923e-12,1.487837619433648211e-06,3.604538800517817390e-07,4.817097282648845202e-13,4.000000000000000000e+00,9.535666253376171893e-07,2.326588652340537113e-07,8.947248741478127609e-07,5.931111289974845382e-07,1.212455638798548475e-08,5.525311796316865469e-08,1.048043107214961822e-07,2.737916457350178198e-07,5.772318276943718795e-07,8.878529154259955129e-07,1.110321075244066073e-06,1.171975867428585098e-06,1.276719934322349703e-06
7.160000000000000000e+02,5.669024727534587770e-07,5.752605645661475224e-12,1.454616759887946684e-06,3.554192040702421262e-07,4.477012242359103380e-13,4.000000000000000000e+00,9.223216768237009032e-07,2.114832686832166508e-07,8.877142871344879072e-07,5.668967201478131660e-07,1.008156400123187098e-08,4.679924982697497315e-08,8.844615849708865768e-08,2.499422278478733150e-07,5.484572011850713919e-07,8.610262577236267611e-07,1.072920408263410358e-06,1.137512390173842462e-06,1.260386161930113667e-06
7.185000000000000000e+02,5.757066830549715346e-07,2.086387574896216553e-11,1.444542039423191029e-06,3.483176268785496693e-07,4.527633541084618070e-13,4.000000000000000000e+00,9.240243099335212039e-07,2.273890561764218654e-07,8.688353563682194945e-07,5.756858191792226054e-07,1.231574856779754955e-08,5.497604913857330752e-08,1.034620367470119370e-07,2.674963128392458512e-07,5.613596341938002263e-07,8.596407331690089594e-07,1.076217029584519868e-06,1.135970418805457243e-06,1.234293905451763329e-06
7.210000000000000000e+02,5.602539721216625844e-07,4.070514164128793922e-12,1.387658301672842214e-06,3.437358208995519121e-07,4.320388278475896788e-13,4.000000000000000000e+00,9.039897930212144436e-07,2.165181512221106723e-07,8.274043295511796293e-07,5.602499016074985039e-07,1.104635857052474760e-08,5.151082854663588417e-08,9.596952615742412342e-08,2.549451540737817449e-07,5.436000519979540454e-07,8.429141048139361208e-07,1.052831749731404668e-06,1.110417905954831056e-06,1.222272995346803781e-06
7.235000000000000000e+02,5.879425838287556790e-07,1.242412338305288650e-11,1.550306115165515167e-06,3.401644768377799931e-07,4.613883531815543087e-13,4.000000000000000000e+00,9.281070606665356721e-07,2.477781069909756858e-07,9.623635313367593822e-07,5.879301597053726612e-07,1.399516375085266506e-08,6.665388134687208952e-08,1.234805938634598526e-07,2.930378257023220604e-07,5.796656760941292229e-07,8.591708358823910090e-07,1.076380428460601189e-06,1.140798915090117668e-06,1.224213697938000572e-06
7.260000000000000000e+02,5.590470055058151557e-07,1.122088355053030050e-12,1.389811734645223978e-06,3.329182968079176593e-07,4.233681467145037199e-13,4.000000000000000000e+00,8.919653023137327621e-07,2.261287086978974964e-07,8.307647291394088227e-07,5.590458834174601494e-07,1.323036204826016334e-08,5.845489848176565579e-08,1.074160979324442374e-07,2.661576499957318483e-07,5.451345941831114770e-07,8.303083574555192286e-07,1.036874507804377993e-06,1.093520478467067891e-06,1.191089501965882731e-06
7.285000000000000000e+02,5.666259399962339609e-07,1.468920935040598796e-11,1.464711195014959646e-06,3.284253286842817370e-07,4.289281523979942363e-13,4.000000000000000000e+00,8.950512686805157508e-07,2.382006113119522240e-07,8.980852550187256848e-07,5.666112507868836000e-07,1.368987232614426698e-08,6.424690191797319178e-08,1.182393187677741219e-07,2.813135196308254341e-07,5.574567474480425994e-07,8.296262278999178958e-07,1.037466571901544375e-06,1.099159641695257585e-06,1.178922969995999197e-06
7.310000000000000000e+02,5.410963723729191354e-07,4.817173442487258237e-12,1.339247423296688537e-06,3.223715284263504654e-07,3.967086865350740574e-13,4.000000000000000000e+00,8.634679007992696008e-07,2.187248439465686700e-07,7.981510509237694015e-07,5.410915551994766422e-07,1.279244839109228587e-08,5.675135215164746123e-08,1.041505577283882467e-07,2.570519755494592149e-07,5.274067404087421169e-07,8.035872057540929820e-07,1.003805612854410661e-06,1.057723156974065851e-06,1.158096577289388328e-06
7.335000000000000000e+02,5.488494072722770608e-07,9.052632796899302135e-12,1.400701837173411132e-06,3.176012407890522020e-07,4.021062200138754086e-13,4.000000000000000000e+00,8.664506480613292099e-07,2.312481664832248589e-07,8.518524299011340712e-07,5.488403546394801200e-07,1.394400935736891979e-08,6.292626366764626316e-08,1.153930307424734493e-07,2.728888661006352098e-07,5.392229354920032560e-07,8.032868650281704084e-07,1.004208548316532550e-06,1.062729076431212639e-06,1.142894282270369430e-06
7.359999999999989768e+02,5.224440137855405361e-07,1.676756249572897481e-11,1.285659809684172686e-06,3.125026249460257028e-07,3.706056381385023294e-13,4.000000000000000000e+00,8.349466387315662918e-07,2.099413888395148333e-07,7.632157958986321503e-07,5.224272462230447548e-07,1.195687442946720301e-08,5.438476277382804920e-08,9.971438543193110642e-08,2.468175546186245346e-07,5.079618898398402349e-07,7.777625574597637750e-07,9.697613366462210747e-07,1.022606131244038732e-06,1.126942888138460769e-06
7.384999999999989768e+02,5.308808323595625218e-07,8.356370944791474317e-12,1.338909387322716022e-06,3.072112848975297776e-07,3.762132317351730006e-13,4.000000000000000000e+00,8.380921172570922465e-07,2.236695474620327442e-07,8.080285549631535003e-07,5.308724759886177534e-07,1.377152902287859110e-08,6.140126797558930565e-08,1.119500853119750960e-07,2.635596995501925064e-07,5.208996058545946310e-07,7.772122502086306919e-07,9.713562613501752523e-07,1.026932499748395653e-06,1.107731894028180014e-06
7.409999999999989768e+02,5.051871438376139394e-07,3.554554860959049372e-12,1.246372029951099956e-06,3.027363364142312121e-07,3.468633396843164225e-13,4.000000000000000000e+00,8.079234802518450986e-07,2.024508074233827273e-07,7.411848861134860163e-07,5.051835892827529622e-07,1.138448771604176791e-08,5.267432318875356256e-08,9.623133734115448530e-08,2.382228882680466656e-07,4.903764707595656591e-07,7.532304764625526836e-07,9.370992659247011843e-07,9.897963501490620527e-07,1.094391994129912436e-06
7.434999999999989768e+02,5.154331410542359588e-07,6.198137810120144864e-12,1.310387080122975121e-06,2.979216085214979296e-07,3.544286077210726512e-13,4.000000000000000000e+00,8.133547495757338884e-07,2.175115325327380292e-07,7.949539390687391618e-07,5.154269429164258849e-07,1.345247265760109623e-08,5.943312001792263359e-08,1.087337502121531320e-07,2.565006820320676479e-07,5.059753013381827575e-07,7.542654147741861328e-07,9.422577947333190518e-07,9.959854091680060031e-07,1.075285554477601864e-06
7.459999999999989768e+02,4.885750438853499282e-07,7.023736193235515209e-12,1.206717587881264490e-06,2.929151130944308981e-07,3.245048369866947937e-13,4.000000000000000000e+00,7.814901569797808262e-07,1.956599307909190301e-07,7.181425439959145623e-07,4.885680201491566829e-07,1.096233462449984395e-08,5.079342690868179228e-08,9.307840538797463512e-08,2.303273922637534214e-07,4.738149523232969606e-07,7.283691530553713921e-07,9.065634254624097080e-07,9.580897369977908559e-07,1.059677120724034663e-06
7.484999999999989768e+02,4.978379593031719095e-07,1.140179528134378407e-12,1.263849151423770129e-06,2.873488188189730115e-07,3.304119773998055301e-13,4.000000000000000000e+00,7.851867781221449209e-07,2.104891404841988980e-07,7.660111921205982194e-07,4.978368191236437996e-07,1.305484700352245861e-08,5.809252914879772350e-08,1.059798551186528022e-07,2.481427361586904803e-07,4.882706020368563398e-07,7.280609154212163091e-07,9.097917691660543051e-07,9.613884397145270406e-07,1.039248016201249358e-06
7.509999999999989768e+02,4.739438908934696724e-07,2.038379008256138437e-12,1.171749307836916589e-06,2.832914988163730267e-07,3.048768850168681520e-13,4.000000000000000000e+00,7.572353897098426991e-07,1.906523920770966457e-07,6.978054169434469697e-07,4.739418525144614107e-07,1.093937766723674989e-08,5.025640169273018174e-08,9.141692972858166075e-08,2.245536587962031523e-07,4.596285378964002845e-07,7.059533534247498382e-07,8.774131778947854919e-07,9.279914299939881698e-07,1.027244041912458063e-06
7.534999999999989768e+02,4.842653335927406259e-07,8.233752141437090880e-13,1.231828649982632608e-06,2.785589661158155913e-07,3.121080109232003704e-13,4.000000000000000000e+00,7.628242997085562702e-07,2.057063674769250347e-07,7.475633163898919821e-07,4.842645102175265030e-07,1.299808219339467798e-08,5.728876106742077618e-08,1.041649150242470752e-07,2.424810051170833832e-07,4.753944700557682119e-07,7.071493737738313322e-07,8.834508374063185865e-07,9.334815079863073775e-07,1.009229475755394034e-06
7.559999999999989768e+02,4.596290642647211818e-07,3.938435316793237065e-12,1.139053253305107376e-06,2.744806022444547344e-07,2.865984777253418008e-13,4.000000000000000000e+00,7.341096665091758633e-07,1.851484620202664475e-07,6.794241890403861938e-07,4.596251258294043832e-07,1.052891720343999395e-08,4.910743993053469456e-08,8.922302130985358668e-08,2.181623581669533107e-07,4.454342284024531697e-07,6.847653842913432234e-07,8.500637012480191432e-07,8.999483365554172457e-07,9.968654051480367024e-07
7.584999999999989768e+02,4.712925202590350262e-07,1.138389051596017260e-11,1.214806975819084879e-06,2.694915767750808460e-07,2.947423496048322921e-13,4.000000000000000000e+00,7.407840970341159252e-07,2.018009434839541802e-07,7.435144555600499056e-07,4.712811363685190614e-07,1.274682361861745656e-08,5.680245647513560222e-08,1.033793402642449953e-07,2.382702916599059510e-07,4.628733632370046741e-07,6.866551452752967722e-07,8.571068322907573199e-07,9.056579192499353813e-07,9.792996193533426348e-07
7.609999999999989768e+02,4.476870292171442313e-07,9.516348797445936527e-12,1.099941997596358661e-06,2.658443751697475121e-07,2.710969079386655999e-13,4.000000000000000000e+00,7.135314043868917434e-07,1.818426540473967192e-07,6.522549683792144298e-07,4.476775128683468077e-07,1.062475630377486280e-08,4.871634539926785105e-08,8.852651214402221556e-08,2.141775781871167828e-07,4.343933154808901662e-07,6.651083189477524616e-07,8.261491112684240798e-07,8.736077955645402537e-07,9.667297128334043881e-07
7.634999999999989768e+02,4.607299753905161616e-07,7.543174865302220573e-12,1.205377230533974356e-06,2.614783282861747457e-07,2.806430263866782614e-13,4.000000000000000000e+00,7.222083036766909073e-07,1.992516471043414158e-07,7.446472551434581944e-07,4.607224322156508759e-07,1.262885612908645851e-08,5.673904530807685513e-08,1.033112565400044348e-07,2.353252966499210876e-07,4.543368166759092845e-07,6.686714201140717608e-07,8.349160495715736265e-07,8.830282631697705874e-07,9.515456581721296345e-07
7.659999999999989768e+02,4.367707846735747324e-07,2.157771998240630808e-12,1.066539137422015597e-06,2.574064735634869120e-07,2.570268109767603761e-13,4.000000000000000000e+00,6.941772582370615915e-07,1.793643111100878204e-07,6.297683527484409174e-07,4.367686269015764741e-07,1.072148260530895320e-08,4.915187496875409826e-08,8.861800576463223030e-08,2.111685956159793427e-07,4.243440365094788591e-07,6.467016281408929889e-07,8.035564118435232474e-07,8.490265091853435826e-07,9.384835084954073263e-07
7.684999999999989768e+02,4.483570334294538667e-07,2.163000864817977439e-12,1.176159457806496128e-06,2.535526822765075316e-07,2.653129921152719137e-13,4.000000000000000000e+00,7.019097157059613984e-07,1.948043511529463351e-07,7.278024243770422613e-07,4.483548704285890349e-07,1.245812555077423537e-08,5.591568345790584991e-08,1.016697355077888417e-07,2.302018446383039406e-07,4.424354934829193104e-07,6.497368439806306129e-07,8.108857347601858788e-07,8.575765463891764851e-07,9.244518253969099501e-07
7.709999999999989768e+02,4.245355829507325205e-07,2.482525169041259425e-12,1.035084953932020841e-06,2.495199254169312354e-07,2.424906543713893080e-13,4.000000000000000000e+00,6.740555083676637559e-07,1.750156575338012852e-07,6.105493709812883730e-07,4.245331004255634604e-07,1.048289292647953462e-08,4.838878063412301702e-08,8.694040520724407698e-08,2.062881466319428278e-07,4.123909273099211794e-07,6.279981367663579030e-07,7.796501830750089484e-07,8.240819860252770075e-07,9.114198061326285536e-07
7.734999999999989768e+02,4.344916197486868815e-07,1.610843760130596450e-12,1.161944925427781561e-06,2.463143650812929202e-07,2.494537340772379988e-13,4.000000000000000000e+00,6.808059848299798545e-07,1.881772546673939613e-07,7.274533056790946270e-07,4.344900089049267467e-07,1.177836388036303320e-08,5.333879756658232714e-08,9.768847683798705941e-08,2.226209081234805714e-07,4.286445738826503889e-07,6.298056081805214641e-07,7.867859446750366311e-07,8.327290829057107556e-07,8.973016369626937874e-07
7.759999999999989768e+02,4.106062936821655495e-07,5.975983553124766628e-12,1.006267884830649819e-06,2.412807104012100019e-07,2.268139096231173836e-13,4.000000000000000000e+00,6.518870040833754984e-07,1.693255832809555476e-07,5.956615911484842163e-07,4.106003176986124155e-07,1.011550018266551429e-08,4.579562665187180007e-08,8.334417286204488269e-08,1.996879546111629114e-07,3.994377087819859315e-07,6.064696267068017429e-07,7.549155504203890597e-07,7.971482730978955647e-07,8.798846945627660388e-07
7.784999999999989768e+02,4.260185628355894501e-07,1.300091510864664365e-12,1.193816051008447460e-06,2.383374728895043607e-07,2.382965668638562370e-13,4.000000000000000000e+00,6.643560357250937843e-07,1.876810899460850894e-07,7.677974881728580102e-07,4.260172627440786004e-07,1.139554138550599340e-08,5.398104468391251313e-08,9.957924894200881353e-08,2.234186885691171791e-07,4.225864513448024077e-07,6.127487527529901649e-07,7.666904521696209849e-07,8.120873207027983578e-07,8.742870664191548100e-07
7.809999999999989768e+02,4.018415968292971059e-07,1.545587417669232595e-12,9.858736031116273156e-07,2.328566841868730941e-07,2.156989043128246476e-13,4.000000000000000000e+00,6.346982810161702265e-07,1.689849126424240118e-07,5.840320062823301567e-07,4.018400512418794465e-07,1.056284312748795255e-08,4.712413512109532977e-08,8.540807738202893976e-08,1.994668328121738834e-07,3.919494044364683165e-07,5.897258858240162323e-07,7.350617213894645994e-07,7.751296622595848120e-07,8.515292709979213861e-07
7.834999999999989768e+02,4.144995902926963188e-07,5.808390253773457595e-12,1.158036319607278895e-06,2.306355369777495456e-07,2.250026612698279867e-13,4.000000000000000000e+00,6.451351272704458909e-07,1.838640533149467731e-07,7.435367293145826292e-07,4.144937819024425658e-07,1.146132080003064924e-08,5.360047671107319053e-08,9.838383980156248589e-08,2.188731383562747381e-07,4.114551622178294310e-07,5.950175258688325699e-07,7.438132224523398164e-07,7.877539199815709208e-07,8.480027571445073333e-07
7.859999999999989768e+02,3.911622631979438376e-07,5.491568256061014068e-12,9.569837304134460607e-07,2.261565758731939287e-07,2.041547129608251391e-13,4.000000000000000000e+00,6.173188390711377928e-07,1.650056873247499089e-07,5.658214672155022231e-07,3.911567716296877900e-07,1.024900347053162032e-08,4.643920068682246947e-08,8.383329607122260197e-08,1.948649862456622860e-07,3.814603983321541668e-07,5.737225110045783533e-07,7.143987943221398224e-07,7.534475470360873714e-07,8.292709257899067497e-07
7.884999999999989768e+02,4.031862730588920094e-07,4.405252128953880565e-12,1.132502646777313056e-06,2.236479605113607311e-07,2.125775810240105420e-13,4.000000000000000000e+00,6.268342335702527140e-07,1.795383125475312784e-07,7.293163737184210995e-07,4.031818678067630793e-07,1.145906860926183604e-08,5.276339074154391329e-08,9.645631041142718248e-08,2.137451165582921572e-07,4.003566910270813708e-07,5.782716541737243602e-07,7.222992377571829092e-07,7.647516383986450203e-07,8.235843591545457704e-07
7.909999999999989768e+02,3.796250509732336656e-07,2.671636896725488356e-12,9.611554160931232852e-07,2.207776047708555549e-07,1.928579300947863505e-13,4.000000000000000000e+00,6.004026557440892204e-07,1.588474462023781107e-07,5.815303651198896726e-07,3.796223793363369389e-07,9.478044027084804632e-09,4.295748605823220639e-08,7.946551836604142709e-08,1.873501718512587467e-07,3.701505404385904995e-07,5.579820309550758406e-07,6.950010617184310587e-07,7.331622347228826261e-07,8.060594624293757315e-07
7.934999999999989768e+02,3.882893496852272203e-07,2.970206672058637247e-12,1.134533422042060064e-06,2.162968287828047212e-07,1.975529372204746035e-13,4.000000000000000000e+00,6.045861784680319149e-07,1.719925209024224991e-07,7.462440723568328965e-07,3.882863794785551776e-07,1.016435555329308633e-08,4.928172757895538374e-08,9.173790563241336379e-08,2.057111252039609925e-07,3.861997366919486783e-07,5.565727114491216452e-07,6.973795582794425748e-07,7.387938756008391562e-07,7.972959955343915542e-07
7.959999999999989768e+02,3.668729704509775227e-07,4.951017980443224947e-12,9.766425883965890912e-07,2.113780571211182439e-07,1.792764594798225197e-13,4.000000000000000000e+00,5.782510275720957401e-07,1.554949133298592788e-07,6.097696179456115685e-07,3.668680194329970646e-07,9.359080579481927689e-09,4.242281945328516926e-08,7.837760486714910123e-08,1.841801126952466099e-07,3.588393872026977394e-07,5.361221642348525643e-07,6.693100346784749460e-07,7.060946991561413561e-07,7.731833114656954178e-07
7.984999999999989768e+02,3.732073500291485349e-07,8.519165356688241222e-12,1.160577594295027281e-06,2.117603852898715675e-07,1.841261868938941492e-13,4.000000000000000000e+00,5.849677353190201024e-07,1.614469647392769674e-07,7.873702442658786929e-07,3.731988308637918358e-07,8.328366961791830742e-09,4.356277407374759702e-08,8.389887391813542562e-08,1.945587606755430455e-07,3.697470185821318844e-07,5.372822891635523701e-07,6.762977916231516787e-07,7.187199652913758382e-07,7.800030199686072579e-07
8.009999999999989768e+02,3.461852766578392657e-07,3.657173719109612512e-12,9.516272327384883450e-07,2.016672368154076596e-07,1.605139201794263656e-13,4.000000000000000000e+00,5.478525134732469253e-07,1.445180398424316062e-07,6.054419560806490793e-07,3.461816194841201360e-07,7.899057465234032552e-09,3.780182499698331573e-08,7.184058919150340849e-08,1.718393738100511025e-07,3.383292190279993212e-07,5.061822857569356681e-07,6.360304615479283451e-07,6.721281291191824721e-07,7.347163224429079722e-07
8.034999999999989768e+02,3.596185799840408644e-07,2.315766976100500199e-12,1.122080859281485717e-06,2.009175434182685845e-07,1.696933823229698948e-13,4.000000000000000000e+00,5.605361234023094490e-07,1.587010365657722799e-07,7.624622792974449051e-07,3.596162642170647795e-07,8.590579615012235206e-09,4.419415756262354871e-08,8.429696693186455370e-08,1.914846979309172767e-07,3.578765025237982816e-07,5.146614377921495556e-07,6.467195576343714469e-07,6.865792216814797531e-07,7.452736942845709447e-07
8.059999999999989768e+02,3.379506709924916129e-07,2.931429297189512162e-13,9.163271662816905377e-07,1.955413693599149193e-07,1.524470831554260184e-13,4.000000000000000000e+00,5.334920403524065586e-07,1.424093016325766937e-07,5.783764952891988719e-07,3.379503778495618929e-07,8.182430401770088720e-09,3.812880222905849424e-08,7.172113821575641277e-08,1.695624400680967915e-07,3.303709258498124660e-07,4.931571676836383300e-07,6.188267812786523059e-07,6.532761848731281912e-07,7.159469717395846201e-07
8.084999999999989768e+02,3.530459405105314712e-07,3.404313797127866379e-12,1.109723577235557552e-06,1.958832025539585145e-07,1.630116651537609316e-13,4.000000000000000000e+00,5.489291430644900122e-07,1.571627379565729567e-07,7.566776367250260809e-07,3.530425361967343385e-07,8.607769347353880801e-09,4.407846044147580261e-08,8.420952348622892806e-08,1.898763656893962243e-07,3.520582312890013211e-07,5.039627197210537742e-07,6.321551944909009628e-07,6.711968984832357892e-07,7.292880489728385165e-07
8.109999999999989768e+02,3.297872071601246139e-07,4.620947446602244317e-12,9.036034829314497824e-07,1.897925923852305975e-07,1.447808301307812277e-13,4.000000000000000000e+00,5.195797995453552379e-07,1.399946147748940164e-07,5.738162757713251155e-07,3.297825862126779982e-07,8.005895326639782157e-09,3.797292823140043670e-08,7.136062316035331121e-08,1.670093587409887485e-07,3.226944339083677941e-07,4.798312477582370008e-07,6.022400629757156598e-07,6.362424778068388752e-07,6.968572031912502187e-07
8.134999999999989768e+02,3.438118378069083078e-07,3.126754286942068930e-12,1.079742055949425039e-06,1.894892317599918427e-07,1.541127487691556361e-13,4.000000000000000000e+00,5.333010695669000976e-07,1.543226060469164651e-07,7.359302181425167307e-07,3.438087110526213815e-07,8.668996773651520191e-09,4.398062742197985538e-08,8.379859965594531475e-08,1.868675438629116777e-07,3.430256334134898363e-07,4.895076913637602934e-07,6.136119345101797244e-07,6.517080581753463552e-07,7.084084063821127257e-07
8.159999999999989768e+02,3.225430217508704368e-07,3.147100983064554112e-12,8.787159787859383580e-07,1.840275336986638887e-07,1.379001340393952963e-13,4.000000000000000000e+00,5.065705554495343255e-07,1.385154880522065481e-07,5.561729570350679213e-07,3.225398746498873468e-07,8.068363715271800534e-09,3.835287856913291211e-08,7.180256271414419526e-08,1.653723955443193699e-07,3.159828432142853505e-07,4.677624346983990362e-07,5.864522544992388212e-07,6.191770078819542745e-07,6.788920259433263526e-07
8.184999999999989768e+02,3.368982659858574770e-07,1.510657732348660694e-12,1.057227828253196102e-06,1.843679770100136197e-07,1.474919925710424803e-13,4.000000000000000000e+00,5.212662429958710703e-07,1.525302889758438573e-07,7.203295622673386245e-07,3.368967553281251455e-07,8.882516608016300583e-09,4.404930959119397317e-08,8.379312129290747741e-08,1.847550332135877780e-07,3.365493263667583009e-07,4.784518932285273028e-07,5.988561757663247350e-07,6.360695618499944389e-07,6.918142548023496548e-07
8.209999999999989768e+02,3.149652591356745891e-07,1.943704429473181532e-12,8.539999350804853616e-07,1.787645483013238194e-07,1.311598781917790056e-13,4.000000000000000000e+00,4.937298074369984350e-07,1.362007108343507696e-07,5.390346759448107725e-07,3.149633154312451369e-07,8.142993952231954397e-09,3.827555398654424787e-08,7.123875670204872162e-08,1.627752828765433806e-07,3.086179328358507716e-07,4.560839822031775652e-07,5.709683432169714678e-07,6.029305199967621571e-07,6.617333310860615616e-07
8.234999999999989768e+02,3.313246282864623451e-07,2.215878593682661360e-12,1.051851979406801143e-06,1.797731446789628938e-07,1.420943928569257884e-13,4.000000000000000000e+00,5.110977729654252124e-07,1.515514836074994513e-07,7.205273511203387450e-07,3.313224124078686445e-07,8.896807049079525719e-09,4.423568770256577652e-08,8.417570481038886971e-08,1.840231598414952581e-07,3.315431483384898775e-07,4.691409762382821977e-07,5.859061274047174936e-07,6.228220963971320269e-07,6.790308142897487435e-07
8.259999999999989768e+02,3.091492040825234653e-07,4.654406744009785295e-13,8.502520092021873091e-07,1.738505872260684053e-07,1.257972570637066013e-13,4.000000000000000000e+00,4.829997913085918441e-07,1.352986168564550599e-07,5.411028051196638439e-07,3.091487386418490760e-07,8.168289778777613149e-09,3.841198005205489982e-08,7.170164054253045931e-08,1.616863317901320456e-07,3.040420309790024473e-07,4.456491191987501440e-07,5.576333381098875791e-07,5.891558827687521280e-07,6.451352707238889808e-07
8.284999999999989768e+02,3.256342590187481504e-07,1.865889266097313889e-13,1.046392033804881469e-06,1.751306423392741568e-07,1.367084125328559154e-13,4.000000000000000000e+00,5.007649013580222807e-07,1.505036166794739937e-07,7.207577747861332654e-07,3.256340724298215611e-07,9.048733980524934178e-09,4.448690040691031442e-08,8.466062716043655330e-08,1.834203644229129966e-07,3.263680027676832534e-07,4.593529037883428180e-07,5.726993697076362855e-07,6.100082891084417982e-07,6.667585111546527261e-07
8.309999999999989768e+02,3.039372746151744781e-07,3.453896290357201927e-13,8.434580469686568359e-07,1.689905107146749737e-07,1.209356596121066032e-13,4.000000000000000000e+00,4.729277853298494518e-07,1.349467639004995044e-07,5.395207723534823578e-07,3.039369292255454295e-07,8.260054165019559174e-09,3.896562296465601031e-08,7.275159831611207335e-08,1.617236448035079261e-07,2.997277647845304256e-07,4.360156770431959781e-07,5.449933017852851141e-07,5.760221430394675371e-07,6.298390466341803050e-07
8.334999999999989768e+02,3.190639704870885210e-07,3.902341657869360396e-12,1.027973092171123266e-06,1.704271821073243086e-07,1.308472416640287823e-13,4.000000000000000000e+00,4.894911525944128031e-07,1.486367883797642123e-07,7.089091216840347452e-07,3.190600681454306682e-07,9.107833942467121335e-09,4.423555662651422977e-08,8.411818924559522768e-08,1.813077237130127993e-07,3.202161034613365906e-07,4.491510530445787914e-07,5.589389804291302970e-07,5.951423347099153236e-07,6.508891485839643200e-07
8.359999999999989768e+02,2.971510768238422137e-07,4.069721222714160745e-12,8.307276559202937715e-07,1.643845145961111461e-07,1.153210310965680907e-13,4.000000000000000000e+00,4.615355914199533597e-07,1.327665622277310676e-07,5.335765790964515578e-07,2.971470071026195035e-07,8.149526008980955973e-09,3.875940899926444902e-08,7.206446253258525110e-08,1.592483852285310952e-07,2.934443943515051903e-07,4.256154921195320995e-07,5.312624505567143640e-07,5.615684616731331601e-07,6.143425256397848249e-07
8.384999999999989768e+02,3.103887155941376151e-07,6.010611828073328796e-12,1.017403024003184582e-06,1.664329394129971541e-07,1.240410780898288306e-13,4.000000000000000000e+00,4.768216550071347957e-07,1.439557761811404609e-07,7.070143084090470195e-07,3.103827049823095276e-07,8.533141624671076866e-09,4.248806553526510078e-08,8.106300936909121423e-08,1.760077641009795500e-07,3.113103503207151011e-07,4.373721693526510881e-07,5.443976150252594309e-07,5.805868196797937444e-07,6.362499598819754980e-07
8.409999999999989768e+02,2.885187764799860417e-07,5.911187849692398217e-12,8.330868870539739859e-07,1.595521603054818994e-07,1.086999762396543129e-13,4.000000000000000000e+00,4.480709367854679675e-07,1.289666161745041423e-07,5.445681105739879443e-07,2.885128652921363670e-07,7.692768826409799628e-09,3.694569423202962832e-08,6.948407390062751650e-08,1.550038111056556924e-07,2.857533037078216978e-07,4.125342738602230942e-07,5.155845777967504725e-07,5.454989428324818555e-07,5.955845528887334764e-07
8.434999999999989768e+02,3.069617859623623663e-07,2.157922110243460746e-12,1.051629126616167348e-06,1.630842969546080851e-07,1.208220259543819388e-13,4.000000000000000000e+00,4.700460829169704779e-07,1.438774890077542811e-07,7.446673406538049817e-07,3.069596280402521349e-07,8.732786832770853772e-09,4.274933132583161562e-08,8.193995816690576209e-08,1.775967866794819588e-07,3.074037599087087946e-07,4.309285626085169194e-07,5.343743378902591522e-07,5.733788097462975264e-07,6.334870902155259673e-07
8.459999999999989768e+02,2.848525561360719458e-07,8.368646763898732315e-14,8.438099177911902357e-07,1.548987974739972494e-07,1.051346161961444624e-13,4.000000000000000000e+00,4.397513536100691687e-07,1.299537586620746964e-07,5.589573616551182369e-07,2.848524724496043276e-07,7.829461234303780473e-09,3.813609495308076585e-08,7.187179334493851105e-08,1.569163382089022623e-07,2.835144126683876561e-07,4.044040586764464918e-07,5.048824848271943930e-07,5.346644264559017850e-07,5.819025193290777213e-07
8.484999999999989768e+02,3.002691449065282700e-07,2.077090271573257037e-12,1.022369172305956906e-06,1.582167190889784880e-07,1.151940895821784156e-13,4.000000000000000000e+00,4.584858639955067581e-07,1.420524258175497820e-07,7.221000273994285832e-07,3.002670678162567226e-07,8.683224024961117307e-09,4.283314237426744631e-08,8.139384281769114699e-08,1.752717889022179193e-07,3.013517274865609239e-07,4.205208223243205248e-07,5.204464734256522100e-07,5.577796669295132191e-07,6.158789649666522442e-07
8.509999999999989768e+02,2.878991969519617731e-07,1.288818800014962224e-12,8.949661808951096236e-07,1.527076995209358902e-07,1.062055890985609394e-13,4.000000000000000000e+00,4.406068964728976368e-07,1.351914974310258829e-07,6.070669839431478506e-07,2.878979081331617439e-07,8.425957184198726167e-09,4.098083680253263753e-08,7.693941147427515486e-08,1.643622528723063860e-07,2.888454845996510181e-07,4.045566706511637331e-07,5.033141658405445087e-07,5.332080800577274310e-07,5.794732146337580439e-07
8.534999999999989768e+02,3.019456836087423935e-07,4.118296800998331169e-12,1.060881489956739764e-06,1.571203620288354198e-07,1.158580040140230227e-13,4.000000000000000000e+00,4.590660456375778399e-07,1.448253215799069737e-07,7.589358063479973701e-07,3.019415653119414045e-07,9.067468500301472442e-09,4.456047393753048191e-08,8.451327368822063047e-08,1.799383307444981918e-07,3.021861758031974335e-07,4.205896978510245326e-07,5.188410441921814338e-07,5.587351912377223491e-07,6.202083507748658623e-07
8.559999999999989768e+02,2.812995659521336635e-07,4.581527904194666174e-12,8.661876701780641341e-07,1.485954272534497827e-07,1.012100468054940656e-13,4.000000000000000000e+00,4.298949932055834198e-07,1.327041386986838807e-07,5.848881042259305235e-07,2.812949844242294902e-07,8.454546470551679962e-09,4.018398895201843980e-08,7.582790920029798350e-08,1.613618306998586215e-07,2.822652035494853228e-07,3.949252804179853825e-07,4.906301257789410507e-07,5.194571760822826273e-07,5.650623025021839618e-07
8.584999999999989768e+02,2.955488905387389673e-07,8.294245644876011558e-12,1.037675155576087025e-06,1.531366781827023597e-07,1.107999889035121262e-13,4.000000000000000000e+00,4.486855687214413535e-07,1.424122123560366076e-07,7.421262650373480577e-07,2.955405962930941019e-07,8.854287603885097037e-09,4.404682530736609250e-08,8.308123581612599226e-08,1.768543496617824993e-07,2.962242904515403330e-07,4.114697133364061056e-07,5.063611438293789870e-07,5.449210029101860498e-07,6.050001236510492703e-07
8.609999999999989768e+02,2.753783620235606537e-07,1.928603338572264362e-12,8.455259517949938945e-07,1.445325513087547593e-07,9.672290065859707263e-14,4.000000000000000000e+00,4.199109133323154131e-07,1.308458107148058944e-07,5.701475897714332408e-07,2.753764334202220972e-07,8.481661558292510383e-09,4.005679244027844749e-08,7.540186602202284946e-08,1.593408298759340677e-07,2.764976658233524681e-07,3.857549784009525501e-07,4.786706355406776057e-07,5.067365284839678403e-07,5.518549942192779492e-07
8.634999999999989768e+02,2.906553284085873356e-07,2.302905561250598809e-12,1.022477421998513245e-06,1.493007402294007464e-07,1.067712309653507629e-13,4.000000000000000000e+00,4.399560686379880821e-07,1.413545881791865892e-07,7.318220935899259627e-07,2.906530255030260668e-07,8.972050514113865573e-09,4.429781757689105401e-08,8.312483666213113300e-08,1.757185132177380184e-07,2.915780767072161070e-07,4.037113496985602773e-07,4.956236389987223094e-07,5.329673675981877087e-07,5.921348417572296476e-07
8.659999999999989768e+02,2.693308363964376828e-07,1.052525258915208495e-12,8.186574038212199913e-07,1.408820500540735245e-07,9.238685146144320539e-14,4.000000000000000000e+00,4.102128864505112072e-07,1.284487863423641583e-07,5.493265674247822556e-07,2.693297838711787834e-07,8.388445344784407124e-09,3.934773887551366767e-08,7.415965339619673177e-08,1.565180966248732549e-07,2.703287758936004522e-07,3.769362028001536699e-07,4.671681589718302377e-07,4.944826772905437767e-07,5.390117396534277537e-07
8.684999999999989768e+02,2.841833166031532152e-07,3.181547844879430385e-12,9.932109510978434160e-07,1.454128332565390518e-07,1.019050495112620714e-13,4.000000000000000000e+00,4.295961498596922670e-07,1.387704833466141634e-07,7.090276344946902008e-07,2.841801350553083474e-07,8.840958980158003126e-09,4.368124954143917216e-08,8.186922200647894314e-08,1.722428702524910925e-07,2.855773952349359372e-07,3.943695096478483547e-07,4.834573479701346549e-07,5.193892262472760676e-07,5.771769766494474507e-07
8.709999999999989768e+02,2.627880521228076678e-07,5.041374421628186938e-12,7.919847474536689834e-07,1.371899819194384189e-07,8.787865147755534843e-14,4.000000000000000000e+00,3.999780340422461132e-07,1.255980702033692489e-07,5.291966953308613685e-07,2.627830107483860488e-07,8.156673159394600297e-09,3.846818817154142793e-08,7.252723453864846085e-08,1.530824133994169138e-07,2.636664667098853657e-07,3.675464550085218766e-07,4.552650376411748996e-07,4.817052720414400730e-07,5.258265064479870657e-07
8.734999999999989768e+02,2.791139570753215280e-07,7.004827293855350018e-12,9.890427617002255981e-07,1.426895716430035368e-07,9.826491488990824545e-14,4.000000000000000000e+00,4.218035287183250383e-07,1.364243854323179912e-07,7.099288046249041230e-07,2.791069522480276817e-07,8.719568643304032802e-09,4.280134403008873884e-08,8.031863085284838491e-08,1.693780974230507155e-07,2.804575307592506330e-07,3.873138839917956911e-07,4.742519254715551496e-07,5.096165403738659720e-07,5.670785601872949564e-07
8.759999999999989768e+02,2.565618491851666429e-07,1.090947900610307337e-12,7.873768900072255036e-07,1.337211301995382300e-07,8.370532311915403835e-14,4.000000000000000000e+00,3.902829793847048728e-07,1.228407189856284129e-07,5.308150408220588078e-07,2.565607582372660112e-07,7.888175331590372218e-09,3.760719880529576682e-08,7.110383222739650189e-08,1.500743177944753829e-07,2.576437545556432191e-07,3.584838208780549512e-07,4.439045073364723390e-07,4.700076178168879937e-07,5.132120305226809828e-07
8.784999999999989768e+02,2.721091089026133033e-07,2.873614558840637101e-12,9.674505905484660825e-07,1.386228409604871990e-07,9.325965918373076919e-14,4.000000000000000000e+00,4.107319498631005288e-07,1.334862679421261043e-07,6.953414816458528321e-07,2.721062352880544850e-07,8.545852771066504589e-09,4.210771896956250170e-08,7.900992370797160698e-08,1.659167745199034134e-07,2.732097666282275493e-07,3.770503826626837577e-07,4.614736894244109440e-07,4.962490012527670086e-07,5.525676216169640585e-07
8.809999999999989768e+02,2.514648103309833994e-07,7.481067282887628584e-12,7.692385731597641084e-07,1.301822271136842063e-07,8.018196309107635065e-14,4.000000000000000000e+00,3.816470374446676057e-07,1.212825832172991931e-07,5.177737628287807091e-07,2.514573292637005226e-07,7.787635742098949970e-09,3.745652458328051575e-08,7.066696628571358590e-08,1.482404028483786825e-07,2.527927337032917110e-07,3.505594617296499442e-07,4.334353001714826070e-07,4.587880963032379235e-07,5.012602345247283661e-07
8.834999999999989768e+02,2.673856370169824974e-07,3.167422334783640634e-12,9.514905739943929825e-07,1.356280665367004337e-07,8.989005131546119048e-14,4.000000000000000000e+00,4.030137035536829311e-07,1.317575704802820637e-07,6.841049369774104321e-07,2.673824695946477402e-07,8.554521903258758396e-09,4.183480673386719625e-08,7.836205746718694349e-08,1.637729209960681771e-07,2.685424496972538426e-07,3.701131533610312495e-07,4.522877626352797563e-07,4.863102573468697833e-07,5.418768095319735344e-07
8.859999999999989768e+02,2.463934128438353586e-07,4.987894094125295847e-13,7.537516407578719328e-07,1.269679218254849920e-07,7.683056706551519296e-14,4.000000000000000000e+00,3.733613346693203771e-07,1.194254910183503666e-07,5.073582279140366272e-07,2.463929140544259503e-07,7.692212448775942481e-09,3.716238267770195700e-08,6.982043344770120474e-08,1.461659031870748817e-07,2.477856913504775209e-07,3.431371738519515117e-07,4.235106772575503526e-07,4.481821379503723995e-07,4.901595552440736193e-07
8.884999999999989768e+02,2.640582348149841285e-07,1.000435450577040191e-12,9.514065099165467273e-07,1.334750575360471473e-07,8.754234235785638061e-14,4.000000000000000000e+00,3.975332923510312758e-07,1.305831772789369813e-07,6.873482751015625988e-07,2.640572343795335684e-07,8.474354128411949084e-09,4.168143077339481373e-08,7.797109926313633608e-08,1.625090821339134961e-07,2.648950629181865509e-07,3.651516677526780523e-07,4.454918544093242277e-07,4.796658616464527666e-07,5.353059035591708198e-07
8.909999999999989768e+02,2.426866092033730795e-07,4.462241113230773670e-14,7.522008144977399198e-07,1.243991978304527812e-07,7.437195070749084188e-14,4.000000000000000000e+00,3.670858070338258607e-07,1.182874113729202982e-07,5.095142052943668403e-07,2.426865645809619400e-07,7.569588665005517568e-09,3.686108092307816304e-08,6.932867625612873517e-08,1.450053666586644645e-07,2.446133805790002734e-07,3.372403881924079268e-07,4.158155422778403614e-07,4.400218638206599151e-07,4.810101963669212924e-07
8.934999999999989768e+02,2.606785057526988934e-07,4.398743242485241298e-13,9.502960280733361362e-07,1.312442237638133056e-07,8.517832963282577140e-14,4.000000000000000000e+00,3.919227295165121990e-07,1.294342819888855878e-07,6.896175223206372958e-07,2.606780658783746462e-07,8.424315744257806911e-09,4.161647848154050069e-08,7.777032978462343055e-08,1.616076348718920104e-07,2.607925276159600327e-07,3.596920049804034501e-07,4.387598020719086660e-07,4.730390908483110542e-07,5.290106504997455468e-07
8.959999999999989768e+02,2.402865323463696749e-07,2.465840785852336971e-12,7.544009985469669193e-07,1.218401435955795441e-07,7.258263821843438241e-14,4.000000000000000000e+00,3.621266759419492190e-07,1.184463887507901309e-07,5.141144662005972444e-07,2.402840665055838124e-07,7.694807076012127984e-09,3.745650383406241732e-08,7.020866157110340637e-08,1.454639455523322091e-07,2.426703382451949653e-07,3.327377802255439568e-07,4.090029385116921136e-07,4.330060639971550283e-07,4.735693766442865961e-07
8.984999999999989768e+02,2.566094353405181849e-07,1.709792081492345459e-12,9.369978558996162635e-07,1.286702869241092449e-07,8.240444504291216115e-14,4.000000000000000000e+00,3.852797222646274562e-07,1.279391484164089400e-07,6.803884205590980786e-07,2.566077255484367064e-07,8.447576826690777151e-09,4.131307346300554092e-08,7.700815738495634179e-08,1.597587871701332011e-07,2.568773375881018403e-07,3.537903252869721764e-07,4.307151913078162800e-07,4.643193178526290577e-07,5.196784693135472552e-07
9.009999999999989768e+02,2.352617861067946788e-07,2.497607308867057849e-12,7.420805149936527590e-07,1.191207879105439872e-07,6.953787011458800834e-14,4.000000000000000000e+00,3.543825740173386528e-07,1.161409981962506916e-07,5.068187288868580273e-07,2.352592884994858147e-07,7.565819713509133412e-09,3.682236477831738684e-08,6.867837017585247720e-08,1.425883141659653926e-07,2.377622991069823866e-07,3.256279621284551971e-07,3.999700333564493195e-07,4.233313118156546222e-07,4.633536912972105984e-07
9.034999999999989768e+02,2.500285311289645128e-07,3.874544245100323068e-12,9.309656683452342576e-07,1.262822095801273690e-07,7.846146283494678052e-14,4.000000000000000000e+00,3.763107407090918818e-07,1.237463215488371438e-07,6.809371372162697977e-07,2.500246565847194034e-07,8.069743117411853744e-09,3.939561029151472573e-08,7.400468862077305614e-08,1.546074532855582106e-07,2.498936867714148220e-07,3.454174533731919210e-07,4.209724154771553801e-07,4.541957683825555799e-07,5.093738979018175717e-07
9.059999999999989768e+02,2.291285607943116366e-07,1.925123965326395016e-12,7.487823058532125910e-07,1.163597329599272305e-07,6.603948482617814712e-14,4.000000000000000000e+00,3.454882937542388539e-07,1.127688278343844060e-07,5.196537450589009809e-07,2.291266356703463052e-07,7.350685871257573836e-09,3.513086650497827486e-08,6.616601866261779173e-08,1.387496997994246813e-07,2.318036673127022356e-07,3.173731033366828601e-07,3.896376961106482253e-07,4.129882976531134996e-07,4.522395673900406158e-07
9.084999999999989768e+02,2.488230596944937547e-07,1.750758507156679061e-12,9.651125947974279755e-07,1.261628161657783871e-07,7.782997121860958236e-14,4.000000000000000000e+00,3.749858758602721418e-07,1.226602435287153676e-07,7.162895351029342737e-07,2.488213089359866077e-07,7.942686385587246046e-09,3.890465648516005025e-08,7.359073588809684503e-08,1.546058013829927706e-07,2.464114961254005491e-07,3.435473027354355982e-07,4.196951316483222463e-07,4.543242799327747229e-07,5.118229846440279074e-07
9.109999999999989768e+02,2.275149781822682114e-07,4.700459617646215854e-12,7.598343586088036881e-07,1.141807180392133552e-07,6.480030166922832043e-14,4.000000000000000000e+00,3.416956962214815401e-07,1.133342601430548562e-07,5.323193804265354767e-07,2.275102777226505556e-07,7.387675172745894763e-09,3.575795934871798363e-08,6.723764184347856308e-08,1.400149988346973610e-07,2.306700919653056130e-07,3.139976878388933906e-07,3.840117927210189005e-07,4.077960214051073285e-07,4.477606743897703538e-07
9.134999999999989768e+02,2.443294780285476346e-07,1.516527975907517393e-13,9.405831216386971616e-07,1.227747351687843949e-07,7.477052942946770886e-14,4.000000000000000000e+00,3.671042131973320295e-07,1.215547428597632397e-07,6.962536436101494741e-07,2.443293263757500176e-07,8.019795483904532045e-09,3.892226251377754876e-08,7.333007431177456302e-08,1.530581275636309736e-07,2.427505470453661836e-07,3.367505556412100252e-07,4.099991328915017732e-07,4.433754132975916065e-07,4.992889112021176649e-07
9.159999999999989768e+02,2.234961890377335996e-07,4.815886306867693163e-12,7.393190192063848918e-07,1.116719691251555922e-07,6.242117520268004807e-14,4.000000000000000000e+00,3.351681581628891918e-07,1.118242199125780074e-07,5.158228301686512658e-07,2.234913731514267293e-07,7.332517012273382607e-09,3.542321059472445042e-08,6.653203974347026442e-08,1.381643478683692907e-07,2.265672399151595292e-07,3.080453452406235421e-07,3.762172332475666982e-07,3.992930482523841236e-07,4.380841933989878611e-07
9.184999999999989768e+02,2.401637258716278334e-07,3.977923071549954505e-13,9.300981196403094244e-07,1.200751197420328139e-07,7.209664960560593653e-14,4.000000000000000000e+00,3.602388456136606473e-07,1.200886061295950195e-07,6.899343937686816439e-07,2.401633280793206683e-07,7.942059155912297325e-09,3.868294097843593157e-08,7.253432411404801359e-08,1.510988927489680790e-07,2.390601062519184895e-07,3.306807867637856355e-07,4.017123551701444956e-07,4.341024834749070843e-07,4.890475043802601423e-07
9.209999999999989768e+02,2.185062034115371048e-07,5.908294858229871979e-12,7.555679474223803901e-07,1.108555409969095468e-07,6.003391189904149315e-14,4.000000000000000000e+00,3.293617444084466516e-07,1.076506624146275581e-07,5.370617440108433382e-07,2.185002951166788836e-07,6.921732422941212172e-09,3.306469996130645196e-08,6.275162618798974942e-08,1.330264670847286423e-07,2.211853198086511820e-07,3.027752022407779309e-07,3.701889249321753451e-07,3.932218752657402773e-07,4.326418777281642818e-07
9.234999999999989768e+02,2.319500791962888521e-07,4.238183254786300759e-12,9.338555132443725537e-07,1.181962672083785861e-07,6.777119682115908935e-14,4.000000000000000000e+00,3.501463464046674249e-07,1.137538119879102660e-07,7.019054340480837545e-07,2.319458410130340736e-07,7.024052412893437809e-09,3.533339137498394583e-08,6.780750128477711952e-08,1.439090603349218047e-07,2.292007289237418207e-07,3.205193444322596173e-07,3.917544348636399691e-07,4.244769863893155848e-07,4.798268809306711384e-07
9.259999999999989768e+02,2.129616742262623063e-07,3.150876440233423547e-12,7.470864106999386370e-07,1.065252925953921341e-07,5.670031265178658029e-14,4.000000000000000000e+00,3.194869668216544271e-07,1.064363816308701722e-07,5.341247364736763307e-07,2.129585233498220775e-07,6.958840046087838484e-09,3.319427208742626080e-08,6.280493069911478603e-08,1.321113231786672185e-07,2.160483454673131700e-07,2.936384516470642644e-07,3.577422971748072651e-07,3.809461355744596924e-07,4.214854113786618180e-07
9.284999999999989768e+02,2.307392701818436660e-07,2.568916490978288332e-12,9.307235828445093540e-07,1.167631763629467105e-07,6.687425015841445420e-14,4.000000000000000000e+00,3.475024465447903500e-07,1.139760938188969554e-07,6.999843126626656615e-07,2.307367012653526955e-07,7.162596378056185182e-09,3.584971059748940473e-08,6.856068222057517366e-08,1.444423907991954141e-07,2.280338926228961123e-07,3.182390643696550934e-07,3.881336978984306808e-07,4.204312456035496505e-07,4.759696177613621623e-07
9.309999999999989768e+02,2.103434130002004115e-07,2.458693486822050253e-12,7.304036574821198841e-07,1.044922430673844769e-07,5.516298025382621523e-14,4.000000000000000000e+00,3.148356560675848619e-07,1.058511699328159347e-07,5.200602444819194991e-07,2.103409543067135775e-07,6.966340515543366750e-09,3.330192216068447047e-08,6.271758803496835948e-08,1.313751437581960120e-07,2.136694302582402059e-07,2.895594069492265949e-07,3.519656784394259624e-07,3.744110993690770757e-07,4.135655896705386015e-07
9.334999999999989768e+02,2.270182724142682857e-07,4.243906443688492583e-12,9.090377792266233831e-07,1.140474417423888694e-07,6.454411497794252081e-14,4.000000000000000000e+00,3.410657141566571419e-07,1.129708306718794163e-07,6.820195068123551238e-07,2.270140285078245938e-07,7.152503274848088769e-09,3.584707999438322097e-08,6.817231490044250131e-08,1.429327732780341947e-07,2.248811463093045502e-07,3.126203876545814273e-07,3.802223859216001910e-07,4.115457922019819261e-07,4.660308914146784798e-07
9.359999999999989768e+02,2.071162057720547710e-07,2.576041417174776098e-12,7.198584878162728988e-07,1.020815381708546242e-07,5.331776312873977643e-14,4.000000000000000000e+00,3.091977439429094084e-07,1.050346676012001469e-07,5.127422820442181278e-07,2.071136297306375857e-07,7.003636228861949589e-09,3.343283007527752308e-08,6.272610588290787535e-08,1.303438258764200071e-07,2.104323022466214494e-07,2.843871811788857473e-07,3.451006969892667429e-07,3.667595492342027455e-07,4.047106288983522157e-07
9.384999999999989768e+02,2.248551710824756732e-07,4.484626768862696895e-12,9.131566066125614449e-07,1.130511491122708246e-07,6.334041027813431877e-14,4.000000000000000000e+00,3.379063201947465110e-07,1.118040219702048486e-07,6.883014355300857717e-07,2.248506864557068014e-07,7.000549875146408638e-09,3.530015355009868952e-08,6.744675490595993359e-08,1.415403773236133843e-07,2.227273662550171994e-07,3.097458422358724002e-07,3.764683139384719046e-07,4.073570285763227344e-07,4.620770631543991303e-07
9.409999999999989768e+02,2.031817474945432911e-07,2.387549783433818143e-12,7.127917404488628535e-07,1.003941387381753730e-07,5.136180560791633108e-14,4.000000000000000000e+00,3.035758862327186773e-07,1.027876087563679181e-07,5.096099929543196154e-07,2.031793599447598510e-07,6.831226762198767907e-09,3.253938803229740169e-08,6.107716520712180468e-08,1.276868222671652162e-07,2.065286372143714023e-07,2.791137227031487488e-07,3.385331184087653775e-07,3.604632404987765027e-07,3.991751308495182158e-07
9.434999999999989768e+02,2.202710145945659351e-07,3.301442572364822276e-12,8.947522553269732622e-07,1.105234937764310882e-07,6.073476254706827062e-14,4.000000000000000000e+00,3.307945083709969969e-07,1.097475208181348469e-07,6.744812407324073535e-07,2.202677131519935660e-07,6.994386381795855309e-09,3.468959533638510094e-08,6.645705108837439887e-08,1.391687548598033202e-07,2.180510725152441279e-07,3.030680164916572860e-07,3.685757689860404605e-07,3.989686907601478457e-07,4.526881680567176809e-07
9.459999999999989768e+02,2.004599804431849922e-07,1.041727060704265698e-11,7.055099334407418325e-07,9.828575245077710189e-08,4.984429289409756511e-14,4.000000000000000000e+00,2.987457328939620941e-07,1.021742279924078903e-07,5.050499529975568139e-07,2.004495631725779615e-07,6.767670003676905978e-09,3.269836532888516521e-08,6.111446857409599970e-08,1.269951354481157067e-07,2.039965131075122017e-07,2.747993869633144725e-07,3.324946261007182330e-07,3.539076048475999444e-07,3.917537911593042242e-07
9.484999999999989768e+02,2.178169494630161060e-07,1.523679070430842409e-12,8.840133893085490071e-07,1.088574405312096599e-07,5.929416583237995708e-14,4.000000000000000000e+00,3.266743899942257659e-07,1.089595089318064461e-07,6.661964398455329276e-07,2.178154257839456704e-07,6.963455982871455900e-09,3.463490718625558909e-08,6.618478078620428472e-08,1.381641283179177298e-07,2.157556233043384867e-07,2.993147629360037138e-07,3.636388197933292550e-07,3.934700819203726248e-07,4.469486239577242151e-07
9.509999999999989768e+02,1.977761472597244561e-07,2.242089021558999368e-12,6.978137898088831721e-07,9.649691969794954134e-08,4.842705993609273809e-14,4.000000000000000000e+00,2.942730669576739842e-07,1.012792275617749148e-07,5.000376425491587159e-07,1.977739051707029014e-07,6.748402691320368618e-09,3.260000454869037594e-08,6.079902224368433903e-08,1.258303811079940950e-07,2.014293472364869780e-07,2.707596116710981580e-07,3.269911370465941048e-07,3.480475829911070179e-07,3.853689185399523307e-07
9.534999999999989768e+02,2.164377602033578919e-07,4.760782320414795860e-13,8.860669602286692261e-07,1.081943219527025266e-07,5.855131534465130718e-14,4.000000000000000000e+00,3.246320821560604185e-07,1.082434382506553654e-07,6.696292000253113077e-07,2.164372841251258434e-07,6.989267254091362438e-09,3.443496084227695400e-08,6.591488031957414213e-08,1.374740702189616629e-07,2.140773209622040316e-07,2.972737884288179379e-07,3.614735147841507651e-07,3.910939935825683193e-07,4.448640118676766945e-07
9.559999999999989768e+02,1.958307295030126843e-07,1.296281102705439025e-12,7.005314991552366000e-07,9.523058206797743141e-08,4.741853837868788716e-14,4.000000000000000000e+00,2.910613115709901025e-07,1.006001474350352529e-07,5.047007696522238892e-07,1.958294332219099881e-07,6.765794161062743849e-09,3.247015165388562976e-08,6.048523913151690856e-08,1.250168008531669774e-07,1.996957644054074464e-07,2.679204777244712662e-07,3.226876022397448105e-07,3.439039099416984026e-07,3.818021266919888341e-07
9.584999999999989768e+02,2.150595448806725778e-07,3.367805000480854375e-12,8.889552834917558591e-07,1.074551380716837525e-07,5.779721454228663980e-14,4.000000000000000000e+00,3.225146829523563435e-07,1.076044068089888254e-07,6.738957386110832548e-07,2.150561770756720941e-07,7.037728622277631797e-09,3.434909271644056557e-08,6.591124416118675549e-08,1.370049113679765197e-07,2.125709265682024340e-07,2.950507263014236869e-07,3.592530601556952703e-07,3.886890583698647111e-07,4.427506946199361550e-07
9.609999999999989768e+02,1.953879812699290049e-07,1.557819864465692986e-12,7.089080195664294345e-07,9.425767416985822148e-08,4.706097236464924203e-14,4.000000000000000000e+00,2.896456554397871999e-07,1.011303071000707834e-07,5.135200382965003766e-07,1.953864234500645501e-07,6.854383871711506310e-09,3.303700944768045040e-08,6.133437501749560674e-08,1.256604474309466021e-07,1.994688393109108772e-07,2.668784084219229005e-07,3.199939278602542843e-07,3.418358104686580790e-07,3.808852019715226238e-07
9.634999999999989768e+02,2.127562146171469462e-07,1.043790483414520641e-12,8.780933924158557680e-07,1.059665152178193790e-07,5.649410920562583986e-14,4.000000000000000000e+00,3.187227298349663120e-07,1.067896993993275672e-07,6.653371777987088482e-07,2.127551708266635349e-07,7.025297493167236426e-09,3.415651147781969535e-08,6.552855790926551510e-08,1.358490960890268075e-07,2.104949232094308998e-07,2.916474508688949822e-07,3.546557702169426432e-07,3.835671144824036858e-07,4.372411313663634446e-07
9.659999999999989768e+02,1.919990591720035659e-07,2.482037109063604810e-13,7.004657203670936607e-07,9.254254950506510207e-08,4.542776219183194567e-14,4.000000000000000000e+00,2.845416086770686812e-07,9.945650966693846378e-08,5.084666611950900684e-07,1.919988109682926718e-07,6.797134961990696427e-09,3.235971196192788148e-08,6.021168105992291340e-08,1.234617063207471734e-07,1.962974318045986372e-07,2.621957400385864905e-07,3.141004886997301162e-07,3.351313101336953607e-07,3.730195771361565115e-07
9.684999999999989768e+02,2.090207609878850558e-07,7.138981957021147263e-12,8.866939762043227478e-07,1.049488368491967554e-07,5.470393687995387469e-14,4.000000000000000000e+00,3.139695978370818112e-07,1.040719241386883004e-07,6.776732152164376920e-07,2.090136220059280395e-07,6.743626160484513251e-09,3.261080070322592596e-08,6.353148017833890499e-08,1.325694786198113705e-07,2.066215443164621193e-07,2.872700662602996092e-07,3.492861144500698564e-07,3.777638787995161471e-07,4.327114446977969770e-07
9.709999999999989768e+02,1.880347859497670226e-07,8.954685320628304431e-13,7.046120832450437662e-07,9.127876475175448309e-08,4.368889362178082033e-14,4.000000000000000000e+00,2.793135507015215190e-07,9.675602119801253955e-08,5.165772972952767171e-07,1.880338904812349657e-07,6.458720860264739476e-09,3.098076980375129785e-08,5.794707154502843424e-08,1.202452671241342052e-07,1.919475763048310804e-07,2.575154531055316386e-07,3.080646498165412931e-07,3.299446001038645687e-07,3.691367227827104855e-07
9.734999999999989768e+02,2.084107697408796367e-07,6.857583643911174033e-12,9.078599988639245550e-07,1.064350435793587274e-07,5.476346744572595524e-14,4.000000000000000000e+00,3.148458133202383773e-07,1.019757261615209093e-07,6.994492291230448653e-07,2.084039121572357216e-07,6.258062546750609337e-09,3.156323866764680014e-08,6.246758718708216657e-08,1.312976669164268046e-07,2.048191832392567426e-07,2.874388735919140084e-07,3.520886174030490713e-07,3.816382973212695760e-07,4.373918863151611471e-07
9.759999999999989768e+02,1.877666525149241381e-07,3.017186198265851331e-14,7.209520506547713761e-07,9.053493115700460855e-08,4.345288955626383881e-14,4.000000000000000000e+00,2.783015836719287598e-07,9.723172135791952951e-08,5.331853981398472645e-07,1.877666223430621560e-07,6.648639386976203923e-09,3.146245793936499543e-08,5.871559764005811897e-08,1.211840760716519922e-07,1.911490393408879554e-07,2.569650784391414159e-07,3.061369287776754945e-07,3.287238903063238776e-07,3.697810251744634082e-07
9.784999999999989768e+02,2.056420519938177839e-07,5.176848411253192154e-14,8.877545631945890118e-07,1.038869222197443719e-07,5.308114615651926941e-14,4.000000000000000000e+00,3.095289742135621293e-07,1.017551297740734120e-07,6.821125112007712280e-07,2.056420002253336696e-07,6.497722316423072684e-09,3.180859628192959681e-08,6.263211197308772236e-08,1.305946973927646233e-07,2.026796354602851798e-07,2.827436517601087968e-07,3.451574222079849371e-07,3.739928176627462426e-07,4.286156513432888308e-07
9.809999999999989768e+02,2.937699199650524699e-07,9.364338402665952977e-13,2.189713492577455182e-06,1.763116798173870830e-07,1.173865743163021643e-13,4.000000000000000000e+00,4.700815997824395529e-07,1.174582401476653869e-07,1.895943572612402712e-06,2.937689835312121927e-07,6.121861120971892777e-09,3.125600317545268058e-08,6.270476648798031596e-08,1.593054435142540063e-07,2.888756108891540827e-07,4.050797041102456889e-07,5.079115367494165954e-07,5.845065057626479899e-07,7.881982468359478474e-07
9.834999999999989768e+02,3.271399779869804975e-07,2.164419953670944004e-13,2.140348420463858070e-06,2.098589271125274270e-07,1.510613344861431833e-13,4.000000000000000000e+00,5.369989050995078980e-07,1.172810508744530706e-07,1.813208442476877625e-06,3.271397615449851107e-07,5.850600320360704740e-09,2.895653833680848431e-08,5.752323193394320866e-08,1.505782483393401258e-07,3.079323312838071410e-07,4.906141465811822090e-07,6.101206549209622509e-07,6.652333144277984760e-07,8.122870555366615339e-07
9.859999999999989768e+02,2.897435504643140926e-07,1.110005010267067519e-12,1.651979663879026489e-06,1.667541467013758769e-07,1.117582704777705567e-13,4.000000000000000000e+00,4.564976971656899695e-07,1.229894037629382157e-07,1.362236113414712290e-06,2.897424404593038367e-07,6.942822299261237682e-09,3.507048043329687506e-08,7.184049717809851368e-08,1.579462950533502263e-07,2.757389323628390003e-07,4.183492589216044498e-07,5.150700646410478617e-07,5.595462530785218247e-07,6.657832177342463213e-07
9.884999999999989768e+02,2.969895473341069702e-07,2.201591994727787516e-12,1.730654474037626718e-06,1.738206619194668040e-07,1.184164137358393526e-13,4.000000000000000000e+00,4.708102092535738007e-07,1.231688854146401663e-07,1.433664926703519695e-06,2.969873457421122650e-07,7.060845465797778928e-09,3.461106813171593927e-08,7.065547745560833142e-08,1.581700508907629180e-07,2.823856814683682239e-07,4.307986343639694628e-07,5.310767905510439185e-07,5.777497097943405084e-07,6.925614653967036683e-07
9.909999999999989768e+02,2.679129631928660368e-07,2.496154075461587331e-12,1.329469294012899186e-06,1.395432515037640622e-07,9.124967488702473482e-14,4.000000000000000000e+00,4.074562146966300726e-07,1.283697116891019746e-07,1.061556330820033255e-06,2.679104670387905834e-07,7.854278460365172590e-09,3.959727654748760279e-08,7.912059886470771423e-08,1.664830027352458567e-07,2.613595741293102159e-07,3.722130178357001308e-07,4.529517024153271698e-07,4.915083356857308027e-07,5.782569212856387193e-07
9.934999999999989768e+02,2.792979052832522547e-07,9.240530962590208082e-13,1.474765813009148401e-06,1.516567449297655310e-07,1.010070881783045113e-13,4.000000000000000000e+00,4.309546502130177857e-07,1.276411603534867237e-07,1.195467907725896199e-06,2.792969812301559778e-07,7.374385728973041633e-09,3.812030371989054953e-08,7.700664440353289014e-08,1.653851282490694916e-07,2.695840595324049043e-07,3.938094458181070391e-07,4.816933698732135306e-07,5.234127745826724860e-07,6.205589488235906635e-07
9.959999999999989768e+02,2.521563970192095515e-07,5.705639800680178941e-13,1.182199953516098048e-06,1.223077499863373640e-07,7.854203426442965793e-14,4.000000000000000000e+00,3.744641470055469420e-07,1.298486470328721875e-07,9.300435564968884964e-07,2.521558264552294953e-07,8.744401138272005046e-09,4.191475627135254024e-08,8.138838143861202313e-08,1.657517331762633461e-07,2.532678846203648043e-07,3.414331400641096101e-07,4.092099376224986272e-07,4.433658313804387041e-07,5.183858807970815171e-07


==> figures/data/3d/gr1_p140_higher_order_subset0_history_size.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,0.000000000000000000e+00,1.000000000000000000e+02,4.000000000000000000e+00,1.000000000000000000e+01,1.000000000000000000e+01,-0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01
-1.960000000000003695e+02,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,0.000000000000000000e+00,1.600000000000000000e+03,4.000000000000000000e+00,4.000000000000000000e+01,4.000000000000000000e+01,-0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01
-1.930000000000003979e+02,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,0.000000000000000000e+00,4.900000000000000000e+03,4.000000000000000000e+00,7.000000000000000000e+01,7.000000000000000000e+01,-0.000000000000000000e+00,0.000000000000000000e+00,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01
-1.900000000000003979e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,0.000000000000000000e+00,1.000000000000000000e+04,4.000000000000000000e+00,1.000000000000000000e+02,1.000000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
-1.870000000000003979e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,0.000000000000000000e+00,1.690000000000000000e+04,4.000000000000000000e+00,1.300000000000000000e+02,1.300000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02
-1.840000000000003979e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,0.000000000000000000e+00,2.560000000000000000e+04,4.000000000000000000e+00,1.600000000000000000e+02,1.600000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02
-1.810000000000003979e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,0.000000000000000000e+00,3.610000000000000000e+04,4.000000000000000000e+00,1.900000000000000000e+02,1.900000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02
-1.780000000000003979e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,0.000000000000000000e+00,4.840000000000000000e+04,4.000000000000000000e+00,2.200000000000000000e+02,2.200000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02
-1.750000000000003979e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,0.000000000000000000e+00,6.250000000000000000e+04,4.000000000000000000e+00,2.500000000000000000e+02,2.500000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02
-1.720000000000003979e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,0.000000000000000000e+00,7.840000000000000000e+04,4.000000000000000000e+00,2.800000000000000000e+02,2.800000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02
-1.690000000000003979e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,0.000000000000000000e+00,9.610000000000000000e+04,4.000000000000000000e+00,3.100000000000000000e+02,3.100000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02
-1.660000000000003979e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,0.000000000000000000e+00,1.156000000000000000e+05,4.000000000000000000e+00,3.400000000000000000e+02,3.400000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02
-1.630000000000003979e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,0.000000000000000000e+00,1.369000000000000000e+05,4.000000000000000000e+00,3.700000000000000000e+02,3.700000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02
-1.600000000000003979e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,0.000000000000000000e+00,1.600000000000000000e+05,4.000000000000000000e+00,4.000000000000000000e+02,4.000000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02
-1.569999999999999716e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,0.000000000000000000e+00,1.849000000000000000e+05,4.000000000000000000e+00,4.300000000000000000e+02,4.300000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02
-1.539999999999999716e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,0.000000000000000000e+00,2.116000000000000000e+05,4.000000000000000000e+00,4.600000000000000000e+02,4.600000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02
-1.509999999999999716e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,0.000000000000000000e+00,2.401000000000000000e+05,4.000000000000000000e+00,4.900000000000000000e+02,4.900000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02
-1.479999999999999716e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,0.000000000000000000e+00,2.704000000000000000e+05,4.000000000000000000e+00,5.200000000000000000e+02,5.200000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02
-1.449999999999999716e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,0.000000000000000000e+00,3.025000000000000000e+05,4.000000000000000000e+00,5.500000000000000000e+02,5.500000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02
-1.419999999999999716e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,0.000000000000000000e+00,3.364000000000000000e+05,4.000000000000000000e+00,5.800000000000000000e+02,5.800000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02
-1.389999999999999716e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,0.000000000000000000e+00,3.721000000000000000e+05,4.000000000000000000e+00,6.100000000000000000e+02,6.100000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02
-1.359999999999999716e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,0.000000000000000000e+00,4.096000000000000000e+05,4.000000000000000000e+00,6.400000000000000000e+02,6.400000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02
-1.329999999999999716e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,0.000000000000000000e+00,4.489000000000000000e+05,4.000000000000000000e+00,6.700000000000000000e+02,6.700000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02
-1.299999999999999716e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,0.000000000000000000e+00,4.900000000000000000e+05,4.000000000000000000e+00,7.000000000000000000e+02,7.000000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02
-1.269999999999999716e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,0.000000000000000000e+00,5.329000000000000000e+05,4.000000000000000000e+00,7.300000000000000000e+02,7.300000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02
-1.239999999999999716e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,0.000000000000000000e+00,5.776000000000000000e+05,4.000000000000000000e+00,7.600000000000000000e+02,7.600000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02
-1.209999999999999716e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,0.000000000000000000e+00,6.241000000000000000e+05,4.000000000000000000e+00,7.900000000000000000e+02,7.900000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02
-1.179999999999999716e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,0.000000000000000000e+00,6.724000000000000000e+05,4.000000000000000000e+00,8.200000000000000000e+02,8.200000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02
-1.149999999999999716e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,0.000000000000000000e+00,7.225000000000000000e+05,4.000000000000000000e+00,8.500000000000000000e+02,8.500000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02
-1.119999999999999716e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,0.000000000000000000e+00,7.744000000000000000e+05,4.000000000000000000e+00,8.800000000000000000e+02,8.800000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02
-1.089999999999999716e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,0.000000000000000000e+00,8.281000000000000000e+05,4.000000000000000000e+00,9.100000000000000000e+02,9.100000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02
-1.059999999999999716e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,0.000000000000000000e+00,8.836000000000000000e+05,4.000000000000000000e+00,9.400000000000000000e+02,9.400000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02
-1.029999999999999716e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,0.000000000000000000e+00,9.409000000000000000e+05,4.000000000000000000e+00,9.700000000000000000e+02,9.700000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02
-9.999999999999997158e+01,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,0.000000000000000000e+00,1.000000000000000000e+06,4.000000000000000000e+00,1.000000000000000000e+03,1.000000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03
-9.699999999999997158e+01,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,0.000000000000000000e+00,1.060900000000000000e+06,4.000000000000000000e+00,1.030000000000000000e+03,1.030000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03
-9.399999999999997158e+01,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,0.000000000000000000e+00,1.123600000000000000e+06,4.000000000000000000e+00,1.060000000000000000e+03,1.060000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03
-9.099999999999997158e+01,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,0.000000000000000000e+00,1.188100000000000000e+06,4.000000000000000000e+00,1.090000000000000000e+03,1.090000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03
-8.799999999999997158e+01,1.113100427223639599e+03,9.860000000000000000e+02,1.120000000000000000e+03,2.961314990905200872e+01,1.239869499732985161e+06,4.000000000000000000e+00,1.142713577132691626e+03,1.083487277314587573e+03,6.899572776360400894e+00,1.271004272236395991e+02,9.860000000000000000e+02,9.860000000000000000e+02,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03
-8.499999999999997158e+01,1.142796861092980407e+03,1.010000000000000000e+03,1.150000000000000000e+03,3.091622845471081860e+01,1.306940478905832861e+06,4.000000000000000000e+00,1.173713089547691197e+03,1.111880632638269617e+03,7.203138907019592807e+00,1.327968610929804072e+02,1.010000000000000000e+03,1.012000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03
-8.199999999999997158e+01,1.172585667240253997e+03,1.036000000000000000e+03,1.180000000000000000e+03,3.182251764210641554e+01,1.375969819646353833e+06,4.000000000000000000e+00,1.204408184882360501e+03,1.140763149598147493e+03,7.414332759746002921e+00,1.365856672402539971e+02,1.036000000000000000e+03,1.036000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03
-7.899999999999997158e+01,1.202379576336557193e+03,1.062000000000000000e+03,1.210000000000000000e+03,3.270706109357983138e+01,1.446786397436658153e+06,4.000000000000000000e+00,1.235086637430136989e+03,1.169672515242977397e+03,7.620423663442807083e+00,1.403795763365571929e+02,1.062000000000000000e+03,1.062000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03
-7.599999999999997158e+01,1.086008448050792140e+03,1.086000000000000000e+03,1.088000000000000000e+03,1.297101847277268294e-01,1.179414366062422050e+06,4.000000000000000000e+00,1.086138158235519768e+03,1.085878737866064512e+03,1.991551949207860162e+00,8.448050792139838450e-03,1.086000000000000000e+03,1.086000000000000000e+03,1.086000000000000000e+03,1.086000000000000000e+03,1.086000000000000000e+03,1.086000000000000000e+03,1.086000000000000000e+03,1.086000000000000000e+03,1.086000000000000000e+03
-7.299999999999997158e+01,1.112000140924464404e+03,1.112000000000000000e+03,1.114000000000000000e+03,1.678776546385429141e-02,1.236544313697858015e+06,4.000000000000000000e+00,1.112016928689928363e+03,1.111983353159000444e+03,1.999859075535596276e+00,1.409244644037244143e-04,1.112000000000000000e+03,1.112000000000000000e+03,1.112000000000000000e+03,1.112000000000000000e+03,1.112000000000000000e+03,1.112000000000000000e+03,1.112000000000000000e+03,1.112000000000000000e+03,1.112000000000000000e+03
-6.999999999999997158e+01,1.132327938645938502e+03,1.132000000000000000e+03,1.134000000000000000e+03,7.404954668172522014e-01,1.282167108971696347e+06,4.000000000000000000e+00,1.133068434112755767e+03,1.131587443179121237e+03,1.672061354061497696e+00,3.279386459385023045e-01,1.132000000000000000e+03,1.132000000000000000e+03,1.132000000000000000e+03,1.132000000000000000e+03,1.132000000000000000e+03,1.132000000000000000e+03,1.134000000000000000e+03,1.134000000000000000e+03,1.134000000000000000e+03
-6.699999999999997158e+01,1.160002054530350733e+03,1.160000000000000000e+03,1.162000000000000000e+03,6.406902220571923656e-02,1.345604770619474351e+06,4.000000000000000000e+00,1.160066123552556519e+03,1.159937985508144948e+03,1.997945469649266670e+00,2.054530350733330124e-03,1.160000000000000000e+03,1.160000000000000000e+03,1.160000000000000000e+03,1.160000000000000000e+03,1.160000000000000000e+03,1.160000000000000000e+03,1.160000000000000000e+03,1.160000000000000000e+03,1.160000000000000000e+03
-6.399999999999997158e+01,1.186000000000000000e+03,1.186000000000000000e+03,1.186000000000000000e+03,0.000000000000000000e+00,1.406596000000000000e+06,4.000000000000000000e+00,1.186000000000000000e+03,1.186000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.186000000000000000e+03,1.186000000000000000e+03,1.186000000000000000e+03,1.186000000000000000e+03,1.186000000000000000e+03,1.186000000000000000e+03,1.186000000000000000e+03,1.186000000000000000e+03,1.186000000000000000e+03
-6.099999999999997158e+01,1.208020463715658934e+03,1.208000000000000000e+03,1.210000000000000000e+03,2.012676517955545585e-01,1.459313481264463393e+06,4.000000000000000000e+00,1.208221731367454595e+03,1.207819196063863274e+03,1.979536284341065766e+00,2.046371565893423394e-02,1.208000000000000000e+03,1.208000000000000000e+03,1.208000000000000000e+03,1.208000000000000000e+03,1.208000000000000000e+03,1.208000000000000000e+03,1.208000000000000000e+03,1.208000000000000000e+03,1.210000000000000000e+03
-5.799999999999997158e+01,1.236000378270930923e+03,1.236000000000000000e+03,1.238000000000000000e+03,2.750270483217599760e-02,1.527696935842283303e+06,4.000000000000000000e+00,1.236027880975763082e+03,1.235972875566098764e+03,1.999621729069076537e+00,3.782709309234633110e-04,1.236000000000000000e+03,1.236000000000000000e+03,1.236000000000000000e+03,1.236000000000000000e+03,1.236000000000000000e+03,1.236000000000000000e+03,1.236000000000000000e+03,1.236000000000000000e+03,1.236000000000000000e+03
-5.499999999999997158e+01,1.257911914792618518e+03,1.256000000000000000e+03,1.258000000000000000e+03,4.103795937951992823e-01,1.582342553788642865e+06,4.000000000000000000e+00,1.258322294386413660e+03,1.257501535198823376e+03,8.808520738148217788e-02,1.911914792618517822e+00,1.256000000000000000e+03,1.258000000000000000e+03,1.258000000000000000e+03,1.258000000000000000e+03,1.258000000000000000e+03,1.258000000000000000e+03,1.258000000000000000e+03,1.258000000000000000e+03,1.258000000000000000e+03
-5.199999999999997158e+01,1.280105945528986013e+03,1.280000000000000000e+03,1.284000000000000000e+03,4.499078050559190967e-01,1.638671434195692185e+06,4.000000000000000000e+00,1.280555853334042013e+03,1.279656037723930012e+03,3.894054471013987495e+00,1.059455289860125049e-01,1.280000000000000000e+03,1.280000000000000000e+03,1.280000000000000000e+03,1.280000000000000000e+03,1.280000000000000000e+03,1.280000000000000000e+03,1.280000000000000000e+03,1.282000000000000000e+03,1.282000000000000000e+03
-4.899999999999997158e+01,1.308000000000000000e+03,1.308000000000000000e+03,1.308000000000000000e+03,0.000000000000000000e+00,1.710864000000000000e+06,4.000000000000000000e+00,1.308000000000000000e+03,1.308000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.308000000000000000e+03,1.308000000000000000e+03,1.308000000000000000e+03,1.308000000000000000e+03,1.308000000000000000e+03,1.308000000000000000e+03,1.308000000000000000e+03,1.308000000000000000e+03,1.308000000000000000e+03
-4.599999999999997158e+01,1.330036284341066903e+03,1.330000000000000000e+03,1.332000000000000000e+03,2.669309437421739095e-01,1.768996588915920118e+06,4.000000000000000000e+00,1.330303215284809085e+03,1.329769353397324721e+03,1.963715658933097075e+00,3.628434106690292538e-02,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.332000000000000000e+03
-4.299999999999997158e+01,1.330582010621254312e+03,5.320000000000000000e+02,1.358000000000000000e+03,1.163729399808979110e+02,1.783991148148697568e+06,4.000000000000000000e+00,1.446954950602152167e+03,1.214209070640356458e+03,2.741798937874568765e+01,7.985820106212543124e+02,6.620000000000000000e+02,1.208000000000000000e+03,1.356000000000000000e+03,1.356000000000000000e+03,1.356000000000000000e+03,1.356000000000000000e+03,1.356000000000000000e+03,1.356000000000000000e+03,1.356000000000000000e+03
-3.999999999999997158e+01,1.336763076306888934e+03,4.500000000000000000e+02,1.384000000000000000e+03,1.961871099174095150e+02,1.825424904275203124e+06,4.000000000000000000e+00,1.532950186224298477e+03,1.140575966389479390e+03,4.723692369311106631e+01,8.867630763068889337e+02,4.620000000000000000e+02,6.360000000000000000e+02,1.382000000000000000e+03,1.382000000000000000e+03,1.382000000000000000e+03,1.382000000000000000e+03,1.384000000000000000e+03,1.384000000000000000e+03,1.384000000000000000e+03
-3.699999999999997158e+01,1.355477444668604903e+03,4.360000000000000000e+02,1.406000000000000000e+03,2.082909878080146200e+02,1.880704238607369596e+06,4.000000000000000000e+00,1.563768432476619637e+03,1.147186456860590170e+03,5.052255533139509680e+01,9.194774446686049032e+02,4.520000000000000000e+02,4.900000000000000000e+02,1.404000000000000000e+03,1.404000000000000000e+03,1.404000000000000000e+03,1.404000000000000000e+03,1.404000000000000000e+03,1.404000000000000000e+03,1.404000000000000000e+03
-3.399999999999997158e+01,1.380846703850946369e+03,4.540000000000000000e+02,1.432000000000000000e+03,2.109830820529492144e+02,1.951251480448584771e+06,4.000000000000000000e+00,1.591829785903895527e+03,1.169863621797997212e+03,5.115329614905363087e+01,9.268467038509463691e+02,4.660000000000000000e+02,5.020000000000000000e+02,1.430000000000000000e+03,1.430000000000000000e+03,1.430000000000000000e+03,1.430000000000000000e+03,1.430000000000000000e+03,1.430000000000000000e+03,1.430000000000000000e+03
-3.099999999999997158e+01,1.403533903459324847e+03,4.560000000000000000e+02,1.456000000000000000e+03,2.167208149855021020e+02,2.016875329807749251e+06,4.000000000000000000e+00,1.620254718444826949e+03,1.186813088473822745e+03,5.246609654067515294e+01,9.475339034593248471e+02,4.640000000000000000e+02,5.000000000000000000e+02,1.454000000000000000e+03,1.454000000000000000e+03,1.454000000000000000e+03,1.454000000000000000e+03,1.454000000000000000e+03,1.454000000000000000e+03,1.456000000000000000e+03
-2.799999999999997158e+01,1.428100293716252281e+03,4.560000000000000000e+02,1.482000000000000000e+03,2.227909721501660840e+02,2.089106266184062231e+06,4.000000000000000000e+00,1.650891265866418280e+03,1.205309321566086282e+03,5.389970628374771877e+01,9.721002937162522812e+02,4.640000000000000000e+02,5.000000000000000000e+02,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03
-2.499999999999997158e+01,1.451730545006823604e+03,4.660000000000000000e+02,1.506000000000000000e+03,2.254913338418163562e+02,2.158367916943571065e+06,4.000000000000000000e+00,1.677221878848640017e+03,1.226239211165007191e+03,5.426945499317639587e+01,9.857305450068236041e+02,4.740000000000000000e+02,5.100000000000000000e+02,1.504000000000000000e+03,1.504000000000000000e+03,1.504000000000000000e+03,1.504000000000000000e+03,1.506000000000000000e+03,1.506000000000000000e+03,1.506000000000000000e+03
-2.199999999999997158e+01,1.476511956328250108e+03,4.820000000000000000e+02,1.532000000000000000e+03,2.295886423341252680e+02,2.232798501869103406e+06,4.000000000000000000e+00,1.706100598662375432e+03,1.246923313994124783e+03,5.548804367174989238e+01,9.945119563282501076e+02,4.820000000000000000e+02,5.160000000000000000e+02,1.530000000000000000e+03,1.530000000000000000e+03,1.530000000000000000e+03,1.530000000000000000e+03,1.530000000000000000e+03,1.530000000000000000e+03,1.530000000000000000e+03
-1.899999999999997158e+01,5.860177638996024143e+02,4.660000000000000000e+02,1.554000000000000000e+03,2.116335297879634254e+02,3.882055705364029855e+05,4.000000000000000000e+00,7.976512936875658397e+02,3.743842341116389889e+02,9.679822361003975857e+02,1.200177638996024143e+02,4.660000000000000000e+02,4.660000000000000000e+02,4.680000000000000000e+02,4.720000000000000000e+02,4.780000000000000000e+02,5.200000000000000000e+02,1.014000000000000000e+03,1.014000000000000000e+03,1.284000000000000000e+03
-1.599999999999997158e+01,4.910278882098142503e+02,4.760000000000000000e+02,5.780000000000000000e+02,1.230065973442794203e+01,2.412596932296920568e+05,4.000000000000000000e+00,5.033285479442421888e+02,4.787272284753863119e+02,8.697211179018574967e+01,1.502788820981425033e+01,4.800000000000000000e+02,4.800000000000000000e+02,4.800000000000000000e+02,4.820000000000000000e+02,4.860000000000000000e+02,4.960000000000000000e+02,5.100000000000000000e+02,5.180000000000000000e+02,5.320000000000000000e+02
-1.299999999999997158e+01,4.896430679997626498e+02,4.740000000000000000e+02,5.800000000000000000e+02,1.240086702640308580e+01,2.399041155432267115e+05,4.000000000000000000e+00,5.020439350261657410e+02,4.772422009733595587e+02,9.035693200023735017e+01,1.564306799976264983e+01,4.740000000000000000e+02,4.780000000000000000e+02,4.800000000000000000e+02,4.820000000000000000e+02,4.840000000000000000e+02,4.940000000000000000e+02,5.080000000000000000e+02,5.180000000000000000e+02,5.300000000000000000e+02
-9.999999999999971578e+00,4.850835978757491489e+02,4.640000000000000000e+02,5.780000000000000000e+02,1.239633264867879880e+01,2.354597659912181844e+05,4.000000000000000000e+00,4.974799305244279708e+02,4.726872652270703270e+02,9.291640212425085110e+01,2.108359787574914890e+01,4.720000000000000000e+02,4.720000000000000000e+02,4.740000000000000000e+02,4.780000000000000000e+02,4.800000000000000000e+02,4.900000000000000000e+02,5.040000000000000000e+02,5.120000000000000000e+02,5.260000000000000000e+02
-6.999999999999971578e+00,5.066842401946241239e+02,4.840000000000000000e+02,5.880000000000000000e+02,1.045693341703022661e+01,2.568382667180917342e+05,4.000000000000000000e+00,5.171411736116543807e+02,4.962273067775939239e+02,8.131575980537587611e+01,2.268424019462412389e+01,4.960000000000000000e+02,5.000000000000000000e+02,5.000000000000000000e+02,5.000000000000000000e+02,5.020000000000000000e+02,5.100000000000000000e+02,5.220000000000000000e+02,5.300000000000000000e+02,5.420000000000000000e+02
-3.999999999999971578e+00,5.179027547024268188e+02,4.960000000000000000e+02,5.920000000000000000e+02,8.081729895460675550e+00,2.682885776864653453e+05,4.000000000000000000e+00,5.259844845978874446e+02,5.098210248069661361e+02,7.409724529757318123e+01,2.190275470242681877e+01,5.060000000000000000e+02,5.100000000000000000e+02,5.140000000000000000e+02,5.140000000000000000e+02,5.140000000000000000e+02,5.180000000000000000e+02,5.300000000000000000e+02,5.360000000000000000e+02,5.460000000000000000e+02
-1.000000000000000000e+00,5.174127455052513369e+02,4.860000000000000000e+02,5.960000000000000000e+02,1.098270715897557004e+01,2.678365690678217798e+05,4.000000000000000000e+00,5.283954526642269229e+02,5.064300383462757509e+02,7.858725449474866309e+01,3.141274550525133691e+01,4.900000000000000000e+02,4.980000000000000000e+02,5.060000000000000000e+02,5.140000000000000000e+02,5.180000000000000000e+02,5.240000000000000000e+02,5.300000000000000000e+02,5.360000000000000000e+02,5.460000000000000000e+02
2.000000000000000000e+00,5.260748753931051169e+02,4.870000000000000000e+02,6.350000000000000000e+02,2.487731782295909611e+01,2.773736554619355593e+05,4.000000000000000000e+00,5.509521932160641882e+02,5.011975575701460457e+02,1.089251246068948831e+02,3.907487539310511693e+01,4.930000000000000000e+02,4.970000000000000000e+02,5.010000000000000000e+02,5.090000000000000000e+02,5.190000000000000000e+02,5.330000000000000000e+02,5.690000000000000000e+02,5.790000000000000000e+02,6.010000000000000000e+02
5.000000000000000000e+00,5.327287055717082467e+02,4.990000000000000000e+02,6.470000000000000000e+02,2.551540961010569220e+01,2.844509098676793510e+05,4.000000000000000000e+00,5.582441151818139815e+02,5.072132959616025687e+02,1.142712944282917533e+02,3.372870557170824668e+01,5.090000000000000000e+02,5.110000000000000000e+02,5.110000000000000000e+02,5.150000000000000000e+02,5.230000000000000000e+02,5.370000000000000000e+02,5.770000000000000000e+02,5.910000000000000000e+02,6.130000000000000000e+02
8.000000000000000000e+00,5.393209814276390262e+02,5.170000000000000000e+02,6.510000000000000000e+02,2.486951606339114917e+01,2.914856138372989953e+05,4.000000000000000000e+00,5.641904974910302144e+02,5.144514653642478379e+02,1.116790185723609738e+02,2.232098142763902615e+01,5.190000000000000000e+02,5.190000000000000000e+02,5.190000000000000000e+02,5.230000000000000000e+02,5.290000000000000000e+02,5.430000000000000000e+02,5.830000000000000000e+02,5.970000000000000000e+02,6.190000000000000000e+02
1.100000000000000000e+01,5.526529401293538513e+02,5.230000000000000000e+02,6.590000000000000000e+02,2.239612327067185049e+01,3.059268585711742635e+05,4.000000000000000000e+00,5.750490634000257160e+02,5.302568168586819866e+02,1.063470598706461487e+02,2.965294012935385126e+01,5.290000000000000000e+02,5.290000000000000000e+02,5.290000000000000000e+02,5.390000000000000000e+02,5.470000000000000000e+02,5.570000000000000000e+02,5.890000000000000000e+02,6.050000000000000000e+02,6.250000000000000000e+02
1.400000000000000000e+01,5.660577196938230600e+02,5.370000000000000000e+02,6.630000000000000000e+02,2.093035450488647342e+01,3.208594217646709876e+05,4.000000000000000000e+00,5.869880741987095689e+02,5.451273651889365510e+02,9.694228030617694003e+01,2.905771969382305997e+01,5.450000000000000000e+02,5.470000000000000000e+02,5.470000000000000000e+02,5.510000000000000000e+02,5.610000000000000000e+02,5.690000000000000000e+02,6.010000000000000000e+02,6.150000000000000000e+02,6.350000000000000000e+02
1.700000000000000000e+01,5.800454370141814024e+02,5.530000000000000000e+02,6.790000000000000000e+02,1.877916127716261130e+01,3.368053658992464188e+05,4.000000000000000000e+00,5.988245982913440457e+02,5.612662757370187592e+02,9.895456298581859755e+01,2.704543701418140245e+01,5.610000000000000000e+02,5.610000000000000000e+02,5.610000000000000000e+02,5.670000000000000000e+02,5.770000000000000000e+02,5.830000000000000000e+02,6.090000000000000000e+02,6.250000000000000000e+02,6.430000000000000000e+02
2.000000000000000000e+01,5.901361330326944881e+02,5.530000000000000000e+02,6.830000000000000000e+02,2.186362387212054514e+01,3.487386735596036306e+05,4.000000000000000000e+00,6.119997569048150581e+02,5.682725091605739181e+02,9.286386696730551193e+01,3.713613303269448807e+01,5.610000000000000000e+02,5.610000000000000000e+02,5.610000000000000000e+02,5.730000000000000000e+02,5.910000000000000000e+02,5.990000000000000000e+02,6.190000000000000000e+02,6.350000000000000000e+02,6.550000000000000000e+02
2.300000000000000000e+01,6.028580593959532052e+02,5.710000000000000000e+02,6.970000000000000000e+02,1.984752552056044905e+01,3.638317640479439870e+05,4.000000000000000000e+00,6.227055849165136578e+02,5.830105338753927526e+02,9.414194060404679476e+01,3.185805939595320524e+01,5.790000000000000000e+02,5.810000000000000000e+02,5.830000000000000000e+02,5.870000000000000000e+02,6.010000000000000000e+02,6.130000000000000000e+02,6.290000000000000000e+02,6.470000000000000000e+02,6.670000000000000000e+02
2.600000000000000000e+01,6.184085548567020396e+02,5.950000000000000000e+02,6.990000000000000000e+02,1.572422047012811852e+01,3.826763918293478782e+05,4.000000000000000000e+00,6.341327753268301421e+02,6.026843343865739371e+02,8.059144514329796039e+01,2.340855485670203961e+01,6.030000000000000000e+02,6.050000000000000000e+02,6.050000000000000000e+02,6.070000000000000000e+02,6.130000000000000000e+02,6.250000000000000000e+02,6.410000000000000000e+02,6.550000000000000000e+02,6.730000000000000000e+02
2.900000000000000000e+01,6.355584688186079347e+02,6.050000000000000000e+02,7.090000000000000000e+02,1.580068459319004326e+01,4.041842289206669666e+05,4.000000000000000000e+00,6.513591534117979336e+02,6.197577842254179359e+02,7.344153118139206526e+01,3.055846881860793474e+01,6.130000000000000000e+02,6.170000000000000000e+02,6.170000000000000000e+02,6.230000000000000000e+02,6.350000000000000000e+02,6.410000000000000000e+02,6.570000000000000000e+02,6.690000000000000000e+02,6.850000000000000000e+02
3.200000000000000000e+01,6.548521776538301538e+02,6.130000000000000000e+02,7.250000000000000000e+02,1.483973750268264347e+01,4.290515923871120904e+05,4.000000000000000000e+00,6.696919151565127777e+02,6.400124401511475298e+02,7.014782234616984624e+01,4.185217765383015376e+01,6.330000000000000000e+02,6.370000000000000000e+02,6.370000000000000000e+02,6.410000000000000000e+02,6.530000000000000000e+02,6.610000000000000000e+02,6.730000000000000000e+02,6.850000000000000000e+02,7.030000000000000000e+02
3.500000000000000000e+01,6.711159808342728184e+02,6.210000000000000000e+02,7.410000000000000000e+02,1.587343702991178418e+01,4.506486257342906320e+05,4.000000000000000000e+00,6.869894178641845883e+02,6.552425438043610484e+02,6.988401916572718164e+01,5.011598083427281836e+01,6.430000000000000000e+02,6.470000000000000000e+02,6.490000000000000000e+02,6.570000000000000000e+02,6.730000000000000000e+02,6.810000000000000000e+02,6.870000000000000000e+02,6.990000000000000000e+02,7.170000000000000000e+02
3.800000000000000000e+01,6.897356627900077228e+02,6.370000000000000000e+02,7.570000000000000000e+02,1.531210132054086692e+01,4.759697449712217203e+05,4.000000000000000000e+00,7.050477641105485418e+02,6.744235614694669039e+02,6.726433720999227717e+01,5.273566279000772283e+01,6.650000000000000000e+02,6.690000000000000000e+02,6.690000000000000000e+02,6.750000000000000000e+02,6.930000000000000000e+02,6.990000000000000000e+02,7.070000000000000000e+02,7.130000000000000000e+02,7.290000000000000000e+02
4.100000000000000000e+01,7.068433068296445754e+02,6.510000000000000000e+02,7.710000000000000000e+02,1.617535636314622494e+01,4.998891025633418467e+05,4.000000000000000000e+00,7.230186631927907683e+02,6.906679504664983824e+02,6.415669317035542463e+01,5.584330682964457537e+01,6.810000000000000000e+02,6.830000000000000000e+02,6.850000000000000000e+02,6.910000000000000000e+02,7.090000000000000000e+02,7.170000000000000000e+02,7.270000000000000000e+02,7.330000000000000000e+02,7.450000000000000000e+02
4.400000000000000000e+01,7.228041446626713196e+02,6.530000000000000000e+02,7.850000000000000000e+02,1.547605598774495306e+01,5.226853398504717043e+05,4.000000000000000000e+00,7.382802006504163046e+02,7.073280886749263345e+02,6.219585533732868043e+01,6.980414466267131957e+01,6.950000000000000000e+02,6.990000000000000000e+02,7.010000000000000000e+02,7.090000000000000000e+02,7.230000000000000000e+02,7.330000000000000000e+02,7.430000000000000000e+02,7.490000000000000000e+02,7.590000000000000000e+02
4.700000000000000000e+01,7.412144573666409997e+02,6.570000000000000000e+02,8.030000000000000000e+02,1.594231333975941745e+01,5.496530291639470961e+05,4.000000000000000000e+00,7.571567707064003798e+02,7.252721440268816195e+02,6.178554263335900032e+01,8.421445736664099968e+01,7.130000000000000000e+02,7.170000000000000000e+02,7.190000000000000000e+02,7.270000000000000000e+02,7.430000000000000000e+02,7.510000000000000000e+02,7.610000000000000000e+02,7.670000000000000000e+02,7.750000000000000000e+02
5.000000000000000000e+01,7.590254850768409369e+02,6.690000000000000000e+02,8.130000000000000000e+02,1.692088871952110551e+01,5.764060034711920889e+05,4.000000000000000000e+00,7.759463737963620815e+02,7.421045963573197923e+02,5.397451492315906307e+01,9.002548507684093693e+01,7.290000000000000000e+02,7.330000000000000000e+02,7.350000000000000000e+02,7.430000000000000000e+02,7.630000000000000000e+02,7.710000000000000000e+02,7.790000000000000000e+02,7.850000000000000000e+02,7.930000000000000000e+02
5.300000000000000000e+01,7.759972853497893084e+02,6.670000000000000000e+02,8.310000000000000000e+02,1.861943693512169418e+01,6.025184703020233428e+05,4.000000000000000000e+00,7.946167222849110203e+02,7.573778484146675964e+02,5.500271465021069162e+01,1.089972853497893084e+02,7.370000000000000000e+02,7.450000000000000000e+02,7.490000000000000000e+02,7.590000000000000000e+02,7.790000000000000000e+02,7.890000000000000000e+02,7.970000000000000000e+02,8.030000000000000000e+02,8.150000000000000000e+02
5.600000000000000000e+01,7.967208731383136637e+02,6.890000000000000000e+02,8.510000000000000000e+02,1.786146093591094441e+01,6.350831814810419455e+05,4.000000000000000000e+00,8.145823340742246046e+02,7.788594122024027229e+02,5.427912686168633627e+01,1.077208731383136637e+02,7.470000000000000000e+02,7.730000000000000000e+02,7.730000000000000000e+02,7.790000000000000000e+02,7.990000000000000000e+02,8.090000000000000000e+02,8.190000000000000000e+02,8.250000000000000000e+02,8.330000000000000000e+02
5.900000000000000000e+01,8.158414599774521321e+02,7.070000000000000000e+02,8.730000000000000000e+02,1.715647374956310500e+01,6.658916324096600292e+05,4.000000000000000000e+00,8.329979337270152655e+02,7.986849862278889987e+02,5.715854002254786792e+01,1.088414599774521321e+02,7.670000000000000000e+02,7.950000000000000000e+02,7.990000000000000000e+02,8.010000000000000000e+02,8.150000000000000000e+02,8.290000000000000000e+02,8.390000000000000000e+02,8.450000000000000000e+02,8.530000000000000000e+02
6.200000000000000000e+01,8.347277042663026805e+02,7.170000000000000000e+02,8.850000000000000000e+02,1.619976945523549006e+01,6.970327728000949137e+05,4.000000000000000000e+00,8.509274737215381492e+02,8.185279348110672117e+02,5.027229573369731952e+01,1.177277042663026805e+02,7.810000000000000000e+02,8.150000000000000000e+02,8.190000000000000000e+02,8.250000000000000000e+02,8.350000000000000000e+02,8.450000000000000000e+02,8.550000000000000000e+02,8.610000000000000000e+02,8.710000000000000000e+02
6.500000000000000000e+01,8.577966385806681728e+02,7.370000000000000000e+02,9.050000000000000000e+02,1.477174184253759925e+01,7.360332775173559785e+05,4.000000000000000000e+00,8.725683804232057810e+02,8.430248967381305647e+02,4.720336141933182716e+01,1.207966385806681728e+02,8.070000000000000000e+02,8.430000000000000000e+02,8.470000000000000000e+02,8.510000000000000000e+02,8.570000000000000000e+02,8.650000000000000000e+02,8.750000000000000000e+02,8.810000000000000000e+02,8.890000000000000000e+02
6.800000000000000000e+01,8.799341882750845798e+02,7.430000000000000000e+02,9.230000000000000000e+02,1.723639312277673952e+01,7.745812689432149054e+05,4.000000000000000000e+00,8.971705813978612696e+02,8.626977951523078900e+02,4.306581172491542020e+01,1.369341882750845798e+02,8.190000000000000000e+02,8.310000000000000000e+02,8.670000000000000000e+02,8.730000000000000000e+02,8.830000000000000000e+02,8.890000000000000000e+02,8.970000000000000000e+02,9.010000000000000000e+02,9.110000000000000000e+02
7.100000000000000000e+01,9.008272488577700869e+02,7.550000000000000000e+02,9.450000000000000000e+02,2.057008562533356155e+01,8.119128607072924497e+05,4.000000000000000000e+00,9.213973344831036911e+02,8.802571632324364828e+02,4.417275114222991306e+01,1.458272488577700869e+02,8.330000000000000000e+02,8.410000000000000000e+02,8.850000000000000000e+02,8.950000000000000000e+02,9.050000000000000000e+02,9.110000000000000000e+02,9.190000000000000000e+02,9.250000000000000000e+02,9.330000000000000000e+02
7.400000000000000000e+01,9.235603898415712365e+02,7.090000000000000000e+02,9.670000000000000000e+02,2.373597771069890072e+01,8.535271903221978573e+05,4.000000000000000000e+00,9.472963675522701124e+02,8.998244121308723606e+02,4.343961015842876350e+01,2.145603898415712365e+02,8.550000000000000000e+02,8.610000000000000000e+02,8.770000000000000000e+02,9.190000000000000000e+02,9.310000000000000000e+02,9.370000000000000000e+02,9.410000000000000000e+02,9.470000000000000000e+02,9.550000000000000000e+02
7.700000000000000000e+01,9.438740209458256913e+02,7.150000000000000000e+02,9.890000000000000000e+02,2.613516383620096306e+01,8.915812142051859992e+05,4.000000000000000000e+00,9.700091847820266366e+02,9.177388571096247460e+02,4.512597905417430866e+01,2.288740209458256913e+02,8.730000000000000000e+02,8.790000000000000000e+02,8.850000000000000000e+02,9.450000000000000000e+02,9.510000000000000000e+02,9.590000000000000000e+02,9.650000000000000000e+02,9.670000000000000000e+02,9.750000000000000000e+02
8.000000000000000000e+01,9.640260042722363778e+02,7.210000000000000000e+02,1.009000000000000000e+03,3.075421723318291711e+01,9.302919587907197420e+05,4.000000000000000000e+00,9.947802215054192629e+02,9.332717870390534927e+02,4.497399572776362220e+01,2.430260042722363778e+02,8.910000000000000000e+02,8.970000000000000000e+02,9.030000000000000000e+02,9.650000000000000000e+02,9.750000000000000000e+02,9.830000000000000000e+02,9.890000000000000000e+02,9.910000000000000000e+02,9.970000000000000000e+02
8.300000000000000000e+01,9.851391295318341008e+02,7.350000000000000000e+02,1.033000000000000000e+03,3.492491057268539123e+01,9.717188539132499136e+05,4.000000000000000000e+00,1.020064040104519449e+03,9.502142189591487522e+02,4.786087046816589918e+01,2.501391295318341008e+02,9.110000000000000000e+02,9.170000000000000000e+02,9.210000000000000000e+02,9.890000000000000000e+02,1.001000000000000000e+03,1.005000000000000000e+03,1.011000000000000000e+03,1.015000000000000000e+03,1.019000000000000000e+03
8.600000000000000000e+01,1.004146947131074626e+03,7.330000000000000000e+02,1.059000000000000000e+03,4.378842157427744297e+01,1.010228517296623788e+06,4.000000000000000000e+00,1.047935368705352175e+03,9.603585255567971899e+02,5.485305286892537424e+01,2.711469471310746258e+02,9.150000000000000000e+02,9.250000000000000000e+02,9.290000000000000000e+02,9.550000000000000000e+02,1.027000000000000000e+03,1.033000000000000000e+03,1.037000000000000000e+03,1.041000000000000000e+03,1.045000000000000000e+03
8.900000000000000000e+01,1.024006163591051973e+03,7.430000000000000000e+02,1.083000000000000000e+03,5.048615863615241750e+01,1.051137475286299130e+06,4.000000000000000000e+00,1.074492322227204340e+03,9.735200049548996049e+02,5.899383640894802738e+01,2.810061635910519726e+02,9.270000000000000000e+02,9.390000000000000000e+02,9.450000000000000000e+02,9.610000000000000000e+02,1.053000000000000000e+03,1.059000000000000000e+03,1.063000000000000000e+03,1.067000000000000000e+03,1.073000000000000000e+03
9.200000000000000000e+01,1.043335837833026744e+03,7.570000000000000000e+02,1.107000000000000000e+03,5.528107835018502669e+01,1.091605668130303267e+06,4.000000000000000000e+00,1.098616916183211742e+03,9.880547594828417459e+02,6.366416216697325581e+01,2.863358378330267442e+02,9.510000000000000000e+02,9.590000000000000000e+02,9.630000000000000000e+02,9.750000000000000000e+02,1.077000000000000000e+03,1.085000000000000000e+03,1.089000000000000000e+03,1.093000000000000000e+03,1.101000000000000000e+03
9.500000000000000000e+01,1.060551452263691999e+03,7.730000000000000000e+02,1.131000000000000000e+03,5.814430106726160119e+01,1.128150142645226326e+06,4.000000000000000000e+00,1.118695753330953494e+03,1.002407151196430391e+03,7.044854773630800082e+01,2.875514522636919992e+02,8.930000000000000000e+02,9.810000000000000000e+02,9.830000000000000000e+02,9.930000000000000000e+02,1.095000000000000000e+03,1.107000000000000000e+03,1.113000000000000000e+03,1.117000000000000000e+03,1.125000000000000000e+03
9.800000000000000000e+01,1.077636756067169017e+03,7.890000000000000000e+02,1.155000000000000000e+03,6.001135165834674723e+01,1.164902340354833053e+06,4.000000000000000000e+00,1.137648107725515729e+03,1.017625404408822305e+03,7.736324393283098289e+01,2.886367560671690171e+02,9.070000000000000000e+02,1.001000000000000000e+03,1.007000000000000000e+03,1.019000000000000000e+03,1.113000000000000000e+03,1.129000000000000000e+03,1.139000000000000000e+03,1.143000000000000000e+03,1.149000000000000000e+03
1.010000000000000000e+02,1.090370594256215554e+03,7.930000000000000000e+02,1.185000000000000000e+03,6.412947406961954755e+01,1.193020622263098601e+06,4.000000000000000000e+00,1.154500068325835173e+03,1.026241120186595936e+03,9.462940574378444580e+01,2.973705942562155542e+02,9.170000000000000000e+02,1.021000000000000000e+03,1.025000000000000000e+03,1.035000000000000000e+03,1.061000000000000000e+03,1.151000000000000000e+03,1.161000000000000000e+03,1.165000000000000000e+03,1.173000000000000000e+03
1.040000000000000000e+02,1.100528867263988559e+03,6.910000000000000000e+02,1.207000000000000000e+03,6.537012014831266526e+01,1.215437040289562661e+06,4.000000000000000000e+00,1.165898987412301267e+03,1.035158747115675851e+03,1.064711327360114410e+02,4.095288672639885590e+02,9.310000000000000000e+02,1.043000000000000000e+03,1.045000000000000000e+03,1.055000000000000000e+03,1.071000000000000000e+03,1.175000000000000000e+03,1.183000000000000000e+03,1.191000000000000000e+03,1.197000000000000000e+03
1.070000000000000000e+02,1.110540445321307743e+03,5.890000000000000000e+02,1.229000000000000000e+03,6.334028119238781329e+01,1.237312071915979264e+06,4.000000000000000000e+00,1.173880726513695663e+03,1.047200164128919823e+03,1.184595546786922569e+02,5.215404453213077431e+02,9.490000000000000000e+02,1.067000000000000000e+03,1.069000000000000000e+03,1.077000000000000000e+03,1.091000000000000000e+03,1.185000000000000000e+03,1.209000000000000000e+03,1.213000000000000000e+03,1.221000000000000000e+03
1.100000000000000000e+02,1.117132869518780126e+03,5.890000000000000000e+02,1.255000000000000000e+03,6.004310812803843334e+01,1.251591022992938990e+06,4.000000000000000000e+00,1.177175977646818637e+03,1.057089761390741614e+03,1.378671304812198741e+02,5.281328695187801259e+02,9.630000000000000000e+02,9.810000000000000000e+02,1.089000000000000000e+03,1.095000000000000000e+03,1.109000000000000000e+03,1.123000000000000000e+03,1.225000000000000000e+03,1.233000000000000000e+03,1.247000000000000000e+03
1.130000000000000000e+02,1.128329177297810475e+03,5.850000000000000000e+02,1.285000000000000000e+03,5.403159374071640997e+01,1.276046145463715773e+06,4.000000000000000000e+00,1.182360771038526991e+03,1.074297583557093958e+03,1.566708227021895254e+02,5.433291772978104746e+02,9.830000000000000000e+02,9.930000000000000000e+02,1.115000000000000000e+03,1.121000000000000000e+03,1.131000000000000000e+03,1.143000000000000000e+03,1.151000000000000000e+03,1.245000000000000000e+03,1.257000000000000000e+03
1.160000000000000000e+02,1.137440759805375819e+03,5.810000000000000000e+02,1.303000000000000000e+03,5.556432983986271523e+01,1.296858876817183802e+06,4.000000000000000000e+00,1.193005089645238513e+03,1.081876429965513125e+03,1.655592401946241807e+02,5.564407598053758193e+02,8.730000000000000000e+02,1.001000000000000000e+03,1.129000000000000000e+03,1.139000000000000000e+03,1.147000000000000000e+03,1.157000000000000000e+03,1.165000000000000000e+03,1.171000000000000000e+03,1.277000000000000000e+03
1.190000000000000000e+02,1.151724003144840708e+03,5.770000000000000000e+02,1.321000000000000000e+03,6.187761934187911095e+01,1.330297019195395522e+06,4.000000000000000000e+00,1.213601622486719862e+03,1.089846383802961554e+03,1.692759968551592920e+02,5.747240031448407080e+02,8.730000000000000000e+02,1.009000000000000000e+03,1.037000000000000000e+03,1.157000000000000000e+03,1.169000000000000000e+03,1.179000000000000000e+03,1.187000000000000000e+03,1.189000000000000000e+03,1.195000000000000000e+03
1.220000000000000000e+02,1.166485002670147651e+03,5.730000000000000000e+02,1.347000000000000000e+03,7.386804067432572651e+01,1.366143748887438327e+06,4.000000000000000000e+00,1.240353043344473463e+03,1.092616961995821839e+03,1.805149973298523491e+02,5.934850026701476509e+02,8.710000000000000000e+02,1.017000000000000000e+03,1.033000000000000000e+03,1.173000000000000000e+03,1.191000000000000000e+03,1.201000000000000000e+03,1.209000000000000000e+03,1.213000000000000000e+03,1.219000000000000000e+03
1.250000000000000000e+02,1.180128404438378993e+03,5.770000000000000000e+02,1.247000000000000000e+03,8.540128300670639305e+01,1.399996430101465667e+06,4.000000000000000000e+00,1.265529687445085301e+03,1.094727121431672686e+03,6.687159556162100671e+01,6.031284044383789933e+02,8.830000000000000000e+02,1.035000000000000000e+03,1.041000000000000000e+03,1.189000000000000000e+03,1.213000000000000000e+03,1.221000000000000000e+03,1.229000000000000000e+03,1.233000000000000000e+03,1.239000000000000000e+03
1.280000000000000000e+02,1.191879316738859643e+03,5.750000000000000000e+02,1.269000000000000000e+03,9.911919455906667054e+01,1.430400920399928698e+06,4.000000000000000000e+00,1.290998511297926370e+03,1.092760122179792916e+03,7.712068326114035699e+01,6.168793167388596430e+02,8.910000000000000000e+02,9.110000000000000000e+02,1.053000000000000000e+03,1.209000000000000000e+03,1.229000000000000000e+03,1.241000000000000000e+03,1.253000000000000000e+03,1.257000000000000000e+03,1.263000000000000000e+03
1.310000000000000000e+02,1.200536655194920741e+03,5.850000000000000000e+02,1.293000000000000000e+03,1.123466336234772029e+02,1.453910026553135831e+06,4.000000000000000000e+00,1.312883288818397887e+03,1.088190021571443594e+03,9.246334480507925946e+01,6.155366551949207405e+02,7.530000000000000000e+02,9.150000000000000000e+02,1.073000000000000000e+03,1.235000000000000000e+03,1.243000000000000000e+03,1.257000000000000000e+03,1.267000000000000000e+03,1.275000000000000000e+03,1.283000000000000000e+03
1.340000000000000000e+02,1.207960637571945654e+03,5.810000000000000000e+02,1.317000000000000000e+03,1.298110388082322970e+02,1.476019807719693752e+06,4.000000000000000000e+00,1.337771676380177951e+03,1.078149598763713357e+03,1.090393624280543463e+02,6.269606375719456537e+02,7.530000000000000000e+02,9.250000000000000000e+02,1.087000000000000000e+03,1.255000000000000000e+03,1.263000000000000000e+03,1.275000000000000000e+03,1.285000000000000000e+03,1.291000000000000000e+03,1.303000000000000000e+03
1.370000000000000000e+02,1.212743658399098194e+03,5.770000000000000000e+02,1.339000000000000000e+03,1.510408537898695158e+02,1.493560520500801038e+06,4.000000000000000000e+00,1.363784512188967710e+03,1.061702804609228679e+03,1.262563416009018056e+02,6.357436583990981944e+02,5.930000000000000000e+02,9.310000000000000000e+02,9.370000000000000000e+02,1.127000000000000000e+03,1.285000000000000000e+03,1.293000000000000000e+03,1.303000000000000000e+03,1.309000000000000000e+03,1.319000000000000000e+03
1.400000000000000000e+02,1.218889886073696061e+03,5.850000000000000000e+02,1.357000000000000000e+03,1.717671226996594669e+02,1.515196498813267564e+06,4.000000000000000000e+00,1.390657008773355528e+03,1.047122763374036595e+03,1.381101139263039386e+02,6.338898860736960614e+02,6.030000000000000000e+02,7.810000000000000000e+02,9.510000000000000000e+02,1.135000000000000000e+03,1.311000000000000000e+03,1.315000000000000000e+03,1.323000000000000000e+03,1.329000000000000000e+03,1.337000000000000000e+03
1.430000000000000000e+02,1.216759338100041532e+03,5.870000000000000000e+02,1.371000000000000000e+03,1.952118758588209744e+02,1.518610963329970837e+06,4.000000000000000000e+00,1.411971213958862563e+03,1.021547462241220501e+03,1.542406618999584680e+02,6.297593381000415320e+02,6.010000000000000000e+02,7.810000000000000000e+02,9.590000000000000000e+02,1.145000000000000000e+03,1.329000000000000000e+03,1.331000000000000000e+03,1.341000000000000000e+03,1.345000000000000000e+03,1.355000000000000000e+03
1.460000000000000000e+02,1.216115825075654129e+03,5.870000000000000000e+02,1.393000000000000000e+03,2.213832116476350791e+02,1.527948226398860803e+06,4.000000000000000000e+00,1.437499036723289237e+03,9.947326134280190217e+02,1.768841749243458707e+02,6.291158250756541293e+02,5.970000000000000000e+02,6.210000000000000000e+02,7.930000000000000000e+02,1.163000000000000000e+03,1.353000000000000000e+03,1.357000000000000000e+03,1.361000000000000000e+03,1.367000000000000000e+03,1.377000000000000000e+03
1.490000000000000000e+02,1.210652383848572981e+03,5.890000000000000000e+02,1.415000000000000000e+03,2.451022639385973605e+02,1.525754314306058222e+06,4.000000000000000000e+00,1.455754647787170370e+03,9.655501199099755922e+02,2.043476161514270188e+02,6.216523838485729812e+02,6.010000000000000000e+02,6.070000000000000000e+02,7.950000000000000000e+02,1.177000000000000000e+03,1.371000000000000000e+03,1.375000000000000000e+03,1.379000000000000000e+03,1.385000000000000000e+03,1.399000000000000000e+03
1.520000000000000000e+02,1.207457871002195361e+03,5.890000000000000000e+02,1.435000000000000000e+03,2.661988338299107113e+02,1.528816329377558781e+06,4.000000000000000000e+00,1.473656704832106016e+03,9.412590371722847067e+02,2.275421289978046389e+02,6.184578710021953611e+02,6.090000000000000000e+02,6.170000000000000000e+02,8.004000000000014552e+02,1.011000000000000000e+03,1.397000000000000000e+03,1.399000000000000000e+03,1.403000000000000000e+03,1.407000000000000000e+03,1.419000000000000000e+03
1.550000000000000000e+02,1.197244007001720774e+03,5.890000000000000000e+02,1.457000000000000000e+03,2.919637881515041045e+02,1.518636065893312683e+06,4.000000000000000000e+00,1.489207795153224879e+03,9.052802188502166700e+02,2.597559929982792255e+02,6.082440070017207745e+02,6.030000000000000000e+02,6.090000000000000000e+02,6.150000000000000000e+02,1.017000000000000000e+03,1.421000000000000000e+03,1.423000000000000000e+03,1.427000000000000000e+03,1.429000000000000000e+03,1.439000000000000000e+03
1.580000000000000000e+02,1.186891881267430108e+03,5.890000000000000000e+02,1.471000000000000000e+03,3.096144343366004250e+02,1.504573435768112540e+06,4.000000000000000000e+00,1.496506315604030533e+03,8.772774469308296830e+02,2.841081187325698920e+02,5.978918812674301080e+02,6.090000000000000000e+02,6.170000000000000000e+02,6.210000000000000000e+02,1.027000000000000000e+03,1.243000000000000000e+03,1.445000000000000000e+03,1.447000000000000000e+03,1.449000000000000000e+03,1.455000000000000000e+03
1.610000000000000000e+02,1.174383410965406711e+03,5.910000000000000000e+02,1.491000000000000000e+03,3.263197550104264906e+02,1.485660978460808052e+06,4.000000000000000000e+00,1.500703165975833144e+03,8.480636559549802769e+02,3.166165890345932894e+02,5.833834109654067106e+02,6.130000000000000000e+02,6.210000000000000000e+02,6.270000000000000000e+02,8.450000000000000000e+02,1.261000000000000000e+03,1.471000000000000000e+03,1.471000000000000000e+03,1.475000000000000000e+03,1.477000000000000000e+03
1.640000000000000000e+02,1.152836164184418294e+03,5.990000000000000000e+02,1.511000000000000000e+03,3.428008933246536003e+02,1.446543673915623222e+06,4.000000000000000000e+00,1.495637057509071838e+03,8.100352708597647506e+02,3.581638358155817059e+02,5.538361641844182941e+02,6.110000000000000000e+02,6.150000000000000000e+02,6.210000000000000000e+02,8.390000000000000000e+02,1.277000000000000000e+03,1.495000000000000000e+03,1.495000000000000000e+03,1.497000000000000000e+03,1.499000000000000000e+03
1.670000000000000000e+02,1.127843010146561483e+03,5.950000000000000000e+02,1.537000000000000000e+03,3.530184648153256717e+02,1.396651892037026118e+06,4.000000000000000000e+00,1.480861474961887097e+03,7.748245453312358677e+02,4.091569898534385175e+02,5.328430101465614825e+02,6.090000000000000000e+02,6.150000000000000000e+02,6.210000000000000000e+02,6.530000000000000000e+02,1.293000000000000000e+03,1.517000000000000000e+03,1.521000000000000000e+03,1.521000000000000000e+03,1.525000000000000000e+03
1.700000000000000000e+02,1.094264759983385829e+03,5.930000000000000000e+02,1.563000000000000000e+03,3.547059727456853579e+02,1.323231692042959621e+06,4.000000000000000000e+00,1.448970732729071187e+03,7.395587872377004715e+02,4.687352400166141706e+02,5.012647599833858294e+02,6.050000000000000000e+02,6.130000000000000000e+02,6.210000000000000000e+02,6.490000000000000000e+02,1.097000000000000000e+03,1.321000000000000000e+03,1.543000000000000000e+03,1.545000000000000000e+03,1.549000000000000000e+03
1.730000000000000000e+02,1.049385102058980692e+03,5.990000000000000000e+02,1.585000000000000000e+03,3.464907996318002574e+02,1.221264966652821517e+06,4.000000000000000000e+00,1.395875901690780893e+03,7.028943024271804916e+02,5.356148979410193078e+02,4.503851020589806922e+02,6.110000000000000000e+02,6.190000000000000000e+02,6.250000000000000000e+02,6.430000000000000000e+02,1.103000000000000000e+03,1.337000000000000000e+03,1.565000000000000000e+03,1.569000000000000000e+03,1.571000000000000000e+03
1.760000000000000000e+02,9.951919391206313321e+02,6.070000000000000000e+02,1.605000000000000000e+03,3.310401356618725686e+02,1.099994567109713331e+06,4.000000000000000000e+00,1.326232074782503787e+03,6.641518034587587636e+02,6.098080608793686679e+02,3.881919391206313321e+02,6.170000000000000000e+02,6.230000000000000000e+02,6.290000000000000000e+02,6.430000000000000000e+02,1.109000000000000000e+03,1.349000000000000000e+03,1.355000000000000000e+03,1.587000000000000000e+03,1.589000000000000000e+03
1.790000000000000000e+02,9.406861983029727980e+02,6.070000000000000000e+02,1.623000000000000000e+03,3.141586086653487655e+02,9.835861550762475235e+05,4.000000000000000000e+00,1.254844806968321564e+03,6.265275896376240325e+02,6.823138016970272020e+02,3.336861983029727980e+02,6.130000000000000000e+02,6.190000000000000000e+02,6.250000000000000000e+02,6.470000000000000000e+02,8.950000000000000000e+02,1.137000000000000000e+03,1.373000000000000000e+03,1.379000000000000000e+03,1.613000000000000000e+03
1.820000000000000000e+02,8.868984305464902036e+02,6.090000000000000000e+02,1.643000000000000000e+03,2.950161283717138758e+02,8.736233421052631456e+05,4.000000000000000000e+00,1.181914558918203966e+03,5.918823021747763278e+02,7.561015694535097964e+02,2.778984305464902036e+02,6.190000000000000000e+02,6.230000000000000000e+02,6.290000000000000000e+02,6.470000000000000000e+02,6.670000000000000000e+02,1.143000000000000000e+03,1.387000000000000000e+03,1.389000000000000000e+03,1.637000000000000000e+03
1.850000000000000000e+02,8.489286254672758787e+02,6.090000000000000000e+02,1.667000000000000000e+03,2.764419017546190958e+02,7.970999361834687879e+05,4.000000000000000000e+00,1.125370527221894918e+03,5.724867237126568398e+02,8.180713745327241213e+02,2.399286254672758787e+02,6.130000000000000000e+02,6.170000000000000000e+02,6.250000000000000000e+02,6.490000000000000000e+02,6.670000000000000000e+02,1.157000000000000000e+03,1.179000000000000000e+03,1.409000000000000000e+03,1.421000000000000000e+03
1.880000000000000000e+02,8.154029475464309371e+02,5.970000000000000000e+02,1.689000000000000000e+03,2.573595048300605868e+02,7.311158815937815234e+05,4.000000000000000000e+00,1.072762452376491638e+03,5.580434427163703504e+02,8.735970524535690629e+02,2.184029475464309371e+02,6.030000000000000000e+02,6.070000000000000000e+02,6.130000000000000000e+02,6.390000000000000000e+02,6.730000000000000000e+02,9.270000000000000000e+02,1.183000000000000000e+03,1.421000000000000000e+03,1.439000000000000000e+03
1.910000000000000000e+02,7.861824823473565402e+02,5.990000000000000000e+02,1.709000000000000000e+03,2.303039117942082044e+02,6.711227873375660274e+05,4.000000000000000000e+00,1.016486394141564688e+03,5.558785705531483927e+02,9.228175176526434598e+02,1.871824823473565402e+02,6.050000000000000000e+02,6.090000000000000000e+02,6.150000000000000000e+02,6.430000000000000000e+02,6.710000000000000000e+02,9.250000000000000000e+02,1.189000000000000000e+03,1.201000000000000000e+03,1.447000000000000000e+03
1.940000000000000000e+02,7.648421349314662621e+02,6.070000000000000000e+02,1.483000000000000000e+03,2.077208344251777419e+02,6.281314364208152983e+05,4.000000000000000000e+00,9.725629693566439755e+02,5.571213005062885486e+02,7.181578650685337379e+02,1.578421349314662621e+02,6.150000000000000000e+02,6.190000000000000000e+02,6.210000000000000000e+02,6.430000000000000000e+02,6.710000000000000000e+02,6.890000000000000000e+02,1.201000000000000000e+03,1.213000000000000000e+03,1.225000000000000000e+03
1.970000000000000000e+02,7.456745979944223564e+02,6.090000000000000000e+02,1.495000000000000000e+03,1.914229114469946751e+02,5.926733371209873585e+05,4.000000000000000000e+00,9.370975094414170599e+02,5.542516865474276528e+02,7.493254020055776436e+02,1.366745979944223564e+02,6.130000000000000000e+02,6.170000000000000000e+02,6.190000000000000000e+02,6.410000000000000000e+02,6.670000000000000000e+02,6.850000000000000000e+02,1.203000000000000000e+03,1.225000000000000000e+03,1.239000000000000000e+03
2.000000000000000000e+02,7.335138773512134094e+02,6.070000000000000000e+02,1.505000000000000000e+03,1.755693940840814093e+02,5.688672204058624338e+05,4.000000000000000000e+00,9.090832714352948187e+02,5.579444832671320000e+02,7.714861226487865906e+02,1.265138773512134094e+02,6.150000000000000000e+02,6.170000000000000000e+02,6.190000000000000000e+02,6.410000000000000000e+02,6.730000000000000000e+02,6.870000000000000000e+02,9.650000000000000000e+02,1.237000000000000000e+03,1.251000000000000000e+03
2.030000000000000000e+02,7.191602904527384226e+02,6.030000000000000000e+02,1.523000000000000000e+03,1.611613728158827996e+02,5.431645114519670606e+05,4.000000000000000000e+00,8.803216632686212506e+02,5.579989176368555945e+02,8.038397095472615774e+02,1.161602904527384226e+02,6.130000000000000000e+02,6.150000000000000000e+02,6.170000000000000000e+02,6.390000000000000000e+02,6.710000000000000000e+02,6.850000000000000000e+02,9.670000000000000000e+02,1.241000000000000000e+03,1.261000000000000000e+03
2.060000000000000000e+02,7.053196092683795086e+02,6.070000000000000000e+02,1.527000000000000000e+03,1.468334477113332355e+02,5.190358125852964004e+05,4.000000000000000000e+00,8.521530569797128010e+02,5.584861615570462163e+02,8.216803907316204914e+02,9.831960926837950865e+01,6.150000000000000000e+02,6.190000000000000000e+02,6.210000000000000000e+02,6.350000000000000000e+02,6.650000000000000000e+02,6.850000000000000000e+02,9.670000000000000000e+02,9.930000000000000000e+02,1.273000000000000000e+03
2.090000000000000000e+02,6.932416780395182059e+02,6.110000000000000000e+02,1.293000000000000000e+03,1.287271543741474602e+02,4.971547044443126069e+05,4.000000000000000000e+00,8.219688324136657229e+02,5.645145236653706888e+02,5.997583219604817941e+02,8.224167803951820588e+01,6.190000000000000000e+02,6.210000000000000000e+02,6.230000000000000000e+02,6.350000000000000000e+02,6.590000000000000000e+02,6.830000000000000000e+02,7.150000000000000000e+02,9.850000000000000000e+02,1.281000000000000000e+03
2.120000000000000000e+02,6.875853112205542175e+02,6.110000000000000000e+02,1.307000000000000000e+03,1.095655282781692534e+02,4.847781651931406814e+05,4.000000000000000000e+00,7.971508394987234851e+02,5.780197829423849498e+02,6.194146887794457825e+02,7.658531122055421747e+01,6.170000000000000000e+02,6.190000000000000000e+02,6.210000000000000000e+02,6.390000000000000000e+02,6.670000000000000000e+02,6.850000000000000000e+02,7.110000000000000000e+02,9.910000000000000000e+02,1.297000000000000000e+03
2.150000000000000000e+02,6.765900284815759278e+02,6.150000000000000000e+02,1.321000000000000000e+03,8.675380056958231023e+01,4.653002885539666750e+05,4.000000000000000000e+00,7.633438290511581954e+02,5.898362279119936602e+02,6.444099715184240722e+02,6.159002848157592780e+01,6.270000000000000000e+02,6.290000000000000000e+02,6.310000000000000000e+02,6.390000000000000000e+02,6.590000000000000000e+02,6.770000000000000000e+02,7.070000000000000000e+02,7.430000000000000000e+02,1.039000000000000000e+03
2.180000000000000000e+02,6.722665623331157576e+02,6.170000000000000000e+02,1.333000000000000000e+03,6.647485358586190785e+01,4.563612369904468069e+05,4.000000000000000000e+00,7.387414159189776228e+02,6.057917087472538924e+02,6.607334376668842424e+02,5.526656233311575761e+01,6.270000000000000000e+02,6.290000000000000000e+02,6.310000000000000000e+02,6.430000000000000000e+02,6.590000000000000000e+02,6.810000000000000000e+02,7.090000000000000000e+02,7.310000000000000000e+02,1.025000000000000000e+03
2.210000000000000000e+02,6.653068518958049253e+02,6.110000000000000000e+02,1.347000000000000000e+03,5.420350916764146376e+01,4.455712275855930638e+05,4.000000000000000000e+00,7.195103610634463394e+02,6.111033427281635113e+02,6.816931481041950747e+02,5.430685189580492533e+01,6.150000000000000000e+02,6.170000000000000000e+02,6.190000000000000000e+02,6.330000000000000000e+02,6.570000000000000000e+02,6.830000000000000000e+02,7.110000000000000000e+02,7.310000000000000000e+02,1.013000000000000000e+03
2.240000000000000000e+02,6.608395982911054034e+02,6.150000000000000000e+02,1.355000000000000000e+03,4.241866146740084531e+01,4.385083175102355890e+05,4.000000000000000000e+00,7.032582597585062558e+02,6.184209368237045510e+02,6.941604017088945966e+02,4.583959829110540340e+01,6.210000000000000000e+02,6.230000000000000000e+02,6.270000000000000000e+02,6.370000000000000000e+02,6.490000000000000000e+02,6.750000000000000000e+02,7.070000000000000000e+02,7.270000000000000000e+02,7.690000000000000000e+02
2.270000000000000000e+02,6.621496840325164612e+02,6.190000000000000000e+02,1.183000000000000000e+03,3.535982644879499759e+01,4.396925213908503065e+05,4.000000000000000000e+00,6.975095104813115086e+02,6.267898575837214139e+02,5.208503159674835388e+02,4.314968403251646123e+01,6.310000000000000000e+02,6.350000000000000000e+02,6.370000000000000000e+02,6.410000000000000000e+02,6.490000000000000000e+02,6.750000000000000000e+02,7.090000000000000000e+02,7.270000000000000000e+02,7.570000000000000000e+02
2.300000000000000000e+02,6.641409022132557993e+02,6.250000000000000000e+02,1.063000000000000000e+03,3.421427640312541740e+01,4.422537547024268424e+05,4.000000000000000000e+00,6.983551786163811812e+02,6.299266258101304174e+02,3.988590977867442007e+02,3.914090221325579932e+01,6.310000000000000000e+02,6.330000000000000000e+02,6.350000000000000000e+02,6.430000000000000000e+02,6.530000000000000000e+02,6.770000000000000000e+02,7.150000000000000000e+02,7.310000000000000000e+02,7.570000000000000000e+02
2.330000000000000000e+02,6.661117160149527763e+02,6.250000000000000000e+02,1.071000000000000000e+03,3.130107827436064127e+01,4.446845757135227905e+05,4.000000000000000000e+00,6.974127942893134104e+02,6.348106377405921421e+02,4.048882839850472237e+02,4.111171601495277628e+01,6.330000000000000000e+02,6.350000000000000000e+02,6.370000000000000000e+02,6.470000000000000000e+02,6.570000000000000000e+02,6.730000000000000000e+02,7.130000000000000000e+02,7.310000000000000000e+02,7.550000000000000000e+02
2.360000000000000000e+02,6.693482762712869771e+02,6.230000000000000000e+02,1.079000000000000000e+03,3.026107722634101194e+01,4.489428477422417491e+05,4.000000000000000000e+00,6.996093534976280353e+02,6.390871990449459190e+02,4.096517237287130229e+02,4.634827627128697713e+01,6.330000000000000000e+02,6.350000000000000000e+02,6.390000000000000000e+02,6.510000000000000000e+02,6.610000000000000000e+02,6.770000000000000000e+02,7.170000000000000000e+02,7.350000000000000000e+02,7.550000000000000000e+02
2.390000000000000000e+02,6.630653221978283227e+02,6.250000000000000000e+02,1.089000000000000000e+03,3.103327509244866889e+01,4.406186856642734492e+05,4.000000000000000000e+00,6.940985972902769845e+02,6.320320471053796609e+02,4.259346778021716773e+02,3.806532219782832271e+01,6.330000000000000000e+02,6.350000000000000000e+02,6.370000000000000000e+02,6.430000000000000000e+02,6.510000000000000000e+02,6.690000000000000000e+02,7.170000000000000000e+02,7.350000000000000000e+02,7.590000000000000000e+02
2.420000000000000000e+02,6.666148237702486767e+02,6.330000000000000000e+02,1.069000000000000000e+03,2.717454632331913444e+01,4.451137792381178588e+05,4.000000000000000000e+00,6.937893700935678680e+02,6.394402774469294854e+02,4.023851762297513233e+02,3.361482377024867674e+01,6.390000000000000000e+02,6.410000000000000000e+02,6.430000000000000000e+02,6.490000000000000000e+02,6.570000000000000000e+02,6.710000000000000000e+02,7.110000000000000000e+02,7.330000000000000000e+02,7.550000000000000000e+02
2.450000000000000000e+02,6.710385168812674692e+02,6.310000000000000000e+02,7.890000000000000000e+02,2.755257592357373753e+01,4.510518355782353319e+05,4.000000000000000000e+00,6.985910928048411961e+02,6.434859409576937423e+02,1.179614831187325308e+02,4.003851688126746922e+01,6.370000000000000000e+02,6.390000000000000000e+02,6.430000000000000000e+02,6.550000000000000000e+02,6.650000000000000000e+02,6.750000000000000000e+02,7.130000000000000000e+02,7.390000000000000000e+02,7.590000000000000000e+02
2.480000000000000000e+02,6.694712662433987589e+02,6.350000000000000000e+02,7.930000000000000000e+02,2.619389550510829068e+01,4.488778964872722863e+05,4.000000000000000000e+00,6.956651617485071029e+02,6.432773707382904149e+02,1.235287337566012411e+02,3.447126624339875889e+01,6.430000000000000000e+02,6.470000000000000000e+02,6.490000000000000000e+02,6.550000000000000000e+02,6.610000000000000000e+02,6.690000000000000000e+02,7.110000000000000000e+02,7.370000000000000000e+02,7.610000000000000000e+02
2.510000000000000000e+02,6.716481857829467117e+02,6.290000000000000000e+02,7.930000000000000000e+02,2.707932865344024620e+01,4.518445755058446666e+05,4.000000000000000000e+00,6.987275144363869686e+02,6.445688571295064548e+02,1.213518142170532883e+02,4.264818578294671170e+01,6.370000000000000000e+02,6.390000000000000000e+02,6.430000000000000000e+02,6.570000000000000000e+02,6.670000000000000000e+02,6.750000000000000000e+02,7.110000000000000000e+02,7.350000000000000000e+02,7.650000000000000000e+02
2.540000000000000000e+02,6.681807838367055865e+02,6.230000000000000000e+02,7.910000000000000000e+02,3.061848341351950964e+01,4.474030514151782845e+05,4.000000000000000000e+00,6.987992672502250571e+02,6.375623004231861159e+02,1.228192161632944135e+02,4.518078383670558651e+01,6.270000000000000000e+02,6.310000000000000000e+02,6.310000000000000000e+02,6.450000000000000000e+02,6.670000000000000000e+02,6.790000000000000000e+02,7.090000000000000000e+02,7.330000000000000000e+02,7.690000000000000000e+02
2.570000000000000000e+02,6.626785142111197047e+02,6.270000000000000000e+02,7.890000000000000000e+02,2.661456583933141218e+01,4.398511483118732576e+05,4.000000000000000000e+00,6.892930800504510671e+02,6.360639483717883422e+02,1.263214857888802953e+02,3.567851421111970467e+01,6.330000000000000000e+02,6.370000000000000000e+02,6.390000000000000000e+02,6.470000000000000000e+02,6.570000000000000000e+02,6.670000000000000000e+02,6.970000000000000000e+02,7.250000000000000000e+02,7.670000000000000000e+02
2.600000000000000000e+02,6.620086038094108289e+02,6.310000000000000000e+02,7.870000000000000000e+02,2.249962552013060701e+01,4.387616246662315098e+05,4.000000000000000000e+00,6.845082293295414502e+02,6.395089782892802077e+02,1.249913961905891711e+02,3.100860380941082894e+01,6.410000000000000000e+02,6.430000000000000000e+02,6.450000000000000000e+02,6.490000000000000000e+02,6.550000000000000000e+02,6.630000000000000000e+02,6.890000000000000000e+02,7.150000000000000000e+02,7.550000000000000000e+02
2.630000000000000000e+02,6.649897125140925027e+02,6.330000000000000000e+02,7.870000000000000000e+02,2.211725355706628804e+01,4.427004906544828555e+05,4.000000000000000000e+00,6.871069660711588085e+02,6.428724589570261969e+02,1.220102874859074973e+02,3.198971251409250272e+01,6.410000000000000000e+02,6.430000000000000000e+02,6.430000000000000000e+02,6.510000000000000000e+02,6.610000000000000000e+02,6.690000000000000000e+02,6.930000000000000000e+02,7.130000000000000000e+02,7.530000000000000000e+02
2.660000000000000000e+02,6.661182727110899577e+02,6.310000000000000000e+02,7.870000000000000000e+02,2.023038588849872355e+01,4.441228217528036330e+05,4.000000000000000000e+00,6.863486585995887026e+02,6.458878868225912129e+02,1.208817272889100423e+02,3.511827271108995774e+01,6.390000000000000000e+02,6.430000000000000000e+02,6.450000000000000000e+02,6.570000000000000000e+02,6.630000000000000000e+02,6.690000000000000000e+02,6.910000000000000000e+02,7.070000000000000000e+02,7.450000000000000000e+02
2.690000000000000000e+02,6.699328680353646632e+02,6.250000000000000000e+02,7.910000000000000000e+02,2.183943655538659101e+01,4.492870086631459999e+05,4.000000000000000000e+00,6.917723045907512187e+02,6.480934314799781077e+02,1.210671319646353368e+02,4.493286803536466323e+01,6.370000000000000000e+02,6.410000000000000000e+02,6.430000000000000000e+02,6.570000000000000000e+02,6.690000000000000000e+02,6.770000000000000000e+02,6.990000000000000000e+02,7.150000000000000000e+02,7.430000000000000000e+02
2.720000000000000000e+02,6.612344834747523237e+02,6.270000000000000000e+02,7.970000000000000000e+02,2.249400109897067779e+01,4.377370222215629183e+05,4.000000000000000000e+00,6.837284845737229944e+02,6.387404823757816530e+02,1.357655165252476763e+02,3.423448347475232367e+01,6.350000000000000000e+02,6.370000000000000000e+02,6.390000000000000000e+02,6.470000000000000000e+02,6.570000000000000000e+02,6.670000000000000000e+02,6.950000000000000000e+02,7.110000000000000000e+02,7.390000000000000000e+02
2.750000000000000000e+02,6.640488192013291382e+02,6.290000000000000000e+02,7.910000000000000000e+02,2.097568876145693295e+01,4.414008138016970479e+05,4.000000000000000000e+00,6.850245079627860605e+02,6.430731304398722159e+02,1.269511807986708618e+02,3.504881920132913820e+01,6.350000000000000000e+02,6.370000000000000000e+02,6.390000000000000000e+02,6.510000000000000000e+02,6.610000000000000000e+02,6.710000000000000000e+02,6.930000000000000000e+02,7.070000000000000000e+02,7.330000000000000000e+02
2.780000000000000000e+02,6.649239304574853122e+02,6.250000000000000000e+02,7.750000000000000000e+02,2.267505329262109015e+01,4.426379913368540001e+05,4.000000000000000000e+00,6.875989837501064130e+02,6.422488771648642114e+02,1.100760695425146878e+02,3.992393045748531222e+01,6.290000000000000000e+02,6.330000000000000000e+02,6.350000000000000000e+02,6.510000000000000000e+02,6.650000000000000000e+02,6.730000000000000000e+02,6.970000000000000000e+02,7.110000000000000000e+02,7.350000000000000000e+02
2.810000000000000000e+02,6.655549976265352825e+02,6.330000000000000000e+02,7.710000000000000000e+02,2.004666076702256561e+01,4.433653234735655133e+05,4.000000000000000000e+00,6.856016583935578410e+02,6.455083368595127240e+02,1.054450023734647175e+02,3.255499762653528251e+01,6.430000000000000000e+02,6.450000000000000000e+02,6.470000000000000000e+02,6.530000000000000000e+02,6.610000000000000000e+02,6.690000000000000000e+02,6.970000000000000000e+02,7.130000000000000000e+02,7.330000000000000000e+02
2.840000000000000000e+02,6.677929522933602584e+02,6.310000000000000000e+02,7.730000000000000000e+02,2.124852172743544543e+01,4.463989268082833732e+05,4.000000000000000000e+00,6.890414740207957038e+02,6.465444305659248130e+02,1.052070477066397416e+02,3.679295229336025841e+01,6.390000000000000000e+02,6.430000000000000000e+02,6.450000000000000000e+02,6.550000000000000000e+02,6.630000000000000000e+02,6.750000000000000000e+02,6.990000000000000000e+02,7.150000000000000000e+02,7.370000000000000000e+02
2.870000000000000000e+02,6.653308609743072566e+02,6.210000000000000000e+02,7.710000000000000000e+02,2.431168888198156353e+01,4.432562127811072278e+05,4.000000000000000000e+00,6.896425498562888379e+02,6.410191720923256753e+02,1.056691390256927434e+02,4.433086097430725658e+01,6.310000000000000000e+02,6.330000000000000000e+02,6.350000000000000000e+02,6.470000000000000000e+02,6.650000000000000000e+02,6.750000000000000000e+02,6.990000000000000000e+02,7.150000000000000000e+02,7.390000000000000000e+02
2.900000000000000000e+02,6.604404482881385547e+02,6.250000000000000000e+02,7.690000000000000000e+02,2.121545307839024019e+01,4.366316811843588948e+05,4.000000000000000000e+00,6.816559013665288376e+02,6.392249952097482719e+02,1.085595517118614453e+02,3.544044828813855474e+01,6.330000000000000000e+02,6.370000000000000000e+02,6.390000000000000000e+02,6.470000000000000000e+02,6.570000000000000000e+02,6.650000000000000000e+02,6.910000000000000000e+02,7.090000000000000000e+02,7.330000000000000000e+02
2.930000000000000000e+02,6.647562229276686594e+02,6.350000000000000000e+02,7.730000000000000000e+02,1.727439058973912367e+01,4.421992404913071659e+05,4.000000000000000000e+00,6.820306135174078008e+02,6.474818323379295180e+02,1.082437770723313406e+02,2.975622292766865939e+01,6.450000000000000000e+02,6.490000000000000000e+02,6.510000000000000000e+02,6.550000000000000000e+02,6.590000000000000000e+02,6.690000000000000000e+02,6.910000000000000000e+02,7.050000000000000000e+02,7.250000000000000000e+02
2.960000000000000000e+02,6.665414169584050796e+02,6.310000000000000000e+02,7.650000000000000000e+02,1.958411172273012468e+01,4.446609979528867407e+05,4.000000000000000000e+00,6.861255286811351652e+02,6.469573052356749940e+02,9.845858304159492036e+01,3.554141695840507964e+01,6.390000000000000000e+02,6.430000000000000000e+02,6.470000000000000000e+02,6.510000000000000000e+02,6.630000000000000000e+02,6.730000000000000000e+02,6.950000000000000000e+02,7.090000000000000000e+02,7.290000000000000000e+02
2.990000000000000000e+02,6.699035631638283803e+02,6.390000000000000000e+02,7.590000000000000000e+02,1.730163235911338759e+01,4.490701304218833684e+05,4.000000000000000000e+00,6.872051955229417217e+02,6.526019308047150389e+02,8.909643683617161969e+01,3.090356316382838031e+01,6.470000000000000000e+02,6.490000000000000000e+02,6.510000000000000000e+02,6.610000000000000000e+02,6.670000000000000000e+02,6.730000000000000000e+02,6.950000000000000000e+02,7.090000000000000000e+02,7.290000000000000000e+02
3.020000000000000000e+02,6.765869355604343127e+02,6.370000000000000000e+02,7.650000000000000000e+02,1.766258573596345727e+01,4.580818483059395803e+05,4.000000000000000000e+00,6.942495212963978020e+02,6.589243498244708235e+02,8.841306443956568728e+01,3.958693556043431272e+01,6.510000000000000000e+02,6.550000000000000000e+02,6.590000000000000000e+02,6.650000000000000000e+02,6.730000000000000000e+02,6.810000000000000000e+02,7.030000000000000000e+02,7.170000000000000000e+02,7.350000000000000000e+02
3.050000000000000000e+02,6.701465688601435886e+02,6.370000000000000000e+02,7.730000000000000000e+02,1.813084290220096406e+01,4.494251512193674571e+05,4.000000000000000000e+00,6.882774117623445136e+02,6.520157259579426636e+02,1.028534311398564114e+02,3.314656886014358861e+01,6.490000000000000000e+02,6.530000000000000000e+02,6.550000000000000000e+02,6.590000000000000000e+02,6.650000000000000000e+02,6.730000000000000000e+02,6.990000000000000000e+02,7.130000000000000000e+02,7.330000000000000000e+02
3.080000000000000000e+02,6.774262816709191384e+02,6.450000000000000000e+02,7.630000000000000000e+02,1.602263905457648718e+01,4.591630920607607113e+05,4.000000000000000000e+00,6.934489207254956682e+02,6.614036426163426086e+02,8.557371832908086162e+01,3.242628167091913838e+01,6.550000000000000000e+02,6.590000000000000000e+02,6.630000000000000000e+02,6.670000000000000000e+02,6.730000000000000000e+02,6.810000000000000000e+02,7.010000000000000000e+02,7.130000000000000000e+02,7.330000000000000000e+02
3.110000000000000000e+02,6.795119711624042793e+02,6.450000000000000000e+02,7.670000000000000000e+02,1.810673927816943518e+01,4.620643729603037937e+05,4.000000000000000000e+00,6.976187104405737500e+02,6.614052318842348086e+02,8.748802883759572069e+01,3.451197116240427931e+01,6.490000000000000000e+02,6.530000000000000000e+02,6.550000000000000000e+02,6.710000000000000000e+02,6.770000000000000000e+02,6.850000000000000000e+02,7.050000000000000000e+02,7.170000000000000000e+02,7.350000000000000000e+02
3.140000000000000000e+02,6.813603735240017159e+02,6.490000000000000000e+02,7.710000000000000000e+02,1.778625567749596570e+01,4.645683094997923472e+05,4.000000000000000000e+00,6.991466292014977171e+02,6.635741178465057146e+02,8.963962647599828415e+01,3.236037352400171585e+01,6.570000000000000000e+02,6.610000000000000000e+02,6.630000000000000000e+02,6.710000000000000000e+02,6.770000000000000000e+02,6.870000000000000000e+02,7.070000000000000000e+02,7.210000000000000000e+02,7.390000000000000000e+02
3.170000000000000000e+02,6.814770070610574066e+02,6.410000000000000000e+02,7.770000000000000000e+02,2.050075846746701203e+01,4.648311922506378614e+05,4.000000000000000000e+00,7.019777655285244009e+02,6.609762485935904124e+02,9.552299293894259336e+01,4.047700706105740664e+01,6.510000000000000000e+02,6.530000000000000000e+02,6.550000000000000000e+02,6.670000000000000000e+02,6.790000000000000000e+02,6.910000000000000000e+02,7.110000000000000000e+02,7.250000000000000000e+02,7.430000000000000000e+02
3.200000000000000000e+02,6.771182875452441294e+02,6.370000000000000000e+02,7.810000000000000000e+02,2.487055217760739723e+01,4.591077196938230773e+05,4.000000000000000000e+00,7.019888397228514805e+02,6.522477353676367784e+02,1.038817124547558706e+02,4.011828754524412943e+01,6.410000000000000000e+02,6.430000000000000000e+02,6.450000000000000000e+02,6.570000000000000000e+02,6.770000000000000000e+02,6.890000000000000000e+02,7.130000000000000000e+02,7.270000000000000000e+02,7.470000000000000000e+02
3.230000000000000000e+02,6.685323532902153829e+02,6.370000000000000000e+02,7.770000000000000000e+02,2.064010431398063261e+01,4.473615213018453796e+05,4.000000000000000000e+00,6.891724576041959835e+02,6.478922489762347823e+02,1.084676467097846171e+02,3.153235329021538291e+01,6.450000000000000000e+02,6.470000000000000000e+02,6.490000000000000000e+02,6.570000000000000000e+02,6.630000000000000000e+02,6.710000000000000000e+02,6.990000000000000000e+02,7.170000000000000000e+02,7.410000000000000000e+02
3.260000000000000000e+02,6.740592179433929232e+02,6.430000000000000000e+02,7.690000000000000000e+02,1.703115528758237218e+01,4.546458895448881667e+05,4.000000000000000000e+00,6.910903732309752741e+02,6.570280626558105723e+02,9.494078205660707681e+01,3.105921794339292319e+01,6.550000000000000000e+02,6.570000000000000000e+02,6.590000000000000000e+02,6.630000000000000000e+02,6.690000000000000000e+02,6.770000000000000000e+02,7.010000000000000000e+02,7.130000000000000000e+02,7.330000000000000000e+02
3.290000000000000000e+02,6.732662879012639223e+02,6.430000000000000000e+02,7.690000000000000000e+02,1.918228594656610753e+01,4.536554545184833696e+05,4.000000000000000000e+00,6.924485738478300618e+02,6.540840019546977828e+02,9.573371209873607768e+01,3.026628790126392232e+01,6.510000000000000000e+02,6.530000000000000000e+02,6.530000000000000000e+02,6.590000000000000000e+02,6.690000000000000000e+02,6.790000000000000000e+02,7.030000000000000000e+02,7.170000000000000000e+02,7.350000000000000000e+02
3.320000000000000000e+02,6.779603557230166189e+02,6.490000000000000000e+02,7.710000000000000000e+02,1.723099269567237712e+01,4.599271510413576034e+05,4.000000000000000000e+00,6.951913484186890173e+02,6.607293630273442204e+02,9.303964427698338113e+01,2.896035572301661887e+01,6.550000000000000000e+02,6.570000000000000000e+02,6.590000000000000000e+02,6.690000000000000000e+02,6.750000000000000000e+02,6.810000000000000000e+02,7.030000000000000000e+02,7.170000000000000000e+02,7.370000000000000000e+02
3.350000000000000000e+02,6.792978178959235720e+02,6.410000000000000000e+02,7.730000000000000000e+02,2.050948907882782279e+01,4.618661645404379233e+05,4.000000000000000000e+00,6.998073069747514410e+02,6.587883288170957030e+02,9.370218210407642800e+01,3.829781789592357200e+01,6.470000000000000000e+02,6.510000000000000000e+02,6.550000000000000000e+02,6.670000000000000000e+02,6.770000000000000000e+02,6.850000000000000000e+02,7.090000000000000000e+02,7.250000000000000000e+02,7.410000000000000000e+02
3.380000000000000000e+02,6.752645300539962818e+02,6.450000000000000000e+02,7.750000000000000000e+02,1.914352323399587519e+01,4.563486600308550405e+05,4.000000000000000000e+00,6.944080532879921748e+02,6.561210068200003889e+02,9.973546994600371818e+01,3.026453005399628182e+01,6.530000000000000000e+02,6.550000000000000000e+02,6.590000000000000000e+02,6.630000000000000000e+02,6.690000000000000000e+02,6.790000000000000000e+02,7.050000000000000000e+02,7.210000000000000000e+02,7.410000000000000000e+02
3.410000000000000000e+02,6.820240313297335888e+02,6.510000000000000000e+02,7.670000000000000000e+02,1.728000589264603803e+01,4.654553779149113107e+05,4.000000000000000000e+00,6.993040372223796339e+02,6.647440254370875437e+02,8.497596867026641121e+01,3.102403132973358879e+01,6.590000000000000000e+02,6.610000000000000000e+02,6.650000000000000000e+02,6.710000000000000000e+02,6.790000000000000000e+02,6.870000000000000000e+02,7.070000000000000000e+02,7.210000000000000000e+02,7.390000000000000000e+02
3.440000000000000000e+02,6.850645804901204201e+02,6.530000000000000000e+02,7.730000000000000000e+02,1.825017581388806676e+01,4.696465483593425597e+05,4.000000000000000000e+00,7.033147563040084833e+02,6.668144046762323569e+02,8.793541950987957989e+01,3.206458049012042011e+01,6.570000000000000000e+02,6.610000000000000000e+02,6.630000000000000000e+02,6.750000000000000000e+02,6.830000000000000000e+02,6.910000000000000000e+02,7.110000000000000000e+02,7.250000000000000000e+02,7.430000000000000000e+02
3.470000000000000000e+02,6.873376772681422153e+02,6.570000000000000000e+02,7.770000000000000000e+02,1.780848686461951758e+01,4.727502247967720614e+05,4.000000000000000000e+00,7.051461641327617826e+02,6.695291904035226480e+02,8.966232273185778467e+01,3.033767726814221533e+01,6.650000000000000000e+02,6.690000000000000000e+02,6.710000000000000000e+02,6.770000000000000000e+02,6.830000000000000000e+02,6.910000000000000000e+02,7.150000000000000000e+02,7.290000000000000000e+02,7.470000000000000000e+02
3.500000000000000000e+02,6.915475137957633933e+02,6.550000000000000000e+02,7.830000000000000000e+02,1.829303437668835031e+01,4.785725989438082324e+05,4.000000000000000000e+00,7.098405481724516903e+02,6.732544794190750963e+02,9.145248620423660668e+01,3.654751379576339332e+01,6.670000000000000000e+02,6.690000000000000000e+02,6.710000000000000000e+02,6.810000000000000000e+02,6.890000000000000000e+02,6.970000000000000000e+02,7.190000000000000000e+02,7.330000000000000000e+02,7.490000000000000000e+02
3.530000000000000000e+02,6.879052023378626473e+02,6.470000000000000000e+02,7.870000000000000000e+02,2.410050487162151001e+01,4.737944017385628540e+05,4.000000000000000000e+00,7.120057072094841715e+02,6.638046974662411230e+02,9.909479766213735275e+01,4.090520233786264725e+01,6.510000000000000000e+02,6.550000000000000000e+02,6.570000000000000000e+02,6.670000000000000000e+02,6.890000000000000000e+02,6.990000000000000000e+02,7.210000000000000000e+02,7.350000000000000000e+02,7.550000000000000000e+02
3.560000000000000000e+02,6.829943407701892966e+02,6.530000000000000000e+02,7.830000000000000000e+02,1.898007776433921734e+01,4.668415128760458319e+05,4.000000000000000000e+00,7.019744185345284677e+02,6.640142630058501254e+02,1.000056592298107034e+02,2.999434077018929656e+01,6.590000000000000000e+02,6.630000000000000000e+02,6.650000000000000000e+02,6.730000000000000000e+02,6.770000000000000000e+02,6.850000000000000000e+02,7.110000000000000000e+02,7.270000000000000000e+02,7.490000000000000000e+02
3.590000000000000000e+02,6.916168189639827233e+02,6.590000000000000000e+02,7.810000000000000000e+02,1.637989306236121223e+01,4.786021251705928007e+05,4.000000000000000000e+00,7.079967120263439710e+02,6.752369259016214755e+02,8.938318103601727671e+01,3.261681896398272329e+01,6.730000000000000000e+02,6.770000000000000000e+02,6.790000000000000000e+02,6.810000000000000000e+02,6.870000000000000000e+02,6.930000000000000000e+02,7.170000000000000000e+02,7.310000000000000000e+02,7.490000000000000000e+02
3.620000000000000000e+02,6.902906084970035181e+02,6.630000000000000000e+02,7.850000000000000000e+02,1.861239407890229103e+01,4.768475453925117035e+05,4.000000000000000000e+00,7.089030025759058162e+02,6.716782144181012200e+02,9.470939150299648190e+01,2.729060849700351810e+01,6.670000000000000000e+02,6.710000000000000000e+02,6.730000000000000000e+02,6.790000000000000000e+02,6.850000000000000000e+02,6.950000000000000000e+02,7.190000000000000000e+02,7.330000000000000000e+02,7.510000000000000000e+02
3.650000000000000000e+02,6.970130540556577898e+02,6.650000000000000000e+02,7.810000000000000000e+02,1.710169222105162845e+01,4.861196654008188634e+05,4.000000000000000000e+00,7.141147462767094112e+02,6.799113618346061685e+02,8.398694594434221017e+01,3.201305405565778983e+01,6.730000000000000000e+02,6.770000000000000000e+02,6.770000000000000000e+02,6.870000000000000000e+02,6.930000000000000000e+02,7.010000000000000000e+02,7.210000000000000000e+02,7.350000000000000000e+02,7.550000000000000000e+02
3.680000000000000000e+02,6.975857265768705702e+02,6.610000000000000000e+02,7.910000000000000000e+02,1.883981646145196720e+01,4.869807846080816234e+05,4.000000000000000000e+00,7.164255430383225303e+02,6.787459101154186101e+02,9.341427342312942983e+01,3.658572657687057017e+01,6.710000000000000000e+02,6.730000000000000000e+02,6.750000000000000000e+02,6.870000000000000000e+02,6.950000000000000000e+02,7.030000000000000000e+02,7.250000000000000000e+02,7.390000000000000000e+02,7.570000000000000000e+02
3.710000000000000000e+02,6.948158710615321070e+02,6.690000000000000000e+02,7.950000000000000000e+02,1.832991817029791548e+01,4.831050805791253806e+05,4.000000000000000000e+00,7.131457892318300082e+02,6.764859528912342057e+02,1.001841289384678930e+02,2.581587106153210698e+01,6.750000000000000000e+02,6.770000000000000000e+02,6.790000000000000000e+02,6.830000000000000000e+02,6.890000000000000000e+02,6.970000000000000000e+02,7.230000000000000000e+02,7.370000000000000000e+02,7.590000000000000000e+02
3.740000000000000000e+02,6.993825060820032604e+02,6.710000000000000000e+02,7.870000000000000000e+02,1.735511772069691361e+01,4.894370899246425251e+05,4.000000000000000000e+00,7.167376238027002273e+02,6.820273883613062935e+02,8.761749391799673958e+01,2.838250608200326042e+01,6.770000000000000000e+02,6.790000000000000000e+02,6.810000000000000000e+02,6.870000000000000000e+02,6.970000000000000000e+02,7.030000000000000000e+02,7.250000000000000000e+02,7.370000000000000000e+02,7.570000000000000000e+02
3.770000000000000000e+02,7.043354298937874773e+02,6.690000000000000000e+02,7.950000000000000000e+02,1.844200065848524162e+01,4.964285051919539692e+05,4.000000000000000000e+00,7.227774305522726763e+02,6.858934292353022784e+02,9.066457010621252266e+01,3.533542989378747734e+01,6.750000000000000000e+02,6.770000000000000000e+02,6.810000000000000000e+02,6.930000000000000000e+02,7.030000000000000000e+02,7.090000000000000000e+02,7.290000000000000000e+02,7.430000000000000000e+02,7.610000000000000000e+02
3.800000000000000000e+02,7.029414050910817195e+02,6.690000000000000000e+02,8.010000000000000000e+02,1.772409499624823681e+01,4.944407625348602887e+05,4.000000000000000000e+00,7.206655000873299741e+02,6.852173100948334650e+02,9.805859490891828045e+01,3.394140509108171955e+01,6.810000000000000000e+02,6.850000000000000000e+02,6.850000000000000000e+02,6.930000000000000000e+02,6.990000000000000000e+02,7.070000000000000000e+02,7.310000000000000000e+02,7.450000000000000000e+02,7.610000000000000000e+02
3.830000000000000000e+02,7.058627469886666859e+02,6.650000000000000000e+02,8.010000000000000000e+02,2.026084427543595368e+01,4.986527193971399684e+05,4.000000000000000000e+00,7.261235912641026289e+02,6.856019027132307428e+02,9.513725301133331413e+01,4.086274698866668587e+01,6.770000000000000000e+02,6.790000000000000000e+02,6.830000000000000000e+02,6.910000000000000000e+02,7.030000000000000000e+02,7.130000000000000000e+02,7.370000000000000000e+02,7.490000000000000000e+02,7.690000000000000000e+02
3.860000000000000000e+02,6.947002091615736390e+02,6.590000000000000000e+02,8.010000000000000000e+02,2.379048588306567069e+01,4.831743678276864812e+05,4.000000000000000000e+00,7.184906950446393239e+02,6.709097232785079541e+02,1.062997908384263610e+02,3.570020916157363899e+01,6.630000000000000000e+02,6.650000000000000000e+02,6.670000000000000000e+02,6.750000000000000000e+02,6.930000000000000000e+02,7.030000000000000000e+02,7.290000000000000000e+02,7.450000000000000000e+02,7.670000000000000000e+02
3.890000000000000000e+02,6.929466341304218986e+02,6.630000000000000000e+02,7.890000000000000000e+02,1.918236991037168693e+01,4.805430010680591222e+05,4.000000000000000000e+00,7.121290040407935749e+02,6.737642642200502223e+02,9.605336586957810141e+01,2.994663413042189859e+01,6.670000000000000000e+02,6.710000000000000000e+02,6.730000000000000000e+02,6.830000000000000000e+02,6.890000000000000000e+02,6.970000000000000000e+02,7.210000000000000000e+02,7.370000000000000000e+02,7.590000000000000000e+02
3.920000000000000000e+02,6.987254791431792000e+02,6.670000000000000000e+02,7.870000000000000000e+02,1.730445749080176654e+01,4.885167394529163721e+05,4.000000000000000000e+00,7.160299366339809239e+02,6.814210216523774761e+02,8.827452085682079996e+01,3.172547914317920004e+01,6.770000000000000000e+02,6.810000000000000000e+02,6.830000000000000000e+02,6.890000000000000000e+02,6.950000000000000000e+02,7.010000000000000000e+02,7.250000000000000000e+02,7.390000000000000000e+02,7.570000000000000000e+02
3.950000000000000000e+02,6.988555820922091470e+02,6.730000000000000000e+02,7.950000000000000000e+02,1.861542730310985050e+01,4.887456587551177945e+05,4.000000000000000000e+00,7.174710093953190153e+02,6.802401547890992788e+02,9.614441790779085295e+01,2.585558209220914705e+01,6.770000000000000000e+02,6.790000000000000000e+02,6.810000000000000000e+02,6.870000000000000000e+02,6.930000000000000000e+02,7.050000000000000000e+02,7.270000000000000000e+02,7.410000000000000000e+02,7.590000000000000000e+02
3.980000000000000000e+02,7.041916276033940676e+02,6.650000000000000000e+02,7.910000000000000000e+02,1.881405692109883532e+01,4.962398171245475532e+05,4.000000000000000000e+00,7.230056845244929491e+02,6.853775706822951861e+02,8.680837239660593241e+01,3.919162760339406759e+01,6.750000000000000000e+02,6.790000000000000000e+02,6.810000000000000000e+02,6.930000000000000000e+02,7.030000000000000000e+02,7.090000000000000000e+02,7.310000000000000000e+02,7.450000000000000000e+02,7.630000000000000000e+02
4.010000000000000000e+02,7.016974351747463743e+02,6.610000000000000000e+02,8.010000000000000000e+02,2.196983926988041347e+01,4.928619643683616887e+05,4.000000000000000000e+00,7.236672744446267416e+02,6.797275959048660070e+02,9.930256482525362571e+01,4.069743517474637429e+01,6.690000000000000000e+02,6.710000000000000000e+02,6.750000000000000000e+02,6.870000000000000000e+02,7.010000000000000000e+02,7.090000000000000000e+02,7.330000000000000000e+02,7.490000000000000000e+02,7.670000000000000000e+02
4.040000000000000000e+02,6.955261006942383801e+02,6.650000000000000000e+02,7.970000000000000000e+02,2.036798570083337268e+01,4.841714115884412313e+05,4.000000000000000000e+00,7.158940863950717812e+02,6.751581149934049790e+02,1.014738993057616199e+02,3.052610069423838013e+01,6.730000000000000000e+02,6.750000000000000000e+02,6.750000000000000000e+02,6.830000000000000000e+02,6.890000000000000000e+02,7.010000000000000000e+02,7.270000000000000000e+02,7.430000000000000000e+02,7.650000000000000000e+02
4.070000000000000000e+02,6.984629442829169648e+02,6.690000000000000000e+02,7.910000000000000000e+02,1.751576602655742576e+01,4.881572865958582843e+05,4.000000000000000000e+00,7.159787103094744225e+02,6.809471782563595070e+02,9.253705571708303523e+01,2.946294428291696477e+01,6.750000000000000000e+02,6.790000000000000000e+02,6.810000000000000000e+02,6.870000000000000000e+02,6.950000000000000000e+02,7.030000000000000000e+02,7.250000000000000000e+02,7.370000000000000000e+02,7.570000000000000000e+02
4.100000000000000000e+02,7.038880021361181889e+02,6.650000000000000000e+02,7.930000000000000000e+02,1.953203045899377344e+01,4.958398197650269722e+05,4.000000000000000000e+00,7.234200325951119339e+02,6.843559716771244439e+02,8.911199786388181110e+01,3.888800213611818890e+01,6.710000000000000000e+02,6.750000000000000000e+02,6.790000000000000000e+02,6.910000000000000000e+02,7.030000000000000000e+02,7.090000000000000000e+02,7.310000000000000000e+02,7.450000000000000000e+02,7.630000000000000000e+02
4.130000000000000000e+02,7.042954444312584883e+02,6.750000000000000000e+02,7.950000000000000000e+02,1.696366626455265703e+01,4.963198390197590925e+05,4.000000000000000000e+00,7.212591106958111595e+02,6.873317781667058171e+02,9.070455556874151171e+01,2.929544443125848829e+01,6.850000000000000000e+02,6.890000000000000000e+02,6.890000000000000000e+02,6.930000000000000000e+02,6.990000000000000000e+02,7.070000000000000000e+02,7.310000000000000000e+02,7.450000000000000000e+02,7.610000000000000000e+02
4.160000000000000000e+02,7.110657523882988471e+02,6.690000000000000000e+02,8.010000000000000000e+02,1.803471452266445851e+01,5.059397551474514767e+05,4.000000000000000000e+00,7.291004669109632914e+02,6.930310378656344028e+02,8.993424761170115289e+01,4.206575238829884711e+01,6.870000000000000000e+02,6.890000000000000000e+02,6.910000000000000000e+02,6.990000000000000000e+02,7.090000000000000000e+02,7.150000000000000000e+02,7.390000000000000000e+02,7.510000000000000000e+02,7.690000000000000000e+02
4.190000000000000000e+02,7.009387052750251996e+02,6.650000000000000000e+02,8.010000000000000000e+02,2.198103199739245994e+01,4.917982343202990596e+05,4.000000000000000000e+00,7.229197372724177058e+02,6.789576732776326935e+02,1.000612947249748004e+02,3.593870527502519963e+01,6.730000000000000000e+02,6.730000000000000000e+02,6.750000000000000000e+02,6.830000000000000000e+02,6.990000000000000000e+02,7.090000000000000000e+02,7.330000000000000000e+02,7.470000000000000000e+02,7.670000000000000000e+02
4.220000000000000000e+02,7.022456387586779556e+02,6.750000000000000000e+02,7.910000000000000000e+02,1.807579806204810424e+01,4.934756716311635682e+05,4.000000000000000000e+00,7.203214368207260350e+02,6.841698406966298762e+02,8.875436124132204441e+01,2.724563875867795559e+01,6.790000000000000000e+02,6.810000000000000000e+02,6.830000000000000000e+02,6.930000000000000000e+02,6.990000000000000000e+02,7.050000000000000000e+02,7.290000000000000000e+02,7.430000000000000000e+02,7.650000000000000000e+02
4.250000000000000000e+02,7.069933839672461318e+02,6.750000000000000000e+02,7.950000000000000000e+02,1.666522449916852722e+01,5.001173746810656739e+05,4.000000000000000000e+00,7.236586084664146483e+02,6.903281594680776152e+02,8.800661603275386824e+01,3.199338396724613176e+01,6.830000000000000000e+02,6.870000000000000000e+02,6.910000000000000000e+02,6.970000000000000000e+02,7.030000000000000000e+02,7.110000000000000000e+02,7.330000000000000000e+02,7.450000000000000000e+02,7.610000000000000000e+02
4.280000000000000000e+02,7.094514478134457249e+02,6.810000000000000000e+02,8.030000000000000000e+02,1.812203529042222883e+01,5.036497649676615256e+05,4.000000000000000000e+00,7.275734831038679431e+02,6.913294125230235068e+02,9.354855218655427507e+01,2.845144781344572493e+01,6.870000000000000000e+02,6.910000000000000000e+02,6.930000000000000000e+02,6.970000000000000000e+02,7.030000000000000000e+02,7.130000000000000000e+02,7.390000000000000000e+02,7.510000000000000000e+02,7.710000000000000000e+02
4.310000000000000000e+02,7.140894054471013987e+02,6.830000000000000000e+02,8.010000000000000000e+02,1.757542136969892255e+01,5.102325744081172743e+05,4.000000000000000000e+00,7.316648268168003142e+02,6.965139840774024833e+02,8.691059455289860125e+01,3.108940544710139875e+01,6.890000000000000000e+02,6.930000000000000000e+02,6.950000000000000000e+02,7.030000000000000000e+02,7.110000000000000000e+02,7.190000000000000000e+02,7.390000000000000000e+02,7.530000000000000000e+02,7.730000000000000000e+02
4.340000000000000000e+02,7.161384990802824859e+02,6.790000000000000000e+02,8.090000000000000000e+02,1.965505086475704744e+01,5.132406708894558833e+05,4.000000000000000000e+00,7.357935499450395582e+02,6.964834482155254136e+02,9.286150091971751408e+01,3.713849908028248592e+01,6.870000000000000000e+02,6.890000000000000000e+02,6.910000000000000000e+02,7.050000000000000000e+02,7.150000000000000000e+02,7.210000000000000000e+02,7.450000000000000000e+02,7.590000000000000000e+02,7.770000000000000000e+02
4.370000000000000000e+02,7.109613051088826978e+02,6.850000000000000000e+02,8.030000000000000000e+02,1.786298455071069213e+01,5.057850635791847017e+05,4.000000000000000000e+00,7.288242896595934326e+02,6.930983205581719631e+02,9.203869489111730218e+01,2.596130510888269782e+01,6.910000000000000000e+02,6.930000000000000000e+02,6.950000000000000000e+02,6.990000000000000000e+02,7.050000000000000000e+02,7.150000000000000000e+02,7.390000000000000000e+02,7.530000000000000000e+02,7.730000000000000000e+02
4.400000000000000000e+02,7.175410016020886133e+02,6.910000000000000000e+02,8.050000000000000000e+02,1.674322381427981199e+01,5.151454245238236617e+05,4.000000000000000000e+00,7.342842254163683720e+02,7.007977777878088546e+02,8.745899839791138675e+01,2.654100160208861325e+01,6.970000000000000000e+02,6.990000000000000000e+02,7.010000000000000000e+02,7.070000000000000000e+02,7.130000000000000000e+02,7.210000000000000000e+02,7.430000000000000000e+02,7.550000000000000000e+02,7.730000000000000000e+02
4.430000000000000000e+02,7.195434789058327851e+02,6.890000000000000000e+02,8.090000000000000000e+02,1.927645262678402815e+01,5.181143996617812663e+05,4.000000000000000000e+00,7.388199315326168062e+02,7.002670262790487641e+02,8.945652109416721487e+01,3.054347890583278513e+01,6.910000000000000000e+02,6.950000000000000000e+02,6.970000000000000000e+02,7.070000000000000000e+02,7.190000000000000000e+02,7.250000000000000000e+02,7.470000000000000000e+02,7.610000000000000000e+02,7.790000000000000000e+02
4.460000000000000000e+02,7.214149038746810447e+02,6.890000000000000000e+02,8.150000000000000000e+02,1.837027770557217465e+01,5.207769306354951696e+05,4.000000000000000000e+00,7.397851815802532656e+02,7.030446261691088239e+02,9.358509612531895527e+01,3.241490387468104473e+01,6.950000000000000000e+02,6.990000000000000000e+02,7.010000000000000000e+02,7.130000000000000000e+02,7.170000000000000000e+02,7.250000000000000000e+02,7.490000000000000000e+02,7.630000000000000000e+02,7.810000000000000000e+02
4.490000000000000000e+02,7.198529564469233719e+02,6.810000000000000000e+02,8.210000000000000000e+02,2.082608987695452285e+01,5.186220049249391886e+05,4.000000000000000000e+00,7.406790463238778557e+02,6.990268665699688881e+02,1.011470435530766281e+02,3.885295644692337191e+01,6.930000000000000000e+02,6.970000000000000000e+02,6.990000000000000000e+02,7.050000000000000000e+02,7.150000000000000000e+02,7.250000000000000000e+02,7.530000000000000000e+02,7.670000000000000000e+02,7.870000000000000000e+02
4.520000000000000000e+02,7.103541654304871145e+02,6.790000000000000000e+02,8.150000000000000000e+02,2.220309832465529354e+01,5.050960179196582176e+05,4.000000000000000000e+00,7.325572637551424577e+02,6.881510671058317712e+02,1.046458345695128855e+02,3.135416543048711446e+01,6.830000000000000000e+02,6.850000000000000000e+02,6.870000000000000000e+02,6.930000000000000000e+02,7.070000000000000000e+02,7.190000000000000000e+02,7.430000000000000000e+02,7.590000000000000000e+02,7.810000000000000000e+02
4.550000000000000000e+02,7.096817332225716655e+02,6.830000000000000000e+02,7.990000000000000000e+02,1.836317641211232754e+01,5.039853687177356915e+05,4.000000000000000000e+00,7.280449096346840179e+02,6.913185568104593131e+02,8.931826677742833454e+01,2.668173322257166546e+01,6.850000000000000000e+02,6.890000000000000000e+02,6.910000000000000000e+02,6.990000000000000000e+02,7.070000000000000000e+02,7.130000000000000000e+02,7.370000000000000000e+02,7.510000000000000000e+02,7.730000000000000000e+02
4.580000000000000000e+02,7.156377202871892678e+02,6.850000000000000000e+02,8.030000000000000000e+02,1.669953619300543579e+01,5.124162212069067755e+05,4.000000000000000000e+00,7.323372564801946965e+02,6.989381840941838391e+02,8.736227971281073224e+01,3.063772028718926776e+01,6.930000000000000000e+02,6.970000000000000000e+02,6.990000000000000000e+02,7.070000000000000000e+02,7.110000000000000000e+02,7.190000000000000000e+02,7.410000000000000000e+02,7.550000000000000000e+02,7.710000000000000000e+02
4.610000000000000000e+02,7.157012104669792052e+02,6.850000000000000000e+02,8.090000000000000000e+02,1.889105942888968670e+01,5.125850947902450571e+05,4.000000000000000000e+00,7.345922698958688670e+02,6.968101510380895434e+02,9.329878953302079481e+01,3.070121046697920519e+01,6.930000000000000000e+02,6.950000000000000000e+02,6.970000000000000000e+02,7.030000000000000000e+02,7.110000000000000000e+02,7.190000000000000000e+02,7.450000000000000000e+02,7.590000000000000000e+02,7.790000000000000000e+02
4.640000000000000000e+02,7.159077241440693342e+02,6.850000000000000000e+02,8.030000000000000000e+02,1.784055268459878363e+01,5.128421548092328012e+05,4.000000000000000000e+00,7.337482768286681676e+02,6.980671714594705008e+02,8.709227585593066578e+01,3.090772414406933422e+01,6.910000000000000000e+02,6.930000000000000000e+02,6.950000000000000000e+02,7.050000000000000000e+02,7.130000000000000000e+02,7.210000000000000000e+02,7.430000000000000000e+02,7.550000000000000000e+02,7.730000000000000000e+02
4.670000000000000000e+02,7.129109283213671233e+02,6.770000000000000000e+02,8.090000000000000000e+02,2.161260653658398212e+01,5.087090964813386090e+05,4.000000000000000000e+00,7.345235348579510628e+02,6.912983217847831838e+02,9.608907167863287668e+01,3.591092832136712332e+01,6.810000000000000000e+02,6.830000000000000000e+02,6.850000000000000000e+02,6.990000000000000000e+02,7.110000000000000000e+02,7.190000000000000000e+02,7.450000000000000000e+02,7.590000000000000000e+02,7.790000000000000000e+02
4.700000000000000000e+02,7.127195306473624896e+02,6.850000000000000000e+02,8.050000000000000000e+02,1.719033053903454800e+01,5.082646368302379269e+05,4.000000000000000000e+00,7.299098611863970518e+02,6.955292001083279274e+02,9.228046935263751038e+01,2.771953064736248962e+01,6.930000000000000000e+02,6.970000000000000000e+02,6.990000000000000000e+02,7.030000000000000000e+02,7.070000000000000000e+02,7.150000000000000000e+02,7.390000000000000000e+02,7.530000000000000000e+02,7.710000000000000000e+02
4.730000000000000000e+02,7.192028051385509571e+02,6.850000000000000000e+02,8.090000000000000000e+02,1.690879069350762975e+01,5.175385821218774072e+05,4.000000000000000000e+00,7.361115958320585833e+02,7.022940144450433309e+02,8.979719486144904295e+01,3.420280513855095705e+01,6.970000000000000000e+02,7.010000000000000000e+02,7.030000000000000000e+02,7.090000000000000000e+02,7.150000000000000000e+02,7.230000000000000000e+02,7.450000000000000000e+02,7.570000000000000000e+02,7.750000000000000000e+02
4.760000000000000000e+02,7.213948110128760618e+02,6.910000000000000000e+02,8.110000000000000000e+02,1.838119752923133632e+01,5.207483417789117666e+05,4.000000000000000000e+00,7.397760085421074336e+02,7.030136134836446899e+02,8.960518898712393820e+01,3.039481101287606180e+01,6.970000000000000000e+02,6.990000000000000000e+02,7.010000000000000000e+02,7.070000000000000000e+02,7.190000000000000000e+02,7.270000000000000000e+02,7.490000000000000000e+02,7.610000000000000000e+02,7.790000000000000000e+02
4.790000000000000000e+02,7.247914762950216527e+02,6.930000000000000000e+02,8.130000000000000000e+02,1.781541447159570168e+01,5.256400731027116999e+05,4.000000000000000000e+00,7.426068907666173118e+02,7.069760618234259937e+02,8.820852370497834727e+01,3.179147629502165273e+01,6.990000000000000000e+02,7.030000000000000000e+02,7.050000000000000000e+02,7.170000000000000000e+02,7.210000000000000000e+02,7.270000000000000000e+02,7.510000000000000000e+02,7.650000000000000000e+02,7.830000000000000000e+02
4.820000000000000000e+02,7.267815967483534223e+02,6.890000000000000000e+02,8.190000000000000000e+02,1.828564081012512688e+01,5.285458540319231106e+05,4.000000000000000000e+00,7.450672375584784959e+02,7.084959559382283487e+02,9.221840325164657770e+01,3.778159674835342230e+01,7.010000000000000000e+02,7.050000000000000000e+02,7.090000000000000000e+02,7.150000000000000000e+02,7.230000000000000000e+02,7.310000000000000000e+02,7.550000000000000000e+02,7.690000000000000000e+02,7.850000000000000000e+02
4.850000000000000000e+02,7.184326677742834590e+02,6.850000000000000000e+02,8.210000000000000000e+02,2.150165907714776381e+01,5.166078194683439215e+05,4.000000000000000000e+00,7.399343268514312513e+02,6.969310086971356668e+02,1.025673322257165410e+02,3.343266777428345904e+01,6.930000000000000000e+02,6.950000000000000000e+02,6.970000000000000000e+02,7.030000000000000000e+02,7.130000000000000000e+02,7.270000000000000000e+02,7.510000000000000000e+02,7.670000000000000000e+02,7.870000000000000000e+02
4.880000000000000000e+02,7.211238132676675150e+02,6.930000000000000000e+02,8.110000000000000000e+02,1.762809692258325356e+01,5.203303038628137438e+05,4.000000000000000000e+00,7.387519101902507828e+02,7.034957163450842472e+02,8.987618673233248501e+01,2.812381326766751499e+01,6.990000000000000000e+02,7.010000000000000000e+02,7.010000000000000000e+02,7.110000000000000000e+02,7.170000000000000000e+02,7.250000000000000000e+02,7.470000000000000000e+02,7.610000000000000000e+02,7.830000000000000000e+02
4.910000000000000000e+02,7.273003174508990014e+02,6.950000000000000000e+02,8.150000000000000000e+02,1.754043656778606319e+01,5.292734186791669345e+05,4.000000000000000000e+00,7.448407540186850611e+02,7.097598808831129418e+02,8.769968254910099859e+01,3.230031745089900141e+01,7.010000000000000000e+02,7.050000000000000000e+02,7.070000000000000000e+02,7.190000000000000000e+02,7.230000000000000000e+02,7.310000000000000000e+02,7.530000000000000000e+02,7.670000000000000000e+02,7.830000000000000000e+02
4.940000000000000000e+02,7.256403385153978434e+02,7.030000000000000000e+02,8.190000000000000000e+02,1.798744255775439882e+01,5.268774489705096930e+05,4.000000000000000000e+00,7.436277810731522777e+02,7.076528959576434090e+02,9.335966148460215663e+01,2.264033851539784337e+01,7.050000000000000000e+02,7.090000000000000000e+02,7.110000000000000000e+02,7.150000000000000000e+02,7.190000000000000000e+02,7.290000000000000000e+02,7.550000000000000000e+02,7.670000000000000000e+02,7.870000000000000000e+02
4.970000000000000000e+02,7.366497359520560622e+02,7.010000000000000000e+02,8.230000000000000000e+02,1.739394953108288888e+01,5.429553829585236963e+05,4.000000000000000000e+00,7.540436854831389155e+02,7.192557864209732088e+02,8.635026404794393784e+01,3.564973595205606216e+01,7.090000000000000000e+02,7.110000000000000000e+02,7.150000000000000000e+02,7.270000000000000000e+02,7.350000000000000000e+02,7.410000000000000000e+02,7.610000000000000000e+02,7.750000000000000000e+02,7.910000000000000000e+02
5.000000000000000000e+02,7.344285216281967905e+02,6.970000000000000000e+02,8.190000000000000000e+02,2.007421297596852838e+01,5.397882274075832684e+05,4.000000000000000000e+00,7.545027346041653118e+02,7.143543086522282692e+02,8.457147837180320948e+01,3.742852162819679052e+01,6.990000000000000000e+02,7.030000000000000000e+02,7.050000000000000000e+02,7.230000000000000000e+02,7.350000000000000000e+02,7.450000000000000000e+02,7.590000000000000000e+02,7.730000000000000000e+02,7.930000000000000000e+02
5.030000000000000000e+02,7.390166513380406741e+02,7.030000000000000000e+02,8.210000000000000000e+02,1.814405667679674394e+01,5.464748177475819830e+05,4.000000000000000000e+00,7.571607080148373825e+02,7.208725946612439657e+02,8.198334866195932591e+01,3.601665133804067409e+01,7.110000000000000000e+02,7.130000000000000000e+02,7.150000000000000000e+02,7.230000000000000000e+02,7.390000000000000000e+02,7.530000000000000000e+02,7.590000000000000000e+02,7.730000000000000000e+02,7.890000000000000000e+02
5.060000000000000000e+02,7.468521554025988962e+02,7.050000000000000000e+02,8.230000000000000000e+02,2.025333878546938138e+01,5.581983397614668356e+05,4.000000000000000000e+00,7.671054941880682918e+02,7.265988166171295006e+02,7.614784459740110378e+01,4.185215540259889622e+01,7.150000000000000000e+02,7.170000000000000000e+02,7.190000000000000000e+02,7.290000000000000000e+02,7.470000000000000000e+02,7.630000000000000000e+02,7.730000000000000000e+02,7.790000000000000000e+02,7.950000000000000000e+02
5.090000000000000000e+02,7.482502076781581763e+02,7.070000000000000000e+02,8.290000000000000000e+02,2.318410950221841560e+01,5.604158762238177005e+05,4.000000000000000000e+00,7.714343171803766381e+02,7.250660981759397146e+02,8.074979232184182365e+01,4.125020767815817635e+01,7.130000000000000000e+02,7.150000000000000000e+02,7.170000000000000000e+02,7.290000000000000000e+02,7.450000000000000000e+02,7.650000000000000000e+02,7.810000000000000000e+02,7.870000000000000000e+02,8.030000000000000000e+02
5.120000000000000000e+02,7.480672506378685966e+02,7.070000000000000000e+02,8.350000000000000000e+02,2.467936591303747917e+01,5.602136825787693961e+05,4.000000000000000000e+00,7.727466165509060829e+02,7.233878847248311104e+02,8.693274936213140336e+01,4.106725063786859664e+01,7.110000000000000000e+02,7.150000000000000000e+02,7.150000000000000000e+02,7.310000000000000000e+02,7.410000000000000000e+02,7.690000000000000000e+02,7.830000000000000000e+02,7.930000000000000000e+02,8.070000000000000000e+02
5.150000000000000000e+02,7.428874087699518896e+02,6.950000000000000000e+02,8.390000000000000000e+02,2.469400986456394875e+01,5.524914962321248604e+05,4.000000000000000000e+00,7.675814186345157850e+02,7.181933989053879941e+02,9.611259123004811045e+01,4.788740876995188955e+01,7.070000000000000000e+02,7.130000000000000000e+02,7.150000000000000000e+02,7.250000000000000000e+02,7.370000000000000000e+02,7.630000000000000000e+02,7.790000000000000000e+02,7.910000000000000000e+02,8.070000000000000000e+02
5.180000000000000000e+02,7.277850086038093878e+02,6.950000000000000000e+02,8.370000000000000000e+02,2.494543089988097151e+01,5.302932932712276233e+05,4.000000000000000000e+00,7.527304395036903770e+02,7.028395777039283985e+02,1.092149913961906122e+02,3.278500860380938775e+01,7.010000000000000000e+02,7.030000000000000000e+02,7.050000000000000000e+02,7.090000000000000000e+02,7.170000000000000000e+02,7.370000000000000000e+02,7.650000000000000000e+02,7.810000000000000000e+02,8.050000000000000000e+02
5.210000000000000000e+02,7.308838189046460911e+02,7.030000000000000000e+02,8.290000000000000000e+02,1.992632176943853040e+01,5.345882150358986109e+05,4.000000000000000000e+00,7.508101406740846642e+02,7.109574971352075181e+02,9.811618109535390886e+01,2.788381890464609114e+01,7.070000000000000000e+02,7.090000000000000000e+02,7.110000000000000000e+02,7.190000000000000000e+02,7.270000000000000000e+02,7.350000000000000000e+02,7.610000000000000000e+02,7.750000000000000000e+02,7.970000000000000000e+02
5.240000000000000000e+02,7.330924686999347841e+02,6.970000000000000000e+02,8.350000000000000000e+02,2.052112149197263236e+01,5.378456840918530943e+05,4.000000000000000000e+00,7.536135901919074058e+02,7.125713472079621624e+02,1.019075313000652159e+02,3.609246869993478413e+01,7.030000000000000000e+02,7.050000000000000000e+02,7.090000000000000000e+02,7.230000000000000000e+02,7.310000000000000000e+02,7.370000000000000000e+02,7.630000000000000000e+02,7.770000000000000000e+02,8.010000000000000000e+02
5.270000000000000000e+02,7.342476710377974314e+02,7.070000000000000000e+02,8.510000000000000000e+02,1.805492572762945969e+01,5.394456227674598340e+05,4.000000000000000000e+00,7.523025967654268698e+02,7.161927453101679930e+02,1.167523289622025686e+02,2.724767103779743138e+01,7.150000000000000000e+02,7.170000000000000000e+02,7.190000000000000000e+02,7.230000000000000000e+02,7.290000000000000000e+02,7.370000000000000000e+02,7.630000000000000000e+02,7.770000000000000000e+02,7.970000000000000000e+02
5.300000000000000000e+02,7.367134560612354335e+02,6.990000000000000000e+02,8.450000000000000000e+02,2.159750389052894448e+01,5.432131685159911867e+05,4.000000000000000000e+00,7.583109599517644028e+02,7.151159521707064641e+02,1.082865439387645665e+02,3.771345606123543348e+01,7.050000000000000000e+02,7.070000000000000000e+02,7.090000000000000000e+02,7.210000000000000000e+02,7.370000000000000000e+02,7.450000000000000000e+02,7.670000000000000000e+02,7.810000000000000000e+02,7.990000000000000000e+02
5.330000000000000000e+02,7.295748753931051169e+02,6.950000000000000000e+02,8.450000000000000000e+02,2.086365411978183104e+01,5.327147908680946566e+05,4.000000000000000000e+00,7.504385295128869302e+02,7.087112212733233036e+02,1.154251246068948831e+02,3.457487539310511693e+01,6.990000000000000000e+02,7.030000000000000000e+02,7.070000000000000000e+02,7.170000000000000000e+02,7.270000000000000000e+02,7.350000000000000000e+02,7.610000000000000000e+02,7.770000000000000000e+02,7.970000000000000000e+02
5.360000000000000000e+02,7.287112086868806955e+02,6.910000000000000000e+02,8.390000000000000000e+02,1.928140912771825199e+01,5.313917984038450522e+05,4.000000000000000000e+00,7.479926178145989297e+02,7.094297995591624613e+02,1.102887913131193045e+02,3.771120868688069550e+01,7.010000000000000000e+02,7.030000000000000000e+02,7.070000000000000000e+02,7.190000000000000000e+02,7.250000000000000000e+02,7.330000000000000000e+02,7.570000000000000000e+02,7.710000000000000000e+02,7.910000000000000000e+02
5.390000000000000000e+02,7.242427386815403452e+02,6.890000000000000000e+02,8.210000000000000000e+02,2.017916102101434817e+01,5.249347430724500446e+05,4.000000000000000000e+00,7.444218997025546969e+02,7.040635776605259935e+02,9.675726131845965483e+01,3.524273868154034517e+01,6.990000000000000000e+02,7.030000000000000000e+02,7.030000000000000000e+02,7.090000000000000000e+02,7.190000000000000000e+02,7.310000000000000000e+02,7.550000000000000000e+02,7.690000000000000000e+02,7.890000000000000000e+02
5.420000000000000000e+02,7.207183439150300046e+02,6.870000000000000000e+02,8.210000000000000000e+02,2.091354525338752168e+01,5.198723076306888834e+05,4.000000000000000000e+00,7.416318891684175014e+02,6.998047986616425078e+02,1.002816560849699954e+02,3.371834391503000461e+01,6.930000000000000000e+02,6.970000000000000000e+02,6.990000000000000000e+02,7.070000000000000000e+02,7.170000000000000000e+02,7.270000000000000000e+02,7.510000000000000000e+02,7.670000000000000000e+02,7.890000000000000000e+02
5.450000000000000000e+02,7.257759894380822061e+02,6.950000000000000000e+02,8.130000000000000000e+02,1.701359278031119970e+01,5.270402491841214942e+05,4.000000000000000000e+00,7.427895822183934342e+02,7.087623966577709780e+02,8.722401056191779389e+01,3.077598943808220611e+01,7.030000000000000000e+02,7.050000000000000000e+02,7.070000000000000000e+02,7.170000000000000000e+02,7.230000000000000000e+02,7.290000000000000000e+02,7.510000000000000000e+02,7.650000000000000000e+02,7.830000000000000000e+02
5.480000000000000000e+02,7.243554856702070310e+02,6.810000000000000000e+02,8.190000000000000000e+02,2.091613582268268345e+01,5.251283543582744896e+05,4.000000000000000000e+00,7.452716214928897216e+02,7.034393498475243405e+02,9.464451432979296897e+01,4.335548567020703103e+01,6.910000000000000000e+02,6.950000000000000000e+02,6.990000000000000000e+02,7.110000000000000000e+02,7.230000000000000000e+02,7.310000000000000000e+02,7.550000000000000000e+02,7.690000000000000000e+02,7.870000000000000000e+02
5.510000000000000000e+02,7.137620156648667944e+02,6.870000000000000000e+02,8.150000000000000000e+02,1.985298874395879309e+01,5.098503561680412968e+05,4.000000000000000000e+00,7.336150044088255981e+02,6.939090269209079906e+02,1.012379843351332056e+02,2.676201566486679440e+01,6.930000000000000000e+02,6.950000000000000000e+02,6.970000000000000000e+02,7.010000000000000000e+02,7.070000000000000000e+02,7.190000000000000000e+02,7.450000000000000000e+02,7.590000000000000000e+02,7.810000000000000000e+02
5.540000000000000000e+02,7.229492226903222445e+02,6.930000000000000000e+02,8.070000000000000000e+02,1.666336631929921452e+01,5.229332463656322216e+05,4.000000000000000000e+00,7.396125890096215016e+02,7.062858563710229873e+02,8.405077730967775551e+01,2.994922269032224449e+01,7.010000000000000000e+02,7.030000000000000000e+02,7.050000000000000000e+02,7.110000000000000000e+02,7.210000000000000000e+02,7.270000000000000000e+02,7.470000000000000000e+02,7.590000000000000000e+02,7.790000000000000000e+02
5.570000000000000000e+02,7.245547454459147048e+02,6.910000000000000000e+02,8.110000000000000000e+02,1.856947918492835825e+01,5.253244047053937102e+05,4.000000000000000000e+00,7.431242246308430595e+02,7.059852662609863501e+02,8.644525455408529524e+01,3.355474544591470476e+01,6.970000000000000000e+02,6.990000000000000000e+02,7.010000000000000000e+02,7.130000000000000000e+02,7.230000000000000000e+02,7.310000000000000000e+02,7.510000000000000000e+02,7.650000000000000000e+02,7.810000000000000000e+02
5.600000000000000000e+02,7.275836349611345213e+02,6.970000000000000000e+02,8.150000000000000000e+02,1.698410932407023211e+01,5.296664058327893727e+05,4.000000000000000000e+00,7.445677442852047534e+02,7.105995256370642892e+02,8.741636503886547871e+01,3.058363496113452129e+01,7.070000000000000000e+02,7.090000000000000000e+02,7.130000000000000000e+02,7.190000000000000000e+02,7.230000000000000000e+02,7.310000000000000000e+02,7.550000000000000000e+02,7.690000000000000000e+02,7.850000000000000000e+02
5.630000000000000000e+02,7.305016836764967820e+02,6.930000000000000000e+02,8.210000000000000000e+02,1.787294426072396902e+01,5.339521519907434704e+05,4.000000000000000000e+00,7.483746279372207937e+02,7.126287394157727704e+02,9.049831632350321797e+01,3.750168367649678203e+01,7.070000000000000000e+02,7.090000000000000000e+02,7.110000000000000000e+02,7.190000000000000000e+02,7.270000000000000000e+02,7.350000000000000000e+02,7.590000000000000000e+02,7.710000000000000000e+02,7.890000000000000000e+02
5.660000000000000000e+02,7.277342757965940336e+02,6.870000000000000000e+02,8.210000000000000000e+02,2.049305466007405840e+01,5.300171414584940067e+05,4.000000000000000000e+00,7.482273304566681418e+02,7.072412211365199255e+02,9.326572420340596636e+01,4.073427579659403364e+01,6.950000000000000000e+02,6.990000000000000000e+02,7.030000000000000000e+02,7.130000000000000000e+02,7.270000000000000000e+02,7.350000000000000000e+02,7.570000000000000000e+02,7.730000000000000000e+02,7.910000000000000000e+02
5.690000000000000000e+02,7.293229840384501586e+02,7.010000000000000000e+02,8.190000000000000000e+02,1.711221375386898202e+01,5.322048429063074291e+05,4.000000000000000000e+00,7.464351977923191725e+02,7.122107702845811446e+02,8.967701596154984145e+01,2.832298403845015855e+01,7.050000000000000000e+02,7.090000000000000000e+02,7.130000000000000000e+02,7.190000000000000000e+02,7.250000000000000000e+02,7.330000000000000000e+02,7.550000000000000000e+02,7.670000000000000000e+02,7.890000000000000000e+02
5.720000000000000000e+02,7.382088203880614401e+02,7.050000000000000000e+02,8.230000000000000000e+02,1.564970467214134509e+01,5.451971757550584152e+05,4.000000000000000000e+00,7.538585250602027372e+02,7.225591157159201430e+02,8.479117961193855990e+01,3.320882038806144010e+01,7.190000000000000000e+02,7.230000000000000000e+02,7.250000000000000000e+02,7.290000000000000000e+02,7.330000000000000000e+02,7.410000000000000000e+02,7.630000000000000000e+02,7.750000000000000000e+02,7.910000000000000000e+02
5.750000000000000000e+02,7.400257669257698581e+02,7.070000000000000000e+02,8.290000000000000000e+02,1.655267078951235149e+01,5.479121266243398422e+05,4.000000000000000000e+00,7.565784377152822344e+02,7.234730961362574817e+02,8.897423307423014194e+01,3.302576692576985806e+01,7.150000000000000000e+02,7.210000000000000000e+02,7.250000000000000000e+02,7.310000000000000000e+02,7.350000000000000000e+02,7.430000000000000000e+02,7.650000000000000000e+02,7.790000000000000000e+02,7.970000000000000000e+02
5.780000000000000000e+02,7.468032620304990132e+02,7.010000000000000000e+02,8.290000000000000000e+02,1.882706881552541134e+01,5.580695706995787332e+05,4.000000000000000000e+00,7.656303308460244352e+02,7.279761932149735912e+02,8.219673796950098676e+01,4.580326203049901324e+01,7.090000000000000000e+02,7.150000000000000000e+02,7.210000000000000000e+02,7.350000000000000000e+02,7.470000000000000000e+02,7.570000000000000000e+02,7.690000000000000000e+02,7.830000000000000000e+02,8.010000000000000000e+02
5.810000000000000000e+02,7.347746098617457164e+02,6.850000000000000000e+02,8.290000000000000000e+02,2.435130788409616898e+01,5.404867134931465844e+05,4.000000000000000000e+00,7.591259177458418890e+02,7.104233019776495439e+02,9.422539013825428356e+01,4.977460986174571644e+01,6.910000000000000000e+02,6.950000000000000000e+02,6.990000000000000000e+02,7.190000000000000000e+02,7.370000000000000000e+02,7.490000000000000000e+02,7.630000000000000000e+02,7.790000000000000000e+02,7.970000000000000000e+02
5.840000000000000000e+02,7.237030202337862193e+02,6.950000000000000000e+02,8.230000000000000000e+02,1.983863449225233211e+01,5.241396329140212620e+05,4.000000000000000000e+00,7.435416547260385869e+02,7.038643857415338516e+02,9.929697976621378075e+01,2.870302023378621925e+01,7.010000000000000000e+02,7.050000000000000000e+02,7.050000000000000000e+02,7.110000000000000000e+02,7.170000000000000000e+02,7.310000000000000000e+02,7.550000000000000000e+02,7.690000000000000000e+02,7.870000000000000000e+02
5.870000000000000000e+02,7.268868821574793628e+02,6.990000000000000000e+02,8.170000000000000000e+02,1.807931342452339862e+01,5.286914010265234392e+05,4.000000000000000000e+00,7.449661955820027970e+02,7.088075687329559287e+02,9.011311784252063717e+01,2.788688215747936283e+01,7.050000000000000000e+02,7.090000000000000000e+02,7.090000000000000000e+02,7.150000000000000000e+02,7.210000000000000000e+02,7.310000000000000000e+02,7.550000000000000000e+02,7.670000000000000000e+02,7.870000000000000000e+02
5.900000000000000000e+02,7.323003026167448297e+02,6.990000000000000000e+02,8.210000000000000000e+02,1.931216048046175970e+01,5.366366927549991524e+05,4.000000000000000000e+00,7.516124630972066143e+02,7.129881421362830451e+02,8.869969738325517028e+01,3.330030261674482972e+01,7.050000000000000000e+02,7.070000000000000000e+02,7.090000000000000000e+02,7.190000000000000000e+02,7.310000000000000000e+02,7.370000000000000000e+02,7.590000000000000000e+02,7.730000000000000000e+02,7.930000000000000000e+02
5.930000000000000000e+02,7.320078027650863532e+02,7.030000000000000000e+02,8.270000000000000000e+02,1.781258034060693873e+01,5.361527113273601281e+05,4.000000000000000000e+00,7.498203831056932813e+02,7.141952224244794252e+02,9.499219723491364675e+01,2.900780276508635325e+01,7.110000000000000000e+02,7.130000000000000000e+02,7.150000000000000000e+02,7.210000000000000000e+02,7.270000000000000000e+02,7.350000000000000000e+02,7.590000000000000000e+02,7.750000000000000000e+02,7.930000000000000000e+02
5.960000000000000000e+02,7.355381905298760330e+02,7.030000000000000000e+02,8.310000000000000000e+02,1.827597336488539170e+01,5.413504409303981811e+05,4.000000000000000000e+00,7.538141638947614638e+02,7.172622171649906022e+02,9.546180947012396700e+01,3.253819052987603300e+01,7.130000000000000000e+02,7.150000000000000000e+02,7.170000000000000000e+02,7.230000000000000000e+02,7.330000000000000000e+02,7.390000000000000000e+02,7.630000000000000000e+02,7.770000000000000000e+02,7.950000000000000000e+02
5.990000000000000000e+02,7.298275974603927807e+02,7.010000000000000000e+02,8.270000000000000000e+02,2.062481570510603035e+01,5.330737050376787083e+05,4.000000000000000000e+00,7.504524131654987968e+02,7.092027817552867646e+02,9.717240253960721930e+01,2.882759746039278070e+01,7.050000000000000000e+02,7.070000000000000000e+02,7.090000000000000000e+02,7.150000000000000000e+02,7.250000000000000000e+02,7.370000000000000000e+02,7.610000000000000000e+02,7.750000000000000000e+02,7.970000000000000000e+02
6.020000000000000000e+02,7.345413502047113070e+02,7.070000000000000000e+02,8.210000000000000000e+02,1.719483321093426298e+01,5.398466574497121619e+05,4.000000000000000000e+00,7.517361834156455416e+02,7.173465169937770725e+02,8.645864979528869299e+01,2.754135020471130701e+01,7.110000000000000000e+02,7.130000000000000000e+02,7.150000000000000000e+02,7.250000000000000000e+02,7.310000000000000000e+02,7.390000000000000000e+02,7.590000000000000000e+02,7.730000000000000000e+02,7.930000000000000000e+02
6.050000000000000000e+02,7.379829407227199454e+02,7.030000000000000000e+02,8.270000000000000000e+02,1.784114318882315331e+01,5.449371271880377317e+05,4.000000000000000000e+00,7.558240839115430845e+02,7.201417975338968063e+02,8.901705927728005463e+01,3.498294072271994537e+01,7.110000000000000000e+02,7.150000000000000000e+02,7.190000000000000000e+02,7.290000000000000000e+02,7.350000000000000000e+02,7.410000000000000000e+02,7.650000000000000000e+02,7.790000000000000000e+02,7.950000000000000000e+02
6.080000000000000000e+02,7.392457500148341296e+02,7.130000000000000000e+02,8.330000000000000000e+02,1.808461366425067141e+01,5.468113321663798997e+05,4.000000000000000000e+00,7.573303636790848259e+02,7.211611363505834333e+02,9.375424998516587038e+01,2.624575001483412962e+01,7.190000000000000000e+02,7.210000000000000000e+02,7.230000000000000000e+02,7.290000000000000000e+02,7.330000000000000000e+02,7.430000000000000000e+02,7.690000000000000000e+02,7.810000000000000000e+02,7.990000000000000000e+02
6.110000000000000000e+02,7.446587847860914735e+02,7.050000000000000000e+02,8.330000000000000000e+02,1.924086620429869754e+01,5.548869166913902154e+05,4.000000000000000000e+00,7.638996509903902279e+02,7.254179185817927191e+02,8.834121521390852649e+01,3.965878478609147351e+01,7.170000000000000000e+02,7.210000000000000000e+02,7.230000000000000000e+02,7.310000000000000000e+02,7.430000000000000000e+02,7.510000000000000000e+02,7.730000000000000000e+02,7.870000000000000000e+02,8.050000000000000000e+02
6.140000000000000000e+02,7.394383195870171903e+02,7.010000000000000000e+02,8.370000000000000000e+02,2.215040067352435571e+01,5.472596687236693688e+05,4.000000000000000000e+00,7.615887202605415496e+02,7.172879189134928311e+02,9.756168041298280968e+01,3.843831958701719032e+01,7.050000000000000000e+02,7.070000000000000000e+02,7.090000000000000000e+02,7.250000000000000000e+02,7.390000000000000000e+02,7.450000000000000000e+02,7.710000000000000000e+02,7.850000000000000000e+02,8.050000000000000000e+02
6.170000000000000000e+02,7.362537604580786592e+02,7.070000000000000000e+02,8.310000000000000000e+02,1.839831750696848189e+01,5.424080978757491102e+05,4.000000000000000000e+00,7.546520779650471695e+02,7.178554429511101489e+02,9.474623954192134079e+01,2.925376045807865921e+01,7.150000000000000000e+02,7.170000000000000000e+02,7.190000000000000000e+02,7.250000000000000000e+02,7.310000000000000000e+02,7.390000000000000000e+02,7.650000000000000000e+02,7.810000000000000000e+02,7.990000000000000000e+02
6.200000000000000000e+02,7.415726206016732931e+02,7.130000000000000000e+02,8.310000000000000000e+02,1.665122491566729934e+01,5.502072149172254140e+05,4.000000000000000000e+00,7.582238455173405782e+02,7.249213956860060080e+02,8.942737939832670691e+01,2.857262060167329309e+01,7.230000000000000000e+02,7.250000000000000000e+02,7.270000000000000000e+02,7.310000000000000000e+02,7.370000000000000000e+02,7.450000000000000000e+02,7.670000000000000000e+02,7.810000000000000000e+02,7.970000000000000000e+02
6.230000000000000000e+02,7.456503219011451620e+02,7.130000000000000000e+02,8.350000000000000000e+02,1.926736006265816314e+01,5.563656337150655454e+05,4.000000000000000000e+00,7.649176819638033749e+02,7.263829618384869491e+02,8.934967809885483803e+01,3.265032190114516197e+01,7.190000000000000000e+02,7.210000000000000000e+02,7.230000000000000000e+02,7.310000000000000000e+02,7.450000000000000000e+02,7.530000000000000000e+02,7.730000000000000000e+02,7.870000000000000000e+02,8.050000000000000000e+02
6.260000000000000000e+02,7.492874710733993879e+02,7.210000000000000000e+02,8.390000000000000000e+02,1.688023961438639731e+01,5.617166567970094038e+05,4.000000000000000000e+00,7.661677106877857568e+02,7.324072314590130190e+02,8.971252892660061207e+01,2.828747107339938793e+01,7.270000000000000000e+02,7.290000000000000000e+02,7.310000000000000000e+02,7.410000000000000000e+02,7.450000000000000000e+02,7.510000000000000000e+02,7.750000000000000000e+02,7.890000000000000000e+02,8.070000000000000000e+02
6.290000000000000000e+02,7.508126743013112900e+02,7.130000000000000000e+02,8.410000000000000000e+02,1.898172195236300652e+01,5.640799776597638847e+05,4.000000000000000000e+00,7.697943962536743356e+02,7.318309523489482444e+02,9.018732569868870996e+01,3.781267430131129004e+01,7.230000000000000000e+02,7.270000000000000000e+02,7.290000000000000000e+02,7.370000000000000000e+02,7.490000000000000000e+02,7.570000000000000000e+02,7.790000000000000000e+02,7.930000000000000000e+02,8.110000000000000000e+02
6.320000000000000000e+02,7.455164584940366694e+02,7.190000000000000000e+02,8.390000000000000000e+02,1.886203577321574087e+01,5.561505662790007191e+05,4.000000000000000000e+00,7.643784942672524494e+02,7.266544227208208895e+02,9.348354150596333056e+01,2.651645849403666944e+01,7.230000000000000000e+02,7.250000000000000000e+02,7.270000000000000000e+02,7.330000000000000000e+02,7.410000000000000000e+02,7.510000000000000000e+02,7.750000000000000000e+02,7.890000000000000000e+02,8.090000000000000000e+02
6.350000000000000000e+02,7.524238340354833099e+02,7.230000000000000000e+02,8.350000000000000000e+02,1.700678327651456812e+01,5.664308567020707997e+05,4.000000000000000000e+00,7.694306173119978212e+02,7.354170507589687986e+02,8.257616596451669011e+01,2.942383403548330989e+01,7.290000000000000000e+02,7.330000000000000000e+02,7.330000000000000000e+02,7.410000000000000000e+02,7.490000000000000000e+02,7.570000000000000000e+02,7.770000000000000000e+02,7.890000000000000000e+02,8.090000000000000000e+02
6.380000000000000000e+02,7.548074452619711110e+02,7.210000000000000000e+02,8.430000000000000000e+02,1.792107886516750881e+01,5.700554444905951386e+05,4.000000000000000000e+00,7.727285241271385985e+02,7.368863663968036235e+02,8.819255473802888901e+01,3.380744526197111099e+01,7.270000000000000000e+02,7.310000000000000000e+02,7.330000000000000000e+02,7.450000000000000000e+02,7.510000000000000000e+02,7.590000000000000000e+02,7.810000000000000000e+02,7.950000000000000000e+02,8.110000000000000000e+02
6.410000000000000000e+02,7.564466341304218986e+02,7.230000000000000000e+02,8.450000000000000000e+02,1.783931477575884728e+01,5.725297514389129356e+05,4.000000000000000000e+00,7.742859489061806926e+02,7.386073193546631046e+02,8.855336586957810141e+01,3.344663413042189859e+01,7.350000000000000000e+02,7.390000000000000000e+02,7.390000000000000000e+02,7.450000000000000000e+02,7.510000000000000000e+02,7.590000000000000000e+02,7.850000000000000000e+02,7.990000000000000000e+02,8.150000000000000000e+02
6.440000000000000000e+02,7.542317614074645462e+02,7.190000000000000000e+02,8.510000000000000000e+02,2.044777589683812025e+01,5.692836614549338119e+05,4.000000000000000000e+00,7.746795373043026984e+02,7.337839855106263940e+02,9.676823859253545379e+01,3.523176140746454621e+01,7.250000000000000000e+02,7.290000000000000000e+02,7.310000000000000000e+02,7.410000000000000000e+02,7.510000000000000000e+02,7.610000000000000000e+02,7.850000000000000000e+02,7.990000000000000000e+02,8.190000000000000000e+02
6.470000000000000000e+02,7.474252877825906580e+02,7.090000000000000000e+02,8.430000000000000000e+02,2.262172457817563753e+01,5.591563032397793140e+05,4.000000000000000000e+00,7.700470123607663027e+02,7.248035632044150134e+02,9.557471221740934197e+01,3.842528778259065803e+01,7.150000000000000000e+02,7.170000000000000000e+02,7.190000000000000000e+02,7.290000000000000000e+02,7.490000000000000000e+02,7.550000000000000000e+02,7.790000000000000000e+02,7.950000000000000000e+02,8.150000000000000000e+02
6.500000000000000000e+02,7.424066857532783388e+02,7.170000000000000000e+02,8.370000000000000000e+02,1.784083975614209550e+01,5.514859826143713435e+05,4.000000000000000000e+00,7.602475255094204840e+02,7.245658459971361935e+02,9.459331424672166122e+01,2.540668575327833878e+01,7.230000000000000000e+02,7.250000000000000000e+02,7.270000000000000000e+02,7.310000000000000000e+02,7.370000000000000000e+02,7.450000000000000000e+02,7.690000000000000000e+02,7.850000000000000000e+02,8.050000000000000000e+02
6.530000000000000000e+02,7.492147837180324359e+02,7.190000000000000000e+02,8.390000000000000000e+02,1.638214525755343587e+01,5.615911668248976348e+05,4.000000000000000000e+00,7.655969289755859108e+02,7.328326384604789610e+02,8.978521628196756410e+01,3.021478371803243590e+01,7.290000000000000000e+02,7.330000000000000000e+02,7.350000000000000000e+02,7.390000000000000000e+02,7.450000000000000000e+02,7.510000000000000000e+02,7.750000000000000000e+02,7.870000000000000000e+02,8.050000000000000000e+02
6.560000000000000000e+02,7.485502877825906580e+02,7.210000000000000000e+02,8.430000000000000000e+02,1.886557224475343730e+01,5.606834431555212941e+05,4.000000000000000000e+00,7.674158600273441380e+02,7.296847155378371781e+02,9.444971221740934197e+01,2.755028778259065803e+01,7.250000000000000000e+02,7.270000000000000000e+02,7.290000000000000000e+02,7.350000000000000000e+02,7.450000000000000000e+02,7.550000000000000000e+02,7.770000000000000000e+02,7.910000000000000000e+02,8.090000000000000000e+02
6.590000000000000000e+02,7.560198110128760618e+02,7.210000000000000000e+02,8.450000000000000000e+02,1.766373989199168193e+01,5.718779623509166995e+05,4.000000000000000000e+00,7.736835509048677295e+02,7.383560711208843941e+02,8.898018898712393820e+01,3.501981101287606180e+01,7.310000000000000000e+02,7.330000000000000000e+02,7.350000000000000000e+02,7.470000000000000000e+02,7.530000000000000000e+02,7.590000000000000000e+02,7.810000000000000000e+02,7.950000000000000000e+02,8.150000000000000000e+02
6.620000000000000000e+02,7.465240313297335888e+02,7.110000000000000000e+02,8.450000000000000000e+02,2.077771486081199370e+01,5.577298427876342321e+05,4.000000000000000000e+00,7.673017461905456003e+02,7.257463164689215773e+02,9.847596867026641121e+01,3.552403132973358879e+01,7.190000000000000000e+02,7.230000000000000000e+02,7.250000000000000000e+02,7.330000000000000000e+02,7.410000000000000000e+02,7.530000000000000000e+02,7.790000000000000000e+02,7.930000000000000000e+02,8.130000000000000000e+02
6.650000000000000000e+02,7.437494363021420440e+02,7.170000000000000000e+02,8.390000000000000000e+02,1.855113871572216055e+01,5.535073687474040780e+05,4.000000000000000000e+00,7.623005750178641620e+02,7.251982975864199261e+02,9.525056369785795596e+01,2.674943630214204404e+01,7.230000000000000000e+02,7.250000000000000000e+02,7.270000000000000000e+02,7.330000000000000000e+02,7.370000000000000000e+02,7.470000000000000000e+02,7.730000000000000000e+02,7.870000000000000000e+02,8.090000000000000000e+02
6.680000000000000000e+02,7.478947887616448043e+02,7.210000000000000000e+02,8.350000000000000000e+02,1.707617018431560396e+01,5.596382106449890416e+05,4.000000000000000000e+00,7.649709589459604331e+02,7.308186185773291754e+02,8.710521123835519575e+01,2.689478876164480425e+01,7.270000000000000000e+02,7.290000000000000000e+02,7.310000000000000000e+02,7.370000000000000000e+02,7.450000000000000000e+02,7.510000000000000000e+02,7.730000000000000000e+02,7.870000000000000000e+02,8.050000000000000000e+02
6.710000000000000000e+02,7.532946211357028687e+02,7.210000000000000000e+02,8.410000000000000000e+02,1.855819128256873185e+01,5.677971926956624957e+05,4.000000000000000000e+00,7.718528124182715828e+02,7.347364298531341547e+02,8.770537886429713126e+01,3.229462113570286874e+01,7.250000000000000000e+02,7.270000000000000000e+02,7.290000000000000000e+02,7.430000000000000000e+02,7.510000000000000000e+02,7.570000000000000000e+02,7.810000000000000000e+02,7.930000000000000000e+02,8.110000000000000000e+02
6.740000000000000000e+02,7.546091497062838016e+02,7.250000000000000000e+02,8.470000000000000000e+02,1.757654335273744195e+01,5.697439036966712447e+05,4.000000000000000000e+00,7.721856930590212187e+02,7.370326063535463845e+02,9.239085029371619839e+01,2.960914970628380161e+01,7.330000000000000000e+02,7.370000000000000000e+02,7.390000000000000000e+02,7.450000000000000000e+02,7.490000000000000000e+02,7.570000000000000000e+02,7.830000000000000000e+02,7.970000000000000000e+02,8.130000000000000000e+02
6.770000000000000000e+02,7.593236886607725182e+02,7.210000000000000000e+02,8.490000000000000000e+02,1.786244304815644668e+01,5.768915310330505017e+05,4.000000000000000000e+00,7.771861317089289969e+02,7.414612456126160396e+02,8.967631133922748177e+01,3.832368866077251823e+01,7.350000000000000000e+02,7.390000000000000000e+02,7.410000000000000000e+02,7.470000000000000000e+02,7.550000000000000000e+02,7.630000000000000000e+02,7.870000000000000000e+02,7.990000000000000000e+02,8.170000000000000000e+02
6.800000000000000000e+02,7.492367605174152914e+02,7.150000000000000000e+02,8.490000000000000000e+02,2.271845765362175129e+01,5.618718516287901439e+05,4.000000000000000000e+00,7.719552181710370178e+02,7.265183028637935649e+02,9.976323948258470864e+01,3.423676051741529136e+01,7.190000000000000000e+02,7.210000000000000000e+02,7.230000000000000000e+02,7.310000000000000000e+02,7.470000000000000000e+02,7.590000000000000000e+02,7.830000000000000000e+02,7.990000000000000000e+02,8.170000000000000000e+02
6.830000000000000000e+02,7.512720361359995422e+02,7.230000000000000000e+02,8.430000000000000000e+02,1.780559450765626295e+01,5.647267114757016534e+05,4.000000000000000000e+00,7.690776306436557661e+02,7.334664416283433184e+02,9.172796386400045776e+01,2.827203613599954224e+01,7.270000000000000000e+02,7.310000000000000000e+02,7.330000000000000000e+02,7.430000000000000000e+02,7.470000000000000000e+02,7.550000000000000000e+02,7.770000000000000000e+02,7.930000000000000000e+02,8.130000000000000000e+02
6.860000000000000000e+02,7.551925992404912904e+02,7.250000000000000000e+02,8.450000000000000000e+02,1.682378029086796190e+01,5.705989015308846720e+05,4.000000000000000000e+00,7.720163795313592345e+02,7.383688189496233463e+02,8.980740075950870960e+01,3.019259924049129040e+01,7.350000000000000000e+02,7.390000000000000000e+02,7.410000000000000000e+02,7.450000000000000000e+02,7.490000000000000000e+02,7.590000000000000000e+02,7.810000000000000000e+02,7.950000000000000000e+02,8.110000000000000000e+02
6.890000000000000000e+02,7.563984305464902036e+02,7.310000000000000000e+02,8.510000000000000000e+02,1.832688514045419481e+01,5.724744604521449655e+05,4.000000000000000000e+00,7.747253156869444410e+02,7.380715454060359662e+02,9.460156945350979640e+01,2.539843054649020360e+01,7.350000000000000000e+02,7.370000000000000000e+02,7.390000000000000000e+02,7.450000000000000000e+02,7.510000000000000000e+02,7.610000000000000000e+02,7.850000000000000000e+02,7.990000000000000000e+02,8.170000000000000000e+02
6.920000000000000000e+02,7.631374458553373188e+02,7.270000000000000000e+02,8.490000000000000000e+02,1.839787342345520216e+01,5.827172430131133879e+05,4.000000000000000000e+00,7.815353192787924854e+02,7.447395724318821522e+02,8.586255414466268121e+01,3.613744585533731879e+01,7.350000000000000000e+02,7.390000000000000000e+02,7.410000000000000000e+02,7.510000000000000000e+02,7.610000000000000000e+02,7.670000000000000000e+02,7.890000000000000000e+02,8.030000000000000000e+02,8.230000000000000000e+02
6.950000000000000000e+02,7.604921378982970737e+02,7.270000000000000000e+02,8.570000000000000000e+02,1.846368395651422389e+01,5.786891994303684914e+05,4.000000000000000000e+00,7.789558218548113473e+02,7.420284539417828000e+02,9.650786210170292634e+01,3.349213789829707366e+01,7.350000000000000000e+02,7.390000000000000000e+02,7.410000000000000000e+02,7.510000000000000000e+02,7.570000000000000000e+02,7.630000000000000000e+02,7.890000000000000000e+02,8.030000000000000000e+02,8.210000000000000000e+02
6.980000000000000000e+02,7.600357206432089470e+02,7.310000000000000000e+02,8.510000000000000000e+02,1.784903264345310347e+01,5.779728846199489199e+05,4.000000000000000000e+00,7.778847532866620895e+02,7.421866879997558044e+02,9.096427935679105303e+01,2.903572064320894697e+01,7.390000000000000000e+02,7.430000000000000000e+02,7.430000000000000000e+02,7.490000000000000000e+02,7.550000000000000000e+02,7.630000000000000000e+02,7.890000000000000000e+02,8.010000000000000000e+02,8.210000000000000000e+02
7.010000000000000000e+02,7.646934818726635967e+02,7.390000000000000000e+02,8.530000000000000000e+02,1.654718937747601970e+01,5.850299306948317681e+05,4.000000000000000000e+00,7.812406712501395987e+02,7.481462924951875948e+02,8.830651812733640327e+01,2.569348187266359673e+01,7.430000000000000000e+02,7.470000000000000000e+02,7.470000000000000000e+02,7.530000000000000000e+02,7.610000000000000000e+02,7.690000000000000000e+02,7.890000000000000000e+02,8.010000000000000000e+02,8.190000000000000000e+02
7.040000000000000000e+02,7.691554841867916821e+02,7.330000000000000000e+02,8.570000000000000000e+02,1.954693594270865731e+01,5.919822415593662299e+05,4.000000000000000000e+00,7.887024201295002968e+02,7.496085482440830674e+02,8.784451581320831792e+01,3.615548418679168208e+01,7.390000000000000000e+02,7.410000000000000000e+02,7.430000000000000000e+02,7.570000000000000000e+02,7.690000000000000000e+02,7.750000000000000000e+02,7.970000000000000000e+02,8.110000000000000000e+02,8.270000000000000000e+02
7.070000000000000000e+02,7.693697264581973059e+02,7.370000000000000000e+02,8.630000000000000000e+02,1.823721851680649664e+01,5.922623721295911819e+05,4.000000000000000000e+00,7.876069449750037847e+02,7.511325079413908270e+02,9.363027354180269413e+01,3.236972645819730587e+01,7.430000000000000000e+02,7.470000000000000000e+02,7.490000000000000000e+02,7.610000000000000000e+02,7.650000000000000000e+02,7.730000000000000000e+02,7.970000000000000000e+02,8.110000000000000000e+02,8.290000000000000000e+02
7.100000000000000000e+02,7.647680679997627067e+02,7.250000000000000000e+02,8.650000000000000000e+02,2.081845322703295409e+01,5.853036058268557535e+05,4.000000000000000000e+00,7.855865212267956394e+02,7.439496147727297739e+02,1.002319320002372933e+02,3.976806799976270668e+01,7.370000000000000000e+02,7.390000000000000000e+02,7.410000000000000000e+02,7.510000000000000000e+02,7.630000000000000000e+02,7.710000000000000000e+02,7.970000000000000000e+02,8.110000000000000000e+02,8.290000000000000000e+02
7.130000000000000000e+02,7.545222586483118903e+02,7.230000000000000000e+02,8.550000000000000000e+02,2.145204257991681018e+01,5.697640289266005857e+05,4.000000000000000000e+00,7.759743012282286827e+02,7.330702160683950979e+02,1.004777413516881097e+02,3.152225864831189028e+01,7.290000000000000000e+02,7.310000000000000000e+02,7.330000000000000000e+02,7.390000000000000000e+02,7.490000000000000000e+02,7.630000000000000000e+02,7.870000000000000000e+02,8.010000000000000000e+02,8.230000000000000000e+02
7.160000000000000000e+02,7.582155995965109696e+02,7.290000000000000000e+02,8.450000000000000000e+02,1.745262997192485344e+01,5.751954897644335870e+05,4.000000000000000000e+00,7.756682295684357769e+02,7.407629696245861624e+02,8.678440040348903040e+01,2.921559959651096960e+01,7.350000000000000000e+02,7.370000000000000000e+02,7.390000000000000000e+02,7.490000000000000000e+02,7.550000000000000000e+02,7.610000000000000000e+02,7.830000000000000000e+02,7.970000000000000000e+02,8.190000000000000000e+02
7.190000000000000000e+02,7.612993235625704074e+02,7.310000000000000000e+02,8.490000000000000000e+02,1.664492045588234959e+01,5.798537134338100441e+05,4.000000000000000000e+00,7.779442440184527641e+02,7.446544031066880507e+02,8.770067643742959262e+01,3.029932356257040738e+01,7.390000000000000000e+02,7.430000000000000000e+02,7.450000000000000000e+02,7.530000000000000000e+02,7.570000000000000000e+02,7.650000000000000000e+02,7.870000000000000000e+02,7.990000000000000000e+02,8.150000000000000000e+02
7.220000000000000000e+02,7.612774209339582967e+02,7.310000000000000000e+02,8.530000000000000000e+02,1.779927108324421070e+01,5.798601256749540335e+05,4.000000000000000000e+00,7.790766920172025038e+02,7.434781498507140896e+02,9.172257906604170330e+01,3.027742093395829670e+01,7.410000000000000000e+02,7.430000000000000000e+02,7.450000000000000000e+02,7.510000000000000000e+02,7.550000000000000000e+02,7.650000000000000000e+02,7.890000000000000000e+02,8.030000000000000000e+02,8.210000000000000000e+02
7.250000000000000000e+02,7.632683795169999712e+02,7.290000000000000000e+02,8.510000000000000000e+02,1.790732589255361518e+01,5.828992914911292028e+05,4.000000000000000000e+00,7.811757054095535295e+02,7.453610536244464129e+02,8.773162048300002880e+01,3.426837951699997120e+01,7.370000000000000000e+02,7.390000000000000000e+02,7.410000000000000000e+02,7.530000000000000000e+02,7.610000000000000000e+02,7.690000000000000000e+02,7.890000000000000000e+02,8.010000000000000000e+02,8.190000000000000000e+02
7.280000000000000000e+02,7.616028006883047965e+02,7.270000000000000000e+02,8.530000000000000000e+02,1.977619714516538352e+01,5.804299239897941006e+05,4.000000000000000000e+00,7.813789978334701800e+02,7.418266035431394130e+02,9.139719931169520351e+01,3.460280068830479649e+01,7.330000000000000000e+02,7.350000000000000000e+02,7.370000000000000000e+02,7.510000000000000000e+02,7.610000000000000000e+02,7.670000000000000000e+02,7.910000000000000000e+02,8.050000000000000000e+02,8.230000000000000000e+02
7.310000000000000000e+02,7.598512727704265899e+02,7.330000000000000000e+02,8.530000000000000000e+02,1.690490576819555812e+01,5.776597325698689092e+05,4.000000000000000000e+00,7.767561785386221800e+02,7.429463670022309998e+02,9.314872722957341011e+01,2.685127277042658989e+01,7.410000000000000000e+02,7.430000000000000000e+02,7.450000000000000000e+02,7.510000000000000000e+02,7.550000000000000000e+02,7.630000000000000000e+02,7.870000000000000000e+02,8.010000000000000000e+02,8.170000000000000000e+02
7.340000000000000000e+02,7.672662804841868365e+02,7.330000000000000000e+02,8.510000000000000000e+02,1.655628642685776342e+01,5.889716557882869383e+05,4.000000000000000000e+00,7.838225669110446461e+02,7.507099940573290269e+02,8.373371951581316353e+01,3.426628048418683647e+01,7.470000000000000000e+02,7.490000000000000000e+02,7.510000000000000000e+02,7.570000000000000000e+02,7.630000000000000000e+02,7.710000000000000000e+02,7.930000000000000000e+02,8.050000000000000000e+02,8.230000000000000000e+02
7.369999999999989768e+02,7.676757773096777555e+02,7.350000000000000000e+02,8.590000000000000000e+02,1.878087486532063011e+01,5.896788203287248034e+05,4.000000000000000000e+00,7.864566521749983394e+02,7.488949024443571716e+02,9.132422269032224449e+01,3.267577730967775551e+01,7.430000000000000000e+02,7.450000000000000000e+02,7.470000000000000000e+02,7.530000000000000000e+02,7.650000000000000000e+02,7.750000000000000000e+02,7.950000000000000000e+02,8.090000000000000000e+02,8.270000000000000000e+02
7.399999999999989768e+02,7.746739230404082264e+02,7.450000000000000000e+02,8.610000000000000000e+02,1.716491389325003780e+01,6.004143213077790570e+05,4.000000000000000000e+00,7.918388369336582855e+02,7.575090091471581673e+02,8.632607695959177363e+01,2.967392304040822637e+01,7.530000000000000000e+02,7.550000000000000000e+02,7.570000000000000000e+02,7.650000000000000000e+02,7.710000000000000000e+02,7.770000000000000000e+02,8.010000000000000000e+02,8.150000000000000000e+02,8.330000000000000000e+02
7.429999999999989768e+02,7.703729158013410370e+02,7.290000000000000000e+02,8.650000000000000000e+02,1.883632987532307013e+01,5.938292367234320845e+05,4.000000000000000000e+00,7.892092456766640680e+02,7.515365859260180059e+02,9.462708419865896303e+01,4.137291580134103697e+01,7.430000000000000000e+02,7.490000000000000000e+02,7.510000000000000000e+02,7.590000000000000000e+02,7.670000000000000000e+02,7.750000000000000000e+02,7.990000000000000000e+02,8.130000000000000000e+02,8.310000000000000000e+02
7.459999999999989768e+02,7.632156144306651413e+02,7.330000000000000000e+02,8.610000000000000000e+02,2.050514609797482279e+01,5.829185351272770204e+05,4.000000000000000000e+00,7.837207605286399712e+02,7.427104683326903114e+02,9.778438556933485870e+01,3.021561443066514130e+01,7.410000000000000000e+02,7.430000000000000000e+02,7.450000000000000000e+02,7.490000000000000000e+02,7.570000000000000000e+02,7.690000000000000000e+02,7.950000000000000000e+02,8.110000000000000000e+02,8.330000000000000000e+02
7.489999999999989768e+02,7.678323073043375189e+02,7.410000000000000000e+02,8.530000000000000000e+02,1.704599534686907347e+01,5.898570180976680713e+05,4.000000000000000000e+00,7.848783026512065817e+02,7.507863119574684561e+02,8.516769269566248113e+01,2.683230730433751887e+01,7.450000000000000000e+02,7.490000000000000000e+02,7.490000000000000000e+02,7.570000000000000000e+02,7.650000000000000000e+02,7.730000000000000000e+02,7.930000000000000000e+02,8.050000000000000000e+02,8.250000000000000000e+02
7.519999999999989768e+02,7.738959309915148879e+02,7.390000000000000000e+02,8.630000000000000000e+02,1.810683577241422881e+01,5.992427695069126785e+05,4.000000000000000000e+00,7.920027667639291167e+02,7.557890952191006591e+02,8.910406900848511214e+01,3.489593099151488786e+01,7.450000000000000000e+02,7.490000000000000000e+02,7.510000000000000000e+02,7.650000000000000000e+02,7.710000000000000000e+02,7.790000000000000000e+02,8.010000000000000000e+02,8.130000000000000000e+02,8.290000000000000000e+02
7.549999999999989768e+02,7.745185352756185466e+02,7.470000000000000000e+02,8.670000000000000000e+02,1.755221940843119910e+01,6.001870418916513445e+05,4.000000000000000000e+00,7.920707546840496889e+02,7.569663158671874044e+02,9.248146472438145338e+01,2.751853527561854662e+01,7.550000000000000000e+02,7.590000000000000000e+02,7.590000000000000000e+02,7.630000000000000000e+02,7.690000000000000000e+02,7.770000000000000000e+02,8.030000000000000000e+02,8.170000000000000000e+02,8.330000000000000000e+02
7.579999999999989768e+02,7.796805094048537512e+02,7.470000000000000000e+02,8.670000000000000000e+02,1.811696267280123607e+01,6.082299210822999012e+05,4.000000000000000000e+00,7.977974720776550157e+02,7.615635467320524867e+02,8.731949059514624878e+01,3.268050940485375122e+01,7.550000000000000000e+02,7.570000000000000000e+02,7.590000000000000000e+02,7.690000000000000000e+02,7.770000000000000000e+02,7.850000000000000000e+02,8.070000000000000000e+02,8.190000000000000000e+02,8.370000000000000000e+02
7.609999999999989768e+02,7.738899009078502331e+02,7.410000000000000000e+02,8.690000000000000000e+02,2.025201573102768293e+01,5.993157228683320573e+05,4.000000000000000000e+00,7.941419166388778876e+02,7.536378851768225786e+02,9.511009909214976688e+01,3.288990090785023312e+01,7.470000000000000000e+02,7.490000000000000000e+02,7.490000000000000000e+02,7.610000000000000000e+02,7.730000000000000000e+02,7.790000000000000000e+02,8.030000000000000000e+02,8.190000000000000000e+02,8.370000000000000000e+02
7.639999999999989768e+02,7.773818904646057035e+02,7.510000000000000000e+02,8.670000000000000000e+02,1.687165585223377207e+01,6.046072563935203943e+05,4.000000000000000000e+00,7.942535463168394472e+02,7.605102346123719599e+02,8.961810953539429647e+01,2.638189046460570353e+01,7.570000000000000000e+02,7.590000000000000000e+02,7.610000000000000000e+02,7.670000000000000000e+02,7.730000000000000000e+02,7.810000000000000000e+02,8.030000000000000000e+02,8.170000000000000000e+02,8.350000000000000000e+02
7.669999999999989768e+02,7.806710007120393584e+02,7.510000000000000000e+02,8.690000000000000000e+02,1.663132036860120877e+01,6.097238121699400945e+05,4.000000000000000000e+00,7.973023210806405814e+02,7.640396803434381354e+02,8.832899928796064160e+01,2.967100071203935840e+01,7.610000000000000000e+02,7.650000000000000000e+02,7.650000000000000000e+02,7.710000000000000000e+02,7.750000000000000000e+02,7.830000000000000000e+02,8.070000000000000000e+02,8.190000000000000000e+02,8.370000000000000000e+02
7.699999999999989768e+02,7.831157360707292128e+02,7.530000000000000000e+02,8.770000000000000000e+02,1.851820178508791770e+01,6.136131798789532622e+05,4.000000000000000000e+00,8.016339378558171802e+02,7.645975342856412453e+02,9.388426392927078723e+01,3.011573607072921277e+01,7.610000000000000000e+02,7.630000000000000000e+02,7.650000000000000000e+02,7.710000000000000000e+02,7.790000000000000000e+02,7.890000000000000000e+02,8.110000000000000000e+02,8.250000000000000000e+02,8.430000000000000000e+02
7.729999999999989768e+02,7.842779252951996796e+02,7.470000000000000000e+02,8.750000000000000000e+02,2.000233584629588535e+01,6.154919575446507661e+05,4.000000000000000000e+00,8.042802611414955436e+02,7.642755894489038155e+02,9.072207470480032043e+01,3.727792529519967957e+01,7.570000000000000000e+02,7.590000000000000000e+02,7.610000000000000000e+02,7.710000000000000000e+02,7.830000000000000000e+02,7.890000000000000000e+02,8.130000000000000000e+02,8.270000000000000000e+02,8.490000000000000000e+02
7.759999999999989768e+02,7.771889203702604618e+02,7.370000000000000000e+02,8.770000000000000000e+02,2.079073419397925093e+01,6.044548725746157579e+05,4.000000000000000000e+00,7.979796545642396950e+02,7.563981861762812287e+02,9.981107962973953818e+01,4.018892037026046182e+01,7.450000000000000000e+02,7.490000000000000000e+02,7.530000000000000000e+02,7.670000000000000000e+02,7.750000000000000000e+02,7.830000000000000000e+02,8.090000000000000000e+02,8.230000000000000000e+02,8.430000000000000000e+02
7.789999999999989768e+02,7.679152153919183093e+02,7.410000000000000000e+02,8.670000000000000000e+02,1.958989787062319010e+01,5.900775421289978549e+05,4.000000000000000000e+00,7.875051132625414994e+02,7.483253175212951191e+02,9.908478460808169075e+01,2.691521539191830925e+01,7.470000000000000000e+02,7.490000000000000000e+02,7.510000000000000000e+02,7.550000000000000000e+02,7.610000000000000000e+02,7.710000000000000000e+02,7.990000000000000000e+02,8.150000000000000000e+02,8.330000000000000000e+02
7.819999999999989768e+02,7.743931570046876232e+02,7.470000000000000000e+02,8.590000000000000000e+02,1.666182071552370658e+01,5.999623778852430405e+05,4.000000000000000000e+00,7.910549777202113546e+02,7.577313362891638917e+02,8.460684299531237684e+01,2.739315700468762316e+01,7.530000000000000000e+02,7.550000000000000000e+02,7.570000000000000000e+02,7.630000000000000000e+02,7.710000000000000000e+02,7.790000000000000000e+02,7.990000000000000000e+02,8.110000000000000000e+02,8.290000000000000000e+02
7.849999999999989768e+02,7.783837002314128313e+02,7.450000000000000000e+02,8.670000000000000000e+02,1.973781795064719802e+01,6.062707662433987716e+05,4.000000000000000000e+00,7.981215181820600719e+02,7.586458822807655906e+02,8.861629976858716873e+01,3.338370023141283127e+01,7.470000000000000000e+02,7.510000000000000000e+02,7.530000000000000000e+02,7.650000000000000000e+02,7.770000000000000000e+02,7.850000000000000000e+02,8.070000000000000000e+02,8.210000000000000000e+02,8.370000000000000000e+02
7.879999999999989768e+02,7.813628137423604585e+02,7.510000000000000000e+02,8.710000000000000000e+02,1.683598347956612074e+01,6.108112970391028794e+05,4.000000000000000000e+00,7.981987972219266112e+02,7.645268302627943058e+02,8.963718625763954151e+01,3.036281374236045849e+01,7.610000000000000000e+02,7.650000000000000000e+02,7.670000000000000000e+02,7.710000000000000000e+02,7.770000000000000000e+02,7.830000000000000000e+02,8.070000000000000000e+02,8.210000000000000000e+02,8.390000000000000000e+02
7.909999999999989768e+02,7.768015561027709737e+02,7.370000000000000000e+02,8.750000000000000000e+02,2.130450480137598035e+01,6.038745394885183778e+05,4.000000000000000000e+00,7.981060609041469434e+02,7.554970513013950040e+02,9.819844389722902633e+01,3.980155610277097367e+01,7.470000000000000000e+02,7.490000000000000000e+02,7.510000000000000000e+02,7.610000000000000000e+02,7.750000000000000000e+02,7.850000000000000000e+02,8.090000000000000000e+02,8.230000000000000000e+02,8.410000000000000000e+02
7.939999999999989768e+02,7.715544561799085841e+02,7.390000000000000000e+02,8.670000000000000000e+02,1.997819603439597458e+01,5.956954071678633336e+05,4.000000000000000000e+00,7.915326522143045622e+02,7.515762601455126060e+02,9.544554382009141591e+01,3.255445617990858409e+01,7.450000000000000000e+02,7.490000000000000000e+02,7.510000000000000000e+02,7.570000000000000000e+02,7.690000000000000000e+02,7.770000000000000000e+02,8.010000000000000000e+02,8.170000000000000000e+02,8.370000000000000000e+02
7.969999999999989768e+02,7.722507268735536172e+02,7.370000000000000000e+02,8.610000000000000000e+02,2.005967637145333171e+01,5.967735757728593890e+05,4.000000000000000000e+00,7.923104032450069099e+02,7.521910505021003246e+02,8.874927312644638278e+01,3.525072687355361722e+01,7.410000000000000000e+02,7.430000000000000000e+02,7.450000000000000000e+02,7.610000000000000000e+02,7.710000000000000000e+02,7.770000000000000000e+02,8.010000000000000000e+02,8.150000000000000000e+02,8.330000000000000000e+02
7.999999999999989768e+02,7.719860484780157321e+02,7.390000000000000000e+02,8.630000000000000000e+02,1.730061453404776728e+01,5.962617703079570783e+05,4.000000000000000000e+00,7.892866630120635136e+02,7.546854339439679507e+02,9.101395152198426786e+01,3.298604847801573214e+01,7.510000000000000000e+02,7.550000000000000000e+02,7.570000000000000000e+02,7.630000000000000000e+02,7.670000000000000000e+02,7.750000000000000000e+02,7.990000000000000000e+02,8.130000000000000000e+02,8.290000000000000000e+02
8.029999999999989768e+02,7.723312244110841220e+02,7.430000000000000000e+02,8.650000000000000000e+02,1.854961075960131467e+01,5.968396082596570486e+05,4.000000000000000000e+00,7.908808351706854864e+02,7.537816136514827576e+02,9.266877558891587796e+01,2.933122441108412204e+01,7.510000000000000000e+02,7.530000000000000000e+02,7.550000000000000000e+02,7.610000000000000000e+02,7.670000000000000000e+02,7.770000000000000000e+02,8.010000000000000000e+02,8.150000000000000000e+02,8.330000000000000000e+02
8.059999999999989768e+02,7.775556058268557535e+02,7.430000000000000000e+02,8.650000000000000000e+02,1.770642260243403854e+01,6.049062375541446963e+05,4.000000000000000000e+00,7.952620284292897850e+02,7.598491832244217221e+02,8.744439417314424645e+01,3.455560582685575355e+01,7.510000000000000000e+02,7.550000000000000000e+02,7.570000000000000000e+02,7.670000000000000000e+02,7.750000000000000000e+02,7.830000000000000000e+02,8.030000000000000000e+02,8.170000000000000000e+02,8.330000000000000000e+02
8.089999999999989768e+02,7.732023081943867737e+02,7.310000000000000000e+02,8.670000000000000000e+02,2.192777495409111665e+01,5.983226367115647299e+05,4.000000000000000000e+00,7.951300831484778655e+02,7.512745332402956819e+02,9.379769180561322628e+01,4.220230819438677372e+01,7.370000000000000000e+02,7.410000000000000000e+02,7.430000000000000000e+02,7.610000000000000000e+02,7.730000000000000000e+02,7.790000000000000000e+02,8.050000000000000000e+02,8.190000000000000000e+02,8.370000000000000000e+02
8.119999999999989768e+02,7.678351628790126142e+02,7.430000000000000000e+02,8.630000000000000000e+02,1.816579528524887621e+01,5.899008334717854159e+05,4.000000000000000000e+00,7.860009581642615331e+02,7.496693675937636954e+02,9.516483712098738579e+01,2.483516287901261421e+01,7.490000000000000000e+02,7.510000000000000000e+02,7.530000000000000000e+02,7.570000000000000000e+02,7.610000000000000000e+02,7.710000000000000000e+02,7.970000000000000000e+02,8.110000000000000000e+02,8.290000000000000000e+02
8.149999999999989768e+02,7.738621313712692427e+02,7.430000000000000000e+02,8.590000000000000000e+02,1.718153820191167469e+01,5.991578036254672334e+05,4.000000000000000000e+00,7.910436695731808641e+02,7.566805931693576213e+02,8.513786862873075734e+01,3.086213137126924266e+01,7.510000000000000000e+02,7.550000000000000000e+02,7.570000000000000000e+02,7.630000000000000000e+02,7.710000000000000000e+02,7.770000000000000000e+02,8.010000000000000000e+02,8.130000000000000000e+02,8.290000000000000000e+02
8.179999999999989768e+02,7.760207900670503705e+02,7.450000000000000000e+02,8.650000000000000000e+02,1.878903830280218301e+01,6.025612945766332559e+05,4.000000000000000000e+00,7.948098283698525393e+02,7.572317517642482017e+02,8.897920993294962955e+01,3.102079006705037045e+01,7.490000000000000000e+02,7.510000000000000000e+02,7.530000000000000000e+02,7.630000000000000000e+02,7.750000000000000000e+02,7.830000000000000000e+02,8.030000000000000000e+02,8.170000000000000000e+02,8.350000000000000000e+02
8.209999999999989768e+02,7.812611033643861447e+02,7.490000000000000000e+02,8.710000000000000000e+02,1.754937055532103329e+01,6.106768920370260021e+05,4.000000000000000000e+00,7.988104739197071922e+02,7.637117328090650972e+02,8.973889663561385532e+01,3.226110336438614468e+01,7.570000000000000000e+02,7.610000000000000000e+02,7.630000000000000000e+02,7.710000000000000000e+02,7.770000000000000000e+02,7.850000000000000000e+02,8.070000000000000000e+02,8.210000000000000000e+02,8.410000000000000000e+02
8.239999999999989768e+02,7.790282813148994592e+02,7.450000000000000000e+02,8.710000000000000000e+02,1.824700440584371108e+01,6.072180162582329940e+05,4.000000000000000000e+00,7.972752857207431134e+02,7.607812769090558049e+02,9.197171868510054082e+01,3.402828131489945918e+01,7.550000000000000000e+02,7.590000000000000000e+02,7.610000000000000000e+02,7.670000000000000000e+02,7.750000000000000000e+02,7.830000000000000000e+02,8.070000000000000000e+02,8.210000000000000000e+02,8.370000000000000000e+02
8.269999999999989768e+02,7.788520144781344925e+02,7.490000000000000000e+02,8.730000000000000000e+02,1.836770211833052358e+01,6.069478329377558548e+05,4.000000000000000000e+00,7.972197165964649912e+02,7.604843123598039938e+02,9.414798552186550751e+01,2.985201447813449249e+01,7.590000000000000000e+02,7.610000000000000000e+02,7.630000000000000000e+02,7.670000000000000000e+02,7.730000000000000000e+02,7.830000000000000000e+02,8.070000000000000000e+02,8.210000000000000000e+02,8.410000000000000000e+02
8.299999999999989768e+02,7.806397748175398874e+02,7.510000000000000000e+02,8.650000000000000000e+02,1.724248248586288312e+01,6.096957612294546561e+05,4.000000000000000000e+00,7.978822573034027528e+02,7.633972923316770220e+02,8.436022518246011259e+01,2.963977481753988741e+01,7.570000000000000000e+02,7.590000000000000000e+02,7.610000000000000000e+02,7.710000000000000000e+02,7.770000000000000000e+02,7.850000000000000000e+02,8.050000000000000000e+02,8.190000000000000000e+02,8.390000000000000000e+02
8.329999999999989768e+02,7.880044354120927892e+02,7.550000000000000000e+02,8.750000000000000000e+02,1.681304977925721289e+01,6.212336688720108941e+05,4.000000000000000000e+00,8.048174851913499879e+02,7.711913856328355905e+02,8.699556458790721081e+01,3.300443541209278919e+01,7.650000000000000000e+02,7.670000000000000000e+02,7.710000000000000000e+02,7.770000000000000000e+02,7.850000000000000000e+02,7.910000000000000000e+02,8.130000000000000000e+02,8.270000000000000000e+02,8.430000000000000000e+02
8.359999999999989768e+02,7.880104877469887015e+02,7.530000000000000000e+02,8.810000000000000000e+02,1.766661224046615075e+01,6.212726379873019177e+05,4.000000000000000000e+00,8.056770999874548806e+02,7.703438755065225223e+02,9.298951225301129853e+01,3.501048774698870147e+01,7.670000000000000000e+02,7.690000000000000000e+02,7.710000000000000000e+02,7.790000000000000000e+02,7.830000000000000000e+02,7.910000000000000000e+02,8.170000000000000000e+02,8.290000000000000000e+02,8.470000000000000000e+02
8.389999999999989768e+02,7.882016035720643004e+02,7.470000000000000000e+02,8.810000000000000000e+02,1.968727881578463368e+01,6.216493568207441131e+05,4.000000000000000000e+00,8.078888823878489802e+02,7.685143247562796205e+02,9.279839642793569965e+01,4.120160357206430035e+01,7.590000000000000000e+02,7.610000000000000000e+02,7.630000000000000000e+02,7.770000000000000000e+02,7.870000000000000000e+02,7.930000000000000000e+02,8.170000000000000000e+02,8.310000000000000000e+02,8.490000000000000000e+02
8.419999999999989768e+02,7.771157212365750411e+02,7.370000000000000000e+02,8.710000000000000000e+02,2.275661605161961276e+01,6.044267077671631705e+05,4.000000000000000000e+00,7.998723372881946716e+02,7.543591051849554106e+02,9.388427876342495892e+01,4.011572123657504108e+01,7.430000000000000000e+02,7.450000000000000000e+02,7.470000000000000000e+02,7.590000000000000000e+02,7.770000000000000000e+02,7.870000000000000000e+02,8.070000000000000000e+02,8.230000000000000000e+02,8.430000000000000000e+02
8.449999999999989768e+02,7.748582819082655533e+02,7.490000000000000000e+02,8.670000000000000000e+02,1.778007316752547240e+01,6.007214880436717067e+05,4.000000000000000000e+00,7.926383550757909688e+02,7.570782087407401377e+02,9.214171809173444672e+01,2.585828190826555328e+01,7.550000000000000000e+02,7.570000000000000000e+02,7.590000000000000000e+02,7.650000000000000000e+02,7.690000000000000000e+02,7.770000000000000000e+02,8.030000000000000000e+02,8.170000000000000000e+02,8.350000000000000000e+02
8.479999999999989768e+02,7.778412968017563571e+02,7.490000000000000000e+02,8.650000000000000000e+02,1.687419115718747165e+01,6.053218213374473853e+05,4.000000000000000000e+00,7.947154879589438679e+02,7.609671056445688464e+02,8.715870319824364287e+01,2.884129680175635713e+01,7.590000000000000000e+02,7.610000000000000000e+02,7.630000000000000000e+02,7.670000000000000000e+02,7.730000000000000000e+02,7.810000000000000000e+02,8.050000000000000000e+02,8.170000000000000000e+02,8.350000000000000000e+02
8.509999999999989768e+02,7.789002848157598464e+02,7.510000000000000000e+02,8.710000000000000000e+02,1.874835292693799715e+01,6.070371544235447655e+05,4.000000000000000000e+00,7.976486377426978152e+02,7.601519318888218777e+02,9.209971518424015358e+01,2.790028481575984642e+01,7.550000000000000000e+02,7.570000000000000000e+02,7.590000000000000000e+02,7.650000000000000000e+02,7.750000000000000000e+02,7.850000000000000000e+02,8.070000000000000000e+02,8.210000000000000000e+02,8.390000000000000000e+02
8.539999999999989768e+02,7.830365736070729099e+02,7.510000000000000000e+02,8.730000000000000000e+02,1.762561398242506883e+01,6.134569378745623399e+05,4.000000000000000000e+00,8.006621875894979894e+02,7.654109596246478304e+02,8.996342639292709009e+01,3.203657360707290991e+01,7.590000000000000000e+02,7.610000000000000000e+02,7.630000000000000000e+02,7.730000000000000000e+02,7.790000000000000000e+02,7.870000000000000000e+02,8.090000000000000000e+02,8.230000000000000000e+02,8.430000000000000000e+02
8.569999999999989768e+02,7.825399112917581306e+02,7.490000000000000000e+02,8.750000000000000000e+02,1.844212286547199042e+01,6.127088246602978325e+05,4.000000000000000000e+00,8.009820341572301459e+02,7.640977884262861153e+02,9.246008870824186943e+01,3.353991129175813057e+01,7.590000000000000000e+02,7.610000000000000000e+02,7.630000000000000000e+02,7.710000000000000000e+02,7.790000000000000000e+02,7.870000000000000000e+02,8.110000000000000000e+02,8.250000000000000000e+02,8.430000000000000000e+02
8.599999999999989768e+02,7.789194802112383513e+02,7.530000000000000000e+02,8.750000000000000000e+02,1.912193465978304019e+01,6.070812050376787083e+05,4.000000000000000000e+00,7.980414148710214022e+02,7.597975455514553005e+02,9.608051978876164867e+01,2.591948021123835133e+01,7.570000000000000000e+02,7.590000000000000000e+02,7.610000000000000000e+02,7.670000000000000000e+02,7.730000000000000000e+02,7.830000000000000000e+02,8.090000000000000000e+02,8.230000000000000000e+02,8.450000000000000000e+02
8.629999999999989768e+02,7.855666498546253251e+02,7.570000000000000000e+02,8.730000000000000000e+02,1.667223966240039701e+01,6.173929249391800258e+05,4.000000000000000000e+00,8.022388895170257683e+02,7.688944101922248819e+02,8.743335014537467487e+01,2.856664985462532513e+01,7.650000000000000000e+02,7.670000000000000000e+02,7.690000000000000000e+02,7.750000000000000000e+02,7.830000000000000000e+02,7.890000000000000000e+02,8.110000000000000000e+02,8.230000000000000000e+02,8.410000000000000000e+02
8.659999999999989768e+02,7.876966267133448127e+02,7.550000000000000000e+02,8.790000000000000000e+02,1.913877176304463035e+01,6.208322683201803593e+05,4.000000000000000000e+00,8.068353984763894005e+02,7.685578549503002250e+02,9.130337328665518726e+01,3.269662671334481274e+01,7.590000000000000000e+02,7.610000000000000000e+02,7.630000000000000000e+02,7.770000000000000000e+02,7.870000000000000000e+02,7.930000000000000000e+02,8.150000000000000000e+02,8.290000000000000000e+02,8.470000000000000000e+02
8.689999999999989768e+02,7.922642185367590173e+02,7.630000000000000000e+02,8.830000000000000000e+02,1.681492861939512906e+01,6.279653337981367949e+05,4.000000000000000000e+00,8.090791471561541357e+02,7.754492899173638989e+02,9.073578146324098270e+01,2.926421853675901730e+01,7.730000000000000000e+02,7.770000000000000000e+02,7.790000000000000000e+02,7.830000000000000000e+02,7.870000000000000000e+02,7.950000000000000000e+02,8.190000000000000000e+02,8.330000000000000000e+02,8.490000000000000000e+02
8.719999999999989768e+02,7.911626045807868195e+02,7.530000000000000000e+02,8.810000000000000000e+02,1.858673827971099968e+01,6.262837337269329000e+05,4.000000000000000000e+00,8.097493428604977908e+02,7.725758663010758482e+02,8.983739541921318050e+01,3.816260458078681950e+01,7.670000000000000000e+02,7.690000000000000000e+02,7.710000000000000000e+02,7.790000000000000000e+02,7.890000000000000000e+02,7.950000000000000000e+02,8.190000000000000000e+02,8.330000000000000000e+02,8.510000000000000000e+02
8.749999999999989768e+02,7.854749302794754158e+02,7.530000000000000000e+02,8.850000000000000000e+02,2.192910752225060378e+01,6.174517518542692997e+05,4.000000000000000000e+00,8.074040378017259627e+02,7.635458227572248688e+02,9.952506972052458423e+01,3.247493027947541577e+01,7.570000000000000000e+02,7.590000000000000000e+02,7.610000000000000000e+02,7.670000000000000000e+02,7.830000000000000000e+02,7.950000000000000000e+02,8.170000000000000000e+02,8.330000000000000000e+02,8.530000000000000000e+02
8.779999999999989768e+02,7.858665742004391177e+02,7.570000000000000000e+02,8.750000000000000000e+02,1.839695519177611871e+01,6.179247204058624338e+05,4.000000000000000000e+00,8.042635293922152186e+02,7.674696190086630168e+02,8.913342579956088230e+01,2.886657420043911770e+01,7.610000000000000000e+02,7.650000000000000000e+02,7.670000000000000000e+02,7.750000000000000000e+02,7.810000000000000000e+02,7.890000000000000000e+02,8.130000000000000000e+02,8.290000000000000000e+02,8.490000000000000000e+02
8.809999999999989768e+02,7.926529178781225937e+02,7.630000000000000000e+02,8.810000000000000000e+02,1.617464803628469738e+01,6.285602674597994192e+05,4.000000000000000000e+00,8.088275659144072733e+02,7.764782698418379141e+02,8.834708212187740628e+01,2.965291787812259372e+01,7.730000000000000000e+02,7.750000000000000000e+02,7.770000000000000000e+02,7.830000000000000000e+02,7.870000000000000000e+02,7.950000000000000000e+02,8.190000000000000000e+02,8.310000000000000000e+02,8.470000000000000000e+02
8.839999999999989768e+02,7.932857058090547753e+02,7.650000000000000000e+02,8.870000000000000000e+02,1.887750572258895332e+01,6.296585712632766226e+05,4.000000000000000000e+00,8.121632115316436966e+02,7.744082000864658539e+02,9.371429419094522473e+01,2.828570580905477527e+01,7.710000000000000000e+02,7.730000000000000000e+02,7.750000000000000000e+02,7.810000000000000000e+02,7.890000000000000000e+02,7.990000000000000000e+02,8.230000000000000000e+02,8.370000000000000000e+02,8.550000000000000000e+02
8.869999999999989768e+02,7.988993057615854241e+02,7.670000000000000000e+02,8.850000000000000000e+02,1.736843402717768825e+01,6.385417632468997035e+05,4.000000000000000000e+00,8.162677397887631514e+02,7.815308717344076967e+02,8.610069423841457592e+01,3.189930576158542408e+01,7.750000000000000000e+02,7.770000000000000000e+02,7.790000000000000000e+02,7.890000000000000000e+02,7.970000000000000000e+02,8.030000000000000000e+02,8.250000000000000000e+02,8.370000000000000000e+02,8.550000000000000000e+02
8.899999999999989768e+02,7.949071011095946915e+02,7.570000000000000000e+02,8.910000000000000000e+02,2.065357341121071499e+01,6.323038694891117048e+05,4.000000000000000000e+00,8.155606745208053781e+02,7.742535276983840049e+02,9.609289889040530852e+01,3.790710110959469148e+01,7.630000000000000000e+02,7.670000000000000000e+02,7.690000000000000000e+02,7.830000000000000000e+02,7.930000000000000000e+02,8.010000000000000000e+02,8.250000000000000000e+02,8.410000000000000000e+02,8.590000000000000000e+02
8.929999999999989768e+02,7.942320284222394093e+02,7.670000000000000000e+02,8.870000000000000000e+02,1.724466897546149369e+01,6.311018935797780287e+05,4.000000000000000000e+00,8.114766973977009457e+02,7.769873594467778730e+02,9.276797157776059066e+01,2.723202842223940934e+01,7.750000000000000000e+02,7.770000000000000000e+02,7.790000000000000000e+02,7.830000000000000000e+02,7.890000000000000000e+02,7.970000000000000000e+02,8.210000000000000000e+02,8.350000000000000000e+02,8.530000000000000000e+02
8.959999999999989768e+02,7.989871610395774724e+02,7.710000000000000000e+02,8.890000000000000000e+02,1.733046996200661027e+01,6.386808286951878108e+05,4.000000000000000000e+00,8.163176310015841182e+02,7.816566910775708266e+02,9.001283896042252763e+01,2.798716103957747237e+01,7.770000000000000000e+02,7.790000000000000000e+02,7.810000000000000000e+02,7.870000000000000000e+02,7.950000000000000000e+02,8.030000000000000000e+02,8.250000000000000000e+02,8.370000000000000000e+02,8.550000000000000000e+02
8.989999999999989768e+02,8.031373271821040589e+02,7.710000000000000000e+02,8.910000000000000000e+02,1.879332045100113646e+01,6.453827552067880752e+05,4.000000000000000000e+00,8.219306476331051954e+02,7.843440067311029225e+02,8.786267281789594108e+01,3.213732718210405892e+01,7.750000000000000000e+02,7.790000000000000000e+02,7.790000000000000000e+02,7.890000000000000000e+02,8.030000000000000000e+02,8.090000000000000000e+02,8.290000000000000000e+02,8.430000000000000000e+02,8.610000000000000000e+02
9.019999999999989768e+02,8.053548626357325020e+02,7.710000000000000000e+02,8.950000000000000000e+02,1.943691593495585579e+01,6.489742484720820794e+05,4.000000000000000000e+00,8.247917785706883933e+02,7.859179467007766107e+02,8.964513736426749801e+01,3.435486263573250199e+01,7.770000000000000000e+02,7.790000000000000000e+02,7.810000000000000000e+02,7.950000000000000000e+02,8.030000000000000000e+02,8.090000000000000000e+02,8.330000000000000000e+02,8.490000000000000000e+02,8.670000000000000000e+02
9.049999999999989768e+02,7.985434047350620403e+02,7.590000000000000000e+02,8.950000000000000000e+02,1.921028856056595657e+01,6.380406044324452523e+05,4.000000000000000000e+00,8.177536932956279543e+02,7.793331161744961264e+02,9.645659526493795966e+01,3.954340473506204034e+01,7.730000000000000000e+02,7.770000000000000000e+02,7.790000000000000000e+02,7.850000000000000000e+02,7.950000000000000000e+02,8.030000000000000000e+02,8.290000000000000000e+02,8.430000000000000000e+02,8.610000000000000000e+02
9.079999999999989768e+02,7.885059781641250538e+02,7.590000000000000000e+02,8.890000000000000000e+02,2.157225841165661251e+01,6.222070399335429538e+05,4.000000000000000000e+00,8.100782365757817161e+02,7.669337197524683916e+02,1.004940218358749462e+02,2.950597816412505381e+01,7.630000000000000000e+02,7.650000000000000000e+02,7.670000000000000000e+02,7.730000000000000000e+02,7.830000000000000000e+02,7.970000000000000000e+02,8.210000000000000000e+02,8.370000000000000000e+02,8.590000000000000000e+02
9.109999999999989768e+02,7.914618391384323104e+02,7.630000000000000000e+02,8.790000000000000000e+02,1.707733444467704587e+01,6.267034781641251175e+05,4.000000000000000000e+00,8.085391735831093456e+02,7.743845046937552752e+02,8.753816086156768961e+01,2.846183913843231039e+01,7.690000000000000000e+02,7.710000000000000000e+02,7.730000000000000000e+02,7.810000000000000000e+02,7.890000000000000000e+02,7.950000000000000000e+02,8.170000000000000000e+02,8.310000000000000000e+02,8.510000000000000000e+02
9.139999999999989768e+02,7.976208093514508164e+02,7.630000000000000000e+02,8.850000000000000000e+02,1.761545613694135781e+01,6.365092598053759430e+05,4.000000000000000000e+00,8.152362654883921778e+02,7.800053532145094550e+02,8.737919064854918361e+01,3.462080935145081639e+01,7.710000000000000000e+02,7.750000000000000000e+02,7.770000000000000000e+02,7.890000000000000000e+02,7.950000000000000000e+02,8.010000000000000000e+02,8.250000000000000000e+02,8.370000000000000000e+02,8.530000000000000000e+02
9.169999999999989768e+02,7.980492123064142334e+02,7.690000000000000000e+02,8.930000000000000000e+02,1.749008786689893569e+01,6.371884484364801319e+05,4.000000000000000000e+00,8.155393001733132223e+02,7.805591244395152444e+02,9.495078769358576665e+01,2.904921230641423335e+01,7.790000000000000000e+02,7.810000000000000000e+02,7.830000000000000000e+02,7.870000000000000000e+02,7.930000000000000000e+02,8.010000000000000000e+02,8.270000000000000000e+02,8.390000000000000000e+02,8.570000000000000000e+02
9.199999999999989768e+02,7.997649973298522355e+02,7.590000000000000000e+02,8.910000000000000000e+02,2.153713269514378226e+01,6.400878990387468366e+05,4.000000000000000000e+00,8.213021300249960177e+02,7.782278646347084532e+02,9.123500267014776455e+01,4.076499732985223545e+01,7.650000000000000000e+02,7.670000000000000000e+02,7.710000000000000000e+02,7.850000000000000000e+02,8.010000000000000000e+02,8.070000000000000000e+02,8.290000000000000000e+02,8.430000000000000000e+02,8.610000000000000000e+02
9.229999999999989768e+02,7.907852311161217358e+02,7.590000000000000000e+02,8.870000000000000000e+02,2.063877507538090939e+01,6.257672407879902748e+05,4.000000000000000000e+00,8.114240061915025990e+02,7.701464560407408726e+02,9.621476888387826421e+01,3.178523111612173579e+01,7.610000000000000000e+02,7.630000000000000000e+02,7.650000000000000000e+02,7.790000000000000000e+02,7.890000000000000000e+02,7.950000000000000000e+02,8.210000000000000000e+02,8.370000000000000000e+02,8.550000000000000000e+02
9.259999999999989768e+02,7.930078027650863532e+02,7.630000000000000000e+02,8.850000000000000000e+02,1.684643252581612316e+01,6.291451775351569522e+05,4.000000000000000000e+00,8.098542352909024657e+02,7.761613702392702407e+02,9.199219723491364675e+01,3.000780276508635325e+01,7.730000000000000000e+02,7.770000000000000000e+02,7.790000000000000000e+02,7.830000000000000000e+02,7.890000000000000000e+02,7.950000000000000000e+02,8.190000000000000000e+02,8.330000000000000000e+02,8.510000000000000000e+02
9.289999999999989768e+02,7.959996662315314779e+02,7.670000000000000000e+02,8.830000000000000000e+02,1.646074573428895249e+01,6.338864247908383841e+05,4.000000000000000000e+00,8.124604119658204127e+02,7.795389204972425432e+02,8.700033376846852207e+01,2.899966623153147793e+01,7.770000000000000000e+02,7.790000000000000000e+02,7.810000000000000000e+02,7.870000000000000000e+02,7.910000000000000000e+02,7.990000000000000000e+02,8.230000000000000000e+02,8.350000000000000000e+02,8.510000000000000000e+02
9.319999999999989768e+02,7.999139099863525644e+02,7.690000000000000000e+02,8.890000000000000000e+02,1.859023515034067842e+01,6.402078602325995453e+05,4.000000000000000000e+00,8.185041451366932961e+02,7.813236748360118327e+02,8.908609001364743563e+01,3.091390998635256437e+01,7.770000000000000000e+02,7.770000000000000000e+02,7.790000000000000000e+02,7.870000000000000000e+02,7.970000000000000000e+02,8.050000000000000000e+02,8.270000000000000000e+02,8.410000000000000000e+02,8.590000000000000000e+02
9.349999999999989768e+02,8.033061769417907954e+02,7.730000000000000000e+02,8.890000000000000000e+02,1.724018140626156637e+01,6.455980377677564975e+05,4.000000000000000000e+00,8.205463583480523084e+02,7.860659955355292823e+02,8.569382305820920465e+01,3.030617694179079535e+01,7.790000000000000000e+02,7.830000000000000000e+02,7.850000000000000000e+02,7.950000000000000000e+02,8.010000000000000000e+02,8.070000000000000000e+02,8.290000000000000000e+02,8.430000000000000000e+02,8.610000000000000000e+02
9.379999999999989768e+02,8.022749436302142385e+02,7.610000000000000000e+02,8.950000000000000000e+02,1.920758183746221448e+01,6.440140163769061910e+05,4.000000000000000000e+00,8.214825254676763961e+02,7.830673617927520809e+02,9.272505636978576149e+01,4.127494363021423851e+01,7.730000000000000000e+02,7.790000000000000000e+02,7.810000000000000000e+02,7.910000000000000000e+02,7.990000000000000000e+02,8.070000000000000000e+02,8.310000000000000000e+02,8.450000000000000000e+02,8.630000000000000000e+02
9.409999999999989768e+02,7.937411959295080806e+02,7.670000000000000000e+02,8.930000000000000000e+02,1.971230312022037268e+01,6.304136610099092359e+05,4.000000000000000000e+00,8.134534990497284070e+02,7.740288928092877541e+02,9.925880407049191945e+01,2.674119592950808055e+01,7.730000000000000000e+02,7.750000000000000000e+02,7.770000000000000000e+02,7.810000000000000000e+02,7.870000000000000000e+02,7.970000000000000000e+02,8.250000000000000000e+02,8.390000000000000000e+02,8.610000000000000000e+02
9.439999999999989768e+02,7.999695825669020905e+02,7.690000000000000000e+02,8.850000000000000000e+02,1.675182533356798942e+01,6.402319566842698259e+05,4.000000000000000000e+00,8.167214079004701262e+02,7.832177572333340549e+02,8.503041743309790945e+01,3.096958256690209055e+01,7.790000000000000000e+02,7.810000000000000000e+02,7.830000000000000000e+02,7.890000000000000000e+02,7.970000000000000000e+02,8.030000000000000000e+02,8.250000000000000000e+02,8.370000000000000000e+02,8.550000000000000000e+02
9.469999999999989768e+02,8.020673915623331141e+02,7.690000000000000000e+02,8.890000000000000000e+02,1.850775496944361009e+01,6.436546376016139984e+05,4.000000000000000000e+00,8.205751465317766815e+02,7.835596365928895466e+02,8.693260843766688595e+01,3.306739156233311405e+01,7.730000000000000000e+02,7.770000000000000000e+02,7.790000000000000000e+02,7.930000000000000000e+02,8.010000000000000000e+02,8.070000000000000000e+02,8.290000000000000000e+02,8.430000000000000000e+02,8.590000000000000000e+02
9.499999999999989768e+02,8.070255369963804242e+02,7.770000000000000000e+02,8.970000000000000000e+02,1.697502407787343159e+01,6.515783688067406183e+05,4.000000000000000000e+00,8.240005610742538238e+02,7.900505129185070246e+02,8.997446300361957583e+01,3.002553699638042417e+01,7.890000000000000000e+02,7.910000000000000000e+02,7.930000000000000000e+02,7.970000000000000000e+02,8.010000000000000000e+02,8.090000000000000000e+02,8.330000000000000000e+02,8.470000000000000000e+02,8.650000000000000000e+02
9.529999999999989768e+02,8.057820566071322901e+02,7.710000000000000000e+02,8.950000000000000000e+02,1.872747523613341158e+01,6.496354410787397064e+05,4.000000000000000000e+00,8.245095318432656768e+02,7.870545813709989034e+02,8.921794339286770992e+01,3.478205660713229008e+01,7.810000000000000000e+02,7.830000000000000000e+02,7.850000000000000000e+02,7.930000000000000000e+02,8.030000000000000000e+02,8.110000000000000000e+02,8.350000000000000000e+02,8.470000000000000000e+02,8.650000000000000000e+02
9.559999999999989768e+02,8.052244333353112324e+02,7.710000000000000000e+02,8.990000000000000000e+02,1.981777688041754715e+01,6.487791323206550442e+05,4.000000000000000000e+00,8.250422102157288009e+02,7.854066564548936640e+02,9.377556666468876756e+01,3.422443333531123244e+01,7.770000000000000000e+02,7.810000000000000000e+02,7.830000000000000000e+02,7.910000000000000000e+02,8.030000000000000000e+02,8.110000000000000000e+02,8.350000000000000000e+02,8.490000000000000000e+02,8.670000000000000000e+02
9.589999999999989768e+02,8.062150878181926146e+02,7.770000000000000000e+02,8.930000000000000000e+02,1.685481656633795566e+01,6.502668526671809377e+05,4.000000000000000000e+00,8.230699043845305596e+02,7.893602712518546696e+02,8.678491218180738542e+01,2.921508781819261458e+01,7.850000000000000000e+02,7.890000000000000000e+02,7.910000000000000000e+02,7.970000000000000000e+02,8.010000000000000000e+02,8.090000000000000000e+02,8.310000000000000000e+02,8.450000000000000000e+02,8.650000000000000000e+02
9.619999999999989768e+02,8.130154201032456740e+02,7.830000000000000000e+02,8.990000000000000000e+02,1.625680937658640346e+01,6.612583571767638205e+05,4.000000000000000000e+00,8.292722294798320490e+02,7.967586107266592990e+02,8.598457989675432600e+01,3.001542010324567400e+01,7.930000000000000000e+02,7.970000000000000000e+02,7.990000000000000000e+02,8.030000000000000000e+02,8.070000000000000000e+02,8.150000000000000000e+02,8.390000000000000000e+02,8.510000000000000000e+02,8.670000000000000000e+02
9.649999999999989768e+02,8.129189313475345671e+02,7.830000000000000000e+02,9.050000000000000000e+02,1.881826226296182014e+01,6.611913159378152341e+05,4.000000000000000000e+00,8.317371936104964334e+02,7.941006690845727007e+02,9.208106865246543293e+01,2.991893134753456707e+01,7.910000000000000000e+02,7.930000000000000000e+02,7.950000000000000000e+02,8.010000000000000000e+02,8.070000000000000000e+02,8.170000000000000000e+02,8.430000000000000000e+02,8.570000000000000000e+02,8.750000000000000000e+02
9.679999999999989768e+02,8.147843707351806870e+02,7.770000000000000000e+02,9.050000000000000000e+02,1.932665299543999993e+01,6.642470903103305027e+05,4.000000000000000000e+00,8.341110237306206727e+02,7.954577177397407013e+02,9.021562926481931299e+01,3.778437073518068701e+01,7.870000000000000000e+02,7.910000000000000000e+02,7.930000000000000000e+02,8.010000000000000000e+02,8.130000000000000000e+02,8.210000000000000000e+02,8.430000000000000000e+02,8.570000000000000000e+02,8.770000000000000000e+02
9.709999999999989768e+02,8.038993354298937675e+02,7.630000000000000000e+02,9.050000000000000000e+02,2.204886099017432244e+01,6.467402937755889725e+05,4.000000000000000000e+00,8.259481964200681432e+02,7.818504744397193917e+02,1.011006645701062325e+02,4.089933542989376747e+01,7.690000000000000000e+02,7.730000000000000000e+02,7.750000000000000000e+02,7.930000000000000000e+02,8.030000000000000000e+02,8.090000000000000000e+02,8.350000000000000000e+02,8.510000000000000000e+02,8.730000000000000000e+02
9.739999999999989768e+02,7.990910668723669232e+02,7.730000000000000000e+02,8.950000000000000000e+02,1.858915411608754908e+01,6.388920898059692699e+05,4.000000000000000000e+00,8.176802209884544936e+02,7.805019127562793528e+02,9.590893312763307677e+01,2.609106687236692323e+01,7.790000000000000000e+02,7.810000000000000000e+02,7.830000000000000000e+02,7.870000000000000000e+02,7.930000000000000000e+02,8.010000000000000000e+02,8.290000000000000000e+02,8.430000000000000000e+02,8.630000000000000000e+02
9.769999999999989768e+02,8.023544472794161493e+02,7.750000000000000000e+02,8.910000000000000000e+02,1.711293288465128981e+01,6.440655115409719292e+05,4.000000000000000000e+00,8.194673801640674355e+02,7.852415143947648630e+02,8.864555272058385071e+01,2.735444727941614929e+01,7.810000000000000000e+02,7.850000000000000000e+02,7.850000000000000000e+02,7.910000000000000000e+02,7.990000000000000000e+02,8.050000000000000000e+02,8.290000000000000000e+02,8.410000000000000000e+02,8.590000000000000000e+02
9.799999999999989768e+02,8.057308565240609823e+02,7.730000000000000000e+02,8.930000000000000000e+02,1.871983809724319769e+01,6.495526454933839850e+05,4.000000000000000000e+00,8.244506946213041374e+02,7.870110184268178273e+02,8.726914347593901766e+01,3.273085652406098234e+01,7.790000000000000000e+02,7.810000000000000000e+02,7.830000000000000000e+02,7.930000000000000000e+02,8.050000000000000000e+02,8.110000000000000000e+02,8.330000000000000000e+02,8.470000000000000000e+02,8.630000000000000000e+02
9.829999999999989768e+02,8.018857399276092792e+02,7.730000000000000000e+02,8.930000000000000000e+02,1.747103200930074962e+01,6.433259768587194849e+05,4.000000000000000000e+00,8.193567719369100359e+02,7.844147079183085225e+02,9.111426007239072078e+01,2.888573992760927922e+01,7.810000000000000000e+02,7.830000000000000000e+02,7.870000000000000000e+02,7.910000000000000000e+02,7.970000000000000000e+02,8.050000000000000000e+02,8.290000000000000000e+02,8.430000000000000000e+02,8.610000000000000000e+02
9.859999999999989768e+02,8.027672669554382310e+02,7.710000000000000000e+02,8.950000000000000000e+02,1.810718671721476980e+01,6.447631551059158519e+05,4.000000000000000000e+00,8.208744536726529759e+02,7.846600802382234860e+02,9.223273304456176902e+01,3.176726695543823098e+01,7.790000000000000000e+02,7.830000000000000000e+02,7.830000000000000000e+02,7.910000000000000000e+02,7.990000000000000000e+02,8.070000000000000000e+02,8.310000000000000000e+02,8.430000000000000000e+02,8.610000000000000000e+02
9.889999999999989768e+02,7.993837002314128313e+02,7.710000000000000000e+02,8.950000000000000000e+02,2.021391534587625571e+01,6.394229025692754658e+05,4.000000000000000000e+00,8.195976155772890479e+02,7.791697848855366146e+02,9.561629976858716873e+01,2.838370023141283127e+01,7.750000000000000000e+02,7.770000000000000000e+02,7.790000000000000000e+02,7.850000000000000000e+02,7.950000000000000000e+02,8.050000000000000000e+02,8.310000000000000000e+02,8.450000000000000000e+02,8.650000000000000000e+02
9.919999999999989768e+02,8.039728980003560537e+02,7.770000000000000000e+02,8.890000000000000000e+02,1.698123424755816657e+01,6.466607830356613267e+05,4.000000000000000000e+00,8.209541322479142309e+02,7.869916637527978764e+02,8.502710199964394633e+01,2.697289800035605367e+01,7.810000000000000000e+02,7.830000000000000000e+02,7.850000000000000000e+02,7.950000000000000000e+02,8.010000000000000000e+02,8.070000000000000000e+02,8.290000000000000000e+02,8.430000000000000000e+02,8.610000000000000000e+02
9.949999999999989768e+02,8.078262549694416066e+02,7.750000000000000000e+02,8.970000000000000000e+02,1.802482556054309626e+01,6.529081525544413598e+05,4.000000000000000000e+00,8.258510805299847561e+02,7.898014294088984570e+02,8.917374503055839341e+01,3.282625496944160659e+01,7.830000000000000000e+02,7.850000000000000000e+02,7.890000000000000000e+02,7.970000000000000000e+02,8.050000000000000000e+02,8.110000000000000000e+02,8.350000000000000000e+02,8.490000000000000000e+02,8.650000000000000000e+02
9.979999999999989768e+02,8.105586171601495380e+02,7.830000000000000000e+02,9.030000000000000000e+02,1.777222170331599571e+01,6.573211237168456428e+05,4.000000000000000000e+00,8.283308388634654875e+02,7.927863954568335885e+02,9.244138283985046201e+01,2.755861716014953799e+01,7.910000000000000000e+02,7.930000000000000000e+02,7.950000000000000000e+02,7.990000000000000000e+02,8.050000000000000000e+02,8.130000000000000000e+02,8.390000000000000000e+02,8.530000000000000000e+02,8.690000000000000000e+02


==> figures/data/3d/gr1_p140_higher_order_timestep_runtime.csv <==
time,timestep_solution_time,newton_solution_time,cumulative_time,cumulative_time_h
-1.995000000000009663e+02,2.076930000000000121e+01,2.967042857142857315e+00,2.076930000000000121e+01,5.769250000000000073e-03
-1.965000000000009663e+02,1.466799999999999926e+01,2.933599999999999763e+00,1.216328000000000031e+02,3.378688888888888714e-02
-1.935000000000009663e+02,1.481450000000000067e+01,2.962900000000000311e+00,2.102115000000000009e+02,5.839208333333333056e-02
-1.905000000000009663e+02,1.513349999999999973e+01,3.026699999999999946e+00,3.003618999999999915e+02,8.343386111111110448e-02
-1.875000000000009663e+02,1.542800000000000082e+01,3.085600000000000342e+00,3.918137000000000398e+02,1.088371388888889069e-01
-1.845000000000009663e+02,1.527399999999999913e+01,3.054799999999999738e+00,4.838017000000000394e+02,1.343893611111111330e-01
-1.815000000000009663e+02,1.582029999999999959e+01,3.164060000000000095e+00,5.777167000000000598e+02,1.604768611111111187e-01
-1.785000000000009663e+02,1.590220000000000056e+01,3.180439999999999934e+00,6.733497000000000980e+02,1.870415833333333722e-01
-1.755000000000009663e+02,1.602240000000000109e+01,3.204480000000000217e+00,7.696118999999999915e+02,2.137810833333333438e-01
-1.725000000000009663e+02,1.635889999999999844e+01,3.271779999999999688e+00,8.673667999999998983e+02,2.409352222222221895e-01
-1.695000000000009663e+02,1.656070000000000064e+01,3.312140000000000306e+00,9.664032999999998310e+02,2.684453611111110582e-01
-1.665000000000009663e+02,1.679489999999999839e+01,3.358979999999999855e+00,1.066382200000000012e+03,2.962172777777777877e-01
-1.635000000000009663e+02,1.696730000000000160e+01,3.393460000000000143e+00,1.167473400000000083e+03,3.242981666666666651e-01
-1.605000000000009663e+02,1.740139999999999887e+01,3.480279999999999596e+00,1.271062900000000127e+03,3.530730277777778259e-01
-1.575000000000009663e+02,1.760399999999999920e+01,3.520799999999999930e+00,1.376302200000000084e+03,3.823061666666666691e-01
-1.545000000000009663e+02,1.781459999999999866e+01,3.562919999999999643e+00,1.482697099999999864e+03,4.118603055555555281e-01
-1.515000000000009663e+02,1.816959999999999908e+01,3.633919999999999817e+00,1.590676799999999730e+03,4.418546666666666178e-01
-1.485000000000009663e+02,1.821750000000000114e+01,3.643500000000000405e+00,1.699892299999999523e+03,4.721923055555554138e-01
-1.455000000000009663e+02,1.849719999999999942e+01,3.699440000000000062e+00,1.810098499999999603e+03,5.028051388888887807e-01
-1.425000000000009663e+02,1.860989999999999966e+01,3.721979999999999844e+00,1.921826899999999569e+03,5.338408055555554643e-01
-1.395000000000009663e+02,1.860099999999999909e+01,3.720199999999999729e+00,2.034213299999999435e+03,5.650592499999997909e-01
-1.365000000000009663e+02,1.886439999999999984e+01,3.772879999999999789e+00,2.147489499999999225e+03,5.965248611111109156e-01
-1.335000000000009663e+02,1.916179999999999950e+01,3.832359999999999989e+00,2.262164099999999507e+03,6.283789166666665649e-01
-1.305000000000009663e+02,1.941059999999999874e+01,3.882119999999999571e+00,2.377416600000000017e+03,6.603934999999999667e-01
-1.275000000000009663e+02,1.971170000000000044e+01,3.942340000000000177e+00,2.494622999999999593e+03,6.929508333333331827e-01
-1.245000000000009663e+02,1.995410000000000039e+01,3.990820000000000256e+00,2.613547000000000025e+03,7.259852777777777710e-01
-1.215000000000009663e+02,2.020670000000000144e+01,4.041339999999999932e+00,2.734308300000000600e+03,7.595300833333334944e-01
-1.185000000000009663e+02,2.045520000000000138e+01,4.091040000000000454e+00,2.856915000000000418e+03,7.935875000000001123e-01
-1.155000000000009663e+02,2.029070000000000107e+01,4.058139999999999858e+00,2.980584300000000439e+03,8.279400833333334653e-01
-1.125000000000009663e+02,2.098170000000000002e+01,4.196340000000000181e+00,3.105749200000000201e+03,8.627081111111111200e-01
-1.095000000000009663e+02,2.096280000000000143e+01,4.192560000000000286e+00,3.231107500000000528e+03,8.975298611111112157e-01
-1.065000000000009663e+02,2.118959999999999866e+01,4.237919999999999909e+00,3.357280200000001059e+03,9.325778333333336612e-01
-1.035000000000009663e+02,2.145060000000000144e+01,4.290119999999999933e+00,3.485482100000001537e+03,9.681894722222226246e-01
-1.005000000000009663e+02,2.166159999999999997e+01,4.332320000000000171e+00,3.614906500000001415e+03,1.004140694444444870e+00
-9.750000000000096634e+01,2.194249999999999901e+01,4.388499999999999623e+00,3.746519000000001142e+03,1.040699722222222512e+00
-9.450000000000096634e+01,2.252700000000000102e+01,4.505399999999999849e+00,3.881278700000000754e+03,1.078132972222222374e+00
-9.150000000000096634e+01,2.283119999999999905e+01,4.566239999999999633e+00,4.017869600000000446e+03,1.116074888888888950e+00
-8.850000000000096634e+01,2.333990000000000009e+01,4.667980000000000018e+00,4.156368700000000899e+03,1.154546861111111378e+00
-8.550000000000096634e+01,2.355480000000000018e+01,4.710960000000000036e+00,4.297409599999999955e+03,1.193724888888888946e+00
-8.250000000000096634e+01,2.406019999999999825e+01,4.812039999999999651e+00,4.439713799999999537e+03,1.233253833333333160e+00
-7.950000000000096634e+01,2.435060000000000002e+01,4.870120000000000005e+00,4.582900599999999940e+03,1.273027944444444337e+00
-7.650000000000096634e+01,2.322830000000000084e+01,4.645660000000000345e+00,4.722430399999999281e+03,1.311786222222222076e+00
-7.350000000000096634e+01,2.335679999999999978e+01,4.671359999999999957e+00,4.860434599999998682e+03,1.350120722222221792e+00
-7.050000000000096634e+01,2.354200000000000159e+01,4.708400000000000141e+00,4.999282399999998233e+03,1.388689555555554955e+00
-6.750000000000096634e+01,2.383699999999999974e+01,4.767400000000000304e+00,5.140338099999998121e+03,1.427871694444443840e+00
-6.450000000000096634e+01,2.382770000000000010e+01,4.765539999999999665e+00,5.283013299999997798e+03,1.467503694444443729e+00
-6.150000000000096634e+01,2.405730000000000146e+01,4.811460000000000292e+00,5.426801199999997152e+03,1.507444777777777078e+00
-5.850000000000096634e+01,2.395309999999999917e+01,4.790619999999999656e+00,5.571324999999997090e+03,1.547590277777777024e+00
-5.550000000000096634e+01,2.466900000000000048e+01,4.933799999999999741e+00,5.718482099999996535e+03,1.588467249999998998e+00
-5.250000000000096634e+01,2.492790000000000106e+01,4.985580000000000567e+00,5.867596799999995710e+03,1.629887999999998893e+00
-4.950000000000096634e+01,2.494569999999999865e+01,4.989139999999999908e+00,6.017860699999995632e+03,1.671627972222220926e+00
-4.650000000000096634e+01,2.545779999999999887e+01,5.091559999999999420e+00,6.169687499999995453e+03,1.713802083333332060e+00
-4.350000000000096634e+01,2.586710000000000065e+01,5.173420000000000130e+00,6.323588899999996102e+03,1.756552472222221217e+00
-4.050000000000096634e+01,2.604339999999999833e+01,5.208679999999999310e+00,6.478344799999996212e+03,1.799540222222221209e+00
-3.750000000000096634e+01,2.631599999999999895e+01,5.263199999999999434e+00,6.634025899999996000e+03,1.842784972222221151e+00
-3.450000000000096634e+01,2.657870000000000132e+01,5.315739999999999910e+00,6.790873699999996461e+03,1.886353805555554652e+00
-3.150000000000096634e+01,2.689369999999999905e+01,5.378739999999999633e+00,6.949215799999996307e+03,1.930337722222221108e+00
-2.850000000000096634e+01,2.728389999999999915e+01,5.456780000000000186e+00,7.110601299999996627e+03,1.975167027777776863e+00
-2.550000000000096634e+01,2.744059999999999988e+01,5.488120000000000331e+00,7.273354499999995824e+03,2.020376249999998652e+00
-2.250000000000096634e+01,2.777289999999999992e+01,5.554579999999999629e+00,7.437263699999994969e+03,2.065906583333331881e+00
-1.950000000000096634e+01,2.686060000000000159e+01,5.372120000000000672e+00,7.600445999999994456e+03,2.111234999999998418e+00
-1.650000000000096634e+01,1.867960000000000065e+01,3.735920000000000130e+00,7.716432099999994534e+03,2.143453361111109512e+00
-1.350000000000096634e+01,1.891339999999999932e+01,3.782680000000000042e+00,7.829478699999996024e+03,2.174855194444443196e+00
-1.050000000000096634e+01,1.904449999999999932e+01,3.808899999999999952e+00,7.943608299999996234e+03,2.206557861111110075e+00
-7.500000000000966338e+00,1.892729999999999890e+01,3.785459999999999603e+00,8.057541499999996631e+03,2.238205972222221174e+00
-4.500000000000966338e+00,1.901099999999999923e+01,3.802200000000000024e+00,8.172306699999997363e+03,2.270085194444443566e+00
-1.500000000000966338e+00,1.915869999999999962e+01,3.831739999999999924e+00,8.286881299999999101e+03,2.301911472222221811e+00
9.999999999990336619e-01,1.737229999999999919e+01,4.343074999999999797e+00,8.396188399999999092e+03,2.332274555555555295e+00
3.999999999999033662e+00,1.732890000000000086e+01,4.332225000000000215e+00,8.500148799999999028e+03,2.361152444444444054e+00
6.999999999999033662e+00,1.728470000000000084e+01,4.321175000000000210e+00,8.604328399999998510e+03,2.390091222222221923e+00
9.999999999999033662e+00,1.735450000000000159e+01,4.338625000000000398e+00,8.708612299999995230e+03,2.419058972222221104e+00
1.299999999999903366e+01,1.741069999999999851e+01,4.352674999999999628e+00,8.813259199999994962e+03,2.448127555555553947e+00
1.599999999999903366e+01,1.744660000000000011e+01,4.361650000000000027e+00,8.917921999999993204e+03,2.477200555555553851e+00
1.899999999999903366e+01,1.747109999999999985e+01,4.367774999999999963e+00,9.022710699999994176e+03,2.506308527777776352e+00
2.199999999999903366e+01,1.740409999999999968e+01,4.351024999999999920e+00,9.127475499999995009e+03,2.535409861111109553e+00
2.499999999999903366e+01,1.732469999999999999e+01,4.331174999999999997e+00,9.231937199999993027e+03,2.564426999999998014e+00
2.799999999999903366e+01,1.723460000000000036e+01,4.308650000000000091e+00,9.335968199999990247e+03,2.593324499999997368e+00
3.099999999999903366e+01,1.737229999999999919e+01,4.343074999999999797e+00,9.440291599999991377e+03,2.622303222222219787e+00
3.399999999999903366e+01,1.742770000000000152e+01,4.356925000000000381e+00,9.544888799999993353e+03,2.651357999999998327e+00
3.699999999999903366e+01,1.749650000000000105e+01,4.374125000000000263e+00,9.649898999999992157e+03,2.680527499999997953e+00
3.999999999999903366e+01,1.750880000000000081e+01,4.377200000000000202e+00,9.755078599999989819e+03,2.709744055555552755e+00
4.299999999999903366e+01,1.745779999999999887e+01,4.364449999999999719e+00,9.859864899999991394e+03,2.738851361111108940e+00
4.599999999999903366e+01,1.740630000000000166e+01,4.351575000000000415e+00,9.964604699999992590e+03,2.767945749999997762e+00
4.899999999999903366e+01,1.746229999999999905e+01,4.365574999999999761e+00,1.006944229999999152e+04,2.797067305555553052e+00
5.199999999999903366e+01,1.735290000000000177e+01,4.338225000000000442e+00,1.017395389999999134e+04,2.826098305555553303e+00
5.499999999999903366e+01,1.750450000000000017e+01,4.376125000000000043e+00,1.027870019999999022e+04,2.855194499999997415e+00
5.799999999999903366e+01,1.759769999999999968e+01,4.399424999999999919e+00,1.038426409999999123e+04,2.884517805555553149e+00
6.099999999999903366e+01,1.773369999999999891e+01,4.433424999999999727e+00,1.049037949999999000e+04,2.913994305555552611e+00
6.399999999999903366e+01,1.776699999999999946e+01,4.441749999999999865e+00,1.059744529999999213e+04,2.943734805555553447e+00
6.699999999999903366e+01,1.811169999999999902e+01,4.527924999999999756e+00,1.070568399999999019e+04,2.973801111111108231e+00
6.999999999999903366e+01,1.819369999999999976e+01,4.548424999999999940e+00,1.081491139999999177e+04,3.004142055555553359e+00
7.299999999999903366e+01,1.834019999999999939e+01,4.585049999999999848e+00,1.092491409999999087e+04,3.034698361111108689e+00
7.599999999999903366e+01,1.845489999999999853e+01,4.613724999999999632e+00,1.103570709999999235e+04,3.065474194444442357e+00
7.899999999999903366e+01,1.859430000000000049e+01,4.648575000000000124e+00,1.114745279999999366e+04,3.096514666666664972e+00
8.199999999999903366e+01,1.870919999999999916e+01,4.677299999999999791e+00,1.125969379999999364e+04,3.127692722222220389e+00
8.499999999999903366e+01,1.885079999999999956e+01,4.712699999999999889e+00,1.137248119999999471e+04,3.159022555555554224e+00
8.799999999999903366e+01,1.883439999999999870e+01,4.708599999999999675e+00,1.148554789999999230e+04,3.190429972222220023e+00
9.099999999999903366e+01,1.895889999999999986e+01,4.739724999999999966e+00,1.159923199999999269e+04,3.222008888888886702e+00
9.399999999999903366e+01,1.916710000000000136e+01,4.791775000000000340e+00,1.171375919999999132e+04,3.253821999999997772e+00
9.699999999999903366e+01,1.934189999999999898e+01,4.835474999999999746e+00,1.182976089999999022e+04,3.286044694444441916e+00
9.999999999999903366e+01,1.960630000000000095e+01,4.901575000000000237e+00,1.194647999999999047e+04,3.318466666666664011e+00
1.029999999999990337e+02,1.979810000000000159e+01,4.949525000000000396e+00,1.206537039999999251e+04,3.351491777777775738e+00
1.059999999999990337e+02,2.012730000000000175e+01,5.031825000000000436e+00,1.218565379999999277e+04,3.384903833333331225e+00
1.089999999999990337e+02,2.024559999999999960e+01,5.061399999999999899e+00,1.230729869999999210e+04,3.418694083333331246e+00
1.119999999999990337e+02,2.047719999999999985e+01,5.119299999999999962e+00,1.242983599999999387e+04,3.452732222222220315e+00
1.149999999999990337e+02,2.059029999999999916e+01,5.147574999999999790e+00,1.255329129999999168e+04,3.487025361111108612e+00
1.179999999999990337e+02,2.064320000000000022e+01,5.160800000000000054e+00,1.267745369999999093e+04,3.521514916666664163e+00
1.209999999999990337e+02,2.074759999999999849e+01,5.186899999999999622e+00,1.280204669999999169e+04,3.556124083333330965e+00
1.239999999999990337e+02,2.081540000000000035e+01,5.203850000000000087e+00,1.292691199999999299e+04,3.590808888888886941e+00
1.269999999999990337e+02,2.087409999999999854e+01,5.218524999999999636e+00,1.305220239999999103e+04,3.625611777777775213e+00
1.299999999999990337e+02,2.096799999999999997e+01,5.241999999999999993e+00,1.317777959999999257e+04,3.660494333333331074e+00
1.329999999999990337e+02,2.102220000000000155e+01,5.255550000000000388e+00,1.330400179999999273e+04,3.695556055555553332e+00
1.359999999999990337e+02,2.111690000000000111e+01,5.279225000000000279e+00,1.343075809999999365e+04,3.730766138888887085e+00
1.389999999999990337e+02,2.116550000000000153e+01,5.291375000000000384e+00,1.355779409999999370e+04,3.766053916666665113e+00
1.419999999999990337e+02,2.116519999999999868e+01,5.291299999999999670e+00,1.368491589999999269e+04,3.801365527777775810e+00
1.449999999999990337e+02,2.116359999999999886e+01,5.290899999999999714e+00,1.381218609999999171e+04,3.836718361111108866e+00
1.479999999999990337e+02,2.131640000000000157e+01,5.329100000000000392e+00,1.393987249999999221e+04,3.872186805555553502e+00
1.509999999999990337e+02,2.143499999999999872e+01,5.358749999999999680e+00,1.406854829999999129e+04,3.907930083333330806e+00
1.539999999999990337e+02,2.167569999999999908e+01,5.418924999999999770e+00,1.419798509999999260e+04,3.943884749999997830e+00
1.569999999999990337e+02,2.167150000000000176e+01,5.417875000000000441e+00,1.432820699999999306e+04,3.980057499999998250e+00
1.599999999999990337e+02,2.186629999999999896e+01,5.466574999999999740e+00,1.445924779999999191e+04,4.016457722222219751e+00
1.629999999999990337e+02,2.202730000000000032e+01,5.506825000000000081e+00,1.459145299999999224e+04,4.053181388888886794e+00
1.659999999999990337e+02,2.215340000000000131e+01,5.538350000000000328e+00,1.472504479999999057e+04,4.090290222222219718e+00
1.689999999999990337e+02,2.215549999999999997e+01,5.538874999999999993e+00,1.485818129999998928e+04,4.127272583333330580e+00
1.719999999999990337e+02,2.201340000000000074e+01,5.503350000000000186e+00,1.499091299999998773e+04,4.164142499999996971e+00
1.749999999999990337e+02,2.162340000000000018e+01,5.405850000000000044e+00,1.512187779999998747e+04,4.200521611111107667e+00
1.779999999999990337e+02,2.101050000000000040e+01,5.252625000000000099e+00,1.524940599999998813e+04,4.235946111111108081e+00
1.809999999999990337e+02,2.029169999999999874e+01,5.072924999999999685e+00,1.537272049999998671e+04,4.270200138888885277e+00
1.839999999999990337e+02,1.941580000000000084e+01,4.853950000000000209e+00,1.549113659999998708e+04,4.303093499999996574e+00
1.869999999999990337e+02,1.934100000000000108e+01,4.835250000000000270e+00,1.560770399999998699e+04,4.335473333333329293e+00
1.899999999999990337e+02,1.891649999999999920e+01,4.729124999999999801e+00,1.572224529999998776e+04,4.367290361111107799e+00
1.929999999999990337e+02,1.862859999999999872e+01,4.657149999999999679e+00,1.583469289999998546e+04,4.398525805555551393e+00
1.959999999999990337e+02,1.849790000000000134e+01,4.624475000000000335e+00,1.594520449999998527e+04,4.429223472222218128e+00
1.989999999999990337e+02,1.818209999999999837e+01,4.545524999999999594e+00,1.605454729999998563e+04,4.459596472222218111e+00
2.019999999999990337e+02,1.794330000000000069e+01,4.485825000000000173e+00,1.616316509999998743e+04,4.489768083333330217e+00
2.049999999999990337e+02,1.780849999999999866e+01,4.452124999999999666e+00,1.627065409999998701e+04,4.519626138888884981e+00
2.079999999999990337e+02,1.758660000000000068e+01,4.396650000000000169e+00,1.637689279999998689e+04,4.549136888888885011e+00
2.109999999999990337e+02,1.750619999999999976e+01,4.376549999999999940e+00,1.648238099999998667e+04,4.578439166666663063e+00
2.139999999999990337e+02,1.744539999999999935e+01,4.361349999999999838e+00,1.658739489999998477e+04,4.607609694444439796e+00
2.169999999999990337e+02,1.726109999999999900e+01,4.315274999999999750e+00,1.669134659999998257e+04,4.636485166666662217e+00
2.199999999999990337e+02,1.728460000000000107e+01,4.321150000000000269e+00,1.679509249999998065e+04,4.665303472222216641e+00
2.229999999999990337e+02,1.717699999999999960e+01,4.294249999999999901e+00,1.689858679999997912e+04,4.694051888888883362e+00
2.259999999999990337e+02,1.714610000000000056e+01,4.286525000000000141e+00,1.700176869999998235e+04,4.722713527777773201e+00
2.289999999999990337e+02,1.718680000000000163e+01,4.296700000000000408e+00,1.710526669999997830e+04,4.751462972222216585e+00
2.319999999999990337e+02,1.725570000000000093e+01,4.313925000000000232e+00,1.720882379999998011e+04,4.780228833333327820e+00
2.349999999999990337e+02,1.724459999999999837e+01,4.311149999999999594e+00,1.731235799999998198e+04,4.808988333333328313e+00
2.379999999999990337e+02,1.722409999999999997e+01,4.306024999999999991e+00,1.741578139999998530e+04,4.837717055555551759e+00
2.409999999999990337e+02,1.718440000000000012e+01,4.296100000000000030e+00,1.751905969999998342e+04,4.866405472222217199e+00
2.439999999999990337e+02,1.722439999999999927e+01,4.306099999999999817e+00,1.762246999999998297e+04,4.895130555555550878e+00
2.469999999999989768e+02,1.714059999999999917e+01,4.285149999999999793e+00,1.772583469999998488e+04,4.923842972222217895e+00
2.499999999999989768e+02,1.718319999999999936e+01,4.295799999999999841e+00,1.782932129999998506e+04,4.952589249999995502e+00
2.529999999999989768e+02,1.711860000000000070e+01,4.279650000000000176e+00,1.793219699999998920e+04,4.981165833333330184e+00
2.559999999999989768e+02,1.695690000000000097e+01,4.239225000000000243e+00,1.803436809999998877e+04,5.009546694444440895e+00
2.589999999999989768e+02,1.694999999999999929e+01,4.237499999999999822e+00,1.813624559999998746e+04,5.037845999999996494e+00
2.619999999999989768e+02,1.692630000000000123e+01,4.231575000000000308e+00,1.823807739999998739e+04,5.066132611111108019e+00
2.649999999999989768e+02,1.700750000000000028e+01,4.251875000000000071e+00,1.834011349999998856e+04,5.094475972222219262e+00
2.679999999999989768e+02,1.704540000000000077e+01,4.261350000000000193e+00,1.844228859999998895e+04,5.122857944444441536e+00
2.709999999999989768e+02,1.703200000000000003e+01,4.258000000000000007e+00,1.854453959999998915e+04,5.151260999999997203e+00
2.739999999999989768e+02,1.696910000000000096e+01,4.242275000000000240e+00,1.864675059999998848e+04,5.179652944444441687e+00
2.769999999999989768e+02,1.705189999999999984e+01,4.262974999999999959e+00,1.874906329999998343e+04,5.208073138888884124e+00
2.799999999999989768e+02,1.695299999999999940e+01,4.238249999999999851e+00,1.885107859999998618e+04,5.236410722222218261e+00
2.829999999999989768e+02,1.712930000000000064e+01,4.282325000000000159e+00,1.895401829999998881e+04,5.265005083333329949e+00
2.859999999999989768e+02,1.710470000000000113e+01,4.276175000000000281e+00,1.905686429999999018e+04,5.293573416666664144e+00
2.889999999999989768e+02,1.700799999999999912e+01,4.251999999999999780e+00,1.915932959999999730e+04,5.322035999999998879e+00
2.919999999999989768e+02,1.705979999999999919e+01,4.264949999999999797e+00,1.926176689999999508e+04,5.350490805555554452e+00
2.949999999999989768e+02,1.709949999999999903e+01,4.274874999999999758e+00,1.936445299999999770e+04,5.379014722222221323e+00
2.979999999999989768e+02,1.718459999999999965e+01,4.296149999999999913e+00,1.946734460000000036e+04,5.407595722222222179e+00
3.009999999999989768e+02,1.717500000000000071e+01,4.293750000000000178e+00,1.957046709999999803e+04,5.436240861111110156e+00
3.039999999999989768e+02,1.721640000000000015e+01,4.304100000000000037e+00,1.967391639999999825e+04,5.464976777777777350e+00
3.069999999999989768e+02,1.199699999999999989e+01,3.999000000000000110e+00,1.976166799999999785e+04,5.489352222222221300e+00
3.099999999999989768e+02,1.210410000000000075e+01,4.034699999999999953e+00,1.983431199999999808e+04,5.509531111111110491e+00
3.129999999999989768e+02,1.217210000000000036e+01,4.057366666666666788e+00,1.990726969999999346e+04,5.529797138888887353e+00
3.159999999999989768e+02,1.221020000000000039e+01,4.070066666666666499e+00,1.998036729999999079e+04,5.550102027777775504e+00
3.189999999999989768e+02,1.219989999999999952e+01,4.066633333333332878e+00,2.005374229999999079e+04,5.570483972222219471e+00
3.219999999999989768e+02,1.216430000000000078e+01,4.054766666666666630e+00,2.012696869999999035e+04,5.590824638888886255e+00
3.249999999999989768e+02,1.227309999999999945e+01,4.091033333333332855e+00,2.020042209999998886e+04,5.611228361111107787e+00
3.279999999999989768e+02,1.228679999999999950e+01,4.095600000000000129e+00,2.027412439999999333e+04,5.631701222222220693e+00
3.309999999999989768e+02,1.232240000000000002e+01,4.107466666666666377e+00,2.034812099999999555e+04,5.652255833333332369e+00
3.339999999999989768e+02,1.235270000000000046e+01,4.117566666666666819e+00,2.042223749999999563e+04,5.672843749999998408e+00
3.369999999999989768e+02,1.231160000000000032e+01,4.103866666666666774e+00,2.049653119999999763e+04,5.693480888888887925e+00
3.399999999999989768e+02,1.234239999999999959e+01,4.114133333333333198e+00,2.057069949999999881e+04,5.714083194444444125e+00
3.429999999999989768e+02,1.237589999999999968e+01,4.125300000000000189e+00,2.064512940000000162e+04,5.734758166666667378e+00
3.459999999999989768e+02,1.241879999999999917e+01,4.139599999999999724e+00,2.071970450000000346e+04,5.755473472222223386e+00
3.489999999999989768e+02,1.242259999999999920e+01,4.140866666666666696e+00,2.079434150000000227e+04,5.776205972222222762e+00
3.519999999999989768e+02,1.244720000000000049e+01,4.149066666666667125e+00,2.086911779999999999e+04,5.796977166666666292e+00
3.549999999999989768e+02,1.239969999999999928e+01,4.133233333333333093e+00,2.094358069999999861e+04,5.817661305555555273e+00
3.579999999999989768e+02,1.242880000000000074e+01,4.142933333333333579e+00,2.101816860000000088e+04,5.838380166666667037e+00
3.609999999999989768e+02,1.243130000000000024e+01,4.143766666666667042e+00,2.109287419999999838e+04,5.859131722222222116e+00
3.639999999999989768e+02,1.245090000000000074e+01,4.150300000000000544e+00,2.116767249999999694e+04,5.879909027777777020e+00
3.669999999999989768e+02,1.248739999999999917e+01,4.162466666666666093e+00,2.124266249999999854e+04,5.900739583333333371e+00
3.699999999999989768e+02,1.247669999999999924e+01,4.158900000000000041e+00,2.131764559999999983e+04,5.921568222222222566e+00
3.729999999999989768e+02,1.253260000000000041e+01,4.177533333333333765e+00,2.139268279999999868e+04,5.942411888888888605e+00
3.759999999999989768e+02,1.254119999999999990e+01,4.180399999999999672e+00,2.146795930000000226e+04,5.963322027777778089e+00
3.789999999999989768e+02,1.252190000000000047e+01,4.173966666666666825e+00,2.154327490000000034e+04,5.984243027777777613e+00
3.819999999999989768e+02,1.256259999999999977e+01,4.187533333333333552e+00,2.161867780000000130e+04,6.005188277777778083e+00
3.849999999999989768e+02,1.248949999999999960e+01,4.163166666666666238e+00,2.169397190000000046e+04,6.026103305555555956e+00
3.879999999999989768e+02,1.246380000000000088e+01,4.154600000000000293e+00,2.176899560000000201e+04,6.046943222222222580e+00
3.909999999999989768e+02,1.247630000000000017e+01,4.158766666666666723e+00,2.184412160000000222e+04,6.067811555555556069e+00
3.939999999999989768e+02,1.251520000000000010e+01,4.171733333333333071e+00,2.191943530000000464e+04,6.088732027777779443e+00
3.969999999999989768e+02,1.257549999999999990e+01,4.191833333333333300e+00,2.199479219999999987e+04,6.109664500000000054e+00
3.999999999999989768e+02,1.257000000000000028e+01,4.190000000000000391e+00,2.207026349999999729e+04,6.130628749999999627e+00
4.029999999999989768e+02,1.254129999999999967e+01,4.180433333333333223e+00,2.214564729999999690e+04,6.151568694444443430e+00
4.059999999999989768e+02,1.238560000000000016e+01,4.128533333333333388e+00,2.221997160000000076e+04,6.172214333333333691e+00
4.089999999999989768e+02,1.244819999999999993e+01,4.149399999999999977e+00,2.229444290000000183e+04,6.192900805555556332e+00
4.119999999999989768e+02,1.247789999999999999e+01,4.159299999999999997e+00,2.236912930000000415e+04,6.213647027777779108e+00
4.149999999999989768e+02,1.252069999999999972e+01,4.173566666666666869e+00,2.244413700000000608e+04,6.234482500000001259e+00
4.179999999999989768e+02,1.250409999999999933e+01,4.168033333333332813e+00,2.251921690000000672e+04,6.255338027777779253e+00
4.209999999999989768e+02,1.256589999999999918e+01,4.188633333333332764e+00,2.259466780000001017e+04,6.276296611111114032e+00
4.239999999999989768e+02,1.264080000000000048e+01,4.213600000000000456e+00,2.267034660000001168e+04,6.297318500000002928e+00
4.269999999999989768e+02,1.259179999999999922e+01,4.197266666666666701e+00,2.274614370000000781e+04,6.318373250000002272e+00
4.299999999999989768e+02,1.262090000000000067e+01,4.206966666666667187e+00,2.282195950000000812e+04,6.339433194444446862e+00
4.329999999999989768e+02,1.266310000000000002e+01,4.221033333333333637e+00,2.289807240000000820e+04,6.360575666666669292e+00
4.359999999999989768e+02,1.262659999999999982e+01,4.208866666666666312e+00,2.297410490000000573e+04,6.381695805555557044e+00
4.389999999999989768e+02,1.263909999999999911e+01,4.213033333333332742e+00,2.305005140000000756e+04,6.402792055555557305e+00
4.419999999999989768e+02,1.270809999999999995e+01,4.236033333333333317e+00,2.312626590000000579e+04,6.423962750000001165e+00
4.449999999999989768e+02,1.268149999999999977e+01,4.227166666666666295e+00,2.320258300000000600e+04,6.445161944444445901e+00
4.479999999999989768e+02,1.270700000000000074e+01,4.235666666666666913e+00,2.327892020000000412e+04,6.466366722222223196e+00
4.509999999999989768e+02,1.266539999999999999e+01,4.221799999999999997e+00,2.335519680000000153e+04,6.487554666666667025e+00
4.539999999999989768e+02,1.264370000000000083e+01,4.214566666666667238e+00,2.343121619999999893e+04,6.508671166666666785e+00
4.569999999999989768e+02,1.265629999999999988e+01,4.218766666666666332e+00,2.350721379999999408e+04,6.529781611111109108e+00
4.599999999999989768e+02,1.263540000000000063e+01,4.211800000000000210e+00,2.358330539999999382e+04,6.550918166666664710e+00
4.629999999999989768e+02,1.271850000000000058e+01,4.239500000000000490e+00,2.365949479999999312e+04,6.572081888888886780e+00
4.659999999999989768e+02,1.269829999999999970e+01,4.232766666666666566e+00,2.373569119999999384e+04,6.593247555555553419e+00
4.689999999999989768e+02,1.266019999999999968e+01,4.220066666666666855e+00,2.381181829999999172e+04,6.614393972222219809e+00
4.719999999999989768e+02,1.270289999999999964e+01,4.234300000000000175e+00,2.388797289999998975e+04,6.635548027777774749e+00
4.749999999999989768e+02,1.273380000000000045e+01,4.244600000000000151e+00,2.396418589999999313e+04,6.656718305555553883e+00
4.779999999999989768e+02,1.269570000000000043e+01,4.231900000000000439e+00,2.404049599999999191e+04,6.677915555555553162e+00
4.809999999999989768e+02,1.271669999999999945e+01,4.238900000000000112e+00,2.411693639999999868e+04,6.699148999999999354e+00
4.839999999999989768e+02,1.270950000000000024e+01,4.236500000000000377e+00,2.419333669999999984e+04,6.720371305555555175e+00
4.869999999999989768e+02,1.268890000000000029e+01,4.229633333333333134e+00,2.426945170000000144e+04,6.741514361111111242e+00
4.899999999999989768e+02,1.272129999999999939e+01,4.240433333333332833e+00,2.434582449999999881e+04,6.762729027777777624e+00
4.929999999999989768e+02,1.269030000000000058e+01,4.230100000000000193e+00,2.442220379999999932e+04,6.783945499999999740e+00
4.959999999999989768e+02,1.276050000000000040e+01,4.253499999999999837e+00,2.449865349999999307e+04,6.805181527777776296e+00
4.989999999999989768e+02,1.279780000000000051e+01,4.265933333333333799e+00,2.457535319999999774e+04,6.826486999999999306e+00
5.019999999999989768e+02,1.276060000000000016e+01,4.253533333333333388e+00,2.465193140000000130e+04,6.847758722222222261e+00
5.049999999999989768e+02,1.280560000000000009e+01,4.268533333333333069e+00,2.472866939999999886e+04,6.869074833333333352e+00
5.079999999999989768e+02,1.280259999999999998e+01,4.267533333333333623e+00,2.480554199999999400e+04,6.890428333333331601e+00
5.109999999999989768e+02,1.279630000000000045e+01,4.265433333333333188e+00,2.488234679999999571e+04,6.911762999999998769e+00
5.139999999999989768e+02,1.276849999999999952e+01,4.256166666666666210e+00,2.495902809999999954e+04,6.933063361111110545e+00
5.169999999999989768e+02,1.267660000000000053e+01,4.225533333333333808e+00,2.503536460000000079e+04,6.954267944444445071e+00
5.199999999999989768e+02,1.266859999999999964e+01,4.222866666666666546e+00,2.511142230000000200e+04,6.975395083333333801e+00
5.229999999999989768e+02,1.268180000000000085e+01,4.227266666666666950e+00,2.518744060000000172e+04,6.996511277777778481e+00
5.259999999999989768e+02,1.268219999999999992e+01,4.227400000000000269e+00,2.526351939999999740e+04,7.017644277777777440e+00
5.289999999999989768e+02,1.269490000000000052e+01,4.231633333333333802e+00,2.533964059999999517e+04,7.038789055555554341e+00
5.319999999999989768e+02,1.259559999999999924e+01,4.198533333333332784e+00,2.541550539999999455e+04,7.059862611111110020e+00
5.349999999999989768e+02,1.262160000000000082e+01,4.207200000000000273e+00,2.549127329999999347e+04,7.080909249999998600e+00
5.379999999999989768e+02,1.264179999999999993e+01,4.213933333333333309e+00,2.556708239999998841e+04,7.101967333333329968e+00
5.409999999999989768e+02,1.257450000000000045e+01,4.191500000000000448e+00,2.564270259999998962e+04,7.122972944444441623e+00
5.439999999999989768e+02,1.261059999999999981e+01,4.203533333333333566e+00,2.571815909999998621e+04,7.143933083333329215e+00
5.469999999999989768e+02,1.257210000000000072e+01,4.190700000000000536e+00,2.579369419999999081e+04,7.164915055555552748e+00
5.499999999999989768e+02,1.252250000000000085e+01,4.174166666666667247e+00,2.586889259999999194e+04,7.185803499999997790e+00
5.529999999999989768e+02,1.247519999999999918e+01,4.158399999999999430e+00,2.594391259999999238e+04,7.206642388888886863e+00
5.559999999999989768e+02,1.249200000000000088e+01,4.164000000000000590e+00,2.601899009999999180e+04,7.227497249999998097e+00
5.589999999999989768e+02,1.247729999999999961e+01,4.159099999999999575e+00,2.609388699999999153e+04,7.248301944444442313e+00
5.619999999999989768e+02,1.252469999999999928e+01,4.174900000000000055e+00,2.616898539999999048e+04,7.269162611111108063e+00
5.649999999999989768e+02,1.250200000000000067e+01,4.167333333333333556e+00,2.624402439999999115e+04,7.290006777777775504e+00
5.679999999999989768e+02,1.251670000000000016e+01,4.172233333333333682e+00,2.631906959999999162e+04,7.310852666666664668e+00
5.709999999999989768e+02,1.256349999999999945e+01,4.187833333333332853e+00,2.639428439999999318e+04,7.331745666666664718e+00
5.739999999999989768e+02,1.254390000000000072e+01,4.181300000000000239e+00,2.646959969999999521e+04,7.352666583333332007e+00
5.769999999999989768e+02,1.263620000000000054e+01,4.212066666666666848e+00,2.654504689999999391e+04,7.373624138888887458e+00
5.799999999999989768e+02,1.257949999999999946e+01,4.193166666666666487e+00,2.662056489999999394e+04,7.394601361111109661e+00
5.829999999999989768e+02,1.246589999999999954e+01,4.155299999999999550e+00,2.669560559999999168e+04,7.415445999999997539e+00
5.859999999999989768e+02,1.251590000000000025e+01,4.171966666666667045e+00,2.677055109999998967e+04,7.436264194444441422e+00
5.889999999999989768e+02,1.249050000000000082e+01,4.163499999999999979e+00,2.684559569999999076e+04,7.457109916666664340e+00
5.919999999999989768e+02,1.255100000000000016e+01,4.183666666666666423e+00,2.692069819999998799e+04,7.477971722222219064e+00
5.949999999999989768e+02,1.258569999999999922e+01,4.195233333333333370e+00,2.699593789999998626e+04,7.498871638888885194e+00
5.979999999999989768e+02,1.257269999999999932e+01,4.190900000000000070e+00,2.707121319999998741e+04,7.519781444444441298e+00
6.009999999999989768e+02,1.253999999999999915e+01,4.179999999999999716e+00,2.714639459999998508e+04,7.540665166666662422e+00
6.039999999999989768e+02,1.255669999999999931e+01,4.185566666666666436e+00,2.722173529999998573e+04,7.561593138888884624e+00
6.069999999999989768e+02,1.257130000000000081e+01,4.190433333333333898e+00,2.729712939999997980e+04,7.582535944444439124e+00
6.099999999999989768e+02,1.261420000000000030e+01,4.204733333333333434e+00,2.737258449999997902e+04,7.603495694444438513e+00
6.129999999999989768e+02,1.258789999999999942e+01,4.195966666666666178e+00,2.744814139999997496e+04,7.624483722222215043e+00
6.159999999999989768e+02,1.257869999999999955e+01,4.192899999999999849e+00,2.752358859999997003e+04,7.645441277777769606e+00
6.189999999999989768e+02,1.265700000000000003e+01,4.219000000000000306e+00,2.759928099999996994e+04,7.666466944444436216e+00
6.219999999999989768e+02,1.262359999999999971e+01,4.207866666666666866e+00,2.767488919999997233e+04,7.687469222222214960e+00
6.249999999999989768e+02,1.268999999999999950e+01,4.229999999999999538e+00,2.775069809999996869e+04,7.708527249999991504e+00
6.279999999999989768e+02,1.269260000000000055e+01,4.230866666666666553e+00,2.782676469999997062e+04,7.729656861111102728e+00
6.309999999999989768e+02,1.267629999999999946e+01,4.225433333333333152e+00,2.790306769999997050e+04,7.750852138888880916e+00
6.339999999999989768e+02,1.284239999999999959e+01,4.280800000000000161e+00,2.797948539999997229e+04,7.772079277777770301e+00
6.369999999999989768e+02,1.281949999999999967e+01,4.273166666666666558e+00,2.805597569999997722e+04,7.793326583333326951e+00
6.399999999999989768e+02,1.278819999999999979e+01,4.262733333333333263e+00,2.813270579999997062e+04,7.814640499999991441e+00
6.429999999999989768e+02,1.282360000000000078e+01,4.274533333333333296e+00,2.820950819999997111e+04,7.835974499999991849e+00
6.459999999999989768e+02,1.275590000000000046e+01,4.251966666666667116e+00,2.828639729999996780e+04,7.857332583333324294e+00
6.489999999999989768e+02,1.275009999999999977e+01,4.250033333333333552e+00,2.836290429999996559e+04,7.878584527777768187e+00
6.519999999999989768e+02,1.279790000000000028e+01,4.265966666666666463e+00,2.843923829999996451e+04,7.899788416666656765e+00
6.549999999999989768e+02,1.282349999999999923e+01,4.274499999999999744e+00,2.851594949999996243e+04,7.921097083333322963e+00
6.579999999999989768e+02,1.282119999999999926e+01,4.273733333333333384e+00,2.859281519999996090e+04,7.942448666666655832e+00
6.609999999999989768e+02,1.283169999999999966e+01,4.277233333333333221e+00,2.866988439999996262e+04,7.963856777777767348e+00
6.639999999999989768e+02,1.281789999999999985e+01,4.272633333333333283e+00,2.874678469999996014e+04,7.985217972222210747e+00
6.669999999999989768e+02,1.291380000000000017e+01,4.304599999999999760e+00,2.882395389999995314e+04,8.006653861111098891e+00
6.699999999999989768e+02,1.291409999999999947e+01,4.304699999999999527e+00,2.890129229999995368e+04,8.028136749999987387e+00
6.729999999999989768e+02,1.296860000000000035e+01,4.322866666666667079e+00,2.897879299999995419e+04,8.049664722222209079e+00
6.759999999999989768e+02,1.298540000000000028e+01,4.328466666666666463e+00,2.905640339999995558e+04,8.071223166666653626e+00
6.789999999999989768e+02,1.299310000000000009e+01,4.331033333333333069e+00,2.913404859999995460e+04,8.092791277777765302e+00
6.819999999999989768e+02,1.298680000000000057e+01,4.328933333333333522e+00,2.921162539999995715e+04,8.114340388888876987e+00
6.849999999999989768e+02,1.302340000000000053e+01,4.341133333333333510e+00,2.928933299999995506e+04,8.135925833333320867e+00
6.879999999999989768e+02,1.302999999999999936e+01,4.343333333333332824e+00,2.936729899999995541e+04,8.157583055555543083e+00
6.909999999999989768e+02,1.309960000000000058e+01,4.366533333333333822e+00,2.944534909999995580e+04,8.179263638888876642e+00
6.939999999999989768e+02,1.316699999999999982e+01,4.389000000000000234e+00,2.952365029999995750e+04,8.201013972222209958e+00
6.969999999999989768e+02,1.321669999999999945e+01,4.405566666666666187e+00,2.960213799999995535e+04,8.222816111111098891e+00
6.999999999999989768e+02,1.327679999999999971e+01,4.425600000000000200e+00,2.968084379999995508e+04,8.244678833333320966e+00
7.029999999999989768e+02,1.325360000000000049e+01,4.417866666666666831e+00,2.975968999999995503e+04,8.266580555555542276e+00
7.059999999999989768e+02,1.329100000000000037e+01,4.430333333333333456e+00,2.983881299999995827e+04,8.288559166666654932e+00
7.089999999999989768e+02,1.330070000000000086e+01,4.433566666666666656e+00,2.991827319999995598e+04,8.310631444444432248e+00
7.119999999999989768e+02,1.335660000000000025e+01,4.452200000000000379e+00,2.999786409999995158e+04,8.332740027777763459e+00
7.149999999999989768e+02,1.333559999999999945e+01,4.445199999999999818e+00,3.007724069999995118e+04,8.354789083333319155e+00
7.179999999999989768e+02,1.333380000000000010e+01,4.444600000000000328e+00,3.015683419999995021e+04,8.376898388888875502e+00
7.209999999999989768e+02,1.325869999999999926e+01,4.419566666666666421e+00,3.023662389999994775e+04,8.399062194444429252e+00
7.239999999999989768e+02,1.341060000000000052e+01,4.470200000000000173e+00,3.031652149999995163e+04,8.421255972222208896e+00
7.269999999999989768e+02,1.339589999999999925e+01,4.465300000000000047e+00,3.039653789999994842e+04,8.443482749999985160e+00
7.299999999999989768e+02,1.342109999999999914e+01,4.473700000000000010e+00,3.047647009999994771e+04,8.465686138888873558e+00
7.329999999999989768e+02,1.340910000000000046e+01,4.469700000000000450e+00,3.055644589999994787e+04,8.487901638888875055e+00
7.356999999999990223e+02,1.346930000000000049e+01,4.489766666666667128e+00,3.063672859999994398e+04,8.510202388888872704e+00
7.386999999999990223e+02,1.351510000000000034e+01,4.505033333333333445e+00,3.071711149999994450e+04,8.532530972222206245e+00
7.416999999999990223e+02,1.353749999999999964e+01,4.512500000000000178e+00,3.079771259999994436e+04,8.554920166666651227e+00
7.446999999999990223e+02,1.347390000000000043e+01,4.491299999999999848e+00,3.087836549999994531e+04,8.577323749999985480e+00
7.476999999999990223e+02,1.359539999999999971e+01,4.531799999999999606e+00,3.095910009999994145e+04,8.599750027777760764e+00
7.506999999999990223e+02,1.358179999999999943e+01,4.527266666666666772e+00,3.103989659999994183e+04,8.622193499999983857e+00
7.536999999999990223e+02,1.357690000000000019e+01,4.525633333333333397e+00,3.112096509999994305e+04,8.644712527777761224e+00
7.566999999999990223e+02,1.341290000000000049e+01,4.470966666666666534e+00,3.120170199999994293e+04,8.667139444444428520e+00
7.596999999999990223e+02,1.365259999999999962e+01,4.550866666666666838e+00,3.128294369999994524e+04,8.689706583333318690e+00
7.626999999999990223e+02,1.362739999999999974e+01,4.542466666666666875e+00,3.136437339999994583e+04,8.712325944444430093e+00
7.656999999999990223e+02,1.364049999999999940e+01,4.546833333333332838e+00,3.144586769999994431e+04,8.734963249999983859e+00
7.686999999999990223e+02,1.369570000000000043e+01,4.565233333333333476e+00,3.152761779999994178e+04,8.757671611111094379e+00
7.716999999999990223e+02,1.365220000000000056e+01,4.550733333333333519e+00,3.160927809999994133e+04,8.780355027777760668e+00
7.746999999999990223e+02,1.363610000000000078e+01,4.545366666666667221e+00,3.169101699999994162e+04,8.803060277777762010e+00
7.776999999999990223e+02,1.356039999999999957e+01,4.520133333333332892e+00,3.177247999999993772e+04,8.825688888888871375e+00
7.806999999999990223e+02,1.361870000000000047e+01,4.539566666666666528e+00,3.185385539999993853e+04,8.848293166666650222e+00
7.836999999999990223e+02,1.362449999999999939e+01,4.541500000000000092e+00,3.193529179999993721e+04,8.870914388888872182e+00
7.866999999999990223e+02,1.364750000000000085e+01,4.549166666666667247e+00,3.201689019999993616e+04,8.893580611111094214e+00
7.896999999999990223e+02,1.363540000000000063e+01,4.545133333333333248e+00,3.209842929999993430e+04,8.916230361111093572e+00
7.926999999999990223e+02,1.362219999999999942e+01,4.540733333333332844e+00,3.217995199999993929e+04,8.938875555555538810e+00
7.956999999999990223e+02,1.362149999999999928e+01,4.540499999999999758e+00,3.226119109999993816e+04,8.961441972222205621e+00
7.986999999999990223e+02,1.357549999999999990e+01,4.525166666666666337e+00,3.234253939999993599e+04,8.984038722222203788e+00
8.016999999999990223e+02,1.360089999999999932e+01,4.533633333333333404e+00,3.242380349999993996e+04,9.006612083333315866e+00
8.046999999999990223e+02,1.358990000000000009e+01,4.529966666666666697e+00,3.250505569999993531e+04,9.029182138888870668e+00
8.076999999999990223e+02,1.360870000000000068e+01,4.536233333333333562e+00,3.258633369999993374e+04,9.051759361111093583e+00
8.106999999999990223e+02,1.356649999999999956e+01,4.522166666666666224e+00,3.266743939999993381e+04,9.074288722222203063e+00
8.136999999999990223e+02,1.360839999999999961e+01,4.536133333333332907e+00,3.274850359999993816e+04,9.096806555555538409e+00
8.166999999999990223e+02,1.340859999999999985e+01,4.469533333333333580e+00,3.282884649999994144e+04,9.119124027777761654e+00
8.196999999999990223e+02,1.340980000000000061e+01,4.469933333333333536e+00,3.290870709999994142e+04,9.141307527777762232e+00
8.226999999999990223e+02,1.337160000000000082e+01,4.457200000000000273e+00,3.298874589999994350e+04,9.163540527777762179e+00
8.256999999999990223e+02,1.337079999999999913e+01,4.456933333333332747e+00,3.306859589999993477e+04,9.185721083333314496e+00
8.286999999999990223e+02,1.340770000000000017e+01,4.469233333333333391e+00,3.314829799999993702e+04,9.207860555555537729e+00
8.316999999999990223e+02,1.337969999999999970e+01,4.459900000000000198e+00,3.322820709999993414e+04,9.230057527777759674e+00
8.346999999999990223e+02,1.343609999999999971e+01,4.478699999999999903e+00,3.330830519999993703e+04,9.252306999999982295e+00
8.376999999999990223e+02,1.351319999999999943e+01,4.504399999999999515e+00,3.338851999999993859e+04,9.274588888888871452e+00
8.406999999999990223e+02,1.349680000000000035e+01,4.498933333333333451e+00,3.346885039999993751e+04,9.296902888888871175e+00
8.436999999999990223e+02,1.355749999999999922e+01,4.519166666666666110e+00,3.354879069999993953e+04,9.319108527777760997e+00
8.466999999999990223e+02,1.355400000000000027e+01,4.517999999999999794e+00,3.362932799999992858e+04,9.341479999999979356e+00
8.496999999999990223e+02,1.349709999999999965e+01,4.499033333333333218e+00,3.370979429999993590e+04,9.363831749999981469e+00
8.526999999999990223e+02,1.355070000000000086e+01,4.516900000000000581e+00,3.379025789999993867e+04,9.386182749999983699e+00
8.556999999999990223e+02,1.358900000000000041e+01,4.529666666666666508e+00,3.387083899999993446e+04,9.408566388888869980e+00
8.586999999999990223e+02,1.354069999999999929e+01,4.513566666666666727e+00,3.395148589999992691e+04,9.430968305555534670e+00
8.616999999999990223e+02,1.363150000000000084e+01,4.543833333333333613e+00,3.403223069999992731e+04,9.453397416666646791e+00
8.646999999999990223e+02,1.374719999999999942e+01,4.582399999999999807e+00,3.411376939999991737e+04,9.476047055555532950e+00
8.676999999999990223e+02,1.376110000000000078e+01,4.587033333333333296e+00,3.419543839999991178e+04,9.498732888888865133e+00
8.706999999999990223e+02,1.378379999999999939e+01,4.594599999999999795e+00,3.427714559999990888e+04,9.521429333333308875e+00
8.736999999999990223e+02,1.379049999999999976e+01,4.596833333333333549e+00,3.435899079999991955e+04,9.544164111111088644e+00
8.766999999999990223e+02,1.377800000000000047e+01,4.592666666666667119e+00,3.444076029999991442e+04,9.566877861111088066e+00
8.796999999999990223e+02,1.385369999999999990e+01,4.617899999999999672e+00,3.452304699999991135e+04,9.589735277777753808e+00
8.826999999999990223e+02,1.385490000000000066e+01,4.618300000000000516e+00,3.460547559999991063e+04,9.612632111111086175e+00
8.856999999999990223e+02,1.386739999999999995e+01,4.622466666666666946e+00,3.468780169999990903e+04,9.635500472222197743e+00
8.886999999999990223e+02,1.392549999999999955e+01,4.641833333333333478e+00,3.477024269999990793e+04,9.658400749999973556e+00
8.916999999999990223e+02,1.381879999999999953e+01,4.606266666666666509e+00,3.485241689999990194e+04,9.681226916666640037e+00
8.946999999999990223e+02,1.388560000000000016e+01,4.628533333333333388e+00,3.493469859999990149e+04,9.704082944444417436e+00
8.976999999999990223e+02,1.394890000000000008e+01,4.649633333333333063e+00,3.501732869999990362e+04,9.727035749999974001e+00
9.006999999999990223e+02,1.386439999999999984e+01,4.621466666666666612e+00,3.509986399999989953e+04,9.749962222222194441e+00
9.036999999999990223e+02,1.390470000000000006e+01,4.634900000000000020e+00,3.518252239999989979e+04,9.772922888888860626e+00
9.066999999999990223e+02,1.386190000000000033e+01,4.620633333333333148e+00,3.526504729999990377e+04,9.795846472222194734e+00
9.096999999999990223e+02,1.377100000000000080e+01,4.590333333333333599e+00,3.534714329999990878e+04,9.818650916666641137e+00
9.126999999999990223e+02,1.393979999999999997e+01,4.646600000000000286e+00,3.542959909999991214e+04,9.841555305555530708e+00
9.156999999999990223e+02,1.392900000000000027e+01,4.642999999999999794e+00,3.551267029999991064e+04,9.864630638888863601e+00
9.186999999999990223e+02,1.391210000000000058e+01,4.637366666666666859e+00,3.559567169999991165e+04,9.887686583333309187e+00
9.216999999999990223e+02,1.382649999999999935e+01,4.608833333333333115e+00,3.567845019999991928e+04,9.910680611111088112e+00
9.246999999999990223e+02,1.384820000000000029e+01,4.616066666666666762e+00,3.576106829999991169e+04,9.933630083333309102e+00
9.276999999999990223e+02,1.380560000000000009e+01,4.601866666666666994e+00,3.584358989999991172e+04,9.956552749999975305e+00
9.306999999999990223e+02,1.389409999999999989e+01,4.631366666666666632e+00,3.592607219999990775e+04,9.979464499999973981e+00
9.336999999999990223e+02,1.386090000000000089e+01,4.620300000000000296e+00,3.600857999999990716e+04,1.000238333333330765e+01
9.366999999999990223e+02,1.379889999999999972e+01,4.599633333333333240e+00,3.609108649999991030e+04,1.002530180555553052e+01
9.396999999999990223e+02,1.381789999999999985e+01,4.605966666666666320e+00,3.617331879999990633e+04,1.004814411111108541e+01
9.426999999999990223e+02,1.382060000000000066e+01,4.606866666666666887e+00,3.625547989999991114e+04,1.007096663888886390e+01
9.456999999999990223e+02,1.381589999999999918e+01,4.605299999999999727e+00,3.633748919999991631e+04,1.009374699999997738e+01
9.486999999999990223e+02,1.373910000000000053e+01,4.579699999999999882e+00,3.641955939999992552e+04,1.011654427777775744e+01
9.516999999999990223e+02,1.373429999999999929e+01,4.578100000000000058e+00,3.650172099999991769e+04,1.013936694444442210e+01
9.546999999999990223e+02,1.372119999999999962e+01,4.573733333333333206e+00,3.658353269999991608e+04,1.016209241666664376e+01
9.576999999999990223e+02,1.357189999999999941e+01,4.523966666666666470e+00,3.666467019999992044e+04,1.018463061111108914e+01
9.606999999999990223e+02,1.357680000000000042e+01,4.525599999999999845e+00,3.674552239999992162e+04,1.020708955555553388e+01
9.636999999999990223e+02,1.371310000000000073e+01,4.571033333333333282e+00,3.682722839999992721e+04,1.022978566666664690e+01
9.666999999999990223e+02,1.375900000000000034e+01,4.586333333333333151e+00,3.690909399999993184e+04,1.025252611111109147e+01
9.696999999999990223e+02,1.373690000000000033e+01,4.578966666666667074e+00,3.699076839999993535e+04,1.027521344444442697e+01
9.726999999999990223e+02,1.359060000000000024e+01,4.530199999999999783e+00,3.707220579999993788e+04,1.029783494444442660e+01
9.756999999999990223e+02,1.368549999999999933e+01,4.561833333333333407e+00,3.715345089999993797e+04,1.032040302777776120e+01
9.786999999999990223e+02,1.358880000000000088e+01,4.529600000000000293e+00,3.723473649999994086e+04,1.034298236111109404e+01
9.816999999999990223e+02,1.361340000000000039e+01,4.537799999999999834e+00,3.731502189999994152e+04,1.036528386111109512e+01
9.846999999999990223e+02,1.358530000000000015e+01,4.528433333333333088e+00,3.739623219999994035e+04,1.038784227777776081e+01
9.876999999999990223e+02,1.359299999999999997e+01,4.530999999999999694e+00,3.747730299999994168e+04,1.041036194444442842e+01
9.906999999999990223e+02,1.359520000000000017e+01,4.531733333333333391e+00,3.755839599999994971e+04,1.043288777777776311e+01
9.936999999999990223e+02,1.360779999999999923e+01,4.535933333333333373e+00,3.763946489999995538e+04,1.045540691666665367e+01
9.966999999999990223e+02,1.355039999999999978e+01,4.516799999999999926e+00,3.772070699999995122e+04,1.047797416666665349e+01


==> figures/data/3d/gr1_p140_higher_order_wall_thickness_septum_error.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,6.207603795491476849e-04,4.453967131852306824e-04,7.004429035867751861e-04,5.513481334561755884e-05,3.883832964606580009e-07,1.456000000000000000e+03,6.758951928947651896e-04,5.656255662035301803e-04,7.968252403762750118e-05,1.753636663639170025e-04,4.744103109710804626e-04,5.078670321206968982e-04,5.264337037435500672e-04,5.902028657090088856e-04,6.410309334964471410e-04,6.625515107242052702e-04,6.710471328798339003e-04,6.765262540996052829e-04,6.950746061684553350e-04
-1.965000000000003695e+02,4.109991237962010461e-04,2.980868279103911548e-04,4.685873313477036334e-04,3.559877013979026542e-05,1.701875521967105951e-07,1.456000000000000000e+03,4.465978939359913319e-04,3.754003536564107604e-04,5.758820755150258729e-05,1.129122958858098913e-04,3.159136177483642580e-04,3.367300620942701383e-04,3.505956139077785489e-04,3.925383337464741435e-04,4.232556492644805974e-04,4.374542656471444623e-04,4.439434868223493882e-04,4.475656666846601975e-04,4.634221136999919764e-04
-1.940000000000003979e+02,4.119939534199906729e-04,3.007743496388248544e-04,4.704680352134832616e-04,3.514679854501397312e-05,1.709743151025972999e-07,1.456000000000000000e+03,4.471407519650046460e-04,3.768471548749766998e-04,5.847408179349258871e-05,1.112196037811658184e-04,3.187518625654506906e-04,3.386867946442146228e-04,3.525094274677769779e-04,3.939179693904032659e-04,4.240086001164771520e-04,4.380407888953245007e-04,4.449387642730468417e-04,4.483966631613497760e-04,4.646749930419273784e-04
-1.915000000000003979e+02,4.130061478937994165e-04,3.021475988925784390e-04,4.719808929540992713e-04,3.478911622266615681e-05,1.717843608056290839e-07,1.456000000000000000e+03,4.477952641164655869e-04,3.782170316711332462e-04,5.897474506029985481e-05,1.108585490012209776e-04,3.211399437418917800e-04,3.405756069243734679e-04,3.552438265350740939e-04,3.954588650013821614e-04,4.246012044772896291e-04,4.389680878050480927e-04,4.457842308522043905e-04,4.493928077377516944e-04,4.660329644254740107e-04
-1.890000000000003979e+02,4.136679853994181455e-04,3.036542278485236212e-04,4.734747476512506841e-04,3.449375029708412265e-05,1.723110209539708370e-07,1.456000000000000000e+03,4.481617356965022884e-04,3.791742351023340025e-04,5.980676225183253862e-05,1.100137575508945242e-04,3.225587559429836360e-04,3.422032038154992168e-04,3.565371211026441126e-04,3.956348133321926789e-04,4.250457426462823408e-04,4.391814984138736177e-04,4.464445330752599833e-04,4.500234434107707989e-04,4.672722686184604501e-04
-1.865000000000003979e+02,4.144159938249781594e-04,3.050436275170239795e-04,4.751051417089357360e-04,3.427311642670755098e-05,1.729152624475429943e-07,1.456000000000000000e+03,4.486891102516857104e-04,3.801428773982706085e-04,6.068914788395757655e-05,1.093723663079541799e-04,3.245614269647969174e-04,3.432033999886030984e-04,3.581992232867394843e-04,3.959713773407071906e-04,4.255463917007094735e-04,4.396385044484832100e-04,4.470735886206055791e-04,4.514872512811334698e-04,4.689414573425738138e-04
-1.840000000000003979e+02,4.148250628201751822e-04,3.060023757132153562e-04,4.759867361727905533e-04,3.410523491732392185e-05,1.732429997925281320e-07,1.456000000000000000e+03,4.489302977374990972e-04,3.807198279028512671e-04,6.116167335261537110e-05,1.088226871069598260e-04,3.253473702546672312e-04,3.443390920764109872e-04,3.589674830320179963e-04,3.965014688103740974e-04,4.257610611549951084e-04,4.397886580791253029e-04,4.475952601567736327e-04,4.527210861358461815e-04,4.699212491095281332e-04
-1.815000000000003979e+02,4.153755079617711156e-04,3.066621867688113260e-04,4.772558152735024051e-04,3.396977948437885085e-05,1.736907585327167675e-07,1.456000000000000000e+03,4.493452874461499732e-04,3.814057284773922580e-04,6.188030731173128950e-05,1.087133211929597896e-04,3.261956794921170764e-04,3.458046072786623184e-04,3.602487540211588490e-04,3.966885621986892619e-04,4.262412251974865814e-04,4.401102183500078466e-04,4.481886421790992571e-04,4.534374633046176547e-04,4.709165058890636473e-04
-1.790000000000003979e+02,4.156294890170297656e-04,3.075280669712345482e-04,4.784530458201141905e-04,3.388544808928963643e-05,1.738960957327691404e-07,1.456000000000000000e+03,4.495149371063193885e-04,3.817440409277401427e-04,6.282355680308442493e-05,1.081014220457952174e-04,3.265798921590203985e-04,3.467001491585868195e-04,3.609293084279100155e-04,3.967726099787446405e-04,4.263259076043029875e-04,4.400508424296858956e-04,4.485324984022690756e-04,4.543459447359274425e-04,4.727364654259357695e-04
-1.765000000000003979e+02,4.160160614553548119e-04,3.083624699200555722e-04,4.792913528159330064e-04,3.383643681222325275e-05,1.742142678449732178e-07,1.456000000000000000e+03,4.498524982675780647e-04,3.821796246431315592e-04,6.327529136057819447e-05,1.076535915352992397e-04,3.270612575160796050e-04,3.472003519282524189e-04,3.618521530136981383e-04,3.965148922605435996e-04,4.267927116823188195e-04,4.402871002859141025e-04,4.491005113766215152e-04,4.553819230278749268e-04,4.735434325856159176e-04
-1.740000000000003979e+02,4.161397133493878551e-04,3.086776359648134575e-04,4.808143306174790131e-04,3.380104202807655231e-05,1.743147714686945369e-07,1.456000000000000000e+03,4.499407553774644277e-04,3.823386713213112824e-04,6.467461726809115800e-05,1.074620773845743975e-04,3.271365483661438410e-04,3.478550408922800093e-04,3.625076785905447354e-04,3.965476883476940807e-04,4.268725374626884108e-04,4.402922172774042988e-04,4.492193430779964011e-04,4.563729566374739627e-04,4.742929544283295195e-04
-1.715000000000003979e+02,4.164421633774777740e-04,3.093240771492594015e-04,4.840281486057828523e-04,3.380699243517489434e-05,1.745669881760258477e-07,1.456000000000000000e+03,4.502491558126526616e-04,3.826351709423028865e-04,6.758598522830507830e-05,1.071180862282183725e-04,3.275118783610211806e-04,3.484921695245537339e-04,3.627110408796572344e-04,3.966393135375355155e-04,4.270921854592342427e-04,4.404502206573870015e-04,4.497343748006348376e-04,4.574303470333551669e-04,4.752924257661582668e-04
-1.690000000000003979e+02,4.164842422155310038e-04,3.094020057672783276e-04,4.866003675927075309e-04,3.382173586426177105e-05,1.746030338307169544e-07,1.456000000000000000e+03,4.503059780797927952e-04,3.826625063512692124e-04,7.011612537717652706e-05,1.070822364482526762e-04,3.281157518015016664e-04,3.488787911617547647e-04,3.628460736190823491e-04,3.968352820203056050e-04,4.269092992306383703e-04,4.402854648751417486e-04,4.499100707995865511e-04,4.581468889318986723e-04,4.758834003158540576e-04
-1.665000000000003979e+02,4.167047734970861519e-04,3.101138942718148473e-04,4.888417806320092878e-04,3.385472436019537905e-05,1.747890106167626739e-07,1.456000000000000000e+03,4.505594978572815580e-04,3.828500491368907457e-04,7.213700713492313598e-05,1.065908792252713046e-04,3.286775551165862000e-04,3.491141402478744357e-04,3.630198605164117230e-04,3.965546494185461456e-04,4.269784491046255083e-04,4.404178923221804148e-04,4.504135251945214839e-04,4.589082162159831648e-04,4.770657017562708103e-04
-1.640000000000003979e+02,4.166849095614715069e-04,3.103161907077023308e-04,4.913084732934689574e-04,3.389596998906880263e-05,1.747752506377515757e-07,1.456000000000000000e+03,4.505808795505403231e-04,3.827889395724026907e-04,7.462356373199745046e-05,1.063687188537691761e-04,3.291150487231699713e-04,3.492589375039271060e-04,3.632420014477688282e-04,3.963758638569724719e-04,4.267838323102426685e-04,4.403250093828741264e-04,4.504646028595177612e-04,4.592975949729430417e-04,4.778539769881883013e-04
-1.615000000000003979e+02,4.168449488033091764e-04,3.105621000933925170e-04,4.934074449996305291e-04,3.395583497671642644e-05,1.749127100717994686e-07,1.456000000000000000e+03,4.508007837800255893e-04,3.828891138265927635e-04,7.656249619632135269e-05,1.062828487099166594e-04,3.297022130615553459e-04,3.494105648293639212e-04,3.629809802964505117e-04,3.959884793221918591e-04,4.269040898751448468e-04,4.402989374537255867e-04,4.507231913315184330e-04,4.601115138089099965e-04,4.784421077685754604e-04
-1.589999999999999716e+02,4.167778187766120056e-04,3.111179032768090049e-04,4.957667106139714442e-04,3.401947989115302766e-05,1.748610752362549862e-07,1.456000000000000000e+03,4.507972986677650129e-04,3.827583388854589983e-04,7.898889183735943861e-05,1.056599154998030007e-04,3.302193965506320435e-04,3.495187780537886029e-04,3.632002805580364846e-04,3.955315271159987088e-04,4.267864862364329154e-04,4.401216233665430867e-04,4.510394207750825042e-04,4.607129693719600925e-04,4.792732236147645127e-04
-1.564999999999999716e+02,4.168941212875713052e-04,3.114623452983631790e-04,4.972735539934827146e-04,3.408892087823879932e-05,1.749627628907790623e-07,1.456000000000000000e+03,4.509830421658100842e-04,3.828052004093325262e-04,8.037943270591140941e-05,1.054317759892081261e-04,3.305651788443814197e-04,3.498102884589950122e-04,3.632830461063301774e-04,3.955448570755773453e-04,4.268038496189256823e-04,4.401670816266453189e-04,4.511377541487844372e-04,4.613402633862683324e-04,4.798553988822307995e-04
-1.539999999999999716e+02,4.168013499528247035e-04,3.112373282942942714e-04,4.990486248352402803e-04,3.417211056557935387e-05,1.748910984630031766e-07,1.456000000000000000e+03,4.509734605184040302e-04,3.826292393872453767e-04,8.224727488241557680e-05,1.055640216585304321e-04,3.306361774675752865e-04,3.500298171005474532e-04,3.627217252441482503e-04,3.952695619462899155e-04,4.267954322350178470e-04,4.401124156671841481e-04,4.513242423637229672e-04,4.616279578657778962e-04,4.803197603734162425e-04
-1.514999999999999716e+02,4.168957201062062985e-04,3.109735986967752399e-04,5.007804490755542355e-04,3.424588196612404311e-05,1.749748218745099840e-07,1.456000000000000000e+03,4.511416020723303145e-04,3.826498381400822825e-04,8.388472896934793697e-05,1.059221214094310587e-04,3.310743999591787270e-04,3.503881865135737711e-04,3.631244708534285006e-04,3.953082736481176515e-04,4.266451421205261956e-04,4.401807956285380186e-04,4.515676805297089147e-04,4.622878515477784451e-04,4.809364115426051746e-04
-1.489999999999999716e+02,4.167869194897442088e-04,3.111055303952578758e-04,5.016512650455796528e-04,3.433090558502184547e-05,1.748899473360382388e-07,1.456000000000000000e+03,4.511178250747660610e-04,3.824560139047223565e-04,8.486434555583544396e-05,1.056813890944863330e-04,3.313048752504701750e-04,3.504402364634562231e-04,3.630283556623364362e-04,3.949482167945955139e-04,4.265864695074765827e-04,4.399884522070843219e-04,4.516701792992614093e-04,4.626068153271670636e-04,4.812311155876733177e-04
-1.464999999999999716e+02,4.168658589076448102e-04,3.115785923075827728e-04,5.033848649325644306e-04,3.443719593575131626e-05,1.749630647867257072e-07,1.456000000000000000e+03,4.513030548433961129e-04,3.824286629718935075e-04,8.651900602491962048e-05,1.052872666000620374e-04,3.311880195245092348e-04,3.502479921349784843e-04,3.629601602450786618e-04,3.948018120015178538e-04,4.265958791623901229e-04,4.400302022102521777e-04,4.517783001355094464e-04,4.638177134400992560e-04,4.815347927255150470e-04
-1.439999999999999716e+02,4.167311488642489901e-04,3.116632392978040123e-04,5.043306792969784675e-04,3.453878661790554474e-05,1.748577782147540916e-07,1.456000000000000000e+03,4.512699354821545416e-04,3.821923622463434386e-04,8.759953043272947736e-05,1.050679095664449779e-04,3.315703988773251567e-04,3.502701646885471071e-04,3.629110876330427448e-04,3.945676349603707053e-04,4.264452313513782816e-04,4.399745233440442477e-04,4.519024768906545813e-04,4.640801421471081730e-04,4.821326492404758046e-04
-1.414999999999999716e+02,4.167910564169576546e-04,3.114281591422372983e-04,5.055409109862627317e-04,3.464001502056361003e-05,1.749147153497883966e-07,1.456000000000000000e+03,4.514310714375212850e-04,3.821510413963940243e-04,8.874985456930507702e-05,1.053628972747203563e-04,3.312042446245419590e-04,3.504434210255653014e-04,3.625629622891862985e-04,3.943314013445666736e-04,4.264989226259731066e-04,4.399639333096427071e-04,4.522963705933352426e-04,4.649236955755507781e-04,4.824379756012806453e-04
-1.389999999999999716e+02,4.166381668506976914e-04,3.114386670193655042e-04,5.067772975691171638e-04,3.472710880996414628e-05,1.747933341630089656e-07,1.456000000000000000e+03,4.513652756606618445e-04,3.819110580407335384e-04,9.013913071841947238e-05,1.051994998313321873e-04,3.311839886918902702e-04,3.503463740726016394e-04,3.622214980206549077e-04,3.940420397173903392e-04,4.263582017387481564e-04,4.397066800593818492e-04,4.522882282257832329e-04,4.653824657773573546e-04,4.827603190279351384e-04
-1.364999999999999716e+02,4.167005706257851673e-04,3.115673152999736913e-04,5.077997094750540856e-04,3.482571557544770477e-05,1.748521960251969861e-07,1.456000000000000000e+03,4.515262862012328518e-04,3.818748550503374829e-04,9.109913884926891829e-05,1.051332553258114760e-04,3.314206570443389887e-04,3.502754196071624282e-04,3.624454779338298583e-04,3.941796883690395939e-04,4.262772903450349864e-04,4.398330520601168394e-04,4.524118790141285775e-04,4.654506955221883024e-04,4.834645929249909704e-04
-1.339999999999999716e+02,4.165545670412155468e-04,3.114465383426801666e-04,5.086219463766866603e-04,3.491533009147396416e-05,1.747367875982911673e-07,1.456000000000000000e+03,4.514698971326895041e-04,3.816392369497415894e-04,9.206737933547111353e-05,1.051080286985353802e-04,3.313607105915629663e-04,3.499965227295215482e-04,3.622489011578738731e-04,3.938567910039723289e-04,4.261107506687923695e-04,4.395991484749366541e-04,4.525321726249967725e-04,4.654310775182939042e-04,4.837827491459999380e-04
-1.314999999999999716e+02,4.166005127979811504e-04,3.116922199163006343e-04,5.095814113033284715e-04,3.501604258216159729e-05,1.747821105016565981e-07,1.456000000000000000e+03,4.516165553801427613e-04,3.815844702158195396e-04,9.298089850534732104e-05,1.049082928816805161e-04,3.314623036114583269e-04,3.504420845843194917e-04,3.623520099280009427e-04,3.934815529123848179e-04,4.262912376254840972e-04,4.396523946894445502e-04,4.525128374586296449e-04,4.659232445301758163e-04,4.842512370708925351e-04
-1.289999999999999716e+02,4.164353587534564056e-04,3.117052382841216124e-04,5.104168258657441459e-04,3.511958703253411480e-05,1.746517934134556658e-07,1.456000000000000000e+03,4.515549457859904933e-04,3.813157717209223179e-04,9.398146711228774026e-05,1.047301204693347931e-04,3.315529303779650308e-04,3.500723704379900074e-04,3.622322041699404865e-04,3.930740791249498489e-04,4.260717113995393548e-04,4.394635453485868900e-04,4.525370218146288056e-04,4.665021202042662863e-04,4.846968497273065933e-04
-1.264999999999999716e+02,4.164923409376239676e-04,3.113168056537076052e-04,5.112093906890134666e-04,3.520178251372219237e-05,1.747050355518453496e-07,1.456000000000000000e+03,4.516941234513461396e-04,3.812905584239017955e-04,9.471704975138949901e-05,1.051755352839163623e-04,3.313766924962124796e-04,3.501266982479889710e-04,3.623472030457552907e-04,3.929954404505316655e-04,4.260786859773486911e-04,4.395771267678571397e-04,4.528055847898385415e-04,4.667122143069930905e-04,4.850229780928111086e-04
-1.239999999999999716e+02,4.163401871846187860e-04,3.112297624729615567e-04,5.117503452087380578e-04,3.529076776106565647e-05,1.745845897540888319e-07,1.456000000000000000e+03,4.516309549456844425e-04,3.810494194235531295e-04,9.541015802411927180e-05,1.051104247116572293e-04,3.313501944615734754e-04,3.498468107952283309e-04,3.619206414437940809e-04,3.924258458217370969e-04,4.258961245374975457e-04,4.393555060464409681e-04,4.526681999083316792e-04,4.669211241746231908e-04,4.852068244832608143e-04
-1.214999999999999716e+02,4.163755938662204925e-04,3.106973504334749055e-04,5.125130792844678025e-04,3.538176342162777929e-05,1.746205043502718536e-07,1.456000000000000000e+03,4.517573572878482921e-04,3.809938304445926929e-04,9.613748541824731000e-05,1.056782434327455870e-04,3.313480160916786889e-04,3.501680440696532397e-04,3.619857003214609222e-04,3.923366689308364691e-04,4.258320584165535615e-04,4.395564393029013114e-04,4.530964661330124515e-04,4.671815974675293335e-04,4.856354099197868570e-04
-1.189999999999999716e+02,4.162144844886183151e-04,3.104951309625896645e-04,5.136163243906945869e-04,3.548476247734744915e-05,1.744936654662000815e-07,1.456000000000000000e+03,4.516992469659657575e-04,3.807297220112708727e-04,9.740183990207627179e-05,1.057193535260286506e-04,3.311733964269098353e-04,3.498970912368207795e-04,3.615208059432008431e-04,3.923681243533099655e-04,4.256530819032078609e-04,4.393778413945572357e-04,4.531250646338871326e-04,4.671096281405304239e-04,4.857290668273961127e-04
-1.164999999999999716e+02,4.162577521730745399e-04,3.101652753417289050e-04,5.141392859658033831e-04,3.557470422977302267e-05,1.745360758252165841e-07,1.456000000000000000e+03,4.518324564028475829e-04,3.806830479433014969e-04,9.788153379272884324e-05,1.060924768313456349e-04,3.308703438099810630e-04,3.498508256695104300e-04,3.613633754843914797e-04,3.923189535617927393e-04,4.256542768547723712e-04,4.394565554163197226e-04,4.532035089738704328e-04,4.675230442454503103e-04,4.860414847620663620e-04
-1.139999999999999716e+02,4.160941209032897577e-04,3.097167328026616240e-04,5.143221564887621609e-04,3.564369294204484679e-05,1.744047902968282553e-07,1.456000000000000000e+03,4.517378138453346180e-04,3.804504279612448974e-04,9.822803558547240320e-05,1.063773881006281337e-04,3.309112137245653657e-04,3.496738338541907718e-04,3.613059702456303908e-04,3.919864838874254466e-04,4.254535853648743642e-04,4.393492823493970749e-04,4.531857979551864564e-04,4.677459499239891745e-04,4.860230884000508208e-04
-1.114999999999999716e+02,4.161353896789946787e-04,3.096065246607752506e-04,5.148073959557368864e-04,3.573007498619771021e-05,1.744453008018080593e-07,1.456000000000000000e+03,4.518654646651923618e-04,3.804053146927969956e-04,9.867200627674220775e-05,1.065288650182194281e-04,3.308989035880319685e-04,3.493781383803077159e-04,3.610745156421338829e-04,3.920718398880360936e-04,4.255775546679044967e-04,4.393389057364519858e-04,4.532563262170495469e-04,4.679689568213485818e-04,4.864333174934993014e-04
-1.089999999999999716e+02,4.159628489824616698e-04,3.090817994262452036e-04,5.150877674231936878e-04,3.581570598772559108e-05,1.743078565290053831e-07,1.456000000000000000e+03,4.517785549701872744e-04,3.801471429947360652e-04,9.912491844073201795e-05,1.068810495562164662e-04,3.305329266545843636e-04,3.492209440657989181e-04,3.611186639974830895e-04,3.920731228715688748e-04,4.253021056121675724e-04,4.391045796644930032e-04,4.533418892163284001e-04,4.681563155386163485e-04,4.864859172948430449e-04
-1.064999999999999716e+02,4.160218420641640367e-04,3.093886270778722263e-04,5.158993692393632619e-04,3.589443793095947310e-05,1.743625837488397864e-07,1.456000000000000000e+03,4.519162799951235098e-04,3.801274041332045636e-04,9.987752717519922515e-05,1.066332149862918104e-04,3.305751991923164485e-04,3.493766613143871325e-04,3.611578843941713659e-04,3.920593429326009851e-04,4.254192085509815656e-04,4.392016357171999222e-04,4.534900718058764270e-04,4.682751301527386689e-04,4.867252591734112744e-04
-1.039999999999999716e+02,4.158552618493219243e-04,3.089838486361366028e-04,5.163239003119496221e-04,3.598509198100539479e-05,1.742305256526495178e-07,1.456000000000000000e+03,4.518403538303272988e-04,3.798701698683165499e-04,1.004686384626276977e-04,1.068714132131853216e-04,3.304020154009054710e-04,3.490030172233013093e-04,3.610259592015636161e-04,3.918754273007009239e-04,4.251586984929500821e-04,4.389970119522032229e-04,4.532592460164135313e-04,4.683086457857467801e-04,4.869876388936001115e-04
-1.014999999999999716e+02,4.158994121240919706e-04,3.086385077936411965e-04,5.168037883808323293e-04,3.605414035488391504e-05,1.742722220418949361e-07,1.456000000000000000e+03,4.519535524789758721e-04,3.798452717692080692e-04,1.009043762567403586e-04,1.072609043304507742e-04,3.299329303302259543e-04,3.489403890848354257e-04,3.609666267843352622e-04,3.918342058097732251e-04,4.252495020298543678e-04,4.389452235692320220e-04,4.533993396333159918e-04,4.686234836651758783e-04,4.872683900813446238e-04
-9.899999999999997158e+01,4.157329196173126218e-04,3.084664554568506984e-04,5.169158281211817156e-04,3.612581354925213938e-05,1.741389348581302375e-07,1.456000000000000000e+03,4.518587331665647544e-04,3.796071060680604892e-04,1.011829085038690938e-04,1.072664641604619234e-04,3.297415738136160205e-04,3.486576094820338450e-04,3.606393449215413620e-04,3.918916731413779847e-04,4.250961310265861438e-04,4.388131668171459544e-04,4.532863470412237849e-04,4.684983161156661678e-04,4.876528090438546825e-04
-9.649999999999997158e+01,4.157730093212184171e-04,3.075538808961667350e-04,5.174715016495854032e-04,3.620501194714176540e-05,1.741779981701146352e-07,1.456000000000000000e+03,4.519780212683601893e-04,3.795679973740766450e-04,1.016984923283669861e-04,1.082191284250516822e-04,3.292063070476814617e-04,3.483624711928439213e-04,3.608409103791770673e-04,3.917749001367588652e-04,4.250486933005177717e-04,4.389210005426251839e-04,4.534954433230172876e-04,4.686140282603013353e-04,4.878380261671928569e-04
-9.399999999999997158e+01,4.156326051237408097e-04,3.076743098162878815e-04,5.176192345470443084e-04,3.627354180299994260e-05,1.740662322768814513e-07,1.456000000000000000e+03,4.519061469267407591e-04,3.793590633207408603e-04,1.019866294233034987e-04,1.079582953074529283e-04,3.289027349967142103e-04,3.486014548100418737e-04,3.604141920402219226e-04,3.917434864369982728e-04,4.250200746102390684e-04,4.387177711544382468e-04,4.534031950198990019e-04,4.688647169818152701e-04,4.878188814885362412e-04
-9.149999999999997158e+01,4.156658347261946444e-04,3.073928456685919301e-04,5.181773526351302799e-04,3.634344510516821191e-05,1.740989321607365398e-07,1.456000000000000000e+03,4.520092798313628496e-04,3.793223896210264393e-04,1.025115179089356354e-04,1.082729890576027143e-04,3.288790299892322549e-04,3.484198582640783367e-04,3.605582844868638346e-04,3.917392710836605624e-04,4.250630934635833279e-04,4.387646670322470528e-04,4.537350519735525558e-04,4.691285136040202874e-04,4.883605546973064995e-04
-8.899999999999997158e+01,4.155076427488421783e-04,3.069903120831251708e-04,5.178788550341741504e-04,3.640439292331730173e-05,1.739718810068147071e-07,1.456000000000000000e+03,4.519120356721594597e-04,3.791032498255248969e-04,1.023712122853319721e-04,1.085173306657170075e-04,3.286711353822313023e-04,3.481274556583882412e-04,3.601877546547286668e-04,3.915577234983806231e-04,4.249206496652208347e-04,4.386549555426687719e-04,4.535765505722066633e-04,4.691665514893703114e-04,4.884014796111873146e-04
-8.649999999999997158e+01,4.155549964364382972e-04,3.067551947652622131e-04,5.187248335062594846e-04,3.647482888833836841e-05,1.740163682057218295e-07,1.456000000000000000e+03,4.520298253247766792e-04,3.790801675480999153e-04,1.031698370698211874e-04,1.087998016711760841e-04,3.285401364276146433e-04,3.480798480282502687e-04,3.599223025305470420e-04,3.914276576158466159e-04,4.249697984815418756e-04,4.387345799730763777e-04,4.536494845516317082e-04,4.692526260335676226e-04,4.887169267115039090e-04
-8.399999999999997158e+01,4.153906016349469049e-04,3.073400192956917483e-04,5.192471564359394222e-04,3.652920438217077627e-05,1.738837346994375737e-07,1.456000000000000000e+03,4.519198060171176947e-04,3.788613972527761151e-04,1.038565548009925173e-04,1.080505823392551566e-04,3.282472790402360028e-04,3.479832754612890381e-04,3.597103361169080252e-04,3.913378321836514812e-04,4.247573887681006105e-04,4.385697290528873778e-04,4.536595220168998955e-04,4.690950141441345878e-04,4.886443752537433273e-04
-8.149999999999997158e+01,4.154464080800450497e-04,3.068185500744214397e-04,5.194989682400487580e-04,3.659083368378863668e-05,1.739346070962860261e-07,1.456000000000000000e+03,4.520372417638336931e-04,3.788555743962564062e-04,1.040525601600037083e-04,1.086278580056236100e-04,3.280182994104677893e-04,3.477327850974056629e-04,3.597805601736163970e-04,3.913322571531683744e-04,4.247787190516333442e-04,4.386577634819741056e-04,4.538762966933845172e-04,4.695592031896666792e-04,4.890717539309544443e-04
-7.899999999999997158e+01,4.152797473410007765e-04,3.061903125637665027e-04,5.195770259798307162e-04,3.664808729368443927e-05,1.738003508538909299e-07,1.456000000000000000e+03,4.519278346346852293e-04,3.786316600473163237e-04,1.042972786388299397e-04,1.090894347772342738e-04,3.276820763708683266e-04,3.475539328188855144e-04,3.596297842197160571e-04,3.910788948800287472e-04,4.246755447918927054e-04,4.385445290943465360e-04,4.536896155003698142e-04,4.693148807319250256e-04,4.890268729915338156e-04
-7.649999999999997158e+01,4.152530688323215462e-04,3.068260339469648743e-04,5.197541705499547854e-04,3.670519241767376942e-05,1.737823823250792510e-07,1.456000000000000000e+03,4.519582612499952953e-04,3.785478764146477972e-04,1.045011017176332392e-04,1.084270348853566719e-04,3.273186326908516402e-04,3.476171073820433504e-04,3.596095586182174305e-04,3.909650825223308823e-04,4.246600568458458371e-04,4.387396320191841686e-04,4.538522932183803801e-04,4.693234272926675088e-04,4.891562326226427506e-04
-7.399999999999997158e+01,4.150866745883982200e-04,3.060694016440507139e-04,5.198972792974889583e-04,3.675917500488642156e-05,1.736481843678946787e-07,1.456000000000000000e+03,4.518458495932846483e-04,3.783274995835117917e-04,1.048106047090907383e-04,1.090172729443475061e-04,3.272925910466234511e-04,3.471699542987984402e-04,3.593857186855499170e-04,3.909515204325855948e-04,4.244022746602574758e-04,4.384889077037067476e-04,4.534504966411608039e-04,4.693560228023859935e-04,4.893461972380010920e-04
-7.149999999999997158e+01,4.150587479328035775e-04,3.057289740288144839e-04,5.203484551063604878e-04,3.680755711772754958e-05,1.736285604965213611e-07,1.456000000000000000e+03,4.518663050505311541e-04,3.782511908150760008e-04,1.052897071735569103e-04,1.093297739039890935e-04,3.268941036280744827e-04,3.471699010468969624e-04,3.593845480874198776e-04,3.906230746012567486e-04,4.244778836153894437e-04,4.383991959640038826e-04,4.535491778347367680e-04,4.695461937183639887e-04,4.895038955933399055e-04
-6.899999999999997158e+01,4.148915731687122222e-04,3.052619687633968985e-04,5.199787525827236122e-04,3.684707786764515391e-05,1.734927246337932583e-07,1.456000000000000000e+03,4.517386510363573964e-04,3.780444953010670480e-04,1.050871794140113900e-04,1.096296044053153237e-04,3.267057879812389578e-04,3.468277779990486124e-04,3.593439596937937587e-04,3.905259129009289697e-04,4.243253355992446024e-04,4.383413886009808989e-04,4.536353701330333023e-04,4.694164053638973490e-04,4.892677474065672358e-04
-6.649999999999997158e+01,4.149392224292282674e-04,3.052558001965802658e-04,5.202596670311793355e-04,3.691431503466138878e-05,1.735372249646508233e-07,1.456000000000000000e+03,4.518535374638896359e-04,3.780249073945668990e-04,1.053204446019510680e-04,1.096834222326480016e-04,3.265449200358932916e-04,3.468467568964136473e-04,3.593100813675426954e-04,3.904630208895790936e-04,4.243593335572301973e-04,4.384525582667379417e-04,4.535911602911433561e-04,4.696659354669621093e-04,4.897666596825308097e-04
-6.399999999999997158e+01,4.147679506059516702e-04,3.052039196069196783e-04,5.201962273992609929e-04,3.694827061045357329e-05,1.733976275509644114e-07,1.456000000000000000e+03,4.517162212164052299e-04,3.778196799954981104e-04,1.054282767933093228e-04,1.095640309990319919e-04,3.263526505543788356e-04,3.467122544919607049e-04,3.589166070769889702e-04,3.902826610273343660e-04,4.243094653216051334e-04,4.383991048429701498e-04,4.534982121993029296e-04,4.695279021274912723e-04,4.894753883711897664e-04
-6.149999999999997158e+01,4.147878410017142442e-04,3.046378269309290773e-04,5.207311929258704548e-04,3.700095727825095609e-05,1.734180238823703699e-07,1.456000000000000000e+03,4.517887982799651935e-04,3.777868837234632949e-04,1.059433519241562106e-04,1.101500140707851669e-04,3.259269580020906164e-04,3.469061578458475193e-04,3.589750454062871129e-04,3.901530644359726334e-04,4.242234409485123436e-04,4.382946957117016696e-04,4.536990330974328967e-04,4.697843774191265507e-04,4.897478507254635028e-04
-5.899999999999997158e+01,4.146196205333303091e-04,3.047492398760823142e-04,5.204746768064480618e-04,3.703505649097950386e-05,1.732810251404928680e-07,1.456000000000000000e+03,4.516546770243098333e-04,3.775845640423507849e-04,1.058550562731177527e-04,1.098703806572479949e-04,3.259976819459611970e-04,3.468335113312249248e-04,3.586863730517064297e-04,3.898975486826981775e-04,4.241753856131479637e-04,4.382506451712297546e-04,4.535402004261671429e-04,4.697494228644613200e-04,4.897997421811677238e-04
-5.649999999999997158e+01,4.146527121227376773e-04,3.049224377001865933e-04,5.205163682613154867e-04,3.708967205787269439e-05,1.733125154441025497e-07,1.456000000000000000e+03,4.517423841806103785e-04,3.775630400648649762e-04,1.058636561385778094e-04,1.097302744225510840e-04,3.260695960842815554e-04,3.466585398295911444e-04,3.588166951989374539e-04,3.897480375524572742e-04,4.242745712526234218e-04,4.383885969586149775e-04,4.536214941182075853e-04,4.698037288013421123e-04,4.897048821009833885e-04
-5.399999999999997158e+01,4.144421168566122236e-04,3.045145232172924410e-04,5.206621720387099618e-04,3.711505156035392025e-05,1.731397952769175943e-07,1.456000000000000000e+03,4.515571684169661371e-04,3.773270652962583101e-04,1.062200551820977382e-04,1.099275936393197825e-04,3.254713067421890235e-04,3.465311004087272512e-04,3.584803771986971323e-04,3.891827162236090277e-04,4.239927705662519626e-04,4.381196473999273387e-04,4.535759407106774391e-04,4.697219727602538423e-04,4.897737722691628860e-04
-5.149999999999997158e+01,4.143943792611703785e-04,3.040538508038997012e-04,5.207554321554506635e-04,3.715797000676376502e-05,1.731034162982743527e-07,1.456000000000000000e+03,4.515523492679341571e-04,3.772364092544065999e-04,1.063610528942802850e-04,1.103405284572706773e-04,3.256677208948056262e-04,3.466160517436458837e-04,3.584712722217185460e-04,3.890628498526404870e-04,4.238838326290455248e-04,4.380278483840938379e-04,4.533987513235949573e-04,4.695914707340638136e-04,4.898870810698150802e-04
-4.899999999999997158e+01,4.142422852233944319e-04,3.039924858471555833e-04,5.207324992787590572e-04,3.717955382850319726e-05,1.729789900899866562e-07,1.456000000000000000e+03,4.514218390518976495e-04,3.770627313948912143e-04,1.064902140553646253e-04,1.102497993762388486e-04,3.253771950798441635e-04,3.465853752946393353e-04,3.584433816991685392e-04,3.890483083984302938e-04,4.237839990905616972e-04,4.379221422569671510e-04,4.533266500053862564e-04,4.697245457510109833e-04,4.897903476895968788e-04
-4.649999999999997158e+01,4.142600932224754827e-04,3.040445946658053181e-04,5.210665533406371331e-04,3.722760783045014443e-05,1.729973196214719013e-07,1.456000000000000000e+03,4.514877010529256543e-04,3.770324853920253112e-04,1.068064601181616504e-04,1.102154985566701647e-04,3.254706744779933261e-04,3.461434016745864239e-04,3.579376128303721812e-04,3.888240856242085319e-04,4.239148208050666088e-04,4.380684155563862388e-04,4.533506396488188174e-04,4.696742138653743062e-04,4.899724252253299678e-04
-4.399999999999997158e+01,4.141017166225164259e-04,3.036472009595629976e-04,5.210341292717193861e-04,3.725350253060377660e-05,1.728680551605126087e-07,1.456000000000000000e+03,4.513552191531202025e-04,3.768482140919126493e-04,1.069324126492029602e-04,1.104545156629534283e-04,3.250655809154572636e-04,3.463310187849800428e-04,3.581904463223385552e-04,3.888082970112765571e-04,4.236154569206727546e-04,4.377891896030786318e-04,4.532525336986735964e-04,4.696647019673692229e-04,4.899321977114559287e-04
-4.149999999999997158e+01,4.141394317358213558e-04,3.036349396999743011e-04,5.211712978627643621e-04,3.729756805623362216e-05,1.729025775013784129e-07,1.456000000000000000e+03,4.514369997920549644e-04,3.768418636795877472e-04,1.070318661269430063e-04,1.105044920358470547e-04,3.251429841789065553e-04,3.461100299053084320e-04,3.580049945825365372e-04,3.887322044881686713e-04,4.237488761527777661e-04,4.379488445686635558e-04,4.534121326731870407e-04,4.697293937667470208e-04,4.899039500238110047e-04
-3.899999999999997158e+01,4.139856278980978428e-04,3.032928956321371216e-04,5.211359258350028913e-04,3.732543820689971417e-05,1.727772884435194198e-07,1.456000000000000000e+03,4.513110661049975366e-04,3.766601896911981489e-04,1.071502979369050486e-04,1.106927322659607212e-04,3.246857080221014096e-04,3.461570475729821607e-04,3.580247161059350479e-04,3.885722837644439687e-04,4.235318197318143230e-04,4.377081685035700697e-04,4.533600956789559516e-04,4.696375067931161159e-04,4.899271885914996492e-04
-3.649999999999997158e+01,4.139794827056610615e-04,3.027764905549035993e-04,5.215398110434905140e-04,3.736073345954870619e-05,1.727748365058821668e-07,1.456000000000000000e+03,4.513402161652097541e-04,3.766187492461123688e-04,1.075603283378294525e-04,1.112029921507574621e-04,3.248996541569648374e-04,3.459558475072779023e-04,3.577373657709394228e-04,3.885802624449359783e-04,4.235541249904227197e-04,4.378512175043133945e-04,4.531344332318322466e-04,4.696120237782495000e-04,4.898750351673509867e-04
-3.399999999999997158e+01,4.138262729387427383e-04,3.035232977844592420e-04,5.211378061258597170e-04,3.737975914791034199e-05,1.726494305683265740e-07,1.456000000000000000e+03,4.512060320866531074e-04,3.764465137908323692e-04,1.073115331871169788e-04,1.103029751542834963e-04,3.246222481132347067e-04,3.457470599726866290e-04,3.575914667884994946e-04,3.883339855089518265e-04,4.233927968661837442e-04,4.377000595898076574e-04,4.532451429270799087e-04,4.696718598045251133e-04,4.899421555429074853e-04
-3.149999999999997158e+01,4.138700463376677996e-04,3.031188110293828739e-04,5.215541308321416979e-04,3.741572841931022813e-05,1.726883519886908634e-07,1.456000000000000000e+03,4.512857747569780278e-04,3.764543179183575715e-04,1.076840844944738983e-04,1.107512353082849258e-04,3.247563967168290845e-04,3.459212004064753879e-04,3.576217032446549703e-04,3.885237638049193710e-04,4.234125176973147766e-04,4.377388185433326315e-04,4.532998780343703064e-04,4.697839848381543172e-04,4.900944618243251475e-04
-2.899999999999997158e+01,4.137045833423865296e-04,3.025471287520045162e-04,5.215539055794487892e-04,3.743289839696930897e-05,1.725527041608954783e-07,1.456000000000000000e+03,4.511374817393558182e-04,3.762716849454172409e-04,1.078493222370622596e-04,1.111574545903820134e-04,3.244407859041401640e-04,3.453923939155621996e-04,3.575653897930004040e-04,3.881497252351288549e-04,4.231866321726394150e-04,4.376818966503550246e-04,4.531146839263175017e-04,4.695961995752607988e-04,4.898099925103289272e-04
-2.649999999999997158e+01,4.137385750951163058e-04,3.031766340056142833e-04,5.215644766746127276e-04,3.747229093770828808e-05,1.725837811098574784e-07,1.456000000000000000e+03,4.512108660328246210e-04,3.762662841574079906e-04,1.078259015794964218e-04,1.105619410895020225e-04,3.244956087135758040e-04,3.455535371673418201e-04,3.572354603369995484e-04,3.879007981844783065e-04,4.232756517531551096e-04,4.375646870818919107e-04,4.531047197446113131e-04,4.697679451327650777e-04,4.900659011403465113e-04
-2.399999999999997158e+01,4.135921565768064319e-04,3.025995817894868334e-04,5.216858370290459318e-04,3.750043396803994661e-05,1.724647545296448419e-07,1.456000000000000000e+03,4.510925905448463650e-04,3.760917226087664988e-04,1.080936804522394999e-04,1.109925747873195985e-04,3.243728533254105670e-04,3.454835169832980754e-04,3.570747738072566914e-04,3.877499712686014116e-04,4.231911359572810855e-04,4.374193050026188448e-04,4.531014707622648069e-04,4.697037650904118409e-04,4.897836926664452884e-04
-2.149999999999997158e+01,4.136351435575071696e-04,3.024219213110840472e-04,5.214076614847789433e-04,3.752017371018925856e-05,1.725017954210823550e-07,1.456000000000000000e+03,4.511553172676964485e-04,3.761149698473178907e-04,1.077725179272717737e-04,1.112132222464231224e-04,3.245632981839307154e-04,3.455639942631697457e-04,3.571913894801664641e-04,3.878694289958637309e-04,4.232384823608750270e-04,4.374737645835877035e-04,4.530729727680701986e-04,4.697141900144594442e-04,4.900108787870383975e-04
-1.899999999999997158e+01,4.134018400802637436e-04,3.020769616624177471e-04,5.217598852752476429e-04,3.753953921081693452e-05,1.723102983859084041e-07,1.456000000000000000e+03,4.509413792910806984e-04,3.758623008694467887e-04,1.083580451949838993e-04,1.113248784178459965e-04,3.242960470596977863e-04,3.449523100072808459e-04,3.569879368185109115e-04,3.874355762073523868e-04,4.229840739876964502e-04,4.372748260152100361e-04,4.529234694332223699e-04,4.697383056628799160e-04,4.899214148127471269e-04
-1.649999999999997158e+01,4.134655749284341379e-04,3.014939537995400083e-04,5.214796298497385938e-04,3.755708545494143552e-05,1.723643163187703170e-07,1.456000000000000000e+03,4.510226603833755667e-04,3.759084894734927092e-04,1.080140549213044559e-04,1.119716211288941297e-04,3.241447251908701420e-04,3.449393965230017692e-04,3.570060764301265406e-04,3.876233717925163958e-04,4.229633041146097384e-04,4.373614210752978281e-04,4.528738737221859223e-04,4.696813837543416226e-04,4.898847522221027500e-04
-1.399999999999997158e+01,4.132255784589320422e-04,3.022470566031409110e-04,5.214189451863758366e-04,3.758548457693701444e-05,1.721680473436021662e-07,1.456000000000000000e+03,4.508110630358690770e-04,3.756400938819950074e-04,1.081933667274437945e-04,1.109785218557911312e-04,3.240694379599525009e-04,3.448229873351947757e-04,3.565331295161243571e-04,3.872010946472475537e-04,4.228503254695821717e-04,4.371922976417407197e-04,4.529622850312767430e-04,4.694742505557771332e-04,4.898213711303490937e-04
-1.149999999999997158e+01,4.132610915194362888e-04,3.012098719678880129e-04,5.217502200944377621e-04,3.760155659080978592e-05,1.721986068218877344e-07,1.456000000000000000e+03,4.508626481102460883e-04,3.756595349286264893e-04,1.084891285750014733e-04,1.120512195515482759e-04,3.239317229306711227e-04,3.448243764596404018e-04,3.565342806261205251e-04,3.874155365098551004e-04,4.227401936949629090e-04,4.372125804070603862e-04,4.528902873297922381e-04,4.695818627092556525e-04,4.897523436487642668e-04
-8.999999999999971578e+00,4.131181689145591225e-04,3.018332847179446368e-04,5.214949421543684698e-04,3.760387350061874579e-05,1.720806727895687155e-07,1.456000000000000000e+03,4.507220424151778954e-04,3.755142954139403496e-04,1.083767732398093473e-04,1.112848841966144857e-04,3.238693301769862958e-04,3.449205062470999295e-04,3.563108648861829444e-04,3.871917193967625384e-04,4.226969241493279926e-04,4.370313342392566033e-04,4.526868595261224724e-04,4.695111434297902188e-04,4.898331067017038529e-04
-6.499999999999971578e+00,4.131565611151133302e-04,3.013294563318096074e-04,5.212532573611763746e-04,3.764744067619499833e-05,1.721156737819339215e-07,1.456000000000000000e+03,4.508040017913083285e-04,3.755091204389183319e-04,1.080966962460630444e-04,1.118271047833037228e-04,3.239294669491112489e-04,3.445172565621546271e-04,3.565285182655018566e-04,3.872095554209943114e-04,4.227190346945804362e-04,4.370985985067910788e-04,4.528038228916986241e-04,4.695832896842039045e-04,4.899293048254563850e-04
-3.999999999999971578e+00,4.129562926983310349e-04,3.012492966497775119e-04,5.216909981835388642e-04,3.766001593371679775e-05,1.719511764792774786e-07,1.456000000000000000e+03,4.506163086320478530e-04,3.752962767646142168e-04,1.087347054852078293e-04,1.117069960485535230e-04,3.236726350388348860e-04,3.442174567683170322e-04,3.562194275773329817e-04,3.870340050651451566e-04,4.224933600459632264e-04,4.370352093804162770e-04,4.525602327463814300e-04,4.695133698112912519e-04,4.895502251706407596e-04
-1.500000000000000000e+00,4.130115938430927217e-04,3.014909877287631074e-04,5.216832133920583630e-04,3.766497617942183966e-05,1.719972270794082050e-07,1.456000000000000000e+03,4.506765700225145478e-04,3.753466176636708956e-04,1.086716195489656413e-04,1.115206061143296143e-04,3.237086377521643092e-04,3.443682318240319832e-04,3.562530900802842208e-04,3.870217088589976298e-04,4.225948858079761638e-04,4.370019446710527670e-04,4.525175643523256046e-04,4.696974337857831583e-04,4.898310267218774572e-04
1.000000000000000000e+00,8.739592522306485571e-05,1.837575827401372462e-07,2.115617175289106122e-04,4.180487650561428604e-05,9.385695445245202224e-09,1.466000000000000000e+03,1.292008017286791553e-04,4.559104871745056967e-05,1.241657923058457429e-04,8.721216764032472223e-05,2.531939476648107582e-06,1.198999613528546581e-05,2.377493233447846666e-05,5.847521585637277281e-05,9.231688869759630900e-05,1.172583514038585343e-04,1.361609294033143164e-04,1.508490329008004027e-04,1.773578626959408915e-04
3.500000000000000000e+00,8.676152986174537286e-05,3.051565123617140273e-09,2.048618279612342979e-04,4.127624805683264555e-05,9.231291717599712204e-09,1.468000000000000000e+03,1.280377779185780320e-04,4.548528180491272731e-05,1.181002980994889251e-04,8.675847829662176240e-05,1.515569320252684784e-06,1.198522860635731391e-05,2.449784368161389290e-05,6.071251090053109340e-05,9.276816785480049721e-05,1.151588138561833712e-04,1.337607328213345596e-04,1.473011995114351959e-04,1.779616464903161952e-04
6.000000000000000000e+00,8.743217021459279950e-05,6.053600606662863286e-08,2.006515331225532518e-04,4.118261511448144483e-05,9.340392176101043686e-09,1.469000000000000000e+03,1.286147853290742443e-04,4.624955510011135467e-05,1.132193629079604523e-04,8.737163420852616421e-05,2.311498197822361779e-06,1.122558578458990914e-05,2.289989458689540484e-05,6.101250182702469592e-05,9.421159245925283686e-05,1.158170281700161982e-04,1.329242701625283382e-04,1.480178490809959315e-04,1.793954490377013087e-04
8.500000000000000000e+00,8.891907200174226263e-05,1.870162313985337160e-07,1.975021454948366179e-04,4.141805977274599980e-05,9.622057040989783859e-09,1.469000000000000000e+03,1.303371317744882489e-04,4.750101222899626283e-05,1.085830734930943553e-04,8.873205577034372327e-05,3.045760918186476023e-06,1.225309776892421544e-05,2.420901208166359260e-05,6.144371438171035025e-05,9.577908259184043634e-05,1.174523618162669696e-04,1.346327234091758591e-04,1.495246684391471055e-04,1.794429099759906987e-04
1.100000000000000000e+01,9.151394696686156389e-05,2.299386828428305419e-07,1.954947462237157361e-04,4.203872117856303456e-05,1.014205656778251846e-08,1.470000000000000000e+03,1.335526681454245917e-04,4.947522578829852933e-05,1.039807992568541722e-04,9.128400828401873684e-05,2.148434467934781146e-06,1.304969138114775192e-05,2.767179416668171681e-05,6.025678737530008525e-05,9.917250133628294478e-05,1.208957772858203032e-04,1.376947992040591061e-04,1.518532864498475365e-04,1.817161257779961248e-04
1.350000000000000000e+01,9.472779289255067780e-05,8.285696389729540276e-08,1.946146813415741065e-04,4.278043907861903123e-05,1.080352071405341123e-08,1.470000000000000000e+03,1.375082319711697022e-04,5.194735381393164657e-05,9.988688844902342875e-05,9.464493592865338241e-05,2.595206956644989310e-06,1.590768123339669112e-05,2.880756287056642734e-05,6.134587641130595764e-05,1.037865637938875510e-04,1.250200719345244643e-04,1.406369941218904118e-04,1.550556583447749884e-04,1.840728769361469849e-04
1.600000000000000000e+01,9.870632676477261583e-05,1.873181366894683554e-07,1.964904123445026293e-04,4.384813586866308580e-05,1.166559796255079994e-08,1.471000000000000000e+03,1.425544626334357152e-04,5.485819089610953004e-05,9.778408557973001342e-05,9.851900862808314835e-05,3.091600246060891096e-06,1.659705284644853458e-05,3.101588435189345998e-05,6.611886930840754552e-05,1.093576706398421386e-04,1.295392607126703865e-04,1.446295553405903679e-04,1.600367211161727535e-04,1.874086528463508644e-04
1.850000000000000000e+01,1.030678654354550783e-04,3.927390848285859138e-08,2.000791204677702061e-04,4.490078991584697322e-05,1.263906582048810342e-08,1.471000000000000000e+03,1.479686553513020380e-04,5.816707551960810507e-05,9.701125503231512780e-05,1.030285915269722242e-04,3.296838621227678804e-06,1.775570753822466630e-05,3.048101618259668695e-05,7.208892748066227725e-05,1.153285670227742379e-04,1.338973507677709851e-04,1.490047975984776869e-04,1.646892746139419191e-04,1.907369121127822466e-04
2.100000000000000000e+01,1.081631562016057416e-04,4.717170896427368787e-07,2.034597041369226697e-04,4.581502140984897875e-05,1.379828454627788188e-08,1.470000000000000000e+03,1.539781776114547136e-04,6.234813479175676967e-05,9.529654793531692808e-05,1.076914391119630006e-04,3.564895798835719720e-06,1.529741399195401903e-05,3.117740347305864354e-05,8.017241332973611015e-05,1.213421330791442532e-04,1.389636469926835809e-04,1.535410228052605140e-04,1.691523544130062900e-04,1.943241543151026662e-04
2.350000000000000000e+01,1.134600735529257143e-04,7.593507172977349533e-08,2.090559127505950052e-04,4.659574794240239968e-05,1.504435201694720885e-08,1.470000000000000000e+03,1.600558214953281275e-04,6.686432561052331458e-05,9.559583919766929093e-05,1.133841384811959358e-04,3.192991007408111756e-06,1.367301828496006276e-05,3.372415018562263677e-05,8.807215526298124350e-05,1.271026813513849300e-04,1.443797804128222099e-04,1.586282653537304300e-04,1.744055563234685289e-04,1.981765654576961777e-04
2.600000000000000000e+01,1.192985293733473041e-04,3.775766655795895990e-09,2.119202163193311718e-04,4.695743540773019298e-05,1.643713985071456092e-08,1.470000000000000000e+03,1.662559647810774835e-04,7.234109396561711109e-05,9.262168694598386768e-05,1.192947536066915089e-04,1.847972603523834148e-06,1.543949015192525189e-05,4.020402556870516971e-05,9.528443221662981420e-05,1.333788442498348866e-04,1.496826942976511854e-04,1.640126736959049718e-04,1.802983723726024124e-04,2.016356785612027816e-04
2.850000000000000000e+01,1.253574075417476764e-04,4.543551103170008064e-07,2.149469317267040482e-04,4.653530547895194940e-05,1.788001428160719395e-08,1.470000000000000000e+03,1.718927130206996258e-04,7.882210206279572696e-05,8.958952418495637186e-05,1.249030524314306639e-04,4.438217708751418588e-06,1.710740151763529270e-05,4.917451674967044561e-05,1.024269941635406192e-04,1.394468114804150289e-04,1.549481196922904971e-04,1.693345153581787821e-04,1.852209512449243744e-04,2.048401265588042051e-04
3.100000000000000000e+01,1.318274328104474175e-04,1.166435336624249548e-06,2.191231741543734539e-04,4.583750324489219824e-05,1.947954874511853323e-08,1.470000000000000000e+03,1.776649360553396158e-04,8.598992956555521930e-05,8.729574134392603635e-05,1.306609974738231561e-04,5.216403511864895464e-06,2.695222411105474200e-05,5.819802026951111378e-05,1.099921465244480651e-04,1.458837709200643299e-04,1.606722882109440928e-04,1.753134510461590745e-04,1.912532927982100821e-04,2.086796611877411939e-04
3.350000000000000000e+01,1.382312865405879135e-04,5.666623730400150633e-06,2.230824228060268328e-04,4.480299946131777368e-05,2.111519733939696401e-08,1.470000000000000000e+03,1.830342860019056940e-04,9.342828707927013305e-05,8.485113626543891929e-05,1.325646628101877569e-04,1.461102444931702963e-05,3.539842236177310802e-05,6.688061649114824799e-05,1.172898707097337460e-04,1.518786194062557633e-04,1.662315065172364668e-04,1.805736863440037465e-04,1.957113109771182395e-04,2.124162509467388059e-04
3.600000000000000000e+01,1.448184907778201659e-04,1.512600588744802746e-05,2.269995328271328110e-04,4.378857292375541580e-05,2.288983438986462740e-08,1.470000000000000000e+03,1.886070637015755682e-04,1.010299178540647501e-04,8.218104204931264505e-05,1.296924848903721486e-04,2.327843732844939043e-05,4.450786446997706026e-05,7.492654816355939188e-05,1.246376932317168015e-04,1.582099336900608978e-04,1.722033110101120641e-04,1.869563616408322201e-04,2.010151420390604983e-04,2.166282472475708736e-04
3.850000000000000000e+01,1.511233992890932405e-04,2.417603116259807940e-05,2.319379505001690632e-04,4.285563201756916179e-05,2.467488700831600865e-08,1.471000000000000000e+03,1.939790313066623887e-04,1.082677672715240787e-04,8.081455121107582271e-05,1.269473681264951645e-04,3.158438091489168466e-05,5.309739931492105759e-05,8.289609132496370512e-05,1.317428879294481889e-04,1.642301607664977889e-04,1.778111184001055520e-04,1.924856986349411290e-04,2.066817946006319919e-04,2.206762160505072636e-04
4.100000000000000000e+01,1.574365495271692948e-04,3.277524669169101128e-05,2.369551395087527866e-04,4.216674910024068235e-05,2.656430185670347493e-08,1.473000000000000000e+03,1.996032986274099840e-04,1.152698004269286057e-04,7.951858998158349177e-05,1.246613028354782971e-04,4.007253282636452391e-05,6.097726366270545423e-05,9.076012695523209882e-05,1.388641017864679166e-04,1.704081156775882617e-04,1.840009532503669612e-04,1.978775539462236926e-04,2.119954886651924907e-04,2.253528424659081042e-04
4.350000000000000000e+01,1.635514565884273652e-04,4.168504736462105994e-05,2.416934145731537925e-04,4.142724686059580944e-05,2.846529573464498468e-08,1.473000000000000000e+03,2.049787034490231814e-04,1.221242097278315490e-04,7.814195798472642731e-05,1.218664092238063053e-04,4.854483104279375919e-05,6.870802630454675029e-05,9.719630978254246859e-05,1.455211418335350881e-04,1.762596628014383073e-04,1.897971178640537888e-04,2.034819438811404687e-04,2.168537778688867676e-04,2.307918044917831610e-04
4.600000000000000000e+01,1.698747141195168368e-04,5.101587784047860392e-05,2.463266485266432486e-04,4.074193506007357503e-05,3.051732376962681651e-08,1.473000000000000000e+03,2.106166491795904050e-04,1.291327790594432685e-04,7.645193440712641183e-05,1.188588362790382396e-04,5.627072655016678563e-05,7.657429672492283316e-05,1.038922832030990748e-04,1.525216004411503038e-04,1.821365333438988905e-04,1.956076551208299117e-04,2.096582515576039211e-04,2.225246318820073700e-04,2.363667481450452165e-04
4.850000000000000000e+01,1.758080400631966377e-04,5.876615424276072762e-05,2.510380355801682920e-04,4.013700539841565421e-05,3.251944615321500355e-08,1.473000000000000000e+03,2.159450454616122783e-04,1.356710346647809970e-04,7.522999551697165431e-05,1.170418858204359033e-04,6.364545278438725896e-05,8.400195368708301090e-05,1.102769887768015241e-04,1.586023158847552669e-04,1.877840752979122228e-04,2.013791485605290969e-04,2.150158653448363557e-04,2.276383375164098451e-04,2.405275573732026961e-04
5.100000000000000000e+01,1.818573395511697644e-04,6.662574654313725209e-05,2.556770974852433462e-04,3.958904789844767621e-05,3.463938466213503179e-08,1.473000000000000000e+03,2.214463874496174541e-04,1.422682916527220746e-04,7.381975793407358189e-05,1.152315930080325123e-04,7.121729473215776659e-05,9.117602369646731018e-05,1.171118849515149921e-04,1.651582714545730057e-04,1.932419531358805533e-04,2.071185048374053100e-04,2.208730315869115643e-04,2.329687471217012395e-04,2.456974017716542650e-04
5.350000000000000000e+01,1.876515278539151149e-04,7.379215938846392180e-05,2.598434748584615246e-04,3.907313298691314507e-05,3.673980562732167737e-08,1.472000000000000000e+03,2.267246608408282735e-04,1.485783948670019563e-04,7.219194700454640971e-05,1.138593684654511931e-04,7.826655886956781041e-05,9.775989769824978460e-05,1.240533350495958418e-04,1.710489496172725181e-04,1.987304129422769335e-04,2.125489491546410175e-04,2.263167158199588152e-04,2.378789620723685094e-04,2.509605301318452108e-04
5.600000000000000000e+01,1.934803617972192158e-04,8.054144327049763254e-05,2.644664451358151288e-04,3.864505367167489947e-05,3.892809057446947604e-08,1.472000000000000000e+03,2.321254154688941152e-04,1.548353081255443163e-04,7.098608333859591298e-05,1.129389185267215832e-04,8.530811141870107853e-05,1.043784122524360415e-04,1.306926739855989274e-04,1.768534731007146462e-04,2.043688559859792200e-04,2.183088225182518703e-04,2.315691707084021310e-04,2.434278456993040963e-04,2.565361039669834852e-04
5.850000000000000000e+01,1.990276605102604495e-04,8.552545505576289269e-05,2.691505377173730794e-04,3.822908158089965161e-05,4.107347232670655502e-08,1.472000000000000000e+03,2.372567420911600943e-04,1.607985789293608046e-04,7.012287720711262991e-05,1.135022054544975568e-04,9.227944031401742666e-05,1.108126685388789961e-04,1.375809239983887824e-04,1.828513001599714645e-04,2.097196705832390592e-04,2.238628045995944081e-04,2.364888778559548965e-04,2.485930056367511806e-04,2.617756230042867839e-04
6.100000000000000000e+01,2.046658898615497145e-04,9.169476666889547626e-05,2.740476809408287618e-04,3.786960978901489567e-05,4.332223381839225586e-08,1.472000000000000000e+03,2.425354996505646238e-04,1.667962800725348053e-04,6.938179107927904725e-05,1.129711231926542383e-04,9.915670320173567581e-05,1.176090426379041717e-04,1.443049575353355196e-04,1.887328409551019366e-04,2.152006370175939200e-04,2.293342393641402811e-04,2.421808175769831536e-04,2.530614840106425005e-04,2.673305624712455004e-04
6.350000000000000000e+01,2.099119877383525518e-04,9.701583370765101677e-05,2.786325260057984999e-04,3.756283539604328658e-05,4.547400919925650728e-08,1.473000000000000000e+03,2.474748231343958452e-04,1.723491523423092584e-04,6.872053826744594805e-05,1.128961540307015350e-04,1.053359041705558029e-04,1.235933348308966995e-04,1.494957097733684472e-04,1.938064788297790301e-04,2.203606153342909106e-04,2.345763533530912379e-04,2.468343776484717682e-04,2.571680372686993045e-04,2.721621218183986851e-04
6.600000000000000000e+01,2.153173807377423577e-04,1.023893994955945490e-04,2.839330945907923864e-04,3.726403657017179146e-05,4.775018286926499376e-08,1.473000000000000000e+03,2.525814173079141221e-04,1.780533441675705663e-04,6.861571385305002867e-05,1.129279812421478087e-04,1.117266824580618445e-04,1.301114984877329455e-04,1.554224003614214280e-04,1.995216488511614963e-04,2.255947654400029616e-04,2.398413873861557290e-04,2.520387934093594267e-04,2.614832754221027848e-04,2.776170387702553118e-04
6.850000000000000000e+01,2.204327258433555058e-04,1.079175831340212308e-04,2.888466172010217825e-04,3.699534713690867617e-05,4.995924233251230787e-08,1.473000000000000000e+03,2.574280729802641684e-04,1.834373787064468432e-04,6.841389135766627670e-05,1.125151427093342750e-04,1.175132239366276078e-04,1.364924541936636570e-04,1.605200012952750187e-04,2.047349358017235010e-04,2.305834752639696972e-04,2.447790773662205624e-04,2.570367653824120005e-04,2.664528156907058193e-04,2.825335219098297664e-04
7.100000000000000000e+01,2.256341722621122098e-04,1.135580745131094406e-04,2.937208816262581903e-04,3.670513342213209542e-05,5.225804651194504433e-08,1.472000000000000000e+03,2.623393056842442984e-04,1.889290388399801211e-04,6.808670936414598055e-05,1.120760977490027692e-04,1.237311854528415312e-04,1.430049373227277503e-04,1.667655674745119137e-04,2.100396389291562182e-04,2.354705703839675359e-04,2.498276548451923863e-04,2.620255469724840558e-04,2.715612405856410606e-04,2.870967478596285851e-04
7.350000000000000000e+01,2.305206510397859196e-04,1.180596406973764758e-04,2.984653240424957267e-04,3.649899859637085840e-05,5.447194745434462749e-08,1.472000000000000000e+03,2.670196496361567848e-04,1.940216524434150544e-04,6.794467300270980712e-05,1.124610103424094438e-04,1.293484446851129197e-04,1.485074402784598824e-04,1.724595943608527406e-04,2.150051991347386930e-04,2.400866903734758125e-04,2.547306545352850168e-04,2.669473221572670266e-04,2.760190941000342573e-04,2.916788455216920710e-04
7.600000000000000000e+01,2.355173054930472291e-04,1.233443202968333304e-04,3.031781169797497563e-04,3.629825033626073757e-05,5.678596416417917675e-08,1.472000000000000000e+03,2.718155558293079395e-04,1.992190551567864915e-04,6.766081148670252720e-05,1.121729851962138987e-04,1.348317673750504633e-04,1.543333097136768658e-04,1.776360603430621220e-04,2.198495156231871750e-04,2.450615128587770161e-04,2.596269753213825194e-04,2.718949543738241191e-04,2.805253220539788103e-04,2.962956551890853535e-04
7.850000000000000000e+01,2.402310800272501644e-04,1.281059009193961538e-04,3.075603871222887232e-04,3.612664463923570860e-05,5.901610626394868593e-08,1.472000000000000000e+03,2.763577246664858595e-04,2.041044353880144694e-04,6.732930709503855875e-05,1.121251791078540106e-04,1.403052832967997756e-04,1.600847291391505132e-04,1.826695079075102890e-04,2.243317480031123347e-04,2.495376560314613388e-04,2.643996539840327950e-04,2.767240264415745180e-04,2.850962924134026102e-04,3.008146348220158066e-04
8.100000000000000000e+01,2.450305515250045165e-04,1.330786009088857631e-04,3.122566898508855222e-04,3.599641077219723449e-05,6.133571276912864203e-08,1.472000000000000000e+03,2.810269622972017510e-04,2.090341407528072820e-04,6.722613832588100573e-05,1.119519506161187534e-04,1.455750940142251171e-04,1.651289587556792132e-04,1.875262838084821746e-04,2.291093639332312799e-04,2.543850030413044973e-04,2.690591425192411326e-04,2.816176024416984264e-04,2.897539828918757067e-04,3.056747768703873300e-04
8.350000000000000000e+01,2.494889904599890572e-04,1.374076675122583389e-04,3.165924439007567360e-04,3.592398607408980112e-05,6.353528913619593203e-08,1.473000000000000000e+03,2.854129765340788312e-04,2.135650043858992560e-04,6.710345344076767884e-05,1.120813229477307183e-04,1.508056207457124040e-04,1.700580383667496141e-04,1.923548010179954449e-04,2.333149080158400715e-04,2.586836286691636053e-04,2.735614200495583063e-04,2.861797647877288727e-04,2.938616785768600375e-04,3.098403101824596072e-04
8.600000000000000000e+01,2.541042406531596773e-04,1.422304317552616955e-04,3.209687605331264194e-04,3.580752526995627211e-05,6.585114398387740755e-08,1.473000000000000000e+03,2.899117659231159562e-04,2.182967153832033984e-04,6.686451987996674213e-05,1.118738088978979818e-04,1.557766623088810724e-04,1.748747521012050925e-04,1.973529979783095602e-04,2.377482633296630892e-04,2.631902876901659125e-04,2.780457486763812918e-04,2.909765737038276902e-04,2.985822548294281027e-04,3.144991642828400295e-04
8.850000000000000000e+01,2.584369157062947706e-04,1.463425772386838701e-04,3.249603037709513785e-04,3.570195306380701509e-05,6.806426885235278990e-08,1.473000000000000000e+03,2.941388687701018060e-04,2.227349626424877623e-04,6.652338806465660790e-05,1.120943384676109005e-04,1.604996340023199998e-04,1.796538997575734830e-04,2.020284628371022057e-04,2.419619740412847322e-04,2.674333542993548546e-04,2.823060430214725238e-04,2.952812549166876333e-04,3.029859366985499696e-04,3.181683701750513855e-04
9.100000000000000000e+01,2.628941765643068025e-04,1.511625211470034682e-04,3.293024404282774114e-04,3.562841340454976760e-05,7.038273191315041272e-08,1.474000000000000000e+03,2.985225899688565498e-04,2.272657631597570281e-04,6.640826386397060896e-05,1.117316554173033343e-04,1.660843492760681280e-04,1.846085053692990126e-04,2.067946445492112306e-04,2.463003360621334945e-04,2.718050823574550204e-04,2.869668093583294241e-04,2.998196008115422786e-04,3.074288508200620799e-04,3.225041908275161568e-04
9.350000000000000000e+01,2.670324630737410830e-04,1.550276380398741269e-04,3.330784785025793547e-04,3.553959182980214539e-05,7.256939892265784277e-08,1.474000000000000000e+03,3.025720549035432216e-04,2.314928712439389444e-04,6.604601542883827177e-05,1.120048250338669560e-04,1.705338729221499302e-04,1.894259089411311930e-04,2.111126815742261833e-04,2.506616846364116951e-04,2.758594486515176733e-04,2.906226112756510652e-04,3.040218897019730869e-04,3.113801872635554011e-04,3.266262513869566610e-04
9.600000000000000000e+01,2.712792005860519755e-04,1.593812634922349186e-04,3.371193668985019592e-04,3.547397538021364668e-05,7.485080759988343826e-08,1.474000000000000000e+03,3.067531759662656425e-04,2.358052252058383356e-04,6.584016631244998374e-05,1.118979370938170568e-04,1.755759757813960854e-04,1.945497321698267171e-04,2.151492957422826153e-04,2.547597772204644381e-04,2.800378711200302386e-04,2.949409467702691630e-04,3.085043476388953988e-04,3.157041472490914311e-04,3.309902950402152143e-04
9.850000000000000000e+01,2.752507497538975254e-04,1.631741888758082837e-04,3.408441880036419832e-04,3.540327260773141864e-05,7.701636695142006719e-08,1.474000000000000000e+03,3.106540223616289305e-04,2.398474771461661203e-04,6.559343824974445776e-05,1.120765608780892417e-04,1.801335469458045021e-04,1.985837542839444735e-04,2.190752903163799032e-04,2.586981728930174708e-04,2.839116518570670490e-04,2.989214569683207746e-04,3.125947090373564657e-04,3.196379085020906717e-04,3.350172299108723577e-04
1.010000000000000000e+02,2.793290153192656941e-04,1.671964056944513029e-04,3.446643884875936082e-04,3.537703779094716699e-05,7.927623360209267064e-08,1.474000000000000000e+03,3.147060531102128340e-04,2.439519775283185271e-04,6.533537316832791408e-05,1.121326096248143913e-04,1.847347229784848427e-04,2.032168452807880054e-04,2.231383490389876308e-04,2.625527338978129533e-04,2.878079614148065487e-04,3.033028967804686548e-04,3.167003023385634190e-04,3.234580232022548881e-04,3.388652164210001418e-04
1.035000000000000000e+02,2.831110009236525462e-04,1.708972029163543605e-04,3.482348083088950778e-04,3.534326837174750382e-05,8.140098546318976374e-08,1.474000000000000000e+03,3.184542692954000229e-04,2.477677325519050695e-04,6.512380738524253159e-05,1.122137980072981857e-04,1.887114615022847277e-04,2.077016475173128489e-04,2.270702985691904819e-04,2.662593453987234298e-04,2.915350255892290251e-04,3.072891098087940885e-04,3.206745274808848849e-04,3.271521972118468838e-04,3.426634832167611421e-04
1.060000000000000000e+02,2.870377840773569384e-04,1.749478255290989144e-04,3.515857820416714544e-04,3.531015232423745105e-05,8.363749634520026629e-08,1.474000000000000000e+03,3.223479364015944030e-04,2.517276317531194738e-04,6.454799796431451601e-05,1.120899585482580240e-04,1.931190823839140137e-04,2.122324306217551022e-04,2.310724884388524331e-04,2.698333166451135886e-04,2.954113919573706209e-04,3.113094167482113634e-04,3.248003005045090605e-04,3.310501261558896594e-04,3.461827190101095892e-04
1.085000000000000000e+02,2.906563579688090852e-04,1.787187314724345900e-04,3.550736823104527328e-04,3.528797330743421089e-05,8.572635948783870122e-08,1.474000000000000000e+03,3.259443312762433029e-04,2.553683846613748675e-04,6.441732434164364760e-05,1.119376264963744952e-04,1.968391731100501156e-04,2.159853518682501941e-04,2.344167865060170931e-04,2.736206445993151406e-04,2.988950229688897876e-04,3.149854211767905404e-04,3.285451357804097220e-04,3.344159405200428851e-04,3.499171231747441038e-04
1.110000000000000000e+02,2.944048365769461268e-04,1.822061140069879560e-04,3.587469349204885308e-04,3.526048310073965361e-05,8.791750946839594441e-08,1.476000000000000000e+03,3.296653196776857804e-04,2.591443534762064732e-04,6.434209834354240407e-05,1.121987225699581708e-04,2.010239535318606645e-04,2.201062251272217654e-04,2.383589202432223738e-04,2.770300203911941540e-04,3.026708752667375607e-04,3.190443911058491941e-04,3.324596237355255867e-04,3.378534203730281546e-04,3.536685669839446195e-04
1.135000000000000000e+02,2.978742369389791801e-04,1.859470782742369188e-04,3.618149742561111858e-04,3.522448497830007325e-05,8.996982537396559357e-08,1.476000000000000000e+03,3.330987219172792534e-04,2.626497519606791069e-04,6.394073731713200565e-05,1.119271586647422614e-04,2.049445459829836859e-04,2.234888219408709008e-04,2.416352262909310887e-04,2.801844377264146304e-04,3.060621753305165556e-04,3.225583134783026936e-04,3.358270577292081548e-04,3.416176883999861636e-04,3.571257880503715611e-04
1.160000000000000000e+02,3.014282042821257355e-04,1.899551571773879465e-04,3.650151966105393193e-04,3.522857041949804233e-05,9.210001451054846905e-08,1.476000000000000000e+03,3.366567747016237710e-04,2.661996338626276999e-04,6.358699232841358382e-05,1.114730471047377890e-04,2.086175389019401065e-04,2.277501168068039547e-04,2.455617386188195246e-04,2.834721459954469593e-04,3.095219897101652152e-04,3.262772154704899003e-04,3.395719070150149529e-04,3.454341123301308603e-04,3.605571159548984716e-04
1.185000000000000000e+02,3.047474039765773026e-04,1.930652188202260403e-04,3.679271190159984347e-04,3.521043220236049273e-05,9.411075476634023023e-08,1.477000000000000000e+03,3.399578361789377750e-04,2.695369717742168302e-04,6.317971503942113216e-05,1.116821851563512622e-04,2.124706674837290455e-04,2.311643709934895483e-04,2.487567444115160870e-04,2.867612581437096022e-04,3.127519226320949115e-04,3.295447624487717357e-04,3.430752073977746041e-04,3.487592873611869014e-04,3.640031551468827045e-04
1.210000000000000000e+02,3.082002659930285575e-04,1.965235470310959466e-04,3.713764607615770348e-04,3.521099867950261035e-05,9.622721838618150001e-08,1.477000000000000000e+03,3.434112646725311882e-04,2.729892673135259269e-04,6.317619476854847722e-05,1.116767189619326109e-04,2.159260667389641738e-04,2.348548256467409699e-04,2.524335269876859522e-04,2.899427709204589363e-04,3.161156923571159798e-04,3.333319255624130322e-04,3.466332672692074707e-04,3.525474345924924568e-04,3.671986647977729871e-04
1.235000000000000000e+02,3.113482101867656444e-04,1.991608369737201865e-04,3.741414997253264215e-04,3.521409519500971730e-05,9.817774048690560425e-08,1.477000000000000000e+03,3.465623053817753346e-04,2.761341149917559542e-04,6.279328953856077710e-05,1.121873732130454580e-04,2.186694478124883204e-04,2.382389455722878869e-04,2.557176213439996126e-04,2.932020873737562362e-04,3.191295975414129159e-04,3.365250508632469445e-04,3.498699876574434538e-04,3.560268933486438760e-04,3.703571747677646370e-04
1.260000000000000000e+02,3.146609176428833104e-04,2.027382726645252586e-04,3.774752151956262927e-04,3.522028572667764736e-05,1.002519616185302264e-07,1.477000000000000000e+03,3.498812033695609578e-04,2.794406319162056631e-04,6.281429755274298230e-05,1.119226449783580519e-04,2.219869935322992633e-04,2.416899499172800447e-04,2.587726545479423178e-04,2.962117581479334848e-04,3.224507221814310346e-04,3.401132196376622390e-04,3.534206494651359826e-04,3.592977264011659017e-04,3.736687073451646604e-04
1.285000000000000000e+02,3.176553156376384426e-04,2.061390980160104957e-04,3.798716747503369257e-04,3.522754035671241878e-05,1.021458791524315245e-07,1.477000000000000000e+03,3.528828559943508682e-04,2.824277752809260171e-04,6.221635911269848308e-05,1.115162176216279470e-04,2.253366335999974724e-04,2.450448845593643211e-04,2.620119295106786953e-04,2.990371712179723529e-04,3.254571940326605691e-04,3.433126144605437211e-04,3.565472233944680445e-04,3.625443745912804833e-04,3.765933118174278802e-04
1.310000000000000000e+02,3.208010814957714014e-04,2.087374372740273890e-04,3.826768192391479624e-04,3.523127073038512008e-05,1.041545763261342528e-07,1.477000000000000000e+03,3.560323522261564944e-04,2.855698107653863085e-04,6.187573774337656093e-05,1.120636442217440125e-04,2.282410160730749310e-04,2.486477819002972820e-04,2.649276930290881435e-04,3.020943900528581610e-04,3.286993497099399393e-04,3.464932877556908754e-04,3.598533422832213909e-04,3.656489176244311318e-04,3.795385123096787941e-04
1.335000000000000000e+02,3.237156463682448163e-04,2.121871641790913491e-04,3.853889415965958500e-04,3.527109480012035144e-05,1.060358698320096519e-07,1.478000000000000000e+03,3.589867411683651745e-04,2.884445515681244581e-04,6.167329522835103377e-05,1.115284821891534672e-04,2.315032315653767464e-04,2.518609339622923963e-04,2.676991921648561165e-04,3.048220114150611737e-04,3.316638646312774900e-04,3.492135822371906085e-04,3.628983942864113621e-04,3.686722991149744984e-04,3.823203874057537564e-04
1.360000000000000000e+02,3.267531830017341484e-04,2.146614018026352956e-04,3.881163642217175464e-04,3.528200894133542976e-05,1.080124627567012473e-07,1.478000000000000000e+03,3.620351919430695917e-04,2.914711740603987051e-04,6.136318121998339797e-05,1.120917811990988528e-04,2.349017715721468647e-04,2.552583053267632363e-04,2.703397527854322171e-04,3.077729832194409706e-04,3.347277952176640117e-04,3.522570924179872429e-04,3.659170560663983231e-04,3.715355100557559179e-04,3.851863850653036801e-04
1.385000000000000000e+02,3.295426960680841906e-04,2.178570110868933507e-04,3.907166022905304284e-04,3.528497425145276961e-05,1.098434179397473905e-07,1.479000000000000000e+03,3.648276703195369331e-04,2.942577218166314481e-04,6.117390622244623776e-05,1.116856849811908399e-04,2.376387059190812232e-04,2.583294968813648965e-04,2.729629632483343061e-04,3.104186346806189550e-04,3.376579152207368666e-04,3.551738752175194122e-04,3.687855780427635576e-04,3.742246080223233943e-04,3.879232846807797964e-04
1.410000000000000000e+02,3.324090934756049505e-04,2.206124679771844779e-04,3.934846445472625566e-04,3.530786850554123367e-05,1.117424510036780723e-07,1.479000000000000000e+03,3.677169619811461909e-04,2.971012249700637100e-04,6.107555107165760612e-05,1.117966254984204726e-04,2.406714639690404607e-04,2.614409459048119876e-04,2.758746359546639928e-04,3.133581481456458335e-04,3.403918131108327346e-04,3.582032000444551481e-04,3.717428674235382095e-04,3.773313072026116661e-04,3.907019137290655263e-04
1.435000000000000000e+02,3.350847388736906169e-04,2.230903309460845359e-04,3.957615408160195252e-04,3.529973854086029898e-05,1.135278537671025164e-07,1.480000000000000000e+03,3.703844774145508955e-04,2.997850003328303382e-04,6.067680194232890831e-05,1.119944079276060810e-04,2.431849528034895843e-04,2.647035999921291440e-04,2.785095321468588313e-04,3.159044802646557249e-04,3.432023182427882671e-04,3.607691686567889890e-04,3.744690189434186065e-04,3.800354586658869849e-04,3.931503744244657585e-04
1.460000000000000000e+02,3.378290929984823898e-04,2.254362455695044568e-04,3.984089362891735228e-04,3.532887908605349478e-05,1.153766257736542756e-07,1.480000000000000000e+03,3.731579720845359049e-04,3.025002139124288746e-04,6.057984329069113303e-05,1.123928474289779330e-04,2.457734225583446176e-04,2.677305537041824797e-04,2.808435393823529311e-04,3.186861265771688762e-04,3.458849739899495898e-04,3.636855901185129594e-04,3.772172242354565955e-04,3.830911391383524326e-04,3.958072068163651677e-04
1.485000000000000000e+02,3.403423145183677185e-04,2.287576333170656523e-04,4.008522900577682129e-04,3.532828503793617050e-05,1.170809787754412338e-07,1.480000000000000000e+03,3.756705995563038958e-04,3.050140294804315412e-04,6.050997553940049446e-05,1.115846812013020662e-04,2.483794606022344826e-04,2.707465905027449946e-04,2.840143576761174787e-04,3.209040779239244229e-04,3.485763137686008007e-04,3.661667636165089100e-04,3.797319021729376066e-04,3.854420748779938881e-04,3.982841921029354440e-04
1.510000000000000000e+02,3.430437150894621065e-04,2.317681512964315810e-04,4.033207549327582145e-04,3.536371353398133063e-05,1.189295826972935489e-07,1.479000000000000000e+03,3.784074286234434168e-04,3.076800015554807962e-04,6.027703984329610800e-05,1.112755637930305254e-04,2.507582182465556615e-04,2.734499016409654387e-04,2.867413856644450659e-04,3.235257280116849701e-04,3.512061240426099626e-04,3.689525339874608306e-04,3.824183357473211501e-04,3.882962745729205494e-04,4.009203930139364756e-04
1.535000000000000000e+02,3.454570667527749888e-04,2.339037157424528140e-04,4.057361069123872747e-04,3.536798052057512232e-05,1.205914790155349695e-07,1.479000000000000000e+03,3.808250472733501111e-04,3.100890862321998664e-04,6.027904015961228594e-05,1.115533510103221748e-04,2.534512805912175477e-04,2.759319014900491526e-04,2.894281640577972894e-04,3.258989987532233835e-04,3.537962936992680566e-04,3.713657542793383898e-04,3.847911889300170262e-04,3.909229171183695108e-04,4.032651807827645541e-04
1.560000000000000000e+02,3.480140809211224560e-04,2.360719643305176979e-04,4.081173416399177948e-04,3.540506767415687082e-05,1.223673193363852042e-07,1.479000000000000000e+03,3.834191485952793336e-04,3.126090132469655784e-04,6.010326071879533872e-05,1.119421165906047582e-04,2.555763503720451593e-04,2.784272148742698893e-04,2.920666959274194297e-04,3.283237026260811715e-04,3.561151256383655980e-04,3.740235004071435854e-04,3.874912021940131674e-04,3.934397459656799453e-04,4.057381005386673949e-04
1.585000000000000000e+02,3.502427692384018298e-04,2.384991950904862272e-04,4.103756617884798518e-04,3.544502501924647780e-05,1.239263472023993786e-07,1.480000000000000000e+03,3.856877942576483211e-04,3.147977442191553384e-04,6.013289255007802205e-05,1.117435741479156025e-04,2.579852780712152144e-04,2.803670417065830191e-04,2.935251820212026819e-04,3.303022931974860209e-04,3.586107615239411120e-04,3.763505352842662528e-04,3.898127822088278348e-04,3.955400346233132742e-04,4.080655759085936992e-04
1.610000000000000000e+02,3.527006009122676529e-04,2.418751239526009613e-04,4.125732329331414797e-04,3.549020187502278901e-05,1.256572683130045524e-07,1.480000000000000000e+03,3.881908027872904283e-04,3.172103990372448774e-04,5.987263202087382682e-05,1.108254769596666916e-04,2.603265935773297723e-04,2.826691300484866689e-04,2.962542273687135104e-04,3.327181128068274320e-04,3.612739944896500898e-04,3.788139423526839297e-04,3.922632773784580471e-04,3.982253127837208427e-04,4.102410514715283110e-04
1.635000000000000000e+02,3.549035433402596119e-04,2.438761537291544003e-04,4.148796976233803924e-04,3.549250632571902787e-05,1.272162430807527335e-07,1.480000000000000000e+03,3.903960496659786262e-04,3.194110370145405975e-04,5.997615428312078056e-05,1.110273896111052116e-04,2.622007453220697717e-04,2.851092292966000692e-04,2.986428559348538688e-04,3.346757987710511370e-04,3.635163618330691836e-04,3.810350664234317506e-04,3.945214022452715958e-04,4.003561197086834365e-04,4.124254797010543875e-04
1.660000000000000000e+02,3.572694009106164022e-04,2.457669306324751805e-04,4.172559555217680480e-04,3.550714344727263941e-05,1.289021820628159867e-07,1.480000000000000000e+03,3.927765443578890145e-04,3.217622574633437899e-04,5.998655461115164587e-05,1.115024702781412217e-04,2.645768605278346814e-04,2.873569817509071911e-04,3.008254281251425497e-04,3.369238433277961997e-04,3.660823941054605016e-04,3.833563072198832751e-04,3.969437456754086515e-04,4.029471474413324344e-04,4.147850496572404850e-04
1.685000000000000000e+02,3.593648721304280804e-04,2.482024027553801464e-04,4.192343466596257467e-04,3.553329721131250697e-05,1.304057265320263657e-07,1.480000000000000000e+03,3.948981693417405806e-04,3.238315749191155802e-04,5.986947452919766637e-05,1.111624693750479340e-04,2.669622804613087821e-04,2.897130792768375183e-04,3.033268487695315219e-04,3.387126328299454748e-04,3.682085914006969917e-04,3.853644738154226798e-04,3.989967837357798739e-04,4.052523654215995979e-04,4.168222313044453388e-04
1.710000000000000000e+02,3.616217074140151829e-04,2.502397217116829027e-04,4.213662366360466992e-04,3.556412135306407930e-05,1.320350660006431150e-07,1.480000000000000000e+03,3.971858287670792555e-04,3.260575860609511104e-04,5.974452922203151621e-05,1.113819857023322802e-04,2.689543598561936854e-04,2.919490972802375826e-04,3.051629782662644260e-04,3.409228277626999773e-04,3.706459204862518498e-04,3.877491139157057025e-04,4.013823317816156769e-04,4.075171614535559638e-04,4.190166985965611073e-04
1.735000000000000000e+02,3.636239529751277770e-04,2.523667998172281430e-04,4.232375583163289602e-04,3.556567864899859964e-05,1.334872966750218088e-07,1.480000000000000000e+03,3.991896316241263631e-04,3.280582743261291909e-04,5.961360534120118326e-05,1.112571531578996340e-04,2.703502876309306141e-04,2.944826225333249019e-04,3.073741734789613004e-04,3.428977793545799971e-04,3.726725281268611443e-04,3.895660577684453450e-04,4.034413127742883911e-04,4.096009781382289232e-04,4.209088093474541302e-04
1.760000000000000000e+02,3.657763899624646661e-04,2.547123816879108614e-04,4.251655209625354527e-04,3.560114748450498944e-05,1.350598091561864583e-07,1.480000000000000000e+03,4.013775374469696487e-04,3.301752424779596834e-04,5.938913100007078665e-05,1.110640082745538047e-04,2.722880432357500284e-04,2.967069585350614789e-04,3.097684220489551709e-04,3.448980638317153077e-04,3.749089305054846989e-04,3.919030908517089464e-04,4.055741729565237944e-04,4.118223270447867617e-04,4.233116746511958028e-04
1.785000000000000000e+02,3.676853758485925110e-04,2.564733533427726933e-04,4.270365845044467377e-04,3.560174842446576680e-05,1.364600201037996910e-07,1.480000000000000000e+03,4.032871242730582642e-04,3.320836274241267577e-04,5.935120865585422675e-05,1.112120225058198177e-04,2.741093108837070434e-04,2.988037811557388269e-04,3.114478157547464284e-04,3.466689488156464482e-04,3.769155852672760685e-04,3.938783702535916332e-04,4.075456914407361983e-04,4.135928342716782232e-04,4.249833497189854127e-04
1.810000000000000000e+02,3.697457664302210376e-04,2.589442986597256867e-04,4.290498616697324512e-04,3.564457480094251993e-05,1.379824675058115455e-07,1.480000000000000000e+03,4.053903412311635440e-04,3.341011916292785312e-04,5.930409523951141355e-05,1.108014677704953510e-04,2.755542031216635978e-04,3.004277824366632325e-04,3.135606671775581543e-04,3.487021628971856456e-04,3.790764331247479819e-04,3.958887399365873180e-04,4.097376860429193294e-04,4.157816638439018283e-04,4.268299817132810230e-04
1.835000000000000000e+02,3.715806064125047820e-04,2.607827338435322580e-04,4.306690011339776836e-04,3.564080619000504406e-05,1.393424141277583211e-07,1.480000000000000000e+03,4.072214126025098125e-04,3.359398002224997515e-04,5.908839472147290163e-05,1.107978725689725240e-04,2.769876627904951450e-04,3.024954081343165548e-04,3.155894808380823669e-04,3.505740621498844496e-04,3.807197411496622162e-04,3.977295865256872710e-04,4.115455106315055352e-04,4.172758613650103974e-04,4.286353497029439757e-04
1.860000000000000000e+02,3.735655765196385257e-04,2.625784309133031603e-04,4.324736829667329228e-04,3.566436659646668699e-05,1.408231870051770454e-07,1.480000000000000000e+03,4.092299431161052262e-04,3.379012099231718251e-04,5.890810644709439711e-05,1.109871456063353653e-04,2.793625868776272920e-04,3.043461550048071561e-04,3.175617550799209022e-04,3.524890659616443421e-04,3.825189495270931144e-04,3.996388659521326030e-04,4.136480877632584875e-04,4.191587600794349257e-04,4.307542205930142763e-04
1.885000000000000000e+02,3.753145254000130656e-04,2.648029628118129327e-04,4.341498728784577666e-04,3.569357636838447562e-05,1.421350243702027405e-07,1.480000000000000000e+03,4.110081017683975615e-04,3.396209490316285697e-04,5.883534747844470104e-05,1.105115625882001329e-04,2.804754915649133678e-04,3.067242538728917026e-04,3.199285614453091660e-04,3.543075682663181106e-04,3.844346910563436722e-04,4.013546815641666292e-04,4.153625592156016261e-04,4.209743252815228119e-04,4.324509204466153245e-04
1.910000000000000000e+02,3.772046703652716100e-04,2.664617079194919161e-04,4.360363742126055616e-04,3.571098260847723908e-05,1.435586376242361791e-07,1.480000000000000000e+03,4.129156529737488287e-04,3.414936877567943912e-04,5.883170384733395165e-05,1.107429624457796939e-04,2.821885616810638586e-04,3.085277697149328051e-04,3.218797038875470572e-04,3.561748672939819751e-04,3.863260801033014747e-04,4.032060266074393709e-04,4.171740884411682081e-04,4.229022637822849799e-04,4.342687799174339358e-04
1.935000000000000000e+02,3.788611316492332122e-04,2.679928311502647069e-04,4.375789254436480828e-04,3.572346404577423571e-05,1.448119229579673385e-07,1.480000000000000000e+03,4.145845956950074411e-04,3.431376676034589832e-04,5.871779379441487059e-05,1.108683004989685053e-04,2.836514391242674375e-04,3.110954730304717826e-04,3.237650374316709367e-04,3.577229577323747314e-04,3.881622039744414511e-04,4.049746877574421995e-04,4.189440590950769551e-04,4.244583765274411238e-04,4.356836828698244031e-04
1.960000000000000000e+02,3.806558037636323995e-04,2.699009358572479803e-04,4.397741593736585112e-04,3.575476216980279893e-05,1.461772439567561731e-07,1.480000000000000000e+03,4.164105659334351849e-04,3.449010415938296142e-04,5.911835561002611169e-05,1.107548679063844192e-04,2.857494485731573697e-04,3.123924144225851025e-04,3.259253069465565178e-04,3.594583389791918839e-04,3.898800340743207313e-04,4.069263028202786182e-04,4.206857290599680648e-04,4.263753599911181830e-04,4.376227118071525867e-04
1.985000000000000000e+02,3.822538716858238784e-04,2.717197016467748252e-04,4.409870498801516563e-04,3.575301327637508400e-05,1.473963003771429366e-07,1.480000000000000000e+03,4.180068849621989624e-04,3.465008584094487944e-04,5.873317819432777786e-05,1.105341700390490532e-04,2.876268380876130081e-04,3.142975891393872886e-04,3.276003425842736062e-04,3.607832519713123501e-04,3.914865514715285162e-04,4.083567157985036589e-04,4.223317471864814886e-04,4.282545631248707184e-04,4.390126771493726163e-04
2.010000000000000000e+02,3.839897530342064962e-04,2.732480498772569709e-04,4.427001196522011516e-04,3.579587966465843567e-05,1.487294754362375954e-07,1.480000000000000000e+03,4.197856326988649183e-04,3.481938733695480741e-04,5.871036661799465539e-05,1.107417031569495254e-04,2.892353988238267654e-04,3.161162634826309163e-04,3.294971283161463298e-04,3.624718028941023920e-04,3.932072662329462974e-04,4.102280761339207856e-04,4.242775207525576429e-04,4.300990571180969037e-04,4.406391383117975557e-04
2.035000000000000000e+02,3.853271258415980256e-04,2.744313724977039625e-04,4.442049301262895379e-04,3.576997923322222851e-05,1.497564853236919138e-07,1.480000000000000000e+03,4.210971050748202609e-04,3.495571466083757903e-04,5.887780428469151228e-05,1.108957533438940631e-04,2.909393794707639349e-04,3.173796599464581160e-04,3.306552183390004283e-04,3.637208513063910431e-04,3.947015882092113877e-04,4.113999973692598899e-04,4.254689429172424137e-04,4.312870027003153192e-04,4.419996077261807883e-04
2.060000000000000000e+02,3.869166404287456866e-04,2.754257673682825101e-04,4.457309986787721967e-04,3.578999428973026045e-05,1.509854103319262221e-07,1.480000000000000000e+03,4.227066347184759267e-04,3.511266461390154464e-04,5.881435825002651009e-05,1.114908730604631765e-04,2.925765010988865726e-04,3.193299772564970576e-04,3.321407144041997801e-04,3.649555122372591517e-04,3.962230171768438411e-04,4.130458016759229792e-04,4.270546689698494669e-04,4.329065261035072135e-04,4.435711429329667038e-04
2.085000000000000000e+02,3.883466883522504421e-04,2.762487881153943316e-04,4.468496874576401070e-04,3.579759690045103263e-05,1.520946182980071057e-07,1.480000000000000000e+03,4.241442852527014477e-04,3.525490914517994366e-04,5.850299910538966485e-05,1.120979002368561106e-04,2.940301444606327214e-04,3.208794612704716229e-04,3.339586057050895223e-04,3.661357966238919779e-04,3.975567828100200121e-04,4.143940421950669428e-04,4.284208070894455090e-04,4.344737757442867316e-04,4.451041209012378459e-04
2.110000000000000000e+02,3.899725057779579668e-04,2.780890317091886331e-04,4.487947821917961694e-04,3.582175281050645237e-05,1.533617532371564911e-07,1.480000000000000000e+03,4.257942585884643989e-04,3.541507529674515348e-04,5.882227641383820258e-05,1.118834740687693337e-04,2.957493188826339388e-04,3.226957317693183850e-04,3.358139958882366415e-04,3.676339497411880604e-04,3.994217853937896733e-04,4.161174194506920350e-04,4.301055189152539903e-04,4.360541205699849411e-04,4.468510832589592512e-04
2.135000000000000000e+02,3.913418523596903895e-04,2.795747970411576735e-04,4.501734167760766507e-04,3.582505144283772500e-05,1.544318797191957178e-07,1.480000000000000000e+03,4.271669038025281348e-04,3.555168009168526442e-04,5.883156441638626123e-05,1.117670553185327160e-04,2.973329169801310740e-04,3.239966720897906739e-04,3.371499852223480069e-04,3.690523692548720435e-04,4.008204391508325345e-04,4.172873073027817637e-04,4.313907375820063509e-04,4.374616860667060415e-04,4.481965809007835196e-04
2.160000000000000000e+02,3.928900327628520703e-04,2.805246511805754308e-04,4.520835909377028932e-04,3.585872188001090809e-05,1.556484257792629512e-07,1.480000000000000000e+03,4.287487546428629648e-04,3.570313108828411758e-04,5.919355817485082291e-05,1.123653815822766395e-04,2.987874412213601316e-04,3.254297939368256971e-04,3.391483462400874359e-04,3.702020056178459005e-04,4.023758209755773515e-04,4.187282434801547050e-04,4.329944227343595297e-04,4.391693442171440420e-04,4.497921213454377323e-04
2.185000000000000000e+02,3.942137683552525526e-04,2.813117013147632250e-04,4.532069015706646927e-04,3.586869982378222650e-05,1.566910587878972977e-07,1.480000000000000000e+03,4.300824681790347995e-04,3.583450685314703058e-04,5.899313321541214006e-05,1.129020670404893277e-04,3.000990012994937304e-04,3.265204047297098813e-04,3.404469535005471268e-04,3.713519108379529287e-04,4.037299448023470589e-04,4.200152611503363102e-04,4.343017429349688087e-04,4.408442156769516902e-04,4.511333561073221162e-04
2.210000000000000000e+02,3.957004189175871117e-04,2.830160914318038891e-04,4.546985108702606077e-04,3.588570996035534289e-05,1.578666057109126779e-07,1.480000000000000000e+03,4.315861288779424682e-04,3.598147089572317553e-04,5.899809195267349598e-05,1.126843274857832226e-04,3.014965557273526463e-04,3.281710542101348477e-04,3.419393570354387372e-04,3.728029058758381949e-04,4.052747171913834395e-04,4.216365429126539338e-04,4.356885723834093803e-04,4.422290381386856069e-04,4.526467953109619604e-04
2.235000000000000000e+02,3.969509917517859187e-04,2.842575184024977945e-04,4.561209540223622118e-04,3.588579345991260055e-05,1.588578800249739131e-07,1.480000000000000000e+03,4.328367852116985328e-04,3.610651982918733046e-04,5.916996227057629313e-05,1.126934733492881242e-04,3.027492965540681921e-04,3.293328677686692559e-04,3.430840758058510275e-04,3.739776971136133093e-04,4.065834024825549543e-04,4.227981927292144234e-04,4.369397603826832084e-04,4.435280152209489040e-04,4.538559773014674793e-04
2.260000000000000000e+02,3.984468031334503692e-04,2.849092320563347794e-04,4.571966514945828282e-04,3.583315638466005084e-05,1.600438700237540648e-07,1.479000000000000000e+03,4.342799595181103998e-04,3.626136467487903387e-04,5.874984836113245892e-05,1.135375710771155898e-04,3.038844785007910527e-04,3.312297273534440720e-04,3.445754022472513091e-04,3.754653035451425373e-04,4.081212467802742801e-04,4.242559400152827453e-04,4.383741636868645737e-04,4.449920965133117852e-04,4.552945274605706312e-04
2.285000000000000000e+02,3.996615753027498233e-04,2.856523443440291024e-04,4.585650338898528090e-04,3.586885671560201380e-05,1.610159496555599494e-07,1.479000000000000000e+03,4.355304320183518100e-04,3.637927185871478366e-04,5.890345858710298570e-05,1.140092309587207209e-04,3.053074999914222841e-04,3.322375061626911714e-04,3.456036247579694163e-04,3.768314384436274845e-04,4.093068368715697242e-04,4.254846780781163960e-04,4.397905466114719760e-04,4.462406005851019247e-04,4.564090815571178439e-04
2.310000000000000000e+02,4.010394806436544412e-04,2.867447194017354122e-04,4.600254993897314186e-04,3.586239700169269287e-05,1.621187765536391362e-07,1.479000000000000000e+03,4.369018776453471409e-04,3.651770836419617416e-04,5.898601874607697741e-05,1.142947612419190290e-04,3.065455884513404168e-04,3.335990989134234746e-04,3.472416779242221618e-04,3.779986952707061832e-04,4.107841701231468279e-04,4.267707891622818904e-04,4.410972354547857094e-04,4.477538050364627382e-04,4.579884714202391016e-04
2.335000000000000000e+02,4.022248376012100874e-04,2.876170800183778229e-04,4.612159845498611343e-04,3.587330933192705060e-05,1.630717143057439414e-07,1.480000000000000000e+03,4.380981469331371447e-04,3.663515282692830300e-04,5.899114694865104699e-05,1.146077575828322644e-04,3.078043507956188538e-04,3.351522999182422248e-04,3.483950391183724825e-04,3.790039609040603578e-04,4.119435160592324662e-04,4.280700683474634983e-04,4.423314089401323172e-04,4.489930192121639393e-04,4.588928793072042213e-04
2.360000000000000000e+02,4.035549376435269820e-04,2.886151363082914640e-04,4.625894292874899540e-04,3.589872893379073628e-05,1.641453064355327378e-07,1.480000000000000000e+03,4.394536665773177250e-04,3.676562087097362389e-04,5.903449164396297206e-05,1.149398013352355180e-04,3.090332377451541915e-04,3.365576379856988535e-04,3.497238478346744546e-04,3.802062415399385070e-04,4.132680272152250292e-04,4.293762909678710844e-04,4.436216739289479123e-04,4.503018305569402371e-04,4.602944207550050911e-04
2.385000000000000000e+02,4.046402024964945092e-04,2.894098126864002381e-04,4.636813043886935798e-04,3.590213572873473895e-05,1.650226568262886117e-07,1.480000000000000000e+03,4.405423382252292210e-04,3.687380667677597973e-04,5.904110189219907061e-05,1.152303898100942711e-04,3.100570037072172347e-04,3.374905411902329503e-04,3.512980180722422127e-04,3.811158449110492864e-04,4.143552002720627542e-04,4.304775098150138458e-04,4.447089994080360227e-04,4.513345812933156325e-04,4.613642790109505972e-04
2.410000000000000000e+02,4.059096824706360813e-04,2.909657623548550422e-04,4.647721844206282519e-04,3.591300780405176369e-05,1.660524144529464513e-07,1.480000000000000000e+03,4.418226902746878585e-04,3.699966746665843040e-04,5.886250194999217067e-05,1.149439201157810390e-04,3.110748123638155363e-04,3.391812870772852062e-04,3.524654644427108467e-04,3.820349065902216854e-04,4.157063879896653056e-04,4.318383743503812410e-04,4.459409537066690607e-04,4.523465948218064023e-04,4.624914253124359190e-04
2.435000000000000000e+02,4.069474913624762115e-04,2.917292437586132951e-04,4.658781625701586973e-04,3.592398238287491908e-05,1.668967932364577497e-07,1.480000000000000000e+03,4.428714737453511171e-04,3.710235089796013060e-04,5.893067120768248580e-05,1.152182476038629165e-04,3.122357293934797050e-04,3.403250528967109289e-04,3.532893001821870078e-04,3.828804497944476664e-04,4.168924262275835882e-04,4.329280287388981557e-04,4.469782982000017487e-04,4.536544802914618791e-04,4.635152150264092857e-04
2.460000000000000000e+02,4.081523138802461807e-04,2.930564183135948983e-04,4.671844127647504846e-04,3.594055304348895259e-05,1.678800346788709232e-07,1.480000000000000000e+03,4.440928669237351537e-04,3.722117608367572078e-04,5.903209888450430386e-05,1.150958955666512825e-04,3.138399016960119123e-04,3.414501975967155524e-04,3.543212224205877507e-04,3.844578580060045107e-04,4.181116492197949844e-04,4.340489512186898905e-04,4.482223051193297779e-04,4.545826428614204882e-04,4.646417607984028048e-04
2.485000000000000000e+02,4.091400317260308222e-04,2.938714267022666388e-04,4.682029474319815833e-04,3.594274328234304568e-05,1.686874463554379577e-07,1.480000000000000000e+03,4.450827750083738476e-04,3.731972884436877969e-04,5.906291570595076108e-05,1.152686050237641834e-04,3.146727268657097099e-04,3.429771681951205436e-04,3.552280668906425691e-04,3.851496381248656060e-04,4.191970933585081579e-04,4.352229936999419671e-04,4.491620480656820431e-04,4.554976889243380071e-04,4.657683751288791080e-04
2.510000000000000000e+02,4.103248492221426365e-04,2.946884788316507433e-04,4.692744940553261572e-04,3.596554995019856564e-05,1.696600026723944264e-07,1.480000000000000000e+03,4.462903991723411886e-04,3.743592992719440844e-04,5.894964483318352070e-05,1.156363703904918932e-04,3.162760280820621668e-04,3.438674026532809766e-04,3.561953195877001223e-04,3.863096518386876718e-04,4.203859764001410316e-04,4.364159072880174494e-04,4.502785294244880557e-04,4.564713065215760934e-04,4.668745687245967569e-04
2.535000000000000000e+02,4.112821354805537067e-04,2.954072309687706113e-04,4.701381514322233593e-04,3.596202231839735970e-05,1.704462620146734038e-07,1.480000000000000000e+03,4.472441577989510596e-04,3.753201131621563538e-04,5.885601595166965261e-05,1.158749045117830954e-04,3.171146060772178860e-04,3.451968108168297265e-04,3.573400595292319576e-04,3.872696468405886685e-04,4.213570887196183196e-04,4.373611608300542329e-04,4.511837450560558793e-04,4.572507093523514089e-04,4.676737894988447649e-04
2.560000000000000000e+02,4.123808096501326969e-04,2.966259092430638834e-04,4.714216069627642542e-04,3.597254007591348915e-05,1.713519558072121618e-07,1.480000000000000000e+03,4.483533497260461589e-04,3.764082695742192348e-04,5.904079731263155726e-05,1.157549004070688135e-04,3.182049000919342455e-04,3.460381353898166635e-04,3.583372037458406960e-04,3.882629841499605312e-04,4.224379806063975227e-04,4.384574001847141495e-04,4.523772813181013101e-04,4.583254311244254258e-04,4.689168331123968808e-04
2.585000000000000000e+02,4.132897404355522332e-04,2.974743651652814679e-04,4.724082583247895726e-04,3.596450103617881722e-05,1.721018548840674127e-07,1.480000000000000000e+03,4.492542414717310708e-04,3.773252393993733957e-04,5.911851788923733935e-05,1.158153752702707653e-04,3.187178482136554460e-04,3.471774197205078068e-04,3.594167367044221188e-04,3.888881336707085022e-04,4.234572880888961850e-04,4.393136652748501694e-04,4.532176603958379033e-04,4.590990772427277068e-04,4.695386855674544527e-04
2.610000000000000000e+02,4.143287553091300137e-04,2.981062479751807760e-04,4.736581597452573433e-04,3.597821229066390275e-05,1.729627492356450435e-07,1.480000000000000000e+03,4.503069675997939435e-04,3.783505430184660838e-04,5.932940443612732965e-05,1.162225073339492377e-04,3.202617229805279457e-04,3.484918279825667672e-04,3.606073935433031820e-04,3.901400261929879117e-04,4.244128760244402594e-04,4.404306370636376926e-04,4.543585201228243428e-04,4.603955676716936138e-04,4.705772008988654324e-04
2.635000000000000000e+02,4.151971758845994357e-04,2.988657888789215435e-04,4.743322263769545063e-04,3.598230230493359050e-05,1.736834209417106066e-07,1.480000000000000000e+03,4.511794781895330127e-04,3.792148735796658588e-04,5.913505049235507054e-05,1.163313870056778923e-04,3.212415423203834755e-04,3.491661211988368661e-04,3.616394163291892475e-04,3.911806240756438968e-04,4.251366030484278751e-04,4.412152159635976010e-04,4.551722976126021500e-04,4.613585412136874558e-04,4.716362683708511449e-04
2.660000000000000000e+02,4.163090659596264476e-04,2.992361755008865888e-04,4.754938822478208698e-04,3.592316949128418864e-05,1.746037125064761317e-07,1.479000000000000000e+03,4.522322354509106159e-04,3.803858964683422793e-04,5.918481628819442222e-05,1.170728904587398588e-04,3.221837687443707609e-04,3.503044525702609562e-04,3.628876718276905899e-04,3.923855688058395380e-04,4.260306288892096822e-04,4.423507796976724657e-04,4.561989369891327113e-04,4.625868341124127312e-04,4.724164167780271002e-04
2.685000000000000000e+02,4.171309335361312503e-04,3.004308712957493846e-04,4.764783331470260393e-04,3.592738845185969846e-05,1.752889929536951207e-07,1.479000000000000000e+03,4.530583219879909555e-04,3.812035450842715450e-04,5.934739961089478908e-05,1.167000622403818657e-04,3.232218507743959751e-04,3.514061852756495481e-04,3.636134083086337465e-04,3.927038599609663670e-04,4.270994049957060911e-04,4.431708521691078489e-04,4.570186123263926688e-04,4.635220850193796233e-04,4.734751227193285711e-04
2.710000000000000000e+02,4.181464919349463824e-04,3.009845081456906900e-04,4.773830779465321563e-04,3.595718511924339507e-05,1.761394078792017305e-07,1.479000000000000000e+03,4.541036770541897571e-04,3.821893068157030077e-04,5.923658601158577394e-05,1.171619837892556924e-04,3.243449890766634636e-04,3.522681882900747033e-04,3.647604229380693838e-04,3.938807314602880538e-04,4.280346016712147919e-04,4.440960309510506940e-04,4.579904382029998983e-04,4.643902678354703997e-04,4.744688572347261542e-04
2.735000000000000000e+02,4.188977129090824055e-04,3.017605639310270765e-04,4.779534049673168244e-04,3.594818077702876527e-05,1.767675655816379326e-07,1.479000000000000000e+03,4.548458936861111707e-04,3.829495321320536402e-04,5.905569205823441893e-05,1.171371489780553290e-04,3.252096502543664345e-04,3.528597498004774750e-04,3.653148397209187684e-04,3.946234071789870125e-04,4.287190294752645002e-04,4.450588341346190359e-04,4.587908093207249561e-04,4.650143750096959617e-04,4.750676162568540019e-04
2.760000000000000000e+02,4.198543466304980633e-04,3.026463376708755839e-04,4.789599604485268009e-04,3.595534851469778394e-05,1.775704594713357636e-07,1.479000000000000000e+03,4.558096951451958540e-04,3.838989981158002726e-04,5.910561381802873762e-05,1.172080089596224794e-04,3.258904960622077619e-04,3.533053859460507187e-04,3.664858606808602394e-04,3.954519127270728551e-04,4.298953164846076890e-04,4.460227212973486379e-04,4.596121567801284610e-04,4.660427123273905487e-04,4.759433001188279489e-04
2.785000000000000000e+02,4.205775265771154571e-04,3.035355630875228574e-04,4.797002305088769649e-04,3.596676035763348513e-05,1.781790637123477078e-07,1.479000000000000000e+03,4.565442869347489355e-04,3.846107662194819788e-04,5.912270393176150777e-05,1.170419634895925997e-04,3.269390892124603848e-04,3.542321758289883110e-04,3.670786842300480116e-04,3.960236422994117497e-04,4.304488522795560075e-04,4.466850216305672341e-04,4.603902953411039239e-04,4.671581928770787446e-04,4.766467427780273478e-04
2.810000000000000000e+02,4.214973764138281193e-04,3.043357297057213903e-04,4.806658682111490991e-04,3.596389969139689120e-05,1.789534404047531676e-07,1.479000000000000000e+03,4.574612761052249902e-04,3.855334767224312485e-04,5.916849179732097978e-05,1.171616467081067290e-04,3.284968658794773380e-04,3.550878074523135860e-04,3.679097844999749956e-04,3.970761616645404829e-04,4.314007441190805588e-04,4.476875724073267225e-04,4.614890115960532590e-04,4.680121055866614480e-04,4.777652109417597774e-04
2.835000000000000000e+02,4.222022698788240351e-04,3.049307410890606386e-04,4.813290450339838787e-04,3.595925992965426983e-05,1.795478250655198129e-07,1.479000000000000000e+03,4.581615298084782914e-04,3.862430099491697788e-04,5.912677515515984365e-05,1.172715287897633965e-04,3.290870188184929221e-04,3.557419533635932242e-04,3.686152698895205971e-04,3.974661776925670058e-04,4.322324758398124901e-04,4.484333103064303255e-04,4.619844614739902332e-04,4.685354818649478583e-04,4.785099172373825189e-04
2.860000000000000000e+02,4.230926044980739056e-04,3.058242145357682783e-04,4.824179633486286919e-04,3.596327869796658844e-05,1.803007093956711630e-07,1.479000000000000000e+03,4.590558831960404873e-04,3.871293258001073240e-04,5.932535885055478624e-05,1.172683899623056273e-04,3.302900721769287239e-04,3.565966948430393741e-04,3.696027617718828403e-04,3.984853356882283172e-04,4.331374959862826948e-04,4.492939532673160185e-04,4.628432386888541635e-04,4.696001755637918876e-04,4.792569219904423334e-04
2.885000000000000000e+02,4.237389668870135970e-04,3.061558823060285973e-04,4.827403901214995068e-04,3.596823518252622996e-05,1.808484260006191440e-07,1.479000000000000000e+03,4.597072020695398202e-04,3.877707317044873738e-04,5.900142323448590975e-05,1.175830845809849997e-04,3.309463448615700045e-04,3.571604216340200995e-04,3.701239078441692317e-04,3.987648742828781012e-04,4.336629031444084038e-04,4.500386781184272859e-04,4.635628899887132511e-04,4.703254591434483664e-04,4.798207496844006013e-04
2.910000000000000000e+02,4.245873444462883108e-04,3.072629615950338918e-04,4.839674323510376988e-04,3.597011671026442123e-05,1.815682623601011277e-07,1.480000000000000000e+03,4.605574611565527252e-04,3.886172277360238963e-04,5.938008790474938806e-05,1.173243828512544190e-04,3.317576494481689242e-04,3.579540203237015520e-04,3.712315307565941893e-04,3.995189737765474265e-04,4.347071899270257096e-04,4.509155766255400970e-04,4.643977751420013864e-04,4.711552915468780137e-04,4.807324173976327240e-04
2.935000000000000000e+02,4.252195791395304496e-04,3.077259985477539899e-04,4.846263577870323601e-04,3.597826278669548036e-05,1.821061258767479282e-07,1.480000000000000000e+03,4.611978419262259435e-04,3.892413163528349557e-04,5.940677864750191052e-05,1.174935805917764597e-04,3.323651048140996672e-04,3.587195108802657909e-04,3.716469299070728383e-04,3.997783937769578116e-04,4.350827902709829232e-04,4.514930467163127525e-04,4.650384632679249730e-04,4.718600182391397436e-04,4.813137616746445573e-04
2.960000000000000000e+02,4.260580640440844811e-04,3.082830460251956067e-04,4.851569988587142615e-04,3.597235618802518102e-05,1.828194843467114166e-07,1.480000000000000000e+03,4.620304202321096824e-04,3.900857078560592797e-04,5.909893481462978040e-05,1.177750180188888744e-04,3.336335336398011395e-04,3.596931980544215094e-04,3.726908591481852234e-04,4.005172084541839010e-04,4.358521240569535396e-04,4.523862973358298823e-04,4.659166895523196789e-04,4.726249301619035487e-04,4.822224843662981878e-04
2.985000000000000000e+02,4.266583505979685783e-04,3.088200025944683289e-04,4.858181923070302747e-04,3.597837028704477377e-05,1.833317912634907473e-07,1.480000000000000000e+03,4.626367208850133521e-04,3.906799803109238045e-04,5.915984170906169641e-05,1.178383480035002494e-04,3.340688339488289663e-04,3.600930256151695140e-04,3.732473599338146319e-04,4.012782861265237083e-04,4.367080878338453474e-04,4.529524732286223680e-04,4.664411720450703579e-04,4.731760942271304496e-04,4.827917521669894386e-04
3.010000000000000000e+02,4.274700226940153394e-04,3.088329217284848109e-04,4.865988137297504981e-04,3.598651409828948304e-05,1.840256494989683754e-07,1.480000000000000000e+03,4.634565367923048360e-04,3.914835085957258428e-04,5.912879103573515874e-05,1.186371009655305285e-04,3.344603263717413387e-04,3.611526340798347002e-04,3.740232308943752001e-04,4.020350969164902637e-04,4.374878901429039065e-04,4.537784448334409204e-04,4.672695450883299160e-04,4.739586103585289277e-04,4.839046228168199346e-04
3.035000000000000000e+02,4.280513642642927593e-04,3.100360958694324803e-04,4.872161456959401811e-04,3.599027048025420098e-05,1.845232700177640187e-07,1.480000000000000000e+03,4.640416347445469603e-04,3.920610937840385583e-04,5.916478143164742185e-05,1.180152683948602790e-04,3.355525357006832778e-04,3.617333483459144383e-04,3.747021340170883659e-04,4.020227789753333825e-04,4.380378863740596066e-04,4.544177610114857446e-04,4.679103343174019253e-04,4.745892193003993249e-04,4.843704059235544529e-04
3.060000000000000000e+02,4.288035878798521195e-04,3.107495691424304795e-04,4.879266854812340753e-04,3.599902755280418026e-05,1.851684469633815888e-07,1.480000000000000000e+03,4.648026154326562794e-04,3.928045603270479596e-04,5.912309760138195584e-05,1.180540187374216400e-04,3.360670319623491149e-04,3.624977022933442835e-04,3.754851282460215504e-04,4.030138396955264073e-04,4.388074297744055594e-04,4.551940234083649470e-04,4.686011703547563649e-04,4.754142164497786858e-04,4.849324372979083183e-04
3.085000000000000000e+02,4.293664839019160234e-04,3.113955781200633327e-04,4.885045397712443676e-04,3.599528545967881370e-05,1.856512380736180842e-07,1.480000000000000000e+03,4.653617693615948506e-04,3.933711984422371961e-04,5.913805586932834426e-05,1.179709057818526907e-04,3.365307855307566307e-04,3.630620148750678534e-04,3.759091669186840701e-04,4.034228130245673350e-04,4.392319800060289067e-04,4.558107927978433940e-04,4.692795594905270593e-04,4.760646768073667164e-04,4.856895893117517187e-04
3.110000000000000000e+02,4.300639863495967852e-04,3.119169915017348544e-04,4.893213918082641367e-04,3.601919952915468189e-05,1.862524150896272452e-07,1.480000000000000000e+03,4.660831858787514671e-04,3.940447868204421033e-04,5.925740545866735147e-05,1.181469948478619308e-04,3.371444438215925377e-04,3.638089172604693725e-04,3.767390503734867530e-04,4.040909031212485368e-04,4.399762817398970003e-04,4.565390782332201958e-04,4.700250431247522502e-04,4.767557798489633855e-04,4.862260872485966697e-04
3.135000000000000000e+02,4.305945773055910994e-04,3.123004110611853090e-04,4.897487827636027701e-04,3.601131273544208724e-05,1.867085046499104689e-07,1.480000000000000000e+03,4.666058900410332069e-04,3.945832645701489918e-04,5.915420545801167076e-05,1.182941662444057904e-04,3.376663339296773420e-04,3.646248455150613642e-04,3.772672782008368569e-04,4.046839835624355727e-04,4.404976193921459520e-04,4.570402232425317484e-04,4.705240325938517135e-04,4.770645959873625686e-04,4.867562567399004165e-04
3.160000000000000000e+02,4.313076564185592881e-04,3.128421909366532316e-04,4.903209063909734879e-04,3.601036484407565524e-05,1.873230408614734317e-07,1.480000000000000000e+03,4.673180212626349230e-04,3.952972915744836532e-04,5.901324997241419977e-05,1.184654654819060566e-04,3.385348089895543096e-04,3.650896042771927647e-04,3.778156861563121481e-04,4.049620033096115669e-04,4.412977394880451256e-04,4.577574057501053234e-04,4.713137782769272308e-04,4.778820550561571731e-04,4.875526203239992362e-04
3.185000000000000000e+02,4.318042629643093866e-04,3.131508942645773149e-04,4.908571975112874155e-04,3.600005220441962787e-05,1.877509252728713372e-07,1.480000000000000000e+03,4.678043151687290009e-04,3.958042107598897723e-04,5.905293454697802891e-05,1.186533686997320717e-04,3.393301671537946496e-04,3.656977908564718418e-04,3.784122763100053748e-04,4.057327186606305824e-04,4.418007221645552118e-04,4.583876344592667951e-04,4.718307398597109455e-04,4.783437393065691949e-04,4.879852853799899548e-04
3.210000000000000000e+02,4.324635540954127914e-04,3.137102966767599580e-04,4.916361969404763445e-04,3.602065853702537073e-05,1.883222134622769814e-07,1.480000000000000000e+03,4.684842126324381554e-04,3.964428955583874275e-04,5.917264284506355311e-05,1.187532574186528334e-04,3.399747903062751695e-04,3.661622533779221138e-04,3.790022546183908526e-04,4.064577670829940632e-04,4.425498347690540461e-04,4.590264303650390355e-04,4.724529140227989041e-04,4.789686449263273749e-04,4.889064056216021678e-04
3.235000000000000000e+02,4.329265310763256926e-04,3.142404403733407934e-04,4.920303863350662232e-04,3.601953066253220191e-05,1.887227878989298984e-07,1.480000000000000000e+03,4.689460617388578742e-04,3.969070004137935110e-04,5.910385525874053058e-05,1.186860907029848992e-04,3.400409923197724176e-04,3.667327171169826425e-04,3.795937311026335750e-04,4.067707756775700099e-04,4.429908006270412120e-04,4.595158262577492530e-04,4.728202987137141810e-04,4.794275196117608884e-04,4.892975899830965310e-04
3.260000000000000000e+02,4.335605065267657786e-04,3.148769899873053073e-04,4.929543680370344254e-04,3.601531677694641662e-05,1.892718158622894595e-07,1.480000000000000000e+03,4.695758233037121681e-04,3.975451897498193891e-04,5.939386151026864683e-05,1.186835165394604713e-04,3.413682175625887554e-04,3.673158243820169176e-04,3.801164672932387219e-04,4.073129451864943994e-04,4.435763160581029712e-04,4.601130060060898354e-04,4.735712325357864668e-04,4.799866070498661668e-04,4.897500528979884579e-04
3.285000000000000000e+02,4.340067544476801289e-04,3.154085045196116212e-04,4.930938248467848454e-04,3.602578486199721350e-05,1.896597200811318422e-07,1.480000000000000000e+03,4.700325393096773221e-04,3.979809695856829357e-04,5.908707039910471651e-05,1.185982499280685077e-04,3.415346336381262890e-04,3.673733338133685971e-04,3.806669952440134945e-04,4.079193240860172140e-04,4.441421717741888577e-04,4.606889469675998260e-04,4.740380326614965852e-04,4.803645085443330521e-04,4.902703777035169073e-04
3.310000000000000000e+02,4.346439007301433231e-04,3.155979323105365868e-04,4.938837356024956653e-04,3.602736261467836171e-05,1.902132912988841855e-07,1.480000000000000000e+03,4.706712633448216780e-04,3.986165381154649682e-04,5.923983487235234217e-05,1.190459684196067363e-04,3.423094201486445048e-04,3.685134492519496065e-04,3.810281787757463750e-04,4.084834549156878686e-04,4.445414375605227656e-04,4.613163455015601138e-04,4.746576735856347174e-04,4.811867186439164942e-04,4.910100058889416271e-04
3.335000000000000000e+02,4.349805491401329016e-04,3.161784137853891662e-04,4.942788651711290879e-04,3.602543284492070786e-05,1.905059099419154731e-07,1.480000000000000000e+03,4.710059819850536365e-04,3.989551162952121666e-04,5.929831603099618631e-05,1.188021353547437354e-04,3.425148558179256760e-04,3.685039036588900183e-04,3.814787654117437880e-04,4.090861416677097013e-04,4.449597131405370540e-04,4.616479608437114865e-04,4.750680386897129315e-04,4.814042561876999068e-04,4.912065199187263436e-04
3.360000000000000000e+02,4.355941950210509344e-04,3.164299262892724600e-04,4.947198809304688893e-04,3.602864454085131585e-05,1.910403659634883003e-07,1.480000000000000000e+03,4.716228395619022503e-04,3.995655504801996186e-04,5.912568590941795488e-05,1.191642687317784745e-04,3.431053245064845251e-04,3.693071174154464857e-04,3.818207755932132973e-04,4.096656579919487166e-04,4.457985924951621075e-04,4.622738811846199792e-04,4.755060211214557101e-04,4.819679125177139811e-04,4.919508110528272252e-04
3.385000000000000000e+02,4.359717005977752189e-04,3.173394656051014358e-04,4.951531473917843455e-04,3.600372355517661709e-05,1.913675918319537710e-07,1.481000000000000000e+03,4.719754241529518224e-04,3.999679770425986153e-04,5.918144679400912664e-05,1.186322349926737831e-04,3.436507009636265847e-04,3.693298767851617274e-04,3.826510398459691004e-04,4.098327895746286631e-04,4.460512975123625537e-04,4.627251742050192645e-04,4.758668166533258832e-04,4.823694828449447071e-04,4.922179786986174629e-04
3.410000000000000000e+02,4.365741575736402369e-04,3.170909926160838527e-04,4.957355842224319027e-04,3.601890840568840559e-05,1.918943568238710483e-07,1.481000000000000000e+03,4.725930659793286560e-04,4.005552491679518178e-04,5.916142664879166582e-05,1.194831649575563842e-04,3.444256614404229782e-04,3.699474902381518588e-04,3.829861230160593977e-04,4.106332673566449984e-04,4.469347605086343802e-04,4.633870925003648442e-04,4.765613147597633583e-04,4.829044337324960284e-04,4.927999276785020866e-04
3.435000000000000000e+02,4.369179594939285823e-04,3.173879333350973346e-04,4.959346266228304052e-04,3.601843163606528226e-05,1.921946307458601715e-07,1.481000000000000000e+03,4.729363911299938714e-04,4.008995278578632933e-04,5.901666712890182289e-05,1.195300261588312478e-04,3.446048012285425882e-04,3.703543237873154121e-04,3.832424617511573850e-04,4.113227081105253922e-04,4.469789817029719541e-04,4.638022656260705934e-04,4.768861299682053477e-04,4.833741965913684120e-04,4.931698423072012087e-04
3.460000000000000000e+02,4.374934037016561502e-04,3.187536994295831145e-04,4.966969668737040685e-04,3.601357618205606217e-05,1.926974559518810192e-07,1.482000000000000000e+03,4.735069798837122056e-04,4.014798275196000948e-04,5.920356317204791829e-05,1.187397042720730357e-04,3.450589622599197783e-04,3.707047358488626577e-04,3.836342416198116625e-04,4.116246577417402249e-04,4.476176293110582143e-04,4.643775982282513084e-04,4.774472495088265614e-04,4.839269845086459137e-04,4.938074018656626787e-04
3.485000000000000000e+02,4.378509185932483324e-04,3.181775825042541415e-04,4.972207994153989355e-04,3.601579040243382455e-05,1.930105640712634365e-07,1.482000000000000000e+03,4.738667089956821298e-04,4.018351281908145349e-04,5.936988082215060311e-05,1.196733360889941909e-04,3.454080107196337958e-04,3.712216564136101285e-04,3.840121251824301588e-04,4.121707195459271334e-04,4.481649091136408409e-04,4.647888179514523340e-04,4.778592637338834395e-04,4.842329686171016959e-04,4.939151120632426272e-04
3.510000000000000000e+02,4.384089194791857642e-04,3.195048580528888011e-04,4.977723599225096062e-04,3.601626396246703930e-05,1.934995519487212822e-07,1.482000000000000000e+03,4.744251834416528171e-04,4.023926555167187114e-04,5.936344044332384200e-05,1.189040614262969631e-04,3.453192823036524786e-04,3.716778360079955228e-04,3.844986294196923548e-04,4.128163730399771495e-04,4.486798504511495039e-04,4.653445640180843210e-04,4.783866954304779847e-04,4.848922641746170829e-04,4.946746234651397183e-04
3.535000000000000000e+02,4.387334929764548125e-04,3.196890696294952118e-04,4.980446580569963767e-04,3.601135859104627246e-05,1.937838958068938025e-07,1.482000000000000000e+03,4.747448515675010646e-04,4.027221343854085604e-04,5.931116508054156420e-05,1.190444233469596007e-04,3.462746023604092583e-04,3.719412431825266149e-04,3.848999001168120480e-04,4.133139040917063441e-04,4.491610279463901069e-04,4.657416422538737124e-04,4.785903791332111914e-04,4.852496576626354392e-04,4.948493261233121712e-04
3.560000000000000000e+02,4.392687120174015099e-04,3.200672512565214990e-04,4.984878055855063292e-04,3.602358109363287174e-05,1.942546997522363100e-07,1.482000000000000000e+03,4.752922931110344020e-04,4.032451309237686178e-04,5.921909356810481926e-05,1.192014607608800109e-04,3.471286601733733664e-04,3.724457564281275488e-04,3.855127199089179247e-04,4.137053828316559676e-04,4.494137029154825084e-04,4.661856091095521130e-04,4.792708269365129827e-04,4.858008387746175151e-04,4.955788548451287023e-04
3.585000000000000000e+02,4.395980723040542656e-04,3.205253422091417729e-04,4.989903757882789039e-04,3.600606571781015476e-05,1.945429019419157866e-07,1.482000000000000000e+03,4.756041380218644136e-04,4.035920065862441176e-04,5.939230348422463827e-05,1.190727300949124927e-04,3.473003822028648282e-04,3.730393426277601250e-04,3.857662166176818058e-04,4.141741935542053330e-04,4.498370174200168412e-04,4.665745238023168780e-04,4.796743872812977180e-04,4.861234995155756388e-04,4.956887777318111235e-04
3.610000000000000000e+02,4.401057240796017668e-04,3.202884972678304897e-04,4.996154657223446068e-04,3.602680202508178823e-05,1.949909788317849795e-07,1.482000000000000000e+03,4.761325261046835686e-04,4.040789220545199650e-04,5.950974164274283997e-05,1.198172268117712771e-04,3.471280941096489348e-04,3.735006744338438133e-04,3.863071337546415988e-04,4.149372047594699470e-04,4.504565600186098934e-04,4.670401016944498995e-04,4.801538258526720374e-04,4.866523156493680956e-04,4.961373099422492850e-04
3.635000000000000000e+02,4.403964728378868083e-04,3.207464888238283746e-04,4.998742920377135428e-04,3.602348156212631353e-05,1.952467445119084106e-07,1.482000000000000000e+03,4.764199544000131286e-04,4.043729912757604880e-04,5.947781919982673450e-05,1.196499840140584337e-04,3.476495217027472510e-04,3.742176836917185672e-04,3.863262023314564266e-04,4.150172151673971383e-04,4.506137527898271006e-04,4.673999022519789823e-04,4.805202789823910764e-04,4.868024121529535226e-04,4.965421821377072505e-04
3.660000000000000000e+02,4.409151979299750926e-04,3.216770277769292791e-04,5.002461390656384342e-04,3.601726785010152531e-05,1.957034553490151067e-07,1.482000000000000000e+03,4.769324657800766247e-04,4.048979300798735605e-04,5.933094113566334156e-05,1.192381701530458135e-04,3.479939303268412263e-04,3.744812231040891529e-04,3.868136987052687298e-04,4.156266725829093375e-04,4.511080517131448118e-04,4.679159607940501769e-04,4.809665867016125205e-04,4.873202516641363786e-04,4.970104610501191846e-04
3.685000000000000000e+02,4.411848769645596827e-04,3.218938936724323506e-04,5.007562354802561587e-04,3.602050850515230325e-05,1.959415726952034076e-07,1.482000000000000000e+03,4.772053854697119995e-04,4.051643684594073659e-04,5.957135851569647601e-05,1.192909832921273320e-04,3.484736548883322254e-04,3.750904825593891646e-04,3.873333377262544192e-04,4.161255539106282933e-04,4.513677068097821338e-04,4.681683053297475226e-04,4.811376436500892527e-04,4.874394219317972738e-04,4.970690494495471528e-04
3.710000000000000000e+02,4.416625394215983728e-04,3.221904603322698376e-04,5.013165708451078600e-04,3.601233676074729257e-05,1.963626871273043658e-07,1.482000000000000000e+03,4.776748761823456789e-04,4.056502026608510667e-04,5.965403142350948719e-05,1.194720790893285351e-04,3.488358292451419849e-04,3.754091385504585376e-04,3.876904072707586723e-04,4.163163393716262498e-04,4.519745380693129615e-04,4.686996905247182359e-04,4.816618820992924627e-04,4.878746847940823453e-04,4.975344472698151489e-04
3.735000000000000000e+02,4.419196711716581630e-04,3.219481094230905037e-04,5.014745679225122033e-04,3.602134466459662671e-05,1.965905330399121296e-07,1.482000000000000000e+03,4.779410158362547897e-04,4.058983265070615363e-04,5.955489675085404036e-05,1.199715617485676592e-04,3.491445586654809722e-04,3.753322286388272489e-04,3.879154998381901674e-04,4.165161892007027068e-04,4.522369438086983615e-04,4.688791432091787901e-04,4.818113041468597823e-04,4.882680676962216021e-04,4.977313200932793110e-04
3.760000000000000000e+02,4.423541102188885410e-04,3.223839500142443889e-04,5.018647311742656424e-04,3.602880044391367382e-05,1.969752332889718545e-07,1.482000000000000000e+03,4.783829106628022351e-04,4.063253097749748468e-04,5.951062095537710140e-05,1.199701602046441521e-04,3.494642971952860271e-04,3.759907552155744136e-04,3.882801618670861030e-04,4.169657312976492712e-04,4.526338007605348402e-04,4.693566414587142539e-04,4.823477568271305289e-04,4.888073495497561758e-04,4.981419845269068449e-04
3.785000000000000000e+02,4.426224943070078605e-04,3.230370788464269772e-04,5.018956172660217485e-04,3.600840520371443183e-05,1.972112777118720625e-07,1.482000000000000000e+03,4.786308995107222720e-04,4.066140891032934490e-04,5.927312295901388797e-05,1.195854154605808834e-04,3.500362198828810213e-04,3.762164377894314064e-04,3.885518362858355582e-04,4.173460076931680141e-04,4.529270873211551848e-04,4.695882025989652777e-04,4.825539249765364858e-04,4.889947177003265517e-04,4.985869575116969651e-04
3.810000000000000000e+02,4.430471799397421042e-04,3.232311722178323843e-04,5.024366713471996055e-04,3.602674014585015722e-05,1.975887296580948166e-07,1.482000000000000000e+03,4.790739200855922411e-04,4.070204397938919673e-04,5.938949140745750132e-05,1.198160077219097199e-04,3.502566395214288847e-04,3.766549173226799228e-04,3.888740548829867634e-04,4.178194289669272385e-04,4.532396419142118099e-04,4.701049179988147112e-04,4.830554920888197002e-04,4.894312930793248305e-04,4.989675538116109454e-04
3.835000000000000000e+02,4.433021434454967108e-04,3.234033739123681837e-04,5.026834947215472280e-04,3.601401369516296879e-05,1.978137995658071685e-07,1.482000000000000000e+03,4.793161571406596728e-04,4.072881297503337487e-04,5.938135127605051727e-05,1.198987695331285271e-04,3.503251804747895904e-04,3.768366552514421574e-04,3.893944372443287351e-04,4.179194348601005600e-04,4.535066759906464934e-04,4.702090583655870728e-04,4.833101776457253656e-04,4.895419776595443797e-04,4.993607569352571116e-04
3.860000000000000000e+02,4.437085620481748889e-04,3.236958522359349635e-04,5.031105559184889491e-04,3.603700439211821418e-05,1.981759537204166115e-07,1.482000000000000000e+03,4.797455664402931167e-04,4.076715576560566612e-04,5.940199387031406012e-05,1.200127098122399255e-04,3.510833801090066340e-04,3.768877474833399934e-04,3.894312280461784364e-04,4.184529956383647065e-04,4.539523637094038827e-04,4.706649975194898933e-04,4.836523783851295411e-04,4.902196844163643659e-04,4.998231522680739516e-04
3.885000000000000000e+02,4.439352136330682237e-04,3.242678909383658794e-04,5.034745268152336466e-04,3.602477781230115897e-05,1.983762585198636509e-07,1.482000000000000000e+03,4.799599914453693962e-04,4.079104358207670511e-04,5.953931318216542290e-05,1.196673226947023443e-04,3.513470429020919901e-04,3.771442150380700797e-04,3.900426451377569676e-04,4.184649609018925706e-04,4.542311633131593100e-04,4.708495868041795386e-04,4.840419745400311889e-04,4.903682169445847247e-04,4.999711082358213347e-04
3.910000000000000000e+02,4.443118168618755267e-04,3.244445137682925163e-04,5.035964432855831886e-04,3.602836684951367212e-05,1.987110338209440403e-07,1.482000000000000000e+03,4.803401837113891988e-04,4.082834500123618546e-04,5.928462642370766183e-05,1.198673030935830104e-04,3.516191797816793532e-04,3.775195061767270405e-04,3.902748055529162803e-04,4.188471077945251741e-04,4.545720697178096343e-04,4.712029618986654208e-04,4.842142397459479300e-04,4.906893683794611490e-04,5.001552335334167373e-04
3.935000000000000000e+02,4.445281952094369635e-04,3.252247256447598719e-04,5.040612546226200643e-04,3.602671589045509470e-05,1.989032405940109063e-07,1.482000000000000000e+03,4.805549110998920447e-04,4.085014793189818824e-04,5.953305941318310073e-05,1.193034695646770916e-04,3.514426302197463307e-04,3.773454883466620044e-04,3.907549261395351723e-04,4.191962117552246723e-04,4.548488748926427004e-04,4.713762516008086767e-04,4.845843104471788494e-04,4.908755172835571265e-04,5.004701718016019542e-04
3.960000000000000000e+02,4.449219311193882212e-04,3.246771130750413501e-04,5.046049707539405254e-04,3.603486255656187555e-05,1.992540361104759036e-07,1.482000000000000000e+03,4.809567936759500967e-04,4.088870685628263456e-04,5.968303963455230416e-05,1.202448180443468711e-04,3.520003764707990246e-04,3.779100764017060527e-04,3.909097264721942983e-04,4.196931794317152083e-04,4.552102223218561835e-04,4.718763090282279541e-04,4.850092715958435842e-04,4.912444205974509119e-04,5.009401826648137877e-04
3.985000000000000000e+02,4.451224722471056224e-04,3.253639575984186463e-04,5.044575531813665298e-04,3.603100063844797481e-05,1.994322483063831808e-07,1.482000000000000000e+03,4.811534728855535836e-04,4.090914716086576611e-04,5.933508093426090747e-05,1.197585146486869760e-04,3.521369908769060976e-04,3.780485376916039382e-04,3.910479808811314164e-04,4.197386141892940539e-04,4.553593556969327523e-04,4.719811970353746220e-04,4.852552548683970323e-04,4.917173230717399555e-04,5.010083350790320647e-04
4.010000000000000000e+02,4.455088183657508749e-04,3.255569945741665795e-04,5.049716111620934818e-04,3.602921640170928615e-05,1.997762116761687723e-07,1.482000000000000000e+03,4.815380347674601746e-04,4.094796019640415752e-04,5.946279279634260687e-05,1.199518237915842955e-04,3.523793724664737287e-04,3.783223653271491210e-04,3.916600552493546797e-04,4.201128690926012629e-04,4.557070843520631145e-04,4.723865185143793144e-04,4.856665616963897533e-04,4.919875340527249397e-04,5.013306077100307618e-04
4.035000000000000000e+02,4.456638728754210911e-04,3.258540476368384717e-04,5.052272140710544141e-04,3.602417609066232816e-05,1.999140288493305985e-07,1.482000000000000000e+03,4.816880489660834395e-04,4.096396967847587426e-04,5.956334119563332303e-05,1.198098252385826194e-04,3.525650414609175949e-04,3.785207695982013300e-04,3.916470622649299328e-04,4.202831307023662758e-04,4.559949453449644577e-04,4.727009077542361428e-04,4.858196096850022098e-04,4.920065162982592642e-04,5.015047680629843626e-04
4.060000000000000000e+02,4.460499435372959945e-04,3.261389749182895580e-04,5.054018069933718070e-04,3.602715713324403763e-05,2.002585081807284376e-07,1.482000000000000000e+03,4.820771006705400186e-04,4.100227864040519705e-04,5.935186345607581246e-05,1.199109686190064365e-04,3.527757235347299012e-04,3.787130165779319839e-04,3.922036964328058867e-04,4.206318492817292306e-04,4.560898390426877756e-04,4.730557929411989245e-04,4.862764408782467291e-04,4.925603861676891484e-04,5.017942585537057488e-04
4.085000000000000000e+02,4.461923981096915749e-04,3.264526861456396251e-04,5.057528177559946934e-04,3.601734332380413710e-05,2.003849051509822764e-07,1.482000000000000000e+03,4.822097414334956984e-04,4.101750547858874513e-04,5.956041964630311852e-05,1.197397119640519498e-04,3.529808148964400116e-04,3.788016511494077298e-04,3.922989339102386569e-04,4.206603167784348104e-04,4.562016019376106957e-04,4.731843381861264297e-04,4.863012261217802270e-04,4.927126844071047420e-04,5.021033658513867834e-04
4.110000000000000000e+02,4.465626887932828385e-04,3.266565028774069636e-04,5.059776707167481027e-04,3.603277711678817981e-05,2.007165960490345258e-07,1.482000000000000000e+03,4.825954659100709912e-04,4.105299116764946857e-04,5.941498192346526428e-05,1.199061859158758749e-04,3.530757429638268574e-04,3.791540912504863699e-04,3.926856148049815407e-04,4.210357118173287637e-04,4.568660342503994996e-04,4.735109201604307183e-04,4.866977113786014443e-04,4.929698158682740928e-04,5.024690779768178905e-04
4.135000000000000000e+02,4.467044430813011118e-04,3.262837136487800648e-04,5.062008633961305763e-04,3.602268597826651514e-05,2.008424933736641719e-07,1.482000000000000000e+03,4.827271290595676269e-04,4.106817571030345966e-04,5.949642031482946453e-05,1.204207294325210470e-04,3.530601442346854315e-04,3.791201625034698705e-04,3.929748898256034818e-04,4.214277359653254549e-04,4.567963488538882497e-04,4.737372774609331432e-04,4.868223168219712547e-04,4.929861889155539353e-04,5.025715011308272070e-04
4.160000000000000000e+02,4.470728979080011169e-04,3.272310193790100457e-04,5.064798110505250263e-04,3.603324543353148181e-05,2.011725708203311595e-07,1.482000000000000000e+03,4.831061433415326191e-04,4.110396524744696148e-04,5.940691314252390933e-05,1.198418785289910712e-04,3.538557364512809052e-04,3.796359508538935806e-04,3.933623637342184370e-04,4.216169402101725586e-04,4.571047176456132432e-04,4.740469348155336242e-04,4.872371656692719316e-04,4.936227170016589845e-04,5.028721835516043823e-04
4.185000000000000000e+02,4.472032140914329709e-04,3.276008344678158044e-04,5.065857874964625057e-04,3.602016783277772245e-05,2.012881671844095208e-07,1.482000000000000000e+03,4.832233819242107002e-04,4.111830462586552417e-04,5.938257340502953478e-05,1.196023796236171666e-04,3.535469313782860115e-04,3.796451020959375135e-04,3.933714693721254750e-04,4.218044815448835196e-04,4.573264173467252993e-04,4.742133423402181526e-04,4.872935999992445951e-04,4.933928415336767768e-04,5.029092573587369205e-04
4.210000000000000000e+02,4.475486888602673631e-04,3.273965709309192753e-04,5.067097295697261822e-04,3.602218477278407030e-05,2.015974266963490007e-07,1.482000000000000000e+03,4.835708736330514334e-04,4.115265040874832927e-04,5.916104070945881919e-05,1.201521179293480878e-04,3.537990491067298233e-04,3.799413459018109512e-04,3.939962069012751655e-04,4.220497884893763003e-04,4.576180951356789792e-04,4.745684586149775648e-04,4.876732094088187270e-04,4.938940806074889299e-04,5.031090394694816758e-04
4.235000000000000000e+02,4.476860868036896526e-04,3.279036649797998975e-04,5.071469910974188552e-04,3.602591382886713206e-05,2.017206987848057246e-07,1.482000000000000000e+03,4.837120006325567982e-04,4.116601729748225070e-04,5.946090429372920261e-05,1.197824218238897551e-04,3.541848452156869998e-04,3.803455947260553816e-04,3.941702081310381224e-04,4.223255266386923782e-04,4.578125843581702919e-04,4.747266790014252570e-04,4.877778500242554126e-04,4.941830614398927055e-04,5.034948236052081772e-04
4.260000000000000000e+02,4.480223366479260758e-04,3.284615598657659422e-04,5.076629608802834138e-04,3.604630580317218648e-05,2.020233502975233743e-07,1.482000000000000000e+03,4.840686424510982759e-04,4.119760308447538758e-04,5.964062423235733795e-05,1.195607767821601337e-04,3.541068540112434783e-04,3.807409241928047137e-04,3.944067068503194105e-04,4.226248107477287969e-04,4.578269738194608784e-04,4.750832513433495127e-04,4.882024965167655541e-04,4.948548622481824429e-04,5.036988230063775811e-04
4.285000000000000000e+02,4.481309488547159160e-04,3.281750663288121746e-04,5.078007330623861672e-04,3.602112585503428624e-05,2.021188688292923012e-07,1.482000000000000000e+03,4.841520747097502225e-04,4.121098229996816094e-04,5.966978420767025124e-05,1.199558825259037413e-04,3.542237967322392381e-04,3.806059975843117124e-04,3.947770944564091299e-04,4.227735719441441035e-04,4.581573044940970350e-04,4.752328047757992439e-04,4.883811829967400200e-04,4.946274108667041364e-04,5.037534518404781321e-04
4.310000000000000000e+02,4.484594970636489319e-04,3.282642545023703364e-04,5.079937819866146625e-04,3.602500181645281244e-05,2.024137212624563836e-07,1.482000000000000000e+03,4.844844988801017579e-04,4.124344952471961060e-04,5.953428492296573057e-05,1.201952425612785955e-04,3.544479561417855683e-04,3.811121170633146281e-04,3.950632501192782300e-04,4.231885231405666339e-04,4.585715959506805797e-04,4.754740589236647027e-04,4.886778423896730693e-04,4.950976489688007970e-04,5.041489734544203150e-04
4.335000000000000000e+02,4.485737384232524111e-04,3.281428980465249650e-04,5.083418869345406130e-04,3.603178128885978779e-05,2.025166880658606954e-07,1.482000000000000000e+03,4.846055197121121988e-04,4.125419571343926233e-04,5.976814851128820199e-05,1.204308403767274461e-04,3.546881740681505487e-04,3.811207695340545175e-04,3.951569568662782381e-04,4.230104715723499395e-04,4.585425030835145054e-04,4.757016061399378616e-04,4.887378649495619995e-04,4.951281119486756511e-04,5.044436576673249316e-04
4.360000000000000000e+02,4.488742336908844457e-04,3.292423856872583247e-04,5.081930054105166438e-04,3.602664976452604181e-05,2.027859971648345596e-07,1.482000000000000000e+03,4.849008834554104671e-04,4.128475839263584242e-04,5.931877171963219819e-05,1.196318480036261209e-04,3.547409954563595226e-04,3.815960164264150752e-04,3.956531278356387638e-04,4.233579248233028652e-04,4.588810746960529045e-04,4.759138949394763757e-04,4.890727617908959988e-04,4.953013734428859558e-04,5.047474073590086643e-04
4.385000000000000000e+02,4.489712140192271398e-04,3.291702551425320419e-04,5.082013249459966598e-04,3.602690734834416107e-05,2.028730890709848531e-07,1.482000000000000000e+03,4.849981213675713144e-04,4.129443066708829652e-04,5.923011092676951994e-05,1.198009588766950980e-04,3.551811556974300869e-04,3.815800326412176527e-04,3.957253216304406338e-04,4.234307971683764246e-04,4.588325103423395693e-04,4.761300936199508861e-04,4.892086347007688126e-04,4.952952947967092677e-04,5.045800296585643656e-04
4.410000000000000000e+02,4.492504652992605979e-04,3.295168456455246551e-04,5.083273071858395234e-04,3.602969702365107428e-05,2.031241196392182257e-07,1.482000000000000000e+03,4.852801623229116654e-04,4.132207682756095304e-04,5.907684188657892545e-05,1.197336196537359429e-04,3.550130553332575046e-04,3.820833086818100602e-04,3.957956661034875271e-04,4.237720138328472967e-04,4.591871806222905684e-04,4.764149543968822535e-04,4.894210516630784127e-04,4.958174256111947927e-04,5.049116592156600641e-04
4.435000000000000000e+02,4.493573011384527165e-04,3.298432830162103136e-04,5.088247849949822715e-04,3.601926731579307202e-05,2.032193717044007092e-07,1.482000000000000000e+03,4.853765684542457885e-04,4.133380338226596445e-04,5.946748385652955498e-05,1.195140181222424029e-04,3.554190165737189529e-04,3.820980764041222188e-04,3.961235570596593212e-04,4.239713183124963532e-04,4.593070692007465857e-04,4.765026352638908206e-04,4.895780783868067644e-04,4.959547451282618827e-04,5.049019201122087377e-04
4.460000000000000000e+02,4.496519486624393704e-04,3.295134915949814386e-04,5.093931143195567710e-04,3.603421719575685051e-05,2.034853397448399682e-07,1.482000000000000000e+03,4.856861658581962480e-04,4.136177314666824928e-04,5.974116565711740058e-05,1.201384570674579317e-04,3.556714312832792756e-04,3.824514356489588170e-04,3.963642526997002103e-04,4.241969929030963869e-04,4.597094176496523696e-04,4.767067038888909395e-04,4.898308361234585736e-04,4.962224330239136489e-04,5.053650613040903006e-04
4.485000000000000000e+02,4.497249304623748248e-04,3.294963061062823346e-04,5.093074700531825426e-04,3.601393508535986041e-05,2.035495165997203809e-07,1.482000000000000000e+03,4.857388655477347123e-04,4.137109953770149373e-04,5.958253959080771775e-05,1.202286243560924902e-04,3.557412149189185667e-04,3.825329898055145582e-04,3.966023275028992255e-04,4.244151754343302926e-04,4.597510703973567772e-04,4.768244923059742398e-04,4.899445727854914246e-04,4.960963186497474456e-04,5.053457188657431171e-04
4.510000000000000000e+02,4.499932780971914741e-04,3.294561755702001406e-04,5.093600722861096495e-04,3.602960621711010387e-05,2.037920828568163720e-07,1.482000000000000000e+03,4.860228843143015983e-04,4.139636718800813499e-04,5.936679418891817545e-05,1.205371025269913335e-04,3.554120586512518696e-04,3.826326986766575363e-04,3.967872566431569293e-04,4.246640318342431936e-04,4.599922614890710609e-04,4.771550961184016981e-04,4.901945407524028195e-04,4.963464936430074873e-04,5.055469944378762842e-04
4.535000000000000000e+02,4.500648631503957413e-04,3.298361517341840462e-04,5.098704996914861553e-04,3.601645417690607415e-05,2.038555660140616301e-07,1.482000000000000000e+03,4.860813173273018290e-04,4.140484089734896536e-04,5.980563654109041392e-05,1.202287114162116951e-04,3.557411961356883871e-04,3.829030012396079474e-04,3.968181869696313000e-04,4.247140783388393486e-04,4.599454403668105235e-04,4.771282090099735027e-04,4.903042739326824188e-04,4.962992371934522298e-04,5.056246060555671506e-04
4.560000000000000000e+02,4.503153192351237017e-04,3.305532256051240780e-04,5.098534158686897442e-04,3.601331730134526204e-05,2.040808457608787708e-07,1.482000000000000000e+03,4.863286365364689434e-04,4.143020019337784600e-04,5.953809663356604250e-05,1.197620936299996237e-04,3.563138763412813091e-04,3.831555546262302913e-04,3.970447911967987125e-04,4.249314743279946076e-04,4.603087355832035450e-04,4.772540914493508942e-04,4.906181916290580647e-04,4.965940914576221247e-04,5.057452791416523286e-04
4.585000000000000000e+02,4.503835709733396814e-04,3.302000175263002384e-04,5.097313191909737034e-04,3.600646068731406895e-05,2.041418262139244508e-07,1.482000000000000000e+03,4.863900316606537639e-04,4.143771102860255989e-04,5.934774821763402200e-05,1.201835534470394430e-04,3.563335546648345345e-04,3.830966866199708200e-04,3.972118819654083823e-04,4.251807142658781515e-04,4.603101536434855913e-04,4.774911323158899878e-04,4.905210620478013062e-04,4.968267552827936809e-04,5.058941387187285664e-04
4.610000000000000000e+02,4.506500634524472659e-04,3.307534571512238137e-04,5.098845041296235165e-04,3.600629737907640854e-05,2.043819331406451673e-07,1.482000000000000000e+03,4.866563608315236473e-04,4.146437660733708844e-04,5.923444067717625059e-05,1.198966063012234522e-04,3.558598807085263803e-04,3.834515738156332862e-04,3.974691167484650746e-04,4.252295733186902153e-04,4.605120299322960605e-04,4.777797913143281986e-04,4.909752630616535636e-04,4.969033821879176348e-04,5.062983342575902174e-04
4.635000000000000000e+02,4.502804758126364754e-04,3.307845697186578122e-04,5.097457351574541514e-04,3.598340038850885103e-05,2.040473120015740197e-07,1.482000000000000000e+03,4.862638762011453467e-04,4.142970754241276040e-04,5.946525934481767606e-05,1.194959060939786632e-04,3.557996252637685630e-04,3.829588684387140907e-04,3.976485979587410192e-04,4.249534493604247877e-04,4.600853424688299302e-04,4.772411100279869318e-04,4.907692028648560478e-04,4.965604749697561824e-04,5.060448398820070227e-04
4.660000000000000000e+02,4.505007770614049135e-04,3.306138384159349321e-04,5.099913990944525844e-04,3.596146788882381229e-05,2.042441773056486288e-07,1.482000000000000000e+03,4.864622449502287258e-04,4.145393091725811012e-04,5.949062203304767088e-05,1.198869386454699815e-04,3.563763868323643088e-04,3.835542860915379187e-04,3.974671993485403686e-04,4.252405706512263199e-04,4.603611854106206191e-04,4.776480313998348855e-04,4.907132076365183738e-04,4.968309375597577742e-04,5.059959642099589152e-04
4.685000000000000000e+02,4.505516736975195271e-04,3.302740823371661406e-04,5.098355514829072330e-04,3.595320044454803059e-05,2.042894432938419525e-07,1.482000000000000000e+03,4.865048741420675577e-04,4.145984732529714965e-04,5.928387778538770584e-05,1.202775913603533866e-04,3.562607268697678877e-04,3.833824445350137084e-04,3.975504317753920111e-04,4.253642551909681446e-04,4.602493775568862315e-04,4.776116494219006061e-04,4.908149162580641113e-04,4.968769466422578995e-04,5.061054932329634446e-04
4.710000000000000000e+02,4.508068836765968964e-04,3.306038898842495193e-04,5.100157613472241450e-04,3.598218686756871645e-05,2.045215641419773497e-07,1.482000000000000000e+03,4.867890705441656196e-04,4.148246968090281732e-04,5.920887767062724865e-05,1.202029937923473771e-04,3.562041966057938130e-04,3.836835031810007239e-04,3.976181244697971268e-04,4.255903107894111297e-04,4.606782169605770638e-04,4.778507193598490735e-04,4.910058847376778468e-04,4.969905811048352549e-04,5.064317633531428527e-04
4.735000000000000000e+02,4.508328402213898829e-04,3.309862043687145160e-04,5.103748555925161773e-04,3.595978997069331748e-05,2.045433563168216376e-07,1.482000000000000000e+03,4.867926301920831936e-04,4.148730502506965722e-04,5.954201537112629441e-05,1.198466358526753669e-04,3.564766500706448770e-04,3.835304712656324570e-04,3.980164371782769295e-04,4.257006649589756796e-04,4.607562677485278215e-04,4.778905178177872588e-04,4.910373772579073627e-04,4.971640012062805442e-04,5.061195708938534283e-04
4.760000000000000000e+02,4.510802267598777726e-04,3.307897404232771135e-04,5.103023546506782037e-04,3.597462556944989748e-05,2.047675446586048676e-07,1.482000000000000000e+03,4.870548523293276701e-04,4.151056011904278751e-04,5.922212789080043109e-05,1.202904863366006591e-04,3.565638145859585900e-04,3.839512751537442416e-04,3.984278028551729942e-04,4.258515668948346629e-04,4.610000240735886469e-04,4.781596601062099009e-04,4.912887803736919797e-04,4.974814881692882261e-04,5.067626871451409287e-04
4.785000000000000000e+02,4.511134192769428652e-04,3.308067298122980551e-04,5.104805561332853700e-04,3.596148556857277351e-05,2.047965454960335000e-07,1.482000000000000000e+03,4.870749048455156184e-04,4.151519337083701120e-04,5.936713685634250476e-05,1.203066894646448101e-04,3.565684079387335527e-04,3.838339006208196574e-04,3.984793285905197883e-04,4.259484011835770224e-04,4.608989425164422842e-04,4.782428795558237153e-04,4.913688158761302755e-04,4.974545046112314193e-04,5.064546731722305642e-04
4.810000000000000000e+02,4.513593138469373977e-04,3.315580727802402484e-04,5.107319143218880036e-04,3.597465491327039568e-05,2.050194059925069428e-07,1.482000000000000000e+03,4.873339687602078001e-04,4.153846589336669952e-04,5.937260047495060596e-05,1.198012410666971493e-04,3.569067421787384844e-04,3.843181468408304316e-04,3.987535730414989185e-04,4.264387170538235568e-04,4.612229629443998467e-04,4.784825457823156810e-04,4.917052707481192868e-04,4.974608432786451796e-04,5.069731120027035250e-04
4.835000000000000000e+02,4.513808217715658123e-04,3.317648288395848191e-04,5.110494698747613520e-04,3.597100490077115954e-05,2.050385594567453666e-07,1.482000000000000000e+03,4.873518266723369922e-04,4.154098168707946325e-04,5.966864810319553970e-05,1.196159929319809932e-04,3.568815540378363614e-04,3.843596451038461801e-04,3.987120330229820949e-04,4.263048153652172008e-04,4.613853392049027473e-04,4.784946982643469406e-04,4.917081798292199718e-04,4.974621733664495076e-04,5.067826378251789584e-04
4.860000000000000000e+02,4.516140272925582176e-04,3.317692102850677751e-04,5.110418496061053598e-04,3.596994203475607001e-05,2.052490663773872859e-07,1.482000000000000000e+03,4.875839693273143079e-04,4.156440852578021272e-04,5.942782231354714218e-05,1.198448170074904425e-04,3.569986360537567285e-04,3.845062204566980437e-04,3.986746565429755964e-04,4.264788352880753523e-04,4.615402167632539688e-04,4.787007287601141928e-04,4.919151853074813776e-04,4.978719457331469509e-04,5.068535186569821972e-04
4.885000000000000000e+02,4.516445175258035306e-04,3.316183984496077759e-04,5.108933009866208292e-04,3.595730527616830514e-05,2.052756980138394671e-07,1.482000000000000000e+03,4.876018228019718425e-04,4.156872122496352187e-04,5.924878346081729856e-05,1.200261190761957547e-04,3.571898513421867954e-04,3.846647174687369301e-04,3.988737046431061807e-04,4.264998705538803367e-04,4.616888917067710056e-04,4.786622783448769652e-04,4.920993411958629778e-04,4.979302588129757689e-04,5.069113583127966144e-04
4.910000000000000000e+02,4.518682385011204552e-04,3.317288692644762560e-04,5.113876086990425335e-04,3.596246618613164835e-05,2.054782039402941638e-07,1.482000000000000000e+03,4.878307046872520968e-04,4.159057723149888136e-04,5.951937019792207829e-05,1.201393692366441992e-04,3.571433166600434888e-04,3.848377613274310181e-04,3.989956552914078036e-04,4.268136288431944301e-04,4.617585915934924483e-04,4.788887112600437139e-04,4.921714597203947963e-04,4.981526594304265749e-04,5.071994484737311947e-04
4.935000000000000000e+02,4.518170992841530299e-04,3.322184456808626135e-04,5.115818214469074502e-04,3.604516514338611271e-05,2.054379451357601664e-07,1.483000000000000000e+03,4.878622644275391494e-04,4.157719341407669104e-04,5.976472216275442034e-05,1.195986536032904164e-04,3.571965346954954538e-04,3.846093784744468273e-04,3.988786721729306226e-04,4.266973160608254854e-04,4.617271330159273125e-04,4.789854744303301140e-04,4.921349089210466914e-04,4.981756042619290203e-04,5.074095739378045155e-04
4.960000000000000000e+02,4.520308561229652929e-04,3.320061655934086471e-04,5.115825754931544421e-04,3.606150066168006834e-05,2.056323267172332372e-07,1.483000000000000000e+03,4.880923567846453680e-04,4.159693554612852178e-04,5.955171937018914922e-05,1.200246905295566458e-04,3.573850105809150447e-04,3.845573888816150045e-04,3.988907083915829667e-04,4.268945901978910842e-04,4.620268792412432729e-04,4.791711684733453245e-04,4.924254280372014972e-04,4.981151793899177803e-04,5.073372164997400763e-04
4.985000000000000000e+02,4.520502259656563530e-04,3.324291706282630088e-04,5.115305466074632343e-04,3.603987907385421504e-05,2.056482796792589567e-07,1.483000000000000000e+03,4.880901050395105613e-04,4.160103468918021448e-04,5.948032064180688123e-05,1.196210553373933442e-04,3.576742468125081393e-04,3.845844738148881926e-04,3.992848541172146931e-04,4.269277373578692211e-04,4.620594784472388744e-04,4.792147208845044847e-04,4.923901828052445681e-04,4.984355558321317122e-04,5.075777753423078766e-04
5.010000000000000000e+02,4.522483764320853021e-04,3.327791981569710360e-04,5.118365910514242716e-04,3.605477632775187742e-05,2.058285408815013205e-07,1.483000000000000000e+03,4.883031527598371592e-04,4.161936001043334450e-04,5.958821461933896946e-05,1.194691782751142661e-04,3.578471318994302388e-04,3.851569486133212461e-04,3.992313747204409287e-04,4.271843742083790136e-04,4.622072931984930601e-04,4.793943627084461343e-04,4.925311310415071177e-04,4.985755581926086880e-04,5.076912548319737753e-04
5.035000000000000000e+02,4.522712795197575669e-04,3.322878368401689501e-04,5.117820926948519165e-04,3.605074425003939345e-05,2.058489664394203791e-07,1.483000000000000000e+03,4.883220237697969129e-04,4.162205352697181666e-04,5.951081317509434969e-05,1.199834426795886168e-04,3.576670345064848441e-04,3.850142616311330829e-04,3.994381276842451280e-04,4.271739896669712422e-04,4.622437622903850969e-04,4.793422261853811945e-04,4.924369331807261193e-04,4.986241332279852051e-04,5.075723285923770204e-04
5.060000000000000000e+02,4.524635725882351347e-04,3.321979991425962997e-04,5.121894858594014562e-04,3.606061855525613899e-05,2.060236527298968411e-07,1.483000000000000000e+03,4.885241911434912805e-04,4.164029540329789890e-04,5.972591327116632143e-05,1.202655734456388350e-04,3.578912237965926326e-04,3.850709612437809137e-04,3.996416152071252648e-04,4.274945013339833842e-04,4.623251056198534421e-04,4.796235529767169190e-04,4.926533042388533089e-04,4.986976946635199434e-04,5.080683751908593665e-04
5.085000000000000000e+02,4.524649531340440450e-04,3.326326810722163882e-04,5.118361210129518260e-04,3.604075545812051982e-05,2.060234698685846933e-07,1.483000000000000000e+03,4.885057085921645174e-04,4.164241976759235184e-04,5.937116787890778105e-05,1.198322720618276568e-04,3.579609508967187821e-04,3.853217493791730197e-04,3.996222007153015605e-04,4.272845590374867641e-04,4.625659518301033558e-04,4.795074529213479977e-04,4.927679448995338002e-04,4.988682595227305304e-04,5.081035191103700161e-04
5.110000000000000000e+02,4.526603723110395484e-04,3.328627980132724457e-04,5.121284376367277874e-04,3.606601735394441600e-05,2.062021702685439513e-07,1.483000000000000000e+03,4.887263896649839644e-04,4.165943549570951324e-04,5.946806532568823904e-05,1.197975742977671026e-04,3.583205454622071656e-04,3.854957248149533584e-04,3.997104069133048700e-04,4.275523220015813117e-04,4.627056405228715543e-04,4.797809101291455143e-04,4.929189947854394202e-04,4.987820516274131966e-04,5.079346461168407273e-04
5.135000000000000000e+02,4.526603308452233619e-04,3.332436513696822528e-04,5.122799763068268657e-04,3.604334407654182870e-05,2.062004977731271353e-07,1.483000000000000000e+03,4.887036749217652312e-04,4.166169867686815467e-04,5.961964546160350388e-05,1.194166794755411091e-04,3.584816865458783199e-04,3.853238250545831084e-04,3.996133286632971501e-04,4.275262915921096288e-04,4.626754920126821265e-04,4.797137723546149356e-04,4.930784751168854887e-04,4.987118013678542260e-04,5.079769170710656152e-04
5.160000000000000000e+02,4.528440398156889841e-04,3.325534834393336758e-04,5.123179590670780140e-04,3.604780449377377894e-05,2.063671686054146400e-07,1.483000000000000000e+03,4.888918443094628172e-04,4.167962353219152052e-04,5.947391925138902991e-05,1.202905563763553083e-04,3.587358728830928462e-04,3.856622755763251006e-04,4.001342726411229633e-04,4.277386677793072636e-04,4.628029521061131392e-04,4.799271025875374245e-04,4.932256812227734169e-04,4.989210439677945093e-04,5.082952108098727842e-04
5.185000000000000000e+02,4.528333496357131015e-04,3.332310571515826963e-04,5.122184564349466359e-04,3.602902283632890751e-05,2.063561330288406557e-07,1.483000000000000000e+03,4.888623724720419887e-04,4.168043267993842144e-04,5.938510679923353439e-05,1.196022924841304053e-04,3.584250555880825291e-04,3.855963677610215455e-04,4.000970081640317622e-04,4.277527158107949628e-04,4.626575643885113480e-04,4.798811515382210265e-04,4.932766943434082479e-04,4.990757742873778947e-04,5.081548623253145892e-04
5.210000000000000000e+02,4.529905007727975355e-04,3.330592448069400434e-04,5.125472016721257466e-04,3.604794971407062623e-05,2.064998484689780362e-07,1.483000000000000000e+03,4.890384504868682024e-04,4.169425510587269229e-04,5.955670089932821104e-05,1.199312559658574921e-04,3.588470188733963642e-04,3.857546574957322638e-04,4.001879575644446026e-04,4.279002960167958662e-04,4.630577974466716391e-04,4.800302339149023099e-04,4.933846568434841493e-04,4.990976498840954271e-04,5.082445934518021666e-04
5.235000000000000000e+02,4.529922377282863183e-04,3.334674074043692438e-04,5.124620001920095896e-04,3.603350935788678653e-05,2.065003812387252597e-07,1.483000000000000000e+03,4.890257470861731183e-04,4.169587283703995182e-04,5.946976246372327139e-05,1.195248303239170745e-04,3.586689578176583326e-04,3.858230642656566346e-04,4.001373935623770317e-04,4.278859792464867690e-04,4.629624204250182349e-04,4.801255866795640622e-04,4.931409016977178874e-04,4.990950557143523664e-04,5.086556427189163924e-04
5.260000000000000000e+02,4.531692657220530419e-04,3.335441238024955076e-04,5.129024639472382421e-04,3.604758379535164236e-05,2.066618116925476146e-07,1.483000000000000000e+03,4.892168495174046639e-04,4.171216819267014198e-04,5.973319822518520028e-05,1.196251419195575342e-04,3.589332643714733626e-04,3.858667412516555506e-04,4.005649577872683964e-04,4.280227340173946250e-04,4.633723960036876676e-04,4.802828748085559516e-04,4.934026387301823418e-04,4.994065815538122500e-04,5.085386955496516226e-04
5.285000000000000000e+02,4.531494277033075251e-04,3.338840202292371259e-04,5.126128754324308289e-04,3.603630003090159070e-05,2.066430187477522605e-07,1.483000000000000000e+03,4.891857277342091023e-04,4.171131276724059480e-04,5.946344772912330384e-05,1.192654074740703992e-04,3.588439088171432520e-04,3.859111476753790447e-04,4.004758809671470142e-04,4.279437756968295422e-04,4.632553447142010675e-04,4.802512011797961363e-04,4.933262629603167018e-04,4.993483235250335221e-04,5.087042919403613308e-04
5.310000000000000000e+02,4.533342337762023963e-04,3.329472997408800612e-04,5.126048830545545552e-04,3.604172185438667890e-05,2.068109332276854803e-07,1.483000000000000000e+03,4.893759556305891023e-04,4.172925119218156903e-04,5.927064927835215893e-05,1.203869340353223350e-04,3.591753978338069566e-04,3.860537953566712827e-04,4.005191159406075972e-04,4.280420818212170167e-04,4.635243328621207223e-04,4.804605587559951851e-04,4.937542343923434279e-04,4.996002987931518965e-04,5.085589015025716950e-04
5.335000000000000000e+02,4.532928120735507074e-04,3.333765536680687231e-04,5.126808608207127299e-04,3.603595357586071259e-05,2.067729634276689132e-07,1.483000000000000000e+03,4.893287656494114133e-04,4.172568584976900016e-04,5.938804874716202250e-05,1.199162584054819843e-04,3.588869288502335368e-04,3.861680426737872400e-04,4.005614926417025131e-04,4.281162377470596478e-04,4.634159820328532641e-04,4.803932440443831379e-04,4.935910349557037346e-04,4.995197659843378336e-04,5.086952812649072871e-04
5.360000000000000000e+02,4.534792663520240000e-04,3.336985606779099183e-04,5.129498944032564924e-04,3.602961981951458497e-05,2.069415785155087042e-07,1.483000000000000000e+03,4.895088861715385375e-04,4.174496465325094083e-04,5.947062805123249241e-05,1.197807056741140817e-04,3.594619342681504119e-04,3.863571116606159621e-04,4.006838587901848385e-04,4.282327882221482660e-04,4.632982953999219798e-04,4.806500192875901890e-04,4.937490077553215910e-04,4.996373940600001666e-04,5.086892273382170393e-04
5.385000000000000000e+02,4.534144825325287106e-04,3.334924340275468788e-04,5.131063689546625471e-04,3.602043117771955007e-05,2.068821644324696369e-07,1.483000000000000000e+03,4.894349137102482674e-04,4.173940513548091537e-04,5.969188642213383656e-05,1.199220485049818318e-04,3.597510173859684297e-04,3.862047142604726167e-04,4.006569844508441340e-04,4.281715913292091541e-04,4.635364539961293342e-04,4.804346574110941650e-04,4.936536523282761789e-04,4.997022169192014401e-04,5.086662508561952574e-04
5.410000000000000000e+02,4.535200940081859011e-04,3.332627959968120519e-04,5.128999229967041691e-04,3.602627105359502546e-05,2.069783678752209035e-07,1.483000000000000000e+03,4.895463650617809265e-04,4.174938229545908756e-04,5.937982898851826806e-05,1.202572980113738492e-04,3.593571841087885802e-04,3.864438282092845598e-04,4.006700682070673787e-04,4.282842921649122935e-04,4.639373838070953043e-04,4.805873831318084903e-04,4.937392446939959517e-04,4.997201876337046276e-04,5.086524356319239342e-04
5.435000000000000000e+02,4.534851599224317418e-04,3.333460078671934314e-04,5.128475161583173451e-04,3.600576163040240080e-05,2.069452051404588219e-07,1.483000000000000000e+03,4.894909215528341290e-04,4.174793982920293545e-04,5.936235623588560339e-05,1.201391520552383104e-04,3.598785431197786965e-04,3.862365419451299739e-04,4.008068776385400461e-04,4.282934306363798006e-04,4.638336814346565072e-04,4.805968224332224001e-04,4.937400121147889889e-04,4.995943335050226581e-04,5.086342064105272296e-04
5.460000000000000000e+02,4.536589526177105302e-04,3.339045335232535645e-04,5.133418750312569289e-04,3.601558238797263197e-05,2.071035674649429398e-07,1.483000000000000000e+03,4.896745350056831486e-04,4.176433702297379117e-04,5.968292241354639874e-05,1.197544190944569657e-04,3.596448025412633722e-04,3.865233517058883701e-04,4.008521054545982772e-04,4.284534500297263468e-04,4.637489601786557608e-04,4.807630076610256136e-04,4.939918717375178315e-04,4.999264909163175091e-04,5.088669134874362638e-04
5.485000000000000000e+02,4.536087396530569943e-04,3.335222107764440375e-04,5.132657436480569241e-04,3.601390075365625628e-05,2.070578897371290406e-07,1.483000000000000000e+03,4.896226404067132235e-04,4.175948388994007651e-04,5.965700399499992979e-05,1.200865288766129568e-04,3.595638365971615276e-04,3.864868493725275109e-04,4.007860305444454802e-04,4.283769769567165406e-04,4.639471163608798973e-04,4.807168882672407505e-04,4.938490682617431354e-04,4.998168039654184765e-04,5.090009270136543282e-04
5.510000000000000000e+02,4.537642390321995796e-04,3.342362916004780471e-04,5.128914784142075750e-04,3.602024592682028729e-05,2.071994427410996882e-07,1.483000000000000000e+03,4.897844849590198262e-04,4.177439931053792787e-04,5.912723938200799539e-05,1.195279474317215325e-04,3.596795348508943237e-04,3.864608716054533763e-04,4.010199777948586617e-04,4.284970916405785491e-04,4.639581631520421070e-04,4.808786923252200609e-04,4.941124618345428326e-04,5.001324260404746294e-04,5.090498156416916904e-04
5.535000000000000000e+02,4.537146471136127221e-04,3.339104927085825717e-04,5.131513367431026883e-04,3.601026867971514334e-05,2.071537204558153421e-07,1.483000000000000000e+03,4.897249157933278654e-04,4.177043784338975788e-04,5.943668962948996624e-05,1.198041544050301504e-04,3.598076037327078893e-04,3.865664282263361982e-04,4.009333592537600056e-04,4.284651806209800848e-04,4.637698407249655542e-04,4.807753228078701872e-04,4.941180175219323520e-04,5.000198068791402014e-04,5.091184807077292918e-04
5.560000000000000000e+02,4.538848062481716798e-04,3.336985083004007958e-04,5.133014411418600990e-04,3.602087487212379265e-05,2.073089207694935872e-07,1.483000000000000000e+03,4.899056811202954793e-04,4.178639313760478804e-04,5.941663489368841913e-05,1.201862979477708840e-04,3.598516451711779372e-04,3.866098081862833023e-04,4.010702940942746566e-04,4.284656102119930752e-04,4.640551912028827381e-04,4.810876375108489580e-04,4.941095380679172162e-04,5.000711247300233375e-04,5.089470406104483176e-04
5.585000000000000000e+02,4.538405301433857931e-04,3.345684077232503298e-04,5.132372638828422732e-04,3.601361755427595504e-05,2.072682074501751250e-07,1.483000000000000000e+03,4.898541476976617888e-04,4.178269125891098516e-04,5.939673373945648016e-05,1.192721224201354633e-04,3.598029341587477472e-04,3.868610569762739675e-04,4.010228441482908837e-04,4.288149295396263870e-04,4.641049712976745198e-04,4.809317121590266086e-04,4.940423428592622323e-04,4.999407590586534304e-04,5.090898070614651881e-04
5.610000000000000000e+02,4.539911335412294500e-04,3.341170048489918538e-04,5.134504876331965565e-04,3.600968524584811535e-05,2.074046467655554548e-07,1.483000000000000000e+03,4.900008187870776195e-04,4.179814482953813346e-04,5.945935409196710653e-05,1.198741286922375962e-04,3.600209311705483413e-04,3.869273804377981979e-04,4.012499331981108611e-04,4.287133989930029705e-04,4.640854735532494424e-04,4.810937122843031910e-04,4.943120345347480063e-04,5.002064755136165480e-04,5.092008250935514419e-04
5.635000000000000000e+02,4.539534044511888983e-04,3.342184857683915531e-04,5.132978073550476319e-04,3.599632438848211205e-05,2.073694287823055478e-07,1.483000000000000000e+03,4.899497288396710646e-04,4.179570800627067863e-04,5.934440290385873361e-05,1.197349186827973452e-04,3.597991211072396360e-04,3.866261368384651953e-04,4.011353022426372770e-04,4.286645941525725608e-04,4.641626186549780548e-04,4.809949774505050801e-04,4.942150011587031220e-04,5.001656270223809632e-04,5.093906196478581710e-04
5.660000000000000000e+02,4.540959106525468145e-04,3.342201319653067193e-04,5.133423585427020035e-04,3.601450995213124033e-05,2.075001409984580101e-07,1.483000000000000000e+03,4.901104206046780210e-04,4.180814007004155538e-04,5.924644789015518897e-05,1.198757786872400952e-04,3.599545964772281272e-04,3.868968331249315277e-04,4.014780392964016164e-04,4.288123084038394537e-04,4.643782406408941384e-04,4.812315466364011163e-04,4.944619787666935289e-04,5.003232236321811330e-04,5.092641117280459180e-04
5.685000000000000000e+02,4.540519363566433383e-04,3.339540105562115255e-04,5.136347030141426772e-04,3.600073163000736546e-05,2.074592135871130624e-07,1.483000000000000000e+03,4.900526679866507376e-04,4.180512047266359932e-04,5.958276665749933894e-05,1.200979258004318127e-04,3.602606433686872064e-04,3.868261607630581926e-04,4.013137337690521225e-04,4.287713676547964098e-04,4.641155261605299379e-04,4.813329527385693581e-04,4.942996556938273776e-04,5.004573792858287061e-04,5.092764717154379993e-04
5.710000000000000000e+02,4.541806589379771453e-04,3.347507009657855570e-04,5.135358793265186851e-04,3.601075261610579874e-05,2.075768452573134952e-07,1.483000000000000000e+03,4.901914115540829779e-04,4.181699063218713669e-04,5.935522038854153986e-05,1.194299579721915883e-04,3.601522127941324974e-04,3.867977980460564065e-04,4.015763981824696949e-04,4.291770112264938972e-04,4.645081604762823059e-04,4.813178949116394623e-04,4.943983278558067990e-04,5.004990263278436121e-04,5.096255607534600374e-04
5.735000000000000000e+02,4.541179958889996599e-04,3.340660641489091084e-04,5.135096408003048465e-04,3.600005970106252173e-05,2.075191584887215837e-07,1.483000000000000000e+03,4.901180555900621749e-04,4.181179361879371449e-04,5.939164491130518664e-05,1.200519317400905515e-04,3.599109336890489431e-04,3.870893178864010333e-04,4.014541941554937475e-04,4.288181769990534074e-04,4.643363386892580976e-04,4.813521351109485745e-04,4.942835404035451387e-04,5.005426543698798759e-04,5.091867481414236087e-04
5.760000000000000000e+02,4.542739085337249160e-04,3.347326969549737339e-04,5.135820794073109709e-04,3.600341740718096355e-05,2.076610300395027832e-07,1.483000000000000000e+03,4.902773259409058931e-04,4.182704911265439389e-04,5.930817087358605496e-05,1.195412115787511820e-04,3.599643522928500008e-04,3.871413410016307129e-04,4.017183114826821137e-04,4.290235309202190860e-04,4.645895944617900214e-04,4.814453123858016838e-04,4.944728859132436214e-04,5.004548441670368403e-04,5.094486521564888784e-04
5.785000000000000000e+02,4.542252015356296516e-04,3.340634193708696313e-04,5.136870959256806778e-04,3.599801544673132003e-05,2.076163908261864437e-07,1.483000000000000000e+03,4.902232169823609242e-04,4.182271860888983248e-04,5.946189439005102615e-05,1.201617821647600203e-04,3.605496460108495709e-04,3.872191071530574845e-04,4.017311405102205442e-04,4.289074914966473280e-04,4.644816984359599328e-04,4.812923636970549749e-04,4.944232685114911645e-04,5.005430440779220797e-04,5.095284345474285085e-04
5.810000000000000000e+02,4.543526440152802757e-04,3.347954797214625143e-04,5.134682451337599677e-04,3.598656604005120649e-05,2.077313580590309411e-07,1.483000000000000000e+03,4.903392100553314280e-04,4.183660779752290692e-04,5.911560111847969203e-05,1.195571642938177614e-04,3.606309314753246287e-04,3.871209913719675030e-04,4.016235429389480730e-04,4.291109571948690106e-04,4.646317041879255449e-04,4.815468283973610300e-04,4.944667113819191297e-04,5.007849289212550157e-04,5.092356232761867645e-04
5.835000000000000000e+02,4.542862296926437914e-04,3.344108898787448480e-04,5.137221861055930525e-04,3.598390159137161270e-05,2.076708196620950152e-07,1.483000000000000000e+03,4.902701312840154584e-04,4.183023281012721788e-04,5.943595641294926102e-05,1.198753398138989435e-04,3.599047527450256832e-04,3.872058485475659293e-04,4.016337849299729426e-04,4.292468635249375259e-04,4.645582598433710018e-04,4.814019048866054326e-04,4.945219272316058855e-04,5.006428779820045177e-04,5.094676809593919487e-04
5.860000000000000000e+02,4.543972439187214771e-04,3.344124293512657181e-04,5.136695785200689991e-04,3.599553286003519308e-05,2.077725336668079112e-07,1.483000000000000000e+03,4.903927767787566363e-04,4.184017110586862637e-04,5.927233460134752200e-05,1.199848145674557590e-04,3.598727082124655191e-04,3.870092106655651323e-04,4.016670774750062027e-04,4.292227767191706886e-04,4.645635841223777224e-04,4.815501633180519219e-04,4.944634072297610875e-04,5.007285511287415825e-04,5.095144699652010608e-04
5.885000000000000000e+02,4.543310201678300094e-04,3.343881838582279291e-04,5.140055098244523989e-04,3.598204085086201541e-05,2.077113831505342844e-07,1.483000000000000000e+03,4.903130610186919773e-04,4.183489793169679872e-04,5.967448965662238954e-05,1.199428363096020802e-04,3.605212070008581723e-04,3.870788203932278623e-04,4.016808420072125055e-04,4.291610321101416462e-04,4.645089986450850615e-04,4.814359615733981097e-04,4.944180335943458874e-04,5.005895813302770623e-04,5.092684784702083359e-04
5.910000000000000000e+02,4.544716296111601570e-04,3.352006337039850278e-04,5.139848410127126951e-04,3.599807791317739152e-05,2.078403237348667738e-07,1.483000000000000000e+03,4.904697075243375079e-04,4.184735516979827519e-04,5.951321140155253807e-05,1.192709959071751292e-04,3.604349019928041495e-04,3.874014614659430943e-04,4.018292569683177499e-04,4.292210601980000432e-04,4.646187863532468703e-04,4.816746164023441752e-04,4.945822546613904205e-04,5.007172276546960083e-04,5.096014581743112505e-04
5.935000000000000000e+02,4.543461689827415942e-04,3.346289126158802276e-04,5.138913703838677172e-04,3.598240183600707093e-05,2.077251745111818539e-07,1.483000000000000000e+03,4.903285708187486583e-04,4.183637671467345300e-04,5.954520140112612306e-05,1.197172563668613666e-04,3.604869272408332457e-04,3.872634892932327161e-04,4.017118541036457900e-04,4.290914248602092310e-04,4.645173851716905065e-04,4.815405991492362203e-04,4.943158955096274435e-04,5.007588459980084287e-04,5.093241617079406758e-04
5.960000000000000000e+02,4.544833450679509304e-04,3.346452772778793733e-04,5.139337875995582177e-04,3.597313752606659407e-05,2.078491775676234900e-07,1.483000000000000000e+03,4.904564825940174906e-04,4.185102075418843160e-04,5.945044253160728731e-05,1.198380677900715572e-04,3.606306115430978130e-04,3.874335439689322513e-04,4.020166150149939504e-04,4.292383616898333290e-04,4.648159396630335686e-04,4.816784892419685845e-04,4.945029575786070823e-04,5.008417503714491376e-04,5.094752047819099726e-04
5.985000000000000000e+02,4.544185732401026284e-04,3.347381754553512088e-04,5.137293669718786529e-04,3.595964713369128495e-05,2.077893359275501584e-07,1.483000000000000000e+03,4.903782203737939473e-04,4.184589261064113638e-04,5.931079373177602443e-05,1.196803977847514197e-04,3.605524308415120841e-04,3.872235214941996732e-04,4.016649678137635738e-04,4.290830526693525200e-04,4.646173779412675971e-04,4.815286622927484770e-04,4.945322012948143685e-04,5.007044235913201509e-04,5.095949100434517699e-04
6.010000000000000000e+02,4.545387135654004431e-04,3.352959818870951164e-04,5.135280904497242825e-04,3.596878803349256443e-05,2.078991958422875183e-07,1.483000000000000000e+03,4.905075015988930075e-04,4.185699255319078787e-04,5.898937688432383947e-05,1.192427316783053266e-04,3.605541323382822775e-04,3.875362513038474259e-04,4.020664150777122957e-04,4.293726402267134088e-04,4.647810579123335599e-04,4.817047462259291474e-04,4.945774993149737583e-04,5.009089648484559010e-04,5.094185909225189051e-04
6.035000000000000000e+02,4.544527552980026273e-04,3.346816606518544877e-04,5.136481915084358581e-04,3.595395000270727135e-05,2.078199933187434927e-07,1.483000000000000000e+03,4.904067053007098512e-04,4.184988052952953491e-04,5.919543621043323088e-05,1.197710946461481396e-04,3.600286283745591218e-04,3.872203994910325083e-04,4.022035804400872819e-04,4.291386148681672558e-04,4.646301926344099985e-04,4.816879900599281496e-04,4.944954563964355787e-04,5.006556283486016893e-04,5.096047257017856467e-04
6.060000000000000000e+02,4.545867853093268321e-04,3.345742366863532140e-04,5.137179394402459874e-04,3.597208437524448298e-05,2.079431362321676958e-07,1.483000000000000000e+03,4.905588696845713083e-04,4.186147009340823559e-04,5.913115413091915530e-05,1.200125486229736181e-04,3.607464042843906921e-04,3.875166849222592838e-04,4.023527032961979983e-04,4.292752150067927100e-04,4.648485859832301656e-04,4.817683638211503298e-04,4.946459741469123785e-04,5.006911795402135823e-04,5.099224725904824822e-04
6.085000000000000000e+02,4.545176716009705141e-04,3.346843772549809126e-04,5.137672041244842856e-04,3.596169531316911202e-05,2.078795573273648805e-07,1.483000000000000000e+03,4.904793669141396329e-04,4.185559762878013953e-04,5.924953252351377155e-05,1.198332943459896015e-04,3.604829537029598349e-04,3.873849583911889499e-04,4.021647542042384982e-04,4.292444919951247202e-04,4.648807226453869246e-04,4.817524212874410268e-04,4.945469646751073783e-04,5.009507464147983568e-04,5.099100612413061092e-04
6.110000000000000000e+02,4.546469484091420843e-04,3.354591761529826912e-04,5.140481503644057362e-04,3.596819708999060729e-05,2.079975588996495674e-07,1.483000000000000000e+03,4.906151454991327255e-04,4.186787513191514974e-04,5.940120195526365186e-05,1.191877722561593932e-04,3.608302052842330527e-04,3.874601637875424551e-04,4.022402035881076331e-04,4.294349096443179003e-04,4.648933037932683962e-04,4.818772912891418087e-04,4.946791010966896524e-04,5.009350366359663831e-04,5.099989279069724012e-04
6.135000000000000000e+02,4.545537523442682204e-04,3.348124411277210812e-04,5.137981252619061969e-04,3.595423582350027592e-05,2.079118208439061761e-07,1.483000000000000000e+03,4.905079881677684760e-04,4.185995165207679648e-04,5.924437291763797646e-05,1.197413112165471392e-04,3.605391390071810897e-04,3.875523177088151944e-04,4.018837503400822368e-04,4.294009095989880648e-04,4.649845756770644412e-04,4.818654129367372623e-04,4.945202573802057189e-04,5.008622202108897010e-04,5.097460470097742689e-04
6.160000000000000000e+02,4.546781133778655536e-04,3.353998426789008393e-04,5.137683892038699294e-04,3.596890217224156733e-05,2.080259487083314703e-07,1.483000000000000000e+03,4.906470155501070803e-04,4.187092112056239727e-04,5.909027582600437584e-05,1.192782706989647143e-04,3.607736314814623322e-04,3.873396947398819964e-04,4.023237057527936662e-04,4.294395106151752974e-04,4.650565988449145618e-04,4.819100640203308108e-04,4.949217781874022670e-04,5.010274341990941316e-04,5.096359978416396472e-04
6.185000000000000000e+02,4.546083694996352702e-04,3.349801085187581288e-04,5.137453102081590952e-04,3.594677230432417539e-05,2.079609400582157664e-07,1.483000000000000000e+03,4.905551418039594659e-04,4.186615971953110745e-04,5.913694070852382493e-05,1.196282609808771414e-04,3.607856768684789320e-04,3.877231738703109721e-04,4.021671858722881423e-04,4.295408491479804029e-04,4.649344696482229987e-04,4.818075089841708947e-04,4.946473326039426202e-04,5.008473366253986822e-04,5.095637326116162153e-04
6.210000000000000000e+02,4.547134728926681478e-04,3.354424679934245356e-04,5.140205153412980791e-04,3.595887910894716131e-05,2.080573834168831017e-07,1.483000000000000000e+03,4.906723520016152956e-04,4.187545937837210000e-04,5.930704244862993130e-05,1.192710048992436122e-04,3.608897791923105884e-04,3.875587278034159280e-04,4.024092558543818456e-04,4.294478794987352435e-04,4.650823721613299823e-04,4.819852268413850728e-04,4.947800962586765966e-04,5.007942741869702641e-04,5.101448308644887823e-04
6.235000000000000000e+02,4.546599972173383805e-04,3.349127436007245961e-04,5.139030885991553721e-04,3.593713302284668983e-05,2.080071905995719462e-07,1.483000000000000000e+03,4.905971302401851246e-04,4.187228641944916907e-04,5.924309138181699155e-05,1.197472536166137845e-04,3.608725800213150319e-04,3.875625136396289175e-04,4.022011387248224622e-04,4.294945334086371297e-04,4.651198569377158862e-04,4.818462225534363131e-04,4.945900660710824629e-04,5.008418950251728157e-04,5.099156481758410162e-04
6.260000000000000000e+02,4.547786708087803512e-04,3.352922256387649977e-04,5.141025733783050186e-04,3.594237826902612400e-05,2.081154939782347470e-07,1.483000000000000000e+03,4.907210490778064413e-04,4.188362925397542068e-04,5.932390256952466741e-05,1.194864451700153535e-04,3.610183849798643987e-04,3.876847247705302773e-04,4.025067331873197337e-04,4.294891133827833263e-04,4.652036020203834934e-04,4.821074848553766703e-04,4.948178806308872659e-04,5.010029491045758137e-04,5.100133214067842412e-04
6.285000000000000000e+02,4.546952478461195189e-04,3.352590074527334409e-04,5.139553236378048909e-04,3.593715401748779438e-05,2.080392474527206843e-07,1.483000000000000000e+03,4.906324018636073472e-04,4.187580938286317449e-04,5.926007579168537194e-05,1.194362403933860780e-04,3.610987796596143939e-04,3.873827817686012150e-04,4.024200094987046786e-04,4.296339868541078832e-04,4.650022754880129400e-04,4.819516135928558808e-04,4.948124433658893226e-04,5.008265677299919300e-04,5.097461149538717743e-04
6.310000000000000000e+02,4.547898544556738440e-04,3.359311500729499772e-04,5.142825297882469299e-04,3.594335186270626679e-05,2.081257362589392844e-07,1.483000000000000000e+03,4.907332063183800566e-04,4.188465025929675773e-04,5.949267533257308590e-05,1.188587043827238668e-04,3.610735320390593512e-04,3.875665664059009638e-04,4.025254959200865574e-04,4.294814187212795493e-04,4.650945651282097884e-04,4.820654609364714458e-04,4.947931999231508331e-04,5.010395235460062425e-04,5.099274413352889238e-04
6.335000000000000000e+02,4.547198787014511412e-04,3.352141082704406471e-04,5.139903432633971753e-04,3.591721695365986637e-05,2.080602145599587447e-07,1.483000000000000000e+03,4.906370956551110414e-04,4.188026617477912951e-04,5.927046456194603411e-05,1.195057704310104941e-04,3.612826869392849025e-04,3.877935489967220982e-04,4.023718995597973117e-04,4.294230879105054386e-04,4.651244219974679222e-04,4.820309852995117842e-04,4.948361680430931296e-04,5.009875553438386704e-04,5.096683950545239381e-04
6.360000000000000000e+02,4.548226951982354757e-04,3.353747977116119266e-04,5.140579674988870508e-04,3.594359747137440878e-05,2.081556262665712157e-07,1.483000000000000000e+03,4.907662926696099116e-04,4.188790977268610398e-04,5.923527230065157509e-05,1.194478974866235491e-04,3.609178211007057525e-04,3.876837738475252793e-04,4.023051526301640868e-04,4.295975421981944233e-04,4.651860687352095554e-04,4.821198042937331054e-04,4.949657925765328214e-04,5.010101754591334174e-04,5.096167396629607167e-04
6.385000000000000000e+02,4.547294380170275587e-04,3.349487479954258036e-04,5.141734736951534537e-04,3.593140274934081399e-05,2.080699275028170576e-07,1.483000000000000000e+03,4.906608407663683863e-04,4.187980352676867312e-04,5.944403567812589495e-05,1.197806900216017551e-04,3.609386929992923834e-04,3.875512386030910915e-04,4.022637960224273706e-04,4.295939727960138054e-04,4.650822585964409900e-04,4.819991338923483712e-04,4.947774452103580103e-04,5.009452946844470192e-04,5.098636343379379108e-04
6.410000000000000000e+02,4.548575646188900796e-04,3.352028083291549066e-04,5.141902636622430614e-04,3.593466111843033743e-05,2.081867039607241095e-07,1.483000000000000000e+03,4.907922257373204238e-04,4.189229035004597354e-04,5.933269904335298182e-05,1.196547562897351731e-04,3.612247972982358382e-04,3.879118294599682190e-04,4.023796623473042456e-04,4.295749203668800973e-04,4.652396638858355155e-04,4.821400438031134142e-04,4.947520252709349713e-04,5.011171957080630705e-04,5.097587379394384176e-04
6.435000000000000000e+02,4.547646322028769342e-04,3.355685490764189990e-04,5.140037479404443522e-04,3.592608446170449772e-05,2.081015542473675181e-07,1.483000000000000000e+03,4.906907166645814184e-04,4.188385477411724501e-04,5.923911573756741791e-05,1.191960831264579353e-04,3.611613003094277501e-04,3.877752124878957479e-04,4.025196354924230071e-04,4.295781801219024322e-04,4.651404988916280504e-04,4.819909612673869363e-04,4.948219503811236231e-04,5.009218742641710241e-04,5.096393188376508246e-04
6.460000000000000000e+02,4.548725528819373264e-04,3.352051688729978203e-04,5.138657392515473066e-04,3.593839895313369272e-05,2.082006078846454219e-07,1.483000000000000000e+03,4.908109518350709920e-04,4.189341539288036608e-04,5.899318636960998018e-05,1.196673840089395062e-04,3.607347078788984349e-04,3.878391297058296928e-04,4.024144474188197937e-04,4.296344687377050362e-04,4.653379412768341122e-04,4.822431832937413339e-04,4.947756496119719944e-04,5.010051078924248171e-04,5.099252310479036225e-04
6.485000000000000000e+02,4.547592348420264685e-04,3.348661570997973794e-04,5.140068519108050406e-04,3.593101701461870977e-05,2.080969996578102174e-07,1.483000000000000000e+03,4.906902518566451377e-04,4.188282178274077452e-04,5.924761706877857206e-05,1.198930777422290892e-04,3.608741100531923226e-04,3.878747144491188643e-04,4.024129152475523839e-04,4.295750084007404095e-04,4.651174753606053969e-04,4.820499618651858265e-04,4.948757301577548767e-04,5.011638106614097442e-04,5.097979662240814148e-04
6.510000000000000000e+02,4.548542946631615254e-04,3.353349760210304472e-04,5.140639595042264393e-04,3.591780181336511518e-05,2.081825178606263441e-07,1.483000000000000000e+03,4.907720964765266338e-04,4.189364928497964170e-04,5.920966484106491385e-05,1.195193186421310782e-04,3.612967885738483558e-04,3.875357569669591077e-04,4.022747225406430845e-04,4.296337901013751789e-04,4.652531075250526628e-04,4.821249431018217427e-04,4.948986326507334678e-04,5.010225561176358299e-04,5.099256452163625913e-04
6.535000000000000000e+02,4.547549489204509815e-04,3.355317285231139294e-04,5.139390348352345641e-04,3.590949365838812523e-05,2.080915553024438161e-07,1.483000000000000000e+03,4.906644425788390593e-04,4.188454552620628495e-04,5.918408591478358264e-05,1.192232203973370521e-04,3.614330160460034816e-04,3.876452974755187656e-04,4.022334968693823854e-04,4.295251884428944724e-04,4.651482503280627754e-04,4.820615760966140894e-04,4.947867138388800309e-04,5.009651456032758812e-04,5.098097900689674538e-04
6.560000000000000000e+02,4.548748304015216566e-04,3.351557442121981187e-04,5.138859850126815043e-04,3.590976893066819318e-05,2.082006228374670646e-07,1.483000000000000000e+03,4.907845993321898566e-04,4.189650614708534566e-04,5.901115461115984768e-05,1.197190861893235379e-04,3.613835005408198983e-04,3.876747039489971455e-04,4.022495131847168121e-04,4.298025557064584046e-04,4.651838275771653605e-04,4.821988446012161482e-04,4.948518490545278934e-04,5.010529214708586958e-04,5.100065285468359869e-04
6.585000000000000000e+02,4.547831201577875277e-04,3.349376928967990144e-04,5.137969431680093624e-04,3.589479424947245761e-05,2.081161226346644775e-07,1.483000000000000000e+03,4.906779144072599989e-04,4.188883259083150566e-04,5.901382301022183464e-05,1.198454272609885134e-04,3.614463276167898930e-04,3.879190822097337821e-04,4.024448336296792411e-04,4.295148132838571241e-04,4.653688962643740446e-04,4.821277134684404152e-04,4.947223246974318759e-04,5.008201345735294229e-04,5.097105913743863338e-04
6.610000000000000000e+02,4.548828551665462863e-04,3.354485864199320544e-04,5.140609819242795107e-04,3.591059063317459798e-05,2.082079824440925929e-07,1.483000000000000000e+03,4.907934457997209250e-04,4.189722645333717019e-04,5.917812675773322442e-05,1.194342687466142319e-04,3.612663138758854674e-04,3.877530952315048234e-04,4.026010248835941983e-04,4.296934761214236259e-04,4.652695077570981200e-04,4.822258769858009538e-04,4.948065538356346670e-04,5.011425602665626295e-04,5.099885818966205797e-04
6.635000000000000000e+02,4.547681889691795854e-04,3.356999903392004700e-04,5.140793451287722091e-04,3.589607952625004978e-05,2.081026342236622954e-07,1.483000000000000000e+03,4.906642684954295877e-04,4.188721094429295288e-04,5.931115615959262370e-05,1.190681986299791154e-04,3.615025415119057736e-04,3.876567385557842414e-04,4.024165903790432371e-04,4.296621950830729398e-04,4.650820826969181239e-04,4.820844856168525309e-04,4.948489832940928396e-04,5.007988127830297889e-04,5.097937536875001355e-04
6.660000000000000000e+02,4.548792208727073239e-04,3.354496165866307448e-04,5.141136250660006566e-04,3.590462765152429447e-05,2.082042478685558414e-07,1.483000000000000000e+03,4.907838485242316251e-04,4.189745932211830226e-04,5.923440419329333278e-05,1.194296042860765791e-04,3.613884119103015252e-04,3.877304380358179343e-04,4.025893371231117250e-04,4.296900591827613808e-04,4.652193860403563172e-04,4.821981333395634374e-04,4.947943158793971898e-04,5.010271386987270089e-04,5.098609270396478469e-04
6.685000000000000000e+02,4.547752356615945499e-04,3.355366749251743907e-04,5.140335196033022280e-04,3.588950023745968556e-05,2.081085711983534704e-07,1.483000000000000000e+03,4.906647358990541812e-04,4.188857354241348643e-04,5.925828394170767812e-05,1.192385607364201592e-04,3.614503904507667472e-04,3.877158303696931008e-04,4.025969474599770301e-04,4.296161564191926089e-04,4.650749093407954794e-04,4.820331094969377054e-04,4.947851339592626010e-04,5.009363433282034350e-04,5.097125011287770941e-04
6.710000000000000000e+02,4.548959730471755772e-04,3.356394576828468520e-04,5.142373934828557442e-04,3.588975984182607752e-05,2.082184211560406583e-07,1.483000000000000000e+03,4.907857328890016411e-04,4.190062132053495132e-04,5.934142043568016705e-05,1.192565153643287252e-04,3.615198535736070112e-04,3.877742498809897786e-04,4.024767805988343507e-04,4.296786650453751763e-04,4.652107006055822020e-04,4.822329478449135327e-04,4.949564058550415865e-04,5.010122601728913758e-04,5.100958883255867155e-04
6.735000000000000000e+02,4.547776056965470762e-04,3.351989014221902399e-04,5.138011431284838192e-04,3.588298761223449230e-05,2.081102594430637857e-07,1.483000000000000000e+03,4.906605933087815211e-04,4.188946180843125771e-04,5.902353743193674293e-05,1.195787042743568364e-04,3.613092080556797058e-04,3.876663627491278258e-04,4.025387111667272063e-04,4.296638548140347649e-04,4.650606749174033194e-04,4.821285984976008332e-04,4.948383383341290994e-04,5.008172126789127562e-04,5.096345924688178413e-04
6.760000000000000000e+02,4.548883138350825681e-04,3.355160768965244171e-04,5.141120420597502681e-04,3.589795345828420027e-05,2.082120411262178106e-07,1.483000000000000000e+03,4.907862672933668022e-04,4.189903603767983881e-04,5.922372822466770003e-05,1.193722369385581510e-04,3.614949220711788694e-04,3.879222014023604639e-04,4.026214393994778282e-04,4.298404944123456091e-04,4.652569383041779455e-04,4.822185373277706804e-04,4.949254122262128092e-04,5.010962209212152692e-04,5.098759985659072824e-04
6.785000000000000000e+02,4.547907084856940498e-04,3.352880029370085930e-04,5.139840676835872408e-04,3.587782415194655321e-05,2.081218067907976359e-07,1.483000000000000000e+03,4.906685326376405759e-04,4.189128843337475237e-04,5.919335919789319106e-05,1.195027055486854567e-04,3.613483793832345144e-04,3.878489097998045489e-04,4.026116993663146279e-04,4.296903203628520650e-04,4.651867782007157014e-04,4.820759566938928294e-04,4.948409179929636262e-04,5.006588876170142482e-04,5.098525359049529927e-04
6.810000000000000000e+02,4.548815580798181682e-04,3.358605292660145868e-04,5.137957653807209831e-04,3.588268658099873269e-05,2.082047990773932045e-07,1.483000000000000000e+03,4.907642446608168670e-04,4.189988714988194152e-04,5.891420730090281494e-05,1.190210288138035814e-04,3.616895821295086047e-04,3.878490648679291768e-04,4.024100756027026646e-04,4.296955935964283705e-04,4.652722818057350787e-04,4.821282672631447912e-04,4.949202487131632760e-04,5.008820113151446962e-04,5.097730511309863126e-04
6.835000000000000000e+02,4.547845771708988716e-04,3.349877478454172351e-04,5.140275039195659227e-04,3.587120862157881611e-05,2.081157552404860146e-07,1.483000000000000000e+03,4.906557857924777419e-04,4.189133685493200555e-04,5.924292674866705110e-05,1.197968293254816365e-04,3.612316116282605146e-04,3.876137350444849991e-04,4.025520060979885734e-04,4.297149720633531905e-04,4.651646765182467034e-04,4.819764601450112949e-04,4.947742729014026645e-04,5.008144706021972186e-04,5.099272306939340877e-04
6.860000000000000000e+02,4.548790065009613833e-04,3.357549338311740204e-04,5.139742638647856483e-04,3.588113947886545303e-05,2.082023667256035262e-07,1.483000000000000000e+03,4.907601459798268837e-04,4.189978670220959370e-04,5.909525736382426498e-05,1.191240726697873628e-04,3.615057931327209334e-04,3.878467231320607009e-04,4.024742066618008950e-04,4.298683421433948586e-04,4.652104329470485187e-04,4.822567483333799893e-04,4.947808223470032130e-04,5.009530775649713181e-04,5.097818917212387909e-04
6.885000000000000000e+02,4.547758719022723683e-04,3.356908270130284054e-04,5.139550022880643452e-04,3.586820829157192047e-05,2.081076220305196079e-07,1.483000000000000000e+03,4.906440801938443362e-04,4.189076636107004546e-04,5.917913038579197685e-05,1.190850448892439629e-04,3.614835350860141341e-04,3.879266202437933091e-04,4.026682414384286177e-04,4.296198611781659499e-04,4.652068615172182055e-04,4.821102916536656861e-04,4.947813742984802496e-04,5.009247335232813172e-04,5.096268805439898306e-04
6.910000000000000000e+02,4.548885231628826162e-04,3.359156782220472609e-04,5.140214872777821740e-04,3.587946248510400578e-05,2.082109043335283881e-07,1.483000000000000000e+03,4.907679856479866490e-04,4.190090606777785833e-04,5.913296411489955785e-05,1.189728449408353553e-04,3.613528401981170863e-04,3.876834288425787386e-04,4.028374107842822060e-04,4.297276033514457099e-04,4.652441276129076200e-04,4.822238229043501246e-04,4.948715203373951592e-04,5.008942799762571224e-04,5.098129709584682534e-04
6.935000000000000000e+02,4.547862486411103516e-04,3.359435315970942578e-04,5.135895343548036287e-04,3.586247983811860328e-05,2.081166494131932933e-07,1.483000000000000000e+03,4.906487284792289752e-04,4.189237688029917280e-04,5.880328571369327706e-05,1.188427170440160938e-04,3.612657290621172548e-04,3.879000670587483073e-04,4.027526349518070433e-04,4.297050562311573781e-04,4.652151624885459986e-04,4.820539560336758100e-04,4.947069653948731223e-04,5.007801183842022210e-04,5.099288034423048611e-04
6.960000000000000000e+02,4.548811049227956824e-04,3.354801705362698183e-04,5.141770227089889796e-04,3.587170317606076407e-05,2.082035987045349008e-07,1.483000000000000000e+03,4.907528080988563923e-04,4.190094017467349183e-04,5.929591778619329717e-05,1.194009343865258641e-04,3.614987742629519572e-04,3.877715717336353948e-04,4.027841697079705477e-04,4.297284810241436834e-04,4.651851130652905953e-04,4.822124942777259913e-04,4.950412752795777709e-04,5.009346305223732164e-04,5.099631496905688557e-04
6.985000000000000000e+02,4.547585069985319553e-04,3.354592852102191857e-04,5.139502313688381480e-04,3.585870430199424269e-05,2.080911463617517647e-07,1.483000000000000000e+03,4.906172113005261709e-04,4.188998026965377397e-04,5.919172437030619264e-05,1.192992217883127697e-04,3.610780002997425724e-04,3.879198528432106275e-04,4.023137372882195262e-04,4.295407216095867655e-04,4.651495267215025563e-04,4.820731973432811112e-04,4.949120857898923554e-04,5.007738280635462644e-04,5.094956823809790878e-04
7.010000000000000000e+02,4.548498733541746328e-04,3.355693803853028174e-04,5.136424642151944144e-04,3.586167255643061972e-05,2.081744668488533714e-07,1.483000000000000000e+03,4.907115459106052525e-04,4.189882007977440131e-04,5.879259086101978156e-05,1.192804929688718154e-04,3.613213245905538763e-04,3.878764776377215269e-04,4.024544144968054287e-04,4.297197961738390528e-04,4.652614633391718968e-04,4.821061003877282359e-04,4.949200254402009828e-04,5.008409795409126926e-04,5.098597185356676907e-04
7.035000000000000000e+02,4.547530833119801594e-04,3.351140564323982682e-04,5.140867047611855783e-04,3.586312194073630892e-05,2.080865302970889628e-07,1.483000000000000000e+03,4.906162052527164412e-04,4.188899613712438776e-04,5.933362144920541897e-05,1.196390268795818911e-04,3.610586546650516458e-04,3.877348854887036132e-04,4.024194360359770162e-04,4.296644297717652251e-04,4.651315373027244777e-04,4.820470199831064116e-04,4.947254056715040971e-04,5.007493335287048573e-04,5.097594987081704998e-04
7.060000000000000000e+02,4.548496810907296677e-04,3.356048688368188228e-04,5.142251573088530000e-04,3.585239361882121403e-05,2.081736265165373557e-07,1.483000000000000000e+03,4.907020747095509157e-04,4.189972874719084740e-04,5.937547621812333228e-05,1.192448122539108450e-04,3.615946083706826826e-04,3.880620035178984823e-04,4.024843538255807500e-04,4.297296148229350814e-04,4.650849571681040483e-04,4.822197170600012054e-04,4.948300695111186804e-04,5.008548481210037782e-04,5.098227957857300085e-04
7.085000000000000000e+02,4.547369555217674135e-04,3.357793874880032436e-04,5.139796268077707463e-04,3.584256051848075793e-05,2.080703878617267825e-07,1.483000000000000000e+03,4.905795160402481783e-04,4.188943950032866488e-04,5.924267128600333278e-05,1.189575680337641699e-04,3.614500090765543176e-04,3.877791713439226540e-04,4.025081128741189490e-04,4.295282282093698428e-04,4.650201674562970552e-04,4.821333582619009806e-04,4.946765219114680279e-04,5.007035913624292064e-04,5.095930160512230928e-04
7.110000000000000000e+02,4.548197474527976509e-04,3.352350217350927547e-04,5.141447802264989845e-04,3.584995496363839435e-05,2.081462219439214966e-07,1.483000000000000000e+03,4.906697024164359978e-04,4.189697924891592497e-04,5.932503277370133367e-05,1.195847257177048962e-04,3.616634048576522552e-04,3.878862524195029354e-04,4.024740520886759248e-04,4.297260775549098261e-04,4.650826567453861184e-04,4.821253628412666583e-04,4.949422584572831961e-04,5.009047310861080345e-04,5.094926009867618280e-04
7.135000000000000000e+02,4.546983043541072541e-04,3.356355121470154784e-04,5.137722610421927580e-04,3.583848460368719375e-05,2.080349449611890384e-07,1.483000000000000000e+03,4.905367889577944614e-04,4.188598197504200468e-04,5.907395668808550389e-05,1.190627922070917758e-04,3.611312529648249723e-04,3.879022303385374422e-04,4.025450748126644480e-04,4.295121627872342169e-04,4.650086683629366547e-04,4.821134646957198891e-04,4.948513383828587707e-04,5.008197093177836580e-04,5.097861646798655839e-04
7.160000000000000000e+02,4.547829611325458765e-04,3.355728361125368095e-04,5.138159688395576652e-04,3.583879288520693793e-05,2.081119608119554516e-07,1.483000000000000000e+03,4.906217540177528619e-04,4.189441682473389454e-04,5.903300770701178871e-05,1.192101250200090670e-04,3.617226041787392418e-04,3.880184677131077293e-04,4.028292626727988240e-04,4.298479627064987407e-04,4.650824209213378952e-04,4.821141592765163051e-04,4.948123269475042992e-04,5.007838756177007212e-04,5.096952284178396606e-04
7.185000000000000000e+02,4.546679740183879877e-04,3.355482718537889579e-04,5.138734348111403038e-04,3.584519551462578361e-05,2.080078446394672411e-07,1.483000000000000000e+03,4.905131695330137509e-04,4.188227785037622244e-04,5.920546079275231617e-05,1.191197021645990298e-04,3.611999566877470164e-04,3.875955391073389214e-04,4.026696971043945304e-04,4.294538580630630903e-04,4.649799926240306275e-04,4.819838794178284993e-04,4.947318698952296243e-04,5.006835853188443134e-04,5.096427461453138666e-04
7.210000000000000000e+02,4.547181093287852886e-04,3.352312002014209958e-04,5.136740821474557097e-04,3.583300217692630344e-05,2.080525629965567250e-07,1.483000000000000000e+03,4.905511115057115514e-04,4.188851071518589716e-04,5.895597281867042110e-05,1.194869091273642928e-04,3.612945844883502572e-04,3.879633290479549113e-04,4.024751543994093393e-04,4.296076420218972701e-04,4.650241747244981331e-04,4.819707428391797844e-04,4.948271429579803983e-04,5.009147379718839957e-04,5.096254196266849492e-04
7.235000000000000000e+02,4.545112154793238364e-04,3.352922270523539159e-04,5.135061663575739288e-04,3.580827019416153929e-05,2.078626772107904284e-07,1.483000000000000000e+03,4.903194856734853892e-04,4.187029452851622835e-04,5.899495087825009244e-05,1.192189884269699205e-04,3.612503273820470619e-04,3.876113041588233983e-04,4.023730896995390610e-04,4.294875632182996788e-04,4.647392303502817469e-04,4.817844706575896371e-04,4.945471357704771297e-04,5.003529300110641682e-04,5.093658361055476572e-04
7.260000000000000000e+02,4.546112661318877962e-04,3.355283814331689891e-04,5.137905835484960632e-04,3.581062971641178468e-05,2.079538044947241389e-07,1.483000000000000000e+03,4.904218958482996216e-04,4.188006364154760251e-04,5.917931741660826693e-05,1.190828846987188072e-04,3.614115269940128944e-04,3.878405813038548512e-04,4.024850887807635089e-04,4.295244010301573542e-04,4.648328647701535274e-04,4.819331982297497081e-04,4.945060731028353340e-04,5.006227416929366061e-04,5.095779156715325112e-04
7.285000000000000000e+02,4.544793442257616476e-04,3.356386873837010395e-04,5.136515622115370421e-04,3.580423347039115710e-05,2.078334174622806547e-07,1.483000000000000000e+03,4.902835776961528454e-04,4.186751107553705041e-04,5.917221798577539452e-05,1.188406568420606081e-04,3.609977848909271003e-04,3.876139536668492432e-04,4.022955257975515992e-04,4.294466898534983761e-04,4.647726604511003457e-04,4.817461118864389889e-04,4.945554557759071794e-04,5.003720345666904518e-04,5.093757833531639733e-04
7.310000000000000000e+02,4.545564482299829182e-04,3.360472948945964974e-04,5.136745969862504613e-04,3.582388445454605239e-05,2.079049153248698426e-07,1.483000000000000000e+03,4.903803326845290180e-04,4.187325637754368726e-04,5.911814875626754309e-05,1.185091533353864208e-04,3.609765696203242106e-04,3.876881455652800637e-04,4.025704437381335751e-04,4.294163555917891511e-04,4.648568234935628735e-04,4.819488558966947191e-04,4.945457134068403189e-04,5.004060590565834145e-04,5.095922836166644513e-04
7.335000000000000000e+02,4.544439273586605788e-04,3.353347362968340617e-04,5.136099486420161184e-04,3.581338449938804847e-05,2.078018816224645699e-07,1.483000000000000000e+03,4.902573118580486273e-04,4.186305428592725303e-04,5.916602128335553962e-05,1.191091910618265171e-04,3.609985359188645857e-04,3.877238653251538990e-04,4.024495353039350578e-04,4.292644143621728850e-04,4.647022246036033996e-04,4.817985787573457294e-04,4.944657811894232922e-04,5.003741214318326242e-04,5.094404067120094498e-04
7.359999999999989768e+02,4.545398129459981228e-04,3.353470843000320696e-04,5.137179596405913986e-04,3.580776059784430775e-05,2.078886372720154688e-07,1.483000000000000000e+03,4.903475735438424373e-04,4.187320523481538083e-04,5.917814669459327574e-05,1.191927286459660532e-04,3.612681906229431956e-04,3.876260875833142635e-04,4.026334396700352483e-04,4.294414090157656710e-04,4.649060089395842181e-04,4.819083544638792229e-04,4.944996283808095411e-04,5.003753713041712804e-04,5.093626474364284368e-04
7.384999999999989768e+02,4.544340385804778761e-04,3.348951270002839173e-04,5.137832639899420724e-04,3.579341233231603779e-05,2.077914637869543790e-07,1.483000000000000000e+03,4.902274509127939545e-04,4.186406262481618518e-04,5.934922540946419630e-05,1.195389115801939587e-04,3.613497799538692434e-04,3.877084036502955432e-04,4.027224898936212182e-04,4.293198010666152229e-04,4.647290886313067636e-04,4.817255274233423184e-04,4.945514213246078811e-04,5.004812277724948700e-04,5.092023621122237186e-04
7.409999999999989768e+02,4.545229430772268356e-04,3.353228948315244563e-04,5.137199958081873664e-04,3.581779238432442785e-05,2.078740200348705388e-07,1.483000000000000000e+03,4.903407354615512770e-04,4.187051506929023942e-04,5.919705273096053082e-05,1.192000482457023793e-04,3.612523722906878644e-04,3.875373171320784915e-04,4.024575037327415535e-04,4.295570515951630452e-04,4.648404913237345198e-04,4.818644209352758727e-04,4.943783330692974728e-04,5.005296442118223332e-04,5.093385520904727525e-04
7.434999999999989768e+02,4.544039396285670987e-04,3.355936578577598819e-04,5.132105249715638879e-04,3.579197925064354896e-05,2.077640061286409868e-07,1.483000000000000000e+03,4.901959188792106951e-04,4.186119603779235566e-04,5.880658534299678915e-05,1.188102817708072169e-04,3.613047889815250869e-04,3.875590849893354416e-04,4.024458871329391306e-04,4.294282061352909475e-04,4.646849678987532636e-04,4.817005588092239908e-04,4.943047245421309252e-04,5.004162100766141458e-04,5.092494785297059078e-04
7.459999999999989768e+02,4.544849489697701229e-04,3.357082017689772772e-04,5.136534973440863615e-04,3.581570519159984572e-05,2.078393335784261234e-07,1.483000000000000000e+03,4.903006541613699754e-04,4.186692437781702704e-04,5.916854837431623866e-05,1.187767472007928457e-04,3.612189890763389615e-04,3.877033263362236531e-04,4.024235888040071304e-04,4.291485362503257386e-04,4.646444450516324883e-04,4.818045273692664852e-04,4.945206459380607723e-04,5.005531620612496636e-04,5.093251012933320459e-04
7.484999999999989768e+02,4.543743189620942690e-04,3.353028738923464493e-04,5.134446888594972752e-04,3.579255789446118412e-05,2.077371289328953441e-07,1.483000000000000000e+03,4.901668768565554599e-04,4.185817610676330781e-04,5.907036989740300625e-05,1.190714450697478196e-04,3.612052599573606728e-04,3.875353717495111610e-04,4.025137902683328288e-04,4.293255968228935015e-04,4.645649576275131414e-04,4.816744234970047949e-04,4.944417291610583333e-04,5.001467040851533853e-04,5.093542528837512141e-04
7.509999999999989768e+02,4.544588199109574110e-04,3.356832387206682648e-04,5.135961820574171631e-04,3.579773976408350997e-05,2.078142971670770397e-07,1.483000000000000000e+03,4.902565596750409075e-04,4.186610801468739146e-04,5.913736214645975205e-05,1.187755811902891463e-04,3.611033686923457390e-04,3.877017399769899005e-04,4.024782869971828595e-04,4.292632377099197139e-04,4.646963759651057927e-04,4.818202840703049222e-04,4.944580839883518921e-04,5.003831474784050000e-04,5.093420087176112445e-04
7.534999999999989768e+02,4.543461265782133547e-04,3.355120466691879325e-04,5.134121358279936922e-04,3.579017884389961801e-05,2.077113396383041884e-07,1.483000000000000000e+03,4.901363054221130134e-04,4.185559477343137502e-04,5.906600924978033752e-05,1.188340799090254222e-04,3.612766267066937036e-04,3.876023096950470797e-04,4.024983950582192052e-04,4.293338982856503491e-04,4.646355812236667156e-04,4.816856111635577846e-04,4.942308193543487084e-04,5.002464132889209705e-04,5.091216238111962410e-04
7.559999999999989768e+02,4.544444863644994843e-04,3.352567151772756671e-04,5.135410090006918560e-04,3.578453861141187459e-05,2.078003243907253718e-07,1.483000000000000000e+03,4.902290249759113250e-04,4.186599477530875894e-04,5.909652263619237164e-05,1.191877711872238173e-04,3.613959107536491785e-04,3.875226146771469714e-04,4.023436141451710180e-04,4.293266841479350835e-04,4.647152262645419182e-04,4.818255135841414310e-04,4.945122551453902870e-04,5.003867862784642292e-04,5.093343698194233073e-04
7.584999999999989768e+02,4.543163247129512619e-04,3.352893593324497083e-04,5.130135508332700446e-04,3.577963859443209909e-05,2.076835054386319616e-07,1.483000000000000000e+03,4.900959633073833678e-04,4.185366861185191561e-04,5.869722612031878263e-05,1.190269653805015536e-04,3.611935262761199555e-04,3.876355987068279274e-04,4.023972807518284996e-04,4.292569202030447695e-04,4.644092211093600879e-04,4.815973501971673840e-04,4.942842316740360745e-04,5.003198356780717100e-04,5.091790925159239700e-04
7.609999999999989768e+02,4.543918179977136256e-04,3.352897624158166856e-04,5.136036455328334138e-04,3.578638738169459240e-05,2.077525897850999749e-07,1.483000000000000000e+03,4.901782053794082180e-04,4.186054306160190332e-04,5.921182753511978819e-05,1.191020555818969400e-04,3.614812085257745325e-04,3.875192234404001485e-04,4.023064260507366896e-04,4.294620695925876358e-04,4.646636905295572335e-04,4.816735498005702588e-04,4.942898757385114084e-04,5.003487071721851370e-04,5.092923578092392167e-04
7.634999999999989768e+02,4.542786225037159635e-04,3.358038019997960249e-04,5.131399934853092320e-04,3.577161683914471775e-05,2.076486754351601800e-07,1.483000000000000000e+03,4.900502393428606473e-04,4.185070056645712254e-04,5.886137098159326857e-05,1.184748205039199385e-04,3.610592671236016130e-04,3.872418643743181892e-04,4.021576416070815835e-04,4.290687193268863647e-04,4.644994200480217551e-04,4.816122297235353022e-04,4.942639210062370900e-04,5.001767869436900792e-04,5.090699927287323494e-04
7.659999999999989768e+02,4.543613900352935818e-04,3.354045161353404430e-04,5.135306159534256320e-04,3.578177772297756629e-05,2.077246083718207787e-07,1.483000000000000000e+03,4.901431677582711007e-04,4.185796123123160088e-04,5.916922591813205019e-05,1.189568738999531388e-04,3.607991959177625084e-04,3.875659973442269332e-04,4.021163594000022688e-04,4.291236946559919669e-04,4.646356939594687460e-04,4.816666786149585580e-04,4.943434233406962183e-04,5.003225442206730685e-04,5.091430525231822966e-04
7.684999999999989768e+02,4.542545616870108318e-04,3.352903670152749117e-04,5.131009729478932082e-04,3.577285323718315969e-05,2.076269038421873919e-07,1.483000000000000000e+03,4.900274149241940456e-04,4.184817084498276721e-04,5.884641126088237641e-05,1.189641946717359200e-04,3.612439081307816440e-04,3.873937379447312370e-04,4.020566714612601564e-04,4.291747015155449214e-04,4.645076965138191850e-04,4.815177374355258293e-04,4.942478331263090024e-04,5.001363573707745579e-04,5.090355634614003892e-04
7.709999999999989768e+02,4.543416592949992699e-04,3.351195927825053071e-04,5.134576227353889041e-04,3.578163016799174473e-05,2.077066684284121471e-07,1.483000000000000000e+03,4.901232894629909808e-04,4.185600291270075049e-04,5.911596344038963415e-05,1.192220665124939629e-04,3.609358161051355097e-04,3.874068196377508156e-04,4.021406218898829557e-04,4.290775869907910824e-04,4.645494524712601397e-04,4.816414900978173018e-04,4.944469247512032952e-04,5.002414313616931202e-04,5.091608203925785617e-04
7.734999999999989768e+02,4.542103389920380298e-04,3.349460246415345011e-04,5.133732335359999111e-04,3.577162044402495348e-05,2.075866408764534545e-07,1.483000000000000000e+03,4.899819594360629426e-04,4.184387185480130627e-04,5.916289454396188134e-05,1.192643143505035287e-04,3.610445139422210643e-04,3.873065399700377259e-04,4.022986490522284021e-04,4.290590304282772749e-04,4.644382305733298121e-04,4.814753805832919665e-04,4.942972984911082283e-04,5.000637526751803468e-04,5.088677558651185208e-04
7.759999999999989768e+02,4.542945749158999323e-04,3.354380475474873463e-04,5.132764385492948707e-04,3.577598845141425406e-05,2.076634821476939052e-07,1.483000000000000000e+03,4.900705633673141728e-04,4.185185864644856918e-04,5.898186363339493832e-05,1.188565273684125860e-04,3.609388699404902424e-04,3.875895006359916795e-04,4.022198245163118805e-04,4.292880888131860809e-04,4.644056769039409224e-04,4.816401768717604864e-04,4.942797796304610218e-04,5.002384696320101099e-04,5.091117157271744928e-04
7.784999999999989768e+02,4.541464582153017463e-04,3.352536081996640633e-04,5.130891389778433325e-04,3.576046244653172113e-05,2.075278161838926244e-07,1.483000000000000000e+03,4.899069206618334674e-04,4.183859957687700252e-04,5.894268076254158620e-05,1.188928500156376830e-04,3.609790139014716496e-04,3.873185387542819034e-04,4.022073386629494295e-04,4.291380910933183506e-04,4.644430489931342955e-04,4.814592143830600775e-04,4.941070215461039082e-04,4.999472365922422602e-04,5.090415128258296605e-04
7.809999999999989768e+02,4.542329536062508734e-04,3.348806796495511218e-04,5.132778359571325355e-04,3.577385363138417079e-05,2.076073447454981198e-07,1.483000000000000000e+03,4.900068072376349967e-04,4.184590999748666958e-04,5.904488235088166219e-05,1.193522739566997516e-04,3.610178116879200999e-04,3.872976323283994823e-04,4.020956894300140461e-04,4.291053112943277095e-04,4.643526717328907353e-04,4.815131902133729211e-04,4.941361281200854503e-04,5.002304648526636859e-04,5.089742231556185865e-04
7.834999999999989768e+02,4.541245504653403336e-04,3.350785972571989854e-04,5.127908831781188012e-04,3.575488630755267635e-05,2.075075192302134269e-07,1.483000000000000000e+03,4.898794367728930574e-04,4.183696641577876641e-04,5.866633271277846761e-05,1.190459532081413483e-04,3.607048611736309897e-04,3.871882851618774083e-04,4.019210457935340204e-04,4.290454871714573324e-04,4.642142991775468968e-04,4.814598986701814015e-04,4.941695787227492250e-04,5.000313647070649603e-04,5.089815208610682902e-04
7.859999999999989768e+02,4.542050774189967835e-04,3.355014930351370617e-04,5.130239400729195032e-04,3.576094664242746078e-05,2.075810976579594097e-07,1.483000000000000000e+03,4.899660240614242849e-04,4.184441307765693363e-04,5.881886265392271976e-05,1.187035843838597218e-04,3.607471436722233904e-04,3.874304286524656504e-04,4.021171914624145118e-04,4.289277310611467947e-04,4.645163921554649436e-04,4.814468629671147170e-04,4.943095421979657378e-04,5.002007247564566874e-04,5.090611714083299096e-04
7.884999999999989768e+02,4.540797592363254214e-04,3.357916605236379529e-04,5.131120021630948200e-04,3.574664238471474386e-05,2.074662501898998568e-07,1.483000000000000000e+03,4.898264016210401991e-04,4.183331168516106978e-04,5.903224292676939860e-05,1.182880987126874684e-04,3.611201292452049095e-04,3.873575970538616032e-04,4.021680703692029801e-04,4.291041549766810414e-04,4.642841824524018488e-04,4.813080012510188269e-04,4.940210130295650355e-04,5.000354970304763660e-04,5.087656979976373350e-04
7.909999999999989768e+02,4.541493416837936634e-04,3.351162192698817601e-04,5.131985146986285272e-04,3.576407327994075510e-05,2.075306934893960811e-07,1.483000000000000000e+03,4.899134149637344050e-04,4.183852684038529219e-04,5.904917301483486375e-05,1.190331224139119033e-04,3.607918139642640005e-04,3.872796672708429941e-04,4.021781213986955097e-04,4.288674711389432737e-04,4.641885131615355441e-04,4.814399660386380910e-04,4.940262288531928553e-04,4.999987746259743461e-04,5.090624847035242918e-04
7.934999999999989768e+02,4.540152101234989999e-04,3.354342347651759009e-04,5.129065932526243651e-04,3.575072526778071624e-05,2.074079253806572610e-07,1.483000000000000000e+03,4.897659353912797026e-04,4.182644848557182972e-04,5.889138312912536519e-05,1.185809753583230990e-04,3.611082762416858430e-04,3.872890140310704930e-04,4.021029035983003435e-04,4.289092830844304588e-04,4.641532237494663013e-04,4.812994190014322111e-04,4.939374090679784493e-04,5.000224683450678375e-04,5.088219499217392630e-04
7.959999999999989768e+02,4.541071250145038837e-04,3.349494108972112427e-04,5.131221393443356283e-04,3.575221138891974807e-05,2.074915016081362306e-07,1.483000000000000000e+03,4.898593364034236047e-04,4.183549136255841627e-04,5.901501432983174457e-05,1.191577141172926410e-04,3.605605142822104628e-04,3.874553040835923274e-04,4.021672372332851949e-04,4.291500483439447287e-04,4.642629118640882605e-04,4.813552663793284683e-04,4.939729146503195334e-04,5.001602904972356775e-04,5.088625671051869286e-04
7.984999999999989768e+02,4.539673922534561692e-04,3.350349279026986382e-04,5.129109616178835138e-04,3.572690329947583715e-05,2.073628048487734204e-07,1.483000000000000000e+03,4.896942955529319996e-04,4.182404889539803388e-04,5.894356936442734455e-05,1.189324643507575310e-04,3.610222606842468807e-04,3.872275563445578498e-04,4.019464643045603789e-04,4.289002970555723772e-04,4.641745848913198707e-04,4.812388260176833328e-04,4.939421378529926200e-04,4.998679781794125544e-04,5.086791013350013164e-04
8.009999999999989768e+02,4.540332203806065128e-04,3.354817747329707513e-04,5.131833649752021425e-04,3.574248290523242131e-05,2.074236902934152359e-07,1.483000000000000000e+03,4.897757032858389816e-04,4.182907374753740983e-04,5.915014459459562966e-05,1.185514456476357615e-04,3.610522697537849545e-04,3.872831967510677342e-04,4.019420451975417490e-04,4.288594922343415793e-04,4.641850390704074336e-04,4.813006714122781407e-04,4.938197354933642879e-04,5.000000420799092290e-04,5.087020817815476621e-04
8.034999999999989768e+02,4.539069864477119406e-04,3.346808565128752875e-04,5.130657202535928189e-04,3.572838467926517467e-05,2.073080698178328940e-07,1.483000000000000000e+03,4.896353711269771153e-04,4.181786017684467659e-04,5.915873380588087833e-05,1.192261299348366531e-04,3.607596743345664234e-04,3.871425169174516471e-04,4.019417072380982781e-04,4.287828263956208275e-04,4.641801769116909895e-04,4.811957407288211248e-04,4.939912080478219654e-04,4.998721129225864842e-04,5.085601269121731768e-04
8.059999999999989768e+02,4.539997146958010365e-04,3.350701144603035692e-04,5.128680401977198100e-04,3.573196784184954521e-05,2.073925144697197058e-07,1.483000000000000000e+03,4.897316825376506156e-04,4.182677468539515117e-04,5.886832550191877346e-05,1.189296002354974673e-04,3.608664826948442699e-04,3.873497405488482578e-04,4.019865675669692900e-04,4.289020252351938658e-04,4.641091117764881689e-04,4.812824889438093541e-04,4.940373638976100837e-04,4.997996239359928138e-04,5.088400518347567427e-04
8.084999999999989768e+02,4.538633795854254711e-04,3.350359414269808798e-04,5.127733011800883608e-04,3.572241802464297817e-05,2.072680584782312804e-07,1.483000000000000000e+03,4.895857976100684425e-04,4.181409615607824997e-04,5.890992159466288975e-05,1.188274381584445913e-04,3.608956872442228131e-04,3.869914686244256097e-04,4.016964195816239997e-04,4.287718366398894122e-04,4.641131118165600189e-04,4.812004171114599421e-04,4.939047867651105055e-04,4.997446537237458086e-04,5.087479109563356871e-04
8.109999999999989768e+02,4.539358407075792193e-04,3.351649309841280510e-04,5.126409896227771424e-04,3.573544998472265647e-05,2.073347698645072957e-07,1.483000000000000000e+03,4.896712906923018352e-04,4.182003907228565493e-04,5.870514891519792305e-05,1.187709097234511684e-04,3.609602864470538072e-04,3.871915893049877834e-04,4.019245456992052881e-04,4.289077645746282915e-04,4.641435619087017832e-04,4.812429315610710105e-04,4.940476106010538307e-04,4.999111176618053392e-04,5.086730473553652482e-04
8.134999999999989768e+02,4.538259049048500937e-04,3.347916635692814728e-04,5.126501008478610063e-04,3.571207830210921483e-05,2.072333044993620316e-07,1.483000000000000000e+03,4.895379832069592747e-04,4.181138266027408586e-04,5.882419594301091254e-05,1.190342413355686209e-04,3.606290307841119734e-04,3.871896099621196271e-04,4.018394625443777175e-04,4.288328036238344462e-04,4.639849087185538771e-04,4.810737370225930684e-04,4.936024266308902241e-04,4.996582383844686785e-04,5.087485588274530098e-04
8.159999999999989768e+02,4.539011494463832640e-04,3.347033593146178784e-04,5.125912769616964822e-04,3.573550611726144556e-05,2.073032798662047635e-07,1.483000000000000000e+03,4.896366555636447095e-04,4.181656433291218184e-04,5.869012751531321823e-05,1.191977901317653856e-04,3.606808347497495707e-04,3.872134556504151521e-04,4.018714314783798690e-04,4.288328682484568314e-04,4.639829413438549609e-04,4.812082936223292546e-04,4.938786690635867636e-04,4.996710991880316290e-04,5.086656611774071452e-04
8.184999999999989768e+02,4.537707811251890408e-04,3.345264000887413001e-04,5.127721472157014239e-04,3.570884140663938098e-05,2.071830431575687285e-07,1.483000000000000000e+03,4.894796225318284082e-04,4.180619397185496734e-04,5.900136609051238315e-05,1.192443810364477406e-04,3.608956147498237118e-04,3.870450762107915618e-04,4.018648699915815291e-04,4.287296283642635973e-04,4.639020287227359185e-04,4.810643001077177707e-04,4.936016070210740101e-04,4.995458168743903979e-04,5.084114319084733500e-04
8.209999999999989768e+02,4.538561892851030398e-04,3.348714757634177973e-04,5.128549206011237408e-04,3.571376110493222720e-05,2.072609132846554218e-07,1.483000000000000000e+03,4.895699503900352535e-04,4.181424281801708262e-04,5.899873131602070093e-05,1.189847135216852425e-04,3.608184458294997829e-04,3.870830763566234780e-04,4.019540741698164415e-04,4.288718033887351433e-04,4.641708467470383398e-04,4.811282757805126218e-04,4.936489688496505318e-04,4.996444627735073833e-04,5.084962485549767222e-04
8.234999999999989768e+02,4.537295953116212257e-04,3.351679583108759506e-04,5.125970167719061821e-04,3.571171455088695642e-05,2.071458722178115641e-07,1.483000000000000000e+03,4.894413098625082295e-04,4.180178807607342760e-04,5.886742146028495649e-05,1.185616370007452750e-04,3.608652835143002341e-04,3.867534075025344715e-04,4.018396855142799705e-04,4.288089051093286097e-04,4.639477958400800702e-04,4.809995810895087800e-04,4.936576854572294901e-04,4.994768865963851749e-04,5.082090472373397170e-04
8.259999999999989768e+02,4.537993980366456458e-04,3.349115114523318944e-04,5.125184425897008926e-04,3.571451252499659537e-05,2.072094200633200548e-07,1.483000000000000000e+03,4.895139105616422683e-04,4.180848855116490233e-04,5.871904455305524675e-05,1.188878865843137514e-04,3.607406657410087264e-04,3.871850806303891524e-04,4.018043378396260294e-04,4.288707057524763491e-04,4.639634637670026819e-04,4.811103656219448631e-04,4.937119019448124330e-04,4.995542132214731736e-04,5.084492086102652486e-04
8.284999999999989768e+02,4.536792932679718283e-04,3.348449544062401229e-04,5.125176328608545273e-04,3.570270454617491203e-05,2.070995842520378245e-07,1.483000000000000000e+03,4.893819978141467335e-04,4.179765887217969230e-04,5.883833959288269902e-05,1.188343388617317054e-04,3.608769307091718869e-04,3.869381957994497069e-04,4.017392565353646982e-04,4.286177804497313774e-04,4.637681764695655590e-04,4.810056051397510867e-04,4.937674300740602313e-04,4.997056524999052632e-04,5.084903739197832711e-04
8.309999999999989768e+02,4.537558390892724785e-04,3.349392741940141458e-04,5.127667343024665996e-04,3.570516683236462556e-05,2.071692204461366980e-07,1.483000000000000000e+03,4.894610059216371583e-04,4.180506722569078530e-04,5.901089521319412105e-05,1.188165648952583327e-04,3.607995379992624081e-04,3.869706666808759676e-04,4.015748638698540427e-04,4.286362238013012560e-04,4.639882275281337343e-04,4.810700679529697488e-04,4.936087513923068625e-04,4.995445779773001211e-04,5.085320618311505673e-04
8.334999999999989768e+02,4.536339947407283177e-04,3.351239767611362708e-04,5.127450035561667519e-04,3.570117692866862474e-05,2.070583752185232614e-07,1.483000000000000000e+03,4.893351716693969356e-04,4.179328178120596997e-04,5.911100881543843426e-05,1.185100179795920469e-04,3.605476793097116338e-04,3.868523081983461049e-04,4.013335617343864650e-04,4.285467650537948107e-04,4.638395833984593317e-04,4.808489482767776052e-04,4.936169053080455412e-04,4.994173824322487845e-04,5.083722811695085648e-04
8.359999999999989768e+02,4.536970056999381105e-04,3.345218615490498800e-04,5.127724319538532090e-04,3.570321946644890702e-05,2.071156928613591142e-07,1.483000000000000000e+03,4.894002251663870243e-04,4.179937862334891967e-04,5.907542625391509847e-05,1.191751441508882305e-04,3.606365785705163197e-04,3.868502126419320550e-04,4.015442186972922531e-04,4.285727937197681900e-04,4.638699425748101413e-04,4.809035487657760660e-04,4.935831100501618211e-04,4.993167007908481773e-04,5.085493327096730302e-04
8.384999999999989768e+02,4.535731069757102207e-04,3.349532040073493469e-04,5.125843133796555151e-04,3.569824229476770085e-05,2.070029278745349861e-07,1.483000000000000000e+03,4.892713492704778809e-04,4.178748646809425063e-04,5.901120640394529439e-05,1.186199029683608738e-04,3.606289108926300857e-04,3.867416267366471884e-04,4.015641079820606095e-04,4.285858524476279384e-04,4.637233084987334272e-04,4.807530367139842796e-04,4.934801801690927780e-04,4.993024183792934200e-04,5.081051596503700874e-04
8.409999999999989768e+02,4.536586994341217983e-04,3.348521518857656954e-04,5.126583287422988282e-04,3.569359535758631527e-05,2.070802483218099438e-07,1.483000000000000000e+03,4.893522947917081610e-04,4.179651040765354898e-04,5.899962930817702995e-05,1.188065475483561029e-04,3.605467773839647096e-04,3.869096320485717428e-04,4.017394413883785078e-04,4.285684191951419711e-04,4.638155408232640651e-04,4.810242467405314703e-04,4.936107300851382993e-04,4.993750693585109410e-04,5.083696216746135324e-04
8.434999999999989768e+02,4.535041848151108879e-04,3.348654275633733781e-04,5.124151601489302559e-04,3.568908615743875107e-05,2.069397565155714457e-07,1.483000000000000000e+03,4.891932709725495916e-04,4.178150986576721301e-04,5.891097533381936795e-05,1.186387572517375098e-04,3.602114368314905603e-04,3.868002116603882958e-04,4.014365886672955968e-04,4.286727787224311071e-04,4.635326963208075525e-04,4.808254224746886336e-04,4.934815035065708965e-04,4.992944441748321761e-04,5.082805982053540186e-04
8.459999999999989768e+02,4.535810574969274594e-04,3.349753165260615432e-04,5.124684975624320925e-04,3.569258837348619979e-05,2.070097365848300808e-07,1.483000000000000000e+03,4.892736458704137134e-04,4.178884691234412596e-04,5.888744006550463306e-05,1.186057409708659162e-04,3.603454995630248786e-04,3.869718166222306716e-04,4.014392335733888372e-04,4.286052123951714175e-04,4.638286948238681514e-04,4.808620949250733134e-04,4.935891638132582126e-04,4.992716743277972932e-04,5.080920763139820705e-04
8.484999999999989768e+02,4.534500694510020143e-04,3.348658533965298209e-04,5.122878360622209158e-04,3.567378778213234938e-05,2.068895846198431149e-07,1.483000000000000000e+03,4.891238572331343569e-04,4.177762816688696717e-04,5.883776661121890156e-05,1.185842160544721934e-04,3.604682018113112250e-04,3.867735822944683719e-04,4.012841391810409485e-04,4.284822627576347640e-04,4.636298607762563326e-04,4.806558427851968535e-04,4.930968403421041131e-04,4.993168063101994635e-04,5.081562325956242437e-04
8.509999999999989768e+02,4.534778469067490304e-04,3.347524120323488962e-04,5.124783687978687850e-04,3.569270722597684743e-05,2.069161269843001472e-07,1.483000000000000000e+03,4.891705541327258508e-04,4.177851396807722101e-04,5.900052189111975459e-05,1.187254348744001342e-04,3.601942736571827307e-04,3.869204807088824920e-04,4.012487567884616955e-04,4.284158461816808469e-04,4.636092519921025581e-04,4.807425239825426706e-04,4.933888646436074580e-04,4.993790943783423713e-04,5.080277300182305241e-04
8.534999999999989768e+02,4.533682858160718735e-04,3.345806791814044884e-04,5.121984090191985606e-04,3.567243764296149588e-05,2.068153253911943883e-07,1.483000000000000000e+03,4.890407234590333965e-04,4.176958481731103505e-04,5.883012320312668714e-05,1.187876066346673851e-04,3.604360991536778385e-04,3.865630842371618205e-04,4.014997059590826273e-04,4.283926512795424362e-04,4.636221462263827959e-04,4.806267718175574050e-04,4.933432469203979020e-04,4.991637046755070242e-04,5.080125667898654357e-04
8.559999999999989768e+02,4.534397839617940076e-04,3.347486546605594874e-04,5.119762507805398133e-04,3.567621435041351264e-05,2.068804299496950392e-07,1.483000000000000000e+03,4.891159983122075677e-04,4.177635696113805018e-04,5.853646681874580563e-05,1.186911293012345202e-04,3.600746344311287752e-04,3.866447226244769191e-04,4.014349077029211741e-04,4.283770010593558044e-04,4.636469613456281158e-04,4.807599559209377663e-04,4.932408853070912409e-04,4.992992948469138432e-04,5.080096709644086207e-04
8.584999999999989768e+02,4.533072834631910863e-04,3.345141767096501163e-04,5.122014166782065843e-04,3.567265106651000360e-05,2.067600312748908447e-07,1.483000000000000000e+03,4.889799345297010831e-04,4.176346323966810895e-04,5.889413321501549801e-05,1.187931067535409699e-04,3.599392112775144561e-04,3.866571041193727861e-04,4.012863114253080606e-04,4.282657784640674526e-04,4.635475274057679015e-04,4.805715949253185396e-04,4.931686148655519113e-04,4.991562525165579595e-04,5.081075286988934138e-04
8.609999999999989768e+02,4.533691415208341842e-04,3.344926716216780130e-04,5.119572052650513258e-04,3.567414125623993149e-05,2.068162228377082545e-07,1.483000000000000000e+03,4.890432827770740953e-04,4.176950002645942730e-04,5.858806374421714159e-05,1.188764698991561712e-04,3.601688068448238205e-04,3.867897947037109456e-04,4.016446935896672457e-04,4.282822997897017337e-04,4.635440643220665861e-04,4.806068232962036309e-04,4.932549679405822231e-04,4.992099918820382251e-04,5.079517483714165700e-04
8.634999999999989768e+02,4.532449639827069174e-04,3.349490834189296088e-04,5.118846519327878040e-04,3.565509581113176395e-05,2.067022832329862733e-07,1.483000000000000000e+03,4.889000597938387288e-04,4.175898681715751602e-04,5.863968795008088659e-05,1.182958805637773086e-04,3.600192431128239768e-04,3.867326651610336575e-04,4.010643414192908637e-04,4.282427574361091782e-04,4.634263651957180310e-04,4.804441806158340393e-04,4.930528944077445987e-04,4.988958909311331895e-04,5.077029335131261331e-04
8.659999999999989768e+02,4.533241829160414293e-04,3.350450983189102116e-04,5.119339168436966726e-04,3.565872133906557650e-05,2.067743592240337306e-07,1.483000000000000000e+03,4.889829042551069923e-04,4.176654615769758664e-04,5.860973392765524322e-05,1.182790845971312178e-04,3.603886312657824916e-04,3.866493981049365261e-04,4.013932483149230371e-04,4.283140563495749687e-04,4.634876025640003805e-04,4.804989252642292139e-04,4.932224466593758015e-04,4.989542452761043523e-04,5.081357902046138193e-04
8.684999999999989768e+02,4.531985705017544329e-04,3.349511241932974634e-04,5.119125077472837801e-04,3.565725976232996707e-05,2.066603844785919213e-07,1.483000000000000000e+03,4.888558302640844339e-04,4.175413107394244862e-04,5.871393724552934719e-05,1.182474463084569696e-04,3.601998565521377692e-04,3.865551677035253438e-04,4.012343033855825941e-04,4.281516615800523388e-04,4.633750280575647633e-04,4.803544910393903579e-04,4.931039577945187709e-04,4.990009144016460760e-04,5.075928321480901962e-04
8.709999999999989768e+02,4.532817398557398639e-04,3.343162387684844514e-04,5.120415401849109883e-04,3.565499146123589976e-05,2.067356141027474343e-07,1.483000000000000000e+03,4.889367313169757636e-04,4.176267483945039641e-04,5.875980032917112444e-05,1.189655010872554125e-04,3.601478890138406857e-04,3.866186618656310180e-04,4.012800845334387953e-04,4.283111852534786943e-04,4.633525974052319914e-04,4.804579504340385438e-04,4.931045183611601620e-04,4.989921566043742937e-04,5.077174956508277584e-04
8.734999999999989768e+02,4.531410266325618282e-04,3.346339590085738668e-04,5.119274219472222994e-04,3.565360650585572993e-05,2.066079696744864725e-07,1.483000000000000000e+03,4.887946331384175310e-04,4.174874201267061253e-04,5.878639531466047126e-05,1.185070676239879614e-04,3.602255256747666158e-04,3.866449210107577379e-04,4.009612756925361545e-04,4.281378188464780203e-04,4.633208125216435841e-04,4.803544419133827341e-04,4.931114427095179865e-04,4.988747055728014190e-04,5.075596960784880185e-04
8.759999999999989768e+02,4.532172427576050414e-04,3.343439349686942296e-04,5.118721658912031396e-04,3.565201887132672572e-05,2.066769355824073285e-07,1.483000000000000000e+03,4.888692616289318010e-04,4.175652238862783360e-04,5.865492313359809817e-05,1.188733077889108118e-04,3.603522098174670387e-04,3.864378582006254190e-04,4.009987286628132592e-04,4.281382940856635899e-04,4.634213988158863962e-04,4.804433336218835856e-04,4.932297954620550344e-04,4.990187602329002308e-04,5.077927906901845163e-04
8.784999999999989768e+02,4.531003144061739019e-04,3.343634529388046913e-04,5.118700629695587022e-04,3.564760456600533006e-05,2.065706466262679348e-07,1.483000000000000000e+03,4.887479189721792659e-04,4.174527098401685922e-04,5.876974856338480031e-05,1.187368614673692106e-04,3.602234377019654485e-04,3.862567967411533821e-04,4.010007785167630351e-04,4.279742443154579664e-04,4.632105607039135073e-04,4.803617216810441388e-04,4.929964376700433221e-04,4.989107339660305094e-04,5.077328459523291256e-04
8.809999999999989768e+02,4.531654852210946429e-04,3.347087681831182118e-04,5.117820371155470862e-04,3.564189572738564173e-05,2.066293017267119405e-07,1.483000000000000000e+03,4.888073809484802914e-04,4.175235894937089944e-04,5.861655189445244335e-05,1.184567170379764310e-04,3.601348545592282491e-04,3.866541994590951296e-04,4.010726197878809957e-04,4.280278750578289182e-04,4.632807162152297520e-04,4.804192935933276508e-04,4.930515437503381511e-04,4.990292904432246015e-04,5.077408112241825694e-04
8.834999999999989768e+02,4.530369466224877842e-04,3.345927221032637781e-04,5.118604210725203251e-04,3.564176110128038154e-05,2.065128101394276219e-07,1.483000000000000000e+03,4.886787077237681387e-04,4.173951855212074298e-04,5.882347445003254091e-05,1.184442245192240061e-04,3.602541724027574993e-04,3.864165856341723361e-04,4.009952339520632533e-04,4.281016482154408097e-04,4.632627841861585924e-04,4.802486669187931538e-04,4.928040508316027142e-04,4.987401776042670260e-04,5.076959566151853509e-04
8.859999999999989768e+02,4.531093841540207562e-04,3.342695793179329745e-04,5.117270266812983534e-04,3.565667162727611833e-05,2.065795122399713070e-07,1.483000000000000000e+03,4.887660557812968610e-04,4.174527125267446515e-04,5.861764252727759720e-05,1.188398048360877817e-04,3.602705946835094587e-04,3.864051204488408268e-04,4.011960688046109741e-04,4.279332581718051391e-04,4.632229233857254711e-04,4.803820509196455712e-04,4.930150941485509026e-04,4.988761546210375300e-04,5.077844537424008051e-04
8.884999999999989768e+02,4.529822914578322552e-04,3.340697487567463185e-04,5.116336995442099383e-04,3.564746363837997990e-05,2.064636980382381424e-07,1.483000000000000000e+03,4.886297550962122012e-04,4.173348278194522550e-04,5.865140808637768315e-05,1.189125427010859367e-04,3.598601525053892716e-04,3.861529140078342743e-04,4.009777673109048710e-04,4.279197326358547817e-04,4.631167192274493688e-04,4.801731723317827129e-04,4.928246373754006102e-04,4.987954682595990754e-04,5.078529729818929061e-04
8.909999999999989768e+02,4.530499159035793980e-04,3.346817399530171294e-04,5.115439539233254673e-04,3.563542478120071991e-05,2.065241097995769754e-07,1.483000000000000000e+03,4.886853406847800705e-04,4.174144911223786713e-04,5.849403801974606930e-05,1.183681759505622686e-04,3.606007230107168720e-04,3.864087082959558809e-04,4.008897790067585988e-04,4.278939889763732252e-04,4.632610823229301247e-04,4.802992563010998134e-04,4.929221849789322584e-04,4.988919109855528399e-04,5.077124665485993485e-04
8.934999999999989768e+02,4.529168842351970919e-04,3.347033940507686831e-04,5.116477930182712240e-04,3.563818936145694827e-05,2.064037845662820344e-07,1.483000000000000000e+03,4.885550735966540537e-04,4.172786948737401301e-04,5.873090878307413209e-05,1.182134901844284088e-04,3.596629898293656207e-04,3.861081108948476908e-04,4.010460294277932731e-04,4.278135355786998571e-04,4.631327375265680262e-04,4.801518447902791849e-04,4.928580032986470440e-04,4.986416004714979084e-04,5.074684320200647560e-04
8.959999999999989768e+02,4.529927159064456050e-04,3.340528902069908514e-04,5.117832260605893312e-04,3.563894621265318582e-05,2.064725351514461088e-07,1.483000000000000000e+03,4.886316621190988111e-04,4.173537696937923988e-04,5.879051015414372625e-05,1.189398256994547536e-04,3.597537995861641892e-04,3.862755157045646612e-04,4.009299494991991103e-04,4.279374788075853558e-04,4.631579999090411565e-04,4.802304695330392409e-04,4.928521757405891855e-04,4.986683620390148326e-04,5.075629177762102035e-04
8.984999999999989768e+02,4.528684229647120707e-04,3.345046848128646264e-04,5.116121556907329230e-04,3.563096673762705999e-05,2.063593743092032184e-07,1.483000000000000000e+03,4.884993897023391781e-04,4.172374562270850175e-04,5.874373272602085227e-05,1.183637381518474444e-04,3.602859254243098936e-04,3.863570201660363086e-04,4.007128231832062328e-04,4.279363273610024723e-04,4.630727464870061346e-04,4.800124308048936417e-04,4.926318179646942347e-04,4.986392566049878492e-04,5.074319015271536301e-04
9.009999999999989768e+02,4.529412016192533013e-04,3.342139676374026929e-04,5.116486057689882119e-04,3.563313109827182152e-05,2.064254521561595987e-07,1.483000000000000000e+03,4.885743327175251635e-04,4.173080705209814933e-04,5.870740414973491059e-05,1.187272339818506084e-04,3.597679483884962484e-04,3.862639137386330137e-04,4.007535571493016325e-04,4.279834689990838709e-04,4.630888089356840175e-04,4.801898384610810079e-04,4.928277168355328164e-04,4.987037466353531250e-04,5.076134347429994871e-04
9.034999999999989768e+02,4.528152949255994796e-04,3.345108767003310865e-04,5.113885761269136359e-04,3.561249630428340717e-05,2.063099412115802244e-07,1.483000000000000000e+03,4.884277912298828732e-04,4.172027986213160860e-04,5.857328120131415636e-05,1.183044182252683931e-04,3.599734197119280042e-04,3.861256401327729272e-04,4.009221351233874762e-04,4.279305705037067531e-04,4.629844793372074564e-04,4.800679927329243313e-04,4.927416111182743568e-04,4.985860632014613983e-04,5.073610488479245216e-04
9.059999999999989768e+02,4.528836063709586060e-04,3.338968165069703558e-04,5.117343414808282233e-04,3.562231198657781996e-05,2.063725100308344217e-07,1.483000000000000000e+03,4.885059183575364734e-04,4.172612943843807928e-04,5.885073510986961725e-05,1.189867898639882502e-04,3.598748649239581830e-04,3.861631057160947009e-04,4.009128690555427118e-04,4.278591621219768109e-04,4.630605478121157127e-04,4.801118250568177587e-04,4.928461420060670792e-04,4.985502950823581273e-04,5.075141770757653258e-04
9.084999999999989768e+02,4.527181847602344128e-04,3.341049637953432284e-04,5.115477020384717353e-04,3.561039722745224510e-05,2.062218552032987421e-07,1.483000000000000000e+03,4.883285819876866714e-04,4.171077875327821542e-04,5.882951727823732251e-05,1.186132209648911844e-04,3.600766817680692180e-04,3.862259971450913466e-04,4.006360300753233124e-04,4.276495768055818113e-04,4.628522549945294313e-04,4.798644341840098025e-04,4.924613547413252091e-04,4.983781519779159879e-04,5.072471262046424978e-04
9.109999999999989768e+02,4.527979710949505006e-04,3.337315608877146713e-04,5.116747908359786743e-04,3.562404211758329566e-05,2.062950750044990050e-07,1.483000000000000000e+03,4.884220132125337895e-04,4.171739289773672118e-04,5.887681974102817366e-05,1.190664102072358293e-04,3.597883523913511170e-04,3.859916827273016928e-04,4.009257458910170835e-04,4.277642381750485509e-04,4.630354195947213687e-04,4.799662168658475102e-04,4.927801933346488087e-04,4.984706582513270248e-04,5.072618920838900015e-04
9.134999999999989768e+02,4.526664618603711346e-04,3.344899940249215537e-04,5.114040487355902415e-04,3.560588753357335690e-05,2.061747049202402213e-07,1.483000000000000000e+03,4.882723493939444847e-04,4.170605743267977845e-04,5.873758687521910687e-05,1.181764678354495809e-04,3.596654082712085680e-04,3.861633592393622929e-04,4.005839799938206683e-04,4.274974454783830131e-04,4.627871598412152819e-04,4.798527669918388147e-04,4.926058243779386520e-04,4.984524825305066851e-04,5.071866300432650290e-04
9.159999999999989768e+02,4.527408932239700276e-04,3.344015539664531799e-04,5.114187636450637708e-04,3.560428901627940118e-05,2.062419817935929888e-07,1.483000000000000000e+03,4.883451822402494220e-04,4.171366042076906332e-04,5.867787042109374324e-05,1.183393392575168477e-04,3.595831090270969373e-04,3.859763701450440155e-04,4.009037920188501152e-04,4.276040974181126875e-04,4.628568886446323685e-04,4.798309491797836997e-04,4.926389841928696667e-04,4.984798487944261522e-04,5.073501652307218449e-04
9.184999999999989768e+02,4.526131118946575865e-04,3.341104631242417943e-04,5.113060567466187973e-04,3.560446657825289428e-05,2.061263070992877504e-07,1.483000000000000000e+03,4.882175784729104605e-04,4.170086453164047126e-04,5.869294485196121071e-05,1.185026487704157923e-04,3.599730221393682779e-04,3.860367407749318758e-04,4.007381521690976732e-04,4.276846716960134871e-04,4.628073634650701909e-04,4.798631551800328012e-04,4.924393001280320250e-04,4.982958290170204493e-04,5.071077970609195670e-04
9.209999999999989768e+02,4.526718141265034931e-04,3.341450897485579168e-04,5.112974312746795640e-04,3.560145672293359539e-05,2.061792350253746073e-07,1.483000000000000000e+03,4.882732708494370681e-04,4.170703574035699180e-04,5.862561714817607090e-05,1.185267243779455763e-04,3.595278827132276011e-04,3.861547198848669306e-04,4.006667559179565279e-04,4.275600293066250039e-04,4.627039277737337252e-04,4.799403929139794446e-04,4.924877310344480397e-04,4.983478551556287141e-04,5.071129971429507756e-04
9.234999999999989768e+02,4.525470148357664882e-04,3.341729501006738472e-04,5.114465062421247538e-04,3.559057376627477678e-05,2.060654895777760622e-07,1.483000000000000000e+03,4.881375886020412717e-04,4.169564410694917046e-04,5.889949140635826561e-05,1.183740647350926410e-04,3.598931867733964093e-04,3.860106051132159897e-04,4.004370670290119134e-04,4.274140248403195640e-04,4.625700363055139180e-04,4.797623702293565091e-04,4.923257903014394707e-04,4.982013507868145088e-04,5.070557776294114553e-04
9.259999999999989768e+02,4.526148421669611683e-04,3.341729732780147530e-04,5.113375059541757457e-04,3.559266856790382541e-05,2.061270334056077791e-07,1.483000000000000000e+03,4.882075107348649869e-04,4.170221735990573496e-04,5.872266378721457741e-05,1.184418688889464152e-04,3.594691526018868664e-04,3.861416518992483973e-04,4.006500317713067847e-04,4.276194391762322324e-04,4.628789963561121532e-04,4.798421559003421873e-04,4.923849648257465393e-04,4.981688259010096965e-04,5.072299924041398685e-04
9.284999999999989768e+02,4.524766770851956863e-04,3.342364602348843992e-04,5.110465100353536044e-04,3.559465175043959951e-05,2.060021225392955144e-07,1.483000000000000000e+03,4.880713288356352858e-04,4.168820253347560868e-04,5.856983295015791811e-05,1.182402168503112871e-04,3.596976072491384741e-04,3.858391771817087749e-04,4.006271054409892441e-04,4.273214725576101594e-04,4.626872158156119467e-04,4.796233125513017738e-04,4.924081925261460189e-04,4.980453461534949935e-04,5.071279705264692067e-04
9.309999999999989768e+02,4.525466603011422820e-04,3.344967955459571718e-04,5.111201072157692477e-04,3.560165580340185856e-05,2.060659576456613096e-07,1.483000000000000000e+03,4.881483161045441135e-04,4.169450044977404506e-04,5.857344691462696568e-05,1.180498647551851102e-04,3.594308823673924148e-04,3.859384997581217711e-04,4.005682030496940469e-04,4.273580594654207841e-04,4.627755632946555083e-04,4.797564391108583709e-04,4.925132218328463415e-04,4.982322804784459526e-04,5.068830141932348767e-04
9.334999999999989768e+02,4.524311523119650073e-04,3.340345644446305554e-04,5.108203083091718581e-04,3.558410247349850125e-05,2.059601759311768815e-07,1.483000000000000000e+03,4.880152547854635153e-04,4.168470498384664992e-04,5.838915599720685082e-05,1.183965878673344518e-04,3.592176389971786835e-04,3.856775507283507413e-04,4.007462266568824461e-04,4.275043575538335920e-04,4.626204546596337933e-04,4.795836106988778666e-04,4.922304756768701483e-04,4.981047240886484970e-04,5.071067884185483359e-04
9.359999999999989768e+02,4.524933707732426672e-04,3.342139878311864583e-04,5.110488666429438814e-04,3.559923374938635200e-05,2.060175560372747598e-07,1.483000000000000000e+03,4.880926045226290327e-04,4.168941370238563016e-04,5.855549586970121420e-05,1.182793829420562088e-04,3.595078546862040384e-04,3.859069495262653282e-04,4.004799706441986148e-04,4.274453390311889036e-04,4.627295249903601521e-04,4.797092140734568076e-04,4.922672395711478674e-04,4.982774645431126224e-04,5.070288286772833396e-04
9.384999999999989768e+02,4.523626023372291833e-04,3.339651218273404572e-04,5.110543018489417189e-04,3.558120343747147592e-05,2.058979460313689101e-07,1.483000000000000000e+03,4.879438057747006660e-04,4.167813988997577006e-04,5.869169951171253558e-05,1.183974805098887261e-04,3.597262574511224777e-04,3.859747898177823310e-04,4.002077998350173083e-04,4.273452642110497218e-04,4.624844472899738708e-04,4.795654866766565420e-04,4.922828038176033268e-04,4.979921541591290912e-04,5.068257846461713062e-04
9.409999999999989768e+02,4.524268165157203469e-04,3.342506232899845864e-04,5.107164935147239133e-04,3.558377246523107746e-05,2.059562291654066136e-07,1.483000000000000000e+03,4.880105889809514515e-04,4.168430440504892424e-04,5.828967699900356641e-05,1.181761932257357605e-04,3.598803988608552905e-04,3.860186340091469569e-04,4.003152452842764970e-04,4.274474319181208594e-04,4.626527873561709042e-04,4.795752921534591280e-04,4.922916127868841221e-04,4.981193574895819830e-04,5.069471317097955189e-04
9.434999999999989768e+02,4.522947543009763383e-04,3.335341204209732913e-04,5.111325847226024476e-04,3.559102415360429966e-05,2.058372657684830034e-07,1.483000000000000000e+03,4.878857784545806583e-04,4.167037301473720183e-04,5.883783042162610928e-05,1.187606338800030470e-04,3.590496286952839949e-04,3.856284624117028428e-04,4.003366216302545384e-04,4.272716038899209345e-04,4.625263324768683526e-04,4.794679700717069588e-04,4.920266407900183861e-04,4.979294799189512956e-04,5.066272872664093901e-04
9.459999999999989768e+02,4.523693710357216155e-04,3.340961697836239354e-04,5.109377817925233418e-04,3.557910652848860541e-05,2.059039206726199064e-07,1.483000000000000000e+03,4.879484775642102209e-04,4.167902645072330101e-04,5.856841075680172632e-05,1.182732012520976801e-04,3.599122554986109758e-04,3.857982708517572229e-04,4.004864497844050613e-04,4.273019314062756133e-04,4.626415162840408191e-04,4.794593184971403417e-04,4.922136472257915415e-04,4.978543077079838159e-04,5.070113580275699677e-04
9.484999999999989768e+02,4.522424082268716836e-04,3.337678268167284233e-04,5.106999044165058633e-04,3.557036154382303727e-05,2.057884464191986895e-07,1.483000000000000000e+03,4.878127697706947344e-04,4.166720466830486328e-04,5.845749618963417974e-05,1.184745814101432603e-04,3.591177477210336327e-04,3.856929302684613094e-04,4.001106231454287202e-04,4.273039388230161521e-04,4.624956952036024180e-04,4.794313585290020576e-04,4.919667877856131501e-04,4.979585302184917845e-04,5.065521233250982460e-04
9.509999999999989768e+02,4.523126834584238775e-04,3.342699970934197057e-04,5.112058044758543496e-04,3.556896988368861618e-05,2.058519152359470546e-07,1.483000000000000000e+03,4.878816533421125208e-04,4.167437135747352342e-04,5.889312101743047210e-05,1.180426863650041718e-04,3.593159772285848619e-04,3.856725812771711346e-04,4.004151273248747586e-04,4.272051919401451472e-04,4.625407989656513423e-04,4.794483015380082073e-04,4.922446292873620998e-04,4.980327102560900849e-04,5.065640365817729134e-04
9.534999999999989768e+02,4.521819993281092631e-04,3.335810511526619165e-04,5.104058151125245857e-04,3.556781507616849205e-05,2.057336299856587419e-07,1.483000000000000000e+03,4.877498144042777348e-04,4.166141842519407914e-04,5.822381578441532257e-05,1.186009481754473466e-04,3.594791947998429282e-04,3.857169181110857241e-04,4.002025854140329520e-04,4.270930114905618913e-04,4.622295775250645912e-04,4.794102760865220176e-04,4.919748039749087315e-04,4.978048821464253716e-04,5.068109482066169647e-04
9.559999999999989768e+02,4.522544840871983566e-04,3.343048203852107226e-04,5.107233109302516342e-04,3.556598732545963241e-05,2.057990578314127039e-07,1.483000000000000000e+03,4.878204714126579619e-04,4.166884967617387513e-04,5.846882684305327758e-05,1.179496637019876340e-04,3.593408305004743117e-04,3.855764748363137108e-04,4.003508838416379532e-04,4.272065631548553925e-04,4.623051449185618914e-04,4.794195914551565782e-04,4.920915223198741488e-04,4.979300879743675350e-04,5.066661094333831626e-04
9.584999999999989768e+02,4.521085566260927137e-04,3.334655185450451933e-04,5.107911876388419870e-04,3.555413398056136499e-05,2.056662434176366272e-07,1.483000000000000000e+03,4.876626906066540922e-04,4.165544226455313351e-04,5.868263101274927328e-05,1.186430380810475204e-04,3.593388211928547722e-04,3.856287288421989977e-04,4.000542005776786003e-04,4.270098521624210897e-04,4.621689749328263073e-04,4.793649146455389678e-04,4.919158229336761685e-04,4.977341752750753801e-04,5.065088391686747848e-04
9.609999999999989768e+02,4.521813433155174667e-04,3.339597738729345846e-04,5.108193915015020372e-04,3.556248530902593994e-05,2.057326576039805553e-07,1.483000000000000000e+03,4.877438286245433931e-04,4.166188580064915403e-04,5.863804818598457053e-05,1.182215694425828821e-04,3.594589398565997728e-04,3.857874017682833673e-04,4.001198720914380682e-04,4.271441769016613580e-04,4.623161184499680379e-04,4.794365881761770021e-04,4.920326249995822477e-04,4.978473790593532884e-04,5.067293252374303371e-04
9.634999999999989768e+02,4.520527730480109548e-04,3.336007738356217521e-04,5.104937360792753242e-04,3.555795117910613316e-05,2.056160775124521482e-07,1.483000000000000000e+03,4.876107242271171083e-04,4.164948218689048013e-04,5.844096303126436942e-05,1.184519992123892027e-04,3.591756056004046112e-04,3.856203860806724617e-04,4.003102223962359970e-04,4.271055096966204652e-04,4.622293547810397063e-04,4.791770971465419602e-04,4.917196619700977146e-04,4.976937382235984688e-04,5.063808399227608592e-04
9.659999999999989768e+02,4.521283813613017960e-04,3.336007978775549642e-04,5.109733393790326502e-04,3.556646718529421920e-05,2.056850468204333730e-07,1.483000000000000000e+03,4.876948485465959948e-04,4.165619141760075971e-04,5.884495801773085427e-05,1.185275834837468318e-04,3.588696005493457086e-04,3.854753307571135161e-04,4.001898593823960968e-04,4.271190119518685868e-04,4.622545833827086193e-04,4.793302604928298145e-04,4.918702529464392308e-04,4.976092949378417129e-04,5.064554052578932718e-04
9.684999999999989768e+02,4.519922389481507269e-04,3.340585117145683210e-04,5.105439916127752029e-04,3.554439089611862584e-05,2.055603877935382870e-07,1.483000000000000000e+03,4.875366298442693528e-04,4.164478480520321011e-04,5.855175266462447599e-05,1.179337272335824059e-04,3.589023098112609830e-04,3.854168795822347088e-04,4.000442005991075361e-04,4.269830214202484158e-04,4.621632059062107285e-04,4.792031028520536825e-04,4.917947083337988841e-04,4.975356731416798878e-04,5.063720473967930295e-04
9.709999999999989768e+02,4.520584867227589671e-04,3.340455168856284736e-04,5.106808490794740576e-04,3.553963847214228205e-05,2.056199413208014289e-07,1.483000000000000000e+03,4.875981251949012695e-04,4.165188482506166647e-04,5.862236235671509053e-05,1.180129698371304935e-04,3.591878729537720011e-04,3.854444120498331421e-04,4.001363728697388206e-04,4.269198649198499302e-04,4.622190072993744166e-04,4.791690887094814306e-04,4.917691040167259785e-04,4.976023545965022098e-04,5.065732017740425322e-04
9.734999999999989768e+02,4.519105984465255450e-04,3.343628318956498005e-04,5.104039263058996996e-04,3.554766223478726141e-05,2.054868252786553301e-07,1.483000000000000000e+03,4.874582606813128200e-04,4.163629362117382700e-04,5.849332785937415465e-05,1.175477665508757445e-04,3.587218785684133837e-04,3.852608228003817636e-04,4.000098649639889409e-04,4.269804415957227520e-04,4.621767962323091047e-04,4.791657254310572223e-04,4.917659353094531701e-04,4.973769371831791549e-04,5.061561467786895819e-04
9.759999999999989768e+02,4.519793084562866397e-04,3.343138913208881183e-04,5.107467905412695639e-04,3.554457307718482493e-05,2.055487119478624725e-07,1.483000000000000000e+03,4.875238815334714511e-04,4.164347353791018284e-04,5.876748208498292414e-05,1.176654171353985214e-04,3.591206817829331057e-04,3.854408867333507238e-04,4.000207991906970821e-04,4.269117347137416476e-04,4.621314517297173911e-04,4.791650949248615204e-04,4.917343809847328755e-04,4.975982288535823811e-04,5.062110285418969366e-04
9.784999999999989768e+02,4.518373237773883814e-04,3.332853306510789502e-04,5.103918667631503073e-04,3.553549723463584860e-05,2.054197387220253880e-07,1.483000000000000000e+03,4.873728210120242300e-04,4.163018265427525328e-04,5.855454298576192587e-05,1.185519931263094313e-04,3.591770848877352622e-04,3.852533632190014313e-04,3.998284611343346775e-04,4.268328795852993802e-04,4.620693420688458614e-04,4.790558278016999495e-04,4.916720117191427644e-04,4.975051911800302228e-04,5.063009640005733782e-04
9.809999999999989768e+02,4.515909302851052205e-04,3.335905525823289436e-04,5.099736441845560036e-04,3.554867000797458338e-05,2.051980762551026530e-07,1.483000000000000000e+03,4.871396002930798242e-04,4.160422602771306167e-04,5.838271389945078309e-05,1.180003777027762769e-04,3.587497451803998657e-04,3.853164879396913864e-04,3.997081282989979199e-04,4.265485670167223214e-04,4.617017477535785282e-04,4.787463397760900220e-04,4.913409970082068369e-04,4.972868664713768483e-04,5.059034653142576495e-04
9.834999999999989768e+02,4.512088046481595519e-04,3.325556747457490236e-04,5.097560846380568608e-04,3.549724347625035344e-05,2.048494396864332120e-07,1.483000000000000000e+03,4.867060481244098917e-04,4.157115611719092120e-04,5.854727998989730890e-05,1.186531299024105282e-04,3.589947074722831346e-04,3.848274414080048405e-04,3.996384997367001123e-04,4.262226683316369669e-04,4.614310233309677940e-04,4.783897410095174895e-04,4.910361808564805411e-04,4.966880278129137682e-04,5.057541835110902989e-04
9.859999999999989768e+02,4.512904904120871577e-04,3.333413223929722010e-04,5.098668884718030600e-04,3.549117465942193807e-05,2.049227302150877791e-07,1.483000000000000000e+03,4.867816650715090822e-04,4.157993157526652332e-04,5.857639805971590237e-05,1.179491680191149566e-04,3.585593227344386681e-04,3.847841130911926547e-04,3.993264690545790638e-04,4.263979457986649896e-04,4.615623038657711377e-04,4.783439156638794065e-04,4.910475300058935464e-04,4.970889643260469884e-04,5.056754268986326812e-04
9.884999999999989768e+02,4.511495655474208246e-04,3.331271531361032555e-04,5.095322884819971200e-04,3.549365567552078188e-05,2.047957300868389588e-07,1.483000000000000000e+03,4.866432212229415862e-04,4.156559098719000631e-04,5.838272293457629544e-05,1.180224124113175691e-04,3.584982712922790151e-04,3.846953126847296733e-04,3.991379775093997968e-04,4.262112180539517556e-04,4.612640802077217243e-04,4.783170471670985906e-04,4.908571747369807779e-04,4.967462440474083168e-04,5.056423237600089771e-04
9.909999999999989768e+02,4.512255973007843306e-04,3.337429073846042392e-04,5.094781853482514529e-04,3.548858605748719716e-05,2.048639793998092694e-07,1.483000000000000000e+03,4.867141833582715074e-04,4.157370112432971537e-04,5.825258804746712236e-05,1.174826899161800914e-04,3.584768669210681232e-04,3.848065915176812060e-04,3.994098590674889497e-04,4.261484874275638058e-04,4.613260377008333618e-04,4.783523828160014227e-04,4.909089971802664976e-04,4.967016568572593400e-04,5.054621652710782152e-04
9.934999999999989768e+02,4.510828425177503377e-04,3.330041549111461109e-04,5.094056590593288051e-04,3.548962217268130016e-05,2.047352440958532906e-07,1.483000000000000000e+03,4.865724646904316447e-04,4.155932203450690308e-04,5.832281654157846738e-05,1.180786876066042268e-04,3.583778824196157857e-04,3.845878485681634182e-04,3.990054075824670367e-04,4.260790547404682323e-04,4.610595689372125458e-04,4.782451900767424038e-04,4.908458033882862970e-04,4.966597524259195196e-04,5.052624721837386439e-04
9.959999999999989768e+02,4.511689494099218288e-04,3.331810486009599472e-04,5.093862685121414678e-04,3.548577354102330571e-05,2.048126610354574181e-07,1.483000000000000000e+03,4.866547229509451413e-04,4.156831758688985163e-04,5.821731910221963902e-05,1.179879008089618816e-04,3.585027449785732601e-04,3.849137643376995431e-04,3.993686275166049649e-04,4.261266970017108836e-04,4.613275511895389264e-04,4.783129311452243449e-04,4.909374183480935726e-04,4.968016357708197276e-04,5.053463586577494919e-04


==> figures/data/3d/gr1_p140_model_equation_subset0_collagen_mass_fraction.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,7.549256489233855533e-06,9.461780527021706560e-13,5.425167058074982295e-05,4.987666015949804067e-06,8.186808582690007909e-11,4.000000000000000000e+00,1.253692250518365875e-05,2.561590473284051465e-06,4.670241409151596742e-05,7.549255543055802599e-06,1.788504194120133440e-07,8.786105086929494424e-07,1.695561791225827569e-06,3.892239279538621107e-06,7.008219734312621960e-06,1.015986763208355834e-05,1.356879407231276956e-05,1.653945989214432720e-05,2.419585971006131040e-05
-1.965000000000003695e+02,5.261872910405636199e-05,1.337719640862430819e-11,2.365773890209469613e-04,2.520902910237250843e-05,3.404225800810333265e-09,4.000000000000000000e+00,7.782775820642887381e-05,2.740970000168385355e-05,1.839586599168905993e-04,5.261871572685995058e-05,1.806225935653317273e-06,8.557289500275936048e-06,1.649944243377845211e-05,3.529924898577773047e-05,5.459559607860510331e-05,6.980638541166203268e-05,8.234129488472157062e-05,9.164181781480914462e-05,1.138685229304947790e-04
-1.940000000000003979e+02,7.222785090553033346e-05,1.913574373361095496e-12,4.383737934336962255e-04,4.284223376062560332e-05,7.052319440031611007e-09,4.000000000000000000e+00,1.150700846661559436e-04,2.938561714490473014e-05,3.661459425281658785e-04,7.222784899195595909e-05,1.715662717531488300e-06,8.383292948292113812e-06,1.646313286230794218e-05,3.784949911098959478e-05,7.168810404225336433e-05,1.012615324536544686e-04,1.256412176531925462e-04,1.440731373837818015e-04,1.883643419047305485e-04
-1.915000000000003979e+02,9.085821078056997607e-05,1.271602691250953484e-10,6.217209676808023271e-04,5.788803713850348000e-05,1.160623930999523860e-08,4.000000000000000000e+00,1.487462479190734561e-04,3.297017364206649608e-05,5.308627569002323781e-04,9.085808362030084527e-05,1.959556088866468332e-06,9.489486809064085089e-06,1.874256754891511273e-05,4.414038733056313172e-05,8.725545478024656016e-05,1.288602152483317280e-04,1.641491766312592776e-04,1.914124462132597989e-04,2.563725946414804695e-04
-1.890000000000003979e+02,1.084527070312776115e-04,5.407638969928725687e-10,7.840083635288107788e-04,7.147009181767873659e-05,1.686996368683955797e-08,4.000000000000000000e+00,1.799227988489563346e-04,3.698261521359887496e-05,6.755556564975331944e-04,1.084521662673806121e-04,2.167119703937885675e-06,1.053473509913478800e-05,2.066108439540373539e-05,5.100953075430275717e-05,1.024384635760656884e-04,1.541637590529157040e-04,1.993073100232507994e-04,2.346689959497179302e-04,3.183753884879165054e-04
-1.865000000000003979e+02,1.244264175173804415e-04,7.160057031376466785e-10,9.274860946997921058e-04,8.371009392658053968e-05,2.248931320140640986e-08,4.000000000000000000e+00,2.081365114439609812e-04,4.071632359079990185e-05,8.030596771824116643e-04,1.244257015116773091e-04,2.264358743409726593e-06,1.131823197868659481e-05,2.237547516825196946e-05,5.742136434051869703e-05,1.164063823868480394e-04,1.768696165012481267e-04,2.309820520322499468e-04,2.737403827870491468e-04,3.744538018725262389e-04
-1.840000000000003979e+02,1.390546727344226668e-04,4.061662034591449685e-10,1.054799358516082851e-03,9.483053113892164765e-05,2.832903164536737441e-08,4.000000000000000000e+00,2.338852038733443145e-04,4.422414159550101917e-05,9.157446857816602115e-04,1.390542665682192132e-04,2.368888497886700750e-06,1.188606378311234793e-05,2.413466508995136393e-05,6.361597906698465092e-05,1.291399410613942953e-04,1.974653497770953838e-04,2.599115257563475146e-04,3.092875181067202277e-04,4.256758850822064521e-04
-1.815000000000003979e+02,1.521644083565643719e-04,6.960898592695134086e-10,1.167420291329066082e-03,1.048396646611009551e-04,3.414536245675537851e-08,4.000000000000000000e+00,2.570040730176653405e-04,4.732474369546341684e-05,1.015255882972501602e-03,1.521637122667051159e-04,2.465272869272642624e-06,1.254205841956857658e-05,2.577531524181639837e-05,6.915835740044458445e-05,1.406276598689003732e-04,2.158146595282443728e-04,2.860092901831717545e-04,3.415631042614685679e-04,4.717157925290042754e-04
-1.790000000000003979e+02,1.641472447813465720e-04,1.053855101243050016e-09,1.267515481363895883e-03,1.139522838031584466e-04,3.992944095326287730e-08,4.000000000000000000e+00,2.780995285845050185e-04,5.019496097818812539e-05,1.103368236582549311e-03,1.641461909262453237e-04,2.691409508897877740e-06,1.336160789985867040e-05,2.737042736521346308e-05,7.428669590428356646e-05,1.510825336434878257e-04,2.325238699711561999e-04,3.098708240881902247e-04,3.707305149452871994e-04,5.138925222365257851e-04
-1.765000000000003979e+02,1.748935168108451711e-04,4.625213242350545747e-10,1.356157871320437221e-03,1.221802205018111180e-04,4.551574850433659326e-08,4.000000000000000000e+00,2.970737373126562620e-04,5.271329630903405310e-05,1.181264354509592050e-03,1.748930542895209251e-04,2.885392802026678022e-06,1.409381184167173580e-05,2.885595282093798131e-05,7.874377974994890980e-05,1.602844926711085118e-04,2.473394184888440673e-04,3.314470759355638398e-04,3.971733648473729761e-04,5.517491578384499168e-04
-1.740000000000003979e+02,1.847172076732510055e-04,3.683151690108745532e-10,1.435033533344595106e-03,1.297116875686044198e-04,5.094556870249814323e-08,4.000000000000000000e+00,3.144288952418554254e-04,5.500552010464658569e-05,1.250316325671344073e-03,1.847168393580820060e-04,3.083679566685387300e-06,1.497616334311558567e-05,3.036557487726515063e-05,8.296851814594330193e-05,1.687783548088882322e-04,2.608532146199211369e-04,3.510139335758586635e-04,4.214639493471586786e-04,5.865152305414278715e-04
-1.715000000000003979e+02,1.935441215028472280e-04,2.458754961393997527e-10,1.504943455749044529e-03,1.365464702554704181e-04,5.610426550753694640e-08,4.000000000000000000e+00,3.300905917583176461e-04,5.699765124737680988e-05,1.311399334246197328e-03,1.935438756273510767e-04,3.109870408176506722e-06,1.565449651433333336e-05,3.172403235304817478e-05,8.668481001013222291e-05,1.763122198802876718e-04,2.729323578037146981e-04,3.688632329295389741e-04,4.432790415905595916e-04,6.182581689333077743e-04
-1.690000000000003979e+02,2.016699039037134309e-04,7.748158387342118263e-10,1.567282816953296815e-03,1.428401888988615944e-04,6.107406970519547398e-08,4.000000000000000000e+00,3.445100928025749982e-04,5.882971500485183647e-05,1.365612913049583411e-03,2.016691290878746905e-04,3.311889863547022531e-06,1.631122486865259547e-05,3.298625706869399456e-05,9.009960187874877782e-05,1.831927045453196721e-04,2.838807710186911390e-04,3.854119293072937155e-04,4.633418392294943642e-04,6.466638424366876955e-04
-1.665000000000003979e+02,2.089813458706132475e-04,2.373363564689386877e-10,1.622559772677357407e-03,1.485705367660288911e-04,6.574640731683879433e-08,4.000000000000000000e+00,3.575518826366421658e-04,6.041080910458435636e-05,1.413578426806744214e-03,2.089811085342567877e-04,3.399986991534619652e-06,1.699172875110765036e-05,3.419598970588638470e-05,9.321882773108465677e-05,1.893854676820427006e-04,2.936454022580689614e-04,4.004383572400547348e-04,4.818185076442362317e-04,6.732549047391511938e-04
-1.640000000000003979e+02,2.157523151566071546e-04,2.074066229457451008e-09,1.671939170397609108e-03,1.538820471397944159e-04,7.022874592736984125e-08,4.000000000000000000e+00,3.696343622964015706e-04,6.187026801681273867e-05,1.456186855241001872e-03,2.157502410903777094e-04,3.478284152922562361e-06,1.751327434119670528e-05,3.542428959896281682e-05,9.606877900345789346e-05,1.949665287960686494e-04,3.026857504977858992e-04,4.144282740326301348e-04,4.990435956108193582e-04,6.978578378478740574e-04
-1.615000000000003979e+02,2.218585211149036592e-04,8.303786181473583970e-11,1.715730257620765595e-03,1.587302228925868133e-04,7.441648705082242931e-08,4.000000000000000000e+00,3.805887440074904454e-04,6.312829822231684593e-05,1.493871736505861855e-03,2.218584380770418350e-04,3.633953304591754025e-06,1.806882067978378485e-05,3.639538864519005886e-05,9.852021416793224802e-05,2.000500642072433469e-04,3.106982154623210389e-04,4.271155426178842654e-04,5.145255012413494766e-04,7.200970852814245551e-04
-1.589999999999999716e+02,2.275589256817245971e-04,1.594343430630032737e-09,1.754940106671063448e-03,1.632512653105970589e-04,7.843404028293160852e-08,4.000000000000000000e+00,3.908101909923216832e-04,6.430766037112753820e-05,1.527381180989338932e-03,2.275573313382939634e-04,3.870430624574414073e-06,1.855220586698535926e-05,3.735155454206687709e-05,1.009055200653709733e-04,2.047889517627829166e-04,3.181699599341454468e-04,4.387160185978311393e-04,5.289405585982704912e-04,7.407283452137256204e-04
-1.564999999999999716e+02,2.326994884594992777e-04,7.545754482588723792e-10,1.789693035358084052e-03,1.673886842546808335e-04,8.216802354582590274e-08,4.000000000000000000e+00,4.000881727141801384e-04,6.531080420481844419e-05,1.556993546898584801e-03,2.326987338840510100e-04,3.849284825554751571e-06,1.897560087851806151e-05,3.831452275985499566e-05,1.030878819267507017e-04,2.090060876501001474e-04,3.249304918030091458e-04,4.494592363620334959e-04,5.424573779425879115e-04,7.607728111760973756e-04
-1.539999999999999716e+02,2.375387710013163677e-04,1.946647847973332051e-09,1.820887078462797657e-03,1.712727321316960170e-04,8.575901650067151264e-08,4.000000000000000000e+00,4.088115031330123847e-04,6.626603886962035075e-05,1.583348307461481235e-03,2.375368243534684053e-04,3.903802240426914216e-06,1.939945656048156143e-05,3.919132404352855320e-05,1.050095856848620019e-04,2.130235718678990197e-04,3.312414712587558908e-04,4.596537823812691715e-04,5.547406721287152787e-04,7.788955779560920991e-04
-1.514999999999999716e+02,2.419176158470834207e-04,3.311653545165693177e-09,1.848537945663164669e-03,1.748368092465620862e-04,8.909204272465572621e-08,4.000000000000000000e+00,4.167544250936454798e-04,6.708080660052133447e-05,1.606620329816081140e-03,2.419143041935382531e-04,4.025000444461353355e-06,1.988171016110640900e-05,4.009215399313599358e-05,1.067054219275257978e-04,2.166573209941057899e-04,3.369486381229599091e-04,4.690033246124339470e-04,5.661948914508737381e-04,7.953110218056148656e-04
-1.489999999999999716e+02,2.401614033442433334e-04,3.129513591937176911e-10,1.862067747728536225e-03,1.753637456971279557e-04,8.842994296120332023e-08,4.000000000000000000e+00,4.155251490413712891e-04,6.479765764711537760e-05,1.621906344384293000e-03,2.401610903928841432e-04,3.984301421378675485e-06,1.999053342942936132e-05,4.068051497645052463e-05,1.050855111840128718e-04,2.133127662708262035e-04,3.329423730871483317e-04,4.682869597293473672e-04,5.676921275611674245e-04,8.019765993910837843e-04
-1.464999999999999716e+02,2.441643586474220385e-04,6.816051932618486723e-10,1.886022995635780637e-03,1.786084715832179459e-04,9.151722015500010965e-08,4.000000000000000000e+00,4.227728302306399573e-04,6.555588706420409253e-05,1.641858636988358707e-03,2.441636770422287990e-04,3.957443190304870640e-06,2.034214739522549002e-05,4.139834407625713625e-05,1.066890689137222573e-04,2.165709737357394147e-04,3.382545280258118401e-04,4.767648378120225758e-04,5.782091468274760601e-04,8.168869165205392162e-04
-1.439999999999999716e+02,2.479583759014233240e-04,3.632973541597003869e-10,1.907592821362474617e-03,1.816749228039007806e-04,9.448913375547486566e-08,4.000000000000000000e+00,4.296332987053241045e-04,6.628345309752254342e-05,1.659634445461051402e-03,2.479580126040691556e-04,4.065957450184206937e-06,2.061651982586902966e-05,4.208975438595494558e-05,1.082043123132448283e-04,2.196915485094165922e-04,3.431229444707164914e-04,4.846729402344112270e-04,5.882910629551377484e-04,8.300717832665488851e-04
-1.414999999999999716e+02,2.513941221787020504e-04,7.935351326187285535e-10,1.926655749661709653e-03,1.844937293978531079e-04,9.723694085312840133e-08,4.000000000000000000e+00,4.358878515765551853e-04,6.690039278084894251e-05,1.675261627483007549e-03,2.513933286435694270e-04,4.144787728265914198e-06,2.095696753822883361e-05,4.285200831502387664e-05,1.095540482076250003e-04,2.225517514250004874e-04,3.476428356300959922e-04,4.918969428463397606e-04,5.975969996344320228e-04,8.428121508812381341e-04
-1.389999999999999716e+02,2.546957144189696616e-04,9.577252822047721939e-10,1.943893619051228604e-03,1.871817366980546061e-04,9.990690949668915845e-08,4.000000000000000000e+00,4.418774511170242949e-04,6.751397772091505549e-05,1.689197904632258997e-03,2.546947566936874434e-04,4.250271135835515624e-06,2.120159525552769205e-05,4.345076402635027576e-05,1.108550945977711938e-04,2.252359024210372370e-04,3.520864898823328768e-04,4.987312447125475138e-04,6.057840984958804504e-04,8.548699037097219275e-04
-1.364999999999999716e+02,2.576784935010465144e-04,5.382040858129900830e-10,1.959084728162857527e-03,1.896517619599062123e-04,1.023659968274658148e-07,4.000000000000000000e+00,4.473302554609527538e-04,6.802673154114030206e-05,1.701406234661810958e-03,2.576779552969607240e-04,4.294695262919025356e-06,2.149774426044107891e-05,4.400027484973139270e-05,1.120359319795664177e-04,2.276965779713357183e-04,3.561076849117115312e-04,5.048362133482062241e-04,6.139088615597869782e-04,8.653275922115376663e-04
-1.339999999999999716e+02,2.605626063398993404e-04,1.364355637708360682e-09,1.972857184934272493e-03,1.920161504787966183e-04,1.047630738673372103e-07,4.000000000000000000e+00,4.525787568186959587e-04,6.854645586110272217e-05,1.712294578594373206e-03,2.605612419842616499e-04,4.282751376055836101e-06,2.174987121450437920e-05,4.448978664039080015e-05,1.131455261285623225e-04,2.301577561446716555e-04,3.599643828512910865e-04,5.108497570978384836e-04,6.213742615033224182e-04,8.762346998703375058e-04
-1.314999999999999716e+02,2.631704932341766626e-04,3.623876778155385816e-09,1.984969749066722335e-03,1.941905560096841854e-04,1.069686805524701199e-07,4.000000000000000000e+00,4.573610492438608208e-04,6.897993722449247719e-05,1.721799255832545672e-03,2.631668693573985230e-04,4.280412997941457802e-06,2.189881296769639958e-05,4.498335546812820535e-05,1.140207251113938171e-04,2.324043082085520701e-04,3.634286766813545088e-04,5.163492018965671043e-04,6.283792894013987690e-04,8.861881757833702748e-04
-1.289999999999999716e+02,2.657126349379354872e-04,1.758601211437637340e-09,1.995993656272242438e-03,1.962812891863006384e-04,1.091295488502967769e-07,4.000000000000000000e+00,4.619939241242361255e-04,6.943134575163484876e-05,1.730281021334306897e-03,2.657108763367240552e-04,4.348123717164023150e-06,2.208712366591263101e-05,4.537114158319558306e-05,1.149971592854340014e-04,2.344904419597792253e-04,3.668895964403733447e-04,5.214845040580748034e-04,6.350499592988176258e-04,8.944529948741999567e-04
-1.264999999999999716e+02,2.679976446305443270e-04,2.146545149414451563e-09,2.005632637782116864e-03,1.981979480464949326e-04,1.111051641373606073e-07,4.000000000000000000e+00,4.661955926770392595e-04,6.979969658404939440e-05,1.737634993151572537e-03,2.679954980853949077e-04,4.382730163180977721e-06,2.236243251137060768e-05,4.570357888181045356e-05,1.158962039286076597e-04,2.363641349355142076e-04,3.700680740805960224e-04,5.262302639451821524e-04,6.410509826831788582e-04,9.030898847796318702e-04
-1.239999999999999716e+02,2.702529937040698354e-04,7.890680371614410557e-09,2.014465948461701978e-03,2.000536126919394506e-04,1.130581285571085051e-07,4.000000000000000000e+00,4.703066063960092860e-04,7.019938101213038474e-05,1.744212954757632088e-03,2.702451030236982001e-04,4.409376503869899953e-06,2.260933412709485108e-05,4.606954745517684253e-05,1.167116611703710035e-04,2.382012816255362647e-04,3.731733966412738887e-04,5.308760551095042038e-04,6.469468680057947592e-04,9.113706663706702292e-04
-1.214999999999999716e+02,2.722895344944613262e-04,1.275819216907667258e-09,2.028370573438080700e-03,2.017604273503182115e-04,1.148488606397935187e-07,4.000000000000000000e+00,4.740499618447795377e-04,7.052910714414311472e-05,1.756081038943619428e-03,2.722882586752443978e-04,4.467755572212942399e-06,2.288048039875555676e-05,4.645252512214342281e-05,1.174457445910939934e-04,2.398380948354621590e-04,3.759116445495585147e-04,5.352262221134906602e-04,6.521621547404102314e-04,9.195823612529904724e-04
-1.189999999999999716e+02,2.786135992217108628e-04,3.467352122942119268e-09,2.042407843895383684e-03,2.054272180248650586e-04,1.198258795767115555e-07,4.000000000000000000e+00,4.840408172465758942e-04,7.318638119684580420e-05,1.763794244673672768e-03,2.786101318695879394e-04,4.541699824709642788e-06,2.309061940380936520e-05,4.688900886367541643e-05,1.203350104096033337e-04,2.463932249742904149e-04,3.852636691801919456e-04,5.459978031126262038e-04,6.644643515930936419e-04,9.344782909724781879e-04
-1.164999999999999716e+02,2.804161041376739276e-04,7.659242005977507713e-10,2.056091259960813201e-03,2.069387551473064377e-04,1.214568398416676539e-07,4.000000000000000000e+00,4.873548592849803653e-04,7.347734899036748989e-05,1.775675155823139327e-03,2.804153382134733454e-04,4.502341712659558911e-06,2.331700080690386068e-05,4.715033027844329447e-05,1.210746938128130692e-04,2.478759500958525723e-04,3.877187249427760602e-04,5.498826749618562814e-04,6.688881273161422988e-04,9.418419077576919421e-04
-1.139999999999999716e+02,2.818064045426324168e-04,8.266438977037142081e-10,2.068656598421060849e-03,2.082238728695737684e-04,1.227720308740502663e-07,4.000000000000000000e+00,4.900302774122061852e-04,7.358253167305864838e-05,1.786850193878428486e-03,2.818055778987347149e-04,4.546131339567427211e-06,2.349241170140062683e-05,4.749679959253423389e-05,1.215797179951799624e-04,2.488705817143993006e-04,3.895595537690816853e-04,5.529468035132778471e-04,6.727806104990523457e-04,9.474990489579218937e-04
-1.114999999999999716e+02,2.834388132518957906e-04,6.149017609788263924e-09,2.080561635647513660e-03,2.095871738958094387e-04,1.242643443192753687e-07,4.000000000000000000e+00,4.930259871477051751e-04,7.385163935608635198e-05,1.797122822395617924e-03,2.834326642342860293e-04,4.638179294735805212e-06,2.365991827757287926e-05,4.778684830647769537e-05,1.222063668645594309e-04,2.502156184341397570e-04,3.917483616559999378e-04,5.563770946969049834e-04,6.771680464696326314e-04,9.538839997085245010e-04
-1.089999999999999716e+02,2.850711208175135680e-04,1.281039113483502115e-09,2.091437550286186220e-03,2.109173858374770942e-04,1.257516875726686288e-07,4.000000000000000000e+00,4.959885066549906893e-04,7.415373498003647386e-05,1.806366429468672652e-03,2.850698397784000760e-04,4.636366145687335575e-06,2.380653659998978609e-05,4.797283050063186214e-05,1.228035239098191158e-04,2.516526140924976057e-04,3.939924684832406634e-04,5.596129592252384322e-04,6.811458625643224563e-04,9.596327020238748810e-04
-1.064999999999999716e+02,2.865257944058439347e-04,2.379072211144667273e-10,2.101734699350233174e-03,2.121342765358074625e-04,1.270979821412703835e-07,4.000000000000000000e+00,4.986600709416513701e-04,7.439151787003647222e-05,1.815208904944389185e-03,2.865255564986228303e-04,4.600465327407728994e-06,2.389640862852342992e-05,4.820156936701341086e-05,1.233348387594289993e-04,2.528652003439117203e-04,3.959827428512543231e-04,5.625630948772292021e-04,6.847742061250901681e-04,9.655200722549053859e-04
-1.039999999999999716e+02,2.880013719865113326e-04,1.756361196166874915e-09,2.111115930015847100e-03,2.133307455577269571e-04,1.284547972663285190e-07,4.000000000000000000e+00,5.013321175442382897e-04,7.467062642878437555e-05,1.823114558029335659e-03,2.879996156253151487e-04,4.613445986773311758e-06,2.406164349994046288e-05,4.840813186741485682e-05,1.238659014635479813e-04,2.541237757251688665e-04,3.979556722470742715e-04,5.654268319681339831e-04,6.884102792709473817e-04,9.707540078278120710e-04
-1.014999999999999716e+02,2.893048830943894915e-04,9.365793389712683966e-10,2.120040051890358015e-03,2.144199996766842141e-04,1.296732516436076450e-07,4.000000000000000000e+00,5.037248827710736785e-04,7.488488341770527744e-05,1.830735168795968523e-03,2.893039465150505055e-04,4.616761537027511756e-06,2.406788471817842605e-05,4.858267518075884672e-05,1.243162518640112757e-04,2.552598233229897307e-04,3.997255062514202054e-04,5.681873674374324223e-04,6.917776418097008450e-04,9.765777447589432756e-04
-9.899999999999997158e+01,2.906356676888641297e-04,1.298944046636173996e-09,2.128158580367145187e-03,2.154952190754608795e-04,1.309072807773326761e-07,4.000000000000000000e+00,5.061308867643249821e-04,7.514044861340325016e-05,1.837522912678281111e-03,2.906343687448175134e-04,4.633895023688985977e-06,2.409390299700446260e-05,4.880360999437109552e-05,1.248053194913558111e-04,2.564780637122549608e-04,4.016791167971955597e-04,5.708248231241935290e-04,6.948699047669558860e-04,9.819305203968174342e-04
-9.649999999999997158e+01,2.918111783392204005e-04,7.481096147124339231e-10,2.135897232650043210e-03,2.164738448117837740e-04,1.320146892913205889e-07,4.000000000000000000e+00,5.082850231510041474e-04,7.533733352743662653e-05,1.844086054310822755e-03,2.918104302296056708e-04,4.675579663406422705e-06,2.414840475126890150e-05,4.901618466890982258e-05,1.252459491886346850e-04,2.575141462797810683e-04,4.032720528743853009e-04,5.731667542538468330e-04,6.975926838618640808e-04,9.864829646527442999e-04
-9.399999999999997158e+01,2.930165555766091876e-04,7.099708064698268547e-09,2.142923892334814250e-03,2.174415169785687263e-04,1.331395151479212817e-07,4.000000000000000000e+00,5.104580725551778869e-04,7.557503859804046132e-05,1.849907336758205116e-03,2.930094558685444645e-04,4.692532551270719765e-06,2.425340604581058805e-05,4.909750322037638063e-05,1.256866738911257793e-04,2.585826641906493507e-04,4.049977204315289257e-04,5.755360970959934363e-04,7.003462695670611840e-04,9.909949410774013690e-04
-9.149999999999997158e+01,2.940676356843950580e-04,2.925308958199428628e-10,2.149668081190735103e-03,2.183165892528839559e-04,1.341379075000225408e-07,4.000000000000000000e+00,5.123842249372790409e-04,7.575104643151110207e-05,1.855600445506339936e-03,2.940673431534992295e-04,4.751885161605752269e-06,2.429354595294911168e-05,4.924764530743706159e-05,1.261212197611979893e-04,2.594744671840089160e-04,4.064381262700126349e-04,5.776215864062998794e-04,7.028113833046617910e-04,9.950372173649407650e-04
-8.899999999999997158e+01,2.951699983568175376e-04,9.857503775462575003e-10,2.155749217794241182e-03,2.191933136728309143e-04,1.351710366888396560e-07,4.000000000000000000e+00,5.143633120296484248e-04,7.597668468398662326e-05,1.860579219437423753e-03,2.951690126064399999e-04,4.818076738217478866e-06,2.439674287624662362e-05,4.939541712318588998e-05,1.265303332305017824e-04,2.604480173627629039e-04,4.080001022661821188e-04,5.798978737164678897e-04,7.054201780040863026e-04,9.990323968906828205e-04
-8.649999999999997158e+01,2.961246301950128047e-04,1.674139156249705121e-09,2.161606479034458312e-03,2.199830682127680733e-04,1.360823469084364286e-07,4.000000000000000000e+00,5.161076984077808509e-04,7.614156198224473148e-05,1.865481848839445561e-03,2.961229560558565612e-04,4.920429432931866234e-06,2.439688257893264791e-05,4.952852095037657749e-05,1.269124357893078726e-04,2.612461560659898015e-04,4.094032135565793453e-04,5.818785183593926016e-04,7.076625148361248650e-04,1.003112166104908488e-03
-8.399999999999997158e+01,2.971277604400818922e-04,4.299185391643292419e-11,2.166882946708010346e-03,2.207757574853783360e-04,1.370268411173813021e-07,4.000000000000000000e+00,5.179035179254602283e-04,7.635200295470355621e-05,1.869755186267928453e-03,2.971277174482280002e-04,4.913364363475336093e-06,2.450264257098397772e-05,4.964285786709896233e-05,1.272948907991870368e-04,2.621742479264311219e-04,4.108047217151473540e-04,5.838543116168652030e-04,7.100383055987709736e-04,1.006684286706027069e-03
-8.149999999999997158e+01,2.979888431666040350e-04,2.552038310307962990e-09,2.171995836828642754e-03,2.214864121395815366e-04,1.378535814142354280e-07,4.000000000000000000e+00,5.194752553061856258e-04,7.650243102702249847e-05,1.874006993662038611e-03,2.979862911282937028e-04,4.895075752005583713e-06,2.453242486869921125e-05,4.976479597076634921e-05,1.276845551079876587e-04,2.630020266573712164e-04,4.120696398618031784e-04,5.854876099379024718e-04,7.120761671635324370e-04,1.009854924377756114e-03
-7.899999999999997158e+01,2.988986933467992148e-04,7.739014434147331827e-10,2.176543498566938569e-03,2.222019959263678735e-04,1.387141558780855063e-07,4.000000000000000000e+00,5.211006892731671154e-04,7.669669742043134131e-05,1.877644805220139409e-03,2.988979194453557971e-04,4.860687537992366757e-06,2.455876389428706362e-05,4.993663309755315302e-05,1.280734615057076511e-04,2.638450964328263159e-04,4.134410105095128168e-04,5.872939889315620908e-04,7.141776104737091032e-04,1.013401820462834536e-03
-7.649999999999997158e+01,2.996815247240777118e-04,2.856812677356923156e-09,2.181010599115819609e-03,2.228445511154534403e-04,1.394687102227959462e-07,4.000000000000000000e+00,5.225260758395312063e-04,7.683697360862427146e-05,1.881329074391741843e-03,2.996786679114003403e-04,4.823826073820868429e-06,2.459302067575204115e-05,5.006054959710123968e-05,1.284099775200803803e-04,2.645298083234532034e-04,4.145530310422485378e-04,5.887020775627737788e-04,7.160768906687628704e-04,1.016217574250055742e-03
-7.399999999999997158e+01,3.005185702347793158e-04,3.160717195242190868e-09,2.184995166715415684e-03,2.234959820908201400e-04,1.402618650666961970e-07,4.000000000000000000e+00,5.240145523255994829e-04,7.702258814395917586e-05,1.884476596480636314e-03,3.005154095175840740e-04,4.817634918015991215e-06,2.465451314455872352e-05,5.023140379173048775e-05,1.287855854769904239e-04,2.652901170166204088e-04,4.157367821765758876e-04,5.902691489167387860e-04,7.177917315371058066e-04,1.018743292717810833e-03
-7.149999999999997158e+01,3.012273587989952291e-04,1.454199682731605180e-09,2.188897333713721131e-03,2.240756278182351555e-04,1.409478086711548847e-07,4.000000000000000000e+00,5.253029866172303575e-04,7.715173098076007359e-05,1.887669974914726011e-03,3.012259045993125202e-04,4.838745720578828203e-06,2.469031689115224414e-05,5.032402734324251933e-05,1.290675389281359939e-04,2.659204966953975955e-04,4.167166158631428448e-04,5.916238759736992814e-04,7.194517761956058027e-04,1.021178703577348265e-03
-6.899999999999997158e+01,3.023327107953965994e-04,2.387676028569360593e-09,2.192354822907248511e-03,2.248166780016755243e-04,1.419476067246020325e-07,4.000000000000000000e+00,5.271493887970720967e-04,7.751603279372107510e-05,1.890022112111851803e-03,3.023303231193680274e-04,4.860999659737588090e-06,2.466895267762365661e-05,5.048843531263490572e-05,1.294321429142446375e-04,2.670737500731684482e-04,4.183358864361060893e-04,5.935659220849452905e-04,7.218206327156322447e-04,1.024141954405136416e-03
-6.649999999999997158e+01,3.029724654792049707e-04,7.970606098613123798e-10,2.196304621763712616e-03,2.253384264005242133e-04,1.425697212512125609e-07,4.000000000000000000e+00,5.283108918797291840e-04,7.763403907868075739e-05,1.893332156284507645e-03,3.029716684185951281e-04,4.835421203747456018e-06,2.475040485268180355e-05,5.055792776594056728e-05,1.297601377921413896e-04,2.676256335023125248e-04,4.192691022713681322e-04,5.948843086098527929e-04,7.232771779145379543e-04,1.027104866322939205e-03
-6.399999999999997158e+01,3.036810357623840836e-04,1.475716598718739934e-09,2.201787919910646978e-03,2.258780901719239858e-04,1.432430831014302806e-07,4.000000000000000000e+00,5.295591259343080965e-04,7.780294559046009779e-05,1.898106884148262948e-03,3.036795600457853589e-04,4.895746812668101014e-06,2.478529978036446318e-05,5.063178464529517276e-05,1.300431662754392061e-04,2.682922357851712258e-04,4.203436847228688420e-04,5.961802849823579983e-04,7.248486034923012130e-04,1.029547461174268276e-03
-6.149999999999997158e+01,3.042780940910036003e-04,2.890181876641128837e-10,2.206806830177160048e-03,2.263565105882443590e-04,1.438224284293395536e-07,4.000000000000000000e+00,5.306346046792479593e-04,7.792158350275924135e-05,1.902528736086156556e-03,3.042778050728159626e-04,4.969351317166049505e-06,2.481159742374625322e-05,5.071511853435075603e-05,1.303303632071828701e-04,2.687695972318640894e-04,4.212082204104399636e-04,5.973390872543158682e-04,7.260955265789183341e-04,1.031755191780881625e-03
-5.899999999999997158e+01,3.049284824258585301e-04,3.228569275361984084e-09,2.211704801520698437e-03,2.268472208127905428e-04,1.444410409850239605e-07,4.000000000000000000e+00,5.317757032386491271e-04,7.808126161306798733e-05,1.906776319094839961e-03,3.049252538565831597e-04,5.001970704148890772e-06,2.485002024990052918e-05,5.083155267994738226e-05,1.305728647574823332e-04,2.693821185138029688e-04,4.221461083532218822e-04,5.986395440743863322e-04,7.275628499941057649e-04,1.033783703054376576e-03
-5.649999999999997158e+01,3.054539505077844778e-04,3.551230366013401221e-10,2.216141299697234075e-03,2.272723750782721134e-04,1.449548483545308492e-07,4.000000000000000000e+00,5.327263255860565641e-04,7.818157542951236437e-05,1.910687349189449597e-03,3.054535953847478690e-04,5.033538034846347561e-06,2.491435141250260838e-05,5.088902031147580872e-05,1.307873188671372503e-04,2.698710205263382027e-04,4.229460139859298178e-04,5.997852037390244894e-04,7.289183883284483393e-04,1.035840592103866482e-03
-5.399999999999997158e+01,3.060569671265775241e-04,6.105519321187608843e-11,2.220532418914868827e-03,2.277218974980563802e-04,1.455281297268342829e-07,4.000000000000000000e+00,5.337788646246338772e-04,7.833506962852114400e-05,1.914475451788291357e-03,3.060569060713842879e-04,5.037777239537182776e-06,2.499692600789019554e-05,5.093219211052254434e-05,1.310781084344901138e-04,2.704715717792470974e-04,4.237478980277134240e-04,6.008471383443681358e-04,7.302532220921737968e-04,1.038028130487145696e-03
-5.149999999999997158e+01,3.065397765900163473e-04,2.241814873085532647e-10,2.224495214691481551e-03,2.281091151702721034e-04,1.460004030556215995e-07,4.000000000000000000e+00,5.346488917602884236e-04,7.843066141974424396e-05,1.917955438101465095e-03,3.065395524085290629e-04,5.028577592332244062e-06,2.500492998761973644e-05,5.102720285512505661e-05,1.313192937574823090e-04,2.709326894063388610e-04,4.244630265050149034e-04,6.018914859610565663e-04,7.312402783614692630e-04,1.039442754801437512e-03
-4.899999999999997158e+01,3.070931901734029945e-04,2.208038651489937718e-09,2.228420644338857930e-03,2.285184855517254641e-04,1.465269256897320121e-07,4.000000000000000000e+00,5.356116757251284857e-04,7.857470462167753041e-05,1.921327454165454827e-03,3.070909821347514988e-04,5.040529080126077350e-06,2.503860855950411981e-05,5.112292007279853746e-05,1.315445283293897177e-04,2.714333502965188033e-04,4.252717914104491796e-04,6.029638688032945863e-04,7.323724769982581807e-04,1.040959853448304153e-03
-4.649999999999997158e+01,3.075293335112834394e-04,4.977527487026865615e-09,2.231946106716822288e-03,2.288678785450082027e-04,1.469547967995868029e-07,4.000000000000000000e+00,5.363972120562916692e-04,7.866145496627523670e-05,1.924416773205538849e-03,3.075243559837964147e-04,5.081475729272243076e-06,2.507801795527096021e-05,5.121240536342034472e-05,1.317582668348003436e-04,2.718739326740819045e-04,4.259247391806777095e-04,6.038356028721176194e-04,7.334287614424720618e-04,1.042470674411260330e-03
-4.399999999999997158e+01,3.080565003369858923e-04,9.178502912941555415e-10,2.235493582400108897e-03,2.292488366482386020e-04,1.474538365044422450e-07,4.000000000000000000e+00,5.373053369852245215e-04,7.880766368874729034e-05,1.927437082063122951e-03,3.080555824866946244e-04,5.122984627952708084e-06,2.510825765463604438e-05,5.129917726388211224e-05,1.319671765867472377e-04,2.724065889145288986e-04,4.267230420419426814e-04,6.048716132207370907e-04,7.344545266085191057e-04,1.044304878855106550e-03
-4.149999999999997158e+01,3.084509077098974159e-04,1.868786242966054110e-09,2.238628013283441940e-03,2.295639346752161144e-04,1.478415625706265426e-07,4.000000000000000000e+00,5.380148423851135574e-04,7.888697303468130144e-05,1.930177105573544633e-03,3.084490389236544750e-04,5.121701525144204762e-06,2.510832583794642489e-05,5.134066137671898197e-05,1.321404321135612333e-04,2.727630612101880452e-04,4.272411869840145597e-04,6.057488333743803839e-04,7.353072316792154568e-04,1.045856527159509360e-03
-3.899999999999997158e+01,3.089451601354228027e-04,1.674039240048071360e-10,2.241819693553612908e-03,2.299153733374607693e-04,1.483081908680061527e-07,4.000000000000000000e+00,5.388605334728835449e-04,7.902978679796203334e-05,1.932874533418190051e-03,3.089449927314988006e-04,5.137445661726876743e-06,2.516653806676744421e-05,5.143810644061583379e-05,1.323507991494036801e-04,2.732076531073503482e-04,4.279513995323484853e-04,6.066314768129392292e-04,7.363535990517082247e-04,1.047444883841608214e-03
-3.649999999999997158e+01,3.093091926066061361e-04,9.694357438919161746e-10,2.244620243933667658e-03,2.302031947254876111e-04,1.486656874927713354e-07,4.000000000000000000e+00,5.395123873320937201e-04,7.910599788111852509e-05,1.935311051327061414e-03,3.093082231708622703e-04,5.116853111508968478e-06,2.518169720203077656e-05,5.144666746613760585e-05,1.325077727696718447e-04,2.735118070704962534e-04,4.285359757828962864e-04,6.074245921523830803e-04,7.371623173300593385e-04,1.048896544369376732e-03
-3.399999999999997158e+01,3.097504344473970238e-04,1.792057086979488964e-09,2.247449123346672607e-03,2.305180084775551423e-04,1.490838838728093634e-07,4.000000000000000000e+00,5.402684429249521390e-04,7.923242596984188149e-05,1.937698688899275584e-03,3.097486423903100436e-04,5.097914797274742049e-06,2.521027547723265003e-05,5.153583763367750785e-05,1.327270171604748826e-04,2.739646073440057299e-04,4.292252392570577806e-04,6.082389493518182812e-04,7.380800272884756319e-04,1.050331238336937910e-03
-3.149999999999997158e+01,3.100725854059867021e-04,2.377946182421359470e-09,2.249925333238496968e-03,2.307749798941746147e-04,1.494020995655096277e-07,4.000000000000000000e+00,5.408475653001612897e-04,7.929760551181208746e-05,1.939852747832510266e-03,3.100702074598042906e-04,5.108276038864156116e-06,2.521158121846951841e-05,5.154246918466718068e-05,1.328581871190593093e-04,2.742580303947352201e-04,4.297077187364309239e-04,6.088833050936417069e-04,7.387586500287373834e-04,1.051814760431625962e-03
-2.899999999999997158e+01,3.104826843664383021e-04,3.442612727362804099e-10,2.252465673383542439e-03,2.310642409623922468e-04,1.497901807429158007e-07,4.000000000000000000e+00,5.415469253288305489e-04,7.941844340404605532e-05,1.941982989017104191e-03,3.104823401051655472e-04,5.104883789463661166e-06,2.523666115105901398e-05,5.159093791669968823e-05,1.330220054841117555e-04,2.746570807353099133e-04,4.303337074246682981e-04,6.096190175504277373e-04,7.396351384546538720e-04,1.053431625281004563e-03
-2.649999999999997158e+01,3.107924671721060150e-04,1.839384015554326308e-09,2.254702868267584488e-03,2.313045018926843338e-04,1.500937302467473883e-07,4.000000000000000000e+00,5.420969690647903759e-04,7.948796527942168116e-05,1.943910401095478527e-03,3.107906277880904716e-04,5.093918521314235039e-06,2.522009579580423432e-05,5.164964404721142908e-05,1.331064993072246039e-04,2.749373038848097316e-04,4.307521393810990139e-04,6.101301872299526394e-04,7.402572701856642307e-04,1.054634334857174798e-03
-2.399999999999997158e+01,3.111720993911359684e-04,3.295872847635970120e-09,2.256979491251469728e-03,2.315695915041012247e-04,1.504525511488633040e-07,4.000000000000000000e+00,5.427416908952371931e-04,7.960250788703474370e-05,1.945807391860333814e-03,3.111688035182883232e-04,5.103578728658486439e-06,2.528111787469029153e-05,5.169911380662073087e-05,1.332639323307281383e-04,2.753225843522263743e-04,4.313537822389771400e-04,6.108256342568285429e-04,7.410630385463140655e-04,1.055426887697591800e-03
-2.149999999999997158e+01,3.114411208292844867e-04,1.324240152581565567e-09,2.258945610347232440e-03,2.317817200725896310e-04,1.507183375032092425e-07,4.000000000000000000e+00,5.432228409018740635e-04,7.965940075669485565e-05,1.947504489517947954e-03,3.114397965891318944e-04,5.085893720458600542e-06,2.532687226402574970e-05,5.173095000510377986e-05,1.333797377588805827e-04,2.755624676875800989e-04,4.317431287678428543e-04,6.113087240660000513e-04,7.417829734494179369e-04,1.056238400531161548e-03
-1.899999999999997158e+01,3.117988706523195123e-04,4.233988533538988898e-09,2.260999586736346222e-03,2.320272457869365591e-04,1.510551785275332665e-07,4.000000000000000000e+00,5.438261164392560985e-04,7.977162486538295319e-05,1.949200716084026602e-03,3.117946366637859850e-04,5.084041583693008172e-06,2.536799649741330247e-05,5.174720454769933954e-05,1.335294608292647914e-04,2.758962980809812060e-04,4.322496661296353938e-04,6.119884048834685992e-04,7.425810485619777600e-04,1.057488849130468070e-03
-1.649999999999997158e+01,3.120625628085366404e-04,5.436147001393441540e-10,2.262785278360998544e-03,2.322274950280886680e-04,1.513126525536529030e-07,4.000000000000000000e+00,5.442900578366252542e-04,7.983506778044797232e-05,1.950722715552461904e-03,3.120620191938365106e-04,5.085496452894238197e-06,2.540068339402004786e-05,5.173005719031890151e-05,1.336530179709513762e-04,2.761304986496800062e-04,4.326841399544596625e-04,6.125438591754437962e-04,7.431901186140106672e-04,1.058180401688042999e-03
-1.399999999999997158e+01,3.123900420821540684e-04,1.912926447726328274e-09,2.264620121795685691e-03,2.324510019166790831e-04,1.516210066841579349e-07,4.000000000000000000e+00,5.448410439988331244e-04,7.993904016547498533e-05,1.952230079713531677e-03,3.123881291557063442e-04,5.064336355429301501e-06,2.541486028291999562e-05,5.176983362336251055e-05,1.337847500320993267e-04,2.764590834372053366e-04,4.332120697657517545e-04,6.130551376997526872e-04,7.438484382587140118e-04,1.059388905057453327e-03
-1.149999999999997158e+01,3.126129010758376238e-04,2.110973060013731285e-10,2.267074562287087550e-03,2.326255031221407946e-04,1.518414506218805064e-07,4.000000000000000000e+00,5.452384041979784456e-04,7.998739795369682920e-05,1.954461661211250034e-03,3.126126899785316472e-04,5.041165765697803020e-06,2.540729861233410820e-05,5.182093351369006375e-05,1.338670272607661788e-04,2.766689792946396172e-04,4.335765346289656885e-04,6.135093939162538203e-04,7.442611307680344979e-04,1.060404023624771661e-03
-8.999999999999971578e+00,3.129333261494733620e-04,9.754831611615003813e-10,2.270197079486725202e-03,2.328379538458255464e-04,1.521407793660834887e-07,4.000000000000000000e+00,5.457712799952988813e-04,8.009537230364781562e-05,1.957263753337251840e-03,3.129323506663122091e-04,5.035993146002151526e-06,2.542054299657017311e-05,5.185655689619457736e-05,1.339880827831441959e-04,2.770005160431706086e-04,4.341287384286717128e-04,6.140810424461309652e-04,7.448877911724066268e-04,1.061421174254895995e-03
-6.499999999999971578e+00,3.131321126175668390e-04,3.204417282976064493e-10,2.272967781762850071e-03,2.329944482868070207e-04,1.523381328848141369e-07,4.000000000000000000e+00,5.461265609043738055e-04,8.013766433075981835e-05,1.959835669145283069e-03,3.131317921758385654e-04,5.036985099126100823e-06,2.539318203089064124e-05,5.189883614964660880e-05,1.340297939046495679e-04,2.771956592669747163e-04,4.344365900141059986e-04,6.145504443190265070e-04,7.453812677724480249e-04,1.062529725854882267e-03
-3.999999999999971578e+00,3.134385642279006513e-04,7.318531978993016882e-09,2.275843056877452884e-03,2.331936050923671640e-04,1.526229910012227152e-07,4.000000000000000000e+00,5.466321693202677882e-04,8.024495913553348725e-05,1.962404492649552287e-03,3.134312456959216443e-04,5.043362233996881941e-06,2.540572708940479199e-05,5.197597500463939260e-05,1.341376021032939197e-04,2.775259878118301461e-04,4.349310603564726955e-04,6.151259384749133445e-04,7.458122365540713556e-04,1.063266353613580252e-03
-1.500000000000000000e+00,3.136207904826541831e-04,3.355123954695962559e-09,2.278371706317216042e-03,2.333361429463930072e-04,1.528037558280644461e-07,4.000000000000000000e+00,5.469569334290471903e-04,8.028464753626117587e-05,1.964750915834561750e-03,3.136174353586994789e-04,5.043441034456070757e-06,2.542838798536171808e-05,5.201607880388624570e-05,1.342196782592364917e-04,2.776714318261065077e-04,4.351840274327354176e-04,6.154789582553869647e-04,7.462091265654108860e-04,1.063720127984739763e-03
1.000000000000000000e+00,1.180413069414578634e-03,8.035184985756848066e-10,4.419160536273549107e-03,6.407956184987283546e-04,1.803994039131914459e-06,4.000000000000000000e+00,1.821208687913306989e-03,5.396174509158502795e-04,3.238747466858970473e-03,1.180412265896080152e-03,2.720343007619669515e-05,1.452039123154735183e-04,2.647959360939277024e-04,7.440897357760797902e-04,1.198551759478952775e-03,1.554377925415491215e-03,2.007671849514191132e-03,2.306977395769119719e-03,2.797002549396422275e-03
3.500000000000000000e+00,1.170701002746278151e-03,1.363496674043334965e-08,4.272777851987805998e-03,6.243370625178733474e-04,1.760337605464586606e-06,4.000000000000000000e+00,1.795038065264151390e-03,5.463639402284048039e-04,3.102076849241527847e-03,1.170687367779537627e-03,2.900751121432522753e-05,1.474022837354169797e-04,2.661523019891144561e-04,7.463357169146840739e-04,1.200861152432609619e-03,1.542125682771836124e-03,1.967538953826952763e-03,2.248362067493199674e-03,2.716987279379714376e-03
6.000000000000000000e+00,1.158396339597311765e-03,1.124980160461770905e-10,4.129830787309114737e-03,6.079533150637973695e-04,1.711489312889511041e-06,4.000000000000000000e+00,1.766349654661109134e-03,5.504430245335143954e-04,2.971434447711802755e-03,1.158396227099295654e-03,3.089094276488426412e-05,1.490743513946799447e-04,2.672316429204746064e-04,7.452534937638203866e-04,1.198516359558548031e-03,1.526125356960628728e-03,1.925212939311373838e-03,2.189390947645968033e-03,2.637421449474936473e-03
8.500000000000000000e+00,1.144331105347601470e-03,5.356521023236457906e-09,3.990938044491465497e-03,5.917610714776739330e-04,1.659674844382468814e-06,4.000000000000000000e+00,1.736092176825275403e-03,5.525700338699275366e-04,2.846606939143864028e-03,1.144325748826578292e-03,3.214666264414585363e-05,1.510101700732971940e-04,2.685393326957215970e-04,7.422129074489637515e-04,1.192476148827307722e-03,1.507816172529516429e-03,1.883575541452551594e-03,2.131985184645110703e-03,2.560865218463168405e-03
1.100000000000000000e+01,1.128663391704256939e-03,1.776421115114073228e-09,3.855980790197449746e-03,5.757864018497605048e-04,1.605411032328450696e-06,4.000000000000000000e+00,1.704449793554017444e-03,5.528769898544964347e-04,2.727317398493192806e-03,1.128661615283141914e-03,3.411565434135881462e-05,1.513949576070439075e-04,2.693684401634556243e-04,7.376102555216934109e-04,1.183235640245223954e-03,1.488073954039852240e-03,1.840131059015197518e-03,2.074665417421773638e-03,2.484363048321499862e-03
1.350000000000000000e+01,1.112125391982615686e-03,1.695004363239206546e-08,3.725441777195016586e-03,5.601103103421761677e-04,1.550546447244095467e-06,4.000000000000000000e+00,1.672235702324791854e-03,5.520150816404395186e-04,2.613316385212401116e-03,1.112108441938983346e-03,3.475476911360856160e-05,1.527869487787889295e-04,2.703061248617031134e-04,7.315230318373988020e-04,1.171945578185966744e-03,1.466517887958617740e-03,1.797522893665948066e-03,2.018048204115335028e-03,2.412039357230881097e-03
1.600000000000000000e+01,1.094675879631430660e-03,7.433522930502065765e-09,3.599020608543436212e-03,5.447454160845548480e-04,1.495062849791981424e-06,4.000000000000000000e+00,1.639421295715985400e-03,5.499304635468758124e-04,2.504344728912005769e-03,1.094668446108500214e-03,3.652555811180092211e-05,1.543887974893931125e-04,2.715964329076704653e-04,7.241677668125960123e-04,1.158287047353760268e-03,1.443791747821849842e-03,1.755149311965962947e-03,1.963870327998227475e-03,2.341205552205706357e-03
1.850000000000000000e+01,1.076942532116964861e-03,1.777414496369089454e-08,3.477120168386452562e-03,5.297628473663965878e-04,1.440453891932251176e-06,4.000000000000000000e+00,1.606705379483361340e-03,5.471796847505682728e-04,2.400177636269487484e-03,1.076924757972001073e-03,3.855117220580747922e-05,1.562719124060932599e-04,2.727472777189590995e-04,7.160814472812251094e-04,1.143288283038707389e-03,1.420743833918098123e-03,1.713668868406823236e-03,1.911203288012165106e-03,2.273014130730917695e-03
2.100000000000000000e+01,1.058719642441679131e-03,4.231215304938593945e-08,3.359295314420904233e-03,5.151578346266832238e-04,1.386274875869090308e-06,4.000000000000000000e+00,1.573877477068362247e-03,5.435618078149959077e-04,2.300575671979224884e-03,1.058677330288629835e-03,4.001595129262240928e-05,1.574954709933021758e-04,2.732313501406162894e-04,7.074508074926112808e-04,1.126717290175939003e-03,1.396792690822126716e-03,1.673057095137554882e-03,1.860592013763190129e-03,2.206152291625916410e-03
2.350000000000000000e+01,1.040577245727725706e-03,5.558304202015343022e-11,3.245915814961911148e-03,5.009923938834591776e-04,1.333794383055379118e-06,4.000000000000000000e+00,1.541569639611184775e-03,5.395848518442665281e-04,2.205338569234185225e-03,1.040577190144683630e-03,4.109178967456428126e-05,1.593914328488867441e-04,2.741142246822007400e-04,6.986286460339973144e-04,1.110153973388078915e-03,1.373280789914966497e-03,1.633178929235706497e-03,1.810806201886833947e-03,2.142612540092607258e-03
2.600000000000000000e+01,1.022228402364916151e-03,7.389793007092199114e-09,3.158388828090390350e-03,4.872460833225543582e-04,1.282359652314698956e-06,4.000000000000000000e+00,1.509474485687470509e-03,5.349823190423617925e-04,2.136160425725474200e-03,1.022221012571909032e-03,4.254716451621127316e-05,1.610386271720110876e-04,2.744316261750129934e-04,6.891880461290322097e-04,1.093406907518171831e-03,1.349072054345114118e-03,1.595027846345885032e-03,1.763182507245754371e-03,2.080542730609771362e-03
2.850000000000000000e+01,1.004156071618733702e-03,1.015610170868120370e-08,3.079901376384163759e-03,4.739635778093914133e-04,1.232970889258646650e-06,4.000000000000000000e+00,1.478119649428125170e-03,5.301924938093422347e-04,2.075745304765430274e-03,1.004145915517024945e-03,4.324842826574246623e-05,1.622215969218361966e-04,2.749040220485225901e-04,6.796835995261671457e-04,1.076512869531107662e-03,1.325209895780601107e-03,1.558261826474429063e-03,1.717524850403959061e-03,2.020867477148862064e-03
3.100000000000000000e+01,9.860774526578529580e-04,6.418956276698112774e-08,3.003781600424357875e-03,4.611112416779657229e-04,1.184972319841994951e-06,4.000000000000000000e+00,1.447188694335818735e-03,5.249662109798871809e-04,2.017704147766505134e-03,9.860132630950860753e-04,4.357095844522043779e-05,1.635029281748236153e-04,2.750995380916084376e-04,6.701863660310445822e-04,1.059269639162636716e-03,1.301185408007679784e-03,1.522306490022007309e-03,1.674463944459288287e-03,1.963916345567910237e-03
3.350000000000000000e+01,9.684427641580263752e-04,4.952432532665067417e-08,2.930391896997245216e-03,4.487097332739848699e-04,1.139221812184850080e-06,4.000000000000000000e+00,1.417152497432011245e-03,5.197330308840415053e-04,1.961949132839218950e-03,9.683932398326997168e-04,4.366394837501319032e-05,1.650080943011786989e-04,2.753645363938832507e-04,6.602950627773664007e-04,1.041923863124472223e-03,1.277729034378679391e-03,1.487781745450511952e-03,1.633492818814240213e-03,1.910302328493023805e-03
3.600000000000000000e+01,9.510626888355028750e-04,5.336354553132764058e-09,2.859506690034336902e-03,4.367972984986654003e-04,1.095312118070748466e-06,4.000000000000000000e+00,1.387859987334168384e-03,5.142653903368374748e-04,1.908444001198834027e-03,9.510573524809497539e-04,4.433081487232368151e-05,1.665442163744615303e-04,2.752676488713117625e-04,6.495950096944171342e-04,1.024453350789584485e-03,1.254896747897111782e-03,1.454162471388117939e-03,1.593932677655213138e-03,1.858371022035019580e-03
3.850000000000000000e+01,9.339841798176854891e-04,2.493949260677322852e-09,2.790903295848259479e-03,4.252221051588525483e-04,1.053140286865440824e-06,4.000000000000000000e+00,1.359206284976537983e-03,5.087620746588329950e-04,1.856919116030573882e-03,9.339816858684248406e-04,4.409867256686753870e-05,1.677099573231727097e-04,2.752865950584307188e-04,6.399606616060086583e-04,1.007151166900302139e-03,1.232296855845995548e-03,1.422008506581745949e-03,1.555631633353235337e-03,1.808691326682175093e-03
4.100000000000000000e+01,9.170883870171067697e-04,9.290871071431379183e-09,2.724497666788992713e-03,4.140650638533193068e-04,1.012500986705492283e-06,4.000000000000000000e+00,1.331153450870426131e-03,5.030233231637874086e-04,1.807409279771886052e-03,9.170790961460353668e-04,4.455407074343259021e-05,1.692269830558863373e-04,2.752061492754936120e-04,6.299576992759703528e-04,9.897354518060472693e-04,1.209911183613065870e-03,1.390844136569868716e-03,1.518855634092303349e-03,1.760305157970157124e-03
4.350000000000000000e+01,9.007649753768639904e-04,1.286975365835687304e-09,2.660605405722936065e-03,4.033415665105455458e-04,9.740619601408632644e-07,4.000000000000000000e+00,1.304106541887409482e-03,4.974234088663184988e-04,1.759840430346072074e-03,9.007636884014981948e-04,4.490587033208993728e-05,1.704799192823507547e-04,2.749931339262277072e-04,6.204678431695469665e-04,9.730149539183449410e-04,1.188311479116224614e-03,1.360565047689320586e-03,1.483275398608724848e-03,1.714504997004493662e-03
4.600000000000000000e+01,8.846539538190119475e-04,1.529056281280836636e-08,2.598764752764163872e-03,3.929943833120642439e-04,9.370572033224396810e-07,4.000000000000000000e+00,1.277648337131076246e-03,4.916595705069476494e-04,1.714110798945151816e-03,8.846386632561991856e-04,4.570590570957146605e-05,1.714249292060882578e-04,2.744798942956224179e-04,6.111694563608503165e-04,9.560849033213827041e-04,1.166638110959345234e-03,1.331887700024504207e-03,1.449172125370626297e-03,1.670871311475777233e-03
4.850000000000000000e+01,8.691231086426886698e-04,2.675896603066582267e-09,2.539285202927893739e-03,3.830595830724243200e-04,9.021096221603498762e-07,4.000000000000000000e+00,1.252182691715113044e-03,4.860635255702643498e-04,1.670162094285205069e-03,8.691204327460856291e-04,4.581841845392323274e-05,1.720852723250758907e-04,2.743179029941722707e-04,6.029078296891945922e-04,9.396018642241542405e-04,1.145237121341722815e-03,1.304740134076228615e-03,1.416404014435366111e-03,1.630854852988122784e-03
5.100000000000000000e+01,8.538164834367772352e-04,6.417081218214199350e-09,2.481792389467734998e-03,3.735030145867108183e-04,8.685070892937053009e-07,4.000000000000000000e+00,1.227319498023488054e-03,4.803134688500664169e-04,1.627975906030957763e-03,8.538100663555590539e-04,4.635658249942102056e-05,1.729774316517943532e-04,2.734197089974514118e-04,5.949776929864519738e-04,9.233426010912051951e-04,1.123933070616772983e-03,1.278775804354917531e-03,1.385351021929033619e-03,1.592128773683824635e-03
5.350000000000000000e+01,8.382750722958786814e-04,2.405092093560792113e-09,2.424479514184069238e-03,3.638913756881683760e-04,8.351220301328881750e-07,4.000000000000000000e+00,1.202166447984047166e-03,4.743836966077103054e-04,1.586204441888190448e-03,8.382726672037850999e-04,4.596836427309038147e-05,1.738428499227325419e-04,2.728385049758549332e-04,5.866453407397510898e-04,9.067274154682960184e-04,1.101824104611404337e-03,1.252512005660247341e-03,1.353400548335464753e-03,1.553422449165893114e-03
5.600000000000000000e+01,8.238261291844493212e-04,9.281385905502684479e-09,2.371069082374282263e-03,3.551157470025918675e-04,8.047966848962421157e-07,4.000000000000000000e+00,1.178941876187041080e-03,4.687103821818574536e-04,1.547242953189832942e-03,8.238168477985438262e-04,4.595415529637776147e-05,1.743559099560017505e-04,2.722085091172504398e-04,5.788202121634238376e-04,8.910361497953533114e-04,1.080737283675806603e-03,1.228283633559756676e-03,1.324645989375492936e-03,1.518164284596904652e-03
5.850000000000000000e+01,8.099224744318055027e-04,2.507255460715249101e-08,2.319688270172263773e-03,3.466976290546554566e-04,7.761736605818579904e-07,4.000000000000000000e+00,1.156620103486460851e-03,4.632248453771500461e-04,1.509765795740458270e-03,8.098974018771983637e-04,4.623654341492216684e-05,1.746876831722715510e-04,2.717148739488344650e-04,5.719700435208638746e-04,8.759373936957713224e-04,1.060467058096042133e-03,1.205121009062802345e-03,1.297296185577990557e-03,1.484772436835387829e-03
6.100000000000000000e+01,7.962192695123867202e-04,2.353606817512331899e-08,2.269911309746193862e-03,3.385852634393258804e-04,7.486051057611162870e-07,4.000000000000000000e+00,1.134804532951712601e-03,4.576340060730608398e-04,1.473692040233807142e-03,7.961957334442115904e-04,4.606298967221246797e-05,1.746608393478408356e-04,2.711272764825491165e-04,5.649118455721665114e-04,8.606099340299853268e-04,1.040507329622784773e-03,1.182566730824547493e-03,1.270477356533341587e-03,1.452386610458054070e-03
6.350000000000000000e+01,7.830529749657354341e-04,4.207027577361796847e-09,2.246650045766226955e-03,3.308204075321423171e-04,7.226141036424214362e-07,4.000000000000000000e+00,1.113873382497877805e-03,4.522325674335931169e-04,1.463597070800491413e-03,7.830487679381581065e-04,4.597912768325752310e-05,1.746291003914303690e-04,2.707851456148860922e-04,5.578688336186158605e-04,8.456196507034957881e-04,1.021119674492455614e-03,1.160998473496460031e-03,1.244870825695112027e-03,1.422131371481690117e-03
6.600000000000000000e+01,7.700575211913268485e-04,5.124379669071076191e-09,2.228144417410657298e-03,3.233367078826535046e-04,6.975352126077231972e-07,4.000000000000000000e+00,1.093394229073980407e-03,4.467208133086733438e-04,1.458086896219330450e-03,7.700523968116577706e-04,4.588084575653877218e-05,1.744553190285039006e-04,2.702464468894396525e-04,5.510392549103917525e-04,8.307437185568788181e-04,1.002182991627423303e-03,1.140016584139642245e-03,1.220060552103402083e-03,1.393080642812675367e-03
6.850000000000000000e+01,7.576403696408432874e-04,2.601364039984347267e-08,2.210446729176459256e-03,3.161789297358300662e-04,6.739880453184086491e-07,4.000000000000000000e+00,1.073819299376673354e-03,4.414614399050132212e-04,1.452806359535615969e-03,7.576143560004434127e-04,4.574833614969050393e-05,1.740494737857661671e-04,2.698506842328358903e-04,5.444215560840157597e-04,8.164043464030463961e-04,9.840053130601928225e-04,1.119846144657639245e-03,1.196812658380766578e-03,1.366341447760685383e-03
7.100000000000000000e+01,7.454118470463768015e-04,3.172982053054962390e-08,2.198676300699996256e-03,3.092945708663089196e-04,6.513019532844651157e-07,4.000000000000000000e+00,1.054706417912685667e-03,4.361172761800678819e-04,1.453264453653619562e-03,7.453801172258462402e-04,4.554032111227077393e-05,1.738965451433290140e-04,2.691843446055094415e-04,5.381997742929816751e-04,8.020260776334822792e-04,9.662942721959522216e-04,1.100805735752750881e-03,1.174606692035843258e-03,1.341223714684692181e-03
7.350000000000000000e+01,7.336582270719009839e-04,1.915851506847656936e-08,2.195849134092467750e-03,3.027020153999898937e-04,6.298829042775006184e-07,4.000000000000000000e+00,1.036360242471890932e-03,4.309562116719110902e-04,1.462190907020566658e-03,7.336390685568325342e-04,4.518722734267396234e-05,1.737565005013662171e-04,2.688059743488158755e-04,5.320452464374877998e-04,7.881238009474378792e-04,9.493230118432550730e-04,1.082619618092016097e-03,1.152929505172041154e-03,1.317334891242887300e-03
7.600000000000000000e+01,7.220572020848534242e-04,1.028590256792311770e-08,2.192868351019641466e-03,2.963528724799909214e-04,6.091916281097486234e-07,4.000000000000000000e+00,1.018410074564844291e-03,4.257043296048625028e-04,1.470811148934787933e-03,7.220469161822854788e-04,4.472018173495280284e-05,1.733510882480260751e-04,2.679654929873499986e-04,5.259194317380291341e-04,7.741635539790070030e-04,9.327192502637263400e-04,1.064503936474336075e-03,1.131758688660696030e-03,1.295348717879752157e-03
7.850000000000000000e+01,7.109565025785241545e-04,4.586233910918959070e-08,2.190117961179316366e-03,2.902772221952217208e-04,5.897200142840610887e-07,4.000000000000000000e+00,1.001233724773745821e-03,4.206792803833024337e-04,1.479161458600792211e-03,7.109106402394150138e-04,4.437977291117094095e-05,1.732437946690035691e-04,2.675427791764328008e-04,5.197356017298492264e-04,7.607335661973615472e-04,9.167793409456701870e-04,1.047216020160747973e-03,1.111890030248553589e-03,1.274724166755587503e-03
8.100000000000000000e+01,7.000577201161586752e-04,2.815941555856170333e-08,2.187285737951197295e-03,2.844355681328073295e-04,5.709844039132667734e-07,4.000000000000000000e+00,9.844932882489660590e-04,4.156221519833513457e-04,1.487228017835038728e-03,7.000295607006001147e-04,4.395543429229309504e-05,1.730718717832749201e-04,2.667744342600366259e-04,5.136289095642752661e-04,7.473498545682323840e-04,9.013288701599968603e-04,1.030768163857087886e-03,1.092433290693851011e-03,1.255953452900265008e-03
8.350000000000000000e+01,6.895692445157220254e-04,5.393346786127490355e-08,2.184609325124067542e-03,2.788495361531001743e-04,5.532628067947830120e-07,4.000000000000000000e+00,9.684187806688221998e-04,4.107197083626218511e-04,1.495040080608345517e-03,6.895153110478607818e-04,4.387705541552028337e-05,1.726792107069428245e-04,2.662925223318455322e-04,5.077384567349452031e-04,7.344989171960197502e-04,8.865657347345481248e-04,1.014958585650658877e-03,1.073668345333046292e-03,1.237535615972343772e-03
8.600000000000000000e+01,6.792111729027564427e-04,8.251022681067746092e-09,2.181798403853699598e-03,2.734752149916327524e-04,5.361165106106581379e-07,4.000000000000000000e+00,9.526863878943892493e-04,4.057359579111236903e-04,1.502587230950943155e-03,6.792029218800753766e-04,4.337669464578920606e-05,1.723845053393982920e-04,2.656606860684798872e-04,5.020215648200467007e-04,7.216584044034029307e-04,8.719016297492529748e-04,9.992845624261378033e-04,1.055668246085396476e-03,1.220599381884624997e-03
8.850000000000000000e+01,6.693205170983923665e-04,4.135355393771928307e-09,2.179230606256628549e-03,2.683515599741265363e-04,5.200025143494065021e-07,4.000000000000000000e+00,9.376720770725189029e-04,4.009689571242658302e-04,1.509910089158236074e-03,6.693163817429986350e-04,4.342403844418711356e-05,1.719886340096711324e-04,2.655301769321828675e-04,4.962007137239568067e-04,7.093713262833307390e-04,8.580818894137105541e-04,9.841449915851368645e-04,1.038766944987137798e-03,1.206624867137980018e-03
9.100000000000000000e+01,6.595045649239597097e-04,1.192292799459214181e-08,2.176490033338956704e-03,2.634261105097073776e-04,5.043395868538137723e-07,4.000000000000000000e+00,9.229306754336670873e-04,3.960784544142523320e-04,1.516985468414997103e-03,6.594926419959650909e-04,4.287301095818626370e-05,1.716239387723600667e-04,2.646620108212511570e-04,4.903487475686014660e-04,6.972481481836790077e-04,8.447170187459080749e-04,9.694065405895712847e-04,1.022379530095369419e-03,1.191881885397602344e-03
9.350000000000000000e+01,6.501404400622328621e-04,2.222388066804114022e-08,2.173997978637613217e-03,2.587405344047569167e-04,4.896292559483729965e-07,4.000000000000000000e+00,9.088809744669897788e-04,3.913999056574759454e-04,1.523857538575380463e-03,6.501182161815648218e-04,4.294399016321469743e-05,1.714800504444230034e-04,2.642963750471832699e-04,4.848768294314602790e-04,6.857049677424541852e-04,8.317619804987056451e-04,9.551672569666037416e-04,1.007422039613707068e-03,1.180168183896526148e-03
9.600000000000000000e+01,6.408383098525506465e-04,6.723820915116953508e-09,2.171342198747050218e-03,2.542390739644427686e-04,4.753112461049712109e-07,4.000000000000000000e+00,8.950773838169933608e-04,3.865992358881078779e-04,1.530503888894499571e-03,6.408315860316355630e-04,4.274323878659367525e-05,1.710539031873011841e-04,2.637012720846279687e-04,4.788146867135178509e-04,6.739219329070058381e-04,8.192457100960192241e-04,9.410466947897180162e-04,9.927063601725810964e-04,1.168938121645598334e-03
9.850000000000000000e+01,6.320387099435658719e-04,4.867080169308879102e-08,2.168938472719005896e-03,2.499940176489781098e-04,4.619699397274045689e-07,4.000000000000000000e+00,8.820327275925439817e-04,3.820446922945877621e-04,1.536899762775440024e-03,6.319900391418728199e-04,4.296933660995229512e-05,1.707281773239176031e-04,2.629932920776035252e-04,4.736680570879222315e-04,6.626834025054086259e-04,8.071913437207188426e-04,9.273821444183873294e-04,9.789796344355744355e-04,1.158477560056057724e-03
1.010000000000000000e+02,6.232469164063200121e-04,8.028302150402888595e-09,2.166403174778658465e-03,2.458953771591588199e-04,4.489012553182312867e-07,4.000000000000000000e+00,8.691422935654788320e-04,3.773515392471611923e-04,1.543156258372338453e-03,6.232388881041696577e-04,4.210080550422928315e-05,1.705140397074842362e-04,2.622490022463535913e-04,4.679736989251026893e-04,6.515392920135565889e-04,7.952711172977558821e-04,9.138814300508377826e-04,9.651572031451273632e-04,1.148474542317256880e-03
1.035000000000000000e+02,6.148573949129116289e-04,2.330348765593966077e-08,2.164096956626929483e-03,2.420111567107351657e-04,4.366190160515602509e-07,4.000000000000000000e+00,8.568685516236468217e-04,3.728462382021764361e-04,1.549239561714017745e-03,6.148340914252556876e-04,4.236081606759659003e-05,1.705509527313520341e-04,2.614191025209737919e-04,4.626816213358238262e-04,6.410434905288412821e-04,7.840897558119403442e-04,9.010669463997767522e-04,9.524301919041723357e-04,1.138233319451787285e-03
1.060000000000000000e+02,6.065153856934316903e-04,1.788141514741876240e-09,2.161644098118940382e-03,2.382945867800691198e-04,4.246452231715361527e-07,4.000000000000000000e+00,8.448099724735007830e-04,3.682207989133625976e-04,1.555128712425508583e-03,6.065135975519169494e-04,4.224087766902415663e-05,1.702056309342652157e-04,2.606182131761035641e-04,4.574198276178742767e-04,6.308920551931754186e-04,7.728894477202309177e-04,8.886287497746674048e-04,9.398938760609325867e-04,1.128693018971728759e-03
1.085000000000000000e+02,5.985756317456225649e-04,8.776050891058721845e-09,2.159439535343983096e-03,2.347872171803622632e-04,4.134178242709695986e-07,4.000000000000000000e+00,8.333628489259848823e-04,3.637884145652603017e-04,1.560863903598360639e-03,5.985668556947314634e-04,4.248330675953795735e-05,1.696533666220112566e-04,2.597912116424865698e-04,4.520346765817736547e-04,6.211495154258901046e-04,7.623079225103236017e-04,8.768437493031675618e-04,9.282581803504044802e-04,1.119570136407171219e-03
1.110000000000000000e+02,5.906666210189803800e-04,3.501801561848906625e-09,2.157084389692414273e-03,2.314335466653621933e-04,4.024485437080882725e-07,4.000000000000000000e+00,8.221001676843426274e-04,3.592330743536181867e-04,1.566417768673434002e-03,5.906631192174185497e-04,4.244735248410545683e-05,1.693291025637412637e-04,2.589864762094369588e-04,4.468472742406819206e-04,6.116047091980827142e-04,7.519066829838519763e-04,8.652639170880315053e-04,9.170526258980312264e-04,1.110697647840968054e-03
1.135000000000000000e+02,5.831377506749669138e-04,1.872004406126998829e-08,2.154969062054729479e-03,2.282791924477636585e-04,3.921610259668631730e-07,4.000000000000000000e+00,8.114169431227305452e-04,3.548585582272032824e-04,1.571831311379762565e-03,5.831190306309056879e-04,4.254707024439936553e-05,1.692902258329752861e-04,2.585284653670193362e-04,4.420211816956412412e-04,6.024916540942498212e-04,7.418387255734296614e-04,8.541675665883509665e-04,9.063796012502881808e-04,1.102668660004618240e-03
1.160000000000000000e+02,5.756320129809165470e-04,1.275838449272907138e-09,2.152710187059850202e-03,2.252733252839984228e-04,3.821002854529721388e-07,4.000000000000000000e+00,8.009053382649149698e-04,3.503586876969181241e-04,1.577078174078933546e-03,5.756307371424672272e-04,4.180606044522603988e-05,1.692452519640344315e-04,2.574809339214646125e-04,4.368463475461101210e-04,5.933456120634143880e-04,7.316198236687096023e-04,8.436365347518621875e-04,8.957621880352494058e-04,1.095279740106267288e-03
1.185000000000000000e+02,5.685106987924568858e-04,5.790318246831788340e-08,2.150709609884849868e-03,2.224587739526478504e-04,3.726923207500029764e-07,4.000000000000000000e+00,7.909694727451047633e-04,3.460519248398090083e-04,1.582198911092392874e-03,5.684527956099885877e-04,4.110064231191905515e-05,1.687516269047403296e-04,2.567764304817994137e-04,4.320488117097442677e-04,5.847116002852203141e-04,7.222238707866296794e-04,8.338369609268775828e-04,8.860973533161261087e-04,1.087610303060364920e-03
1.210000000000000000e+02,5.613868406185230139e-04,1.121633908521077650e-08,2.148545580546318019e-03,2.197797141649070868e-04,3.634583075780554641e-07,4.000000000000000000e+00,7.811665547834301549e-04,3.416071264536159270e-04,1.587158739927795005e-03,5.613756242794378480e-04,4.161175306350157051e-05,1.682373547247142649e-04,2.557374631344446619e-04,4.269061239221715780e-04,5.762231296440954286e-04,7.126335095864836386e-04,8.242161726379371601e-04,8.765466343519795478e-04,1.079847110570496651e-03
1.235000000000000000e+02,5.546386185847105655e-04,5.682778562857514338e-09,2.146642995095432958e-03,2.172815642361419894e-04,3.548352753824608717e-07,4.000000000000000000e+00,7.719201828208525819e-04,3.373570543485685490e-04,1.592004376510722501e-03,5.546329358061477402e-04,4.115012440583118116e-05,1.676734175515235141e-04,2.548023772735873616e-04,4.215768093612617170e-04,5.681984536977379178e-04,7.033806077620056302e-04,8.150592879671967770e-04,8.676509079556993156e-04,1.072293010700750169e-03
1.260000000000000000e+02,5.478740905972475381e-04,1.088826495532514613e-08,2.144574332998617616e-03,2.149036175606010312e-04,3.463495839883940613e-07,4.000000000000000000e+00,7.627777081578486235e-04,3.329704730366465069e-04,1.596700242401370186e-03,5.478632023322921926e-04,4.124174717204451138e-05,1.673990436406240067e-04,2.531246734561010234e-04,4.160359339701971714e-04,5.601222806512397984e-04,6.939620053058345554e-04,8.059755107948597588e-04,8.588210608542933477e-04,1.065352490682861843e-03
1.285000000000000000e+02,5.414556396830630695e-04,1.705844834900381507e-09,2.142746223149098652e-03,2.126925378911058992e-04,3.384123254191546650e-07,4.000000000000000000e+00,7.541481775741689687e-04,3.287631017919571703e-04,1.601290583466035474e-03,5.414539338382282161e-04,4.089948133041075269e-05,1.671006837509558883e-04,2.515879176542943512e-04,4.104296542723766435e-04,5.523566836420176112e-04,6.849341317646057354e-04,7.977109716861471031e-04,8.505127043372305660e-04,1.059128205948559097e-03
1.310000000000000000e+02,5.350196415374517105e-04,1.494560153761217648e-09,2.140762771577359776e-03,2.105978622980991387e-04,3.305974764353926814e-07,4.000000000000000000e+00,7.456175038355508222e-04,3.244217792393525989e-04,1.605743130039908066e-03,5.350181469772979058e-04,4.028371753589796758e-05,1.665531098354301146e-04,2.495682945179141595e-04,4.046735129229761530e-04,5.446808151421491696e-04,6.758571995404518470e-04,7.893315136016751821e-04,8.422579151081324017e-04,1.053211433084657624e-03
1.335000000000000000e+02,5.289327162789572321e-04,1.223140526727596466e-08,2.139032531650052454e-03,2.086606586607596392e-04,3.233090888229779809e-07,4.000000000000000000e+00,7.375933749397168985e-04,3.202720576181975658e-04,1.610099815371095113e-03,5.289204848736899162e-04,3.999384487315409847e-05,1.662036273690886668e-04,2.481993770940248969e-04,3.992854085111756076e-04,5.373019840172301234e-04,6.676075411363802461e-04,7.814010715444061773e-04,8.345957818970538723e-04,1.048246463476756830e-03
1.360000000000000000e+02,5.228180813384276189e-04,2.298646186439390614e-08,2.137141735215895063e-03,2.068243446562727976e-04,3.161150557168914267e-07,4.000000000000000000e+00,7.296424259947004165e-04,3.159937366821548212e-04,1.614323653877467336e-03,5.227950948765632553e-04,3.977649335377174883e-05,1.652496402755025554e-04,2.465539271455051678e-04,3.935895206761682663e-04,5.299881264861050186e-04,6.595201605847263171e-04,7.735461478781127057e-04,8.269577023588159815e-04,1.043007428851006882e-03
1.385000000000000000e+02,5.170618925593140850e-04,1.219387929300194724e-08,2.135521803163244279e-03,2.051340848361362355e-04,3.094329934985789352e-07,4.000000000000000000e+00,7.221959773954502934e-04,3.119278077231778766e-04,1.618459910603930194e-03,5.170496986800210675e-04,3.955389873487276316e-05,1.645544882378737383e-04,2.450104602207336339e-04,3.881009604469427897e-04,5.230140588961306250e-04,6.520016662801935954e-04,7.662530476670241335e-04,8.201332338178693795e-04,1.038155910407658356e-03
1.410000000000000000e+02,5.112433782455502078e-04,1.144100170511809465e-09,2.133714062683958815e-03,2.035349232096137168e-04,3.027962567658659713e-07,4.000000000000000000e+00,7.147783014551638975e-04,3.077084550359365182e-04,1.622470684438408715e-03,5.112422341453797025e-04,3.972504707570308029e-05,1.636377702291872663e-04,2.430761327365278527e-04,3.824169070993469225e-04,5.161023101889453298e-04,6.444822447760692463e-04,7.590229328184258401e-04,8.132301898818966287e-04,1.033738695440842041e-03
1.435000000000000000e+02,5.057494575853619615e-04,1.395174147668409971e-08,2.132146219476428912e-03,2.020718109792360331e-04,2.966155306403159888e-07,4.000000000000000000e+00,7.078212685645980488e-04,3.036776466061259284e-04,1.626396761891066951e-03,5.057355058438853289e-04,4.001147151318767964e-05,1.626176063345856132e-04,2.411966749095645682e-04,3.767732151484884406e-04,5.095625001445255918e-04,6.374813659464143023e-04,7.522192609311422959e-04,8.068631038148756443e-04,1.028751201755269667e-03
1.460000000000000000e+02,5.002139311938445842e-04,3.415726121086697606e-09,2.130418983959194747e-03,2.006943494635366268e-04,2.904921988669926782e-07,4.000000000000000000e+00,7.009082806573812109e-04,2.995195817303079574e-04,1.630205052765350271e-03,5.002105154677234742e-04,3.969697705862042621e-05,1.616505130624361494e-04,2.391325829235627998e-04,3.712055104724447992e-04,5.031291144944613838e-04,6.302429340877368884e-04,7.454148360797522134e-04,8.006715745588609701e-04,1.023909162598612456e-03
1.485000000000000000e+02,4.949900076854759018e-04,5.693477178903287879e-09,2.128929840080949574e-03,1.994426009618374283e-04,2.847924587868902931e-07,4.000000000000000000e+00,6.944326086473133573e-04,2.955474067236384464e-04,1.633939832395473780e-03,4.949843142082970384e-04,3.968970952056579375e-05,1.604148989221124459e-04,2.374112208540982009e-04,3.658693318658454629e-04,4.968834389534929584e-04,6.235763773752445865e-04,7.390069908598061567e-04,7.947059035070660809e-04,1.019148522018235165e-03
1.510000000000000000e+02,4.897320233030275777e-04,3.321878426558990221e-09,2.127296709365341949e-03,1.982713001988843594e-04,2.791489631310333022e-07,4.000000000000000000e+00,6.880033235019119642e-04,2.914607231041431911e-04,1.637564686062314371e-03,4.897287014246010572e-04,3.951915564602125758e-05,1.590400165508570071e-04,2.355363425736754302e-04,3.606204986641957377e-04,4.906756866255698648e-04,6.168912473506169307e-04,7.324798472133711453e-04,7.887299952510556716e-04,1.015095572526609818e-03
1.535000000000000000e+02,4.847673917866565999e-04,6.654373974175441211e-10,2.125887230008621873e-03,1.972144789844189946e-04,2.738929748607337725e-07,4.000000000000000000e+00,6.819818707710755944e-04,2.875529128022376053e-04,1.641119838221965273e-03,4.847667263492591951e-04,3.907926169606708874e-05,1.575472414545495115e-04,2.337119168195808650e-04,3.557389128143887205e-04,4.848293992612880826e-04,6.106300649018250436e-04,7.264366565992367956e-04,7.829637670982889878e-04,1.010913126602008393e-03
1.560000000000000000e+02,4.797654589264985811e-04,2.998274691032135944e-08,2.124334572141364959e-03,1.962272517608374279e-04,2.686800299125649156e-07,4.000000000000000000e+00,6.759927106873360632e-04,2.835382071656611532e-04,1.644569113214866323e-03,4.797354761795882328e-04,3.843639392811358134e-05,1.563174686050858341e-04,2.315738825618516986e-04,3.509290466013585013e-04,4.788677319704522485e-04,6.044546917285810277e-04,7.202467981379304367e-04,7.777706964385961395e-04,1.007826076835116038e-03
1.585000000000000000e+02,4.750480585879821721e-04,1.584358550570995632e-08,2.123000509656855234e-03,1.953415265693244382e-04,2.638289699706449846e-07,4.000000000000000000e+00,6.703895851573065832e-04,2.797065320186577610e-04,1.647952451068873062e-03,4.750322150024764494e-04,3.810569153793331022e-05,1.548233812055803990e-04,2.295377302443022099e-04,3.463551278958661118e-04,4.731365180498705572e-04,5.986647576555942417e-04,7.146464536350795749e-04,7.729108815030825757e-04,1.003222540981815779e-03
1.610000000000000000e+02,4.702647886777705749e-04,3.901767571774711032e-09,2.123229889988733667e-03,1.945163170178205428e-04,2.589855690563252942e-07,4.000000000000000000e+00,6.647811056955910906e-04,2.757484716599500592e-04,1.652965101310963037e-03,4.702608869101987800e-04,3.804218747205546377e-05,1.534847022081609047e-04,2.271797488606921674e-04,3.416515325620368953e-04,4.675627010046719875e-04,5.930297477442230021e-04,7.089046270816606876e-04,7.680914444565205669e-04,9.999831080563313223e-04
1.635000000000000000e+02,4.657754233771968858e-04,1.253216546749021660e-09,2.133391337301441659e-03,1.937841133906476336e-04,2.544990276248063627e-07,4.000000000000000000e+00,6.595595367678444652e-04,2.719913099865492521e-04,1.667615913924244773e-03,4.657741701606501268e-04,3.784051999375195229e-05,1.517547541379815656e-04,2.249632624249132691e-04,3.372059367828028403e-04,4.622227579861605800e-04,5.877325803163428210e-04,7.036328790018275305e-04,7.636323268550081027e-04,9.969588679632878769e-04
1.660000000000000000e+02,4.612224209491400302e-04,1.158415492134884284e-08,2.143469578010522535e-03,1.931029995928871233e-04,2.500148900379563442e-07,4.000000000000000000e+00,6.543254205420271806e-04,2.681194213562528798e-04,1.682247157061382559e-03,4.612108367942186989e-04,3.767424810539071636e-05,1.501333795905626981e-04,2.222184295371114110e-04,3.328361705943524832e-04,4.570141368137504317e-04,5.823538607580569255e-04,6.981946724434640473e-04,7.593103440035117854e-04,9.934201328605594267e-04
1.685000000000000000e+02,4.569685951349874943e-04,9.047462800322024892e-09,2.153067217461723370e-03,1.925101137477621706e-04,2.458804408348204097e-07,4.000000000000000000e+00,6.494787088827496920e-04,2.644584813872252966e-04,1.696098622326735767e-03,4.569595476721871694e-04,3.777603515804648976e-05,1.486329316457248907e-04,2.199230438007182488e-04,3.287787073618576210e-04,4.520055585800871389e-04,5.777015855875277045e-04,6.931587247655863386e-04,7.555153532468743575e-04,9.904205164817530844e-04
1.710000000000000000e+02,4.526334880510968521e-04,1.423716872508477564e-09,2.162613001168088491e-03,1.919596231788744803e-04,2.417255714362778809e-07,4.000000000000000000e+00,6.445931112299713595e-04,2.606738648722223446e-04,1.709979513116991531e-03,4.526320643342243212e-04,3.680846365535100792e-05,1.472025580584892081e-04,2.169983496734483302e-04,3.245446719730008043e-04,4.469024104345790623e-04,5.726643573640666880e-04,6.880047670620277004e-04,7.517256767097234846e-04,9.874120558274555176e-04
1.735000000000000000e+02,4.485770980568129116e-04,6.669766532302237562e-08,2.171711455118493454e-03,1.914875437079248247e-04,2.378888922963658951e-07,4.000000000000000000e+00,6.400646417647377906e-04,2.570895543488880869e-04,1.723134357061680434e-03,4.485104003914898744e-04,3.668120402516252454e-05,1.453062984191072092e-04,2.142207040950293154e-04,3.204864438494835687e-04,4.420446377290121204e-04,5.681295993605569618e-04,6.831677526587185941e-04,7.482416433260342297e-04,9.847466687366575148e-04
1.760000000000000000e+02,4.444514301503832529e-04,6.582880984583655660e-09,2.180754145052319574e-03,1.910557411267452125e-04,2.340393699802108099e-07,4.000000000000000000e+00,6.355071712771284383e-04,2.533956890236380675e-04,1.736302714901936375e-03,4.444448472693986857e-04,3.624359313961076956e-05,1.435046105379057411e-04,2.111913918185528408e-04,3.163196075892155579e-04,4.371891274124637089e-04,5.634630480121137572e-04,6.785346682515591829e-04,7.447633895480606494e-04,9.812729545440146244e-04
1.785000000000000000e+02,4.405932477711229831e-04,3.177261970344405803e-08,2.189370128003961975e-03,1.906966350186715356e-04,2.304876165889505338e-07,4.000000000000000000e+00,6.312898827897945458e-04,2.498966127524514204e-04,1.748776880232838938e-03,4.405614751514195246e-04,3.583479271832328494e-05,1.417811946554518355e-04,2.083127208961123571e-04,3.125255700922022531e-04,4.326172968198190982e-04,5.590667828152295123e-04,6.742503704891884180e-04,7.417046922615364371e-04,9.787505949184068747e-04
1.810000000000000000e+02,4.366544233782756589e-04,3.124248172892316997e-08,2.197946129352170135e-03,1.903710402553197996e-04,2.269082184237069826e-07,4.000000000000000000e+00,6.270254636335955128e-04,2.462833831229558593e-04,1.761291705973894476e-03,4.366231808965467353e-04,3.523997260868609360e-05,1.399420767369538370e-04,2.052246361452680532e-04,3.083997779358365167e-04,4.279941815947275996e-04,5.546762690066592196e-04,6.697894151137019376e-04,7.386494156096715374e-04,9.761576439612587325e-04
1.835000000000000000e+02,4.329927742754472960e-04,5.467855698242154552e-11,2.206110679228075102e-03,1.901091057789748725e-04,2.236242146748299314e-07,4.000000000000000000e+00,6.231018800544221685e-04,2.428836684964724235e-04,1.773117904952627860e-03,4.329927195968903122e-04,3.488142538686571327e-05,1.380878034219422098e-04,2.020911731011809859e-04,3.046791527906469706e-04,4.236425702508322391e-04,5.506528247571632799e-04,6.657598876717956944e-04,7.357367396412486027e-04,9.744627617830667983e-04
1.860000000000000000e+02,4.292409031771866890e-04,6.461611302885838339e-09,2.214260412701750825e-03,1.898746341101392396e-04,2.203001296388262654e-07,4.000000000000000000e+00,6.191155372873259014e-04,2.393662690670474494e-04,1.785019509524564136e-03,4.292344415658838098e-04,3.405073018656877581e-05,1.358264646521372115e-04,1.990665706390504382e-04,3.009598223367613515e-04,4.190813736019373317e-04,5.465698866771487004e-04,6.615111756643337086e-04,7.328914796876290823e-04,9.718715725899182076e-04
1.885000000000000000e+02,4.257635562720526274e-04,3.807521468062346200e-09,2.221990776787486407e-03,1.897001602782857909e-04,2.172607566590326784e-07,4.000000000000000000e+00,6.154637165503383913e-04,2.360633959937668365e-04,1.796227220515433671e-03,4.257597487505845380e-04,3.350637350860369897e-05,1.338655859250773570e-04,1.961027178816757632e-04,2.973761225200702274e-04,4.149519233348935611e-04,5.428764872401755856e-04,6.578494935574188485e-04,7.302922475041223474e-04,9.697314634797322844e-04
1.910000000000000000e+02,4.221890934096874889e-04,6.392273254437419510e-08,2.229722785733730638e-03,1.895472564373794485e-04,2.141717930170315666e-07,4.000000000000000000e+00,6.117363498470669916e-04,2.326418369723080404e-04,1.807533692324043203e-03,4.221251706771431285e-04,3.309314456305070167e-05,1.317383230462621630e-04,1.930262265341236314e-04,2.937907872057830263e-04,4.106633117905366618e-04,5.391142161491901692e-04,6.542078753539799134e-04,7.276196178577877061e-04,9.675906537383899709e-04
1.935000000000000000e+02,4.188699004519196695e-04,1.441877532328226855e-10,2.237066445681487603e-03,1.894433284713004204e-04,2.113407682068861481e-07,4.000000000000000000e+00,6.083132289232200899e-04,2.294265719806192491e-04,1.818196545229567879e-03,4.188697562641664610e-04,3.263133986200377395e-05,1.296848107625796047e-04,1.899880993298428647e-04,2.905006387738753339e-04,4.067054356899233109e-04,5.354866710887056045e-04,6.508326264192701395e-04,7.251898492427932743e-04,9.658803632979549945e-04
1.960000000000000000e+02,4.154569121861182812e-04,8.466367004720007419e-09,2.244416285632747435e-03,1.893573961716189715e-04,2.084606693681194270e-07,4.000000000000000000e+00,6.048143083577373069e-04,2.260995160144993097e-04,1.828959373446629099e-03,4.154484458191135703e-04,3.231221909440150760e-05,1.272543962027266717e-04,1.866385587514571146e-04,2.871835962459997216e-04,4.027528887198709518e-04,5.318303286472521622e-04,6.474434104588176926e-04,7.225559027029328533e-04,9.635690750237046456e-04
1.985000000000000000e+02,4.122975750202407868e-04,2.440792250262456404e-08,2.251384843458681308e-03,1.893182021519565841e-04,2.058306720336202332e-07,4.000000000000000000e+00,6.016157771721973710e-04,2.229793728682842027e-04,1.839087268438440413e-03,4.122731670977381542e-04,3.157070892893282146e-05,1.248589789868454641e-04,1.835532204353398857e-04,2.839813633923731493e-04,3.991629489068866578e-04,5.285894606640765365e-04,6.441943222253801189e-04,7.202319699801374396e-04,9.623947653058564358e-04
2.010000000000000000e+02,4.090553238518567555e-04,2.383727000024048904e-09,2.258353581622460967e-03,1.892957180414627373e-04,2.031591268403804366e-07,4.000000000000000000e+00,5.983510418933195470e-04,2.197596058103940182e-04,1.849298257770604212e-03,4.090529401248567333e-04,3.097688730356939422e-05,1.224580989487638542e-04,1.802515145828414316e-04,2.807659905971510595e-04,3.954819743190940364e-04,5.251913135474969331e-04,6.409853293976056033e-04,7.180492083621597835e-04,9.609007626673333590e-04
2.035000000000000000e+02,4.060792649066122706e-04,1.224054738076097990e-09,2.264933057987953639e-03,1.893150580840619599e-04,2.007405606044664043e-07,4.000000000000000000e+00,5.953943229906742034e-04,2.167642068225503107e-04,1.858853793081341422e-03,4.060780408518741675e-04,3.027127091153849464e-05,1.201378317958607376e-04,1.770265191192594830e-04,2.777824490878317730e-04,3.920302091063555209e-04,5.219477371999760133e-04,6.380544632237699840e-04,7.159883646201910040e-04,9.594863282169805666e-04
2.060000000000000000e+02,4.029793257636109976e-04,1.071948267516539922e-08,2.271566059001743198e-03,1.893423718671656997e-04,1.982428707771785524e-07,4.000000000000000000e+00,5.923216976307767515e-04,2.136369538964452979e-04,1.868586733238132309e-03,4.029686062809358506e-04,2.993875500011964065e-05,1.178022523301237905e-04,1.737833661942837988e-04,2.746391823218455796e-04,3.885470565473493143e-04,5.186903233846025529e-04,6.350093218805072381e-04,7.137111468844808265e-04,9.576735763875345205e-04
2.085000000000000000e+02,4.001236599641014931e-04,1.288139719160115934e-08,2.277840690544148498e-03,1.894056414527308502e-04,1.959734402771883675e-07,4.000000000000000000e+00,5.895293014168323433e-04,2.107180185113706429e-04,1.877717030580047059e-03,4.001107785669099064e-04,2.918473740541025651e-05,1.153283904897607837e-04,1.706624735844486753e-04,2.717053700936983241e-04,3.854304461673125964e-04,5.155744591908931890e-04,6.321356348341132612e-04,7.117705605936043307e-04,9.562841629959759364e-04
2.110000000000000000e+02,3.971683481999494945e-04,1.495249746276019548e-09,2.284147970198414489e-03,1.894777458052401993e-04,1.936445129673114549e-07,4.000000000000000000e+00,5.866460940051897209e-04,2.076906023947092952e-04,1.886979621998464886e-03,3.971668529502032094e-04,2.849909775327094151e-05,1.131879574793010575e-04,1.674042339211233689e-04,2.686325872397734497e-04,3.822223651203261047e-04,5.124757802865172315e-04,6.292694504590937545e-04,7.097617316384535399e-04,9.547599680245648151e-04
2.135000000000000000e+02,3.944966413468762537e-04,1.406005023722987335e-08,2.290055318701118923e-03,1.895847868104178911e-04,1.915699914239175251e-07,4.000000000000000000e+00,5.840814281572940907e-04,2.049118545364583626e-04,1.895558677354242669e-03,3.944825812966390064e-04,2.779961307587242009e-05,1.110768379046653211e-04,1.642339037569845710e-04,2.659261672616590466e-04,3.792638492739258335e-04,5.097517706285028703e-04,6.267463833994164554e-04,7.077856150132431868e-04,9.536414675328589710e-04
2.160000000000000000e+02,3.917603802748596191e-04,2.970571436672500358e-09,2.295959893904075955e-03,1.896988267181850922e-04,1.894618404113587265e-07,4.000000000000000000e+00,5.814592069930447655e-04,2.020615535566745269e-04,1.904199513629216281e-03,3.917574097034229449e-04,2.731914855512832289e-05,1.084267416869262531e-04,1.612830139256631881e-04,2.630566145516072046e-04,3.763618143006000095e-04,5.069517905918129955e-04,6.239546636289310198e-04,7.058828050265633300e-04,9.522450290555834612e-04
2.185000000000000000e+02,3.891753759501609356e-04,8.231984207960171244e-09,2.301618710672143596e-03,1.898343355750143626e-04,1.874945482091562581e-07,4.000000000000000000e+00,5.790097115251752712e-04,1.993410403751465730e-04,1.912443334721982552e-03,3.891671439659529787e-04,2.651993033981096885e-05,1.058457940750273180e-04,1.584102618368507813e-04,2.602940621968466840e-04,3.734511480715858216e-04,5.042651545069401714e-04,6.216537012446092612e-04,7.041595551160018769e-04,9.505754826741259810e-04
2.210000000000000000e+02,3.864967757056160134e-04,2.032984696572900553e-09,2.307315073696327139e-03,1.899736892841940856e-04,1.854697602510846882e-07,4.000000000000000000e+00,5.764704649898100448e-04,1.965230864214219278e-04,1.920818297990711018e-03,3.864947427209194648e-04,2.573077804474551580e-05,1.034729665753131842e-04,1.554992081394379730e-04,2.575021996756100872e-04,3.705835251967729655e-04,5.014101029993176103e-04,6.191462317421351363e-04,7.023510320604943805e-04,9.491554612019005924e-04
2.235000000000000000e+02,3.840386005599144732e-04,1.665727644785176676e-08,2.312694505621454115e-03,1.901366607135693970e-04,1.836375964673244981e-07,4.000000000000000000e+00,5.741752612734838702e-04,1.939019398463450762e-04,1.928655905061539642e-03,3.840219432834665971e-04,2.507134182262100758e-05,1.012380819684640483e-04,1.526961318051828600e-04,2.549741790717874432e-04,3.679054358289170863e-04,4.989146376742107855e-04,6.168920399924412859e-04,7.006052397081059899e-04,9.474644815178576715e-04
2.260000000000000000e+02,3.814780504269173439e-04,3.020015474382354044e-09,2.318129258925329898e-03,1.902959430847203095e-04,1.817380489120248568e-07,4.000000000000000000e+00,5.717739935116376805e-04,1.911821073421970344e-04,1.936651208498412500e-03,3.814750304114429384e-04,2.436452693343101739e-05,9.876790635365823414e-05,1.498591893891236765e-04,2.523662644750902817e-04,3.650749464633246599e-04,4.963276532959025843e-04,6.144159083012024720e-04,6.990057595396214577e-04,9.468457205509045113e-04
2.285000000000000000e+02,3.791367042301868845e-04,6.095834073800588201e-09,2.323251274096506044e-03,1.904777132521489518e-04,1.800263997402960144e-07,4.000000000000000000e+00,5.696144174823357820e-04,1.886589909780379327e-04,1.944114569866319106e-03,3.791306083961130946e-04,2.363922617620011561e-05,9.654626854744692804e-05,1.471931203524874687e-04,2.498708063993162641e-04,3.624245265042629017e-04,4.940985418010125814e-04,6.122848932305431820e-04,6.975110003755347239e-04,9.457268276248637475e-04
2.310000000000000000e+02,3.766911141236943972e-04,1.012031365761790548e-08,2.328434100551955103e-03,1.906571763584518503e-04,1.782463543567279593e-07,4.000000000000000000e+00,5.673482904821462204e-04,1.860339377652425470e-04,1.951742986428260706e-03,3.766809938100367655e-04,2.283550888468198326e-05,9.413783126608876977e-05,1.443634505794560432e-04,2.473226648407653551e-04,3.598056362078873587e-04,4.914876667150105440e-04,6.100907172882426722e-04,6.958041881572995906e-04,9.444558586823526220e-04
2.335000000000000000e+02,3.744784377120170512e-04,1.063008753006938474e-08,2.333293219064198377e-03,1.908554413401269620e-04,1.766598998003676250e-07,4.000000000000000000e+00,5.653338790521440132e-04,1.836229963718900892e-04,1.958814781352181435e-03,3.744678076244869992e-04,2.228056400980931877e-05,9.186190737065683500e-05,1.419165320816436794e-04,2.449390686908952102e-04,3.574305843153831861e-04,4.891947707777783870e-04,6.081469094783868625e-04,6.943772617321327485e-04,9.433579341805209450e-04
2.360000000000000000e+02,3.721499788382833266e-04,4.843024515779535881e-09,2.338230555376465472e-03,1.910461167504727065e-04,1.749942254747699152e-07,4.000000000000000000e+00,5.631960955887560603e-04,1.811038620878106201e-04,1.966080576538182037e-03,3.721451358137675626e-04,2.163641736362297542e-05,8.930661317459749734e-05,1.392678815334508571e-04,2.423353221098487119e-04,3.549081300002481128e-04,4.868234001170669177e-04,6.060761660433779292e-04,6.927743066904906623e-04,9.420252710662820311e-04
2.385000000000000000e+02,3.700449575933171783e-04,3.073356280316299594e-09,2.342857622778013894e-03,1.912543857359173512e-04,1.735115107034629487e-07,4.000000000000000000e+00,5.612993433292345295e-04,1.787905718573998270e-04,1.972812665184696824e-03,3.700418842370368794e-04,2.072799180932378326e-05,8.715119135961982028e-05,1.370281381750921396e-04,2.400149368802569777e-04,3.526341120336396340e-04,4.846655385230992782e-04,6.041889916461568684e-04,6.915023854557533420e-04,9.408680901485179686e-04
2.410000000000000000e+02,3.678275541481995908e-04,6.451497314991267905e-09,2.347563948598973670e-03,1.914544950915215993e-04,1.719519332813961757e-07,4.000000000000000000e+00,5.592820492397211629e-04,1.763730590566779915e-04,1.979736394450774296e-03,3.678211026508845924e-04,2.010221689022089652e-05,8.492196468825005434e-05,1.346103610453528625e-04,2.376517555450479585e-04,3.503288227929056507e-04,4.823986263676701726e-04,6.022818918981820207e-04,6.900292345048400153e-04,9.396477663857389934e-04
2.435000000000000000e+02,3.658315939612147402e-04,2.668589567639546787e-09,2.351965965721210163e-03,1.916683487599438662e-04,1.705695110565665785e-07,4.000000000000000000e+00,5.574999427211586606e-04,1.741632452012708740e-04,1.986134371759995260e-03,3.658289253716471017e-04,1.950652629597620009e-05,8.264127889802379962e-05,1.324324520977590591e-04,2.354677310283772099e-04,3.482668546460924650e-04,4.802334040808909753e-04,6.005123515062972539e-04,6.888888895456603528e-04,9.384902898102525596e-04
2.460000000000000000e+02,3.637158445929962588e-04,2.362537294195348518e-09,2.356459269660156602e-03,1.918729866468809990e-04,1.691044586127906945e-07,4.000000000000000000e+00,5.555888312398772578e-04,1.718428579461152598e-04,1.992743425067160234e-03,3.637134820557020426e-04,1.870663418662979599e-05,8.039819943126484919e-05,1.300674557257477612e-04,2.330010106628336946e-04,3.459922356904614410e-04,4.780037340411661317e-04,5.987252664572865037e-04,6.874610105599023415e-04,9.377871526831457879e-04
2.485000000000000000e+02,3.618293412595047394e-04,5.446747866756802101e-09,2.360640943574050712e-03,1.920915468103173772e-04,1.678196345522674130e-07,4.000000000000000000e+00,5.539208880698221708e-04,1.697377944491873622e-04,1.998811602314545972e-03,3.618238945116379873e-04,1.813940205733124205e-05,7.838759376071977047e-05,1.280599234479955358e-04,2.308663904858861474e-04,3.440696126833333365e-04,4.761192285404843884e-04,5.971047924367684336e-04,6.862082814984042309e-04,9.369983612761948084e-04
2.510000000000000000e+02,3.598182906278686436e-04,6.571152943363143351e-09,2.364923757003518142e-03,1.922976770279222149e-04,1.664475988606963896e-07,4.000000000000000000e+00,5.521159676557908314e-04,1.675206135999464288e-04,2.005105466375649553e-03,3.598117194749253034e-04,1.760001446121790250e-05,7.615996084423651865e-05,1.257843060462048588e-04,2.286220282079876704e-04,3.418754985923345762e-04,4.739597260057144021e-04,5.953186023954428353e-04,6.848985496117170058e-04,9.360590900926009589e-04
2.535000000000000000e+02,3.580320373798207998e-04,6.746884763095616197e-09,2.368901656179951166e-03,1.925167261622514215e-04,1.652496296425767217e-07,4.000000000000000000e+00,5.505487635420722213e-04,1.655153112175693783e-04,2.010869618800130258e-03,3.580252904950576845e-04,1.730749202265882049e-05,7.416859049669250305e-05,1.236534807206077875e-04,2.265352191924771964e-04,3.399918634560516583e-04,4.720645319514630341e-04,5.939731964201173942e-04,6.836418794436786026e-04,9.353939125070194569e-04
2.560000000000000000e+02,3.561182552383458612e-04,3.283313300248593339e-10,2.372987324473896115e-03,1.927227442952384134e-04,1.639622678826915373e-07,4.000000000000000000e+00,5.488409995335842475e-04,1.633955109431074477e-04,2.016869069235550146e-03,3.561179269070158552e-04,1.680865005702467755e-05,7.204978509727832708e-05,1.216843858191040507e-04,2.242561026107398265e-04,3.380173281653403063e-04,4.699774723693430798e-04,5.923892326470962724e-04,6.825111712582954257e-04,9.346520070600104627e-04
2.585000000000000000e+02,3.544150665066676462e-04,1.442978565151787097e-08,2.376786184952459254e-03,1.929404401843416467e-04,1.628360528254531350e-07,4.000000000000000000e+00,5.473555066910092658e-04,1.614746263223259995e-04,2.022371118445791607e-03,3.544006367210161303e-04,1.634386090996724629e-05,7.010302648341209164e-05,1.197447408547591972e-04,2.222570821013559702e-04,3.362104436657767327e-04,4.681959601445567689e-04,5.911339696416213155e-04,6.816187744006405556e-04,9.337194355977435946e-04
2.610000000000000000e+02,3.525915050764197333e-04,4.963316334520387125e-09,2.380688153676580304e-03,1.931450888769792166e-04,1.616257948093511395e-07,4.000000000000000000e+00,5.457365939533989499e-04,1.594464161994405167e-04,2.028096648600160624e-03,3.525865417600851999e-04,1.584663673480243379e-05,6.815666567082007718e-05,1.178868099735751385e-04,2.200103502708972234e-04,3.342053882924880771e-04,4.662973615966006552e-04,5.897030152720142459e-04,6.806079959880058936e-04,9.333833200869655908e-04
2.635000000000000000e+02,3.509760350701962269e-04,3.240198554567558158e-09,2.384308564323296773e-03,1.933596455688496964e-04,1.605721297281067503e-07,4.000000000000000000e+00,5.443356806390459504e-04,1.576163895013465305e-04,2.033332529253100655e-03,3.509727948716416654e-04,1.523477964108234216e-05,6.647615878559234588e-05,1.159494928801563772e-04,2.179815773324256397e-04,3.324671529182085051e-04,4.645832318037708061e-04,5.884782705815272625e-04,6.797290616445927610e-04,9.328175514779523444e-04
2.660000000000000000e+02,3.492465549683608137e-04,5.009719704111031450e-10,2.388027958443478694e-03,1.935595623826988625e-04,1.594384603470501532e-07,4.000000000000000000e+00,5.428061173510597033e-04,1.556869925856619512e-04,2.038781403475117826e-03,3.492460539963904175e-04,1.446960531361758403e-05,6.482988074354755013e-05,1.140226739286382101e-04,2.159945803882434932e-04,3.306263398885598854e-04,4.627135493012617161e-04,5.871112889570961760e-04,6.786392162344421141e-04,9.317410875573553910e-04
2.685000000000000000e+02,3.477396359020965629e-04,2.752416923968747877e-10,2.391448702498398006e-03,1.937714251665222402e-04,1.584702195883877468e-07,4.000000000000000000e+00,5.415110610686188573e-04,1.539682107355743227e-04,2.043709066596301280e-03,3.477393606604041692e-04,1.381676799318582701e-05,6.316651068143088398e-05,1.122605938547323291e-04,2.141942776076286329e-04,3.290374146498916937e-04,4.611052189009005636e-04,5.858982841884045325e-04,6.778764279517531357e-04,9.311821114962493158e-04
2.710000000000000000e+02,3.460877438911273219e-04,8.296650274861231323e-10,2.395007219910670615e-03,1.939659843759632737e-04,1.573995295665869612e-07,4.000000000000000000e+00,5.400537282670905955e-04,1.521217595151640482e-04,2.048919476019543402e-03,3.460869142260998327e-04,1.330337669755566551e-05,6.135007283898271638e-05,1.104474252595674910e-04,2.122022802788083669e-04,3.272229592400293730e-04,4.593014682113380942e-04,5.846233814299321707e-04,6.768098431588108954e-04,9.301049125310963247e-04
2.735000000000000000e+02,3.446404473165202574e-04,2.515790578760331872e-09,2.398290922754565003e-03,1.941692883583425789e-04,1.564787504681163061e-07,4.000000000000000000e+00,5.388097356748628363e-04,1.504711589581776785e-04,2.053650475438044583e-03,3.446379315259415210e-04,1.287891019532693977e-05,5.971459567205647122e-05,1.088504507215082149e-04,2.105037226887833423e-04,3.256611876130945864e-04,4.577402559131510135e-04,5.835953805641157146e-04,6.760293560747409562e-04,9.299312291984845706e-04
2.760000000000000000e+02,3.430702750672710508e-04,1.526528810061261796e-09,2.401690763570176433e-03,1.943555063911339459e-04,1.554712764992871160e-07,4.000000000000000000e+00,5.374257814584049425e-04,1.487147686761371049e-04,2.058620488502905382e-03,3.430687485384610082e-04,1.226409374414058142e-05,5.831873576287948221e-05,1.072074209228333777e-04,2.087099593606550553e-04,3.240210766310463639e-04,4.560232432774189424e-04,5.824239642574310536e-04,6.751773109613917311e-04,9.291091515916071169e-04
2.785000000000000000e+02,3.417003161151837914e-04,7.506591124495077139e-09,2.404821933682922772e-03,1.945501263274319263e-04,1.546088576872363592e-07,4.000000000000000000e+00,5.362504424426156905e-04,1.471501897877518651e-04,2.063121617567738927e-03,3.416928095240592714e-04,1.181251411158967811e-05,5.707311002050932544e-05,1.056631038539479375e-04,2.070501704283606243e-04,3.225694357703731089e-04,4.545696327871150155e-04,5.814119646968184075e-04,6.743710788975007270e-04,9.287745027292353519e-04
2.810000000000000000e+02,3.402152224677604080e-04,5.748127623240399222e-09,2.408062887327698173e-03,1.947271659136926231e-04,1.536650667435665702e-07,4.000000000000000000e+00,5.349423883814530311e-04,1.454880565540677849e-04,2.067847664859937765e-03,3.402094743401371641e-04,1.153074383872787106e-05,5.585968863247619864e-05,1.040537471692442012e-04,2.053932624801437705e-04,3.209749440158824667e-04,4.529052161896022187e-04,5.801423704125136666e-04,6.734316762980941838e-04,9.284280361961551450e-04
2.835000000000000000e+02,3.389207883865378440e-04,4.376122606336234080e-09,2.411047303442187106e-03,1.949112851373721871e-04,1.528577098744544027e-07,4.000000000000000000e+00,5.338320735239099769e-04,1.440095032491656569e-04,2.072126515055649262e-03,3.389164122639315218e-04,1.113520396431853447e-05,5.474455645833167306e-05,1.026484048506921929e-04,2.037915337095398205e-04,3.195269886390824277e-04,4.515574494846410765e-04,5.791551469584423030e-04,6.727328209136333986e-04,9.283717132383856622e-04
2.860000000000000000e+02,3.375125739865618836e-04,8.838042709165712138e-10,2.414142316238798366e-03,1.950776508450024474e-04,1.519700274582390762e-07,4.000000000000000000e+00,5.325902248315642767e-04,1.424349231415594362e-04,2.076629742252236645e-03,3.375116901822909589e-04,1.072510665564061115e-05,5.334647306044279497e-05,1.011538109816639835e-04,2.020923767658801479e-04,3.180435373495176421e-04,4.500086922697688584e-04,5.780949773692891508e-04,6.720417879047748018e-04,9.278251364699876148e-04
2.885000000000000000e+02,3.362916888402877713e-04,1.318898244549495936e-09,2.416985246337051418e-03,1.952511252318044370e-04,1.512151018873386827e-07,4.000000000000000000e+00,5.315428140720921540e-04,1.410405636084833343e-04,2.080693557496763810e-03,3.362903699420432472e-04,1.039897585917640782e-05,5.216030347213915062e-05,9.989391526362125461e-05,2.005656864965283401e-04,3.167890731126787179e-04,4.486629576518933404e-04,5.770551250612378788e-04,6.712311022748312884e-04,9.274930466441379251e-04
2.910000000000000000e+02,3.349454752865007614e-04,3.681382641420549250e-09,2.419955130015139389e-03,1.954056374240970971e-04,1.503718345520176697e-07,4.000000000000000000e+00,5.303511127105978856e-04,1.395398378624036642e-04,2.085009654728638574e-03,3.349417939038593236e-04,1.013474004918672973e-05,5.111617611597762609e-05,9.836841104339412304e-05,1.990027479077099558e-04,3.152474230044453266e-04,4.471578980913670093e-04,5.759914937370498155e-04,6.703511278265634815e-04,9.269153362368963422e-04
2.935000000000000000e+02,3.337874793243174819e-04,5.183528838639726649e-11,2.422672140697537235e-03,1.955682563749462242e-04,1.496610242552184256e-07,4.000000000000000000e+00,5.293557356992636791e-04,1.382192229493712577e-04,2.088884661373219698e-03,3.337874274890290874e-04,9.902451478943786995e-06,5.014997966204737056e-05,9.712858616144279798e-05,1.976488577819480942e-04,3.140264205372276726e-04,4.458984751035835014e-04,5.752417256566551979e-04,6.697839376811923163e-04,9.264988334919098140e-04
2.960000000000000000e+02,3.325073982954741911e-04,5.387295152111102548e-09,2.425515500973645863e-03,1.957108817797706011e-04,1.488639191682404892e-07,4.000000000000000000e+00,5.282182800752447923e-04,1.367965165157035900e-04,2.093008102678171889e-03,3.325020110003220545e-04,9.695787230518177526e-06,4.916622416817010698e-05,9.569093032440854777e-05,1.961665125450114296e-04,3.126652332168552810e-04,4.444870495102699361e-04,5.743224847420811590e-04,6.689624076613284644e-04,9.257404863489356083e-04
2.985000000000000000e+02,3.314230730954437210e-04,1.938664299138875751e-08,2.428096792005520442e-03,1.958628277585426343e-04,1.482035006776003720e-07,4.000000000000000000e+00,5.272859008539864095e-04,1.355602453369010867e-04,2.096673718910076721e-03,3.314036864524523064e-04,9.651531509461442899e-06,4.825648576210933604e-05,9.440806266343856033e-05,1.948073061103337161e-04,3.114022734893291764e-04,4.432962558510737585e-04,5.735922207311773069e-04,6.683422454692788473e-04,9.252711089126343076e-04
3.010000000000000000e+02,3.302095540562275831e-04,1.655501514665550972e-10,2.430814461190329307e-03,1.959945121686719558e-04,1.474521983902484268e-07,4.000000000000000000e+00,5.262040662248995389e-04,1.342150418875556273e-04,2.100604907134101616e-03,3.302093885060761419e-04,9.299007328723828339e-06,4.738100976104249836e-05,9.322798477103498831e-05,1.933484354574075792e-04,3.100699707573312388e-04,4.419564673070784178e-04,5.727310441113691144e-04,6.676023643314826219e-04,9.251266568284979147e-04
3.035000000000000000e+02,3.291833065620013523e-04,2.765676879435988208e-09,2.433280705867934754e-03,1.961354942659183193e-04,1.468307814300285682e-07,4.000000000000000000e+00,5.253188008279196988e-04,1.330478122960830330e-04,2.104097399305933456e-03,3.291805408851218909e-04,9.291158025693184414e-06,4.653970700454728972e-05,9.200583367725575330e-05,1.921025664578357819e-04,3.088714426272267592e-04,4.407801617269639519e-04,5.719800399520053903e-04,6.670910166547244476e-04,9.247615683573363107e-04
3.060000000000000000e+02,3.280308195550925613e-04,7.856129205791479411e-09,2.435881896341988897e-03,1.962562748085674622e-04,1.461207439797216207e-07,4.000000000000000000e+00,5.242870943636600235e-04,1.317745447465250991e-04,2.107851076786896281e-03,3.280229634258867823e-04,9.149838387591245579e-06,4.572874178181017730e-05,9.086970948979990496e-05,1.907974649002647520e-04,3.075962144161774542e-04,4.395941693072759554e-04,5.711526516666711557e-04,6.664225147515434296e-04,9.239427878070527456e-04
3.085000000000000000e+02,3.270622902094536704e-04,2.161783720104426518e-10,2.438234253961933141e-03,1.963885933866751411e-04,1.455382212894497104e-07,4.000000000000000000e+00,5.234508835961288386e-04,1.306736968227785293e-04,2.111171963752479525e-03,3.270620740310816463e-04,9.007976459965234944e-06,4.502518663768859732e-05,8.984637533786863468e-05,1.895968392346992235e-04,3.065559661393487756e-04,4.385220905228216608e-04,5.704857860980769562e-04,6.658072231555427949e-04,9.239322805149608993e-04
3.110000000000000000e+02,3.259659594376819176e-04,1.107461067731039474e-09,2.440725941457401113e-03,1.964999197003373347e-04,1.448660251543675522e-07,4.000000000000000000e+00,5.224658791380192794e-04,1.294660397373445829e-04,2.114759982019719358e-03,3.259648519766141883e-04,9.021859752824088177e-06,4.424785187113549977e-05,8.863962756696064068e-05,1.882508812696884312e-04,3.053197671969229291e-04,4.372757892670464035e-04,5.695555822669130883e-04,6.651429675282730710e-04,9.237243092803128480e-04
3.135000000000000000e+02,3.250522294916963618e-04,4.899335726184280936e-10,2.442970055749533066e-03,1.966230198987036339e-04,1.443195638516084481e-07,4.000000000000000000e+00,5.216752493904000228e-04,1.284292095929927280e-04,2.117917826257836866e-03,3.250517395581237548e-04,8.898076608779295979e-06,4.367432231521621973e-05,8.763334729985870482e-05,1.870923283241471432e-04,3.043242340930065034e-04,4.363502034682747890e-04,5.688823897257477055e-04,6.645462125493962861e-04,9.233951399177255494e-04
3.160000000000000000e+02,3.240097280189495354e-04,1.807756103687610842e-09,2.445355932915459912e-03,1.967255195370428875e-04,1.436832338880330759e-07,4.000000000000000000e+00,5.207352475559924500e-04,1.272842084819066479e-04,2.121346204896510431e-03,3.240079202628458701e-04,8.865714687863217316e-06,4.319542909911174781e-05,8.661585585598036174e-05,1.857730378500998430e-04,3.031285614605546460e-04,4.352390404944284736e-04,5.681557582726650193e-04,6.638548816667261352e-04,9.228084587590128793e-04
3.185000000000000000e+02,3.231565038716020561e-04,2.369507758486275163e-09,2.447485088994394431e-03,1.968425257190931196e-04,1.431771059259885371e-07,4.000000000000000000e+00,5.199990295906951757e-04,1.263139781525089364e-04,2.124328585122792212e-03,3.231541343638435950e-04,8.722465130445346480e-06,4.270255232456183136e-05,8.563917096491548088e-05,1.847033662686059226e-04,3.022262464566207395e-04,4.342916539604045525e-04,5.677028417729919211e-04,6.633864572134053408e-04,9.226154728213700577e-04
3.210000000000000000e+02,3.221654723410923623e-04,3.705256708612187914e-10,2.449769009068035030e-03,1.969376396196088799e-04,1.425750254677021616e-07,4.000000000000000000e+00,5.191031119607012693e-04,1.252278327214834824e-04,2.127603536726942884e-03,3.221651018154215074e-04,8.603965086421358973e-06,4.218004090831171737e-05,8.467415387369408306e-05,1.835261092893450614e-04,3.010810133499033491e-04,4.330931030095465394e-04,5.668987725260903315e-04,6.628361782227977202e-04,9.222703271504288083e-04
3.235000000000000000e+02,3.213411347465621598e-04,6.186790475744956007e-10,2.451823478139107410e-03,1.970456270596483955e-04,1.420871040235382520e-07,4.000000000000000000e+00,5.183867618062105824e-04,1.242955076869137643e-04,2.130482343392545250e-03,3.213405160675146055e-04,8.355773729136177909e-06,4.167224112140296505e-05,8.374314271597547239e-05,1.824630407129415675e-04,3.002130383202335630e-04,4.321515178577281925e-04,5.663596578273643071e-04,6.622204609349938804e-04,9.222065258770958431e-04
3.260000000000000000e+02,3.203984042312395773e-04,1.001125090188324708e-09,2.454010890985566535e-03,1.971340862336963583e-04,1.415169853891192145e-07,4.000000000000000000e+00,5.175324904649359356e-04,1.232643179975432190e-04,2.133612486754326958e-03,3.203974031061494147e-04,8.175324150727344689e-06,4.123124144434836606e-05,8.282275753614564329e-05,1.812965808241070792e-04,2.991345186525443600e-04,4.310530109869468475e-04,5.655619941239356388e-04,6.617080581246146060e-04,9.220609339506156748e-04
3.285000000000000000e+02,3.196300365703862059e-04,3.852879535879121489e-09,2.455960149541435312e-03,1.972360997821837297e-04,1.410654393352739085e-07,4.000000000000000000e+00,5.168661363525699085e-04,1.223939367882024762e-04,2.136330112971049269e-03,3.196261836908503374e-04,8.063488989446460626e-06,4.090825966461924921e-05,8.198356693654483367e-05,1.803871167330150247e-04,2.982968122151620754e-04,4.302259225349415678e-04,5.649468864607129753e-04,6.614390747925750135e-04,9.217140581110871414e-04
3.310000000000000000e+02,3.187371027402071105e-04,5.553179291907703060e-09,2.458051746180161222e-03,1.973168365801928215e-04,1.405272746612358596e-07,4.000000000000000000e+00,5.160539393203999320e-04,1.214202661600142889e-04,2.139314643439953895e-03,3.187315495609152160e-04,7.857187768871848067e-06,4.059009175571090143e-05,8.108418974931527105e-05,1.793088731620217291e-04,2.972547461625834860e-04,4.292146214265225726e-04,5.642729126393452753e-04,6.609803906518596332e-04,9.215960708918479512e-04
3.335000000000000000e+02,3.180148972807674630e-04,3.624190723627272367e-10,2.459908642280495081e-03,1.974121717108140515e-04,1.401050404320770211e-07,4.000000000000000000e+00,5.154270689915814874e-04,1.206027255699534115e-04,2.141893744999727456e-03,3.180145348616951169e-04,7.837498792658229927e-06,4.031653127226404737e-05,8.027578449712730708e-05,1.784268117794156089e-04,2.964255329542481794e-04,4.284236686838590854e-04,5.637988679352215352e-04,6.605478467735365327e-04,9.217328244194265829e-04
3.360000000000000000e+02,3.171782327949027036e-04,1.081240137593117917e-09,2.461895271735956622e-03,1.974878712122697677e-04,1.396034906348514985e-07,4.000000000000000000e+00,5.146661040071724442e-04,1.196903615826329359e-04,2.144717038941053918e-03,3.171771515547651323e-04,7.908070118884007586e-06,3.998559534782367668e-05,7.951382514442140040e-05,1.773710617442148365e-04,2.954431966150012408e-04,4.275275923902294010e-04,5.631379084967365117e-04,6.599793488675226435e-04,9.212519830697575357e-04
3.385000000000000000e+02,3.164987518055921911e-04,7.787890210830864443e-10,2.463664546747103279e-03,1.975769156665221047e-04,1.392080974987938461e-07,4.000000000000000000e+00,5.140756674721142687e-04,1.189218361390700863e-04,2.147165794941510979e-03,3.164979730165711261e-04,7.901411836624623708e-06,3.962858685653882233e-05,7.878953044305571157e-05,1.765514255946467887e-04,2.946565934201518500e-04,4.268035671525585999e-04,5.626332264656395271e-04,6.595145964267257578e-04,9.212604772001905216e-04
3.410000000000000000e+02,3.156858141301736062e-04,1.268313033401706848e-09,2.465590758267394763e-03,1.976437642678221564e-04,1.387205907969849569e-07,4.000000000000000000e+00,5.133295783979958168e-04,1.180420498623514498e-04,2.149904944137221319e-03,3.156845458171401780e-04,7.859000795480731937e-06,3.927175677082553389e-05,7.814698477847899834e-05,1.755345880953261301e-04,2.938141271694034691e-04,4.258796667793551924e-04,5.620892100817302152e-04,6.590075613474782401e-04,9.209969651280051732e-04
3.435000000000000000e+02,3.150738341312631628e-04,4.477112633665747139e-10,2.467241253354905423e-03,1.977306864935227191e-04,1.383689453353745416e-07,4.000000000000000000e+00,5.128045206247858548e-04,1.173431476377404436e-04,2.152167419223642315e-03,3.150733864199998092e-04,7.778083661625362767e-06,3.891616961407745384e-05,7.746120765432115641e-05,1.747410079450807500e-04,2.931392563850830722e-04,4.252485147461971420e-04,5.617346300630281578e-04,6.588179907477652048e-04,9.206691996614477930e-04
3.460000000000000000e+02,3.143034766003058138e-04,6.501954404811437095e-09,2.469081464323519444e-03,1.977923035728827803e-04,1.379084707557063354e-07,4.000000000000000000e+00,5.120957801731885941e-04,1.165111730274230335e-04,2.154777987723213630e-03,3.142969746459010286e-04,7.804052761049408717e-06,3.863372533891317368e-05,7.668967541833173439e-05,1.737199756950696548e-04,2.922873611438780560e-04,4.243586577649246724e-04,5.612348241028982006e-04,6.583678381832900077e-04,9.203039953011479509e-04
3.485000000000000000e+02,3.136981377712870587e-04,3.125371652575456245e-09,2.470692408481130458e-03,1.978706130301368001e-04,1.375593011420955484e-07,4.000000000000000000e+00,5.115687508014238587e-04,1.158275247411502586e-04,2.156994270709843182e-03,3.136950123996344987e-04,7.797039770746312374e-06,3.844885710778218408e-05,7.607712252859601728e-05,1.729183082173714253e-04,2.916740816260848107e-04,4.236476274453972114e-04,5.607720105084616855e-04,6.580580123417928374e-04,9.203674148794624421e-04
3.510000000000000000e+02,3.129678162589302260e-04,7.648768613594218935e-09,2.472451949001022806e-03,1.979283692383963615e-04,1.371244933632544660e-07,4.000000000000000000e+00,5.108961854973265333e-04,1.150394470205338645e-04,2.159484132742092635e-03,3.129601674903166315e-04,7.776042310589437650e-06,3.815642718572945642e-05,7.536988032759458340e-05,1.719481405871522181e-04,2.907769040948778158e-04,4.228785002102835797e-04,5.601147767693216185e-04,6.575726076861796278e-04,9.202405241522331305e-04
3.535000000000000000e+02,3.123949343002342563e-04,4.080200514742410634e-10,2.473991349970629337e-03,1.980026335322476511e-04,1.367956378621532890e-07,4.000000000000000000e+00,5.103975678324818802e-04,1.143923007679866052e-04,2.161596415670395243e-03,3.123945262801828084e-04,7.804837435252609537e-06,3.794678961282374696e-05,7.484775292232390403e-05,1.712262651906636081e-04,2.901121711067070671e-04,4.222155873628436200e-04,5.596496684828484568e-04,6.572638427728816997e-04,9.203169099129831924e-04
3.560000000000000000e+02,3.116921286174577452e-04,7.573255085849609501e-09,2.475687394209761041e-03,1.980554839162777770e-04,1.363779577513927977e-07,4.000000000000000000e+00,5.097476125337354952e-04,1.136366447011799682e-04,2.163995265592303513e-03,3.116845553623718732e-04,7.818180691853315713e-06,3.767092110795658823e-05,7.425061732413297652e-05,1.703801095094415320e-04,2.893327958441128879e-04,4.214462755462825309e-04,5.591527360543665885e-04,6.568507137306458209e-04,9.198875946946251251e-04
3.585000000000000000e+02,3.111518914344720997e-04,3.301611721889282118e-10,2.477156420394959618e-03,1.981262471232884872e-04,1.360695093424078469e-07,4.000000000000000000e+00,5.092781385577605869e-04,1.130256443111836125e-04,2.166004528960487410e-03,3.111515612732999349e-04,7.819474967787257605e-06,3.740925120165408961e-05,7.372663646548345789e-05,1.697258211523783723e-04,2.886996526596900814e-04,4.208121737211222404e-04,5.588721276111057899e-04,6.565396803488242989e-04,9.197196179315415962e-04
3.610000000000000000e+02,3.104766502413880912e-04,1.494232177908983531e-10,2.478790198843572497e-03,1.981746509027900989e-04,1.356689426055560269e-07,4.000000000000000000e+00,5.086513011441782172e-04,1.123019993385979923e-04,2.168313548602184351e-03,3.104765008181703144e-04,7.589230596724422951e-06,3.706602738324034265e-05,7.322842244096371784e-05,1.688441129918448014e-04,2.879581085147988684e-04,4.200408734614881931e-04,5.583297858468052590e-04,6.560329878489236160e-04,9.193907100654249336e-04
3.635000000000000000e+02,3.099695777502574660e-04,7.071177130402818567e-09,2.480189051333279038e-03,1.982419162787343522e-04,1.353809965005376809e-07,4.000000000000000000e+00,5.082114940289918182e-04,1.117276614715231138e-04,2.170219473583021464e-03,3.099625065731270853e-04,7.519709742954754525e-06,3.693205660277865528e-05,7.271309930475024772e-05,1.681916666582261436e-04,2.873465189757730106e-04,4.194123648611664283e-04,5.580404174893462523e-04,6.558242648986021325e-04,9.194251657267391627e-04
3.660000000000000000e+02,3.093292924375290053e-04,1.447518472411569378e-09,2.481751513163553240e-03,1.982870118917308530e-04,1.350023502448538581e-07,4.000000000000000000e+00,5.076163043292598312e-04,1.110422805457981523e-04,2.172422220726024072e-03,3.093278449190565689e-04,7.467564673012734661e-06,3.661419388442811024e-05,7.225259781797219400e-05,1.674343583041251629e-04,2.866041508373605960e-04,4.186514246453537928e-04,5.576136594400261199e-04,6.553620656410586061e-04,9.191824358627978357e-04
3.685000000000000000e+02,3.088475580525691677e-04,4.020195693289565221e-10,2.483090922928120076e-03,1.983509620790967242e-04,1.347299182727383718e-07,4.000000000000000000e+00,5.071985201316658648e-04,1.104965959734724435e-04,2.174243364875550963e-03,3.088471560329998406e-04,7.358636306203975204e-06,3.641284861151307411e-05,7.186923688794312557e-05,1.667171109186182671e-04,2.860932700374123122e-04,4.180633973634039391e-04,5.573307959854664284e-04,6.550587552773083893e-04,9.190071556678010289e-04
3.710000000000000000e+02,3.082379351875453471e-04,9.453400643693960629e-11,2.484588421506603306e-03,1.983931621588345875e-04,1.343704714800630360e-07,4.000000000000000000e+00,5.066310973463798804e-04,1.098447730287107596e-04,2.176350486319058013e-03,3.082378406535389104e-04,7.346082980078148475e-06,3.625058728418167404e-05,7.140071606468196956e-05,1.658902412188242653e-04,2.854097218199139847e-04,4.174114766785275068e-04,5.568439312412983835e-04,6.545402312320343927e-04,9.185184801328476548e-04
3.735000000000000000e+02,3.077846310837872986e-04,1.320364793371324942e-09,2.485865845181608590e-03,1.984534827910107750e-04,1.341151639632651004e-07,4.000000000000000000e+00,5.062381138747980465e-04,1.093311482927765237e-04,2.178081214097821183e-03,3.077833107189939413e-04,7.303920512965579804e-06,3.610461277011128259e-05,7.104945556957120657e-05,1.652186554738897003e-04,2.849128259871839901e-04,4.169415985421900321e-04,5.565774451406779472e-04,6.542447076780160201e-04,9.186930083988289900e-04
3.760000000000000000e+02,3.071997649090866156e-04,4.217602876003049634e-09,2.487307822768251766e-03,1.984911970703398044e-04,1.337704508746145409e-07,4.000000000000000000e+00,5.056909619794263929e-04,1.087085678387468112e-04,2.180108057859164988e-03,3.071955473062106218e-04,7.167372350809357820e-06,3.599596978086292396e-05,7.066097593516877000e-05,1.644389888609190523e-04,2.842628566969699526e-04,4.162423178734724885e-04,5.561379719145287349e-04,6.539009202905002836e-04,9.184878854854795945e-04
3.785000000000000000e+02,3.067732449038898502e-04,2.457322250303111901e-09,2.488526236876481123e-03,1.985483109639664878e-04,1.335312555755059265e-07,4.000000000000000000e+00,5.053215558678562837e-04,1.082249339399233624e-04,2.181752991972591219e-03,3.067707875816395456e-04,7.196058696320017206e-06,3.589461552129024691e-05,7.031453387383860187e-05,1.638683734140704003e-04,2.837356967746377905e-04,4.157436124588909966e-04,5.558659164917341801e-04,6.536588743436470665e-04,9.182255415913104799e-04
3.810000000000000000e+02,3.062210984699214201e-04,3.386075263442788093e-09,2.489901813186221145e-03,1.985837451286855929e-04,1.332068649774600525e-07,4.000000000000000000e+00,5.048048435986069588e-04,1.076373533412358272e-04,2.183680714716299508e-03,3.062177123946579799e-04,7.164752503547164402e-06,3.563954089829503492e-05,6.997717865532819981e-05,1.631628000609313582e-04,2.830995876522439045e-04,4.151819759114195284e-04,5.554643325320790005e-04,6.532586760011187830e-04,9.181294771912220341e-04
3.835000000000000000e+02,3.058267618410971341e-04,3.054257557895574400e-09,2.491053737104498549e-03,1.986391986813344258e-04,1.329875395109737849e-07,4.000000000000000000e+00,5.044659605224315058e-04,1.071875631597627083e-04,2.185226975263401469e-03,3.058237075835392219e-04,7.160571322763646412e-06,3.546225798529604274e-05,6.959163877842264518e-05,1.626567094226052512e-04,2.826204080413753476e-04,4.147566285930481215e-04,5.552321157020911500e-04,6.531222292398560598e-04,9.181506592097592179e-04
3.860000000000000000e+02,3.052930585129031197e-04,1.759707887380496043e-11,2.492382374220716065e-03,1.986708793560979956e-04,1.326739698802881828e-07,4.000000000000000000e+00,5.039639378690010611e-04,1.066221791568051241e-04,2.187089315707812891e-03,3.052930409158242692e-04,7.119065081117253942e-06,3.520250026556499563e-05,6.921890038535083152e-05,1.620301047936860634e-04,2.820267042169305916e-04,4.141439382050118986e-04,5.547161062717121532e-04,6.528745195428323775e-04,9.179830257287895784e-04
3.885000000000000000e+02,3.049155763374137239e-04,6.288005413938034334e-10,2.493488834214874997e-03,1.987231544064105239e-04,1.324644007904112921e-07,4.000000000000000000e+00,5.036387307438242207e-04,1.061924219310032000e-04,2.188573257877461219e-03,3.049149475368723031e-04,7.093810172533565330e-06,3.499776054901464656e-05,6.897910536734525196e-05,1.614859681384242496e-04,2.815399272394328344e-04,4.137252058474173320e-04,5.545234567793622896e-04,6.526732575199754947e-04,9.180625302226763998e-04
3.910000000000000000e+02,3.044053660082184673e-04,2.842825659626305335e-10,2.494764680589106349e-03,1.987526832480263094e-04,1.321652559528877312e-07,4.000000000000000000e+00,5.031580492562447767e-04,1.056526827601921579e-04,2.190359314580888044e-03,3.044050817256525009e-04,7.027636042867088508e-06,3.479011324198386866e-05,6.859352185690608924e-05,1.608358322175253217e-04,2.809587970419427433e-04,4.131311651882762104e-04,5.541458901520018333e-04,6.522751111916956198e-04,9.179973746143137853e-04
3.935000000000000000e+02,3.040487621004770856e-04,2.887301695921163956e-11,2.495821868855224376e-03,1.988023305139847638e-04,1.319680163526241696e-07,4.000000000000000000e+00,5.028510926144617952e-04,1.052464315864923218e-04,2.191773106754747128e-03,3.040487332274601526e-04,7.083872651372687778e-06,3.466609085711988585e-05,6.835072891272798165e-05,1.603360649465245761e-04,2.805530800405449474e-04,4.127439759920754903e-04,5.539131883790821432e-04,6.519799501902587367e-04,9.177437754400004583e-04
3.960000000000000000e+02,3.035650673454991840e-04,4.357849927122537777e-09,2.497041796185187849e-03,1.988298229696553712e-04,1.316850486146219756e-07,4.000000000000000000e+00,5.023948903151545823e-04,1.047352443758438128e-04,2.193476728839688882e-03,3.035607094955720757e-04,7.082289373970821129e-06,3.445711578599245322e-05,6.805957427259445066e-05,1.597488268859626717e-04,2.799198873360535939e-04,4.121842417179783251e-04,5.535195432821686393e-04,6.516975014373432721e-04,9.177118795396192871e-04
3.985000000000000000e+02,3.032277910438334529e-04,1.657141573786771883e-10,2.498051885547687961e-03,1.988769196179227851e-04,1.314991224180364593e-07,4.000000000000000000e+00,5.021047106617561838e-04,1.043508714259106678e-04,2.194824094503854562e-03,3.032276253296760501e-04,7.030583436604684669e-06,3.427533736321933028e-05,6.773637056106013874e-05,1.592978725320068811e-04,2.795015997899378017e-04,4.117902377294549226e-04,5.533602734761688220e-04,6.515423044819506834e-04,9.174978192179998344e-04
4.010000000000000000e+02,3.027745159539653821e-04,5.937825005722549852e-10,2.499209852175696394e-03,1.989035889494751835e-04,1.312350452081398722e-07,4.000000000000000000e+00,5.016781049034405113e-04,1.038709270044901986e-04,2.196435336221731066e-03,3.027739221714647829e-04,6.931804722179627143e-06,3.409012765602752719e-05,6.745413099222709709e-05,1.587627086401125008e-04,2.789473506574346052e-04,4.113191956074044027e-04,5.529668073888402511e-04,6.511206096537181746e-04,9.177775152149416108e-04
4.035000000000000000e+02,3.024602738859107510e-04,7.935319581198830426e-09,2.500167752769843609e-03,1.989493380866561869e-04,1.310630564042587875e-07,4.000000000000000000e+00,5.014096119725669921e-04,1.035109357992545641e-04,2.197707478883932641e-03,3.024523385663295777e-04,6.966682555133202781e-06,3.397192765364102034e-05,6.717103891287438532e-05,1.582710498131761293e-04,2.785692263734299793e-04,4.109005898899711386e-04,5.528216764586199117e-04,6.508657174963160871e-04,9.177625207290888900e-04
4.060000000000000000e+02,3.020117259755757491e-04,3.600139776731167705e-09,2.501300458387937988e-03,1.989719710991938320e-04,1.308009279098446036e-07,4.000000000000000000e+00,5.009836970747696353e-04,1.030397548763819170e-04,2.199288732412362293e-03,3.020081258357990147e-04,6.884911380322666319e-06,3.376863718456667851e-05,6.681907106404519044e-05,1.577261506875089802e-04,2.780375437377109109e-04,4.103945449332367331e-04,5.524350797259684406e-04,6.506176307201416232e-04,9.175962515476171694e-04
4.085000000000000000e+02,3.017130784910802290e-04,3.419182701120930447e-10,2.502217971013822890e-03,1.990155292655145576e-04,1.306379626213975870e-07,4.000000000000000000e+00,5.007286077565948137e-04,1.026975492255656713e-04,2.200504892522742607e-03,3.017127365728101106e-04,6.873054864702614737e-06,3.364716410671839949e-05,6.665737998697468828e-05,1.573207997939208885e-04,2.777105584278539486e-04,4.100863016141505289e-04,5.522378845858165073e-04,6.504201749428484801e-04,9.175526513209967833e-04
4.110000000000000000e+02,3.012836741973472102e-04,1.579071262506494398e-09,2.503306749243761065e-03,1.990362204563837084e-04,1.303872693914153919e-07,4.000000000000000000e+00,5.003198946537309186e-04,1.022474537409635018e-04,2.202023075046413963e-03,3.012820951260846824e-04,6.806262725288215401e-06,3.349260396004379172e-05,6.638532771623644043e-05,1.567772701558375404e-04,2.771844560113900877e-04,4.096429840633803625e-04,5.519095864637321280e-04,6.501889992861039540e-04,9.174843603516921568e-04
4.135000000000000000e+02,3.010089442956769869e-04,1.751825213602388216e-09,2.504172756335981513e-03,1.990791326541653311e-04,1.302388856043326619e-07,4.000000000000000000e+00,5.000880769498423179e-04,1.019298116415116558e-04,2.203163812040304526e-03,3.010071924704633950e-04,6.730911522973989084e-06,3.333804702288657295e-05,6.624166556019150498e-05,1.564846995959023965e-04,2.768340992305548163e-04,4.093218485117641400e-04,5.517624359593783188e-04,6.500625532657134872e-04,9.173999461139216395e-04
4.160000000000000000e+02,3.006043256240910561e-04,3.029471583011785409e-11,2.505209750743551955e-03,1.990990845950237748e-04,1.300034060704909751e-07,4.000000000000000000e+00,4.997034102191148580e-04,1.015052410290672813e-04,2.204605425119461008e-03,3.006042953293752099e-04,6.650635331277441253e-06,3.318699598529696658e-05,6.598727906588201949e-05,1.559676053684427854e-04,2.763191131464717062e-04,4.088935629891766706e-04,5.514048305708575551e-04,6.497905219161094221e-04,9.173993725363064396e-04
4.185000000000000000e+02,3.003412415432042508e-04,1.617459061802635486e-09,2.506041860751922080e-03,1.991391352504933191e-04,1.298612565600276414e-07,4.000000000000000000e+00,4.994803767936975428e-04,1.012021062927109317e-04,2.205700619208717829e-03,3.003396240841424360e-04,6.699637670653057156e-06,3.311027312695047234e-05,6.579628813064686938e-05,1.555690539114058172e-04,2.760071469328145366e-04,4.086159513802933700e-04,5.512780805022280285e-04,6.497329124011352007e-04,9.173550942219122969e-04
4.210000000000000000e+02,2.999480262764146060e-04,3.046031606028202139e-09,2.507046440916560828e-03,1.991559745791486515e-04,1.296319206776871920e-07,4.000000000000000000e+00,4.991040008555632304e-04,1.007920516972659545e-04,2.207098414640146222e-03,2.999449802448085687e-04,6.639615002464522954e-06,3.293093730215139198e-05,6.560125809646641056e-05,1.550683701233542878e-04,2.755516960649142763e-04,4.081585046199837021e-04,5.509400685482256695e-04,6.494423990912033019e-04,9.171888105570691514e-04
4.235000000000000000e+02,2.997010439590209758e-04,1.848100371382239537e-09,2.507839639794376321e-03,1.991941588177059252e-04,1.294990286572203905e-07,4.000000000000000000e+00,4.988952027767269010e-04,1.005068851413150506e-04,2.208138595835355128e-03,2.996991958586496161e-04,6.628001836440377718e-06,3.286005565690484627e-05,6.551537036230233512e-05,1.547337274987147231e-04,2.752359256579113003e-04,4.079096411881784801e-04,5.507847880767849456e-04,6.493505955983449847e-04,9.172733407074593406e-04
4.260000000000000000e+02,2.993198053948743667e-04,1.678457800901124236e-10,2.508812017574887747e-03,1.992084043648629176e-04,1.292763342712201809e-07,4.000000000000000000e+00,4.985282097597372843e-04,1.001114010300114491e-04,2.209492212180013543e-03,2.993196375490942860e-04,6.491789774463113364e-06,3.273637120917053203e-05,6.526331739677104467e-05,1.542316893034711891e-04,2.747774301477256273e-04,4.074921427428903915e-04,5.504928021962148107e-04,6.490662916354735922e-04,9.170113288449430492e-04
4.285000000000000000e+02,2.990921464670299535e-04,3.236980353054505168e-10,2.509561790483128604e-03,1.992458447741310402e-04,1.291550187380123755e-07,4.000000000000000000e+00,4.983379912411609394e-04,9.984630169289891331e-05,2.210469644016098759e-03,2.990918227689946720e-04,6.479339792789984731e-06,3.263671793184321065e-05,6.515333142561995788e-05,1.539293345394526953e-04,2.744791334805492039e-04,4.072210167322993396e-04,5.503838453934116253e-04,6.489766559694580073e-04,9.170555811561185164e-04
4.310000000000000000e+02,2.987275963158964975e-04,4.113730605888752346e-10,2.510495029713825758e-03,1.992588971831908673e-04,1.289422849073346674e-07,4.000000000000000000e+00,4.979864934990873649e-04,9.946869913270563017e-05,2.211767433397929423e-03,2.987271849428358816e-04,6.482579126321813515e-06,3.251631645250630106e-05,6.492940258573951309e-05,1.535803808965207078e-04,2.740223788040144822e-04,4.067951101204976246e-04,5.500642577319885939e-04,6.487603703671109652e-04,9.169060696191346687e-04
4.335000000000000000e+02,2.985094311507130839e-04,2.686244362687118559e-09,2.511215747825478427e-03,1.992941212352313874e-04,1.288260272448453921e-07,4.000000000000000000e+00,4.978035523859444984e-04,9.921530991548169654e-05,2.212706316674765451e-03,2.985067449063503933e-04,6.508830185765618642e-06,3.241813308220679467e-05,6.474665422554883661e-05,1.533167383760774237e-04,2.737285195397127840e-04,4.065468878024032420e-04,5.499279010998686266e-04,6.486665410497655365e-04,9.168452405213508910e-04
4.360000000000000000e+02,2.981628324400842399e-04,8.495481384295189104e-11,2.512109363069978379e-03,1.993061256270063891e-04,1.286240063611418106e-07,4.000000000000000000e+00,4.974689580670906561e-04,9.885670681307785084e-05,2.213946530629894247e-03,2.981627474852703856e-04,6.464578380314182984e-06,3.226671001789161396e-05,6.465707703641677051e-05,1.529568759404616749e-04,2.732667183456193526e-04,4.061383792199933047e-04,5.496193083400599706e-04,6.484055463395655035e-04,9.167747444341961191e-04
4.385000000000000000e+02,2.979587634736629480e-04,8.110347859329065532e-11,2.512795228879302189e-03,1.993399721888481800e-04,1.285158492430049570e-07,4.000000000000000000e+00,4.972987356625111280e-04,9.861879128481476804e-05,2.214836465405639349e-03,2.979586823701843600e-04,6.473428042628520902e-06,3.219707003464142666e-05,6.454181860668263407e-05,1.526322950673196022e-04,2.730259837728955395e-04,4.058976852786545212e-04,5.494657770399772418e-04,6.483034069141620096e-04,9.168897646477247457e-04
4.410000000000000000e+02,2.976234484779027704e-04,7.479617695638321046e-10,2.513658843333304877e-03,1.993500391556274375e-04,1.283201551952290308e-07,4.000000000000000000e+00,4.969734876335301808e-04,9.827340932227533288e-05,2.216035394855402161e-03,2.976227005161332100e-04,6.457887844853667743e-06,3.206718326119414625e-05,6.439289568839345207e-05,1.522841653632035254e-04,2.726266062377350765e-04,4.055563879282466050e-04,5.492665477925036009e-04,6.480752569090478732e-04,9.166790463893002752e-04
4.435000000000000000e+02,2.974324224323794761e-04,1.670549531781443010e-09,2.514311688934006174e-03,1.993827270157315075e-04,1.282195177462231499e-07,4.000000000000000000e+00,4.968151494481109565e-04,9.804969541664796859e-05,2.216879266501626915e-03,2.974307518828477070e-04,6.376924111480491926e-06,3.203982936525749035e-05,6.429879053459869288e-05,1.519823240227438535e-04,2.723778006805348652e-04,4.054182157830359167e-04,5.491648941167769169e-04,6.479845606636488575e-04,9.167083066187452787e-04
4.460000000000000000e+02,2.971106162547748641e-04,9.945315487848258909e-09,2.515142166807648582e-03,1.993913660317457820e-04,1.280316351392977353e-07,4.000000000000000000e+00,4.965019822865206732e-04,9.771925022302908209e-05,2.218031550552873772e-03,2.971006709392869961e-04,6.399143527515712081e-06,3.197424807948810022e-05,6.420870294581893672e-05,1.516089369532843160e-04,2.719756936147866297e-04,4.050754504023727537e-04,5.488777017671530927e-04,6.477842725002371004e-04,9.164879014101629928e-04
4.485000000000000000e+02,2.969386007117293916e-04,2.788039000018182166e-09,2.515753739705634331e-03,1.994238480604197455e-04,1.279424037678652787e-07,4.000000000000000000e+00,4.963624487721491913e-04,9.751475265130964609e-05,2.218815138993904777e-03,2.969358126727293656e-04,6.384273911337984706e-06,3.191332051765786304e-05,6.413251013686137151e-05,1.513591548744573330e-04,2.717615316602368068e-04,4.049052204266449274e-04,5.487974350105264722e-04,6.477095387814904527e-04,9.164855588502830849e-04
4.510000000000000000e+02,2.966293412471096395e-04,9.528017551591709727e-10,2.516552790421797050e-03,1.994312981544741682e-04,1.277618087722729933e-07,4.000000000000000000e+00,4.960606394015837535e-04,9.719804309263547137e-05,2.219923449174687410e-03,2.966283884453545022e-04,6.276430676260780750e-06,3.176227850488362299e-05,6.401790158665497709e-05,1.509754203999236644e-04,2.713615210840606860e-04,4.045566777730860621e-04,5.485923103295590152e-04,6.474400010937983322e-04,9.162658987797587173e-04
4.535000000000000000e+02,2.964640945948743321e-04,1.145814476272719091e-09,2.517140848810249694e-03,1.994616595473195167e-04,1.276759130133293736e-07,4.000000000000000000e+00,4.959257541421938217e-04,9.700243504755481547e-05,2.220676754215375470e-03,2.964629487803980461e-04,6.257888404865322628e-06,3.169647242627608724e-05,6.387527816457673436e-05,1.507386558910573196e-04,2.711081683415044125e-04,4.044229306739579688e-04,5.484839882859893949e-04,6.473260300288456639e-04,9.165533356818462160e-04
4.560000000000000000e+02,2.961664154525674186e-04,9.374803678142419715e-10,2.517910957684919154e-03,1.994676662637581330e-04,1.275018955267327475e-07,4.000000000000000000e+00,4.956340817163255516e-04,9.669874918880928556e-05,2.221744542232351790e-03,2.961654779721996150e-04,6.213593628152047781e-06,3.161036788263293685e-05,6.369230098262658457e-05,1.504067484234797216e-04,2.707510129413100890e-04,4.040666735489693829e-04,5.482773238445736710e-04,6.470583777031359632e-04,9.163446048083500294e-04
4.585000000000000000e+02,2.960107493198650339e-04,1.071347006372331000e-08,2.518472449667833683e-03,1.994967863053852936e-04,1.274213314590845745e-07,4.000000000000000000e+00,4.955075356252503817e-04,9.651396301447974025e-05,2.222461700347968649e-03,2.960000358498013026e-04,6.211942681372327634e-06,3.154691087466468850e-05,6.361933648364677439e-05,1.502021515511641110e-04,2.705291998258117520e-04,4.038807710096890520e-04,5.481890978264001169e-04,6.469999182545115891e-04,9.162798338596673912e-04
4.610000000000000000e+02,2.957285668383786287e-04,9.701984677362580520e-11,2.519208031872740335e-03,1.995024930697715645e-04,1.272566299853356565e-07,4.000000000000000000e+00,4.952310599081502203e-04,9.622607376860706414e-05,2.223479465034361707e-03,2.957284698185318281e-04,6.202550390089240376e-06,3.144084400426980425e-05,6.339888951782953028e-05,1.499074058893459912e-04,2.701981047343575025e-04,4.035538870872511664e-04,5.479284610273473096e-04,6.467461380733446593e-04,9.163123888887049484e-04
4.635000000000000000e+02,2.955821533730944068e-04,1.601560421683064401e-09,2.519743392101199669e-03,1.995303691861678112e-04,1.271811776202439116e-07,4.000000000000000000e+00,4.951125225592621637e-04,9.605178418692659559e-05,2.224161238728105099e-03,2.955805518126727437e-04,6.175759918483297406e-06,3.128610018461563372e-05,6.324961099568220731e-05,1.497136442155628882e-04,2.699940986305672183e-04,4.034009464687377954e-04,5.478640346142116821e-04,6.466827748860666481e-04,9.164402388088777572e-04
4.660000000000000000e+02,2.953190373390238502e-04,1.014462568309970025e-09,2.520439000599579600e-03,1.995362109908475640e-04,1.270280333114317585e-07,4.000000000000000000e+00,4.948552483298714142e-04,9.578282634817628614e-05,2.225119963260555750e-03,2.953180228764555387e-04,6.169528038061929364e-06,3.124648934888382771e-05,6.314695886504531511e-05,1.493774038791829354e-04,2.696671023612885179e-04,4.030631479522040362e-04,5.476598559925811068e-04,6.465362153339044259e-04,9.162836306113233010e-04
4.685000000000000000e+02,2.951853949058352465e-04,9.648264101218904398e-10,2.520943289962923779e-03,1.995634322727371502e-04,1.269599808661892593e-07,4.000000000000000000e+00,4.947488271785724237e-04,9.562196263309809632e-05,2.225757895057088424e-03,2.951844300794251286e-04,6.118511662736971293e-06,3.118662138152228228e-05,6.310553664430970525e-05,1.491945432853615853e-04,2.694944014674851293e-04,4.029512909695646028e-04,5.476066059520591067e-04,6.465119018155470474e-04,9.162726425171999114e-04
4.710000000000000000e+02,2.949195631259526472e-04,1.179882510435823915e-10,2.521631579476018258e-03,1.995660225856881278e-04,1.268041460850741383e-07,4.000000000000000000e+00,4.944855857116407750e-04,9.535354054026451941e-05,2.226712016350065448e-03,2.949194451377015877e-04,6.056727546583783304e-06,3.105583209764430737e-05,6.301525013361001094e-05,1.489079642617492400e-04,2.691755235897923151e-04,4.026725746164433722e-04,5.473596185306371653e-04,6.462826519304605468e-04,9.164522163369100832e-04
4.735000000000000000e+02,2.948162281388113813e-04,1.370180884275385059e-09,2.522079844405023322e-03,1.995960950987295821e-04,1.267552095526567740e-07,4.000000000000000000e+00,4.944123232375409634e-04,9.522013304008179919e-05,2.227263616266211832e-03,2.948148579579271014e-04,5.984602991791626614e-06,3.100713779938143289e-05,6.292149127659627038e-05,1.487777565524933980e-04,2.690160276345929247e-04,4.025954027589337381e-04,5.473069199327120458e-04,6.462288709194266307e-04,9.165070614284109678e-04
4.760000000000000000e+02,2.945596083919856719e-04,4.907752402973708382e-10,2.522742560623644856e-03,1.995974481749617760e-04,1.266045042139964305e-07,4.000000000000000000e+00,4.941570565669474750e-04,9.496216021702389592e-05,2.228182952231659401e-03,2.945591176167454005e-04,6.004168097893117299e-06,3.090575343421913764e-05,6.282189080130610569e-05,1.484826177883868730e-04,2.687264001440367762e-04,4.022996437353002592e-04,5.470717344034499397e-04,6.460132710144764548e-04,9.163961867406494053e-04
4.785000000000000000e+02,2.945464299028846349e-04,9.120920155780974864e-10,2.523044983681449558e-03,1.996407848272702362e-04,1.266140423349834169e-07,4.000000000000000000e+00,4.941872147301548711e-04,9.490564507561439871e-05,2.228498553778564869e-03,2.945455178108690591e-04,6.026980975523447916e-06,3.087530538932463955e-05,6.276291843389063263e-05,1.484059877252636936e-04,2.687136961488258277e-04,4.022906220942400798e-04,5.471250336663986387e-04,6.460907986456492771e-04,9.164962059748610161e-04
4.810000000000000000e+02,2.943031241647867330e-04,2.773683878230024978e-10,2.523670845722770454e-03,1.996413278915580840e-04,1.264709886954585231e-07,4.000000000000000000e+00,4.939444520563447899e-04,9.466179627322864900e-05,2.229367721557983829e-03,2.943028467963989267e-04,6.077905514319787297e-06,3.080904002318898930e-05,6.264018075778010543e-05,1.480920674864771587e-04,2.684052768789894515e-04,4.020200518944040333e-04,5.469199253884390400e-04,6.458921364723821303e-04,9.164467782932709909e-04
4.835000000000000000e+02,2.941921745709207936e-04,1.046381036417274530e-09,2.524100942234329230e-03,1.996647828790183992e-04,1.264150611008927615e-07,4.000000000000000000e+00,4.938569574499391927e-04,9.452739169190239443e-05,2.229908767663408599e-03,2.941911281898843965e-04,6.109436109695536783e-06,3.078794470862249595e-05,6.259516922160404803e-05,1.479215009835699183e-04,2.682785625463015829e-04,4.019533485655060810e-04,5.468541072720687702e-04,6.457526501219854140e-04,9.164259260177015469e-04
4.860000000000000000e+02,2.939530911782332672e-04,2.679381365239240988e-09,2.524712222503856188e-03,1.996641121182394477e-04,1.262741774812036159e-07,4.000000000000000000e+00,4.936172032964727691e-04,9.428897905999381957e-05,2.230759131325622813e-03,2.939504117968680516e-04,6.146065462582377271e-06,3.077327852042464451e-05,6.245950572890683790e-05,1.476205709987277377e-04,2.679923623469907283e-04,4.016485131035405051e-04,5.467198790758599379e-04,6.455552462668471062e-04,9.164229825299690215e-04
4.885000000000000000e+02,2.938501614592926728e-04,2.325370319148281471e-09,2.525122063119465254e-03,1.996870589638757886e-04,1.262228389072947351e-07,4.000000000000000000e+00,4.935372204231684885e-04,9.416310249541688421e-05,2.231271901660172689e-03,2.938478360889735207e-04,6.123248595804678203e-06,3.074849061455495446e-05,6.240237979041617403e-05,1.474744544433958962e-04,2.678635203537923018e-04,4.015230007202051296e-04,5.467099101819490560e-04,6.454739156283017263e-04,9.164163577498938120e-04
4.910000000000000000e+02,2.936155928046305249e-04,1.900164291665786724e-09,2.525718681813513347e-03,1.996850839109680820e-04,1.260842490745449966e-07,4.000000000000000000e+00,4.933006767155986069e-04,9.393050889366244289e-05,2.232103089008882768e-03,2.936136926403388786e-04,6.132167926350793863e-06,3.069568252617636096e-05,6.225850230113106742e-05,1.471627420250021777e-04,2.675633955427237504e-04,4.012701701366494641e-04,5.464962208570950299e-04,6.453238839769248093e-04,9.164027616052125699e-04
4.935000000000000000e+02,2.935248654102920701e-04,3.397849334101407481e-09,2.526101960446162486e-03,1.997084062498213192e-04,1.260402941409737218e-07,4.000000000000000000e+00,4.932332716601133893e-04,9.381645916047075089e-05,2.232577095035870578e-03,2.935214675609579792e-04,6.189450192568751648e-06,3.066434035533440058e-05,6.216636188244223967e-05,1.470755151727673850e-04,2.674428935593466377e-04,4.011883018753811597e-04,5.464683699026944529e-04,6.452932474801696206e-04,9.164972548173586780e-04
4.960000000000000000e+02,2.932998574650129593e-04,1.816155388583025705e-10,2.526675973496437036e-03,1.997063004373324983e-04,1.259074128233630378e-07,4.000000000000000000e+00,4.930061579023454306e-04,9.359355702768046097e-05,2.233376116031424077e-03,2.932996758494741080e-04,6.198215065740350970e-06,3.065305690605603188e-05,6.204296523867830558e-05,1.468405656034466435e-04,2.671594297411794853e-04,4.009011852779316171e-04,5.462783037880020003e-04,6.451178474376559205e-04,9.165888780853893121e-04
4.985000000000000000e+02,2.932122968957861110e-04,2.447152899915503362e-09,2.527045662447238022e-03,1.997285264095576094e-04,1.258649353126359680e-07,4.000000000000000000e+00,4.929408233053436932e-04,9.348377048622850158e-05,2.233833365551452128e-03,2.932098497428861942e-04,6.178480268591784869e-06,3.063616010668845544e-05,6.196151345763055126e-05,1.467203963578567780e-04,2.670242706991097581e-04,4.008283727026251014e-04,5.462810252528521333e-04,6.450344163243559078e-04,9.166137071615784683e-04
5.010000000000000000e+02,2.929978300241402127e-04,2.654270025543678296e-09,2.527596002334386166e-03,1.997266182197967308e-04,1.257384504243714758e-07,4.000000000000000000e+00,4.927244482439369164e-04,9.327121180434348193e-05,2.234598172310245899e-03,2.929951757541146540e-04,6.171408441910624290e-06,3.059323037044225566e-05,6.183067046232177907e-05,1.465215555149125960e-04,2.667462577543563756e-04,4.005591112618376724e-04,5.460529556213430122e-04,6.448108522359328673e-04,9.165250302576717590e-04
5.035000000000000000e+02,2.929179157560670745e-04,4.765775115740740354e-10,2.527945851119639802e-03,1.997486040519038731e-04,1.257004101915626674e-07,4.000000000000000000e+00,4.926665198079709746e-04,9.316931170416320137e-05,2.235027935363572728e-03,2.929174391785555162e-04,6.162817835282090029e-06,3.053581468079617691e-05,6.173075553714270326e-05,1.464366576947644051e-04,2.666480547252567416e-04,4.004350271490286686e-04,5.460189044005260431e-04,6.447970923048230866e-04,9.164751128156974676e-04
5.060000000000000000e+02,2.927084647330855413e-04,1.028246896095053711e-09,2.528480681400559291e-03,1.997458596659210019e-04,1.255766537800778502e-07,4.000000000000000000e+00,4.924543243990065974e-04,9.296260506716453936e-05,2.235772216667473913e-03,2.927074364861894382e-04,6.130928888960250552e-06,3.047494446100892904e-05,6.160765396132969051e-05,1.461855572283139845e-04,2.663727973590617154e-04,4.001847899799476573e-04,5.458405397768617898e-04,6.446832119770043706e-04,9.163656951016743929e-04
5.085000000000000000e+02,2.926363136106742489e-04,7.361634157195487835e-10,2.528810773197243903e-03,1.997676072349086507e-04,1.255431089440056161e-07,4.000000000000000000e+00,4.924039208455829267e-04,9.286870637576559819e-05,2.236174459586569817e-03,2.926355774472585406e-04,6.089376509835983302e-06,3.045601361903035664e-05,6.156504317108851419e-05,1.461165586036773743e-04,2.663203747558710952e-04,4.001404055279692788e-04,5.458338487433876543e-04,6.447359836313697277e-04,9.164122954545476755e-04
5.110000000000000000e+02,2.924382729365183377e-04,5.655035441153078296e-10,2.529320674582165567e-03,1.997650762738246272e-04,1.254262291767805253e-07,4.000000000000000000e+00,4.922033492103430191e-04,9.267319666269371045e-05,2.236882401645647230e-03,2.924377074329742262e-04,6.015226975285776783e-06,3.038748034053521922e-05,6.148636921173628500e-05,1.458749824859074560e-04,2.660657392629566312e-04,3.998919724361415769e-04,5.456372745072375456e-04,6.446370647348521237e-04,9.162096380968666551e-04
5.135000000000000000e+02,2.923774524356331978e-04,1.194186455990518608e-09,2.529625444460629514e-03,1.997873602283459758e-04,1.253995639997618294e-07,4.000000000000000000e+00,4.921648126639792007e-04,9.259009220728722203e-05,2.237247992024996371e-03,2.923762582491772045e-04,5.974253571253202660e-06,3.040253445222919178e-05,6.143954661519938519e-05,1.457518658746362675e-04,2.659632769222630895e-04,3.997735486406228645e-04,5.456170500930156500e-04,6.446549020002598955e-04,9.161811072861536639e-04
5.160000000000000000e+02,2.921820667014383608e-04,2.216171773106703888e-09,2.530123171783740885e-03,1.997837183635836600e-04,1.252838942251035433e-07,4.000000000000000000e+00,4.919657850650220208e-04,9.239834833785470075e-05,2.237941105082302470e-03,2.921798505296652475e-04,5.957578077892329225e-06,3.037780643493516775e-05,6.132925800586901089e-05,1.455457224671362901e-04,2.656844229574982616e-04,3.995709243340611399e-04,5.454595653830143689e-04,6.444524343768906873e-04,9.160994721606523445e-04
5.185000000000000000e+02,2.921233547097668026e-04,3.096684851444817761e-09,2.530416345318290197e-03,1.998048555325345594e-04,1.252580346612652149e-07,4.000000000000000000e+00,4.919282102423014162e-04,9.231849917723224325e-05,2.238292990608523395e-03,2.921202580249153326e-04,5.992186534507032710e-06,3.032602926534450229e-05,6.127543946505135714e-05,1.454539645439911506e-04,2.656117471940455839e-04,3.994817883444851028e-04,5.453861677936118219e-04,6.444866949451801734e-04,9.160638235203788981e-04
5.210000000000000000e+02,2.919338209595140452e-04,1.482863838899174009e-10,2.530897742819056967e-03,1.998008020227801161e-04,1.251457163089677909e-07,4.000000000000000000e+00,4.917346229822941884e-04,9.213301893673392904e-05,2.238963921859542759e-03,2.919336726731301679e-04,5.957067724819043082e-06,3.029126896676119491e-05,6.122147987061159246e-05,1.452572632791158838e-04,2.653848666252373034e-04,3.992534876224269414e-04,5.452226995964150249e-04,6.443989919547694293e-04,9.159353441518939317e-04
5.235000000000000000e+02,2.918796709388757891e-04,4.115763014408100730e-09,2.531176340212407290e-03,1.998214524231753766e-04,1.251223551558937316e-07,4.000000000000000000e+00,4.917011233620511386e-04,9.205821851570041253e-05,2.239296669273531555e-03,2.918755551758613715e-04,5.958603953090596367e-06,3.031905320028810346e-05,6.118553019211527271e-05,1.451823529060322442e-04,2.653115511317035422e-04,3.991512658764389621e-04,5.451716273065982700e-04,6.444391006215294607e-04,9.160870071011363016e-04
5.260000000000000000e+02,2.916997154974531963e-04,2.660673283207476997e-09,2.531636095758269239e-03,1.998177968150993092e-04,1.250158759453354973e-07,4.000000000000000000e+00,4.915175123125525326e-04,9.188191868235388708e-05,2.239936380260815988e-03,2.916970548241699934e-04,5.932620252830015998e-06,3.027906794400910147e-05,6.113279011814479029e-05,1.449796307910215711e-04,2.650638067058784823e-04,3.989395051053561516e-04,5.450181129064389507e-04,6.442711407318474793e-04,9.162642395624628249e-04
5.285000000000000000e+02,2.916498574742772370e-04,7.155309180821365371e-09,2.531900398116415825e-03,1.998378703999756638e-04,1.249948138107637891e-07,4.000000000000000000e+00,4.914877278742529280e-04,9.181198707430157321e-05,2.240250540642138750e-03,2.916427021650964090e-04,5.926216304057045091e-06,3.025005086307720157e-05,6.105362856028624424e-05,1.449246751924881526e-04,2.649837541079240488e-04,3.988400794747177375e-04,5.450152922593232271e-04,6.442599440838575305e-04,9.164279334764306338e-04
5.310000000000000000e+02,2.914832432794148840e-04,6.029206524982319878e-10,2.532332427558694598e-03,1.998351662516841996e-04,1.248965747835248255e-07,4.000000000000000000e+00,4.913184095310990564e-04,9.164807702773068439e-05,2.240849184279279822e-03,2.914826403587624068e-04,5.917800937079694599e-06,3.022576702439761607e-05,6.097481618551349843e-05,1.447508627689338460e-04,2.647714450621411293e-04,3.986812267835154831e-04,5.448686208800810737e-04,6.440758535468423928e-04,9.163593593397518014e-04
5.335000000000000000e+02,2.914410103804784629e-04,1.278377231365352540e-09,2.532577292460808441e-03,1.998552838219918996e-04,1.248799970031630655e-07,4.000000000000000000e+00,4.912962942024703353e-04,9.158572655848656332e-05,2.241136282080329924e-03,2.914397320032470788e-04,5.913630827852662041e-06,3.021674910549950087e-05,6.088186388581150752e-05,1.446755298081894598e-04,2.647202327072133892e-04,3.986677224651643636e-04,5.448453130239478727e-04,6.440598407012219570e-04,9.163201362315991170e-04
5.360000000000000000e+02,2.912684430435572079e-04,3.820476540194124212e-10,2.533011269491927415e-03,1.998500432783001390e-04,1.247773457113563880e-07,4.000000000000000000e+00,4.911184863218573740e-04,9.141839976525706888e-05,2.241742826448370370e-03,2.912680609959031699e-04,5.941836132717680645e-06,3.019087109014222193e-05,6.079095189706951500e-05,1.444973609080499961e-04,2.645062691816480729e-04,3.984714367090889898e-04,5.447025252308117411e-04,6.439014108118349625e-04,9.161800277932273008e-04
5.385000000000000000e+02,2.912298287160515649e-04,1.130644645961735030e-09,2.533243854585483235e-03,1.998695978295230889e-04,1.247626692705160725e-07,4.000000000000000000e+00,4.910994265455746266e-04,9.136023088652847602e-05,2.242014025869431670e-03,2.912286980714056230e-04,5.939411546465523803e-06,3.015314186025125199e-05,6.080997860040841048e-05,1.444104053300793232e-04,2.644365259409399969e-04,3.984402669313727441e-04,5.447276238106186705e-04,6.439343884904312086e-04,9.162047823894893485e-04
5.410000000000000000e+02,2.910628041153547865e-04,1.790165755036855077e-09,2.533663124802590805e-03,1.998641095863650300e-04,1.246632182402439078e-07,4.000000000000000000e+00,4.909269137017197894e-04,9.119869452898975658e-05,2.242600320687235856e-03,2.910610139495997326e-04,5.957790000978318066e-06,3.015318754890243115e-05,6.076216308229252837e-05,1.442079862922652903e-04,2.642327699650711802e-04,3.982535025203835376e-04,5.445421017124965710e-04,6.437862015245303859e-04,9.160583089685785628e-04
5.435000000000000000e+02,2.910328509733508553e-04,1.852546631365597032e-10,2.533875715433263950e-03,1.998841748749278515e-04,1.246538037111073459e-07,4.000000000000000000e+00,4.909170258482787067e-04,9.114867609842300378e-05,2.242842864459913040e-03,2.910326657186877372e-04,5.939205874123038899e-06,3.017394033199521282e-05,6.077182177065663411e-05,1.441365586727664182e-04,2.641877903293070274e-04,3.982375303986216320e-04,5.445615780038969619e-04,6.437940027734548017e-04,9.161214357678240531e-04
5.460000000000000000e+02,2.908755150420137131e-04,8.584964424615614919e-11,2.534273890303494637e-03,1.998792651926686891e-04,1.245602859049179082e-07,4.000000000000000000e+00,4.907547802346823480e-04,9.099624984934502397e-05,2.243398375261480924e-03,2.908754291923694793e-04,5.913928212235590028e-06,3.015964324208533263e-05,6.070241344794332391e-05,1.439669088723377524e-04,2.639855387174283065e-04,3.980606556986006068e-04,5.443610118775404428e-04,6.436162199826460980e-04,9.159617631632736455e-04
5.485000000000000000e+02,2.908463363587986020e-04,6.470559716941149407e-09,2.534478320004935042e-03,1.998983332279527210e-04,1.245509350006490560e-07,4.000000000000000000e+00,4.907446695867512688e-04,9.094800313084588092e-05,2.243631983646136602e-03,2.908398657990816645e-04,5.926504803539585910e-06,3.013781549092778628e-05,6.067153420294938869e-05,1.439206551691102527e-04,2.639154387109388707e-04,3.980383542575112650e-04,5.443407906958319794e-04,6.436208010887365999e-04,9.160589459068733129e-04
5.510000000000000000e+02,2.906901163803382788e-04,3.894262418185708137e-09,2.534868190956897013e-03,1.998925229864713935e-04,1.244577645071116170e-07,4.000000000000000000e+00,4.905826393668096452e-04,9.079759339386688530e-05,2.244178074576558789e-03,2.906862221179201005e-04,5.921360134367404969e-06,3.012159293533725468e-05,6.060745233390776789e-05,1.437709663153930058e-04,2.637000035535370891e-04,3.978467971971987559e-04,5.441842147227770677e-04,6.434692449658587160e-04,9.160493688106049375e-04
5.535000000000000000e+02,2.906649898338314300e-04,5.160520751433769022e-10,2.535060212697881447e-03,1.999113227228168038e-04,1.244506732678876018e-07,4.000000000000000000e+00,4.905763125566482610e-04,9.075366711101462620e-05,2.244395222864049855e-03,2.906644737817562800e-04,5.912213339446628735e-06,3.015984783964920592e-05,6.056908881305044250e-05,1.437197955221620582e-04,2.636536058496229975e-04,3.978338170855749787e-04,5.442583251775051948e-04,6.435034381463068014e-04,9.160926738691051261e-04
5.560000000000000000e+02,2.905096609919250871e-04,6.970622486922064036e-09,2.535442770975536615e-03,1.999045541114405041e-04,1.243576938841371252e-07,4.000000000000000000e+00,4.904142151033655641e-04,9.060510688048458296e-05,2.244933109983611366e-03,2.905026903694381485e-04,5.897573530813607745e-06,3.014800743201147124e-05,6.050870572892672451e-05,1.435321676957250980e-04,2.634412142092447439e-04,3.976322844842172474e-04,5.440879585685821050e-04,6.433709300429253652e-04,9.160019073056181694e-04
5.585000000000000000e+02,2.904920514828994828e-04,3.623106333333675078e-09,2.535617284974169688e-03,1.999238037400996929e-04,1.243551592766535058e-07,4.000000000000000000e+00,4.904158552229992028e-04,9.056824774279978994e-05,2.245125233491270314e-03,2.904884283765661406e-04,5.881552956358464096e-06,3.015022195281023083e-05,6.049726224723894638e-05,1.435072290689409736e-04,2.634056481438996921e-04,3.976229714816054833e-04,5.440784871023647681e-04,6.433851023805480570e-04,9.159615141517510892e-04
5.610000000000000000e+02,2.903421768289833334e-04,2.461033861961949535e-09,2.535985629821890970e-03,1.999170437183917849e-04,1.242654040148940597e-07,4.000000000000000000e+00,4.902592205473751182e-04,9.042513311059154849e-05,2.245643452992907799e-03,2.903397157951213901e-04,5.903066478380237345e-06,3.015601561917176198e-05,6.042888258149058231e-05,1.433405085069839094e-04,2.631838075796725184e-04,3.974587507811365352e-04,5.438872727041224727e-04,6.432842213168781702e-04,9.158837941939775495e-04
5.635000000000000000e+02,2.903249672006699852e-04,4.968436657392887460e-10,2.536153454335543771e-03,1.999354237117111869e-04,1.242627602348515664e-07,4.000000000000000000e+00,4.902603909123811991e-04,9.038954348895879829e-05,2.245828487134873732e-03,2.903244703570042207e-04,5.926222651665115904e-06,3.011536238770151411e-05,6.037706741304228584e-05,1.433062479584075227e-04,2.631618980111999980e-04,3.974695129101170061e-04,5.438953818113516012e-04,6.433368777176589649e-04,9.160188323524468381e-04
5.660000000000000000e+02,2.901816137109596342e-04,2.718914152443954081e-09,2.536506417629637040e-03,1.999289620597979704e-04,1.241769588062047621e-07,4.000000000000000000e+00,4.901105757707576588e-04,9.025265165116166379e-05,2.246324803918677351e-03,2.901788947968071642e-04,5.915365704288054137e-06,3.011790532256439554e-05,6.029665051991830787e-05,1.431743149649335103e-04,2.629752025632439922e-04,3.973019201358512706e-04,5.437797770222393967e-04,6.431521193179042147e-04,9.159943043725645318e-04
5.685000000000000000e+02,2.901684737227379482e-04,7.412900336611355749e-10,2.536662313112461164e-03,1.999472542876742931e-04,1.241766476397631156e-07,4.000000000000000000e+00,4.901157280104122141e-04,9.022121943506365509e-05,2.246493839389723107e-03,2.901677324327043054e-04,5.896090334451930252e-06,3.010768377702388514e-05,6.026688224187610739e-05,1.431274376517265999e-04,2.629681497940482933e-04,3.972996304459929288e-04,5.438192193394718972e-04,6.432045263140931954e-04,9.160101719473831778e-04
5.710000000000000000e+02,2.900276330937091233e-04,3.068101536052556307e-10,2.537006171681817704e-03,1.999402785090137436e-04,1.240921429282011327e-07,4.000000000000000000e+00,4.899679116027228941e-04,9.008735458469537970e-05,2.246978538588108743e-03,2.900273262835555057e-04,5.883277340313334881e-06,3.006570962318360016e-05,6.020405682665400684e-05,1.429573002547554733e-04,2.627712051760682692e-04,3.971419462469042891e-04,5.437130894102940861e-04,6.430231761755304896e-04,9.158352380861631324e-04
5.735000000000000000e+02,2.900228898208952666e-04,1.059323060900164414e-09,2.537144016542525454e-03,1.999592424513184222e-04,1.240969752617682446e-07,4.000000000000000000e+00,4.899821322722137159e-04,9.006364736957684432e-05,2.247121126721630079e-03,2.900218304978343558e-04,5.848944131289776872e-06,3.006390113482913380e-05,6.018086263452480282e-05,1.429221217889885059e-04,2.627637048923365084e-04,3.971471256285976780e-04,5.437303283869521523e-04,6.430890704794134383e-04,9.157914482368429343e-04
5.760000000000000000e+02,2.898809113382994854e-04,3.468754514951896958e-09,2.537483977595992105e-03,1.999510044670842516e-04,1.240113469457189781e-07,4.000000000000000000e+00,4.898319158053837099e-04,8.992990687121523385e-05,2.247603066257692836e-03,2.898774425837845250e-04,5.898878865801462850e-06,3.007845677399489175e-05,6.008761822466560917e-05,1.427871332235750078e-04,2.625571145612233689e-04,3.969821385528645363e-04,5.435844589881521239e-04,6.429287886109603554e-04,9.157161392536176557e-04
5.785000000000000000e+02,2.898797681436768065e-04,6.103452810284287250e-10,2.537610670467473246e-03,1.999697970196335150e-04,1.240181996991051543e-07,4.000000000000000000e+00,4.898495651633103486e-04,8.990997112404329147e-05,2.247730902323796277e-03,2.898791577983957633e-04,5.877300058766107034e-06,3.009225816800818377e-05,6.004040767254916893e-05,1.427771336213530420e-04,2.625602757233776218e-04,3.969886238474281174e-04,5.436240856395461660e-04,6.429741048040610871e-04,9.157113181425594311e-04
5.810000000000000000e+02,2.897461747312601280e-04,2.470192476128291820e-09,2.537932751089708779e-03,1.999622815727972853e-04,1.239377598231966001e-07,4.000000000000000000e+00,4.897084563040574132e-04,8.978389315846284271e-05,2.248186576358448489e-03,2.897437045387839965e-04,5.876885000614991890e-06,3.008229225098718853e-05,5.996758543046973718e-05,1.426278265373052208e-04,2.623845699749233792e-04,3.968091419666086909e-04,5.434885346569715394e-04,6.428653538789305590e-04,9.158335047039224382e-04
5.835000000000000000e+02,2.897450181895433485e-04,1.581195994022637224e-10,2.538053966087932926e-03,1.999802211523248258e-04,1.239442644177915560e-07,4.000000000000000000e+00,4.897252393418681472e-04,8.976479703721852266e-05,2.248308947898389632e-03,2.897448600699439577e-04,5.858472405453458729e-06,3.005618589868985560e-05,5.994534093467806829e-05,1.425894851787540653e-04,2.623610135745944828e-04,3.968061140228263729e-04,5.435244314768167143e-04,6.428507838506733203e-04,9.158191114105089731e-04
5.860000000000000000e+02,2.896074877021687912e-04,6.601087505052824945e-09,2.538377004992781009e-03,1.999710116512718122e-04,1.238609024339949214e-07,4.000000000000000000e+00,4.895784993534406035e-04,8.963647605089697899e-05,2.248769517290612110e-03,2.896008866146637314e-04,5.920914389673781600e-06,3.004998744547743896e-05,5.990607398703646683e-05,1.424327736219934868e-04,2.622066616047690878e-04,3.966509410981334692e-04,5.433909604482049490e-04,6.427932030109074655e-04,9.158415389221104177e-04
5.885000000000000000e+02,2.895963559429727790e-04,2.850856724189061500e-09,2.538507949670905893e-03,1.999861744513934140e-04,1.238605193471521409e-07,4.000000000000000000e+00,4.895825303943661388e-04,8.961018149157936501e-05,2.248911593727933277e-03,2.895935050862485862e-04,5.898244874726718335e-06,3.004580406330938766e-05,5.989980388267226530e-05,1.423921324647658016e-04,2.621949548803719204e-04,3.966645035473932040e-04,5.434185560847509941e-04,6.428105171893411110e-04,9.158443196944044892e-04
5.910000000000000000e+02,2.894724036537170420e-04,6.116750014570051950e-09,2.538805685919066218e-03,1.999788307230197673e-04,1.237858052144066721e-07,4.000000000000000000e+00,4.894512343767367822e-04,8.949357293069727464e-05,2.249333282265349176e-03,2.894662869037024520e-04,5.919665278227862753e-06,2.998975043669390271e-05,5.984407312710429157e-05,1.422411150892441607e-04,2.620621720159974468e-04,3.965102177962392515e-04,5.433090925198252007e-04,6.427171195883802203e-04,9.158175664270446761e-04
5.935000000000000000e+02,2.894752876160258063e-04,2.879096205397860706e-09,2.538910577868192225e-03,1.999959949987742489e-04,1.237943401559306848e-07,4.000000000000000000e+00,4.894712826148000552e-04,8.947929261725155736e-05,2.249435290252166202e-03,2.894724085198203847e-04,5.934881390722345637e-06,2.999456425386135856e-05,5.982980173544708030e-05,1.422234340212511459e-04,2.620431824670167004e-04,3.965059504003885554e-04,5.433706819015720431e-04,6.427732780600353040e-04,9.158696681173792743e-04
5.960000000000000000e+02,2.893619703923729254e-04,2.065251128280111539e-09,2.539187091907714553e-03,1.999898594138219262e-04,1.237262937777167833e-07,4.000000000000000000e+00,4.893518298061948517e-04,8.937211097855099918e-05,2.249825121515341628e-03,2.893599051412446628e-04,5.891191107071271528e-06,2.995685994241140392e-05,5.974359605039904051e-05,1.421080476032223643e-04,2.619271462079341209e-04,3.963465707722990563e-04,5.432514329748642070e-04,6.426849509958494806e-04,9.157457190933842662e-04
5.985000000000000000e+02,2.893691232211632403e-04,2.073149133654636637e-09,2.539280265733124837e-03,2.000071039436269104e-04,1.237373311017015530e-07,4.000000000000000000e+00,4.893762271647901507e-04,8.936201927753632986e-05,2.249911142511961705e-03,2.893670500720295943e-04,5.904390419993399219e-06,2.990106379872655614e-05,5.972720714474844949e-05,1.421079156874105942e-04,2.619453766779333923e-04,3.963646599323615940e-04,5.432951039244880015e-04,6.427556014421246817e-04,9.158031931260388970e-04
6.010000000000000000e+02,2.892480719362398758e-04,2.671841686012687144e-09,2.539564167195888008e-03,1.999987375332170129e-04,1.236639421337128488e-07,4.000000000000000000e+00,4.892468094694568887e-04,8.924933440302286296e-05,2.250316095259648295e-03,2.892454000945538818e-04,5.898502868618379968e-06,2.985404679659035474e-05,5.963075980632041661e-05,1.419975359112696689e-04,2.617807242227144907e-04,3.962015326572723988e-04,5.431749132593527993e-04,6.426676230600597952e-04,9.156659933420944206e-04
6.035000000000000000e+02,2.892753369340366853e-04,1.268059900830025734e-09,2.539622150717069961e-03,2.000192654527151853e-04,1.236879271105441677e-07,4.000000000000000000e+00,4.892946023867518436e-04,8.925607148132150000e-05,2.250346813783033438e-03,2.892740688741358415e-04,5.905943540166334864e-06,2.985599173770428258e-05,5.961169857557602994e-05,1.420043188824409515e-04,2.617912033880174074e-04,3.962656021923040804e-04,5.432590785210091771e-04,6.427295006659563712e-04,9.157526630881712140e-04
6.060000000000000000e+02,2.891609185695759288e-04,1.613802738750877457e-10,2.539890720542694030e-03,2.000114276211315315e-04,1.236186080070441088e-07,4.000000000000000000e+00,4.891723461907074603e-04,8.914949094844439731e-05,2.250729801973118047e-03,2.891607571893020385e-04,5.857031479371387044e-06,2.986806963193044961e-05,5.957434314148329533e-05,1.418645513529635653e-04,2.616546317914939033e-04,3.961223026469422835e-04,5.431348846129488862e-04,6.426340692764859154e-04,9.157697134061340604e-04
6.085000000000000000e+02,2.891721358030221773e-04,2.591388330253863268e-09,2.539967952403940181e-03,2.000280788866670451e-04,1.236317564679721441e-07,4.000000000000000000e+00,4.892002146896891682e-04,8.914405691635513213e-05,2.250795816600917841e-03,2.891695444146919120e-04,5.858937644842385810e-06,2.985573109310872547e-05,5.958377830102547733e-05,1.418521123888164437e-04,2.616630611474837559e-04,3.961518132610140561e-04,5.431584155881763595e-04,6.426756811393879434e-04,9.158094793629894745e-04
6.110000000000000000e+02,2.890605846240248641e-04,7.291479725830962118e-10,2.540228312314230744e-03,2.000201117384347747e-04,1.235640666830389861e-07,4.000000000000000000e+00,4.890806963624596930e-04,8.904047288559008939e-05,2.251167727690205934e-03,2.890598554760522867e-04,5.876897879661908012e-06,2.987075328915730568e-05,5.958100403841916668e-05,1.417240657643653893e-04,2.615208019434905667e-04,3.960204251568054520e-04,5.430448572902873841e-04,6.425670939257790764e-04,9.156750428804996244e-04
6.135000000000000000e+02,2.890752232575581854e-04,1.719507893163278766e-09,2.540296320368091911e-03,2.000368309545730338e-04,1.235792184397555190e-07,4.000000000000000000e+00,4.891120542121311920e-04,8.903839230298515157e-05,2.251221097110533888e-03,2.890735037496650170e-04,5.896014731333760769e-06,2.989238399145982235e-05,5.957613114138129670e-05,1.417137541712099828e-04,2.615239667790181114e-04,3.960532965620211401e-04,5.430960875996277120e-04,6.426177476226350820e-04,9.156534536324259987e-04
6.160000000000000000e+02,2.889629574001122895e-04,1.501736872275294941e-10,2.540553909093030537e-03,2.000280831773206794e-04,1.235108248090122291e-07,4.000000000000000000e+00,4.889910405774329418e-04,8.893487422279161016e-05,2.251590951692918410e-03,2.889628072264250561e-04,5.863414656515491825e-06,2.990984752701647442e-05,5.949918803703728302e-05,1.415907149776307887e-04,2.613785923366087347e-04,3.959081083602230752e-04,5.429667584916908745e-04,6.425467336525441222e-04,9.155241155698081975e-04
6.185000000000000000e+02,2.889793294399040937e-04,2.994393715703584259e-09,2.540615698129270947e-03,2.000445702799944490e-04,1.235268829420442760e-07,4.000000000000000000e+00,4.890238997198985155e-04,8.893475915990964472e-05,2.251636368689366799e-03,2.889763350461883634e-04,5.856101137077463628e-06,2.991498945860184949e-05,5.948827681946880649e-05,1.415755987118537884e-04,2.614126263902219016e-04,3.959350681100384794e-04,5.430317069142429889e-04,6.425940324345371735e-04,9.155621316614494026e-04
6.210000000000000000e+02,2.888666804391686960e-04,1.841673580336639900e-09,2.540870491210491314e-03,2.000351235360552917e-04,1.234580097160297719e-07,4.000000000000000000e+00,4.889018039752239878e-04,8.883155690311340426e-05,2.252003810771322726e-03,2.888648387655883476e-04,5.846929009764251959e-06,2.993612586308099402e-05,5.945035813532771737e-05,1.414246444280243371e-04,2.612657474564672715e-04,3.957893496478809758e-04,5.428986383970331453e-04,6.425471797426056050e-04,9.154414585691844890e-04
6.235000000000000000e+02,2.888884169328293557e-04,4.812630111941885101e-09,2.540920498368658305e-03,2.000521232394912997e-04,1.234773694505849497e-07,4.000000000000000000e+00,4.889405401723207097e-04,8.883629369333805601e-05,2.252032081435828732e-03,2.888836043027174366e-04,5.851967879960657433e-06,2.993064944001151031e-05,5.945754219533913950e-05,1.414256244555793225e-04,2.612825286473550003e-04,3.958454848121150164e-04,5.429463357257358286e-04,6.426137236053903372e-04,9.155043007157115907e-04
6.260000000000000000e+02,2.887793733276526674e-04,5.752711248738078968e-09,2.541166242643166061e-03,2.000428004574566858e-04,1.234106484743736414e-07,4.000000000000000000e+00,4.888221737851093261e-04,8.873657287019598157e-05,2.252386869315513556e-03,2.887736206164039521e-04,5.876021578073135654e-06,2.992402110821864805e-05,5.941121759684752713e-05,1.413063800834617255e-04,2.611693918365013485e-04,3.956831292832589295e-04,5.428209890599582392e-04,6.425113144442086421e-04,9.153777234767874723e-04
6.285000000000000000e+02,2.888008840388793996e-04,2.268757388310571990e-10,2.541213019875940369e-03,2.000592234463204641e-04,1.234296435075830803e-07,4.000000000000000000e+00,4.888601074851998095e-04,8.874166059255893550e-05,2.252412135837060861e-03,2.888006571631405550e-04,5.873809842547636773e-06,2.992273266675530812e-05,5.941094711192055640e-05,1.413269284203272119e-04,2.611888879060856043e-04,3.957313516999085316e-04,5.428680194474989028e-04,6.425437388716625066e-04,9.153913810697527839e-04
6.310000000000000000e+02,2.886956820662030503e-04,1.059563511804514701e-09,2.541449642312574534e-03,2.000501361128269936e-04,1.233652538024307444e-07,4.000000000000000000e+00,4.887458181790300168e-04,8.864554595337605677e-05,2.252753960246371701e-03,2.886946225026912512e-04,5.885906279514576178e-06,2.991241474108083840e-05,5.937411882648427407e-05,1.412358568662660098e-04,2.610594392235467023e-04,3.955822421678998908e-04,5.427483406743214504e-04,6.424534794009681112e-04,9.153267461243850926e-04
6.335000000000000000e+02,2.887191034563641877e-04,5.184131481231081058e-10,2.541490096076726418e-03,2.000664355007354548e-04,1.233852993146166393e-07,4.000000000000000000e+00,4.887855389570996967e-04,8.865266795562873293e-05,2.252770992620362067e-03,2.887185850432160577e-04,5.889665224448769672e-06,2.989594177765681366e-05,5.937317201652143802e-05,1.412452874839961021e-04,2.610806138880601918e-04,3.956407788220564340e-04,5.428307542111961061e-04,6.425047808178303279e-04,9.153811957285366190e-04
6.360000000000000000e+02,2.886153803121450446e-04,2.369792965848103336e-10,2.541721325964795344e-03,2.000571162523287667e-04,1.233216875159218657e-07,4.000000000000000000e+00,4.886724965644737842e-04,8.855826405981627784e-05,2.253105945652650408e-03,2.886151433328484526e-04,5.892305582049507833e-06,2.988676836031325934e-05,5.933118725809215520e-05,1.411322534525099323e-04,2.609524245411222595e-04,3.955101920899256845e-04,5.427111298031582140e-04,6.424109242608575703e-04,9.152429686559464999e-04
6.385000000000000000e+02,2.886449510079614096e-04,5.064850861648819575e-09,2.541749180956484871e-03,2.000741613110631491e-04,1.233455777667137353e-07,4.000000000000000000e+00,4.887191123190246130e-04,8.857078969689826048e-05,2.253104229948523461e-03,2.886398861570997794e-04,5.903133042881540722e-06,2.989287784467365908e-05,5.933043804823936079e-05,1.411407143674232552e-04,2.610063296707447922e-04,3.955549539635381021e-04,5.427752423884515476e-04,6.424906803035062468e-04,9.153058262131323532e-04
6.410000000000000000e+02,2.885430812340242734e-04,8.184917593779926628e-10,2.541974192408136528e-03,2.000647091214560410e-04,1.232829975638775839e-07,4.000000000000000000e+00,4.886077903554803415e-04,8.847837211256823231e-05,2.253431111174112201e-03,2.885422627422648783e-04,5.921670407929182755e-06,2.988331678260112227e-05,5.930361759230714039e-05,1.410012887091904800e-04,2.608870115556323303e-04,3.954213472292992626e-04,5.426721084469423011e-04,6.423885307151845029e-04,9.152192224707550276e-04
6.435000000000000000e+02,2.885748369404145881e-04,8.449138945041055454e-10,2.541995136981967020e-03,2.000816947754783170e-04,1.233081210994145335e-07,4.000000000000000000e+00,4.886565317158929594e-04,8.849314216493627113e-05,2.253420300041552270e-03,2.885739920265200970e-04,5.914187700869651178e-06,2.985822752825514895e-05,5.930197344754273449e-05,1.410273605796311797e-04,2.609268419767758187e-04,3.954775536234621594e-04,5.427420543632213105e-04,6.424437486594298348e-04,9.152371037485711007e-04
6.460000000000000000e+02,2.884757949050679895e-04,6.610912294366659508e-10,2.542212511571863721e-03,2.000722768045718088e-04,1.232472001918759939e-07,4.000000000000000000e+00,4.885480717096398525e-04,8.840351810049618076e-05,2.253736716666795894e-03,2.884751338138385416e-04,5.892794519307392342e-06,2.985408071667628561e-05,5.927757817770870792e-05,1.409497369425375876e-04,2.608236027253179852e-04,3.953608859498801181e-04,5.426059625225014126e-04,6.423546581173794233e-04,9.151444093469931563e-04
6.485000000000000000e+02,2.885059854964757559e-04,1.118635761746327278e-09,2.542232534549525910e-03,2.000884817451314024e-04,1.232711041943643880e-07,4.000000000000000000e+00,4.885944672416071312e-04,8.841750375134435343e-05,2.253726549053050154e-03,2.885048668607139897e-04,5.890029710255436260e-06,2.985651367784315088e-05,5.926829501630762314e-05,1.409672391422305481e-04,2.608491993936145302e-04,3.953983149341181022e-04,5.426652123663297175e-04,6.424229680070443370e-04,9.152402970038040365e-04
6.510000000000000000e+02,2.884082029540772441e-04,4.976336522174220261e-10,2.542445139239830985e-03,2.000788327466001561e-04,1.232108308444421607e-07,4.000000000000000000e+00,4.884870357006773460e-04,8.832937020747708796e-05,2.254036936285753849e-03,2.884077053204250223e-04,5.856413010785166431e-06,2.983249809586524141e-05,5.923625144819239327e-05,1.408793611695273137e-04,2.607252351013924097e-04,3.952587646035585298e-04,5.425759425016875911e-04,6.423024388206637026e-04,9.151557676498008921e-04
6.535000000000000000e+02,2.884395137002824334e-04,2.225301996050388325e-09,2.542460556079666548e-03,2.000948249910341993e-04,1.232352920518480035e-07,4.000000000000000000e+00,4.885343386913166327e-04,8.834468870924823414e-05,2.254021042379384006e-03,2.884372883982863752e-04,5.860733058511242742e-06,2.983914458116078818e-05,5.924132369864109721e-05,1.408993619074848771e-04,2.607580207498623719e-04,3.952822857565085717e-04,5.426181690159464490e-04,6.423459038527469913e-04,9.152367905611264809e-04
6.560000000000000000e+02,2.883469880322025829e-04,1.833505780584199698e-10,2.542662299707826919e-03,2.000857391385951571e-04,1.231782885138810773e-07,4.000000000000000000e+00,4.884327271707977671e-04,8.826124889360742573e-05,2.254315311675624336e-03,2.883468046816245359e-04,5.895907735032331626e-06,2.978759497783859474e-05,5.922987540952235616e-05,1.407946347948897702e-04,2.606252031164735163e-04,3.951505199653213788e-04,5.425180560446964161e-04,6.422577112048261788e-04,9.151888373833523766e-04
6.585000000000000000e+02,2.883883470173127165e-04,2.252760547208062932e-09,2.542659318280235999e-03,2.001033188052782428e-04,1.232091768922648026e-07,4.000000000000000000e+00,4.884916658225909323e-04,8.828502821203447373e-05,2.254270971262923445e-03,2.883860942567654921e-04,5.897276186086528723e-06,2.978756168749978976e-05,5.924990550946213904e-05,1.408291877551125400e-04,2.606567676888131872e-04,3.951973539518861020e-04,5.425698581871874534e-04,6.423140558005746136e-04,9.152722327900604093e-04
6.610000000000000000e+02,2.882943265629032666e-04,1.830078109544122162e-09,2.542859859439756086e-03,2.000934400981675546e-04,1.231510034986768831e-07,4.000000000000000000e+00,4.883877666610708483e-04,8.820088646473571198e-05,2.254565532876852928e-03,2.882924964847937040e-04,5.884257546890698007e-06,2.976193405697403823e-05,5.919767963720050418e-05,1.407218738834693957e-04,2.605377765700648478e-04,3.950642061966443781e-04,5.425227456286741811e-04,6.421906008924400293e-04,9.151749385070405722e-04
6.635000000000000000e+02,2.883293823218682122e-04,6.246124992628905340e-09,2.542863142258107445e-03,2.001093103463345868e-04,1.231775687973957454e-07,4.000000000000000000e+00,4.884386926682028531e-04,8.822007197553362540e-05,2.254533759936239341e-03,2.883231361968756064e-04,5.899105423230396205e-06,2.977096736991150885e-05,5.919282748100765655e-05,1.407379901496321167e-04,2.605724686064785837e-04,3.951169871570050542e-04,5.425746594225263350e-04,6.422555358601707938e-04,9.152886778026817069e-04
6.660000000000000000e+02,2.882368009931682599e-04,3.742340135225265274e-09,2.543058980629228378e-03,2.000993329795238600e-04,1.231201965056256005e-07,4.000000000000000000e+00,4.883361339726921199e-04,8.813746801364439991e-05,2.254822179636060010e-03,2.882330586530330494e-04,5.946075698269842948e-06,2.974730267993982611e-05,5.915852737259442496e-05,1.406607059720235144e-04,2.604374528230827689e-04,3.949843744554117986e-04,5.424746931839950510e-04,6.421571556386355224e-04,9.153326343039364533e-04
6.685000000000000000e+02,2.882726738034265815e-04,2.005529981334140548e-10,2.543058527614275137e-03,2.001150040740815711e-04,1.231471493173465007e-07,4.000000000000000000e+00,4.883876778775080984e-04,8.815766972934501030e-05,2.254785853810848447e-03,2.882724732504284362e-04,5.942985877788320872e-06,2.974889742860905003e-05,5.917852319451948892e-05,1.407005792066820516e-04,2.604676114083916464e-04,3.950412874350631110e-04,5.425455134490889814e-04,6.422377995735831626e-04,9.153775499983115302e-04
6.710000000000000000e+02,2.881857111251999513e-04,2.573644858477130254e-09,2.543243520242171110e-03,2.001057685068605076e-04,1.230933226864584821e-07,4.000000000000000000e+00,4.882914796320604860e-04,8.807994261833944371e-05,2.255057809116971321e-03,2.881831374803414713e-04,5.955850632995713145e-06,2.971501747682089983e-05,5.913909265507273248e-05,1.406168798775718541e-04,2.603625511475170956e-04,3.949438115699080952e-04,5.424564226349445906e-04,6.421547413173847888e-04,9.153243381417577786e-04
6.735000000000000000e+02,2.882229819107233362e-04,1.311114108509773847e-08,2.543238218982286046e-03,2.001213312211263628e-04,1.231210345112248812e-07,4.000000000000000000e+00,4.883443131318496990e-04,8.810165068959697338e-05,2.255015237071562872e-03,2.882098707696382437e-04,5.941956462466808183e-06,2.970947845900667356e-05,5.914361335812517393e-05,1.406371737729652984e-04,2.604015257502042798e-04,3.950011909509090237e-04,5.425204183120183824e-04,6.422164060775698230e-04,9.153764447129418991e-04
6.760000000000000000e+02,2.881377729554055692e-04,2.751428403626133144e-10,2.543417865587802463e-03,2.001120360446117510e-04,1.230682031736208918e-07,4.000000000000000000e+00,4.882498090000173202e-04,8.802573691079381823e-05,2.255280092632396677e-03,2.881374978125652003e-04,5.945740552191613490e-06,2.965875385222814536e-05,5.914574183169710137e-05,1.405655929205049505e-04,2.602998832219995205e-04,3.949044097441160362e-04,5.424306241011369765e-04,6.420936732225500203e-04,9.153047871950688178e-04
6.785000000000000000e+02,2.881772055969073669e-04,4.671068447428934476e-09,2.543406610369512103e-03,2.001276644825572787e-04,1.230971839168852224e-07,4.000000000000000000e+00,4.883048700794645914e-04,8.804954111435008826e-05,2.255229404772604845e-03,2.881725345284599110e-04,5.958164796477563704e-06,2.966028873134124872e-05,5.915971674595304895e-05,1.406058258756113068e-04,2.603422802329708298e-04,3.949477618616697647e-04,5.424842609906036731e-04,6.421481718554646924e-04,9.153638313800276311e-04
6.810000000000000000e+02,2.880909194227629280e-04,4.151107397552220726e-10,2.543585453834962783e-03,2.001177581814011337e-04,1.230434949934026136e-07,4.000000000000000000e+00,4.882086776041640345e-04,8.797316124136179429e-05,2.255494534412199638e-03,2.880905043120231463e-04,5.963013033541953353e-06,2.965417560930254208e-05,5.910344441203698270e-05,1.405201027111089489e-04,2.602406488946098270e-04,3.948201158592818489e-04,5.423882287114745486e-04,6.419982728658738457e-04,9.152683767816015845e-04
6.835000000000000000e+02,2.881305396618767038e-04,3.801763650968668860e-09,2.543571628961592557e-03,2.001330897300986934e-04,1.230724614907600204e-07,4.000000000000000000e+00,4.882636293919753972e-04,8.799744993177801037e-05,2.255441089299716016e-03,2.881267378982257433e-04,5.957313190227007692e-06,2.965694075322223571e-05,5.911815622848025847e-05,1.405424048518523841e-04,2.602777900973157537e-04,3.948846507392195313e-04,5.424372476251026034e-04,6.420654692188696366e-04,9.153256114871447012e-04
6.860000000000000000e+02,2.880443918821671201e-04,2.339072230396877201e-09,2.543748153445009059e-03,2.001228733793049459e-04,1.230187361443566950e-07,4.000000000000000000e+00,4.881672652614720389e-04,8.792151850286217415e-05,2.255703761562841830e-03,2.880420528099367260e-04,5.934910123562678170e-06,2.964537373133828088e-05,5.909032928679382109e-05,1.404463825494410350e-04,2.601594003529485882e-04,3.947850720965044753e-04,5.423504336039900982e-04,6.419537068332579512e-04,9.151967466963028359e-04
6.885000000000000000e+02,2.880872836630068968e-04,4.343278384355158181e-09,2.543726960946892865e-03,2.001385369150868133e-04,1.230497169668413989e-07,4.000000000000000000e+00,4.882258205780937101e-04,8.794874674792008346e-05,2.255639677283885914e-03,2.880829403846225456e-04,5.939624528968565968e-06,2.964365803957434887e-05,5.908807345562762863e-05,1.404610572137876177e-04,2.602202306858471324e-04,3.948514957872051182e-04,5.424114613163451715e-04,6.420420590459560619e-04,9.152521027518433546e-04
6.910000000000000000e+02,2.880012119782519235e-04,4.014402072039950776e-10,2.543901029597746017e-03,2.001279866891444547e-04,1.229959091571924132e-07,4.000000000000000000e+00,4.881291986673963511e-04,8.787322528910746877e-05,2.255899817619494256e-03,2.880008105380447297e-04,5.950153107654581610e-06,2.963391157180590937e-05,5.906783349932535399e-05,1.403837093223591779e-04,2.601087613266101503e-04,3.947526992512442054e-04,5.423266520037965319e-04,6.419478551739911084e-04,9.151799394503274407e-04
6.935000000000000000e+02,2.880445302503572896e-04,5.383243622252708638e-09,2.543877049336419876e-03,2.001434307469993057e-04,1.230270442783278875e-07,4.000000000000000000e+00,4.881879609973566224e-04,8.790109950335798388e-05,2.255832519086062478e-03,2.880391470067350437e-04,5.966882592916995279e-06,2.964525001983350563e-05,5.906975497501541311e-05,1.404073652913632108e-04,2.601648849854247981e-04,3.948287254758046558e-04,5.423930855582426288e-04,6.420175181932747917e-04,9.153034516343788903e-04
6.960000000000000000e+02,2.879617502540943001e-04,4.815624807986616215e-10,2.544044120183735873e-03,2.001332105068062846e-04,1.229752715571630573e-07,4.000000000000000000e+00,4.880949607609005847e-04,8.782853974728801550e-05,2.256082369929641573e-03,2.879612686916134903e-04,5.979491019517431060e-06,2.961755135306799643e-05,5.901660653664308695e-05,1.403372286411829536e-04,2.600628037169723473e-04,3.947214574677323736e-04,5.422953366830811925e-04,6.419493446454314998e-04,9.152596637366087248e-04
6.985000000000000000e+02,2.880063988084843310e-04,4.130577277442356512e-10,2.544015973927831777e-03,2.001486187992338947e-04,1.230071553618728476e-07,4.000000000000000000e+00,4.881550176077182257e-04,8.785778000925043626e-05,2.256009575119347337e-03,2.880059857507566066e-04,5.978345225679471246e-06,2.961793320980161449e-05,5.905198604130003712e-05,1.403675774605553589e-04,2.601163438022151188e-04,3.947860693946475780e-04,5.423682294210520295e-04,6.419981022469346214e-04,9.153109139972286134e-04
7.010000000000000000e+02,2.879237037105890828e-04,2.239715110702529176e-09,2.544180996369308292e-03,2.001380895232789949e-04,1.229553140364510627e-07,4.000000000000000000e+00,4.880617932338680506e-04,8.778561418731008789e-05,2.256257292658719101e-03,2.879214639954783884e-04,5.986558452866482567e-06,2.963721460703602761e-05,5.899170675657250114e-05,1.402816202071987162e-04,2.600151053420418352e-04,3.946812915911844912e-04,5.422841059214774002e-04,6.419678646935960374e-04,9.153022721666570494e-04
7.035000000000000000e+02,2.879730279504181460e-04,5.660705953461610180e-09,2.544143730974070781e-03,2.001541587245435404e-04,1.229901520816621688e-07,4.000000000000000000e+00,4.881271866749617135e-04,8.781886922587460562e-05,2.256170703023652798e-03,2.879673672444646860e-04,5.978967780186629591e-06,2.965660580316882122e-05,5.900970498251410139e-05,1.403196042203623518e-04,2.600777548093360708e-04,3.947495545744383037e-04,5.423269116016134076e-04,6.420326516014835533e-04,9.153316545815089189e-04
7.060000000000000000e+02,2.878881524930058315e-04,7.073616129521050999e-10,2.544309897744911637e-03,2.001428561707152933e-04,1.229367512220078460e-07,4.000000000000000000e+00,4.880310086637210977e-04,8.774529632229053819e-05,2.256421745251905968e-03,2.878874451313928628e-04,5.958791723835726924e-06,2.965788129078248474e-05,5.896195347972537710e-05,1.402542852945118943e-04,2.599609157616953681e-04,3.946289912359021192e-04,5.422397161790757031e-04,6.419092984193992954e-04,9.153571077430819238e-04
7.085000000000000000e+02,2.879387008849075189e-04,1.376543803077837374e-09,2.544268457647505099e-03,2.001588697921262124e-04,1.229722686237495735e-07,4.000000000000000000e+00,4.880975706770337313e-04,8.777983109278130651e-05,2.256329756762597526e-03,2.879373243411044209e-04,5.958878378215641829e-06,2.966169507289511396e-05,5.897255586582812254e-05,1.402757463899230472e-04,2.600114370604882661e-04,3.947098574288236119e-04,5.422972959784712940e-04,6.419898013195986025e-04,9.153422875095750455e-04
7.110000000000000000e+02,2.878593152916433351e-04,1.879136121001459472e-10,2.544424109347867124e-03,2.001483645409766240e-04,1.229223532286013320e-07,4.000000000000000000e+00,4.880076798326199320e-04,8.771095075066671107e-05,2.256564794056223951e-03,2.878591273780312554e-04,5.954947812464335574e-06,2.964028442049594501e-05,5.895534337778911413e-05,1.401917028949973198e-04,2.599072738704192665e-04,3.946102839022548321e-04,5.422257235927810913e-04,6.418940836143499857e-04,9.154366612520202029e-04
7.135000000000000000e+02,2.879084609582459884e-04,1.667587036506329762e-09,2.544382769387188055e-03,2.001638179255005236e-04,1.229568358978588060e-07,4.000000000000000000e+00,4.880722788837464849e-04,8.774464303274546475e-05,2.256474308428942175e-03,2.879067933712094857e-04,5.973822049746326792e-06,2.965316002805289082e-05,5.897185719494976177e-05,1.402259688380972388e-04,2.599703143256718203e-04,3.946973054031522633e-04,5.422757105721836071e-04,6.419696922793639805e-04,9.154117191781611235e-04
7.160000000000000000e+02,2.878289887377950980e-04,7.814563066184481851e-11,2.544536853612603799e-03,2.001530127954231474e-04,1.229067552889065681e-07,4.000000000000000000e+00,4.879820015332182455e-04,8.767597594237195062e-05,2.256707864874808647e-03,2.878289105921644523e-04,5.935680785842909431e-06,2.962761905545633061e-05,5.894929478048866177e-05,1.401669674993301622e-04,2.598734626071627380e-04,3.945907820886932881e-04,5.422002811421022805e-04,6.418673910604266210e-04,9.154620398500576319e-04
7.185000000000000000e+02,2.878779910008149603e-04,3.723585282960863768e-10,2.544494006305009041e-03,2.001681886733821191e-04,1.229410414594479871e-07,4.000000000000000000e+00,4.880461796741970793e-04,8.770980232743284116e-05,2.256616015304194027e-03,2.878776186422866718e-04,5.941026287451823169e-06,2.964773885026412861e-05,5.896713142577395678e-05,1.402082763388284305e-04,2.599305509069346136e-04,3.946658341029258242e-04,5.422426682595365369e-04,6.419652263704265106e-04,9.154736845216325004e-04
7.210000000000000000e+02,2.878032154554836363e-04,8.549210413093880957e-10,2.544639148693318958e-03,2.001580695266027133e-04,1.228939436231319309e-07,4.000000000000000000e+00,4.879612849820863497e-04,8.764514592888092296e-05,2.256835933237835538e-03,2.878023605344423412e-04,5.889511851927088578e-06,2.963699149677073542e-05,5.892896447227596515e-05,1.401438820143656677e-04,2.598178396288503022e-04,3.945723084390298941e-04,5.421816859195561578e-04,6.418591181735908624e-04,9.154694276344499046e-04
7.235000000000000000e+02,2.878606724961960172e-04,7.834509056415751978e-09,2.544581445329720335e-03,2.001747022632004570e-04,1.229336781961231774e-07,4.000000000000000000e+00,4.880353747593964742e-04,8.768597023299556014e-05,2.256720772833524426e-03,2.878528379871395939e-04,5.906963548180700776e-06,2.964709445876302199e-05,5.895005458362358739e-05,1.401880473286898159e-04,2.598845444840438374e-04,3.946439469551376450e-04,5.422494543693064670e-04,6.419368467824134632e-04,9.154813579588025720e-04
7.260000000000000000e+02,2.877840521474787396e-04,3.529333386528698361e-09,2.544727066231871650e-03,2.001639072186173966e-04,1.228852504234460228e-07,4.000000000000000000e+00,4.879479593660961362e-04,8.762014492886134294e-05,2.256943014084392910e-03,2.877805228140922159e-04,5.901361896594254387e-06,2.965262944318764219e-05,5.890297708586486700e-05,1.401122352634345640e-04,2.597751008038672732e-04,3.945205625150147491e-04,5.421628060134502146e-04,6.418375581857990427e-04,9.155114120646300679e-04
7.285000000000000000e+02,2.878354028921176829e-04,3.454511767305332308e-09,2.544676541513858550e-03,2.001790186966690593e-04,1.229208586844290982e-07,4.000000000000000000e+00,4.880144215887867150e-04,8.765638419544862360e-05,2.256841138621740704e-03,2.878319483803503829e-04,5.905926309833369568e-06,2.966560327973804937e-05,5.890187995682876144e-05,1.401601834634022526e-04,2.598349429978698060e-04,3.946057383008242520e-04,5.422232169786389295e-04,6.418940432051640057e-04,9.155595701403466437e-04
7.310000000000000000e+02,2.877598901897426191e-04,1.827686486971703979e-09,2.544819027528906485e-03,2.001682081526465391e-04,1.228730659570539662e-07,4.000000000000000000e+00,4.879280983423891311e-04,8.759168203709608003e-05,2.257059137339163975e-03,2.877580625032556553e-04,5.871532488267759536e-06,2.963509006441501542e-05,5.891204798666257759e-05,1.400673610067261260e-04,2.597341111058768491e-04,3.944937990041710862e-04,5.421743362028818083e-04,6.418021671764720121e-04,9.155943232933811500e-04
7.335000000000000000e+02,2.878265151985516046e-04,3.618491230387600169e-09,2.544742831522835407e-03,2.001861505841850519e-04,1.229185977370560796e-07,4.000000000000000000e+00,4.880126657827366836e-04,8.764036461436655275e-05,2.256916316324283911e-03,2.878228967073212128e-04,5.904441209046711797e-06,2.964443256416390707e-05,5.891409459038441981e-05,1.401315628853825007e-04,2.598136948102453773e-04,3.945897841165442498e-04,5.422408431392710055e-04,6.418970547225456109e-04,9.156330870520861410e-04
7.359999999999989768e+02,2.877804637840244897e-04,7.127150374265959570e-10,2.544837182533263558e-03,2.001809889482549908e-04,1.228900236720496133e-07,4.000000000000000000e+00,4.879614527322794805e-04,8.759947483576949884e-05,2.257056718749239285e-03,2.877797510689870573e-04,5.877693152591139427e-06,2.964914186473164233e-05,5.888486930780127438e-05,1.400692061511909158e-04,2.597444550865552577e-04,3.945382578123147327e-04,5.422085368909409630e-04,6.418268881378707191e-04,9.156585695385694845e-04
7.384999999999989768e+02,2.878316570341372775e-04,1.628473958998098290e-09,2.544780921587831181e-03,2.001953854511289311e-04,1.229252551469432715e-07,4.000000000000000000e+00,4.880270424852662086e-04,8.763627158300834642e-05,2.256949264553693903e-03,2.878300285601782978e-04,5.902107706130894117e-06,2.965606232255857082e-05,5.889201471700410931e-05,1.401059766707296844e-04,2.598181844744546312e-04,3.946059126844638876e-04,5.422836722387016197e-04,6.419052357339053924e-04,9.156661715709700890e-04
7.409999999999989768e+02,2.877608460443658819e-04,3.474566558561551843e-09,2.544910638562274292e-03,2.001848572811978867e-04,1.228802816008628449e-07,4.000000000000000000e+00,4.879457033255637415e-04,8.757598876316799517e-05,2.257149792517908465e-03,2.877573714778073125e-04,5.878155585406572460e-06,2.966587145723569382e-05,5.888904782707607855e-05,1.400477778664356479e-04,2.597216960638094852e-04,3.945223568492712846e-04,5.421888441300763651e-04,6.418233482007833354e-04,9.156427023595373237e-04
7.434999999999989768e+02,2.878146317853337989e-04,5.917466817186992558e-09,2.544849467729063449e-03,2.001996043941539182e-04,1.229171438693030092e-07,4.000000000000000000e+00,4.880142361794876900e-04,8.761502739117988064e-05,2.257034835943729813e-03,2.878087143185166291e-04,5.894138028921000434e-06,2.967204356694902218e-05,5.888408628074744670e-05,1.400950203092475490e-04,2.597793330814788149e-04,3.946000629814861793e-04,5.422908730871434492e-04,6.419212688869537680e-04,9.156507404922781214e-04
7.459999999999989768e+02,2.877410106911680522e-04,2.418749940060319963e-10,2.544982629594990178e-03,2.001883183669824504e-04,1.228702520441752319e-07,4.000000000000000000e+00,4.879293290581505297e-04,8.755269232418560186e-05,2.257241618903821963e-03,2.877407688161740603e-04,5.880438502085129953e-06,2.964906344952926122e-05,5.886704624256541108e-05,1.400461588678331214e-04,2.597072905749686265e-04,3.945177572648926557e-04,5.422009852294856205e-04,6.418300689983488360e-04,9.156791218788006437e-04
7.484999999999989768e+02,2.877938506758691566e-04,1.154061318841940040e-09,2.544922166132262270e-03,2.002027201293742010e-04,1.229064296340450270e-07,4.000000000000000000e+00,4.879965708052433305e-04,8.759113054649495553e-05,2.257128315456392951e-03,2.877926966145503171e-04,5.876318525704884020e-06,2.967136829261983157e-05,5.888344854358987609e-05,1.400879063068688024e-04,2.597491435055595231e-04,3.945901898923528744e-04,5.422586246032980086e-04,6.419069117324493340e-04,9.157141960280284262e-04
7.509999999999989768e+02,2.877211889557229813e-04,3.063906857664045147e-10,2.545053152122671043e-03,2.001914572937831438e-04,1.228601021475034051e-07,4.000000000000000000e+00,4.879126462495061252e-04,8.752973166193983752e-05,2.257331963166948115e-03,2.877208825650372096e-04,5.868704227185525212e-06,2.966295103785224533e-05,5.883487293733806879e-05,1.399984774758591000e-04,2.596799623531453253e-04,3.944963084624355382e-04,5.421872862607684173e-04,6.418361674071326566e-04,9.157429598229716331e-04
7.534999999999989768e+02,2.877766505107626650e-04,9.276167747553527040e-10,2.544987652641629398e-03,2.002062245428056278e-04,1.228979329248779597e-07,4.000000000000000000e+00,4.879828750535683199e-04,8.757042596795703714e-05,2.257211002130866950e-03,2.877757228939879309e-04,5.874933559769044657e-06,2.966833593875713301e-05,5.885481394626180661e-05,1.400556242395313903e-04,2.597428773360631543e-04,3.945772833144734577e-04,5.422722246959060886e-04,6.419179486947995715e-04,9.157696639915756777e-04
7.559999999999989768e+02,2.877036710614816039e-04,9.646536413981888235e-10,2.545118069952817270e-03,2.001947068200124328e-04,1.228513229810039624e-07,4.000000000000000000e+00,4.878983778814940638e-04,8.750896424146917111e-05,2.257414398891335883e-03,2.877027064078401864e-04,5.875817474691489956e-06,2.966110867788104862e-05,5.881847290916131243e-05,1.399837693192201090e-04,2.596442187742741513e-04,3.944835679247287808e-04,5.421858542273044930e-04,6.418278791642836704e-04,9.157382322841448605e-04
7.584999999999989768e+02,2.877592357927708411e-04,9.209806962625587036e-10,2.545051511847769895e-03,2.002093459737519737e-04,1.228891599992770119e-07,4.000000000000000000e+00,4.879685817665228419e-04,8.754988981901886736e-05,2.257292276054998891e-03,2.877583148120745667e-04,5.875060757561358943e-06,2.968183646052086582e-05,5.882878618262179078e-05,1.400229089884252019e-04,2.597160209795956699e-04,3.945486443176970601e-04,5.422714429214888594e-04,6.419183358577916672e-04,9.157660216242986383e-04
7.609999999999989768e+02,2.876888919646416066e-04,1.530250838444876029e-09,2.545177028666562209e-03,2.001982064005977950e-04,1.228442204058596371e-07,4.000000000000000000e+00,4.878870983652394016e-04,8.749068556404381155e-05,2.257488136701920819e-03,2.876873617138031819e-04,5.867476242813496525e-06,2.964088612136278017e-05,5.883699406958113034e-05,1.399576003842347750e-04,2.596274819220954506e-04,3.944515450735529521e-04,5.421878615886256041e-04,6.418121623694109535e-04,9.157184649104794074e-04
7.634999999999989768e+02,2.877453400114247809e-04,1.687203462245589842e-09,2.545108093547715500e-03,2.002128681846016705e-04,1.228825732849951295e-07,4.000000000000000000e+00,4.879582081960264243e-04,8.753247182682311034e-05,2.257362753536290827e-03,2.877436528079625527e-04,5.865185918707632640e-06,2.966890037225851519e-05,5.885135032036349374e-05,1.400059169322334955e-04,2.596903306696916360e-04,3.945198101910096268e-04,5.422854411097037660e-04,6.418813543462827467e-04,9.157343540674770226e-04
7.659999999999989768e+02,2.876752951136469388e-04,4.664874983694100207e-10,2.545232234152292310e-03,2.002016325136989181e-04,1.228377690798740029e-07,4.000000000000000000e+00,4.878769276273458569e-04,8.747366259994802072e-05,2.257556939038645426e-03,2.876748286261485697e-04,5.876404600206708156e-06,2.966089618490205598e-05,5.881535447529576729e-05,1.399313313021349899e-04,2.595978672583474679e-04,3.944405030525342240e-04,5.421912035627095760e-04,6.417635918308201926e-04,9.156996560065028788e-04
7.684999999999989768e+02,2.877351442056699836e-04,3.893193824454162388e-09,2.545157106993183992e-03,2.002168380527320508e-04,1.228782954508916073e-07,4.000000000000000000e+00,4.879519822584020344e-04,8.751830615293793286e-05,2.257421962787514117e-03,2.877312510118455323e-04,5.873073051931045391e-06,2.965866053474459669e-05,5.882214022023624030e-05,1.399857517605799162e-04,2.596690497935586232e-04,3.945227315211999124e-04,5.422884859387186625e-04,6.418637723481110348e-04,9.157034111628674497e-04
7.709999999999989768e+02,2.876655116984808873e-04,6.926997225213703879e-09,2.545279405912479528e-03,2.002055175193595451e-04,1.228336958659434396e-07,4.000000000000000000e+00,4.878710292178404595e-04,8.745999417912134221e-05,2.257613894213998749e-03,2.876585847012556635e-04,5.884349817824785956e-06,2.966774106126961262e-05,5.880446025144231290e-05,1.399170082760814351e-04,2.595842448815477519e-04,3.944423609817682965e-04,5.422150842979619198e-04,6.417715421560401872e-04,9.156841368786095177e-04
7.734999999999989768e+02,2.877271683914604350e-04,2.375266023203392436e-09,2.545200196256600014e-03,2.002209177584131881e-04,1.228753393385890914e-07,4.000000000000000000e+00,4.879480861498736231e-04,8.750625063304724683e-05,2.257473027865139741e-03,2.877247931254372322e-04,5.882743053097782990e-06,2.966088096412169411e-05,5.880411203794256420e-05,1.399731417976427970e-04,2.596601197542432963e-04,3.945195618673344191e-04,5.423092149931885500e-04,6.418531491665634961e-04,9.156823368886287751e-04
7.759999999999989768e+02,2.876596236801907220e-04,1.789950368218979640e-09,2.545318068402097327e-03,2.002098545508754766e-04,1.228320449551116234e-07,4.000000000000000000e+00,4.878694782310662257e-04,8.744976912931524547e-05,2.257658444721906497e-03,2.876578337298225127e-04,5.871711941986977243e-06,2.966741406517586649e-05,5.881103839701742105e-05,1.399024123109792394e-04,2.595689088446438090e-04,3.944295322907172144e-04,5.422229517362034922e-04,6.417707272626684391e-04,9.156516353884916774e-04
7.784999999999989768e+02,2.877181569156136531e-04,8.057922229872297409e-10,2.545242548189619210e-03,2.002244549134489916e-04,1.228715701643054844e-07,4.000000000000000000e+00,4.879426118290626719e-04,8.749370200216466148e-05,2.257524391274005719e-03,2.877173511233906676e-04,5.858130033173520491e-06,2.967793798909675458e-05,5.881922807513939572e-05,1.399418605222613925e-04,2.596454718072350705e-04,3.945181155335531625e-04,5.423170674518116652e-04,6.418448646969860272e-04,9.156994805153070849e-04
7.809999999999989768e+02,2.876494475974525475e-04,6.761510975529329057e-09,2.545361301226507604e-03,2.002130141118095964e-04,1.228274557228551922e-07,4.000000000000000000e+00,4.878624617092621168e-04,8.743643348564295102e-05,2.257711853629054948e-03,2.876426860864770272e-04,5.883230617030480747e-06,2.966096562667298959e-05,5.880887143179569824e-05,1.399069864777090612e-04,2.595526881483113625e-04,3.944374544834155063e-04,5.422335187362424752e-04,6.417590372593689769e-04,9.156124347574151829e-04
7.834999999999989768e+02,2.877089668506756562e-04,6.183579087417240974e-10,2.545283382596387478e-03,2.002276795190829895e-04,1.228675732518797771e-07,4.000000000000000000e+00,4.879366463697586186e-04,8.748128733159266676e-05,2.257574415745711768e-03,2.877083484927668881e-04,5.865732340086674778e-06,2.967193007583239153e-05,5.881817232976880043e-05,1.399433051497606692e-04,2.596398289197285238e-04,3.945227086698442848e-04,5.423474378635713454e-04,6.418310642551468184e-04,9.157030645914220795e-04
7.859999999999989768e+02,2.876440411357860608e-04,4.487568037377571209e-10,2.545395256936019545e-03,2.002168551823790626e-04,1.228258835000475580e-07,4.000000000000000000e+00,4.878608963181650963e-04,8.742718595340699824e-05,2.257751215800233267e-03,2.876435923789823169e-04,5.878720819476827418e-06,2.965252194401541287e-05,5.880726100295906067e-05,1.398953558516223539e-04,2.595560471673590821e-04,3.944425245244447681e-04,5.422684938826852295e-04,6.417440847654770544e-04,9.156107947719806196e-04
7.884999999999989768e+02,2.877108992609416394e-04,2.800404903866174021e-10,2.545304791717551297e-03,2.002328593858407053e-04,1.228707595313694847e-07,4.000000000000000000e+00,4.879437586467823447e-04,8.747803987510093405e-05,2.257593892456609495e-03,2.877106192204512765e-04,5.876457989758585288e-06,2.968384618667555612e-05,5.883162615752834701e-05,1.399478100079179922e-04,2.596444492273680964e-04,3.945358410395331588e-04,5.423650304336179217e-04,6.418230245778250428e-04,9.157220984238709401e-04
7.909999999999989768e+02,2.876442590204406611e-04,2.919450488170889008e-10,2.545417783748420669e-03,2.002214895221227000e-04,1.228278646138758816e-07,4.000000000000000000e+00,4.878657485425633611e-04,8.742276949831796111e-05,2.257773524727980062e-03,2.876439670753918503e-04,5.876562144624767786e-06,2.965394401054254254e-05,5.881711444851861075e-05,1.398832210021897090e-04,2.595550471511980572e-04,3.944378235657009651e-04,5.422703834652672136e-04,6.417547651085068463e-04,9.156273627569083001e-04
7.934999999999989768e+02,2.877053996324240200e-04,2.396179694756015093e-09,2.545334820073045720e-03,2.002361637199534593e-04,1.228689182389368311e-07,4.000000000000000000e+00,4.879415633523774792e-04,8.746923591247056070e-05,2.257629420440621700e-03,2.877030034527292522e-04,5.879111873627761891e-06,2.965679734529287135e-05,5.881681883515155337e-05,1.399321804810162823e-04,2.596232123833744007e-04,3.945258000447322399e-04,5.423630426325849871e-04,6.418043054184545751e-04,9.157307832392437693e-04
7.959999999999989768e+02,2.876390653014800048e-04,8.745925336186266759e-10,2.545446594059830661e-03,2.002247194533800223e-04,1.228261701676938611e-07,4.000000000000000000e+00,4.878637847548600000e-04,8.741434584809998245e-05,2.257807528758350602e-03,2.876381907089464100e-04,5.878792817348833615e-06,2.963549039712688136e-05,5.881529923520089319e-05,1.398681148557605596e-04,2.595440382066486812e-04,3.944395429830268771e-04,5.422634413082745054e-04,6.417359759644850579e-04,9.156515051020394777e-04
7.984999999999989768e+02,2.876999182125137655e-04,1.295037187784324352e-09,2.545363360999730682e-03,2.002392203583420929e-04,1.228669883092037597e-07,4.000000000000000000e+00,4.879391385708558584e-04,8.746069785417167263e-05,2.257663442787217079e-03,2.876986231753259808e-04,5.880360359422276782e-06,2.965577240814828896e-05,5.882586996507627587e-05,1.399257398606079455e-04,2.596214769542857723e-04,3.945248970237904174e-04,5.423460739599971717e-04,6.418193430511521169e-04,9.157629566737754412e-04
8.009999999999989768e+02,2.876371410959621547e-04,1.181505219386247075e-09,2.545468929108138899e-03,2.002283719885355096e-04,1.228265258870377470e-07,4.000000000000000000e+00,4.878655130844976643e-04,8.740876910742664515e-05,2.257831788012176853e-03,2.876359595907427560e-04,5.876866004583588269e-06,2.962753385544711246e-05,5.883462899014818022e-05,1.398609662229807001e-04,2.595401457774240391e-04,3.944326903385952151e-04,5.422564784472700501e-04,6.417304609367495676e-04,9.156807737554181238e-04
8.034999999999989768e+02,2.876981872997694668e-04,2.125207006727040614e-10,2.545384422575584261e-03,2.002427822231369833e-04,1.228674188080358864e-07,4.000000000000000000e+00,4.879409695229064772e-04,8.745540507663248351e-05,2.257686235275814957e-03,2.876979747790687765e-04,5.883798528564577164e-06,2.963746870592227391e-05,5.883277412909522670e-05,1.399121972827875571e-04,2.596214723382335486e-04,3.945226864168285569e-04,5.423416856898909382e-04,6.418135454238575299e-04,9.157910286823847017e-04
8.059999999999989768e+02,2.876369534498112042e-04,2.430293149333171825e-10,2.545486606553602066e-03,2.002321010911813819e-04,1.228279112972778740e-07,4.000000000000000000e+00,4.878690545409925861e-04,8.740485235862982235e-05,2.257849653103790807e-03,2.876367104204962701e-04,5.878570629114471423e-06,2.961515139509895864e-05,5.881471843012919928e-05,1.398471772133360648e-04,2.595452157188650488e-04,3.944462124675445457e-04,5.422489489379513864e-04,6.417577646518898360e-04,9.157068382104626997e-04
8.084999999999989768e+02,2.876998922234756955e-04,4.472120158077757108e-10,2.545398181144748005e-03,2.002467624906067393e-04,1.228699938733690434e-07,4.000000000000000000e+00,4.879466547140824347e-04,8.745312973286895617e-05,2.257698288921272146e-03,2.876994450114599036e-04,5.898936201805732359e-06,2.961760457789185705e-05,5.885061603201245732e-05,1.398948859124138485e-04,2.596306892963098694e-04,3.945165883274784520e-04,5.423486883793252273e-04,6.418363950953026240e-04,9.158012152411174056e-04
8.109999999999989768e+02,2.876355490493492863e-04,5.557954809485586661e-09,2.545504290304984561e-03,2.002353191784844743e-04,1.228283921234301298e-07,4.000000000000000000e+00,4.878708682278337606e-04,8.740022987086481197e-05,2.257868741255635112e-03,2.876299910945397911e-04,5.877067418644608373e-06,2.960395750832860753e-05,5.882930739153311448e-05,1.398373040997505585e-04,2.595509253218822613e-04,3.944220318338628154e-04,5.422512619454595683e-04,6.417731898145499249e-04,9.156937525733018293e-04
8.134999999999989768e+02,2.876972455037987209e-04,1.081665498938601606e-09,2.545417081950999277e-03,2.002496135891460992e-04,1.228696128130753003e-07,4.000000000000000000e+00,4.879468590929448473e-04,8.744763191465262171e-05,2.257719836447200611e-03,2.876961638382997976e-04,5.889609233816258803e-06,2.960768629041654487e-05,5.884581086416594260e-05,1.398887639848507645e-04,2.596228205354216608e-04,3.945246757652111423e-04,5.423359939421155875e-04,6.418644264462543053e-04,9.157810851249578157e-04
8.159999999999989768e+02,2.876337468422376052e-04,2.328793031113408093e-09,2.545521244672525104e-03,2.002382374442581738e-04,1.228285240572874998e-07,4.000000000000000000e+00,4.878719842864958061e-04,8.739550939797943144e-05,2.257887497830287499e-03,2.876314180492064694e-04,5.878959975651160103e-06,2.958345601576311228e-05,5.882201440906648310e-05,1.398177592991547264e-04,2.595505006151691040e-04,3.944249544034187532e-04,5.422601304988958985e-04,6.417824108782139688e-04,9.156848426577440889e-04
8.184999999999989768e+02,2.876976998426352392e-04,2.830708793998583870e-09,2.545429681937876488e-03,2.002528666095687397e-04,1.228711770800928108e-07,4.000000000000000000e+00,4.879505664522039519e-04,8.744483323306649950e-05,2.257731982095241303e-03,2.876948691338412456e-04,5.870090921511172865e-06,2.959664533918452182e-05,5.883511903923001974e-05,1.398814225572302930e-04,2.596276920051115381e-04,3.945087139195656203e-04,5.423470656948800811e-04,6.418816828699044647e-04,9.157857829743775140e-04
8.209999999999989768e+02,2.876326911705033855e-04,6.867084401668193325e-09,2.545535268683078636e-03,2.002410531091768152e-04,1.228290443802583637e-07,4.000000000000000000e+00,4.878737442796802007e-04,8.739163806132657034e-05,2.257902577512575087e-03,2.876258240861017247e-04,5.879283847488161327e-06,2.958831418585276503e-05,5.880932740138093457e-05,1.398156244531522751e-04,2.595486803086804995e-04,3.944233255848992388e-04,5.422656177758875201e-04,6.418007250085494943e-04,9.156823386339169339e-04
8.234999999999989768e+02,2.876963006344302105e-04,7.142326633736961884e-09,2.545443571205857451e-03,2.002555119038408084e-04,1.228714314466057354e-07,4.000000000000000000e+00,4.879518125382710189e-04,8.744078873058940210e-05,2.257747270571427295e-03,2.876891583077964944e-04,5.875564100121233201e-06,2.957788093497393272e-05,5.883894292319880541e-05,1.398547713718164848e-04,2.596150968579310049e-04,3.945128049618346761e-04,5.423383855694911132e-04,6.418950058092398820e-04,9.157770730983176522e-04
8.259999999999989768e+02,2.876343028867861724e-04,5.300552670328149958e-09,2.545543897940373036e-03,2.002442119595034724e-04,1.228312366204500778e-07,4.000000000000000000e+00,4.878785148462896448e-04,8.739009092728269998e-05,2.257909595053586918e-03,2.876290023341158313e-04,5.856895144763291832e-06,2.958210830780629895e-05,5.880877986344640036e-05,1.397947687688185663e-04,2.595478182647683891e-04,3.944236824398143228e-04,5.422584641753579789e-04,6.418113142596738917e-04,9.156779147241494478e-04
8.284999999999989768e+02,2.876980767215461853e-04,5.206156361688770345e-10,2.545451214674134596e-03,2.002585979727149700e-04,1.228736894112741236e-07,4.000000000000000000e+00,4.879566746942611824e-04,8.743947874883121530e-05,2.257753137952588519e-03,2.876975561059100261e-04,5.860227805337233659e-06,2.957332570286878189e-05,5.883311684938923161e-05,1.398566024205119909e-04,2.596236596183401505e-04,3.945084345905738258e-04,5.423458857844342578e-04,6.418848064441944187e-04,9.157724944094339931e-04
8.309999999999989768e+02,2.876357051313383081e-04,1.454778367486444404e-09,2.545551485260717523e-03,2.002471206275267617e-04,1.228332081860174207e-07,4.000000000000000000e+00,4.878828257588650697e-04,8.738858450381154636e-05,2.257915780129379161e-03,2.876342503529708211e-04,5.835160439717683193e-06,2.956763569674582642e-05,5.881370980782211192e-05,1.397944591648359242e-04,2.595458763405962500e-04,3.944221871212135562e-04,5.422625588853672999e-04,6.418035060665755074e-04,9.156724002891276611e-04
8.334999999999989768e+02,2.877027605749811739e-04,5.226554447524850285e-09,2.545453068760569326e-03,2.002620772016155037e-04,1.228777780075707397e-07,4.000000000000000000e+00,4.879648377765967047e-04,8.744068337336567014e-05,2.257750308185588368e-03,2.876975340205336381e-04,5.845715271674068623e-06,2.958341727875468577e-05,5.882900731701155492e-05,1.398484616298969129e-04,2.596404515920146521e-04,3.945222478597169781e-04,5.423483420422966182e-04,6.418930908365668266e-04,9.157921704401968035e-04
8.359999999999989768e+02,2.876376760150460088e-04,1.025014010644158874e-09,2.545556614031997157e-03,2.002499182308179328e-04,1.228354624147858497e-07,4.000000000000000000e+00,4.878875942458639416e-04,8.738775778422807608e-05,2.257918938016951257e-03,2.876366510010353820e-04,5.815201040581050407e-06,2.954114705178117662e-05,5.880894184585199781e-05,1.397891453255088691e-04,2.595515532179310013e-04,3.944367215985707348e-04,5.422683812418537799e-04,6.418111377906253164e-04,9.157027562488078342e-04
8.384999999999989768e+02,2.877059021606802238e-04,1.421625308542614441e-09,2.545455356741156867e-03,2.002649886344634578e-04,1.228807518108526466e-07,4.000000000000000000e+00,4.879708907951437087e-04,8.744091352621676601e-05,2.257749454580476427e-03,2.877044805353717026e-04,5.824240294231021375e-06,2.956477928968246713e-05,5.882661285768383397e-05,1.398504433192481573e-04,2.596373125240433819e-04,3.945369831964434413e-04,5.423415374246130620e-04,6.418917504560067017e-04,9.158038005839004700e-04
8.409999999999989768e+02,2.876453678486651038e-04,1.379382474388504054e-10,2.545550999255517463e-03,2.002536443450397081e-04,1.228413797182635109e-07,4.000000000000000000e+00,4.878990121937047848e-04,8.739172350362539566e-05,2.257905631406852305e-03,2.876452299104176910e-04,5.812494464760473033e-06,2.955222596602270906e-05,5.881109082767105079e-05,1.397972841460751756e-04,2.595566387595152585e-04,3.944593672297991402e-04,5.422667533218201953e-04,6.418176177465147875e-04,9.157061072350242093e-04
8.434999999999989768e+02,2.877106697874213213e-04,1.056732697814000450e-09,2.545453599473159086e-03,2.002680198527008373e-04,1.228847092852484115e-07,4.000000000000000000e+00,4.879786896401221586e-04,8.744264993472048407e-05,2.257742929685737764e-03,2.877096130547235017e-04,5.826292285468509473e-06,2.956119906267649913e-05,5.882363893418839659e-05,1.398498253074923728e-04,2.596418873051239236e-04,3.945641585895469025e-04,5.423516980047684037e-04,6.419023363859872834e-04,9.158026878718957941e-04
8.459999999999989768e+02,2.876437883592254728e-04,4.564355101473648455e-10,2.545558359557981327e-03,2.002552677338308867e-04,1.228411212367951511e-07,4.000000000000000000e+00,4.878990560930563866e-04,8.738852062539458608e-05,2.257914571198756017e-03,2.876433319237153168e-04,5.814762120416670354e-06,2.957112993204061294e-05,5.880507454472925941e-05,1.397826054840435703e-04,2.595521631410900717e-04,3.944677728674643793e-04,5.422575453567731775e-04,6.418233521095062901e-04,9.156975828602902361e-04
8.484999999999989768e+02,2.877115798605454954e-04,1.517597672281489254e-08,2.545456503111407330e-03,2.002700594441732761e-04,1.228860498956238113e-07,4.000000000000000000e+00,4.879816393047187715e-04,8.744152041637221926e-05,2.257744923250861943e-03,2.876964038838226989e-04,5.821454845627320725e-06,2.954946067053323901e-05,5.881720205080958512e-05,1.398412204255212652e-04,2.596481227040622615e-04,3.945725491485553398e-04,5.423653745321397332e-04,6.419113577876389264e-04,9.158049078312441955e-04
8.509999999999989768e+02,2.876514024706001830e-04,3.804065454814808938e-09,2.545550259643084966e-03,2.002585885843084681e-04,1.228468316450825419e-07,4.000000000000000000e+00,4.879099910549086240e-04,8.739281388629171489e-05,2.257898857172484838e-03,2.876475984051453470e-04,5.810297158490658389e-06,2.957997168095922446e-05,5.881486676328828234e-05,1.397931519074350982e-04,2.595682428864900604e-04,3.944848900437156625e-04,5.422810603664572019e-04,6.418336671134251218e-04,9.157144376250945638e-04
8.534999999999989768e+02,2.877236116198144560e-04,1.210694291590562611e-10,2.545440653034486671e-03,2.002741694714125305e-04,1.228946196410139251e-07,4.000000000000000000e+00,4.879977810912269594e-04,8.744944214840192557e-05,2.257717041414672270e-03,2.877234905503852887e-04,5.821716462493460528e-06,2.956242543301496739e-05,5.882226677244748267e-05,1.398450250969973565e-04,2.596545317495409428e-04,3.945840072327217612e-04,5.423825416594422327e-04,6.419495043197138680e-04,9.158279565378700960e-04
8.559999999999989768e+02,2.876631526180249481e-04,1.853062093479193222e-09,2.545533797330714904e-03,2.002625100365836746e-04,1.228551623002938553e-07,4.000000000000000000e+00,4.879256626546086498e-04,8.740064258144127356e-05,2.257870644712689848e-03,2.876612995559314745e-04,5.803143400683530457e-06,2.957110481977056143e-05,5.881658637342977931e-05,1.398070951890245076e-04,2.595714933873048604e-04,3.945100247808914660e-04,5.423111097260390921e-04,6.418830961927493974e-04,9.157362066474398305e-04
8.584999999999989768e+02,2.877302096299103659e-04,5.921628377901619568e-10,2.545431381121422958e-03,2.002769370487231118e-04,1.228995250472903188e-07,4.000000000000000000e+00,4.880071466786334777e-04,8.745327258118725400e-05,2.257701171491512809e-03,2.877296174670725582e-04,5.824871752253592283e-06,2.956892617211223821e-05,5.882480191392305341e-05,1.398511125990840008e-04,2.596621720750926952e-04,3.946004143048823356e-04,5.423823658349146608e-04,6.419749941939756430e-04,9.158411321035620596e-04
8.609999999999989768e+02,2.876699032111959390e-04,3.675823645948047244e-09,2.545523862688170522e-03,2.002652247666148334e-04,1.228601334643615760e-07,4.000000000000000000e+00,4.879351279778107453e-04,8.740467844458110563e-05,2.257853959476974638e-03,2.876662273875499852e-04,5.799703989606454094e-06,2.958389821249684037e-05,5.881695304433123882e-05,1.398070264829514772e-04,2.595820238506487332e-04,3.945131595077143102e-04,5.423135151824015100e-04,6.419028664898312423e-04,9.157491546031525358e-04
8.634999999999989768e+02,2.877495488689750221e-04,1.245137504347940404e-09,2.545400878480017642e-03,2.002820999806455391e-04,1.229127224469559739e-07,4.000000000000000000e+00,4.880316488496205612e-04,8.746744888832948305e-05,2.257651329611042729e-03,2.877483037314706896e-04,5.823922286927445175e-06,2.957730976395488192e-05,5.882930800963104029e-05,1.398631287881701502e-04,2.596870449812099281e-04,3.946242241201936983e-04,5.423998668456634416e-04,6.419934402572693250e-04,9.158725722382604411e-04
8.659999999999989768e+02,2.876919924840096025e-04,7.506733588603512181e-10,2.545487764688418846e-03,2.002707968559096045e-04,1.228750746127204702e-07,4.000000000000000000e+00,4.879627893399192070e-04,8.742119562809999795e-05,2.257795772204409298e-03,2.876912418106507339e-04,5.802189463555491521e-06,2.957650865630278010e-05,5.881129240410332072e-05,1.398125811181146567e-04,2.596188870083694037e-04,3.945510726218215717e-04,5.423305181981864483e-04,6.419049650841535419e-04,9.157837902083582581e-04
8.684999999999989768e+02,2.877586855644215756e-04,3.347929345372350820e-10,2.545384139000375374e-03,2.002849263458000167e-04,1.229191128391062009e-07,4.000000000000000000e+00,4.880436119102215652e-04,8.747375921862155890e-05,2.257625453435953798e-03,2.877583507714870435e-04,5.819170249042787113e-06,2.958783664533585928e-05,5.883595056941478884e-05,1.398667702741078901e-04,2.597120406975466744e-04,3.946552674555205619e-04,5.424193978766348899e-04,6.419540640523059127e-04,9.158866570795382196e-04
8.709999999999989768e+02,2.877026425630399174e-04,4.477472495492456391e-10,2.545468245440170741e-03,2.002738521208767065e-04,1.228824263810910665e-07,4.000000000000000000e+00,4.879764946839166510e-04,8.742879044216321093e-05,2.257765602877130715e-03,2.877021948157903759e-04,5.800832477775675903e-06,2.957649585835409839e-05,5.881799778139585265e-05,1.398217946024158363e-04,2.596441594461827750e-04,3.945670433794522302e-04,5.423570482401591933e-04,6.419013693968898728e-04,9.157997409053622541e-04
8.734999999999989768e+02,2.877701436556836666e-04,1.701936503089748654e-09,2.545362925160078119e-03,2.002880737507327792e-04,1.229269680663918082e-07,4.000000000000000000e+00,4.880582174064164187e-04,8.748206990495088742e-05,2.257592781504394290e-03,2.877684417191805877e-04,5.812581909187459789e-06,2.959198634314973920e-05,5.883809679185008978e-05,1.398642753681914258e-04,2.597170500397351801e-04,3.946701385706539349e-04,5.424528757320091696e-04,6.419504090994991412e-04,9.159033987516560730e-04
8.759999999999989768e+02,2.877108993749530330e-04,2.818510507647765121e-09,2.545451674985190794e-03,2.002762770688810946e-04,1.228881487757155946e-07,4.000000000000000000e+00,4.879871764438341005e-04,8.743462230607193845e-05,2.257740775610237761e-03,2.877080808644453657e-04,5.805866066521311627e-06,2.958086022067203265e-05,5.882600030607422611e-05,1.398225828476630137e-04,2.596515703061030270e-04,3.945829185127396467e-04,5.423846811706046524e-04,6.419046331288052413e-04,9.158111955845558115e-04
8.784999999999989768e+02,2.877779136407724865e-04,5.565388692509762455e-09,2.545346929074807085e-03,2.002903495176605229e-04,1.229323516893425254e-07,4.000000000000000000e+00,4.880682631584330093e-04,8.748756412311196363e-05,2.257569015434034761e-03,2.877723482520800008e-04,5.812339083412001724e-06,2.958474764028916251e-05,5.883566898034518831e-05,1.398659584804560585e-04,2.597329868516770222e-04,3.946768900217851673e-04,5.424670829729085278e-04,6.419622492836085572e-04,9.159138366322365499e-04
8.809999999999989768e+02,2.877219515850115857e-04,9.745699896832023449e-11,2.545430435500045316e-03,2.002791740093080863e-04,1.228956689657384250e-07,4.000000000000000000e+00,4.880011255943196720e-04,8.744277757570349937e-05,2.257708483915033676e-03,2.877218541280126261e-04,5.798638886300910656e-06,2.957082670421766222e-05,5.883181538746952536e-05,1.398242259563630850e-04,2.596664264516951141e-04,3.946044996760959692e-04,5.424011564274656798e-04,6.418846768977096596e-04,9.158254380713207491e-04
8.834999999999989768e+02,2.877876785341591044e-04,1.348567278609920249e-10,2.545327180317200847e-03,2.002929063075496513e-04,1.229389962332053479e-07,4.000000000000000000e+00,4.880805848417087557e-04,8.749477222660945316e-05,2.257539501783041580e-03,2.877875436774312689e-04,5.801234739160626622e-06,2.959263922019113275e-05,5.883669572094485427e-05,1.398687096197532816e-04,2.597414378421804997e-04,3.946900721894305440e-04,5.424829996500694831e-04,6.419790183733231409e-04,9.159192012831002781e-04
8.859999999999989768e+02,2.877275031169818239e-04,1.733610398772258930e-09,2.545416711197054371e-03,2.002807925124747265e-04,1.228995118993577144e-07,4.000000000000000000e+00,4.880082956294565233e-04,8.744671060450709735e-05,2.257689208080072493e-03,2.877257695065830339e-04,5.794919644541207352e-06,2.957691621362868050e-05,5.884022554662187853e-05,1.398265510953914477e-04,2.596806925791733537e-04,3.946110797422883003e-04,5.423979896331653644e-04,6.418870129656067264e-04,9.158182736130179771e-04
8.884999999999989768e+02,2.877960190839225327e-04,1.495809952803456504e-10,2.545308974076013024e-03,2.002950556331749526e-04,1.229446579116501989e-07,4.000000000000000000e+00,4.880910747170974853e-04,8.750096345074758006e-05,2.257512954992090329e-03,2.877958695029272647e-04,5.798836179521011997e-06,2.960493497492671430e-05,5.884989577876337930e-05,1.398755572354365298e-04,2.597574614215611703e-04,3.947097446479876180e-04,5.424891548672623005e-04,6.419930851336069690e-04,9.159163612003750742e-04
8.909999999999989768e+02,2.877382275821074040e-04,5.049412745411703420e-11,2.545394550723097636e-03,2.002833765584942317e-04,1.229067185377642373e-07,4.000000000000000000e+00,4.880216041406016357e-04,8.745485102361317230e-05,2.257656323140990341e-03,2.877381770879799700e-04,5.801288167993829478e-06,2.957992024576280735e-05,5.883944187779798683e-05,1.398413192791686196e-04,2.596965417316351521e-04,3.946375108441661046e-04,5.424096136001036600e-04,6.419045256026979741e-04,9.158190842392122935e-04
8.934999999999989768e+02,2.878064595658840884e-04,3.385531636566789202e-10,2.545286890913699487e-03,2.002975219637840134e-04,1.229516554726813569e-07,4.000000000000000000e+00,4.881039815296681289e-04,8.750893760210007506e-05,2.257480431347815182e-03,2.878061210127204491e-04,5.807235689466580726e-06,2.961008315780710323e-05,5.884860655113149496e-05,1.398935970306497282e-04,2.597752874338377571e-04,3.947389161872405495e-04,5.424922391125881239e-04,6.420011543427130976e-04,9.159166638622807033e-04
8.959999999999989768e+02,2.877484816208365249e-04,3.708353019841439125e-09,2.545372492901160598e-03,2.002857541800598449e-04,1.229135720025722477e-07,4.000000000000000000e+00,4.880342358008963699e-04,8.746272744077668001e-05,2.257624011280324073e-03,2.877447732678166826e-04,5.800547699463961564e-06,2.958505736608973849e-05,5.883365318289079520e-05,1.398475475611429841e-04,2.597028814940132010e-04,3.946571364819053936e-04,5.424232721664000879e-04,6.419240384922197083e-04,9.158190809967552094e-04
8.984999999999989768e+02,2.878200434601320781e-04,2.780925123965538605e-09,2.545259326511052807e-03,2.003005210877697388e-04,1.229606761654243974e-07,4.000000000000000000e+00,4.881205645479017897e-04,8.751952237236233930e-05,2.257439283050920783e-03,2.878172625350081094e-04,5.802736755651774879e-06,2.960762976146051227e-05,5.886051423249582084e-05,1.399082035574771921e-04,2.597931258211035065e-04,3.947578201121755732e-04,5.425138076018993106e-04,6.420273883931470549e-04,9.159176876496621803e-04
9.009999999999989768e+02,2.877620040762716015e-04,1.654838634511159305e-11,2.545344497099910445e-03,2.002886718267484661e-04,1.229225230521150902e-07,4.000000000000000000e+00,4.880506759030200405e-04,8.747333224952313544e-05,2.257582493023639007e-03,2.877619875278852424e-04,5.798457124254515136e-06,2.958633931431268142e-05,5.883973683011599532e-05,1.398592338072889496e-04,2.597170558409541688e-04,3.946726738453984170e-04,5.424429247888204681e-04,6.419349948879487545e-04,9.158327856519645968e-04
9.034999999999989768e+02,2.878344957668463539e-04,4.618900840193076014e-10,2.545229337783609658e-03,2.003035513274673864e-04,1.229702096277500527e-07,4.000000000000000000e+00,4.881380470943137402e-04,8.753094443937896752e-05,2.257394842016763412e-03,2.878340338767623394e-04,5.818643199643075222e-06,2.960643545826397493e-05,5.885265255699213062e-05,1.399290976680787652e-04,2.598086717604532431e-04,3.947596297765229838e-04,5.425451542343611398e-04,6.420319019393133219e-04,9.159194780802149124e-04
9.059999999999989768e+02,2.877774324661827306e-04,8.106067289229993318e-10,2.545312450834055079e-03,2.002918303890191673e-04,1.229326679574120236e-07,4.000000000000000000e+00,4.880692628552018978e-04,8.748560207716356328e-05,2.257535018367872511e-03,2.877766218594538005e-04,5.806437303164234086e-06,2.958747580348953385e-05,5.885243922318674333e-05,1.398727248601897260e-04,2.597381374228818025e-04,3.946958732049781339e-04,5.424733506307996989e-04,6.419376743211475077e-04,9.158644496821117089e-04
9.084999999999989768e+02,2.878467149356581686e-04,2.892116343879022918e-09,2.545201889978789423e-03,2.003059959986398331e-04,1.229782233322572161e-07,4.000000000000000000e+00,4.881527109342980288e-04,8.754071893701833554e-05,2.257355175043131417e-03,2.878438228193142857e-04,5.816653681943565634e-06,2.959530887349366658e-05,5.885054472591715838e-05,1.399426113019846141e-04,2.598236711167603184e-04,3.947777430287350208e-04,5.425642621234997090e-04,6.420285339048864472e-04,9.159562002478110598e-04
9.109999999999989768e+02,2.877890942732887658e-04,8.268918376620682482e-10,2.545285619299049971e-03,2.002941101464082740e-04,1.229402933419814710e-07,4.000000000000000000e+00,4.880832044196970398e-04,8.749498412688049183e-05,2.257496525025761043e-03,2.877882673814511033e-04,5.808257120245400089e-06,2.957951174745432118e-05,5.886170140531894854e-05,1.398872730730648631e-04,2.597591053861488409e-04,3.946914619481555831e-04,5.424869690880817098e-04,6.419431381971341458e-04,9.158957224264514634e-04
9.134999999999989768e+02,2.878614532488828030e-04,3.973058423894287247e-09,2.545170071539957796e-03,2.003088655330348725e-04,1.229878578776901665e-07,4.000000000000000000e+00,4.881703187819176485e-04,8.755258771584793049e-05,2.257308618291074993e-03,2.878574801904589344e-04,5.813131964902370237e-06,2.959896196081377752e-05,5.885792325571304035e-05,1.399454252997555531e-04,2.598431215443160061e-04,3.948022498599614754e-04,5.425869702481944624e-04,6.420206241145864912e-04,9.159920472164530996e-04
9.159999999999989768e+02,2.878040175273658004e-04,3.534131580511184469e-09,2.545253053861078283e-03,2.002969501840379317e-04,1.229500207579192766e-07,4.000000000000000000e+00,4.881009677114037321e-04,8.750706734332786875e-05,2.257449036333712428e-03,2.878004833957852624e-04,5.803706572891638264e-06,2.958425448810058928e-05,5.887469429406014997e-05,1.398898569972698361e-04,2.597663497476866831e-04,3.947197828529250361e-04,5.425042528353179712e-04,6.419515591623285071e-04,9.159056308568948876e-04
9.184999999999989768e+02,2.878796734007417978e-04,5.229245608885095775e-10,2.545131613196787140e-03,2.003122939028017700e-04,1.229997214459202535e-07,4.000000000000000000e+00,4.881919673035435949e-04,8.756737949794002785e-05,2.257251939796045288e-03,2.878791504761808858e-04,5.827544355689242321e-06,2.959992687564547161e-05,5.886756342128699219e-05,1.399540865140249974e-04,2.598554520673731442e-04,3.948281312079247960e-04,5.426032636589260810e-04,6.420266658314097239e-04,9.160109466401970910e-04
9.209999999999989768e+02,2.878231585624982402e-04,3.874174705216040388e-09,2.545212406798935938e-03,2.003004769062276605e-04,1.229624516537553359e-07,4.000000000000000000e+00,4.881236354687259007e-04,8.752268165627057972e-05,2.257389248236437752e-03,2.878192843877930220e-04,5.806352690024818191e-06,2.959301833901330431e-05,5.887103664933724404e-05,1.399046882563877755e-04,2.597856968755238197e-04,3.947401475601069608e-04,5.425292377511462807e-04,6.419653415044896012e-04,9.159196207028185268e-04
9.234999999999989768e+02,2.878938321455010553e-04,8.640228215256240352e-10,2.545098253330791652e-03,2.003147464169902482e-04,1.230088562195250726e-07,4.000000000000000000e+00,4.882085785624912765e-04,8.757908572851080711e-05,2.257204421185290705e-03,2.878929681226795041e-04,5.832837163089124492e-06,2.959649613887192180e-05,5.887458895340785868e-05,1.399651761929817057e-04,2.598769922072770907e-04,3.948412754132995302e-04,5.426300192418500841e-04,6.420353455763877113e-04,9.160225913255059822e-04
9.259999999999989768e+02,2.878365976391146562e-04,1.173366127612262283e-09,2.545179986568269197e-03,2.003027371445741079e-04,1.229710934480698574e-07,4.000000000000000000e+00,4.881393347836887912e-04,8.753386049454054828e-05,2.257343388929154704e-03,2.878354242729870343e-04,5.817423938912874301e-06,2.958875110399451718e-05,5.888177829316779556e-05,1.399265279330610522e-04,2.598148235830425061e-04,3.947653039327900606e-04,5.425491185639591324e-04,6.419704261705369650e-04,9.159340589197419993e-04
9.284999999999989768e+02,2.879066790559729012e-04,4.137302961365671236e-11,2.545066653097523453e-03,2.003168572607092488e-04,1.230170991478462765e-07,4.000000000000000000e+00,4.882235363166821229e-04,8.758982179526365246e-05,2.257159974041550443e-03,2.879066376829432787e-04,5.842069035822583289e-06,2.959023293526941723e-05,5.887769037794896037e-05,1.399696310985272930e-04,2.599008320041714792e-04,3.948610675136719392e-04,5.426538401028915869e-04,6.420298616272033035e-04,9.159972977165592965e-04
9.309999999999989768e+02,2.878529257770991948e-04,3.011601601018361300e-10,2.545142778995716695e-03,2.003055177556350107e-04,1.229816073217892323e-07,4.000000000000000000e+00,4.881584435327342326e-04,8.754740802146418412e-05,2.257289853218617283e-03,2.878526246169390711e-04,5.822704768561105645e-06,2.958795042922983133e-05,5.888946108144118029e-05,1.399416939017089677e-04,2.598479508908703916e-04,3.947901488179328096e-04,5.425728332572308556e-04,6.419808462888072645e-04,9.159529761834173459e-04
9.334999999999989768e+02,2.879229120158988630e-04,5.454231868512829295e-10,2.545029221401002000e-03,2.003195669446179250e-04,1.230275321645942558e-07,4.000000000000000000e+00,4.882424789605168151e-04,8.760334507128093797e-05,2.257106309385103083e-03,2.879223665927119961e-04,5.841129125127157807e-06,2.958081356763292457e-05,5.888906208334196478e-05,1.399886148056600651e-04,2.599316334198570680e-04,3.948881740243498123e-04,5.426775784913148368e-04,6.420487092200024854e-04,9.159979499367642240e-04
9.359999999999989768e+02,2.878701975113885040e-04,4.573728623910188648e-11,2.545103228647106405e-03,2.003083757747163096e-04,1.229926960207507759e-07,4.000000000000000000e+00,4.881785732861048136e-04,8.756182173667219435e-05,2.257233031135718118e-03,2.878701517741022583e-04,5.825635988868029482e-06,2.958089270550217967e-05,5.888565293578440865e-05,1.399475486154502085e-04,2.598667966131138884e-04,3.948186546126783132e-04,5.426027055774068240e-04,6.419912818359727047e-04,9.159624114934620089e-04
9.384999999999989768e+02,2.879411145368469122e-04,4.198794011524597381e-10,2.544987810536228270e-03,2.003225586341881540e-04,1.230392129384694348e-07,4.000000000000000000e+00,4.882636731710350390e-04,8.761855590265875816e-05,2.257046695999381358e-03,2.879406946574457533e-04,5.845285088465748559e-06,2.958761809746926404e-05,5.889635184334356994e-05,1.400160597401674256e-04,2.599427213269554001e-04,3.949129300223560863e-04,5.427028114126212794e-04,6.420754071003206657e-04,9.160035756009627045e-04
9.409999999999989768e+02,2.878854673282783827e-04,6.859306083676433883e-10,2.545066158208571586e-03,2.003107298771515676e-04,1.230024308027384213e-07,4.000000000000000000e+00,4.881961972054299232e-04,8.757473745112681509e-05,2.257180690880293203e-03,2.878847813976700087e-04,5.830987825622126154e-06,2.958409729625544030e-05,5.888480335174068106e-05,1.399573080169928677e-04,2.598853316108861670e-04,3.948449934163493339e-04,5.426321039205337770e-04,6.420015339274125991e-04,9.159394053029734206e-04
9.434999999999989768e+02,2.879554795774659590e-04,3.265620474778710612e-11,2.544952010496993530e-03,2.003246951531514203e-04,1.230483417068915022e-07,4.000000000000000000e+00,4.882801747306173522e-04,8.763078442431453878e-05,2.256996530919527788e-03,2.879554469212612330e-04,5.847598434807239937e-06,2.959490408709371093e-05,5.890343941283998505e-05,1.400404702316655032e-04,2.599745603624848767e-04,3.949266967980194910e-04,5.427287436035783692e-04,6.420862717247317365e-04,9.160222039015372079e-04
9.459999999999989768e+02,2.879009897109960510e-04,1.559704529466451359e-09,2.545028355848407992e-03,2.003130611939543410e-04,1.230123023614640313e-07,4.000000000000000000e+00,4.882140509049503921e-04,8.758792851704171002e-05,2.257127366137411887e-03,2.878994300064665669e-04,5.845757788112338359e-06,2.958060052375830926e-05,5.888829517947597781e-05,1.399780279307318855e-04,2.599182997388357896e-04,3.948569162590459731e-04,5.426563006545432298e-04,6.420107310554534112e-04,9.159435609321611889e-04
9.484999999999989768e+02,2.879714354311718977e-04,1.171543788083623937e-09,2.544913169168451159e-03,2.003270674441155947e-04,1.230584815750488550e-07,4.000000000000000000e+00,4.882985028752874924e-04,8.764436798705630294e-05,2.256941733737279424e-03,2.879702638873838099e-04,5.845543489114514489e-06,2.959593599006813295e-05,5.891934282519236370e-05,1.400604459754827371e-04,2.599942719196737806e-04,3.949428443164180102e-04,5.427524190471157703e-04,6.421001538854339587e-04,9.160550613115690322e-04
9.509999999999989768e+02,2.879146624515888726e-04,1.936262603162725168e-09,2.544992735745458309e-03,2.003149211745712673e-04,1.230209204997871066e-07,4.000000000000000000e+00,4.882295836261601671e-04,8.759974127701760532e-05,2.257078073293869273e-03,2.879127261889857120e-04,5.845141098313488542e-06,2.958228852917658337e-05,5.889490870147397352e-05,1.400031645727661215e-04,2.599381759881274224e-04,3.948631638421670645e-04,5.426635938585994265e-04,6.420159222085635407e-04,9.159579311202716099e-04
9.534999999999989768e+02,2.879868207191226036e-04,1.013228755209359787e-09,2.544874789467804418e-03,2.003292490673921303e-04,1.230682169398132470e-07,4.000000000000000000e+00,4.883160697865147068e-04,8.765757165173047329e-05,2.256887968748681923e-03,2.879858074903674198e-04,5.848027294926423513e-06,2.959253910409607172e-05,5.892063083008726204e-05,1.400693527907712229e-04,2.600121496948685921e-04,3.949586467665919384e-04,5.427670027108730732e-04,6.421229089911872955e-04,9.160248258086572254e-04
9.559999999999989768e+02,2.879313163493627263e-04,6.284290920554916577e-10,2.544952177365346867e-03,2.003173287850239324e-04,1.230314751462441170e-07,4.000000000000000000e+00,4.882486451343866587e-04,8.761398756433879395e-05,2.257020861015983978e-03,2.879306879202706503e-04,5.852649960507660357e-06,2.958336793854140473e-05,5.890026320030897509e-05,1.400259490129175416e-04,2.599555996827567677e-04,3.948799128157288725e-04,5.426826881119839029e-04,6.420323881247108188e-04,9.159605312159060670e-04
9.584999999999989768e+02,2.880020659492441514e-04,2.970032639746616488e-09,2.544836198116069963e-03,2.003313307315626507e-04,1.230778320637115532e-07,4.000000000000000000e+00,4.883333966808067750e-04,8.767073521768150072e-05,2.256834132166825758e-03,2.879990959166044031e-04,5.847075394721014554e-06,2.959401049482655006e-05,5.892486085799810672e-05,1.400883998907320911e-04,2.600375524276221650e-04,3.949888946723777204e-04,5.427815857859670350e-04,6.421290076446708843e-04,9.160018189005023678e-04
9.609999999999989768e+02,2.879471679285296290e-04,2.389846690841129683e-09,2.544912540775396120e-03,2.003195068698320944e-04,1.230414763506334733e-07,4.000000000000000000e+00,4.882666747983617234e-04,8.762766105869753460e-05,2.256965372846866328e-03,2.879447780818388068e-04,5.853498972270112058e-06,2.959074104034039806e-05,5.890286912147951710e-05,1.400370256176099767e-04,2.599768222976796880e-04,3.949128759193838755e-04,5.427051917443270019e-04,6.420383803770250654e-04,9.159709520138702979e-04
9.634999999999989768e+02,2.880209625985198250e-04,4.955301927026973246e-09,2.544791581201969605e-03,2.003340941482209948e-04,1.230898241743662544e-07,4.000000000000000000e+00,4.883550567467407656e-04,8.768686845029883018e-05,2.256770618603449671e-03,2.880160072965927886e-04,5.842879764823493336e-06,2.960022169558177143e-05,5.892762687531011816e-05,1.401023573203076414e-04,2.600595968430846508e-04,3.950188264371109299e-04,5.428052117786618183e-04,6.421347175927001475e-04,9.159987990463531798e-04
9.659999999999989768e+02,2.879627150698558721e-04,5.930935371888456695e-09,2.544872640499813883e-03,2.003215243035321716e-04,1.230512383696937214e-07,4.000000000000000000e+00,4.882842393733880437e-04,8.764119076632370057e-05,2.256909925429958011e-03,2.879567841344839803e-04,5.854139812497653445e-06,2.958907039156272043e-05,5.891058585567778282e-05,1.400546212736198683e-04,2.599922351713806470e-04,3.949471268225276705e-04,5.427295113850010098e-04,6.420447743419602704e-04,9.159586783764435891e-04
9.684999999999989768e+02,2.880376364047410737e-04,2.703113340361229954e-09,2.544749465159374356e-03,2.003362882556137018e-04,1.231003083776662256e-07,4.000000000000000000e+00,4.883739246603547484e-04,8.770134814912737184e-05,2.256711828754633282e-03,2.880349332914007056e-04,5.846509976230723760e-06,2.960594104104660276e-05,5.893616027414437216e-05,1.401158338811808041e-04,2.600722042304052378e-04,3.950490499204232825e-04,5.428184646423354909e-04,6.421471203050826580e-04,9.160070233130919492e-04
9.709999999999989768e+02,2.879831064718926738e-04,2.085329581451898498e-09,2.544824401441456684e-03,2.003244369423306940e-04,1.230641496494632871e-07,4.000000000000000000e+00,4.883075434142233407e-04,8.765866952956197981e-05,2.256841294969563847e-03,2.879810211423112424e-04,5.857705429356941321e-06,2.958472685789338276e-05,5.891853050513579305e-05,1.400717804169138668e-04,2.600127499092712399e-04,3.949703739438720912e-04,5.427494083839387844e-04,6.420563136695324122e-04,9.159374775308315236e-04
9.734999999999989768e+02,2.880552586039467479e-04,1.152840682648287647e-09,2.544705330295419891e-03,2.003386020856270336e-04,1.231113874950099163e-07,4.000000000000000000e+00,4.883938606895738086e-04,8.771665651831971424e-05,2.256650071691473306e-03,2.880541057632640765e-04,5.848871446841930414e-06,2.960889797594698657e-05,5.894754380089301817e-05,1.401326654734557254e-04,2.600903072945937272e-04,3.950636127509477144e-04,5.428449574197193603e-04,6.421542875986391632e-04,9.160171819610799741e-04
9.759999999999989768e+02,2.880002712575686062e-04,2.887676816101745099e-09,2.544780864381223241e-03,2.003266307701447675e-04,1.230749152401510108e-07,4.000000000000000000e+00,4.883269020277133466e-04,8.767364048742383865e-05,2.256780593123654689e-03,2.879973835807525160e-04,5.857838763622729473e-06,2.959262645659581362e-05,5.891905704473758884e-05,1.400942849891638096e-04,2.600396658076205660e-04,3.949843752249880416e-04,5.427703514844760008e-04,6.420743392824682962e-04,9.159367729340784020e-04
9.784999999999989768e+02,2.880744981852472126e-04,2.107257302094140057e-09,2.544658441113905809e-03,2.003411921037642773e-04,1.231235097582394134e-07,4.000000000000000000e+00,4.884156902890114628e-04,8.773330608148293525e-05,2.256583942928658704e-03,2.880723909279451285e-04,5.846959366219266625e-06,2.961833933497416200e-05,5.894695015224711798e-05,1.401537251910964753e-04,2.601223981057934490e-04,3.950922651352756503e-04,5.428763762174430201e-04,6.421798860520909567e-04,9.160572661535801471e-04
9.809999999999989768e+02,2.880194635119235941e-04,2.541733406875268328e-10,2.544733717548081260e-03,2.003291678176660534e-04,1.230869868402149916e-07,4.000000000000000000e+00,4.883486313295896204e-04,8.769029569425754070e-05,2.256714254036157503e-03,2.880192093385829078e-04,5.862025835927011242e-06,2.960846156929752135e-05,5.892666850141994227e-05,1.401011082137801193e-04,2.600600058673378659e-04,3.950189351448574020e-04,5.427922972082197895e-04,6.420935856174281873e-04,9.159707273602347597e-04
9.834999999999989768e+02,2.880971573659200620e-04,5.922041119384502950e-10,2.544605391241508939e-03,2.003443791964577131e-04,1.231378423579378162e-07,4.000000000000000000e+00,4.884415365623778022e-04,8.775277816946234891e-05,2.256508233875588985e-03,2.880965651618081413e-04,5.845879976903196743e-06,2.962458240052160435e-05,5.895241400432097242e-05,1.401620653330768840e-04,2.601445279358833998e-04,3.951299125985378944e-04,5.429006976341753865e-04,6.422106659502804273e-04,9.160520071223948952e-04
9.859999999999989768e+02,2.880435055648675646e-04,1.425549667303779236e-09,2.544677950747279045e-03,2.003325744872214988e-04,1.231022014987760663e-07,4.000000000000000000e+00,4.883760800520890906e-04,8.771093107764606580e-05,2.256634445182411318e-03,2.880420800152002671e-04,5.848227197040035490e-06,2.961590649213610200e-05,5.893751759137348331e-05,1.401233125173890017e-04,2.600905713715550346e-04,3.950513460831891208e-04,5.428197286655471118e-04,6.421281015061600875e-04,9.160006519272327228e-04
9.884999999999989768e+02,2.881155461485897067e-04,6.709134647892157483e-09,2.544558060173961449e-03,2.003465869870815633e-04,1.231493228498723505e-07,4.000000000000000000e+00,4.884621331356712700e-04,8.776895916150814336e-05,2.256442514025371743e-03,2.881088370139417995e-04,5.845596299572012157e-06,2.961983244292687881e-05,5.897337784203799120e-05,1.401726484639956478e-04,2.601714821038879116e-04,3.951568978931114477e-04,5.429243807386958552e-04,6.422338766198456986e-04,9.160596960815943750e-04
9.909999999999989768e+02,2.880724137625222938e-04,2.147578003159002268e-09,2.544614209159960783e-03,2.003369082257214781e-04,1.231205923684069584e-07,4.000000000000000000e+00,4.884093219882437720e-04,8.773550553680081569e-05,2.256541795397438380e-03,2.880702661845191133e-04,5.841064408917340417e-06,2.962909901116942153e-05,5.894932792458841764e-05,1.401583410302794644e-04,2.601176823328980045e-04,3.950947545097401904e-04,5.428587413135318399e-04,6.421610204759350005e-04,9.160185937046090186e-04
9.934999999999989768e+02,2.881447673163514060e-04,2.463098077031871268e-09,2.544492975508961564e-03,2.003509006336689525e-04,1.231678903165166309e-07,4.000000000000000000e+00,4.884956679500204128e-04,8.779386668268245346e-05,2.256348208192610321e-03,2.881423042182743987e-04,5.846109420018072821e-06,2.962192206397565848e-05,5.899830511339007220e-05,1.401900129114464323e-04,2.602118325098158515e-04,3.952027105497298281e-04,5.429574990475471551e-04,6.422662877626522009e-04,9.160933095226007862e-04
9.959999999999989768e+02,2.882123195459477378e-04,6.475519134656353359e-10,2.544376280828790013e-03,2.003637616262419520e-04,1.232119781110729968e-07,4.000000000000000000e+00,4.885760811721897440e-04,8.784855791970578578e-05,2.256163961282842221e-03,2.882116719940342798e-04,5.865162531677073147e-06,2.964630795183683548e-05,5.902301756899293257e-05,1.402401666325831377e-04,2.603072666888668315e-04,3.952869954876578112e-04,5.430406908024945850e-04,6.423307482682592958e-04,9.161712765860047713e-04


==> figures/data/3d/gr1_p140_model_equation_subset0_fiber0_cauchy_stress_error.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,2.643780207725313276e-04,2.708519124378201510e-09,2.717344899712106476e-03,2.100005136604265663e-04,1.139959536052439898e-07,4.000000000000000000e+00,4.743785344329578667e-04,5.437750711210476129e-05,2.452966878939575202e-03,2.643753122534069576e-04,4.495686122973691748e-06,2.197892037558597450e-05,4.335613051822462868e-05,1.035138950929603732e-04,2.134564089918342665e-04,3.767167893418434371e-04,5.590508074568129558e-04,6.624008270137617810e-04,9.175580449022386785e-04
-1.965000000000003695e+02,3.488374082965545598e-04,1.634399066844805223e-09,3.326419154484564628e-03,2.679990492254914606e-04,1.935110278128245259e-07,4.000000000000000000e+00,6.168364575220460205e-04,8.083835907106309924e-05,2.977581746188010230e-03,3.488357738974877365e-04,5.941948393954370994e-06,2.889557690907498946e-05,5.742167553590110093e-05,1.416757643749027976e-04,2.896680223990049925e-04,4.958138632380829081e-04,7.225958907667480446e-04,8.546643736582371521e-04,1.167440563664583816e-03
-1.940000000000003979e+02,2.934921516736251177e-04,1.959263172232056278e-09,2.880041221780134473e-03,2.283913180182509366e-04,1.383002372401280705e-07,4.000000000000000000e+00,5.218834696918760001e-04,6.510083365537418102e-05,2.586549070106509193e-03,2.934901924104528969e-04,4.943523810919687147e-06,2.420627152143814742e-05,4.807013712628004955e-05,1.189697849105078651e-04,2.414319129203362096e-04,4.157106252741062710e-04,6.110860067160648213e-04,7.272693406329299630e-04,1.000427012318392964e-03
-1.915000000000003979e+02,2.495069005116737262e-04,4.440221174705154634e-10,2.519786512938423494e-03,1.972263762444565144e-04,1.011519368894621486e-07,4.000000000000000000e+00,4.467332767561302135e-04,5.228052426721721178e-05,2.270279612426749985e-03,2.495064564895562581e-04,4.139601539766991624e-06,2.046668224176699375e-05,4.070340470061561624e-05,1.007601957773565432e-04,2.025647242796793028e-04,3.529605680290441930e-04,5.218656058217499083e-04,6.251995130094864560e-04,8.725718610530251501e-04
-1.890000000000003979e+02,2.139078934965825993e-04,4.480189669164760056e-10,2.221893892616540970e-03,1.722447100850114064e-04,7.542482705241496443e-08,4.000000000000000000e+00,3.861526035815940057e-04,4.166318341157119283e-05,2.007985999119958533e-03,2.139074454776156761e-04,3.515850815482195599e-06,1.709184159250272134e-05,3.415725989309192933e-05,8.574127561493085281e-05,1.706984210086079379e-04,3.028053445589759811e-04,4.495305324792401311e-04,5.425389333851607897e-04,7.686043073579851889e-04
-1.865000000000003979e+02,1.850418664897159082e-04,5.867050761415763402e-11,1.974051278192560672e-03,1.521504099631028112e-04,5.739023960593810793e-08,4.000000000000000000e+00,3.371922764528186922e-04,3.289145652661309700e-05,1.789009411702844818e-03,1.850418078192083012e-04,2.945010547237216663e-06,1.447349521876075228e-05,2.913480739131271138e-05,7.285495652563737381e-05,1.453456003455180204e-04,2.619619681391333228e-04,3.906032854439042451e-04,4.751934538503272765e-04,6.845224544353328052e-04
-1.840000000000003979e+02,1.614473823053893327e-04,3.106779205431360910e-10,1.766115027658119894e-03,1.358295889488111779e-04,4.451493448726552059e-08,4.000000000000000000e+00,2.972769712542005106e-04,2.561779335657815484e-05,1.604667645352730616e-03,1.614470716274687956e-04,2.454791856452317165e-06,1.237326267781732984e-05,2.471671409351177838e-05,6.175285242422022753e-05,1.251317609706002862e-04,2.288453098145680519e-04,3.428841639461390053e-04,4.200303969522761727e-04,6.154652040477933544e-04
-1.815000000000003979e+02,1.421339577924528687e-04,9.129097094284802401e-11,1.590523092430239397e-03,1.224754335693127041e-04,3.520229378573788837e-08,4.000000000000000000e+00,2.646093913617655457e-04,1.965852422314016469e-05,1.448389134637786610e-03,1.421338665014819380e-04,2.071718309551336107e-06,1.049937638811109188e-05,2.096742601670269654e-05,5.211664685351660590e-05,1.088760716295681275e-04,2.014869846699784365e-04,3.040712400314472970e-04,3.750283448405513655e-04,5.580642658602208168e-04
-1.790000000000003979e+02,1.261697055605983948e-04,1.232264735082612123e-09,1.443813180185880710e-03,1.113708120049851147e-04,2.832225236789783328e-08,4.000000000000000000e+00,2.375405175655834959e-04,1.479889355561328013e-05,1.317643474625282288e-03,1.261684732958633190e-04,1.702356820297962749e-06,8.724516567954567725e-06,1.746311164158925532e-05,4.458006725963537149e-05,9.571436781221097151e-05,1.782908174874304260e-04,2.721107798262741885e-04,3.379830652549268210e-04,5.099728341999376722e-04
-1.765000000000003979e+02,1.130028768314515081e-04,2.252873063904418099e-09,1.334840501678739031e-03,1.019854662135517121e-04,2.317068549097970146e-08,4.000000000000000000e+00,2.149883430450032066e-04,1.101741061789979594e-05,1.221837624847287550e-03,1.130006239583875981e-04,1.417685010079090049e-06,7.148483116561834828e-06,1.471950383777083355e-05,3.857794882634535340e-05,8.476340305227662766e-05,1.590891459343937004e-04,2.459032897219343844e-04,3.069019717841354696e-04,4.686922468632631665e-04
-1.740000000000003979e+02,1.020488660479880536e-04,5.502257797297906896e-10,1.238501062905359015e-03,9.387456962612020120e-05,1.922640588416949843e-08,4.000000000000000000e+00,1.959234356741082548e-04,8.174296421867852450e-06,1.136452196857370934e-03,1.020483158222083202e-04,1.263161270819248934e-06,6.430727450708898338e-06,1.299732886273633160e-05,3.387863236189658046e-05,7.569479618350083970e-05,1.434339042373919068e-04,2.235926565345864041e-04,2.808280760152614703e-04,4.338415736489204888e-04
-1.715000000000003979e+02,9.289397761440336366e-05,1.351919475165358997e-10,1.152479552836211145e-03,8.682540516562232155e-05,1.616794205919974575e-08,4.000000000000000000e+00,1.797193827800256717e-04,6.068572448781042110e-06,1.059585575221807727e-03,9.289384242245584246e-05,1.177167054073374076e-06,5.867003613641913103e-06,1.179568552859330805e-05,3.019712871454537220e-05,6.817086414587971029e-05,1.304210650370974018e-04,2.047562806719972566e-04,2.583959077169377156e-04,4.037972568755397837e-04
-1.690000000000003979e+02,8.509153333733786469e-05,4.711500025400173770e-10,1.075479224709912631e-03,8.063657539637756309e-05,1.374282633735496883e-08,4.000000000000000000e+00,1.657281087337154142e-04,4.454957940960301596e-06,9.903876913725747667e-04,8.509106218733532105e-05,1.070263047237476531e-06,5.369104247606310236e-06,1.081782955213447712e-05,2.737923441078460963e-05,6.182640686090790723e-05,1.190666045108529705e-04,1.883767350009559046e-04,2.391687899499814023e-04,3.770389813697778178e-04
-1.665000000000003979e+02,7.841488969410185020e-05,3.726846987402548487e-11,1.005835425544122788e-03,7.518126941713623506e-05,1.180111819691018483e-08,4.000000000000000000e+00,1.535961591112380853e-04,3.233620276965615140e-06,9.274205358500209112e-04,7.841485242563197807e-05,9.983557796649638923e-07,4.959762834839546024e-06,9.922268610651481960e-06,2.514359274242371325e-05,5.639291112300844565e-05,1.092067252597510974e-04,1.741402908786337167e-04,2.223794267869437101e-04,3.530748541208696134e-04
-1.640000000000003979e+02,7.258671299923747690e-05,4.260174027586915884e-10,9.428051503447384052e-04,7.031363277949404813e-05,1.021283785868321660e-08,4.000000000000000000e+00,1.429003457787315250e-04,2.273080219743428771e-06,8.702184373455009283e-04,7.258628698183471203e-05,9.203804221830207737e-07,4.597908951173593072e-06,9.177870005618008975e-06,2.321028513867840523e-05,5.155297136386615688e-05,1.005479187209334474e-04,1.616715386275426102e-04,2.072506526366578743e-04,3.315847898815718273e-04
-1.615000000000003979e+02,6.749539596644846251e-05,1.123368341564851667e-09,8.851587081710505936e-04,6.595330683534768117e-05,8.905467159185182453e-09,4.000000000000000000e+00,1.334487028017961301e-04,1.542089131100781341e-06,8.176633122046021718e-04,6.749427259810690332e-05,8.622800240396100635e-07,4.292783582854031722e-06,8.579682318410881931e-06,2.154136418637765516e-05,4.756909960602709195e-05,9.300408047415735968e-05,1.506154354746683092e-04,1.938154603102232743e-04,3.122337678904172449e-04
-1.589999999999999716e+02,6.295465688200169467e-05,4.094933875717236612e-11,8.325018079666184458e-04,6.200612785328557812e-05,7.808048714488559916e-09,4.000000000000000000e+00,1.249607847352872728e-04,9.485290287161165460e-07,7.695471510846168053e-04,6.295461593266293973e-05,7.901276051971804186e-07,4.032461727802205962e-06,8.016836108830527831e-06,2.000855031287398079e-05,4.417579954882709913e-05,8.629080084878256894e-05,1.406248830353661289e-04,1.818562355126302735e-04,2.944214700767448963e-04
-1.564999999999999716e+02,5.891415942980204119e-05,9.854686813042151526e-11,7.838821025143824679e-04,5.842597440287298122e-05,6.884472666245302721e-09,4.000000000000000000e+00,1.173401338326750156e-04,4.881850269290599772e-07,7.249679430845804538e-04,5.891406088293391308e-05,7.677072489365298196e-07,3.761828587440579283e-06,7.504010615709665094e-06,1.862924859027957397e-05,4.126109446838543580e-05,8.034491539575998136e-05,1.317006863215262522e-04,1.708588429376402306e-04,2.781237351671488034e-04
-1.539999999999999716e+02,5.524590787444601481e-05,4.037169839206194511e-11,7.391460770906038528e-04,5.514480416978523883e-05,6.093059763795740147e-09,4.000000000000000000e+00,1.103907120442312536e-04,1.011037046607759756e-07,6.839001692161578855e-04,5.524586750274762596e-05,7.121912121261178351e-07,3.495677266822601295e-06,6.955344307424191588e-06,1.739302818955725349e-05,3.859207324919039695e-05,7.493216223888330481e-05,1.235121224547625768e-04,1.609443441471637790e-04,2.625621654238262056e-04
-1.514999999999999716e+02,5.193974295525913466e-05,1.753679996146474361e-11,6.975248805458743187e-04,5.213089440239044480e-05,5.415367049451577161e-09,4.000000000000000000e+00,1.040706373576495795e-04,1.000000000000000036e-10,6.455851375906151773e-04,5.193972541845917379e-05,6.717475232924957012e-07,3.242299572706135791e-06,6.459325314241851054e-06,1.624805218142528888e-05,3.623111514512734595e-05,7.019604611548046992e-05,1.161194794469224751e-04,1.517751627207091023e-04,2.489445826324538594e-04
-1.489999999999999716e+02,5.090210519236466744e-05,3.449744505873226582e-10,6.744206536532114295e-04,5.081057498135789171e-05,5.172738842950750805e-09,4.000000000000000000e+00,1.017126801737225524e-04,9.153021100677573166e-08,6.235185484608467147e-04,5.090176021791407757e-05,6.326072596833723725e-07,3.189521130211819553e-06,6.393600512204640859e-06,1.598866910580537583e-05,3.564185312761893032e-05,6.907850977750097893e-05,1.135936982448944072e-04,1.478974907972352068e-04,2.423984561993998226e-04
-1.464999999999999716e+02,4.783932785707813634e-05,1.987469750515446521e-10,6.365643515180244858e-04,4.801773738159316126e-05,4.594304393064662872e-09,4.000000000000000000e+00,9.585706523867129083e-05,1.000000000000000036e-10,5.887250236609463698e-04,4.783912911010308207e-05,5.928846243875609746e-07,2.973614165381224784e-06,5.970957595996067233e-06,1.494518047624819715e-05,3.344480199031828551e-05,6.462976141236327480e-05,1.066257103717922224e-04,1.394490670945800945e-04,2.300025920458083318e-04
-1.439999999999999716e+02,4.503900255183165071e-05,2.255166349783181645e-10,6.015710106673917380e-04,4.543478492517363093e-05,4.092831432060684109e-09,4.000000000000000000e+00,9.047378747700527486e-05,1.000000000000000036e-10,5.565320081155600805e-04,4.503877703519667560e-05,5.591675207225117989e-07,2.824737073369189419e-06,5.593294097026712413e-06,1.403358181859430425e-05,3.144573717823089470e-05,6.064202619670233890e-05,1.003629856498125267e-04,1.317551794260526574e-04,2.180673253161917479e-04
-1.414999999999999716e+02,4.250015358587964687e-05,2.475005179514298415e-10,5.687806773181854373e-04,4.304856307187718837e-05,3.659441837376746673e-09,4.000000000000000000e+00,8.554871665775683524e-05,1.000000000000000036e-10,5.262805237323057430e-04,4.249990608536169601e-05,5.256774219222674142e-07,2.648897205222352589e-06,5.249377419913695731e-06,1.321216594386931258e-05,2.966411233699541464e-05,5.709299850714562037e-05,9.461948732010676331e-05,1.246995687883278587e-04,2.071206692224166412e-04
-1.389999999999999716e+02,4.014473547453146330e-05,1.181477977357650721e-10,5.383213428686201311e-04,4.082266428581633267e-05,3.278089705712569391e-09,4.000000000000000000e+00,8.096739976034780274e-05,1.000000000000000036e-10,4.981766073940887152e-04,4.014461732673372504e-05,5.002419480454142111e-07,2.462981554168763025e-06,4.935678199973888235e-06,1.248165085603888887e-05,2.800639201015911819e-05,5.381763523337796702e-05,8.924257961747262668e-05,1.182120632863968877e-04,1.966302820314950745e-04
-1.364999999999999716e+02,3.799128606646217423e-05,1.594147038788551567e-10,5.096280174310198778e-04,3.875010602299202829e-05,2.944908533776886188e-09,4.000000000000000000e+00,7.674139208945420930e-05,1.000000000000000036e-10,4.716367313645577239e-04,3.799112665175829751e-05,4.878438082851419974e-07,2.342448637229199010e-06,4.678049158376080677e-06,1.179026164207235439e-05,2.648141601741088152e-05,5.084434206823220233e-05,8.443717002179798278e-05,1.121451935634007723e-04,1.868747952852087681e-04
-1.339999999999999716e+02,3.597469183781189760e-05,1.858390127763380335e-10,4.828888702711995619e-04,3.680517735944841429e-05,2.648799533285983636e-09,4.000000000000000000e+00,7.277986919726031189e-05,1.000000000000000036e-10,4.469141784333876643e-04,3.597450599879911968e-05,4.481251509512566050e-07,2.234478445017433637e-06,4.435417160928050288e-06,1.115202054009122851e-05,2.505520647483933832e-05,4.805566602126919553e-05,7.988248082231625303e-05,1.063618414441505156e-04,1.777525996611316653e-04
-1.314999999999999716e+02,3.411692250285990524e-05,3.979872299530356615e-11,4.575988348189883844e-04,3.498610819433925723e-05,2.387992167652162076e-09,4.000000000000000000e+00,6.910303069719916924e-05,1.000000000000000036e-10,4.234819123161284791e-04,3.411688270413691291e-05,4.252708302017053741e-07,2.135685228157919482e-06,4.220948631666943173e-06,1.057707477794623936e-05,2.377169183477570981e-05,4.551996393850006096e-05,7.568618550406418352e-05,1.009886082079434436e-04,1.690685071213185182e-04
-1.289999999999999716e+02,3.236377429267982649e-05,1.561304266789079789e-10,4.339818060285272928e-04,3.327218008258853296e-05,2.154451853915725689e-09,4.000000000000000000e+00,6.563595437526835268e-05,1.000000000000000036e-10,4.016180317358474731e-04,3.236361816225314433e-05,3.952808802689018248e-07,2.020144710643456329e-06,4.004841511648823520e-06,1.002791870318203832e-05,2.255079379791314598e-05,4.311420903541463652e-05,7.179752162908143158e-05,9.596611580539345500e-05,1.609482276701458699e-04
-1.264999999999999716e+02,3.074184566143803429e-05,6.360626544117711220e-11,4.115750388673926645e-04,3.166351591762520877e-05,1.947639314937382899e-09,4.000000000000000000e+00,6.240536157906323629e-05,1.000000000000000036e-10,3.808331932059546166e-04,3.074178205517259056e-05,3.857585754205074953e-07,1.913471327924651490e-06,3.812441059034747079e-06,9.535028970578373611e-06,2.142138209283316982e-05,4.095509745696879515e-05,6.814814322750335611e-05,9.122433936151537633e-05,1.533071264767734321e-04
-1.239999999999999716e+02,2.920174551048831068e-05,4.578710562026078422e-10,3.906168915664758002e-04,3.014291172608909625e-05,1.761337068186123008e-09,4.000000000000000000e+00,5.934465723657741032e-05,1.000000000000000036e-10,3.614151460559874760e-04,2.920128763943210962e-05,3.630380383965862028e-07,1.812419609707473136e-06,3.626178536237863547e-06,9.057701337895986994e-06,2.036112762075972460e-05,3.889146063035567416e-05,6.466104590016184155e-05,8.675529304298250409e-05,1.462464606911881282e-04
-1.214999999999999716e+02,2.777148385159623916e-05,5.492810131104630452e-12,3.706758668548664772e-04,2.871091614640517288e-05,1.595572021285380154e-09,4.000000000000000000e+00,5.648239999800141542e-05,1.000000000000000036e-10,3.429043830032702618e-04,2.777147835878610718e-05,3.433851044974872595e-07,1.709954109547129086e-06,3.445673910668421980e-06,8.622273226619097742e-06,1.936409295013778671e-05,3.698191141307455895e-05,6.145419862340996734e-05,8.258547702924384749e-05,1.395633799712506630e-04
-1.189999999999999716e+02,2.630798361463281874e-05,2.498727248037625424e-10,3.528565067853763840e-04,2.736444899038775405e-05,1.440923070415321854e-09,4.000000000000000000e+00,5.367243260502056940e-05,1.000000000000000036e-10,3.265485231707435619e-04,2.630773374190801595e-05,3.291040291938554603e-07,1.603761769425599666e-06,3.217847615028503885e-06,8.078357868842095247e-06,1.827560394956593979e-05,3.501522688910903877e-05,5.838588702715615133e-05,7.860230774252046271e-05,1.330226547515168131e-04
-1.164999999999999716e+02,2.504856985981455370e-05,1.276881359565532016e-10,3.350164846072532440e-04,2.608406031158800220e-05,1.307809054360570655e-09,4.000000000000000000e+00,5.113263017140255251e-05,1.000000000000000036e-10,3.099679147474386802e-04,2.504844217167859658e-05,3.143922156514813486e-07,1.521214878471938079e-06,3.053987639527943411e-06,7.693027694158451654e-06,1.741796296476646555e-05,3.331590210817298131e-05,5.555175059919519520e-05,7.489681935548093354e-05,1.268717948647494858e-04
-1.139999999999999716e+02,2.394704268754250254e-05,1.540784020756920613e-10,3.192628033047273774e-04,2.494410679297493221e-05,1.195669317178321017e-09,4.000000000000000000e+00,4.889114948051743136e-05,1.000000000000000036e-10,2.953157606171848918e-04,2.394688860914042692e-05,2.969971486606533561e-07,1.459530964640658078e-06,2.917938734002801298e-06,7.360102314969831316e-06,1.665457190245937699e-05,3.184105037712907241e-05,5.304253200954713873e-05,7.162841355376959771e-05,1.214062330741186356e-04
-1.114999999999999716e+02,2.281205299658650747e-05,7.994791678937240152e-11,3.031952908686572578e-04,2.378616670971278209e-05,1.086171488661319851e-09,4.000000000000000000e+00,4.659821970629928617e-05,1.000000000000000036e-10,2.803832378720707706e-04,2.281197304866971755e-05,2.821567806127455921e-07,1.383723589843596642e-06,2.771475918329408732e-06,7.026655468238994397e-06,1.585878085014396033e-05,3.032514278554168950e-05,5.050692509688401908e-05,6.820076601141470372e-05,1.158093245985505009e-04
-1.089999999999999716e+02,2.172294655926202881e-05,1.195840367070370157e-10,2.894891283260227471e-04,2.268592273139068241e-05,9.865374973911821732e-10,4.000000000000000000e+00,4.440886929065271122e-05,1.000000000000000036e-10,2.677661817667607250e-04,2.172282697522532168e-05,2.701912970781503361e-07,1.302852541427339506e-06,2.630211125579552909e-06,6.685288963412762604e-06,1.508768421864232341e-05,2.883888428058140074e-05,4.807069804940794164e-05,6.498698554042684633e-05,1.105301951471342382e-04
-1.064999999999999716e+02,2.070907115355648744e-05,2.211663658712174522e-11,2.771372025876606767e-04,2.164438760353583374e-05,8.973451427751612487e-10,4.000000000000000000e+00,4.235345875709232457e-05,1.000000000000000036e-10,2.564281314341041655e-04,2.070904903691990134e-05,2.566954017046862104e-07,1.235679990221733454e-06,2.502994501461316871e-06,6.379303995674750093e-06,1.438469527549374695e-05,2.747835130496965595e-05,4.578007703033854100e-05,6.197263305424335347e-05,1.054891301876502169e-04
-1.039999999999999716e+02,1.973279004488608294e-05,4.806114542919023973e-12,2.653598539686129513e-04,2.065363798119158143e-05,8.159557648136749792e-10,4.000000000000000000e+00,4.038642802607766437e-05,1.000000000000000036e-10,2.456270639237268785e-04,1.973278523877154136e-05,2.361928781763075624e-07,1.172337467841511402e-06,2.383812067141890502e-06,6.072651685633830807e-06,1.370698975304447326e-05,2.615830062044273655e-05,4.362370448868162329e-05,5.911602310399910920e-05,1.005551372781728130e-04
-1.014999999999999716e+02,1.882479741624730620e-05,3.165471251370886134e-10,2.541146918970763622e-04,1.971436961520958822e-05,7.430293670878505312e-10,4.000000000000000000e+00,3.853916703145689442e-05,1.000000000000000036e-10,2.352898944808290492e-04,1.882448086912216829e-05,2.235535330380106213e-07,1.121463648253626900e-06,2.272398553533141792e-06,5.790699359393052294e-06,1.308181658202527553e-05,2.494226084933602369e-05,4.157593213558736622e-05,5.641789812766616298e-05,9.608430686131611215e-05
-9.899999999999997158e+01,1.794815414427855700e-05,4.532326778808126859e-11,2.433022728795686143e-04,1.882009158692846690e-05,6.763320845271591218e-10,4.000000000000000000e+00,3.676824573120702729e-05,1.000000000000000036e-10,2.253541187352900573e-04,1.794810882101076734e-05,2.113452398505233956e-07,1.066189533750621427e-06,2.159956019170826943e-06,5.521539616182861832e-06,1.246562816281802293e-05,2.375135655758258926e-05,3.964417406663310503e-05,5.382708902958124495e-05,9.171159621428026079e-05
-9.649999999999997158e+01,1.713216022223839824e-05,2.635118693391499637e-12,2.329805243831399738e-04,1.797123791586842771e-05,6.164763061091946137e-10,4.000000000000000000e+00,3.510339813810682595e-05,1.000000000000000036e-10,2.158483641609015857e-04,1.713215758711970571e-05,2.046077591745312454e-07,1.018666902808883735e-06,2.059750655056973552e-06,5.267586303651124547e-06,1.190058376918534005e-05,2.266408385607282395e-05,3.781367206051484275e-05,5.138517820382783704e-05,8.765635809128014130e-05
-9.399999999999997158e+01,1.634252085097020324e-05,2.713506841584953511e-12,2.230568913036923512e-04,1.716274560508346511e-05,5.616378244692075746e-10,4.000000000000000000e+00,3.350526645605367173e-05,1.000000000000000036e-10,2.067143704527221412e-04,1.634251813746336160e-05,1.991450370273731429e-07,9.755708892571466980e-07,1.963140051024419551e-06,5.018597961544203655e-06,1.134911035643108491e-05,2.159198851001674853e-05,3.608113163844753389e-05,4.904937214981421094e-05,8.371411742947771381e-05
-9.149999999999997158e+01,1.560909899492285058e-05,3.923760138307742588e-11,2.135901117547977645e-04,1.639454654242849784e-05,5.124251277651556564e-10,4.000000000000000000e+00,3.200364553735134842e-05,1.000000000000000036e-10,1.979810127598749037e-04,1.560905975732146912e-05,1.866122996332366199e-07,9.278921154005928257e-07,1.871011291794982714e-06,4.788771200539312155e-06,1.084734692912854887e-05,2.060571790913019445e-05,3.443748261910172860e-05,4.682560425862658098e-05,7.996849827828525449e-05
-8.899999999999997158e+01,1.489580441370249735e-05,6.451589388464635036e-11,2.044810187471797892e-04,1.566210634129356930e-05,4.671865641772669491e-10,4.000000000000000000e+00,3.055791075499606326e-05,1.000000000000000036e-10,1.895852143334772987e-04,1.489573989780861211e-05,1.836729742229765972e-07,8.791336445413172052e-07,1.783459260594299676e-06,4.572290739697067256e-06,1.034911767430913155e-05,1.964709808918545242e-05,3.286404882362555809e-05,4.469088910236295511e-05,7.642241175782740010e-05
-8.649999999999997158e+01,1.423352959406564226e-05,2.049125498710980461e-11,1.957948796366697133e-04,1.496570822327058679e-05,4.265657873292114065e-10,4.000000000000000000e+00,2.919923781733622736e-05,1.000000000000000036e-10,1.815613500426040659e-04,1.423350910281065495e-05,1.704264671706311015e-07,8.466981680140836199e-07,1.705603823210280400e-06,4.368171202837691330e-06,9.892028234244143738e-06,1.877218816557594405e-05,3.136861803385736284e-05,4.269194196979018220e-05,7.313844404790303825e-05
-8.399999999999997158e+01,1.358863871745259126e-05,1.197309149823996432e-11,1.874378407150303493e-04,1.430152414601164874e-05,3.891846950924058679e-10,4.000000000000000000e+00,2.789016286346423999e-05,1.000000000000000036e-10,1.738492019975777444e-04,1.358862674436109378e-05,1.602007415555633049e-07,8.094678348247888423e-07,1.622251069075029514e-06,4.167721628551144039e-06,9.445638197007310953e-06,1.790886699534479534e-05,2.994699982980602202e-05,4.074222797050634759e-05,6.989813979217958232e-05
-8.149999999999997158e+01,1.299103822133092757e-05,6.630569723962717220e-11,1.794726248839623292e-04,1.366935048135740067e-05,3.556182166502668031e-10,4.000000000000000000e+00,2.666038870268832824e-05,1.000000000000000036e-10,1.664815866626314050e-04,1.299097191563368873e-05,1.548703609959170852e-07,7.741402185534580169e-07,1.558771132773760473e-06,3.984009336566724630e-06,9.046959094744973104e-06,1.711550471205151825e-05,2.860086650713817118e-05,3.892150019738450440e-05,6.678945393726928436e-05
-7.899999999999997158e+01,1.241055847942765769e-05,3.705086118061544098e-12,1.718386916682092020e-04,1.306990692678761944e-05,3.248444288461848123e-10,4.000000000000000000e+00,2.548046540621527544e-05,1.000000000000000036e-10,1.594281331887815426e-04,1.241055477434153880e-05,1.480327364141522677e-07,7.428110185775953195e-07,1.486190278129362629e-06,3.804732789711361148e-06,8.635408590254466034e-06,1.634041741027202264e-05,2.733786962726492614e-05,3.717145308908527353e-05,6.381576032642744000e-05
-7.649999999999997158e+01,1.186970879162919075e-05,1.082045454976852534e-10,1.645328282953408743e-04,1.249512508281379977e-05,2.970181376332419944e-10,4.000000000000000000e+00,2.436483387444299221e-05,1.000000000000000036e-10,1.526631195037116801e-04,1.186960058708369315e-05,1.453774081379667015e-07,7.129308336052744144e-07,1.422766566951633481e-06,3.640867925582829985e-06,8.266167288540179670e-06,1.563412517119305817e-05,2.611316441101376671e-05,3.552209143021922016e-05,6.098190558771304478e-05
-7.399999999999997158e+01,1.133972623245172808e-05,2.932511175299862124e-11,1.574997767573476965e-04,1.194675753357413049e-05,2.713144065929641525e-10,4.000000000000000000e+00,2.328648376602585857e-05,1.000000000000000036e-10,1.461600505248959769e-04,1.133969690733997524e-05,1.407027933680891286e-07,6.857641482370348974e-07,1.363781577884421567e-06,3.479067168549063467e-06,7.891662311714518399e-06,1.492672579787901441e-05,2.495664046828340865e-05,3.393547777932159188e-05,5.832446528811178360e-05
-7.149999999999997158e+01,1.085018430734864367e-05,3.390688139749128259e-11,1.508028867240552499e-04,1.142419631608971308e-05,2.482387609719925588e-10,4.000000000000000000e+00,2.227438062343835675e-05,1.000000000000000036e-10,1.399527024167066046e-04,1.085015040046724663e-05,1.358558913518406489e-07,6.626534678245382912e-07,1.312364713789889488e-06,3.326820949877317481e-06,7.553963547335759647e-06,1.428707469828685648e-05,2.384966476450987592e-05,3.245233638646864786e-05,5.577920899646906605e-05
-6.899999999999997158e+01,1.035905656918853593e-05,4.022935592121892048e-11,1.443372757803150584e-04,1.092683209452306391e-05,2.267057126255474716e-10,4.000000000000000000e+00,2.128588866371159815e-05,1.000000000000000036e-10,1.339782192111265292e-04,1.035901633983261425e-05,1.266941461394686430e-07,6.315626323698502567e-07,1.255598324253988072e-06,3.168604873715474575e-06,7.199185808049193781e-06,1.363529456928545499e-05,2.279776462523652842e-05,3.101832536061560624e-05,5.336139357061309065e-05
-6.649999999999997158e+01,9.915958800825868196e-06,6.045001841843230432e-11,1.382015469374501507e-04,1.045098333899609962e-05,2.075492916916500752e-10,4.000000000000000000e+00,2.036694213982196951e-05,1.000000000000000036e-10,1.282855881366242910e-04,9.915898350807448929e-06,1.218831792937890047e-07,6.094236634176302431e-07,1.210717259037047250e-06,3.037759169212475636e-06,6.895420274069393745e-06,1.305647548444028504e-05,2.179305464600611028e-05,2.967468495891507479e-05,5.104623280731004984e-05
-6.399999999999997158e+01,9.478047515742787991e-06,5.468402337313271631e-11,1.322894349789829882e-04,9.997167551875366518e-06,1.897767437709477144e-10,4.000000000000000000e+00,1.947521506761815282e-05,1.000000000000000036e-10,1.228113874632401901e-04,9.477992831719414380e-06,1.177981898256735203e-07,5.865944698178685165e-07,1.158159194984140454e-06,2.902201299904069269e-06,6.581292948861718201e-06,1.248250165060595655e-05,2.084916089629667565e-05,2.835198816387848257e-05,4.887694455997333904e-05
-6.149999999999997158e+01,9.074112398068787916e-06,3.134133536573273166e-11,1.266603261424520041e-04,9.563924807082261213e-06,1.738081735283092364e-10,4.000000000000000000e+00,1.863803720515104913e-05,1.000000000000000036e-10,1.175862137443832179e-04,9.074081056733422927e-06,1.133166648263988345e-07,5.654157791454294999e-07,1.117427274035181228e-06,2.780716335469908866e-06,6.308562580593802535e-06,1.195783532497441391e-05,1.994429702882325378e-05,2.713130213608473790e-05,4.678743589265672463e-05
-5.899999999999997158e+01,8.675274913098059867e-06,1.134617793267736178e-11,1.212376599154221579e-04,9.150670254400545148e-06,1.589951609225995067e-10,4.000000000000000000e+00,1.782594516749860502e-05,1.000000000000000036e-10,1.125623850023240997e-04,8.675263566920127603e-06,1.077108661245594054e-07,5.374200158685548953e-07,1.072647908482150683e-06,2.655120828350652960e-06,6.021872783820997643e-06,1.143354335945535744e-05,1.908081461400115640e-05,2.594395933848453906e-05,4.476070484857015366e-05
-5.649999999999997158e+01,8.310611303338745969e-06,6.211931700312326697e-11,1.160847759667095024e-04,8.756043753100864157e-06,1.457345624413983935e-10,4.000000000000000000e+00,1.706665505643960843e-05,1.000000000000000036e-10,1.077741646633707633e-04,8.310549184021743334e-06,1.009686022286405245e-07,5.178431346111925281e-07,1.034073402383594593e-06,2.549030211997557558e-06,5.771420401499752105e-06,1.096804246235837788e-05,1.824696358158836505e-05,2.481595799165824947e-05,4.283708982332133067e-05
-5.399999999999997158e+01,7.946552039367324786e-06,3.331332212773157988e-11,1.111117269247946645e-04,8.379565944827061091e-06,1.333648147380784931e-10,4.000000000000000000e+00,1.632611798419438757e-05,1.000000000000000036e-10,1.031651748854273397e-04,7.946518726045197274e-06,9.802940582221477330e-08,4.926395468375521508e-07,9.935490058414966241e-07,2.438345637678735834e-06,5.503438979613760657e-06,1.048712977916700320e-05,1.745579182740777512e-05,2.373738301479061245e-05,4.098890259339496410e-05
-5.149999999999997158e+01,7.614535292270922024e-06,2.082068591883670299e-11,1.064336552850337296e-04,8.019778647141628997e-06,1.222979972663882761e-10,4.000000000000000000e+00,1.563431393941255187e-05,1.000000000000000036e-10,9.881911999276281355e-05,7.614514471585003498e-06,9.471682160912035754e-08,4.741220723299742959e-07,9.559997499944406884e-07,2.339037041103350698e-06,5.280113925709993254e-06,1.005894102713002487e-05,1.670339614627152342e-05,2.271612174307390856e-05,3.923552215182466644e-05
-4.899999999999997158e+01,7.282453806733509020e-06,2.880460544701312773e-12,1.019238999989551561e-04,7.676585308424033137e-06,1.119640954447190763e-10,4.000000000000000000e+00,1.495903911515754131e-05,1.000000000000000036e-10,9.464144619222164285e-05,7.282450926272964218e-06,9.111178098981472183e-08,4.541926830446058246e-07,9.148655452364508074e-07,2.234627267460955838e-06,5.035891032712377588e-06,9.619102914508006452e-06,1.599375711200757961e-05,2.174017097674930778e-05,3.758157861565802297e-05
-4.649999999999997158e+01,6.980869546203448640e-06,7.696976461600424527e-11,9.765501266112902113e-05,7.348372269838467659e-06,1.027311146372417075e-10,4.000000000000000000e+00,1.432924181604191630e-05,1.000000000000000036e-10,9.067414311492556995e-05,6.980792576438832845e-06,8.795491775976733729e-08,4.396835473859103080e-07,8.812502495847062973e-07,2.147487810613021691e-06,4.829413923008131180e-06,9.229357815969846016e-06,1.530699979420992784e-05,2.081648545179562941e-05,3.598770468619568033e-05
-4.399999999999997158e+01,6.675701094630587482e-06,2.649752522844200935e-11,9.351553759665657824e-05,7.035365033500137500e-06,9.406134625944842806e-11,4.000000000000000000e+00,1.371106612813072498e-05,1.000000000000000036e-10,8.683983650202598567e-05,6.675674597105359418e-06,8.513350007004941228e-08,4.211239701406814819e-07,8.444019675381465598e-07,2.052448188965258342e-06,4.605436546487481221e-06,8.824830098906190048e-06,1.465676489025677414e-05,1.990955259765929723e-05,3.444710600440671329e-05
-4.149999999999997158e+01,6.401491854274563108e-06,5.966084439123888118e-12,8.960649939630502584e-05,6.735821144798211233e-06,8.635038445505427872e-11,4.000000000000000000e+00,1.313731299907277434e-05,1.000000000000000036e-10,8.320500754203046358e-05,6.401485888190124257e-06,8.082909299690492364e-08,4.065397511994217672e-07,8.157298384370028337e-07,1.972610570453563256e-06,4.418283714657320134e-06,8.470285443329748080e-06,1.402970393661257719e-05,1.906244292033388140e-05,3.298172468204980305e-05
-3.899999999999997158e+01,6.121878677298858888e-06,1.376407910484907203e-11,8.581057571426935508e-05,6.450342221222262766e-06,7.908431331044897638e-11,4.000000000000000000e+00,1.257222089852112165e-05,1.000000000000000036e-10,7.968869703697050127e-05,6.121864913219754104e-06,7.763107553671796310e-08,3.898840486491415012e-07,7.812537436857491488e-07,1.888516825437101767e-06,4.210121371072275898e-06,8.100067443992360421e-06,1.343977031471579043e-05,1.824071817062891451e-05,3.159879132018223705e-05
-3.649999999999997158e+01,5.871701517260518045e-06,1.964980352911201757e-12,8.222795844455216881e-05,6.176748207079814795e-06,7.262909712146318930e-11,4.000000000000000000e+00,1.204844972434033199e-05,1.000000000000000036e-10,7.635625692729165585e-05,5.871699552280164729e-06,7.501672218851088824e-08,3.733784278428015251e-07,7.533697239985033261e-07,1.814459443416168993e-06,4.042134889766539881e-06,7.778950359995153178e-06,1.287197873145579922e-05,1.747482220539767428e-05,3.026370844396314915e-05
-3.399999999999997158e+01,5.617696974709631338e-06,1.614438713095828574e-11,7.875177866170615020e-05,5.916008611067321104e-06,6.655767718588442537e-11,4.000000000000000000e+00,1.153370558577695244e-05,1.000000000000000036e-10,7.313408168699651716e-05,5.617680830322500742e-06,7.161943412637951304e-08,3.602579498886778475e-07,7.204066696821491602e-07,1.734904396643355791e-06,3.853683395228466023e-06,7.446244268134779911e-06,1.232846613281717605e-05,1.672427322818092284e-05,2.899956152888103573e-05
-3.149999999999997158e+01,5.390703211935629852e-06,3.329774366987042800e-11,7.547278471846713866e-05,5.666068919049967601e-06,6.116401811459718018e-11,4.000000000000000000e+00,1.105677213098559745e-05,1.000000000000000036e-10,7.008208150653151558e-05,5.390669914191960358e-06,6.879609162298787746e-08,3.474779838317273540e-07,6.943002084797125338e-07,1.669095999324921232e-06,3.704928280292111571e-06,7.151217633187532397e-06,1.180985498810629076e-05,1.602754015937325857e-05,2.776483073230922696e-05
-2.899999999999997158e+01,5.157762880711950682e-06,2.704506161289003100e-12,7.228378257820167597e-05,5.427969125576538985e-06,5.606536676186215367e-11,4.000000000000000000e+00,1.058573200628848967e-05,1.000000000000000036e-10,6.712601969748972699e-05,5.157760176205789559e-06,6.606213135125475447e-08,3.310362004760786380e-07,6.640127697597652212e-07,1.596631022448648337e-06,3.535156300129030995e-06,6.843807233043271417e-06,1.131405293786219026e-05,1.535019917927621882e-05,2.661227126840039724e-05
-2.649999999999997158e+01,4.948976435772510705e-06,9.666085664867714821e-13,6.927328154922149015e-05,5.199496208497900949e-06,5.152712858401561877e-11,4.000000000000000000e+00,1.014847264427041165e-05,1.000000000000000036e-10,6.432430511344898114e-05,4.948975469163944310e-06,6.400336601574193360e-08,3.188329640709045014e-07,6.390103183050636719e-07,1.534745933897012092e-06,3.395526667892332479e-06,6.575802637244285928e-06,1.083412091332739190e-05,1.471441184698827069e-05,2.550215708067854001e-05
-2.399999999999997158e+01,4.735489963351458460e-06,7.990962281766591271e-12,6.634779930847846169e-05,4.981970317341813066e-06,4.724489343587726976e-11,4.000000000000000000e+00,9.717460280693271526e-06,1.000000000000000036e-10,6.161230934512700746e-05,4.735481972389176967e-06,6.076911064707642883e-08,3.047352747735504271e-07,6.103039629268073354e-07,1.468927715156229174e-06,3.239923691268458370e-06,6.292229933797250841e-06,1.039146809258082429e-05,1.407352518548836722e-05,2.443773824085356320e-05
-2.149999999999997158e+01,4.546673155701192666e-06,6.949028799844352599e-11,6.359411277643260306e-05,4.772992054423032877e-06,4.345368993635925045e-11,4.000000000000000000e+00,9.319665210124224695e-06,1.000000000000000036e-10,5.904743962073141208e-05,4.546603665413194393e-06,5.971546465004589768e-08,2.930343121050956085e-07,5.896086585789988995e-07,1.412053513231721354e-06,3.115530610867639501e-06,6.048206306179927341e-06,9.954916062384217747e-06,1.349195609128170857e-05,2.342750731191964029e-05
-1.899999999999997158e+01,4.350226877300912966e-06,1.804137828954748470e-12,6.090817402794443305e-05,4.574170593749284204e-06,3.984751050471191561e-11,4.000000000000000000e+00,8.924397471050198017e-06,1.000000000000000036e-10,5.655794715064352008e-05,4.350225073163084420e-06,5.731030442056024853e-08,2.828468600681949004e-07,5.639273470016583905e-07,1.351190337799348456e-06,2.971662234628350083e-06,5.788834727956884475e-06,9.544848359946918730e-06,1.290865208542136110e-05,2.244061789113440520e-05
-1.649999999999997158e+01,4.177355445158408786e-06,5.878765969402537356e-13,5.838595351508151903e-05,4.382870491853815774e-06,3.665985226355751248e-11,4.000000000000000000e+00,8.560225937012225407e-06,1.000000000000000036e-10,5.420859806992310771e-05,4.177354857281812154e-06,5.639057711305450589e-08,2.732868619107582825e-07,5.443573679766066111e-07,1.300220792167559310e-06,2.858801959897006265e-06,5.566781954926550895e-06,9.147594170881911344e-06,1.238146242390374658e-05,2.149474830622428152e-05
-1.399999999999997158e+01,3.997451499178158752e-06,1.125519711920287502e-11,5.592225397802310581e-05,4.201111680144987810e-06,3.362895783733235142e-11,4.000000000000000000e+00,8.198563179323146562e-06,1.000000000000000036e-10,5.192480247884494367e-05,3.997440243981039933e-06,5.156880393738698089e-08,2.619397201171049702e-07,5.201378663474820703e-07,1.242971968537701767e-06,2.725775355900989242e-06,5.329943353958931532e-06,8.774625816217806337e-06,1.184720698059420733e-05,2.060078583077134783e-05
-1.149999999999997158e+01,3.840257478670632845e-06,7.227915839951020754e-12,5.360916239806607210e-05,4.026128098298350782e-06,3.095728496639320792e-11,4.000000000000000000e+00,7.866385576968982780e-06,1.000000000000000036e-10,4.976890491939544095e-05,3.840250250754792806e-06,4.850446782986519289e-08,2.523973586453477405e-07,5.022179653358631581e-07,1.199454299265013992e-06,2.622414465352688358e-06,5.127783347020676180e-06,8.413316771928050318e-06,1.136203425422379688e-05,1.975073859662101352e-05
-8.999999999999971578e+00,3.673231922858615495e-06,4.609633544429533159e-12,5.134209999947606364e-05,3.859870131730636490e-06,2.839123019293388807e-11,4.000000000000000000e+00,7.533102054589251986e-06,1.000000000000000036e-10,4.766886807661744983e-05,3.673227313225071177e-06,4.697244937324283105e-08,2.404599250917450665e-07,4.780876517465028590e-07,1.145578018097881620e-06,2.497957227757515549e-06,4.905016086776507880e-06,8.065637087501289213e-06,1.088123031127912155e-05,1.893981110849777964e-05
-6.499999999999971578e+00,3.530099531227489734e-06,2.717691145279066423e-11,4.922309955105414690e-05,3.699602364715511826e-06,2.614866035738114463e-11,4.000000000000000000e+00,7.229701895943001984e-06,1.000000000000000036e-10,4.569300001982665377e-05,3.530072354316037065e-06,4.514009795310597701e-08,2.326641267614615019e-07,4.632277708068707312e-07,1.105981588113112142e-06,2.405871152631776973e-06,4.723911550981869122e-06,7.730454478422161405e-06,1.043821084957027693e-05,1.816054720446108720e-05
-3.999999999999971578e+00,3.375728514577223754e-06,1.758703971613744757e-12,4.713886261010217837e-05,3.547456524923881037e-06,2.397999080035476874e-11,4.000000000000000000e+00,6.923185039501104367e-06,1.000000000000000036e-10,4.376313409552495462e-05,3.375726755873252317e-06,4.339064859100949805e-08,2.204435941956277597e-07,4.404651557529174491e-07,1.054869683000344408e-06,2.288542592010741764e-06,4.516831792325181689e-06,7.413900743368651731e-06,9.995609671419967082e-06,1.740924003635712272e-05
-1.500000000000000000e+00,3.244904493453880638e-06,4.050405416621553662e-11,4.519614182899012698e-05,3.400575574808558394e-06,2.209331941162174369e-11,4.000000000000000000e+00,6.645480068262439032e-06,1.000000000000000036e-10,4.195123733553624592e-05,3.244863989399714607e-06,4.147957962915998587e-08,2.133405278394574642e-07,4.264242965293451364e-07,1.018108472186702862e-06,2.205793052098212531e-06,4.352616267478894091e-06,7.107836444226582594e-06,9.589966200221900481e-06,1.667698502111807844e-05
1.000000000000000000e+00,9.324154056454311140e-04,2.564397382096352558e-08,5.482131820953430566e-03,7.099272588569409360e-04,1.373395201553063928e-06,4.000000000000000000e+00,1.642342664502372158e-03,2.224881467884901780e-04,4.549716415307999452e-03,9.323897616716101625e-04,1.438987499837088376e-05,7.300244726063632669e-05,1.457854214344988175e-04,3.923437205203997129e-04,7.887171131374117426e-04,1.306086546396656792e-03,1.923928990611354327e-03,2.327002852539629060e-03,3.111300006290875809e-03
3.500000000000000000e+00,7.997473662791056365e-04,2.744216083235886067e-09,4.694064872288760716e-03,6.149661971779286007e-04,1.017779273541849208e-06,4.000000000000000000e+00,1.414713563457034237e-03,1.847811691011770358e-04,3.894317506009655188e-03,7.997446220630224228e-04,1.246595175881571080e-05,6.170957479690900526e-05,1.222708883591593532e-04,3.311747806431554215e-04,6.735763164123422398e-04,1.119321123412234152e-03,1.658566482406466976e-03,2.014167200395146524e-03,2.689915033295813343e-03
6.000000000000000000e+00,6.899198945699570569e-04,2.302780850037743885e-09,4.036925796557929227e-03,5.350748430121005225e-04,7.622945485478447233e-07,4.000000000000000000e+00,1.224994737582057579e-03,1.548450515578565344e-04,3.347005901987972279e-03,6.899175917891070455e-04,1.065216472169105234e-05,5.230068132504428588e-05,1.038169072739564264e-04,2.811781048161508595e-04,5.790050785522253291e-04,9.651287445567443765e-04,1.438346907888339446e-03,1.749601243282209633e-03,2.339383986577441704e-03
8.500000000000000000e+00,5.989167220335965503e-04,6.842418648713150383e-10,3.469080904332894847e-03,4.677091945136567725e-04,5.774531305640819066e-07,4.000000000000000000e+00,1.066625916547253323e-03,1.312075275199397779e-04,2.870164182299298188e-03,5.989160377917316681e-04,9.058602698189482347e-06,4.472125760446588998e-05,8.841286275926328944e-05,2.410689564845910644e-04,5.015256180962091503e-04,8.384726167282560748e-04,1.253286021906184055e-03,1.527249136909727533e-03,2.045962479158917099e-03
1.100000000000000000e+01,5.233933913523114868e-04,1.365200257349765141e-10,3.009386922050059313e-03,4.108120528617937553e-04,4.427071848877950586e-07,4.000000000000000000e+00,9.342054442141051879e-04,1.125813384905177315e-04,2.485993530697747610e-03,5.233932548322857339e-04,7.603619504251457774e-06,3.819919655912129260e-05,7.609643266218966984e-05,2.083633614981798983e-04,4.378581229281355066e-04,7.331709662067816859e-04,1.098507340413539457e-03,1.339165280632961981e-03,1.794403279227409827e-03
1.350000000000000000e+01,4.606246501088057371e-04,5.545423159673400225e-09,2.709084470919429378e-03,3.626561871297775399e-04,3.436945783513678079e-07,4.000000000000000000e+00,8.232808372385832770e-04,9.796846297902819713e-05,2.248459820810623858e-03,4.606191046856460592e-04,6.844548184200091786e-06,3.259405401679961884e-05,6.566159197504662596e-05,1.813428317601513406e-04,3.856153151933284281e-04,6.451166404270343695e-04,9.690781415617390638e-04,1.179837812736724912e-03,1.583265790272794186e-03
1.600000000000000000e+01,4.083369288438026823e-04,4.667521603922716824e-09,2.448212433742158467e-03,3.218216175115105339e-04,2.703082009553136937e-07,4.000000000000000000e+00,7.301585463553132704e-04,8.651531133229214835e-05,2.039875504898355785e-03,4.083322613221987635e-04,5.936620066277349707e-06,2.814131261629890972e-05,5.715470881692939498e-05,1.590448911429966929e-04,3.426494297879274613e-04,5.725244990565759402e-04,8.597696549936245788e-04,1.045358212109910503e-03,1.402824460501950806e-03
1.850000000000000000e+01,3.646973185845167674e-04,9.366537244144425824e-09,2.221298924158749549e-03,2.871098567493933994e-04,2.154362040253937266e-07,4.000000000000000000e+00,6.518071753339101668e-04,7.758746183512336796e-05,1.856601605574232728e-03,3.646879520472726013e-04,5.288995494507613775e-06,2.453038146792304273e-05,5.001259473736139108e-05,1.407168712307232657e-04,3.071433616633638722e-04,5.121852489663709191e-04,7.677154366981090751e-04,9.320985902175079165e-04,1.247617782624314440e-03
2.100000000000000000e+01,3.281428602373155342e-04,1.118309160798387302e-09,2.023266850756541731e-03,2.575394051096611373e-04,1.740042819089646226e-07,4.000000000000000000e+00,5.856822653469767256e-04,7.060345512765439690e-05,1.695123990519226305e-03,3.281417419281547104e-04,4.625560380041828265e-06,2.170779430915555964e-05,4.416105741944947080e-05,1.255056475634394066e-04,2.777088019009049907e-04,4.617541411299354672e-04,6.899601083057044530e-04,8.363669859387495419e-04,1.115802347544419398e-03
2.350000000000000000e+01,2.974402818702281113e-04,1.403806730059591173e-10,1.850114091567653342e-03,2.322876091151317266e-04,1.424282546274649391e-07,4.000000000000000000e+00,5.297278909853598379e-04,6.515267275509638474e-05,1.552673809697425284e-03,2.974401414895550965e-04,3.995715239534170776e-06,1.921122899048128698e-05,3.939626333695350757e-05,1.131726510683878079e-04,2.532852191054096088e-04,4.195007754636717427e-04,6.237037409470884896e-04,7.552997295467604255e-04,1.002614192113181462e-03
2.600000000000000000e+01,2.715299453612694184e-04,1.541974145415705985e-09,1.698039208417766264e-03,2.106553388137495663e-04,1.181041829986295788e-07,4.000000000000000000e+00,4.821852841750190119e-04,6.087460654751985210e-05,1.426509263056496791e-03,2.715284033871239898e-04,3.418896835410334579e-06,1.725797640246091248e-05,3.535047175840970646e-05,1.033334360611251238e-04,2.329254760091182272e-04,3.839150463882957920e-04,5.673132225877676156e-04,6.855719950782189877e-04,9.051447861254325244e-04
2.850000000000000000e+01,2.495886794423261010e-04,1.690401322759769632e-10,1.564153936625487440e-03,1.920631703195290905e-04,9.918277029895263718e-08,4.000000000000000000e+00,4.416518497618552187e-04,5.752550912279701047e-05,1.314565257183161230e-03,2.495885104021938403e-04,2.970647805825164747e-06,1.558281326993216979e-05,3.211893345184472349e-05,9.536822460694241899e-05,2.159549854924673075e-04,3.538430708791385571e-04,5.194165052217007130e-04,6.259642763681662119e-04,8.221391810332369550e-04
3.100000000000000000e+01,2.309006125511904096e-04,1.051253016041716267e-09,1.445669092958552218e-03,1.760248732555263422e-04,8.429984888113905809e-08,4.000000000000000000e+00,4.069254858067167246e-04,5.487573929566406743e-05,1.214768480407361862e-03,2.308995612981743753e-04,2.628703123323236587e-06,1.422739020071392126e-05,2.940112722699094797e-05,8.863678838850142449e-05,2.015093971880421112e-04,3.281071091322503908e-04,4.784837886833540640e-04,5.750270553177860323e-04,7.502753326196108996e-04
3.350000000000000000e+01,2.149222005998152824e-04,1.060663073859549632e-09,1.342031259517687111e-03,1.621732461647289484e-04,7.249171408227300471e-08,4.000000000000000000e+00,3.770954467645442308e-04,5.274895443508633396e-05,1.127109058917871720e-03,2.149211399367414186e-04,2.393750134384288698e-06,1.307013667924111998e-05,2.706624424935125529e-05,8.304909683616401681e-05,1.894380493215425891e-04,3.057860111909954529e-04,4.431310904826151441e-04,5.306998775465392691e-04,6.878465955896926774e-04
3.600000000000000000e+01,1.988182361108887543e-04,1.276687336327723299e-10,1.242360334663886526e-03,1.484559451228281723e-04,6.156785865255727973e-08,4.000000000000000000e+00,3.472741812337168995e-04,5.036229098806058201e-05,1.043542098552997744e-03,1.988181084421551236e-04,2.195314670555894629e-06,1.207821479984943835e-05,2.483211535817898128e-05,7.757984848651287206e-05,1.767823707045197094e-04,2.837140590089396223e-04,4.080017963973325335e-04,4.863523900566048622e-04,6.261234810142654421e-04
3.850000000000000000e+01,1.873169021021060755e-04,3.534351210360638768e-10,1.159251833560805481e-03,1.382255974151156807e-04,5.419393759389563411e-08,4.000000000000000000e+00,3.255424995172217562e-04,4.909130468699039480e-05,9.719349314586993782e-04,1.873165486669850347e-04,2.052913049533406796e-06,1.119048020115787965e-05,2.321408519741677048e-05,7.393163201510659843e-05,1.685223060593892008e-04,2.675238252702759789e-04,3.820944063563292597e-04,4.536160864964073149e-04,5.801879975025089984e-04
4.100000000000000000e+01,1.772391495628518917e-04,2.818554972273644739e-10,1.084320852390816730e-03,1.292474084144721138e-04,4.811860871962031546e-08,4.000000000000000000e+00,3.064865579773239784e-04,4.799174114837977795e-05,9.070817028279647837e-04,1.772388677073546710e-04,1.860472646514440060e-06,1.036203435316909452e-05,2.177033728623672083e-05,7.054882278660641441e-05,1.613477627048047209e-04,2.535199940983686828e-04,3.591718053219661571e-04,4.244026954082191750e-04,5.391700545448018921e-04
4.350000000000000000e+01,1.683676048738780588e-04,4.250649619759569472e-10,1.016627908315964092e-03,1.213308120813472418e-04,4.306881633128551865e-08,4.000000000000000000e+00,2.896984169552253006e-04,4.703679279253081703e-05,8.482603034420860061e-04,1.683671798089160705e-04,1.718724501064979705e-06,9.553017584488020678e-06,2.035786565733283205e-05,6.761169766336636868e-05,1.550137844499263368e-04,2.409598442875306569e-04,3.388551872240013786e-04,3.984062091914264631e-04,5.024545453623231695e-04
4.600000000000000000e+01,1.604763769195135040e-04,8.045218107748400635e-10,9.550518853081444489e-04,1.143159555309267682e-04,3.882080523816258449e-08,4.000000000000000000e+00,2.747923324504402721e-04,4.616042138858673580e-05,7.945755083886309449e-04,1.604755723977027335e-04,1.548138700107898062e-06,8.813829076521233815e-06,1.917129273538628191e-05,6.496356569292217377e-05,1.494222457153489400e-04,2.297315603842822718e-04,3.208860590173361472e-04,3.755743800683549816e-04,4.705348830350212889e-04
4.850000000000000000e+01,1.534330845472907921e-04,2.312145682508079302e-10,8.989733291023364881e-04,1.080663918576827006e-04,3.522005648283430180e-08,4.000000000000000000e+00,2.614994764049735198e-04,4.536669268960809146e-05,7.455402445550457502e-04,1.534328533327225486e-04,1.369816987584873387e-06,8.171625453391923562e-06,1.806168439507841285e-05,6.247952136084973832e-05,1.444808554856163193e-04,2.197125666261072539e-04,3.047574585950334853e-04,3.550752129646546438e-04,4.419309156553818583e-04
5.100000000000000000e+01,1.470780476582384162e-04,1.279283392494929918e-09,8.470390888990000922e-04,1.024547491859014727e-04,3.212892773370502369e-08,4.000000000000000000e+00,2.495327968441398889e-04,4.462329847233694347e-05,6.999610412407617031e-04,1.470767683748459267e-04,1.306466526410306382e-06,7.690254995286898733e-06,1.714122337815466503e-05,6.039970950157314320e-05,1.399197193014759259e-04,2.106701021613765134e-04,2.900838289311995135e-04,3.366107134650608390e-04,4.160984727467716875e-04
5.350000000000000000e+01,1.427392034782165521e-04,2.195322570998428011e-12,8.025351289887625418e-04,9.827694728482723192e-05,3.003283857722040529e-08,4.000000000000000000e+00,2.410161507630437976e-04,4.446225619338932020e-05,6.597959255105459355e-04,1.427392012828939880e-04,1.251267891833223220e-06,7.366368835868153741e-06,1.640490854478504699e-05,5.903631579191819754e-05,1.373078785037125436e-04,2.045873489529967588e-04,2.794709125016102760e-04,3.228056566286521779e-04,3.959648482810156403e-04
5.600000000000000000e+01,1.371934035608896204e-04,1.354467787951083607e-10,7.584370922512597346e-04,9.355106927151952295e-05,2.757383254246575245e-08,4.000000000000000000e+00,2.307444728324091433e-04,4.364233428937009740e-05,6.212436886903700871e-04,1.371932681141108275e-04,1.187027977412428577e-06,6.974224291849507335e-06,1.569155046777926844e-05,5.720987963190126801e-05,1.331451910969185220e-04,1.968539173681322578e-04,2.667952807734848752e-04,3.070399018790739170e-04,3.738851474099819691e-04
5.850000000000000000e+01,1.321303716404942006e-04,1.397510604189231656e-10,7.177652615619852699e-04,8.927097027275067128e-05,2.542774124329346000e-08,4.000000000000000000e+00,2.214013419132448719e-04,4.285940136774352930e-05,5.856348899214911235e-04,1.321302318894337858e-04,1.085084915495821550e-06,6.582623968173224166e-06,1.510665783619168406e-05,5.553418123427362178e-05,1.293582923966274628e-04,1.898659268805920797e-04,2.554130262658935017e-04,2.926918188814509091e-04,3.540567419066840364e-04
6.100000000000000000e+01,1.274587704136360424e-04,2.783528461119618704e-10,6.802143086791786293e-04,8.537946919685188661e-05,2.353539191569216497e-08,4.000000000000000000e+00,2.128382396104879426e-04,4.207930121678415578e-05,5.527555382655426411e-04,1.274584920607899259e-04,1.031815290662267319e-06,6.257211502480355349e-06,1.456672364508149550e-05,5.378821838102345682e-05,1.257304637732856211e-04,1.834686321710278728e-04,2.448927425709869856e-04,2.795822358809975220e-04,3.361565977972735949e-04
6.350000000000000000e+01,1.231510703430153215e-04,2.842333820012574804e-10,6.451431817873349000e-04,8.182075765825803134e-05,2.186082251040170456e-08,4.000000000000000000e+00,2.049718280012733664e-04,4.133031268475729017e-05,5.219921114443195785e-04,1.231507861096333193e-04,9.939451376326640141e-07,5.981223226912662525e-06,1.399656907790202266e-05,5.233540812846470538e-05,1.224094486456363208e-04,1.776120353613674864e-04,2.351905084144732848e-04,2.676555725408682833e-04,3.198448955210385727e-04
6.600000000000000000e+01,1.194035597135270540e-04,1.095888864097747124e-10,6.130208135514011959e-04,7.876059707765446056e-05,2.046044172429044928e-08,4.000000000000000000e+00,1.981641567911815146e-04,4.064296263587259344e-05,4.936172538378741283e-04,1.194034501246406401e-04,9.871368454069237075e-07,5.736711682164940485e-06,1.349319121137628108e-05,5.087863883112512132e-05,1.196293182925766514e-04,1.725197305483883235e-04,2.268003224424086129e-04,2.572998009955179645e-04,3.058721523021108659e-04
6.850000000000000000e+01,1.156085872990424417e-04,1.717532713504774428e-10,5.823839040232220692e-04,7.570999573666247883e-05,1.909734891172577083e-08,4.000000000000000000e+00,1.913185830357049205e-04,3.989859156237996287e-05,4.667753167241796546e-04,1.156084155457710871e-04,9.716686885479819005e-07,5.495178506773558011e-06,1.302692857008800909e-05,4.946607269094491482e-05,1.166851253216972454e-04,1.673655310114863768e-04,2.183314823660784435e-04,2.468862446412718476e-04,2.922417683933745862e-04
7.100000000000000000e+01,1.120433973214609674e-04,1.724103919470648893e-11,5.536532262720560843e-04,7.289357643578873135e-05,1.786719636893492788e-08,4.000000000000000000e+00,1.849369737572497123e-04,3.914982088567223607e-05,4.416098289505951033e-04,1.120433800804217776e-04,9.736485245849155637e-07,5.281329357005567787e-06,1.261364419233225887e-05,4.811733288259185297e-05,1.138209220034318726e-04,1.625158007028494947e-04,2.104752214339349970e-04,2.372324838232945060e-04,2.794690709065657925e-04
7.350000000000000000e+01,1.086801274177171748e-04,9.323648864787138631e-11,5.267607547502931118e-04,7.027016081351788719e-05,1.674926559628889249e-08,4.000000000000000000e+00,1.789502882312350620e-04,3.840996660419928764e-05,4.180806273325759505e-04,1.086800341812285225e-04,9.801455816574079026e-07,5.107381235619259241e-06,1.221213994269962781e-05,4.684774843281986343e-05,1.110747717108271455e-04,1.579076530082399474e-04,2.031060764303840112e-04,2.281702300090733982e-04,2.679934087600329903e-04
7.600000000000000000e+01,1.054856499770241994e-04,1.847750153046650229e-10,5.014159789125364900e-04,6.782690830044592160e-05,1.572771184067237251e-08,4.000000000000000000e+00,1.733125582774701075e-04,3.765874167657827780e-05,3.959303289355123041e-04,1.054854652020088970e-04,9.787197868655012662e-07,4.954841099593383518e-06,1.179215000920688417e-05,4.559367834681596994e-05,1.084178812121885217e-04,1.535465394430096404e-04,1.961495568002625080e-04,2.197584857563884473e-04,2.573548021216014560e-04
7.850000000000000000e+01,1.024636999074448381e-04,9.216242341882242963e-10,4.776505869170935754e-04,6.554197437352223010e-05,1.479456020350236533e-08,4.000000000000000000e+00,1.680056742809670682e-04,3.692172553392260802e-05,3.751868870096487373e-04,1.024627782832106471e-04,9.558754789219428618e-07,4.776861815296896940e-06,1.137224582009627368e-05,4.435686773856442730e-05,1.058824541102610186e-04,1.494350677375469710e-04,1.895700212496092933e-04,2.118590608849952120e-04,2.472295403670234939e-04
8.100000000000000000e+01,9.959417473881138788e-05,1.899651832054298745e-10,4.561005370349558666e-04,6.341174399957392386e-05,1.394004891897239498e-08,4.000000000000000000e+00,1.630059187383853117e-04,3.618243073923746401e-05,3.565063622961445059e-04,9.959398477362818277e-05,9.313110942471395350e-07,4.684743659662771403e-06,1.097387149879272101e-05,4.315314620392731327e-05,1.034399580600978456e-04,1.455581196640622738e-04,1.833701525022942141e-04,2.044913394748248286e-04,2.378331405194924022e-04
8.350000000000000000e+01,9.684004112463713055e-05,1.236375371499989602e-10,4.387084395899356346e-04,6.139122223937637914e-05,1.314687573306591330e-08,4.000000000000000000e+00,1.582312633640135097e-04,3.544881888526075142e-05,3.418683984652985176e-04,9.683991748709997838e-05,9.016514924900685832e-07,4.531395853663646532e-06,1.062017401918631365e-05,4.208028282391838886e-05,1.010562581121964953e-04,1.417304846001873030e-04,1.774647056225635874e-04,1.974963495658936411e-04,2.291766761466518677e-04
8.600000000000000000e+01,9.419364227627662165e-05,1.221476824375136418e-09,4.220798583707636368e-04,5.948690486483261167e-05,1.241113409566881530e-08,4.000000000000000000e+00,1.536805471411092265e-04,3.470673741144400998e-05,3.278862160944870287e-04,9.419242079945224465e-05,8.627898026072542071e-07,4.427616993221908116e-06,1.022522912795954205e-05,4.100555296986180606e-05,9.870367571101847678e-05,1.381164353232927980e-04,1.718461813311036098e-04,1.909342373980899542e-04,2.211002919085532179e-04
8.850000000000000000e+01,9.167158340133860163e-05,4.184081126275341174e-12,4.062224375216145610e-04,5.768580038564872988e-05,1.173133076944148866e-08,4.000000000000000000e+00,1.493573837869873247e-04,3.398578301568987175e-05,3.145508541202759458e-04,9.167157921725747373e-05,8.404392108063164639e-07,4.279632289834431843e-06,9.819271136519928792e-06,4.002620992215942086e-05,9.645911607740913815e-05,1.345927935509434910e-04,1.665474829417948614e-04,1.847191012329121537e-04,2.135141920782177949e-04
9.100000000000000000e+01,8.922318543613390568e-05,4.535266905850893255e-10,3.910056454172103325e-04,5.597166671552961694e-05,1.109360429428506659e-08,4.000000000000000000e+00,1.451948521516635158e-04,3.325151872060428873e-05,3.017824599810764539e-04,8.922273190944332436e-05,8.157270690012520419e-07,4.164876388147050037e-06,9.461693573604617048e-06,3.902137400373812683e-05,9.423224879884144829e-05,1.312185155216067972e-04,1.614266483467721258e-04,1.787702158119458399e-04,2.063556834521969080e-04
9.350000000000000000e+01,8.685314349305806958e-05,4.107261640934390800e-11,3.764228861000435008e-04,5.431757876558968885e-05,1.049386789758177266e-08,4.000000000000000000e+00,1.411707222586477517e-04,3.253556472746838073e-05,2.895697426069854447e-04,8.685310242044166516e-05,7.804075207631053643e-07,4.043948608602163852e-06,9.141590680746369786e-06,3.811582774530502117e-05,9.202587356639002918e-05,1.278787239723993890e-04,1.564944056279803108e-04,1.730463974948895118e-04,1.996222395347971290e-04
9.600000000000000000e+01,8.458509368010285021e-05,2.160636689216023223e-10,3.624330878542153891e-04,5.276810601153227590e-05,9.939111084916086449e-09,4.000000000000000000e+00,1.373531996916351329e-04,3.181698766857057431e-05,2.778479941741125118e-04,8.458487761643392717e-05,7.458161495210185924e-07,3.920520557948902125e-06,8.822207570231483235e-06,3.713113050577621690e-05,8.989587520748720459e-05,1.247244112570854006e-04,1.517763623694129644e-04,1.676816839445246685e-04,1.932592291565315198e-04
9.850000000000000000e+01,8.222334092326334979e-05,5.226698435450374963e-11,3.487600680551641396e-04,5.116769029336113415e-05,9.378810322540519380e-09,4.000000000000000000e+00,1.333910312166244839e-04,3.105565062990221564e-05,2.665367271319008034e-04,8.222328865627898944e-05,7.336460246077041435e-07,3.765578757604610759e-06,8.535035230056224904e-06,3.615709895621821923e-05,8.768032748088843624e-05,1.213908026649187990e-04,1.469612746811834294e-04,1.621845154046810424e-04,1.867046457068050752e-04
1.010000000000000000e+02,8.014955696006100558e-05,2.671926651404595758e-10,3.360509993837695972e-04,4.978133785227427713e-05,8.902133079256335489e-09,4.000000000000000000e+00,1.299308948123352827e-04,3.036821910778672844e-05,2.559014424237085646e-04,8.014928976739586341e-05,7.168551642677666577e-07,3.649037347850158262e-06,8.279738672616678312e-06,3.529498063061185369e-05,8.570510375605896796e-05,1.184746994229938101e-04,1.428109162508773308e-04,1.574452589630368946e-04,1.811876627749217216e-04
1.035000000000000000e+02,7.814801488364996084e-05,2.218799719952011606e-10,3.238714560003013105e-04,4.844597145237801406e-05,8.454124380219804462e-09,4.000000000000000000e+00,1.265939863360279749e-04,2.970204343127194678e-05,2.457234411166513361e-04,7.814779300367796441e-05,6.968662810647216037e-07,3.512221547919166631e-06,8.040943814150762833e-06,3.442905408570430428e-05,8.376575793996639957e-05,1.156026075838907196e-04,1.388235700227620061e-04,1.529458993921561894e-04,1.758282660340462712e-04
1.060000000000000000e+02,7.618947295962363929e-05,7.225054803822280082e-10,3.128782377814385771e-04,4.716253396176217568e-05,8.029140399559591226e-09,4.000000000000000000e+00,1.233520069213858217e-04,2.902693899786146361e-05,2.366887648218149378e-04,7.618875045414325508e-05,6.911611276700409279e-07,3.383862720036309961e-06,7.786508224400514537e-06,3.359831211922984775e-05,8.185319718630136229e-05,1.128057423073224638e-04,1.350521341971260751e-04,1.485909401654996365e-04,1.707966556240662090e-04
1.085000000000000000e+02,7.430470588172749871e-05,1.667728555332480660e-10,3.041608524132376396e-04,4.592669865628283153e-05,7.630450965635042178e-09,4.000000000000000000e+00,1.202314045380103302e-04,2.837800722544466718e-05,2.298561465315101409e-04,7.430453910887196349e-05,6.619225115091872821e-07,3.258041292976313308e-06,7.562405327420408877e-06,3.278796699516532047e-05,7.998429361990230259e-05,1.100999423052925015e-04,1.314259858260494651e-04,1.443568583092679229e-04,1.660244737198711049e-04
1.110000000000000000e+02,7.245885213134705500e-05,1.856414714535716619e-10,2.957751509158338321e-04,4.473760039699587550e-05,7.251738141473703748e-09,4.000000000000000000e+00,1.171964525283429305e-04,2.772125173435117950e-05,2.233162987844867771e-04,7.245866648987560798e-05,6.316282802311432273e-07,3.148245578790850672e-06,7.344486059939529880e-06,3.199903676400361484e-05,7.813424248435412345e-05,1.074317182564325698e-04,1.279557592227553741e-04,1.403272140486538965e-04,1.614491899042943624e-04
1.135000000000000000e+02,7.068118863628164016e-05,1.287647147537233783e-10,2.874859793914420541e-04,4.358860373667276664e-05,6.895796802750309283e-09,4.000000000000000000e+00,1.142697923729544000e-04,2.709258489960887352e-05,2.168047907551604275e-04,7.068105987156688840e-05,6.099728815641914644e-07,3.033392032558156112e-06,7.145087547403578411e-06,3.125265399221193927e-05,7.637071355320856068e-05,1.048532649202385585e-04,1.246003830511074547e-04,1.364782342336624040e-04,1.571464753335398250e-04
1.160000000000000000e+02,6.893867337145081250e-05,3.751893766074253751e-10,2.795186503435742164e-04,4.248154686237882164e-05,6.557222510036068425e-09,4.000000000000000000e+00,1.114202202338296409e-04,2.645712650907199086e-05,2.105799769721233903e-04,6.893829818207420246e-05,5.904987024830126536e-07,2.940269496446290571e-06,6.946374017212551248e-06,3.046423625171769436e-05,7.455291612216920129e-05,1.023449751961084036e-04,1.213895215326917204e-04,1.327187955179938309e-04,1.530506547009188921e-04
1.185000000000000000e+02,6.736164363884898610e-05,1.589570916275980031e-10,2.718121132935910535e-04,4.149261197009599235e-05,6.259227881828235594e-09,4.000000000000000000e+00,1.088542556089449785e-04,2.586903166875299375e-05,2.044504696547420810e-04,6.736148468175735609e-05,5.567864428371443229e-07,2.845223185523696353e-06,6.747033943864165819e-06,2.974290281047855424e-05,7.290867367741287321e-05,1.000499337519441504e-04,1.185522536068837429e-04,1.294489942793347257e-04,1.492922856868675882e-04
1.210000000000000000e+02,6.569769912628115049e-05,2.766696732775373950e-10,2.642237532421829360e-04,4.044511007379974869e-05,5.951994599369141666e-09,4.000000000000000000e+00,1.061428092000808992e-04,2.525258905248140180e-05,1.985260541159017855e-04,6.569742245660786795e-05,5.347595077861334129e-07,2.759355067072085422e-06,6.561064359329138950e-06,2.897466003224788211e-05,7.119087781501734491e-05,9.762586780938532066e-05,1.155440957849921513e-04,1.259775746439507947e-04,1.454580775949782423e-04
1.235000000000000000e+02,6.410795050712095658e-05,1.889791084034503178e-10,2.567351666643804447e-04,3.943783314969433776e-05,5.665172001766602197e-09,4.000000000000000000e+00,1.035457836568153011e-04,2.467011735742661883e-05,1.926272161572594745e-04,6.410776152801255293e-05,5.058560437946650267e-07,2.680539503929812038e-06,6.370676652942230404e-06,2.826929551291888711e-05,6.953425964990409144e-05,9.529821658575820674e-05,1.126890863429421053e-04,1.226559804605941394e-04,1.417169530684624036e-04
1.260000000000000000e+02,6.254033946816525561e-05,7.688135395221175012e-11,2.495523425687327110e-04,3.846217907538173274e-05,5.390633280020082453e-09,4.000000000000000000e+00,1.010025185435469884e-04,2.407816039278352287e-05,1.870120031005674554e-04,6.254026258681129780e-05,4.786766260897153859e-07,2.606194585259744217e-06,6.187630661322126632e-06,2.756552495912891268e-05,6.787642619759666311e-05,9.298006431317270139e-05,1.099192624609780973e-04,1.194585979256502562e-04,1.380939654584520024e-04
1.285000000000000000e+02,6.103571010844056953e-05,2.018279839083631695e-11,2.424554850352253444e-04,3.751757286635219480e-05,5.132926182223642968e-09,4.000000000000000000e+00,9.855328297479277111e-05,2.351813724208837473e-05,1.814197749267847885e-04,6.103568992564218450e-05,4.662122620937965542e-07,2.513801803850130811e-06,6.018238074072633159e-06,2.691672828115837624e-05,6.630023268155323655e-05,9.076879437216397734e-05,1.072317376220513333e-04,1.164266870643934019e-04,1.345886989812340511e-04
1.310000000000000000e+02,5.955682282055336130e-05,3.155138208197688152e-11,2.356631643047235776e-04,3.660568462329573039e-05,4.886991291218975592e-09,4.000000000000000000e+00,9.616250744384909847e-05,2.295113819725763091e-05,1.761063414841702163e-04,5.955679126917127596e-05,4.560560679049127160e-07,2.454712501637004678e-06,5.857623780980804767e-06,2.624569719430981237e-05,6.471119686432205568e-05,8.860009002424791558e-05,1.046603496761816369e-04,1.135019631180453142e-04,1.312242132307209924e-04
1.335000000000000000e+02,5.813960556358983964e-05,2.449794087952326591e-10,2.289441516730559190e-04,3.572191093658207850e-05,4.656268656050908975e-09,4.000000000000000000e+00,9.386151650017191136e-05,2.241769462700776114e-05,1.708045461094660658e-04,5.813936058418104437e-05,4.474509252526769892e-07,2.372272331018583306e-06,5.711560360555364638e-06,2.560960333441816324e-05,6.321223154866394069e-05,8.651114458962496701e-05,1.021414293451566326e-04,1.106693821228560426e-04,1.279117234728099288e-04
1.360000000000000000e+02,5.674385485576728482e-05,6.309090422771943998e-11,2.225263858901729689e-04,3.486830093988039554e-05,4.435663474326448991e-09,4.000000000000000000e+00,9.161215579564768036e-05,2.187555391588688928e-05,1.657825310344056909e-04,5.674379176486305941e-05,4.406067923237453454e-07,2.326529155049504490e-06,5.576579874602251169e-06,2.497140972491229135e-05,6.167929993105796655e-05,8.446433003190223466e-05,9.968616919345582974e-05,1.079307243679472215e-04,1.247550453613593025e-04
1.385000000000000000e+02,5.542053505659899035e-05,2.978873656743215022e-11,2.161955208972020804e-04,3.404930402259911384e-05,4.230790810383102204e-09,4.000000000000000000e+00,8.946983907919811097e-05,2.137123103399987651e-05,1.607749858406030833e-04,5.542050526786242230e-05,4.294755742871812702e-07,2.260896977490798598e-06,5.423958765497738898e-06,2.438457658573683009e-05,6.024936527171495282e-05,8.249972444600666669e-05,9.735180810459159490e-05,1.053333285865484624e-04,1.216981866885476091e-04
1.410000000000000000e+02,5.412157443440952998e-05,1.277136311178576500e-10,2.101543627755908658e-04,3.326221196079473541e-05,4.035519563784167919e-09,4.000000000000000000e+00,8.738378639520425861e-05,2.085936247361479457e-05,1.560327883411813290e-04,5.412144672077840970e-05,4.240003479230710682e-07,2.203731854972953186e-06,5.284464068826562351e-06,2.375779847955443799e-05,5.882491323083496588e-05,8.062473715394333413e-05,9.510311636083227944e-05,1.028603952620877910e-04,1.188409884951012506e-04
1.435000000000000000e+02,5.284927159543658558e-05,1.358262958320317761e-11,2.041487004024043663e-04,3.247892276023215351e-05,3.847925931833347221e-09,4.000000000000000000e+00,8.532819435566873232e-05,2.037034883520443207e-05,1.512994288069677740e-04,5.284925801280700343e-05,4.101091983286333914e-07,2.142188790888830845e-06,5.146217194747189222e-06,2.320587304604440981e-05,5.744858291461019963e-05,7.878495435566447880e-05,9.285237450931381757e-05,1.003922656100151260e-04,1.159241119575601763e-04
1.460000000000000000e+02,5.159409247733145088e-05,1.508190337628431054e-10,1.984213097780889530e-04,3.172164864675791846e-05,3.668213371427786541e-09,4.000000000000000000e+00,8.331574112408936933e-05,1.987244383057353242e-05,1.468272173007575021e-04,5.159394165829768897e-05,4.083604771006081069e-07,2.090863111316690669e-06,5.011744535639262644e-06,2.262147923502702069e-05,5.604788099558135153e-05,7.696680911198735186e-05,9.068704496491079012e-05,9.802971254627136871e-05,1.130754026096484033e-04
1.485000000000000000e+02,5.039243876996177122e-05,3.623057498778846214e-10,1.927507251384352153e-04,3.098543681178339500e-05,3.499495179601367804e-09,4.000000000000000000e+00,8.137787558174517299e-05,1.940700195817837622e-05,1.423582863684734576e-04,5.039207646421189636e-05,3.938096446895513471e-07,2.035119601089766497e-06,4.881147360854924338e-06,2.209895835668301074e-05,5.471211493793640710e-05,7.523175617825430248e-05,8.859917031646360639e-05,9.575147975347313926e-05,1.103231115029034212e-04
1.510000000000000000e+02,4.920769982815981019e-05,2.186652951701880013e-10,1.873488609292083722e-04,3.027411675760013140e-05,3.337919867831084486e-09,4.000000000000000000e+00,7.948181658575994158e-05,1.893358307055967879e-05,1.381411611010485620e-04,4.920748116286464307e-05,3.833230321606337709e-07,1.994842324287551328e-06,4.769856101583399615e-06,2.157572870881280383e-05,5.338635839707369009e-05,7.353660753811738435e-05,8.654385340528013347e-05,9.355348099456971180e-05,1.076983601350411848e-04
1.535000000000000000e+02,4.807146792140424099e-05,7.890361459682895415e-12,1.819965627957187437e-04,2.958062585046744670e-05,3.185879453823941401e-09,4.000000000000000000e+00,7.765209377187169107e-05,1.849084207093679429e-05,1.339250948743145027e-04,4.807146003104278108e-05,3.756640506638299290e-07,1.943736210392324462e-06,4.656030927120521814e-06,2.107028762508687423e-05,5.211707272468985247e-05,7.190157130558420871e-05,8.455668067510713442e-05,9.141212526016981559e-05,1.051144705527520741e-04
1.560000000000000000e+02,4.694459326342703513e-05,5.925962375885558524e-13,1.768938966791527921e-04,2.890551578593197895e-05,3.039323679519360977e-09,4.000000000000000000e+00,7.585010904935900731e-05,1.803907747749505618e-05,1.299493034157257569e-04,4.694459267083079802e-05,3.750456687350193206e-07,1.900471956841156205e-06,4.547046355170396303e-06,2.054965659662351328e-05,5.085841434034208601e-05,7.027747340853550883e-05,8.264081048087655275e-05,8.936426614660523623e-05,1.026241943781789023e-04
1.585000000000000000e+02,4.587067349114079290e-05,2.030335864047298169e-10,1.718453859654532070e-04,2.825210268676657402e-05,2.902299992754450181e-09,4.000000000000000000e+00,7.412277617790736693e-05,1.761857080437421888e-05,1.259747124743124005e-04,4.587047045755438955e-05,3.662860253708425782e-07,1.854301304038604208e-06,4.431662262719198701e-06,2.005948053034114026e-05,4.965166587062170547e-05,6.871703600200741865e-05,8.076197189110594608e-05,8.735522957277740705e-05,1.001886499511522215e-04
1.610000000000000000e+02,4.480437417101287194e-05,3.156914534628458642e-10,1.670469778988748996e-04,2.761792320544661643e-05,2.770181627038072261e-09,4.000000000000000000e+00,7.242229737645949515e-05,1.718645096556625551e-05,1.222426037278620276e-04,4.480405847955941108e-05,3.610732508615636125e-07,1.808159277252149093e-06,4.331494499673863419e-06,1.955554587792224914e-05,4.844480754774835643e-05,6.715870198624446620e-05,7.896178184413879303e-05,8.537775672661898131e-05,9.784425675367834326e-05
1.635000000000000000e+02,4.378634363234153919e-05,8.141670185569569032e-11,1.622853861474303516e-04,2.699998344297182347e-05,2.646242994610248168e-09,4.000000000000000000e+00,7.078632707531336266e-05,1.678636018936971572e-05,1.184990425150888124e-04,4.378626221563968119e-05,3.508479691716618539e-07,1.765202623311323508e-06,4.226418656481078938e-06,1.909462641188140839e-05,4.729407760074174857e-05,6.566872659442362064e-05,7.720935402381574138e-05,8.347283438447880316e-05,9.557903635543633534e-05
1.660000000000000000e+02,4.277607327846836785e-05,1.629268495263484170e-11,1.577671379613555108e-04,2.640105461352157065e-05,2.526808129831044252e-09,4.000000000000000000e+00,6.917712789198993172e-05,1.637501866494679720e-05,1.149910646828871362e-04,4.277605698578341358e-05,3.388459906628944488e-07,1.732989789390101538e-06,4.126121626371831867e-06,1.861806155988813828e-05,4.616140404136849875e-05,6.420326900148117357e-05,7.551639786790196815e-05,8.163705125126273271e-05,9.333590132886473425e-05
1.685000000000000000e+02,4.181365276794063375e-05,3.765750777514130156e-10,1.532751721690509873e-04,2.581703661243665114e-05,2.414900937245805013e-09,4.000000000000000000e+00,6.763068938037728828e-05,1.599661615550398262e-05,1.114615194011103468e-04,4.181327619286287923e-05,3.291773198889310640e-07,1.689250293978271881e-06,4.022048899872444170e-06,1.817827433084161017e-05,4.508664936563436568e-05,6.281399139899173311e-05,7.386015194944076947e-05,7.983508480422425474e-05,9.115677193447766250e-05
1.710000000000000000e+02,4.085530782262437232e-05,1.284174984500964727e-10,1.490234051660345926e-04,2.525049505079646545e-05,2.306743677591688971e-09,4.000000000000000000e+00,6.610580287342084115e-05,1.560481277182790687e-05,1.081680973434102271e-04,4.085517940512592194e-05,3.161104127062281742e-07,1.657905981383178469e-06,3.928795542488748708e-06,1.772284808602151899e-05,4.399889732613452713e-05,6.143145926709218615e-05,7.225244086405366339e-05,7.811333535153968505e-05,8.899575369124596729e-05
1.735000000000000000e+02,3.994055898927670138e-05,6.296228672206205725e-11,1.447896772781015614e-04,2.469636361743646595e-05,2.205158628300531128e-09,4.000000000000000000e+00,6.463692260671316395e-05,1.524419537184023543e-05,1.048491182888248600e-04,3.994049602698997701e-05,3.013656113567819425e-07,1.622304011278757861e-06,3.836272948218084441e-06,1.730845942540374763e-05,4.297038622391213586e-05,6.009941488568104899e-05,7.069106964673560836e-05,7.641319240854618300e-05,8.692156656504469313e-05
1.760000000000000000e+02,3.903098969058369465e-05,3.217023542753958002e-11,1.407851730419390826e-04,2.415938266952097270e-05,2.107093927198801185e-09,4.000000000000000000e+00,6.319037236010466058e-05,1.487160702106272195e-05,1.017541833513553812e-04,3.903095752034826564e-05,2.982605202320892036e-07,1.595893755587692788e-06,3.746964921919891750e-06,1.688106137032637904e-05,4.193908662259063062e-05,5.878564800714330637e-05,6.917654510988519858e-05,7.477298015621460946e-05,8.492838049268549259e-05
1.785000000000000000e+02,3.816309038413385281e-05,1.818486758377975421e-10,1.367940197685073658e-04,2.363360638734661833e-05,2.014968818539600467e-09,4.000000000000000000e+00,6.179669677148046775e-05,1.452948399678723448e-05,9.863092938437351977e-05,3.816290853545801218e-05,2.829674628892013215e-07,1.561297254981822970e-06,3.665592674412416108e-06,1.648704591048670912e-05,4.095767208540097810e-05,5.752725986682337243e-05,6.770108299431033892e-05,7.315399212977879951e-05,8.299542002179574639e-05
1.810000000000000000e+02,3.723218428776448383e-05,2.875781777561680276e-11,1.329278152237380669e-04,2.307872818309053857e-05,1.918863241387034327e-09,4.000000000000000000e+00,6.031091247085502239e-05,1.415345610467394526e-05,9.569563093597357626e-05,3.723215552994670822e-05,2.794757297872614621e-07,1.534563661779167493e-06,3.580336833081099530e-06,1.605617208445985468e-05,3.990618151066906464e-05,5.616504132303416866e-05,6.613548302037553081e-05,7.145611944043382267e-05,8.095913122404372491e-05
1.835000000000000000e+02,3.642324009130022781e-05,9.196055112415115014e-11,1.291814069366037127e-04,2.258907866833353571e-05,1.836918893832662082e-09,4.000000000000000000e+00,5.901231875963376352e-05,1.383416142296669209e-05,9.275816684530349167e-05,3.642314813074910173e-05,2.696277870652490447e-07,1.498627156270223177e-06,3.494704950098048864e-06,1.568135884783297031e-05,3.900008479720131702e-05,5.499749469312266307e-05,6.476453997840017445e-05,6.995576869116057321e-05,7.911549983608276513e-05
1.860000000000000000e+02,3.561177994777478984e-05,1.041543177454185406e-10,1.256500531835181005e-04,2.211244357926074982e-05,1.757159032094724866e-09,4.000000000000000000e+00,5.772422352703553627e-05,1.349933636851404002e-05,9.003827323574331066e-05,3.561167579345704423e-05,2.686451882190318426e-07,1.467923034035125264e-06,3.422078373074950163e-06,1.529217045300249384e-05,3.808285960158944551e-05,5.381221174340842351e-05,6.341529664065698635e-05,6.852085228715304455e-05,7.735839203940713651e-05
1.885000000000000000e+02,3.484065721128325026e-05,1.162713732258783848e-11,1.221145397166324871e-04,2.164470421836641576e-05,1.682364615614712812e-09,4.000000000000000000e+00,5.648536142964966263e-05,1.319595299291683450e-05,8.727388250534923685e-05,3.484064558414592765e-05,2.647766410770361218e-07,1.432756964515756480e-06,3.341910320797004946e-06,1.494140703170900172e-05,3.720969780473435361e-05,5.269375746647699801e-05,6.210863442018310415e-05,6.707805252897782800e-05,7.562760370049432526e-05
1.910000000000000000e+02,3.406555456113866207e-05,4.734094849251284262e-13,1.187867112444644852e-04,2.118935905273551773e-05,1.609450944623659323e-09,4.000000000000000000e+00,5.525491361387417980e-05,1.287619550840314435e-05,8.472115668332582316e-05,3.406555408772917636e-05,2.694912721512261604e-07,1.408682042889113155e-06,3.274179215578867840e-06,1.455933841851168150e-05,3.632465272710344627e-05,5.156894451027782859e-05,6.082689402211340334e-05,6.568043682550275277e-05,7.399753336667190399e-05
1.935000000000000000e+02,3.332742212362412894e-05,9.782124900474127816e-11,1.154531141282769049e-04,2.074186560248294085e-05,1.540942054077696315e-09,4.000000000000000000e+00,5.406928772610707318e-05,1.258555652114118809e-05,8.212569200465277591e-05,3.332732430237512344e-05,2.675104117556495271e-07,1.378339761658552790e-06,3.204142628656495004e-06,1.422891048918973250e-05,3.549421460954767173e-05,5.049466799591031691e-05,5.956361187975513460e-05,6.429945455324907397e-05,7.234443638149814040e-05
1.960000000000000000e+02,3.258688941903296009e-05,9.942915989015823328e-12,1.123206907105488237e-04,2.030728310605526876e-05,1.474291109157759805e-09,4.000000000000000000e+00,5.289417252508822885e-05,1.227960631297769133e-05,7.973380129151586362e-05,3.258687947611696949e-05,2.687574329627272530e-07,1.357146353772829054e-06,3.134191945895761797e-06,1.387656685793346058e-05,3.465177497717268309e-05,4.941501162094108724e-05,5.833056834553558404e-05,6.297270132263095707e-05,7.076033325715188889e-05
1.985000000000000000e+02,3.188269722257020987e-05,3.653334405384171618e-11,1.091735810117709144e-04,1.987966386467743049e-05,1.411707417558647314e-09,4.000000000000000000e+00,5.176236108724763696e-05,1.200303335789277938e-05,7.729088378920070457e-05,3.188266068922615835e-05,2.639161279838529382e-07,1.324112333461703375e-06,3.063534780837169181e-06,1.355278770418540063e-05,3.385796806369674808e-05,4.838629881295385300e-05,5.712457171223148149e-05,6.166956159974085487e-05,6.920049892373809994e-05
2.010000000000000000e+02,3.117828874537030445e-05,3.784374063566731999e-10,1.062235865497144138e-04,1.946589577641553168e-05,1.351006787467956761e-09,4.000000000000000000e+00,5.064418452178583613e-05,1.171239296895477277e-05,7.504529780434410257e-05,3.117791030796394669e-05,2.614462763615732645e-07,1.301502817732421239e-06,2.999655348862644685e-06,1.321024053411746063e-05,3.305364497065597457e-05,4.735155376013575643e-05,5.593720487073002343e-05,6.040893742455141047e-05,6.769808105602623152e-05
2.035000000000000000e+02,3.051479538353210475e-05,8.374962955844283480e-11,1.032570233111220934e-04,1.906112796485556906e-05,1.294479336591430457e-09,4.000000000000000000e+00,4.957592334838767042e-05,1.145366741867653569e-05,7.274222792758998531e-05,3.051471163390254536e-05,2.525670301679166757e-07,1.272143217383622312e-06,2.928010601891799467e-06,1.292104571130207730e-05,3.230487468341373264e-05,4.637709666238079060e-05,5.479364063121275319e-05,5.915397161855036725e-05,6.621759779274575815e-05
2.060000000000000000e+02,2.984072805810252015e-05,1.708947321318484363e-10,1.004833744655269121e-04,1.866585469887089055e-05,1.238883182676987935e-09,4.000000000000000000e+00,4.850658275697341409e-05,1.117487335923162959e-05,7.064264640742439199e-05,2.984055716337038797e-05,2.531363194966758112e-07,1.248208165994431337e-06,2.864480717023509497e-06,1.259309498114441412e-05,3.154516371379100165e-05,4.539210633408027564e-05,5.366120487817802829e-05,5.792175796507096003e-05,6.477712946500153806e-05
2.085000000000000000e+02,2.920258758068995745e-05,1.569720039110879799e-11,9.768736370146108023e-05,1.827724288468678048e-05,1.186848728873701386e-09,4.000000000000000000e+00,4.747983046537673454e-05,1.092534469600317697e-05,6.848477612077111601e-05,2.920257188348956504e-05,2.448168203607149594e-07,1.226353131798563547e-06,2.801714239840038451e-06,1.231389707404656239e-05,3.083153657162662493e-05,4.444639915769825543e-05,5.255452650421500759e-05,5.671967186384024840e-05,6.334857104863615674e-05
2.110000000000000000e+02,2.856010715271980357e-05,2.475596997306420791e-11,9.507697726768238268e-05,1.790036685583456749e-05,1.136102854148297655e-09,4.000000000000000000e+00,4.646047400855437106e-05,1.065974029688523608e-05,6.651687011496258250e-05,2.856008239674983129e-05,2.438324252283099379e-07,1.205680637787067159e-06,2.742818170331354920e-06,1.199925325983938636e-05,3.010740825773086633e-05,4.349960475636587345e-05,5.147055737485226631e-05,5.557078436210167506e-05,6.198445163739338566e-05
2.135000000000000000e+02,2.796345740410387088e-05,3.233490346375256577e-12,9.244069945852464488e-05,1.753422920452385879e-05,1.089404143787909438e-09,4.000000000000000000e+00,4.549768660862772967e-05,1.042922819958001210e-05,6.447724205442077739e-05,2.796345417061352502e-05,2.325852389428031552e-07,1.181183111970075337e-06,2.673233242315591953e-06,1.174917250545327506e-05,2.944512690994129293e-05,4.262896759908245392e-05,5.043470871819125557e-05,5.444113284481900348e-05,6.064917108412929368e-05
2.160000000000000000e+02,2.737107206862374943e-05,1.058342063330682635e-10,8.998661691074251727e-05,1.718344579222585855e-05,1.044446395480160164e-09,4.000000000000000000e+00,4.455451786084960799e-05,1.018762627639789088e-05,6.261554484211876445e-05,2.737096623441741475e-05,2.283852867149861440e-07,1.160431275636346196e-06,2.618390621418838270e-06,1.146700993008034858e-05,2.877927334659256348e-05,4.175668372246401944e-05,4.943288323417160187e-05,5.335739059506293706e-05,5.938373036535439460e-05
2.185000000000000000e+02,2.678781340905924088e-05,2.338050721970958758e-11,8.774026759111441115e-05,1.682775683992928989e-05,1.000760347502361304e-09,4.000000000000000000e+00,4.361557024898852738e-05,9.960056569129950994e-06,6.095245418205517366e-05,2.678779002855202093e-05,2.189330438818021306e-07,1.137371590971033671e-06,2.556039087639750201e-06,1.120588514504077314e-05,2.813421977166021958e-05,4.089601858616737090e-05,4.841822810189954073e-05,5.224844839595491330e-05,5.807264443385645958e-05
2.210000000000000000e+02,2.620165228322428587e-05,2.053554127863886046e-10,8.600729290876877806e-05,1.648389255215082177e-05,9.582452960418458765e-10,4.000000000000000000e+00,4.268554483537510765e-05,9.717759731073464104e-06,5.980564062554448879e-05,2.620144692781149997e-05,2.195534984013160715e-07,1.120167528691488724e-06,2.497071298266175077e-06,1.093284099902528047e-05,2.747945700718322135e-05,4.002898872902209404e-05,4.742736658170386736e-05,5.118317195095879632e-05,5.684887238996338493e-05
2.235000000000000000e+02,2.564742620619723062e-05,4.648866866822854492e-11,8.408687241228219396e-05,1.614488155749882375e-05,9.184476715079979532e-10,4.000000000000000000e+00,4.179230776369605437e-05,9.502544648698406870e-06,5.843944620608496673e-05,2.564737971752856241e-05,2.104830422484164328e-07,1.091874681658663867e-06,2.439907069416726920e-06,1.068646649493733163e-05,2.686860109661011643e-05,3.920145329943594407e-05,4.645920824810432489e-05,5.013680484606538668e-05,5.562504769454228214e-05
2.260000000000000000e+02,2.508745436286547305e-05,2.976830296061468088e-11,8.243847124283281368e-05,1.581648731454462231e-05,8.795416373800086110e-10,4.000000000000000000e+00,4.090394167741009197e-05,9.270967048320850732e-06,5.735101687996734064e-05,2.508742459456251097e-05,2.113248761777015251e-07,1.072003420652350665e-06,2.388540544214673923e-06,1.041943144430530356e-05,2.624133461010734426e-05,3.837448833369917051e-05,4.550712742136968277e-05,4.912445211589478399e-05,5.444438413219666206e-05
2.285000000000000000e+02,2.455845194437033272e-05,6.374067216698784024e-11,8.059096069760301182e-05,1.549188403501079847e-05,8.431160328581697605e-10,4.000000000000000000e+00,4.005033597938112780e-05,9.066567909359534247e-06,5.603250875323267910e-05,2.455838820369816509e-05,2.020975284560991537e-07,1.049005872308146936e-06,2.338612885046918410e-06,1.019013903594484524e-05,2.565778214768398328e-05,3.758287397040615738e-05,4.458259401449445416e-05,4.811412880291089661e-05,5.328210745393645081e-05
2.310000000000000000e+02,2.402469809599773546e-05,4.104567561443040603e-11,7.902100065291983093e-05,1.517874222845564900e-05,8.075803342417399315e-10,4.000000000000000000e+00,3.920344032445338277e-05,8.845955867542086459e-06,5.499630255692209547e-05,2.402465705032212195e-05,2.033279983836969241e-07,1.027563773771289249e-06,2.293391287517463208e-06,9.925812464730361158e-06,2.506863726019226553e-05,3.679530369860110070e-05,4.368441108283815000e-05,4.713946932646818878e-05,5.219584498063197740e-05
2.335000000000000000e+02,2.352990414703303145e-05,1.902617927284243751e-12,7.725987511497217327e-05,1.487407158117786819e-05,7.748943945705651877e-10,4.000000000000000000e+00,3.840397572821089965e-05,8.655832565855163258e-06,5.372997096793914181e-05,2.352990224441510280e-05,1.949940753325774147e-07,1.004709757109003208e-06,2.242129967558647941e-06,9.718016213915973181e-06,2.452346415254852446e-05,3.605845194287487403e-05,4.280911670107569270e-05,4.619553656686367459e-05,5.109653041497049040e-05
2.360000000000000000e+02,2.301968132518009269e-05,4.108153759364389660e-11,7.576059020885048145e-05,1.457442040392191168e-05,7.423194584231005690e-10,4.000000000000000000e+00,3.759410172910200267e-05,8.445260921258181008e-06,5.274090888367039215e-05,2.301964024364250010e-05,1.940027307159022085e-07,9.876682651963717331e-07,2.197294280563035630e-06,9.473677510770527635e-06,2.396255018238427581e-05,3.530109812508448703e-05,4.194518062352558906e-05,4.527435119930242830e-05,5.005415589104881397e-05
2.385000000000000000e+02,2.254182326211587813e-05,1.747484315218531554e-11,7.406269810001713482e-05,1.427925211528328071e-05,7.120308369522903492e-10,4.000000000000000000e+00,3.682107537739915884e-05,8.262571146832597426e-06,5.152087483790125330e-05,2.254180578727272495e-05,1.875538180665338967e-07,9.618404715688554723e-07,2.149005186300950441e-06,9.271416044530737336e-06,2.343719558989979868e-05,3.458111910105478326e-05,4.110646405442723881e-05,4.435088396069964187e-05,4.899942501330118761e-05
2.410000000000000000e+02,2.205536658800359324e-05,5.253704586278181395e-11,7.265739738291514033e-05,1.399321201043058525e-05,6.822491777000838262e-10,4.000000000000000000e+00,3.604857859843417679e-05,8.062154577573007994e-06,5.060203079491154370e-05,2.205531405095772948e-05,1.875323991039199902e-07,9.445548469953873009e-07,2.104471936603083414e-06,9.039372469363363781e-06,2.290224345237630238e-05,3.386136738242991788e-05,4.027907057380993055e-05,4.346270663873131251e-05,4.800343587042326499e-05
2.435000000000000000e+02,2.160045146413977423e-05,6.008215641756991567e-11,7.107285719129183797e-05,1.371126904022228500e-05,6.545784021480159296e-10,4.000000000000000000e+00,3.531172050436205922e-05,7.889182423917489228e-06,4.947240572715206036e-05,2.160039138198335769e-05,1.779931525244325016e-07,9.225340483180200118e-07,2.058535737348219271e-06,8.851730395141139965e-06,2.240807297278451897e-05,3.317579746958435288e-05,3.947413105619493063e-05,4.258249009577986355e-05,4.699231182260997611e-05
2.460000000000000000e+02,2.113561773935529792e-05,1.582240225347378921e-10,6.978836764537863500e-05,1.343788006099677291e-05,6.272909577578854334e-10,4.000000000000000000e+00,3.457349780035206914e-05,7.697737678358525007e-06,4.865274990602334046e-05,2.113545951533276379e-05,1.783414534608431220e-07,9.070616357642310553e-07,2.017849307099236482e-06,8.629396841929588797e-06,2.190035120332780314e-05,3.248456623564175138e-05,3.868468759147782520e-05,4.173591697365557567e-05,4.604510908055305210e-05
2.485000000000000000e+02,2.070346270352067198e-05,4.844624698539846219e-11,6.825346881693656438e-05,1.316857456318198986e-05,6.020447239421546742e-10,4.000000000000000000e+00,3.387203726670266014e-05,7.534888140338682125e-06,4.755000611341588901e-05,2.070341425727368503e-05,1.700606666309702042e-07,8.870305834480393677e-07,1.972389671374294826e-06,8.450765413477094958e-06,2.143917088953238586e-05,3.183269697883795530e-05,3.791254668756488587e-05,4.089075824446681049e-05,4.509341223933675249e-05
2.510000000000000000e+02,2.025974924417360076e-05,1.449107137291487610e-10,6.702561708534773496e-05,1.290735236516969307e-05,5.770571845154446726e-10,4.000000000000000000e+00,3.316710160934329722e-05,7.352396879003907695e-06,4.676586784117413081e-05,2.025960433345987230e-05,1.702152867070296220e-07,8.698220263684337954e-07,1.934425621467018963e-06,8.243576906650749178e-06,2.095219972615742528e-05,3.117251235897099056e-05,3.715858162747545635e-05,4.007619880745601936e-05,4.420474401947483328e-05
2.535000000000000000e+02,1.984835003576419535e-05,2.377160447069874358e-11,6.554731528901195411e-05,1.265004046188536387e-05,5.539805228295573224e-10,4.000000000000000000e+00,3.249839049764955583e-05,7.198309573878831485e-06,4.569896525324775537e-05,1.984832626415972560e-05,1.619082711425065171e-07,8.497063893825344590e-07,1.891033762909612643e-06,8.070977617739224193e-06,2.051143732573565702e-05,3.055562477779515443e-05,3.642508219554708537e-05,3.927690985144335423e-05,4.328069605765979215e-05
2.560000000000000000e+02,1.942423508169319904e-05,3.768171272940905215e-11,6.437377477060983910e-05,1.240016708462682800e-05,5.310650522355431638e-10,4.000000000000000000e+00,3.182440216632002704e-05,7.024067997066371031e-06,4.494953968891663668e-05,1.942419739998046846e-05,1.630467328832776704e-07,8.347427008615191390e-07,1.855649707319535205e-06,7.878780613286587390e-06,2.005073738160112500e-05,2.992171768213403507e-05,3.569498389188774276e-05,3.849377204965342785e-05,4.242367872479582512e-05
2.585000000000000000e+02,1.903022006833894435e-05,4.014721285722529680e-11,6.295688004820355291e-05,1.215345753752573323e-05,5.098558059658511990e-10,4.000000000000000000e+00,3.118367760586467758e-05,6.876762530813211117e-06,4.392665997986460857e-05,1.903017992112608577e-05,1.550942402187632748e-07,8.147460162532502124e-07,1.813544188128350979e-06,7.711314707569724800e-06,1.962660913988080718e-05,2.932878285631378246e-05,3.498829947524084109e-05,3.772482175399856087e-05,4.154078436351433677e-05
2.610000000000000000e+02,1.862471934013652225e-05,1.195406093947340434e-10,6.183569401753646715e-05,1.191435165225560169e-05,4.888319457924609844e-10,4.000000000000000000e+00,3.053907099239212733e-05,6.710367687880920560e-06,4.321097467739994829e-05,1.862459979952712656e-05,1.568578075638573943e-07,8.009404175030932086e-07,1.781502947026405201e-06,7.526045057519610554e-06,1.918629430266356761e-05,2.871928588801175099e-05,3.428969305005839921e-05,3.697680175536313603e-05,4.072816713105698695e-05
2.635000000000000000e+02,1.824877840463423254e-05,1.218026102007308624e-10,6.047092936724011623e-05,1.167810406791214742e-05,4.693960278824310202e-10,4.000000000000000000e+00,2.992688247254637996e-05,6.570674336722085118e-06,4.222215096260588369e-05,1.824865660202403222e-05,1.479663906448603456e-07,7.818365358089852288e-07,1.740884562988274672e-06,7.368859910147118109e-06,1.878810151106888223e-05,2.815405867594034258e-05,3.360973582035437082e-05,3.623732325955514294e-05,3.988436290809384808e-05
2.660000000000000000e+02,1.786180176588311334e-05,6.686315155277508189e-11,5.939095605958363215e-05,1.144922333667341105e-05,4.501286773367318951e-10,4.000000000000000000e+00,2.931102510255652609e-05,6.412578429209702294e-06,4.152915429370051880e-05,1.786173490273156223e-05,1.493267631657181430e-07,7.674316475695284127e-07,1.708204590215037032e-06,7.188830499433280529e-06,1.836720017809155293e-05,2.757540401323759478e-05,3.294030138594108558e-05,3.551941555721579812e-05,3.910529962090006367e-05
2.685000000000000000e+02,1.750741622358759222e-05,4.534595411463609923e-11,5.805861158187772990e-05,1.122425414855042356e-05,4.324935040171893083e-10,4.000000000000000000e+00,2.873167037213801578e-05,6.283162075037168658e-06,4.055119535829013769e-05,1.750737087763347858e-05,1.403419680165555932e-07,7.462566230728447728e-07,1.671027570251127297e-06,7.041621888834151527e-06,1.799074155938005951e-05,2.704014520890332779e-05,3.229775917771843789e-05,3.481666545334925099e-05,3.829923106920060530e-05
2.710000000000000000e+02,1.713584817752606513e-05,1.265278657311467918e-11,5.703840614114632010e-05,1.100497645292828311e-05,4.147467994927292697e-10,4.000000000000000000e+00,2.814082463045434654e-05,6.130871724597782021e-06,3.990255796362025158e-05,1.713583552473949112e-05,1.419782986536028076e-07,7.352178420990052298e-07,1.638950470584335637e-06,6.869470290271455904e-06,1.758885043330219122e-05,2.648003847375586580e-05,3.165742184033558339e-05,3.413067061789309254e-05,3.756633909353713667e-05
2.735000000000000000e+02,1.679343119470268190e-05,4.444366733783919885e-12,5.577199388844718140e-05,1.078819336849160604e-05,3.984044474471794003e-10,4.000000000000000000e+00,2.758162456319428624e-05,6.005237826211075853e-06,3.897856269374449611e-05,1.679342675033594921e-05,1.349470083391971494e-07,7.157514039547063932e-07,1.604004645044486625e-06,6.731683738728557971e-06,1.722256172314651831e-05,2.595943806945757391e-05,3.103458345732810727e-05,3.345679613882587806e-05,3.679038670163761515e-05
2.760000000000000000e+02,1.643805033704505617e-05,1.171972828747370237e-10,5.479706051730324275e-05,1.057820688538765065e-05,3.821079597932898375e-10,4.000000000000000000e+00,2.701625722243270513e-05,5.859843451657405523e-06,3.835901018025818319e-05,1.643793313976218208e-05,1.346530361475616954e-07,7.058188670280240017e-07,1.572856324885139447e-06,6.565172422841920642e-06,1.683969582749112167e-05,2.543007987646260715e-05,3.042075058427635940e-05,3.279442629226843732e-05,3.608317580391939578e-05
2.785000000000000000e+02,1.611118023914720417e-05,1.226756328636066146e-11,5.357760120852237735e-05,1.037047664877571029e-05,3.671169146210896843e-10,4.000000000000000000e+00,2.648165688792291446e-05,5.740703590371493874e-06,3.746642096937517318e-05,1.611116797158391653e-05,1.274142477369212594e-07,6.871135281273902640e-07,1.535968280595851378e-06,6.434201529430939967e-06,1.649357576102530553e-05,2.493083606644737695e-05,2.982763686188833710e-05,3.215039659080006520e-05,3.534556902658708797e-05
2.810000000000000000e+02,1.577219301103157962e-05,5.144318167649230600e-12,5.263732921413227128e-05,1.016942020262207096e-05,3.521791796347313465e-10,4.000000000000000000e+00,2.594161321365365058e-05,5.602772808409508664e-06,3.686513620310069166e-05,1.577218786671341115e-05,1.282914660447527642e-07,6.786298019965071065e-07,1.506472613408170743e-06,6.278319764897277887e-06,1.612898752868572626e-05,2.442259762894187611e-05,2.924064035226348811e-05,3.151659672041049831e-05,3.468025395730628158e-05
2.835000000000000000e+02,1.546018878321603012e-05,9.201989469775564239e-11,5.146121351130137256e-05,9.970283846536225346e-06,3.384239971931798182e-10,4.000000000000000000e+00,2.543047262975225547e-05,5.489904936679804778e-06,3.600102472808533905e-05,1.546009676332133192e-05,1.215706390824838678e-07,6.583008972522299839e-07,1.471148570534387781e-06,6.151837839733532919e-06,1.580376036925805358e-05,2.394419294106148012e-05,2.867305898121942911e-05,3.089688749112470888e-05,3.397406181369771203e-05
2.860000000000000000e+02,1.513605777347080870e-05,3.511667306359430724e-11,5.056411972314688881e-05,9.777840852764474518e-06,3.247064166638361275e-10,4.000000000000000000e+00,2.491389862623528322e-05,5.358216920706334181e-06,3.542806194967608181e-05,1.513602265679774540e-05,1.213026386640201712e-07,6.493311054301074916e-07,1.442893025076162013e-06,6.001658357592658887e-06,1.545875826878728487e-05,2.345560117079155499e-05,2.811111001190677258e-05,3.029507093376891975e-05,3.333435965848132446e-05
2.885000000000000000e+02,1.483822515074132371e-05,5.192239691885773806e-11,4.943028629268433557e-05,9.586926542530327746e-06,3.120820861559648516e-10,4.000000000000000000e+00,2.442515169327164976e-05,5.251298608210995959e-06,3.459206114194301356e-05,1.483817322834440482e-05,1.156921477269077059e-07,6.308686027672192510e-07,1.409510284520360554e-06,5.879882516853560946e-06,1.514305246817025771e-05,2.300258230821170105e-05,2.756791597757029773e-05,2.970160305981717729e-05,3.265529025769574550e-05
2.910000000000000000e+02,1.452625224523254065e-05,3.941516864694410158e-12,4.858174243972283391e-05,9.402069798394178718e-06,2.994109207859992362e-10,4.000000000000000000e+00,2.392832204362671937e-05,5.124182446838361932e-06,3.405549019449028987e-05,1.452624830371567543e-05,1.149620361788844701e-07,6.248835018552029130e-07,1.382109173785058085e-06,5.740080317845559921e-06,1.481008795200145966e-05,2.253028107961739529e-05,2.702693904920449328e-05,2.912478254184239576e-05,3.204636452169344033e-05
2.935000000000000000e+02,1.424114172675852464e-05,5.670405379341273696e-11,4.748574177641191803e-05,9.218515398820691995e-06,2.877911438399169608e-10,4.000000000000000000e+00,2.345965712557921833e-05,5.022626327937832643e-06,3.324460004965339339e-05,1.424108502270473056e-05,1.104069275010882709e-07,6.064175692717591085e-07,1.350437271072230114e-06,5.628498988845927268e-06,1.451221802554878947e-05,2.209570287720941895e-05,2.650276592534252628e-05,2.855032086260508362e-05,3.139415026401821973e-05
2.960000000000000000e+02,1.394215765010868238e-05,7.510981017575479334e-11,4.667703035373487304e-05,9.041258773176857514e-06,2.761281201440314874e-10,4.000000000000000000e+00,2.298341642328553989e-05,4.900898876931824867e-06,3.273487270362619066e-05,1.394208254029850592e-05,1.096813749384788307e-07,5.991965525658497773e-07,1.326007834169149652e-06,5.493628660553794802e-06,1.419393777822672551e-05,2.164283333246164726e-05,2.598194531163968684e-05,2.799859090102772236e-05,3.081489752450999458e-05
2.985000000000000000e+02,1.367129416501379286e-05,9.815661851589211360e-11,4.561467756001669969e-05,8.865591331229983292e-06,2.655029937987205103e-10,4.000000000000000000e+00,2.253688549624377615e-05,4.805702833783809567e-06,3.194338339500290853e-05,1.367119600839527681e-05,1.053438112543022230e-07,5.809681846618324992e-07,1.294681162925273093e-06,5.388840048268624198e-06,1.390818020827635919e-05,2.123065146240998616e-05,2.548190560037366087e-05,2.744702994761526977e-05,3.018948788427994106e-05
3.010000000000000000e+02,1.338490936774312588e-05,1.262790166933320908e-11,4.484404267032867546e-05,8.695687450632278359e-06,2.547707790217812230e-10,4.000000000000000000e+00,2.208059681837540593e-05,4.689221917110847519e-06,3.145913330258554789e-05,1.338489673984145659e-05,1.036596412783913388e-07,5.746977100726758858e-07,1.270075787230962239e-06,5.256958023558066499e-06,1.360167252307219865e-05,2.079448325644278812e-05,2.498020742923385550e-05,2.691719252084581612e-05,2.962689315364536296e-05
3.035000000000000000e+02,1.312561419442501888e-05,1.094695593542031797e-10,4.382625247898738014e-05,8.527144729382568365e-06,2.449939452167283981e-10,4.000000000000000000e+00,2.165275892380758894e-05,4.598469465042450519e-06,3.070063828456235787e-05,1.312550472486566400e-05,1.004772260283621898e-07,5.568082003757490064e-07,1.240184730676796144e-06,5.160403982427336603e-06,1.333118140872289079e-05,2.039934538325373768e-05,2.450338654407561992e-05,2.638620750896079754e-05,2.901783927538412148e-05
3.060000000000000000e+02,1.285112354930161431e-05,3.292696333588339665e-11,4.308968571965461554e-05,8.364119496669862971e-06,2.351098714339874035e-10,4.000000000000000000e+00,2.121524304597147728e-05,4.487004052631751337e-06,3.023856217035300123e-05,1.285109062233827844e-05,9.897026956504735622e-08,5.493606785156885491e-07,1.219163222594125116e-06,5.034119485477601288e-06,1.303838831236418131e-05,1.998354623799850286e-05,2.402373089746180979e-05,2.588101331693888231e-05,2.849312023093049693e-05
3.085000000000000000e+02,1.260342560567574926e-05,4.901650785670015760e-11,4.210724934677424812e-05,8.202326627138414013e-06,2.261244990960669043e-10,4.000000000000000000e+00,2.080575223281416327e-05,4.401098978537335243e-06,2.950382374109849717e-05,1.260337658916789294e-05,9.653107906133090416e-08,5.343887876281344377e-07,1.189509066922725997e-06,4.942084010874577500e-06,1.277903975665863225e-05,1.960417713569860993e-05,2.356672446473474840e-05,2.537138872959811026e-05,2.791617953395990500e-05
3.110000000000000000e+02,1.233997551416768491e-05,5.310455590638968519e-11,4.140743946171433174e-05,8.045887818269951072e-06,2.170113064744428043e-10,4.000000000000000000e+00,2.038586333243763598e-05,4.294087695897733840e-06,2.906746394754664513e-05,1.233992240961177768e-05,9.402442253132672550e-08,5.264392565431136567e-07,1.168735606542223818e-06,4.818541774422650624e-06,1.250056619674328411e-05,1.920386159727215125e-05,2.310515235214523591e-05,2.488489212920728431e-05,2.741445012541825056e-05
3.135000000000000000e+02,1.210293820805279757e-05,6.694391139185758105e-12,4.044574200022091256e-05,7.889760906845297059e-06,2.087294404351285635e-10,4.000000000000000000e+00,1.999269911489809463e-05,4.213177301207500508e-06,2.834280379216811330e-05,1.210293151366165900e-05,9.218368548998998711e-08,5.127616381963764954e-07,1.142498373024384802e-06,4.730958251318359412e-06,1.225471110030334091e-05,1.884017529666604722e-05,2.266344873304905697e-05,2.439575582324055546e-05,2.684357554173858991e-05
3.160000000000000000e+02,1.185034019590507342e-05,2.006625129824043415e-11,3.977969854752373273e-05,7.739748865546467862e-06,2.003342752604113077e-10,4.000000000000000000e+00,1.959008906145153959e-05,4.110591330358605557e-06,2.792935835161865931e-05,1.185032012965377510e-05,9.011183567609983587e-08,5.047869249558299035e-07,1.120734029448560917e-06,4.614814285489161839e-06,1.198903394579338411e-05,1.845742693941288968e-05,2.221875863615832154e-05,2.392654612256773207e-05,2.636061616311140003e-05
3.185000000000000000e+02,1.162577722611814575e-05,1.706160936018554266e-12,3.885687533594568325e-05,7.590960326901809838e-06,1.927813747959245434e-10,4.000000000000000000e+00,1.921673755301995390e-05,4.034816899216335916e-06,2.723109810982753749e-05,1.162577551995721029e-05,8.911712507682040246e-08,4.924466332171261041e-07,1.094769463889827976e-06,4.533919731033888531e-06,1.175435828614368828e-05,1.810976278216109604e-05,2.180061190116230590e-05,2.346534623117043925e-05,2.582812119732542732e-05
3.210000000000000000e+02,1.138324194517340176e-05,2.916035887867068557e-11,3.822352021611260170e-05,7.446946106968945525e-06,1.850352035024550868e-10,4.000000000000000000e+00,1.883018805214234728e-05,3.936295838204456230e-06,2.684027827093919994e-05,1.138321278481452247e-05,8.531376791921337006e-08,4.845129116933917721e-07,1.074779405084576033e-06,4.419915202588255601e-06,1.149622857336613627e-05,1.774146717537115409e-05,2.137380055820964906e-05,2.301935566702378766e-05,2.537024703153067105e-05
3.235000000000000000e+02,1.116495610620451320e-05,2.628767739454457325e-11,3.733079917683755769e-05,7.302259654619966202e-06,1.779792409169639753e-10,4.000000000000000000e+00,1.846721576082448109e-05,3.862696451584546995e-06,2.616584307063304449e-05,1.116492981852711876e-05,8.591826933468100662e-08,4.726938128047931516e-07,1.049353305126774344e-06,4.341279866218702071e-06,1.127116608770098677e-05,1.740692028812083100e-05,2.096845710083077149e-05,2.256807664497375877e-05,2.484860511620873424e-05
3.260000000000000000e+02,1.093257050771394120e-05,2.275185458928000428e-11,3.672862191094153919e-05,7.164224319289117513e-06,1.708472080032302960e-10,4.000000000000000000e+00,1.809679482700306041e-05,3.768346188424823691e-06,2.579605140322759630e-05,1.093254775585935183e-05,8.273824448597850409e-08,4.655482395137492533e-07,1.029649244093233098e-06,4.232685923454683064e-06,1.102081708005945126e-05,1.705076033618964007e-05,2.055939268025842103e-05,2.214037273405722322e-05,2.441567791589481271e-05
3.285000000000000000e+02,1.072625476027516746e-05,5.962035878620615131e-12,3.587570533462939833e-05,7.026714545703938301e-06,1.644272584891330167e-10,4.000000000000000000e+00,1.775296930597910491e-05,3.699540214571229154e-06,2.514945057435423088e-05,1.072624879823928944e-05,8.294639895810687394e-08,4.545150844581892156e-07,1.006035175720254768e-06,4.159150610704906866e-06,1.081023083395699540e-05,1.673431423244556472e-05,2.017448773677064255e-05,2.171051368737416591e-05,2.391692716368303047e-05
3.310000000000000000e+02,1.050360678637206807e-05,1.271040122673157371e-12,3.529474800156594440e-05,6.894046799132212966e-06,1.578536367913465102e-10,4.000000000000000000e+00,1.739765358550428019e-05,3.609559987239855103e-06,2.479114121519387633e-05,1.050360551533194575e-05,7.957640726154440290e-08,4.463413498765365689e-07,9.879217477494436402e-07,4.053838797843274734e-06,1.057324430325742870e-05,1.639384203540054301e-05,1.978191791495433492e-05,2.129912300690326804e-05,2.349833911577067259e-05
3.335000000000000000e+02,1.030652230328359471e-05,3.505471761456528433e-12,3.447098089170473416e-05,6.761975361479911608e-06,1.519487127773436873e-10,4.000000000000000000e+00,1.706849766476350463e-05,3.544546941803683105e-06,2.416445858842113776e-05,1.030651879781183346e-05,8.034522890761209747e-08,4.353863980919129675e-07,9.664172502024919852e-07,3.987316564448006184e-06,1.037391374802715694e-05,1.608751054968750506e-05,1.941195175424027014e-05,2.088726503233374464e-05,2.302236447155961305e-05
3.360000000000000000e+02,1.009463317529846947e-05,3.187333731340047419e-11,3.391112270438642726e-05,6.635176104559767807e-06,1.459271808823574701e-10,4.000000000000000000e+00,1.672980927985823728e-05,3.459457070738701664e-06,2.381648952908795779e-05,1.009460130196115649e-05,7.674871279013245890e-08,4.283182450373438823e-07,9.484231723262154535e-07,3.889872151793818212e-06,1.014845475920884805e-05,1.576494763276591475e-05,1.903842742173819002e-05,2.049263794152324231e-05,2.261676878515505169e-05
3.385000000000000000e+02,9.906180648126418201e-06,4.901063194939085606e-12,3.311454632123218540e-05,6.508187868684424050e-06,1.404889243674055009e-10,4.000000000000000000e+00,1.641436851681084310e-05,3.397992779441994151e-06,2.320836567310576720e-05,9.906175747063223730e-06,7.740459722556996054e-08,4.175949268720686978e-07,9.263686730189052526e-07,3.827227502166535562e-06,9.958481085175841842e-06,1.547284628635825924e-05,1.868256178122670988e-05,2.009667253004789918e-05,2.215794771736411431e-05
3.410000000000000000e+02,9.699791220520181346e-06,1.052167387228225988e-11,3.259661024593852306e-05,6.385770622741906278e-06,1.348640161679538842e-10,4.000000000000000000e+00,1.608556184326208593e-05,3.314020597778275068e-06,2.289681902541834002e-05,9.699780698846308672e-06,7.325484207189135140e-08,4.119834103992020179e-07,9.102889770813840128e-07,3.726584750239795008e-06,9.741611083388921645e-06,1.515885763515795427e-05,1.831648678311607984e-05,1.971506058371043214e-05,2.177146759845703720e-05
3.435000000000000000e+02,9.524726137004453587e-06,5.714453197488934095e-12,3.180048817422681209e-05,6.264876156111222466e-06,1.299690812363466950e-10,4.000000000000000000e+00,1.578960229311567775e-05,3.259849980893231121e-06,2.227576203722235850e-05,9.524720422551256045e-06,7.474873119656155928e-08,4.019165979403386877e-07,8.903480153279102513e-07,3.674140649156875235e-06,9.563644164337698394e-06,1.488550285032395537e-05,1.798326048500645605e-05,1.934045960272631079e-05,2.133459766715679930e-05
3.460000000000000000e+02,9.326434408122514486e-06,1.031447803307517855e-10,3.130651326988928611e-05,6.147272424957741337e-06,1.247713370356573672e-10,4.000000000000000000e+00,1.547370683308025498e-05,3.179161983164773148e-06,2.198007886176676993e-05,9.326331263342183076e-06,7.027158975112777436e-08,3.953595647273268311e-07,8.730223295171821672e-07,3.577503836209230682e-06,9.353790638833540819e-06,1.458333180316964381e-05,1.762981048311033301e-05,1.897589680266436682e-05,2.096156870030345097e-05
3.485000000000000000e+02,9.153718059686907820e-06,5.905537084888321157e-11,3.056419608661261906e-05,6.029795461482582418e-06,1.201489876235541396e-10,4.000000000000000000e+00,1.518351352116948939e-05,3.123922598204325402e-06,2.141047802692571124e-05,9.153659004316059403e-06,7.180120919919972860e-08,3.855999666087596618e-07,8.547465142312472023e-07,3.521555741099937340e-06,9.179506978015075132e-06,1.431313781414678104e-05,1.730590514857058873e-05,1.861121355786508888e-05,2.053554710573163850e-05
3.510000000000000000e+02,8.964011562628295448e-06,1.215426937514940436e-11,3.009103029737050542e-05,5.917037743858708941e-06,1.153648389571823765e-10,4.000000000000000000e+00,1.488104930648700439e-05,3.046973818769586507e-06,2.112701873474220828e-05,8.963999408358920505e-06,6.828936797080210769e-08,3.794912267409336722e-07,8.397663199684822215e-07,3.430277061928606152e-06,8.978297368821554046e-06,1.402586116004390126e-05,1.696607920665545890e-05,1.825936854274086294e-05,2.017525112178843248e-05
3.535000000000000000e+02,8.798729103606734296e-06,1.374108121283103411e-10,2.937511200926255821e-05,5.804101680073925011e-06,1.111052301512931216e-10,4.000000000000000000e+00,1.460283078368066015e-05,2.994627423532809285e-06,2.057638290565582561e-05,8.798591692794606543e-06,7.032415308162980993e-08,3.698243533585269974e-07,8.213624451698131845e-07,3.376768763846279817e-06,8.811662115957250312e-06,1.376590866113848032e-05,1.665629368421080156e-05,1.790930022361556114e-05,1.976942256205215889e-05
3.560000000000000000e+02,8.615382466501482736e-06,5.271478831247548753e-12,2.893129522842474333e-05,5.695589242735410825e-06,1.066645518660645315e-10,4.000000000000000000e+00,1.431097170923689356e-05,2.919793223766071910e-06,2.031591276192325890e-05,8.615377195022652301e-06,6.525613986098381824e-08,3.643516046938012446e-07,8.067024984868699848e-07,3.288661738685592564e-06,8.617286055535377745e-06,1.348762327152389800e-05,1.632763719027022784e-05,1.757411539404999586e-05,1.943183123204997561e-05
3.585000000000000000e+02,8.457576946814642559e-06,1.937997089636209963e-11,2.823742893541377949e-05,5.587024747990545023e-06,1.027454533459493043e-10,4.000000000000000000e+00,1.404460169480518758e-05,2.870552198824097536e-06,1.977985198859913863e-05,8.457557566843746191e-06,6.825472066364704663e-08,3.542470773181980616e-07,7.891518068968482079e-07,3.238652212069382887e-06,8.459508616753482374e-06,1.324122698288395617e-05,1.603047276065126537e-05,1.723859196566980822e-05,1.903969915475735514e-05
3.610000000000000000e+02,8.280815426939275929e-06,2.379542855893197429e-11,2.781523396907080261e-05,5.482517105530573101e-06,9.862989794747083111e-11,4.000000000000000000e+00,1.376333253246984903e-05,2.798298321408702828e-06,1.953441854213152837e-05,8.280791631510717044e-06,6.274231830578910705e-08,3.496786019333366041e-07,7.743160955043534704e-07,3.154146941814069315e-06,8.271383631666540110e-06,1.297020005356759001e-05,1.571517341764444589e-05,1.691326627312640047e-05,1.871702507091133058e-05
3.635000000000000000e+02,8.130568510001643284e-06,2.772488442419741532e-11,2.713584316658480719e-05,5.378040965432933211e-06,9.502946892170514895e-11,4.000000000000000000e+00,1.350860947543457650e-05,2.752527544568710073e-06,1.900527465658316390e-05,8.130540785117219566e-06,6.532162635919559817e-08,3.402136252077110815e-07,7.578188827315454709e-07,3.106489438927155321e-06,8.121467098802137612e-06,1.273707664443065524e-05,1.542676260375030117e-05,1.659150337151138506e-05,1.833204144464241263e-05
3.660000000000000000e+02,7.961153897030849843e-06,2.372189648831330728e-11,2.673679042590159020e-05,5.277941353028668977e-06,9.123663629821957124e-11,4.000000000000000000e+00,1.323909525005951797e-05,2.683212544002180865e-06,1.877563652887073866e-05,7.961130175134361215e-06,6.045846672173096048e-08,3.349831597527004996e-07,7.431865415909525722e-07,3.023327853629867730e-06,7.943320727907148725e-06,1.247784318601355840e-05,1.512342563282335640e-05,1.628184878284610359e-05,1.802055184054087426e-05
3.685000000000000000e+02,7.816986684276194840e-06,3.095440148582401606e-11,2.608690335077770302e-05,5.177552523073804552e-06,8.791233095133929570e-11,4.000000000000000000e+00,1.299453920734999855e-05,2.639434161202390288e-06,1.826991666650150818e-05,7.816955729874709428e-06,6.315945270027312214e-08,3.272181977123741496e-07,7.283900389876907670e-07,2.980056202081861716e-06,7.799363663994488075e-06,1.225232673461394746e-05,1.484653967724803656e-05,1.596960548897159588e-05,1.765568740891640268e-05
3.710000000000000000e+02,7.654344959717949214e-06,3.028191787962280938e-12,2.570599110623335054e-05,5.081387020840840387e-06,8.440949081792935878e-11,4.000000000000000000e+00,1.273573198055878960e-05,2.572957938877108827e-06,1.805164614651540302e-05,7.654341931526161924e-06,5.810559042949937767e-08,3.222740923651419877e-07,7.136448898619288983e-07,2.900308431489971907e-06,7.627883767690168734e-06,1.200471965655332910e-05,1.455585309712155543e-05,1.567245062282055735e-05,1.736213639853977542e-05
3.735000000000000000e+02,7.516664961076955292e-06,1.163382279116783737e-12,2.507471790433043896e-05,4.984793457765384467e-06,8.134841795366259587e-11,4.000000000000000000e+00,1.250145841884233976e-05,2.531871503311570825e-06,1.755805294325348367e-05,7.516663797694676528e-06,6.119621493758854770e-08,3.134113441443524172e-07,7.002736856196371421e-07,2.860536753375619504e-06,7.491080357210878963e-06,1.178782697976837044e-05,1.429166704364153840e-05,1.537418334917764628e-05,1.700748306643427082e-05
3.760000000000000000e+02,7.359743551435093014e-06,1.357189265381238836e-11,2.471692487171973549e-05,4.892335911988255445e-06,7.810077581862040018e-11,4.000000000000000000e+00,1.225207946342334846e-05,2.467407639446837569e-06,1.735718132028464333e-05,7.359729979542439512e-06,5.619604050591990376e-08,3.095088554502295625e-07,6.860608415663258286e-07,2.784021857715630109e-06,7.325766505653580959e-06,1.154879474777298530e-05,1.401153050704322773e-05,1.508719783276087606e-05,1.673056276741293247e-05
3.785000000000000000e+02,7.228223247083574029e-06,7.835065883790204110e-12,2.410410347174697692e-05,4.799390964052922613e-06,7.528136493551227919e-11,4.000000000000000000e+00,1.202761421113649579e-05,2.428832283030651417e-06,1.687588022466340458e-05,7.228215412017690385e-06,5.912563240587352312e-08,3.013310778804203406e-07,6.719656766882045148e-07,2.745601823618834612e-06,7.195748527459220547e-06,1.134077403278732956e-05,1.375807378048983302e-05,1.480037052899308305e-05,1.638324681199208372e-05
3.810000000000000000e+02,7.078159527127971947e-06,3.847625540813388269e-11,2.375758076125625474e-05,4.710603491520402973e-06,7.229012754579668905e-11,4.000000000000000000e+00,1.178876301864837577e-05,2.367556035607568973e-06,1.667942123412828110e-05,7.078121050872564173e-06,5.435522476076469094e-08,2.959344045272189998e-07,6.589984146081397210e-07,2.672993596580459533e-06,7.038785340691298346e-06,1.111135383931941102e-05,1.349028979149139786e-05,1.452587824915904515e-05,1.611279767496525921e-05
3.835000000000000000e+02,6.953610353508243039e-06,9.359545045692390326e-12,2.315760924759955637e-05,4.621395407891970889e-06,6.970999246450206397e-11,4.000000000000000000e+00,1.157500576140021393e-05,2.332214945616272150e-06,1.620399889409131333e-05,6.953600993963197068e-06,5.723354448496992005e-08,2.892836619266500732e-07,6.455494392296588852e-07,2.638712928955868345e-06,6.915357058494982947e-06,1.091372074811947198e-05,1.324865779498344495e-05,1.424966918253694216e-05,1.577941420611859831e-05
3.860000000000000000e+02,6.808132099604595767e-06,5.232546157880324395e-11,2.283732066728584776e-05,4.535995564178319773e-06,6.692591844391186946e-11,4.000000000000000000e+00,1.134412766378291469e-05,2.272136535426275994e-06,1.602918856768125030e-05,6.808079774143017054e-06,5.351049486874134227e-08,2.839481209486418627e-07,6.326715655108175912e-07,2.566783164524190629e-06,6.765229523517458873e-06,1.069260023264786492e-05,1.298919569856736081e-05,1.398455515608201764e-05,1.552345459897835477e-05
3.885000000000000000e+02,6.688061630283066035e-06,1.100815079710885811e-11,2.226194678733038588e-05,4.449992268212579932e-06,6.453259955761634833e-11,4.000000000000000000e+00,1.113805389849564597e-05,2.238069362070486102e-06,1.557388515704732069e-05,6.688050622132268638e-06,5.573810971846240933e-08,2.781451832433036849e-07,6.199838912231158929e-07,2.534438906456715643e-06,6.645545389986948764e-06,1.050202468720426525e-05,1.275513171352126685e-05,1.371969494685784892e-05,1.520018968028092738e-05
3.910000000000000000e+02,6.548061004243909524e-06,1.412394153570747354e-11,2.195891435674497387e-05,4.367923018846788574e-06,6.195585441387138884e-11,4.000000000000000000e+00,1.091598402309069894e-05,2.180137985397120950e-06,1.541085335250106519e-05,6.548046880302373443e-06,5.208381155525196198e-08,2.738394251960933164e-07,6.081663770039615322e-07,2.464047406701687446e-06,6.499684405514537651e-06,1.028848289805287291e-05,1.250554850604259934e-05,1.346651627695614255e-05,1.495156505300802849e-05
3.935000000000000000e+02,6.433194672894596206e-06,2.151460759346640001e-11,2.140214614925912013e-05,4.285157259880671307e-06,5.974856644126744630e-11,4.000000000000000000e+00,1.071835193277526836e-05,2.148037413013924900e-06,1.496895147636452392e-05,6.433173158287002630e-06,5.421191585987810795e-08,2.676141416855864412e-07,5.965324580080600790e-07,2.433020763428171210e-06,6.385138737837787037e-06,1.010521774249478966e-05,1.228136842269420604e-05,1.320890521484654625e-05,1.464504502118108137e-05
3.960000000000000000e+02,6.299054860311585849e-06,3.455219994471320891e-11,2.110979904205529729e-05,4.206293132257200641e-06,5.737099404768910455e-11,4.000000000000000000e+00,1.050534799256878734e-05,2.092761728054385208e-06,1.481074418174371144e-05,6.299020308111641204e-06,5.128341613302386113e-08,2.638446716805193084e-07,5.852665341961571334e-07,2.367229589960599360e-06,6.246266235831799313e-06,9.901083180670609038e-06,1.204106948016786080e-05,1.296689343523927442e-05,1.440589780323529154e-05
3.985000000000000000e+02,6.189102008130104516e-06,4.923330634339366860e-12,2.056875787223668808e-05,4.126528564584894109e-06,5.533322166137516293e-11,4.000000000000000000e+00,1.031563057271499863e-05,2.062573443545210407e-06,1.437965586410658441e-05,6.189097084799470111e-06,5.237021953213517991e-08,2.574411099695907339e-07,5.738937389322435812e-07,2.336057964565211475e-06,6.136704832380670792e-06,9.723897174300419186e-06,1.182586023447428180e-05,1.271911830193449684e-05,1.410947305751671738e-05
4.010000000000000000e+02,6.061334650815519940e-06,1.345822323148075232e-11,2.028541058101984254e-05,4.051044028300201067e-06,5.315073546840364576e-11,4.000000000000000000e+00,1.011237867911572101e-05,2.010290622515318874e-06,1.422407593020432175e-05,6.061321192592288316e-06,5.064899620768887000e-08,2.532720429603124203e-07,5.628843089670076256e-07,2.275043471876485620e-06,6.004052588433958905e-06,9.530580097137040588e-06,1.159701589630402400e-05,1.248657320395982587e-05,1.387570489307302932e-05
4.035000000000000000e+02,5.956562794488842401e-06,1.076317177346134862e-11,1.976137407998505263e-05,3.974413070528445000e-06,5.127659957987606370e-11,4.000000000000000000e+00,9.930975865017288248e-06,1.982149723960397401e-06,1.380481128549620939e-05,5.956552031317069016e-06,5.056581299385849587e-08,2.470818290227470999e-07,5.531682897469226626e-07,2.247009683958416843e-06,5.899890945575489979e-06,9.361823486905334810e-06,1.138925308875193871e-05,1.224881879179839761e-05,1.358910430224224272e-05
4.060000000000000000e+02,5.831107105986463677e-06,1.170899832914530591e-11,1.950814408518827952e-05,3.901495747296048782e-06,4.922347914765496812e-11,4.000000000000000000e+00,9.732602853282513306e-06,1.929611358690414896e-06,1.367703697920181669e-05,5.831095396988134856e-06,4.882302756392750915e-08,2.435611359898317235e-07,5.407511915697016025e-07,2.185405712661402966e-06,5.770729825547253329e-06,9.172160206255164331e-06,1.116519124792086496e-05,1.202559209057149186e-05,1.336867749995677053e-05
4.085000000000000000e+02,5.730669698931433023e-06,2.448861064849228417e-11,1.900180368560122022e-05,3.827690288277494906e-06,4.749178814122471439e-11,4.000000000000000000e+00,9.558359987208928777e-06,1.902979410653938117e-06,1.327113398666978719e-05,5.730645210320784210e-06,4.917549706476344255e-08,2.378686917405657380e-07,5.328258812730747149e-07,2.157285750879304325e-06,5.670407969982137623e-06,9.009680333497938507e-06,1.096700510907839120e-05,1.179444438427798283e-05,1.309539318987125023e-05
4.110000000000000000e+02,5.609877632386627796e-06,1.338052138173710458e-11,1.876175709237006391e-05,3.757564494750280167e-06,4.559001798255972245e-11,4.000000000000000000e+00,9.367442127136907116e-06,1.852313137636347628e-06,1.315187945998343527e-05,5.609864251865246151e-06,4.713969346865281658e-08,2.345534910976348180e-07,5.196510355940443430e-07,2.099438641422280710e-06,5.545157162091631290e-06,8.827649539802507185e-06,1.075022127673329389e-05,1.158106945453519810e-05,1.288233637200003357e-05
4.135000000000000000e+02,5.514909679006425998e-06,1.199874809041449379e-11,1.826240841319708654e-05,3.686561633615615545e-06,4.400496544604537091e-11,4.000000000000000000e+00,9.201471312622041542e-06,1.828348045390810453e-06,1.274749873419065969e-05,5.514897680258335280e-06,4.764622112395892707e-08,2.282235653149194148e-07,5.129123138163321102e-07,2.072820839275449795e-06,5.451384320001267898e-06,8.672778902519528627e-06,1.056259057110197354e-05,1.135999219049403823e-05,1.261447045658851475e-05
4.160000000000000000e+02,5.399522024586878625e-06,1.015530683480001711e-11,1.803055436703213978e-05,3.619330933561977238e-06,4.225439450063741034e-11,4.000000000000000000e+00,9.018852958148855016e-06,1.780191091024901387e-06,1.263103234244526200e-05,5.399511869280043807e-06,4.546586174143685397e-08,2.251131394594437600e-07,5.006078255497910127e-07,2.017554291965725833e-06,5.332092523688965836e-06,8.499589787410376682e-06,1.035463408880090006e-05,1.115441061452893401e-05,1.241205623270604323e-05
4.185000000000000000e+02,5.307960073461752545e-06,3.175161838302457104e-11,1.755268183460612032e-05,3.550918885918154877e-06,4.078346507583431957e-11,4.000000000000000000e+00,8.858878959379908269e-06,1.757041187543597668e-06,1.224472176114436777e-05,5.307928321843369703e-06,4.623203049929081319e-08,2.198262526712487954e-07,4.941067114414725687e-07,1.992494566264277631e-06,5.242305581399367988e-06,8.348610078743002395e-06,1.017299428886356733e-05,1.094079844874997632e-05,1.215312083228502650e-05
4.210000000000000000e+02,5.195729567201153672e-06,1.880460503341113167e-11,1.734061669664925249e-05,3.486173878410243971e-06,3.914901404599822271e-11,4.000000000000000000e+00,8.681903445611398066e-06,1.709555688790909701e-06,1.214488712944809882e-05,5.195710762596120553e-06,4.380995051739997479e-08,2.165876762942646949e-07,4.815669030004513419e-07,1.938440309274642328e-06,5.125543168233033362e-06,8.180775229687880877e-06,9.970208402545882711e-06,1.074155776627394072e-05,1.196234260180737028e-05
4.235000000000000000e+02,5.108353526496866409e-06,8.870435208227178733e-12,1.687569316245527050e-05,3.420284418260261578e-06,3.779362125346692173e-11,4.000000000000000000e+00,8.528637944757128410e-06,1.688069108236604831e-06,1.176733963595840324e-05,5.108344656061658139e-06,4.468986875969268950e-08,2.115814442298703057e-07,4.763839550666629570e-07,1.915878475127804249e-06,5.039886900132874202e-06,8.037085801469005683e-06,9.798839613239324620e-06,1.053671975684456590e-05,1.170938982286295865e-05
4.260000000000000000e+02,4.999602739474685990e-06,3.529140034253056942e-11,1.667649049970467621e-05,3.357834316482031447e-06,3.627107884950713154e-11,4.000000000000000000e+00,8.357437055956717860e-06,1.641768422992654544e-06,1.167688776022999107e-05,4.999567448074343269e-06,4.210703012703022999e-08,2.079948990702130309e-07,4.631680639540240071e-07,1.861772993146796612e-06,4.926589543935072971e-06,7.874688677534080186e-06,9.600290627461249460e-06,1.034513112459216507e-05,1.152733616567000089e-05
4.285000000000000000e+02,4.916924900983613197e-06,2.900886260085688837e-12,1.621879348477746626e-05,3.294416909504373808e-06,3.502933325554105230e-11,4.000000000000000000e+00,8.211341810487987852e-06,1.622507991479239389e-06,1.130186858379385391e-05,4.916922000097353375e-06,4.314204247305151983e-08,2.036975770387020763e-07,4.586902661837012749e-07,1.842331173918268657e-06,4.847030948729466002e-06,7.738090067853297755e-06,9.438474335313848683e-06,1.014792485901954479e-05,1.128502309824632744e-05
4.310000000000000000e+02,4.812188416210114752e-06,3.715854871395532846e-11,1.603272109858540641e-05,3.234496007267139507e-06,3.361912177413387450e-11,4.000000000000000000e+00,8.046684423477254260e-06,1.577692408942975245e-06,1.122053268237529166e-05,4.812151257661400556e-06,4.054657276793088447e-08,2.000746508520215188e-07,4.457658658815017712e-07,1.790794113487846933e-06,4.737390233411743764e-06,7.581360488825728993e-06,9.247028654393449888e-06,9.965401809796839061e-06,1.110750131296135492e-05
4.335000000000000000e+02,4.732528275684052138e-06,2.915484821499891515e-11,1.559419911392275111e-05,3.173399849158014164e-06,3.246729048278517771e-11,4.000000000000000000e+00,7.905928124842066725e-06,1.559128426526037974e-06,1.086167083823869813e-05,4.732499120835837067e-06,4.188533539878990613e-08,1.962246446752158121e-07,4.421238466060166766e-07,1.771249016740281609e-06,4.660314860064154480e-06,7.449406118761278220e-06,9.091379442960419814e-06,9.774409418276369096e-06,1.087359089280769838e-05
4.360000000000000000e+02,4.631917383404679014e-06,1.344365268142388979e-11,1.541892644210642448e-05,3.115910565524577449e-06,3.116355729903413799e-11,4.000000000000000000e+00,7.747827948929256886e-06,1.516006817880101565e-06,1.078700905870174631e-05,4.631903939751997187e-06,3.938771575208840235e-08,1.926435836067832589e-07,4.292195823952664893e-07,1.720809684243912329e-06,4.556131385147607472e-06,7.298891565303852223e-06,8.906929530811726476e-06,9.599758966256376110e-06,1.070142915357599587e-05
4.385000000000000000e+02,4.555980083029441112e-06,1.992622008958262625e-12,1.499079877589483950e-05,3.057024111151303825e-06,3.010235093312136648e-11,4.000000000000000000e+00,7.613004194180745361e-06,1.498955971878137287e-06,1.043481869286539838e-05,4.555978090407432182e-06,4.015914691552884493e-08,1.890021997227530120e-07,4.260712376377179672e-07,1.704029177769788809e-06,4.482827793602608046e-06,7.173208621033638248e-06,8.758237426999162904e-06,9.415916522385587537e-06,1.047687659708733855e-05
4.410000000000000000e+02,4.458465567268505096e-06,2.189701143163844696e-12,1.483019832303477649e-05,3.001737153343921615e-06,2.888834115228414004e-11,4.000000000000000000e+00,7.460202720612426711e-06,1.456728413924583481e-06,1.037173275576627055e-05,4.458463377567362351e-06,3.806818710139643860e-08,1.855323339734724275e-07,4.133610156879390034e-07,1.654235438608842402e-06,4.381309411792349588e-06,7.027136816832169804e-06,8.579430676344124360e-06,9.248029571083847818e-06,1.031428742190232183e-05
4.435000000000000000e+02,4.386068222134155992e-06,3.844141473848887320e-11,1.441234238257420349e-05,2.944974635494736875e-06,2.791047005292243430e-11,4.000000000000000000e+00,7.331042857628892866e-06,1.441093586639419117e-06,1.002627416044004750e-05,4.386029780719417319e-06,3.866968532930664724e-08,1.818620563364282341e-07,4.104845571717839136e-07,1.639284190835889968e-06,4.312719934896166695e-06,6.906764360408094526e-06,8.436441349311582963e-06,9.070040017118023224e-06,1.009571434098264429e-05
4.460000000000000000e+02,4.292087982052973209e-06,1.232386278004903487e-11,1.425340842281021755e-05,2.891489162818280457e-06,2.678272882437911154e-11,4.000000000000000000e+00,7.183577144871254090e-06,1.400598819234692751e-06,9.961320440757243490e-06,4.292075658190193157e-06,3.720552784976290189e-08,1.785148435178790081e-07,3.983548498645353784e-07,1.591309828233849264e-06,4.214430937545255156e-06,6.765799066258797664e-06,8.264683758228424874e-06,8.907705471350246758e-06,9.939042977403631090e-06
4.485000000000000000e+02,4.224123086017306603e-06,2.316288552742308496e-11,1.384141805792886301e-05,2.836989295808772818e-06,2.589172411035792393e-11,4.000000000000000000e+00,7.061112381826079845e-06,1.387133790208533785e-06,9.617294971911557257e-06,4.224099923131779445e-06,3.636046991260700536e-08,1.759581210046936034e-07,3.953521520552314460e-07,1.579367190127913262e-06,4.151082659300418699e-06,6.652493970013346046e-06,8.128532748934589867e-06,8.737398872588708775e-06,9.723969974633540111e-06
4.510000000000000000e+02,4.133133156257406397e-06,4.177538844101821491e-12,1.370318085059692289e-05,2.785940474136653886e-06,2.484425401278708618e-11,4.000000000000000000e+00,6.919073630394059860e-06,1.347192682120752510e-06,9.570047694339517343e-06,4.133128978718561929e-06,3.620876439471131936e-08,1.717302664574234162e-07,3.839594143458568900e-07,1.531852807884498605e-06,4.055516411652952174e-06,6.516111752150364048e-06,7.963551313067268996e-06,8.582582894593580140e-06,9.579454748807379204e-06
4.535000000000000000e+02,4.067462787598647549e-06,4.558505976953560116e-12,1.330786289559198018e-05,2.733342266058994525e-06,2.401541347192428171e-11,4.000000000000000000e+00,6.800805053657642075e-06,1.334120521539653024e-06,9.240400107993333473e-06,4.067458229092670919e-06,3.534344444920021673e-08,1.696561022760331284e-07,3.810866868653380991e-07,1.520300039635011188e-06,3.994286801864397868e-06,6.405609172311791078e-06,7.831419861444390796e-06,8.418660594843962834e-06,9.373683875709674471e-06
4.560000000000000000e+02,3.979530479952207226e-06,2.492352744329594213e-11,1.317923796129870693e-05,2.684232532155043368e-06,2.304176712754812688e-11,4.000000000000000000e+00,6.663763012107251017e-06,1.295297947797163858e-06,9.199707481346499702e-06,3.979505556424764163e-06,3.498546822022579579e-08,1.655229097075283216e-07,3.700639677472889517e-07,1.474130627595292668e-06,3.901937627915458048e-06,6.274945990657211185e-06,7.672356573702380396e-06,8.269322319613522834e-06,9.230604422812765730e-06
4.585000000000000000e+02,3.916755773844794981e-06,1.153203106924707022e-11,1.279500859783773682e-05,2.633510216831117692e-06,2.227635185410041381e-11,4.000000000000000000e+00,6.550265990675913097e-06,1.283245557013677289e-06,8.878252823992940988e-06,3.916744241813725908e-06,3.449588112346068858e-08,1.637038672763233384e-07,3.675542473621384872e-07,1.464211076171223944e-06,3.843222115178594960e-06,6.168438468128411346e-06,7.545444783653113363e-06,8.111292914625274723e-06,9.034450713994077764e-06
4.610000000000000000e+02,3.832455833500971204e-06,3.634953711814514556e-12,1.267078232159114389e-05,2.586324188136637200e-06,2.137679052187625837e-11,4.000000000000000000e+00,6.418780021637607980e-06,1.246131645364334004e-06,8.838326488090173530e-06,3.832452198547259274e-06,3.352801147375722147e-08,1.594486826728932421e-07,3.571885781901863335e-07,1.419630240780596697e-06,3.754996694915954872e-06,6.043370914033316953e-06,7.392471213262048727e-06,7.967813903676331568e-06,8.897462650375835907e-06
4.635000000000000000e+02,3.772479443713412607e-06,3.931435420354330973e-12,1.229552997394057042e-05,2.537346343342951268e-06,2.066972761931610764e-11,4.000000000000000000e+00,6.309825787056363874e-06,1.235133100370461339e-06,8.523050530227157813e-06,3.772475512277992390e-06,3.342489138293594389e-08,1.579627029916281954e-07,3.551216195557307094e-07,1.409983350058552429e-06,3.699179013922258454e-06,5.941844823911055171e-06,7.271511522964289244e-06,7.815722280766148833e-06,8.705938577742489191e-06
4.660000000000000000e+02,3.692230822899299313e-06,7.622825935265673913e-12,1.217397170302435239e-05,2.492199231053209662e-06,1.984362545682984627e-11,4.000000000000000000e+00,6.184430053952508975e-06,1.200031591846089651e-06,8.481740880125053928e-06,3.692223200073363930e-06,3.240900812851756133e-08,1.538251882119334235e-07,3.448299134874991721e-07,1.367055137071628284e-06,3.615237510667551363e-06,5.822826024179525171e-06,7.124410970683716220e-06,7.677897736131672168e-06,8.574248094774485608e-06
4.685000000000000000e+02,3.635355353149821170e-06,1.056895775683349065e-11,1.180886205860637303e-05,2.445101553053275533e-06,1.919433014841859621e-11,4.000000000000000000e+00,6.080456906203096279e-06,1.190253800096545637e-06,8.173506705456552284e-06,3.635344784192064280e-06,3.176442224998695918e-08,1.527442421301338660e-07,3.425842723330215644e-07,1.360357797419645575e-06,3.563493607817998408e-06,5.725339158512401580e-06,7.008578748512793429e-06,7.532522216431521358e-06,8.389417056685619515e-06
4.710000000000000000e+02,3.555677349482177739e-06,3.504552885387822273e-12,1.170993908623215142e-05,2.401500479460183201e-06,1.841004596646809323e-11,4.000000000000000000e+00,5.957177828942361364e-06,1.154176870021994538e-06,8.154261736749973254e-06,3.555673844929292224e-06,3.148105510903231448e-08,1.484743167795294156e-07,3.326541292148982940e-07,1.316745951305086191e-06,3.478998384244554213e-06,5.608923155942661297e-06,6.864175235292976328e-06,7.399031399616283266e-06,8.266768134147126250e-06
4.735000000000000000e+02,3.505116062076046345e-06,3.281336886543504210e-12,1.133109963377707614e-05,2.356451799277528620e-06,1.783870369094179515e-11,4.000000000000000000e+00,5.861567861353575388e-06,1.148664262798517725e-06,7.825983571701029798e-06,3.505112780739159805e-06,3.084527184568759386e-08,1.486493094759587243e-07,3.315161712892607725e-07,1.314127542506061535e-06,3.434718850110229796e-06,5.517948841090067309e-06,6.757983051813082131e-06,7.259769691722700999e-06,8.082447264501380226e-06
4.760000000000000000e+02,3.427611589811755738e-06,9.419200596613216050e-12,1.124319258584234280e-05,2.314557015044953593e-06,1.710569538650567546e-11,4.000000000000000000e+00,5.742168604856709331e-06,1.113054574766802145e-06,7.815580996030586640e-06,3.427602170611159309e-06,3.037841078920455950e-08,1.432983938621604660e-07,3.218592233295906696e-07,1.271419215400569871e-06,3.353006537586987285e-06,5.406022680552969046e-06,6.618910868572149891e-06,7.131232554997483514e-06,7.965221510551084594e-06
4.785000000000000000e+02,3.393511636950770829e-06,1.406643726722336369e-11,1.078739235656838797e-05,2.272442196057657755e-06,1.667991476454364955e-11,4.000000000000000000e+00,5.665953833008429007e-06,1.121069440893113074e-06,7.393880719617617136e-06,3.393497570513503632e-06,3.023115948514070357e-08,1.467099401428717890e-07,3.268526100552642246e-07,1.287457423699069405e-06,3.327977235533009724e-06,5.334219015936102429e-06,6.536009828712735289e-06,7.003969217503846347e-06,7.778831064542261165e-06
4.810000000000000000e+02,3.317296192016761660e-06,9.547138154595011923e-12,1.071750053258374473e-05,2.232466247436688547e-06,1.598835957151295722e-11,4.000000000000000000e+00,5.549762439453450207e-06,1.084829944580073112e-06,7.400204340566982644e-06,3.317286644878607189e-06,2.891653201358995857e-08,1.411831490977889071e-07,3.151854122018843591e-07,1.244224575891251223e-06,3.247263491316363457e-06,5.224478658187497516e-06,6.399918478862779106e-06,6.879950440645963408e-06,7.669967709792500872e-06
4.835000000000000000e+02,3.266527467698532598e-06,4.882268931203888261e-12,1.039591273408266840e-05,2.190297546057835209e-06,1.546760503749596439e-11,4.000000000000000000e+00,5.456825013756367383e-06,1.076229921640697390e-06,7.129385266384135797e-06,3.266522585429601198e-06,2.904016369722134634e-08,1.415129842207692640e-07,3.149201354520547907e-07,1.236936859864147617e-06,3.200687974920174572e-06,5.136435671378055343e-06,6.296868024674378684e-06,6.752305837122893917e-06,7.508814350222914262e-06
4.860000000000000000e+02,3.192724330049473820e-06,1.211538612366443847e-11,1.033369148850520464e-05,2.151830010766102022e-06,1.482386104292350662e-11,4.000000000000000000e+00,5.344554340815575418e-06,1.040894319283371798e-06,7.140967158455730393e-06,3.192712214663350032e-06,2.768921161780135884e-08,1.357822912995085353e-07,3.036046665915402063e-07,1.193700684585997981e-06,3.122589140861477362e-06,5.030668566713845137e-06,6.163726109262047970e-06,6.634207970147462349e-06,7.403271790858790896e-06
4.885000000000000000e+02,3.144953351374377803e-06,5.535642687141829143e-12,1.001412628919905649e-05,2.111076744898902620e-06,1.434737660517388090e-11,4.000000000000000000e+00,5.256030096273280847e-06,1.033876606475475183e-06,6.869172937824678689e-06,3.144947815731690852e-06,2.824430349105167308e-08,1.359434619193103677e-07,3.037558046661746187e-07,1.188676095318288667e-06,3.079006476022317481e-06,4.946637633776754444e-06,6.066237000668056585e-06,6.508802125931620439e-06,7.244154399603145370e-06
4.910000000000000000e+02,3.073533783880083040e-06,3.936648398648677965e-13,9.955064381503829653e-06,2.073904456618143284e-06,1.374768961583282190e-11,4.000000000000000000e+00,5.147438240498226324e-06,9.996293272619397564e-07,6.881530597623746613e-06,3.073533390215243019e-06,2.683038083155607844e-08,1.308057568673785481e-07,2.928691590662395858e-07,1.146735023692925317e-06,3.003315699131909279e-06,4.844965535010494959e-06,5.936929862493589789e-06,6.394955841921282140e-06,7.142201312873127159e-06
4.935000000000000000e+02,3.029173839961052703e-06,1.041155781325889304e-11,9.634799222494428795e-06,2.034589812393711782e-06,1.331544985740067113e-11,4.000000000000000000e+00,5.063763652354764908e-06,9.945840275673409205e-07,6.605625382533375668e-06,3.029163428403239400e-06,2.729797158084275000e-08,1.311399352319050983e-07,2.932723489538800910e-07,1.144730121981359161e-06,2.963501660467952001e-06,4.764977767253298892e-06,5.845599627931866695e-06,6.273468300566064436e-06,6.986232597412855401e-06
4.960000000000000000e+02,2.960487951249317677e-06,6.398912461135715478e-12,9.580989244380196446e-06,1.998945422837415582e-06,1.276027171297503542e-11,4.000000000000000000e+00,4.959433374086733259e-06,9.615425284119020948e-07,6.620501293130879193e-06,2.960481552336856390e-06,2.581577323508949609e-08,1.259032189217944666e-07,2.826270676699700651e-07,1.104298905814958887e-06,2.891325362830498918e-06,4.667815679936816144e-06,5.720989099092455657e-06,6.164625748491194446e-06,6.888992692379883040e-06
4.985000000000000000e+02,2.917850847817046440e-06,5.716660649306142050e-12,9.271915576140651381e-06,1.961005059966840442e-06,1.235939441532220821e-11,4.000000000000000000e+00,4.878855907783886882e-06,9.568457878502059977e-07,6.354064728323604517e-06,2.917845131156397181e-06,2.644098225633264674e-08,1.266435297257685518e-07,2.831759659374932597e-07,1.102139530587732905e-06,2.853022620647385523e-06,4.590520827519031068e-06,5.633341201173627970e-06,6.047408237661332014e-06,6.737164561130321246e-06
5.010000000000000000e+02,2.851941281371806271e-06,2.122312260983065225e-11,9.222170323907514071e-06,1.926830992343263597e-06,1.184624674544718304e-11,4.000000000000000000e+00,4.778772273715069868e-06,9.251102890285426740e-07,6.370229042535707377e-06,2.851920058249196546e-06,2.466574468483019610e-08,1.212254902564704650e-07,2.729763498858691340e-07,1.063186298689923050e-06,2.783805560997766039e-06,4.497383426540949269e-06,5.513715073222948578e-06,5.942896962784355986e-06,6.644012501207747292e-06
5.035000000000000000e+02,2.811683189422983282e-06,3.042269213548997405e-11,8.917384385935558008e-06,1.890177397410070232e-06,1.147833295136371317e-11,4.000000000000000000e+00,4.701860586833053302e-06,9.215057920129130500e-07,6.105701196512574726e-06,2.811652766730847644e-06,2.577219287122049824e-08,1.226240672814759354e-07,2.738173855681028699e-07,1.062333713968373997e-06,2.748186615401979440e-06,4.423633949100329886e-06,5.429789827043283098e-06,5.829277312586202810e-06,6.496099453619674874e-06
5.060000000000000000e+02,2.747562657924905474e-06,8.242728137231255656e-12,8.876115946210455136e-06,1.857329897609393109e-06,1.099877490777709517e-11,4.000000000000000000e+00,4.604892555534299006e-06,8.902327603155123658e-07,6.128553288285550085e-06,2.747554415196768384e-06,2.381420403308913980e-08,1.169830219524429081e-07,2.634204822402501624e-07,1.023901796528622258e-06,2.680373443153985198e-06,4.333520080506534267e-06,5.314338871678001766e-06,5.728632561323140890e-06,6.407426200494234423e-06
5.085000000000000000e+02,2.709589521238713646e-06,1.075893676438485860e-11,8.576405765181463478e-06,1.821958473368418791e-06,1.066140805228561513e-11,4.000000000000000000e+00,4.531547994607132860e-06,8.876310478702948552e-07,5.866816243942749409e-06,2.709578762301949143e-06,2.463342140024167069e-08,1.183670678036779185e-07,2.641554334899477401e-07,1.024583713812024019e-06,2.647090126306073240e-06,4.262837876156380750e-06,5.234434593483982595e-06,5.619788214714690599e-06,6.263416698267656739e-06
5.110000000000000000e+02,2.648248184019667884e-06,8.727797173597345447e-13,8.534198888844634736e-06,1.790362654284181769e-06,1.021861687801896866e-11,4.000000000000000000e+00,4.438610838303850076e-06,8.578855297354861149e-07,5.885950704824966853e-06,2.648247311239950564e-06,2.298482458880702277e-08,1.127999962615715856e-07,2.545903507068390992e-07,9.877053167793762938e-07,2.582331692232583402e-06,4.176506341745431957e-06,5.123474239002305190e-06,5.522921324385268645e-06,6.177983794364121095e-06
5.135000000000000000e+02,2.613160324975310044e-06,1.817459144158797387e-12,8.234911698060105886e-06,1.756263208011426019e-06,9.913067339839654477e-12,4.000000000000000000e+00,4.369423532986736064e-06,8.568971169638840249e-07,5.621751373084796265e-06,2.613158507516165962e-06,2.349234749237544562e-08,1.149818936836457701e-07,2.555115841406448628e-07,9.907302003670326794e-07,2.552099562441689554e-06,4.110216594087725403e-06,5.049089892894889292e-06,5.417673221399570829e-06,6.037298917152427793e-06
5.160000000000000000e+02,2.552913308577810874e-06,4.834029210590381765e-12,8.205459788630605728e-06,1.725953637961691911e-06,9.496282321506909706e-12,4.000000000000000000e+00,4.278866946539502361e-06,8.269596706161189632e-07,5.652546480052795277e-06,2.552908474548600136e-06,2.257050226913749686e-08,1.092948945830603037e-07,2.461342829923420477e-07,9.530235531363568636e-07,2.488286650087639137e-06,4.025518621251303172e-06,4.940201612194759202e-06,5.325469875578291599e-06,5.957408348956608646e-06
5.185000000000000000e+02,2.518983626932842936e-06,7.786086169500914405e-12,7.917788019988215211e-06,1.693027950671271376e-06,9.211622154509900893e-12,4.000000000000000000e+00,4.212011577604114524e-06,8.259556762615715600e-07,5.398804393055372275e-06,2.518975840846673347e-06,2.254286027424618052e-08,1.113352385643508952e-07,2.469342102095218319e-07,9.559850991325586268e-07,2.459204156377854131e-06,3.961770507647825805e-06,4.868332093804856524e-06,5.223158299742674945e-06,5.821879954022640372e-06
5.210000000000000000e+02,2.460561103711257625e-06,8.716198364687831956e-12,7.893374518311336056e-06,1.663885258622644135e-06,8.822875098958508990e-12,4.000000000000000000e+00,4.124446362333901336e-06,7.966758450886134899e-07,5.432813414600078431e-06,2.460552387512892819e-06,2.210065996632255697e-08,1.058282692699603814e-07,2.379855698215527099e-07,9.191372504741932245e-07,2.397087883406844830e-06,3.880024442376946236e-06,4.762687436385768348e-06,5.134921622845011542e-06,5.745821470220576976e-06
5.235000000000000000e+02,2.428340784258908998e-06,9.871421646074442041e-12,7.612254586157489001e-06,1.632083563668175159e-06,8.560535723290985632e-12,4.000000000000000000e+00,4.060424347927083945e-06,7.962572205907338386e-07,5.183913801898580004e-06,2.428330912837262859e-06,2.164658399503944249e-08,1.076326252530180302e-07,2.386860750913209826e-07,9.223741075403392998e-07,2.369613173576358881e-06,3.818895895654977559e-06,4.694231300024819255e-06,5.036089737737892208e-06,5.614587783563497816e-06
5.260000000000000000e+02,2.372290253686256605e-06,1.564227531317634292e-11,7.588495860989200731e-06,1.604086675628229800e-06,8.200855110662832123e-12,4.000000000000000000e+00,3.976376929314486617e-06,7.682035780580268050e-07,5.216205607302944549e-06,2.372274611410943590e-06,2.148671128781931687e-08,1.026740774068475648e-07,2.299226293198151475e-07,8.877505463728181244e-07,2.310196424795527493e-06,3.740489156223480816e-06,4.592956651830273860e-06,4.950757037792473015e-06,5.539151200322723210e-06
5.285000000000000000e+02,2.341708855645432328e-06,5.412714384444462646e-12,7.312170997962097066e-06,1.573301469836031863e-06,7.958877879596453737e-12,4.000000000000000000e+00,3.915010325481464403e-06,7.684073858094004646e-07,4.970462142316665161e-06,2.341703442931047978e-06,2.053938715913310924e-08,1.045876549468030908e-07,2.311336115072502882e-07,8.906593655380154051e-07,2.284108537315528902e-06,3.681471049104395266e-06,4.527428046226347045e-06,4.855342326279152763e-06,5.412714523205071893e-06
5.310000000000000000e+02,2.288452614993580275e-06,1.641104346058386105e-11,7.287685319285064192e-06,1.546553371811613934e-06,7.628842702932828213e-12,4.000000000000000000e+00,3.835005986805194633e-06,7.418992431819663407e-07,4.999232704291483917e-06,2.288436203950119517e-06,2.068430614899611304e-08,1.000985671500771581e-07,2.228114698957665674e-07,8.579719287622798943e-07,2.227964813105945441e-06,3.606912582256832928e-06,4.431089626591220608e-06,4.773701364105102391e-06,5.340775001256618817e-06
5.335000000000000000e+02,2.259849920414679145e-06,5.072172139734961041e-12,7.017356119964752417e-06,1.516926946517617127e-06,7.407989023869489737e-12,4.000000000000000000e+00,3.776776866932296271e-06,7.429229738970620179e-07,4.757506199550073273e-06,2.259844848242539416e-06,1.929443916914307773e-08,1.018711641856619843e-07,2.246371431710389453e-07,8.620648255072856606e-07,2.203744376797836219e-06,3.551053495772773724e-06,4.368651614384668384e-06,4.682751691802927591e-06,5.218817178583848974e-06
5.360000000000000000e+02,2.206217064054860851e-06,1.404627251907792796e-12,7.010442585734339913e-06,1.491153347163338525e-06,7.090932038483278159e-12,4.000000000000000000e+00,3.697370411218199375e-06,7.150637168915223258e-07,4.804225521679479062e-06,2.206215659427608802e-06,2.002332598584257358e-08,9.667332977096201393e-08,2.154726804778453691e-07,8.278837333060385240e-07,2.146758890891310414e-06,3.477233195533691914e-06,4.272650299540176627e-06,4.603489344377257827e-06,5.151585356224747246e-06
5.385000000000000000e+02,2.179042086812165477e-06,1.159623137712959157e-11,6.746970028230848731e-06,1.462532375282756744e-06,6.887225364848939773e-12,4.000000000000000000e+00,3.641574462094922221e-06,7.165097115294087332e-07,4.567927941418683678e-06,2.179030490580788550e-06,1.861874819999749725e-08,9.860727170529833640e-08,2.173090475608912307e-07,8.321698686118169972e-07,2.123788317920365854e-06,3.423744462582774832e-06,4.213257599387929227e-06,4.515873248315942211e-06,5.033645487967068434e-06
5.410000000000000000e+02,2.127049155238160926e-06,1.077350604984958232e-11,6.744415392303922302e-06,1.437796717018488691e-06,6.591597508268515654e-12,4.000000000000000000e+00,3.564845872256649828e-06,6.892524382196722351e-07,4.617366237065761376e-06,2.127038381732111246e-06,1.919717257980860583e-08,9.347827015036152848e-08,2.082169108531380253e-07,7.986529874639077730e-07,2.069067359085189161e-06,3.352312906756288706e-06,4.120077537541576658e-06,4.439029677352342153e-06,4.970015784178349918e-06
5.435000000000000000e+02,2.102209534121841910e-06,2.685519828198819582e-11,6.479800775430158211e-06,1.410110115765719702e-06,6.407695463937584223e-12,4.000000000000000000e+00,3.512319649887561612e-06,6.920994183561222078e-07,4.377591241308316725e-06,2.102182678923559854e-06,1.737197357374925766e-08,9.599922134618301986e-08,2.107827034026382730e-07,8.050985142280194023e-07,2.048512704060273891e-06,3.301925682383004881e-06,4.064751639070081006e-06,4.355356520938445253e-06,4.853600090818429181e-06
5.460000000000000000e+02,2.052481292073060980e-06,5.432592569168870900e-12,6.476035880630983691e-06,1.386381715450431400e-06,6.134733715245182409e-12,4.000000000000000000e+00,3.438863007523492169e-06,6.660995766226295800e-07,4.423554588557923134e-06,2.052475859480491754e-06,1.862533355430953420e-08,9.089078108188327330e-08,2.016625221409166996e-07,7.727493750149349812e-07,1.996498426865007700e-06,3.233574901345158468e-06,3.975319363855560785e-06,4.281182203919555599e-06,4.791800305920053284e-06
5.485000000000000000e+02,2.028445201650908283e-06,3.453913777022863251e-12,6.222496098370055315e-06,1.359664498797251601e-06,5.963277485390177474e-12,4.000000000000000000e+00,3.388109700448159884e-06,6.687807028536566813e-07,4.194050896719147032e-06,2.028441747737131119e-06,1.646895754331399073e-08,9.367968730018264513e-08,2.049022345673827624e-07,7.792316000126768579e-07,1.976311814650944300e-06,3.185011778244181971e-06,3.922361034813423339e-06,4.200605363340871614e-06,4.680831606404496159e-06
5.510000000000000000e+02,1.979381295809220198e-06,4.510119769875220734e-12,6.228945977914043424e-06,1.336925211867180618e-06,5.705319336325493386e-12,4.000000000000000000e+00,3.316306507676400605e-06,6.424560839420395796e-07,4.249564682104823226e-06,1.979376785689450532e-06,1.761590929084192569e-08,8.798515170534225047e-08,1.951424016890052265e-07,7.458100932493985803e-07,1.924808062718123426e-06,3.118127209083850091e-06,3.834333823734611613e-06,4.129265971670673825e-06,4.623383694634656375e-06
5.535000000000000000e+02,1.956837162599931381e-06,5.487089013943729490e-12,5.979386864249826944e-06,1.311070951683364591e-06,5.548118721280073529e-12,4.000000000000000000e+00,3.267908114283296184e-06,6.457662109165667896e-07,4.022549701649895986e-06,1.956831675510917431e-06,1.578179492886351235e-08,9.105867435510317456e-08,1.986700023982392623e-07,7.530862101276489159e-07,1.906185942653238262e-06,3.071839306503465829e-06,3.784273157528498857e-06,4.051672344795807090e-06,4.515309064127102849e-06
5.560000000000000000e+02,1.908688952868097158e-06,6.469548252560748454e-13,5.989933506772328263e-06,1.289109830338124276e-06,5.304897673475099422e-12,4.000000000000000000e+00,3.197798783206221646e-06,6.195791225299728827e-07,4.081244553904230681e-06,1.908688305913272055e-06,1.665315930872990515e-08,8.531327330464207187e-08,1.887315680154785677e-07,7.199708595553292528e-07,1.855466577640478300e-06,3.006616587752387887e-06,3.697998792981844023e-06,3.982410771279229051e-06,4.459675326172375772e-06
5.585000000000000000e+02,1.888227332467948882e-06,3.544093347657765811e-12,5.740140231792046359e-06,1.264103838731580712e-06,5.163360974174943562e-12,4.000000000000000000e+00,3.152331171199529593e-06,6.241234937363681701e-07,3.851912899324097478e-06,1.888223788374601254e-06,1.524529921154953373e-08,8.855107763143522724e-08,1.932080072713311138e-07,7.284550617183051449e-07,1.838595237820959414e-06,2.962949962610901986e-06,3.651444484729615862e-06,3.907382245748944762e-06,4.354052612548715567e-06
5.610000000000000000e+02,1.841480463312646883e-06,3.667190303484552876e-12,5.755481933672020477e-06,1.243115406434997570e-06,4.936386210478209394e-12,4.000000000000000000e+00,3.084595869747644454e-06,5.983650568776493133e-07,3.914001470359373806e-06,1.841476796122343501e-06,1.583062577746668139e-08,8.264868899121692800e-08,1.825737426710782585e-07,6.954423173834833934e-07,1.789595942709886330e-06,2.899960808237469394e-06,3.567742044184392085e-06,3.841467732434742021e-06,4.302360914100792659e-06
5.635000000000000000e+02,1.821738240108539729e-06,1.581813297714491070e-12,5.515580513517206055e-06,1.218972576856565393e-06,4.804624358602094604e-12,4.000000000000000000e+00,3.040710816965104910e-06,6.027656632519743363e-07,3.693842273408666326e-06,1.821736658295242075e-06,1.449360247199938334e-08,8.610473526513034596e-08,1.874425546476458282e-07,7.041188398029321819e-07,1.773362541354743326e-06,2.857961084451036010e-06,3.522721951971531403e-06,3.768676311183575075e-06,4.199584568975036906e-06
5.660000000000000000e+02,1.776609745182146335e-06,4.890859058630680817e-12,5.533835084274756380e-06,1.198922879102551714e-06,4.593758256711722696e-12,4.000000000000000000e+00,2.975532624284698261e-06,5.776868660795946209e-07,3.757225339092610256e-06,1.776604854323087687e-06,1.512732401241843717e-08,8.016586054000858368e-08,1.767528213012826913e-07,6.724370920198197149e-07,1.725902463953884463e-06,2.797301779939210126e-06,3.442031142735321509e-06,3.705996045442115324e-06,4.150767470089343425e-06
5.685000000000000000e+02,1.758285548614544056e-06,2.091564431255780529e-12,5.296785992893659415e-06,1.175525606868218023e-06,4.473428522869638550e-12,4.000000000000000000e+00,2.933811155482761867e-06,5.827599417463260332e-07,3.538500444279115571e-06,1.758283457050112784e-06,1.442903944287692593e-08,8.368314072995099816e-08,1.822285416615391501e-07,6.812634882191741696e-07,1.711258510038515310e-06,2.757109625113287599e-06,3.399601571271962701e-06,3.635603621077976877e-06,4.050180780963300863e-06
5.710000000000000000e+02,1.714034474920803091e-06,1.954506346083736243e-12,5.321213239996086431e-06,1.156334645271744733e-06,4.275023993072765843e-12,4.000000000000000000e+00,2.870369120192547825e-06,5.576998296490583580e-07,3.607178765075283340e-06,1.714032520414457071e-06,1.431769918746929696e-08,7.770598985364674686e-08,1.711284685475143406e-07,6.498089635469076974e-07,1.664880795491814899e-06,2.698187591574114530e-06,3.320745330024773312e-06,3.575268761536372567e-06,4.005196489561037004e-06
5.735000000000000000e+02,1.697852319064450334e-06,7.779494581027229945e-12,5.082545415892678002e-06,1.133680490671461230e-06,4.167933952281617626e-12,4.000000000000000000e+00,2.831532809735911353e-06,5.641718283929891043e-07,3.384693096828227456e-06,1.697844539569869330e-06,1.447757255690583404e-08,8.157640013792667332e-08,1.777307732388498335e-07,6.606359988001664090e-07,1.652277366271277227e-06,2.660469180676481794e-06,3.282277670275398362e-06,3.507819989984595849e-06,3.906257441487651553e-06
5.760000000000000000e+02,1.654083534782139378e-06,1.152455494228595941e-11,5.108795037576617470e-06,1.115037433951682878e-06,3.979300819150930652e-12,4.000000000000000000e+00,2.769120968733822045e-06,5.390461008304564996e-07,3.454711502794478092e-06,1.654072010227197185e-06,1.355471691405527962e-08,7.553110634824334614e-08,1.659128084578075203e-07,6.289667291628845875e-07,1.606140973974542789e-06,2.602414213898833304e-06,3.204330874330054800e-06,3.448607160569075733e-06,3.862055140600692209e-06
5.785000000000000000e+02,1.639228710494646569e-06,1.060791405661539775e-13,4.874024269942010003e-06,1.093131611897097851e-06,3.882007486238688202e-12,4.000000000000000000e+00,2.732360322391744420e-06,5.460970985975487177e-07,3.234795559447363434e-06,1.639228604415505990e-06,1.436863977419386954e-08,7.983486221397684329e-08,1.732357192677263789e-07,6.399599845263762531e-07,1.595254953552834438e-06,2.566803798961452006e-06,3.167899148051553460e-06,3.384048298067187703e-06,3.766884654093776619e-06
5.810000000000000000e+02,1.597016737974700888e-06,1.186877748712553962e-12,4.906925361385301279e-06,1.075580967233127410e-06,3.707336878445502951e-12,4.000000000000000000e+00,2.672597705207828086e-06,5.214357707415734783e-07,3.309908623410600391e-06,1.597015551096952130e-06,1.286596878228030981e-08,7.371413953050670949e-08,1.616662193906246095e-07,6.091678559857009187e-07,1.550285492898556161e-06,2.511795186521656186e-06,3.093003904624015150e-06,3.327745725105422230e-06,3.725736746345254716e-06
5.835000000000000000e+02,1.582647408955268003e-06,5.785440276088429727e-12,4.681230243545368812e-06,1.054390511002261374e-06,3.616512170764432931e-12,4.000000000000000000e+00,2.637037919957529589e-06,5.282568979530066292e-07,3.098582834590100809e-06,1.582641623514992009e-06,1.405705686607908300e-08,7.795184051447817461e-08,1.689333082180517448e-07,6.198380123230074500e-07,1.539857189175844774e-06,2.476998211819598113e-06,3.057916811300211850e-06,3.265708688284660341e-06,3.634996525655340417e-06
5.860000000000000000e+02,1.540602688399451342e-06,1.586748591754704931e-12,4.714123285966824556e-06,1.037169484917390095e-06,3.449177183947420871e-12,4.000000000000000000e+00,2.577772173316841437e-06,5.034332034820612477e-07,3.173520597567373426e-06,1.540601101650859681e-06,1.229246519641457857e-08,7.177912497755338920e-08,1.567318343538830698e-07,5.889253443045965599e-07,1.494978241628208585e-06,2.422723056553791729e-06,2.983950119438282524e-06,3.209728154804429529e-06,3.594172479183018457e-06
5.885000000000000000e+02,1.525804336934173708e-06,6.281181446831787716e-12,4.487626291155348175e-06,1.015991615394386868e-06,3.360317837158829525e-12,4.000000000000000000e+00,2.541795952328560364e-06,5.098127215397868409e-07,2.961821954221174678e-06,1.525798055752726949e-06,1.376659973775748118e-08,7.554417315963673632e-08,1.639833518846589939e-07,5.987227310483614098e-07,1.483948716587312950e-06,2.386944025675666218e-06,2.948680198794132975e-06,3.147213435667942067e-06,3.503072060239912602e-06
5.910000000000000000e+02,1.486361724389329943e-06,2.856677151993193742e-12,4.523294646386670348e-06,9.999295973796033756e-07,3.209130375445357892e-12,4.000000000000000000e+00,2.486291321768933530e-06,4.864321270097265672e-07,3.036932921997340616e-06,1.486358867712177940e-06,1.188584113934528953e-08,6.984516650579707650e-08,1.520300954430925095e-07,5.692702328389666617e-07,1.442086664137727597e-06,2.336572250256531260e-06,2.878830848823948292e-06,3.095462305212774467e-06,3.465568696614572653e-06
5.935000000000000000e+02,1.474111652535862602e-06,1.100438434574960037e-11,4.305306190853765059e-06,9.800734147123469368e-07,3.133549062367933401e-12,4.000000000000000000e+00,2.454185067248209751e-06,4.940382378235156657e-07,2.831194538317902456e-06,1.474100648151516849e-06,1.381632217238304620e-08,7.393936151166832781e-08,1.603727577143418163e-07,5.810499073825309963e-07,1.433344738058625033e-06,2.303994711337300659e-06,2.847706197687663483e-06,3.038031016436614389e-06,3.379513486399621678e-06
5.960000000000000000e+02,1.436718470840672814e-06,3.372935563384290636e-13,4.337513322824092139e-06,9.647595334469758100e-07,2.994920921831588116e-12,4.000000000000000000e+00,2.401478004287648624e-06,4.719589373936970038e-07,2.900794851983419113e-06,1.436718133547116548e-06,1.164368890584180757e-08,6.849604556421798784e-08,1.488500825232295553e-07,5.530913188504292331e-07,1.393982378054189505e-06,2.256679737866508359e-06,2.781259004456180497e-06,2.988296758971350845e-06,3.344155681020021059e-06
5.985000000000000000e+02,1.425639599747398712e-06,3.267312554536924098e-12,4.124036897224270755e-06,9.455813264513091268e-07,2.926572313301339540e-12,4.000000000000000000e+00,2.371220926198707733e-06,4.800582732960895855e-07,2.698397297476872043e-06,1.425636332434844092e-06,1.379148304558318326e-08,7.296054205729583003e-08,1.577027589897245824e-07,5.654601640271880057e-07,1.386426576383532311e-06,2.225442224830200466e-06,2.751927166668576171e-06,2.933605584667810613e-06,3.260670663564713859e-06
6.010000000000000000e+02,1.387139597321935187e-06,3.497731209365148021e-12,4.171446908794927611e-06,9.309285849660644597e-07,2.790784292765379012e-12,4.000000000000000000e+00,2.318068182287999540e-06,4.562110123558707269e-07,2.784307311472992213e-06,1.387136099590725862e-06,1.140221376881701189e-08,6.637802878603620835e-08,1.447466430676527277e-07,5.350774836235011901e-07,1.345542723485172367e-06,2.178623402253136817e-06,2.684573297667831804e-06,2.885069340904267679e-06,3.228842644947832841e-06
6.035000000000000000e+02,1.380339708158853602e-06,6.153709279254618046e-12,3.940583576581455660e-06,9.123088011724057078e-07,2.737645058616699367e-12,4.000000000000000000e+00,2.292648509331259309e-06,4.680309069864478938e-07,2.560243868422602059e-06,1.380333554449574278e-06,1.386382360408931223e-08,7.243756387784900464e-08,1.560960710496136477e-07,5.527885746495781100e-07,1.342912659096116385e-06,2.151324590347706281e-06,2.661917437934901521e-06,2.834084976483627677e-06,3.145128257843253145e-06
6.060000000000000000e+02,1.343028311157404547e-06,2.594976289557752525e-12,3.988483429547335686e-06,8.983158342087554937e-07,2.610696382560482195e-12,4.000000000000000000e+00,2.241344145366160040e-06,4.447124769486490530e-07,2.645455118389931139e-06,1.343025716181114915e-06,1.186576484560165618e-08,6.593461424341292066e-08,1.432909511534295000e-07,5.225090714484278747e-07,1.302790914948983012e-06,2.105753952377093200e-06,2.596776980596184768e-06,2.786903317956093114e-06,3.115088048116459291e-06
6.085000000000000000e+02,1.333632300990662938e-06,3.338283228543871594e-12,3.783821303283197815e-06,8.803124558852928277e-07,2.553525134232445886e-12,4.000000000000000000e+00,2.213944756875955977e-06,4.533198451053701102e-07,2.450189002292535089e-06,1.333628962707434352e-06,1.370487655150544108e-08,7.066779877091406976e-08,1.524188873321806431e-07,5.359462484207416730e-07,1.297227862469496496e-06,2.077468724358501253e-06,2.570454679254958000e-06,2.736719799268098550e-06,3.036809702015308133e-06
6.110000000000000000e+02,1.297309433498967491e-06,1.544020257579672301e-12,3.832969697949856033e-06,8.669165723001897361e-07,2.434556109574122280e-12,4.000000000000000000e+00,2.164226005799157121e-06,4.303928611987777547e-07,2.535660264450888331e-06,1.297307889478709968e-06,1.187633626105438091e-08,6.424435687297332836e-08,1.397142572812364407e-07,5.060004694085758831e-07,1.258189720800684849e-06,2.033472788830988514e-06,2.507296941460924340e-06,2.691062276083843882e-06,3.008348280700740057e-06
6.135000000000000000e+02,1.289038118255968760e-06,2.117352540860757998e-12,3.630416490211393906e-06,8.494659535232714705e-07,2.383211676512090257e-12,4.000000000000000000e+00,2.138504071779240231e-06,4.395721647326972898e-07,2.341378371955424934e-06,1.289036000903427980e-06,1.346154440115779352e-08,6.931341602918754464e-08,1.491292400394643853e-07,5.201395092902197092e-07,1.253913035713861508e-06,2.006634093070206631e-06,2.482889266357871213e-06,2.643025154635936158e-06,2.932220278583699017e-06
6.160000000000000000e+02,1.252849106957570467e-06,5.642298557617719186e-13,3.687130292888157677e-06,8.367165373865698778e-07,2.269725448740552148e-12,4.000000000000000000e+00,2.089565644344140345e-06,4.161325695710005894e-07,2.434281185930587210e-06,1.252848542727714808e-06,1.160984193224941657e-08,6.262220950485414279e-08,1.359702744098261785e-07,4.894499880706747233e-07,1.214628071832191721e-06,1.963299622282155585e-06,2.420503713926443740e-06,2.598685037872020877e-06,2.905993206941306364e-06
6.185000000000000000e+02,1.245483222497326813e-06,2.554489384735516352e-12,3.486607305350685115e-06,8.197452191989512968e-07,2.223210681921862473e-12,4.000000000000000000e+00,2.065228441696278322e-06,4.257380032983755163e-07,2.241124082853358091e-06,1.245480668007942146e-06,1.334343817090012502e-08,6.785932922603634167e-08,1.456043179440472007e-07,5.039441079117724897e-07,1.211258589946239324e-06,1.937891501867813302e-06,2.398113293317089119e-06,2.552363590992151468e-06,2.831503449393956328e-06
6.210000000000000000e+02,1.209786524534742143e-06,5.395523614354852439e-12,3.544776325357372854e-06,8.074385905801660089e-07,2.115540512503935958e-12,4.000000000000000000e+00,2.017225115114908152e-06,4.023479339545761338e-07,2.334989800822630711e-06,1.209781129011127780e-06,1.140489905756218472e-08,6.079651325328382058e-08,1.322518462551925338e-07,4.734643276030624498e-07,1.172495548164061965e-06,1.895324126987014822e-06,2.336619403379408053e-06,2.509010682314062483e-06,2.806560792693412531e-06
6.235000000000000000e+02,1.203974255801893215e-06,5.091120968756051761e-13,3.342273346337383220e-06,7.909423577926592958e-07,2.075143821984333108e-12,4.000000000000000000e+00,1.994916613594552511e-06,4.130318980092339193e-07,2.138299090535490217e-06,1.203973746689796405e-06,1.334877486831455745e-08,6.649560749246703916e-08,1.427153638368922268e-07,4.892054923011220426e-07,1.171040987526428875e-06,1.871367803043807253e-06,2.316743571496008903e-06,2.464610981825658921e-06,2.733542236979171850e-06
6.260000000000000000e+02,1.169164992826266053e-06,1.217698280762750198e-11,3.403138272001323063e-06,7.792307572638841844e-07,1.974147353516489893e-12,4.000000000000000000e+00,1.948395750090150450e-06,3.899342355623818690e-07,2.233973279175057009e-06,1.169152815843458473e-06,1.127045609497495303e-08,5.935784598331193397e-08,1.292890318490250567e-07,4.592759011716661830e-07,1.132966498935464261e-06,1.830639326580359053e-06,2.257141832783862582e-06,2.423117359299780323e-06,2.709705168443344434e-06
6.285000000000000000e+02,1.163723010155732520e-06,2.933527513484640682e-12,3.207203222339371387e-06,7.632881673933554525e-07,1.936860070848626006e-12,4.000000000000000000e+00,1.927011177549087973e-06,4.004348427623770678e-07,2.043480212183639079e-06,1.163720076628219090e-06,1.313964692620988158e-08,6.522466047636919959e-08,1.394816092450920958e-07,4.743379822526527589e-07,1.131719672412319016e-06,1.807313586730590891e-06,2.238159794488193017e-06,2.380292884437599158e-06,2.639420510798248247e-06
6.310000000000000000e+02,1.129890461610429745e-06,9.075603075787506619e-12,3.270057909074006889e-06,7.521549466055097777e-07,1.842389518941366814e-12,4.000000000000000000e+00,1.882045408215939522e-06,3.777355150049199670e-07,2.140167447463577356e-06,1.129881386007353942e-06,1.121401458907595344e-08,5.797758832837010220e-08,1.261331887397076547e-07,4.451581084955922702e-07,1.094831784540645014e-06,1.768180983762515590e-06,2.180127392749898534e-06,2.340575449524130720e-06,2.616945450632105752e-06
6.335000000000000000e+02,1.125267379227665925e-06,6.186122812277712888e-12,3.076149215043673851e-06,7.366671676050902531e-07,1.808905190581205839e-12,4.000000000000000000e+00,1.861934546832756284e-06,3.886002116225756716e-07,1.950881835816007926e-06,1.125261193104853566e-06,1.325780937500745657e-08,6.412311177998793715e-08,1.364274474009872384e-07,4.608439123691065634e-07,1.094171083494891991e-06,1.745981945314374302e-06,2.162564661865612910e-06,2.299209491754914897e-06,2.548887119511567064e-06
6.360000000000000000e+02,1.091954533871534023e-06,2.312134616527126087e-13,3.142340995447689228e-06,7.260480370527694042e-07,1.719510456150778789e-12,4.000000000000000000e+00,1.818002570924303533e-06,3.659064968187646192e-07,2.050386461576154993e-06,1.091954302658072307e-06,1.102644098568390959e-08,5.668614201555179071e-08,1.229847601884519553e-07,4.314350145230020512e-07,1.057897410355956482e-06,1.708073573835529775e-06,2.105961686949908878e-06,2.260829733665632570e-06,2.527096588157237930e-06
6.385000000000000000e+02,1.088955598208414307e-06,4.368599804954457723e-12,2.946877482582539239e-06,7.109938322160063385e-07,1.691336524318648092e-12,4.000000000000000000e+00,1.799949430424420540e-06,3.779617659924079690e-07,1.857921884374124932e-06,1.088951229608609350e-06,1.329152556548909690e-08,6.334364732513329697e-08,1.338867667418589685e-07,4.482960245830982094e-07,1.059112701218454631e-06,1.687494786605640285e-06,2.091230183205241054e-06,2.221478558965265797e-06,2.460974031147872211e-06
6.410000000000000000e+02,1.056206461222366457e-06,2.228612124489533987e-12,3.013937228361415834e-06,7.008360068478549779e-07,1.606743197222321149e-12,4.000000000000000000e+00,1.757042468070221329e-06,3.553704543745114794e-07,1.957730767139049165e-06,1.056204232610241969e-06,1.086086038836607752e-08,5.559323659577208754e-08,1.204686308514210803e-07,4.194409449388110175e-07,1.023265978977446427e-06,1.650781023266141373e-06,2.035458974476432184e-06,2.184002881704406936e-06,2.439784098418947620e-06
6.435000000000000000e+02,1.054050162038836299e-06,7.447701470300093757e-13,2.842693670848654616e-06,6.862473939538069164e-07,1.581957229802488326e-12,4.000000000000000000e+00,1.740297555992643216e-06,3.678027680850293828e-07,1.788643508809818317e-06,1.054049417268689222e-06,1.322895557680808697e-08,6.272705766840495969e-08,1.315786522793811632e-07,4.366080741187148884e-07,1.025451581193018882e-06,1.631162406208716908e-06,2.022219187004151442e-06,2.146720048662425515e-06,2.376324578505205625e-06
6.460000000000000000e+02,1.021932576513688974e-06,8.702208918006577196e-13,2.889964391053546000e-06,6.765765512685043322e-07,1.502102020666289486e-12,4.000000000000000000e+00,1.698509127782193306e-06,3.453560252451846421e-07,1.868031814539857026e-06,1.021931706292797202e-06,1.082999681406424160e-08,5.480422254616232820e-08,1.183990333327693482e-07,4.078924334271158008e-07,9.900450893350661442e-07,1.595525846545677431e-06,1.967656663269980578e-06,2.110195278026189577e-06,2.356433490892345549e-06
6.485000000000000000e+02,1.019779947306189662e-06,1.549868793537952300e-11,2.745123719837098890e-06,6.624865004033362919e-07,1.478839504144475269e-12,4.000000000000000000e+00,1.682266447709525954e-06,3.572934469028533699e-07,1.725343772530909228e-06,1.019764448618254387e-06,1.281674169798156873e-08,6.200037062261527841e-08,1.289095169030022627e-07,4.243234975473557711e-07,9.922113221671401344e-07,1.576637783830356582e-06,1.954847559787773408e-06,2.074737650099538449e-06,2.295465678094816543e-06
6.510000000000000000e+02,9.881845323665295004e-07,6.223232643628752650e-12,2.775721012626097473e-06,6.532529404115390312e-07,1.403248074164777805e-12,4.000000000000000000e+00,1.641437472778068426e-06,3.349315919549904691e-07,1.787536480259567973e-06,9.881783091338859505e-07,1.056925945755562259e-08,5.358236163887279612e-08,1.159099288684174724e-07,3.958111601464483118e-07,9.572365142398706461e-07,1.541923327612770770e-06,1.901367828385519946e-06,2.039162188223449779e-06,2.276970366007708256e-06
6.535000000000000000e+02,9.866808822833893927e-07,1.918495851423508830e-11,2.650678451305915857e-06,6.395652890341287171e-07,1.382582922400836173e-12,4.000000000000000000e+00,1.626246171317518004e-06,3.471155932492606756e-07,1.663997569022526464e-06,9.866616973248751297e-07,1.234468239391858008e-08,6.134209827359477113e-08,1.262410144820315443e-07,4.122644073012857140e-07,9.599076920659185023e-07,1.523907115217645972e-06,1.889925877236227175e-06,2.004969178934726343e-06,2.217520521131986955e-06
6.560000000000000000e+02,9.563050028893966581e-07,6.064142952033210889e-12,2.667666660334990591e-06,6.307163344993047616e-07,1.312322353155527782e-12,4.000000000000000000e+00,1.587021337388701314e-06,3.255886683900918965e-07,1.711361657445593933e-06,9.562989387464446274e-07,1.041090694294213503e-08,5.271431444448880980e-08,1.136174584596449414e-07,3.851755820742989507e-07,9.261889188780675493e-07,1.490881072410325568e-06,1.838409392084333168e-06,1.970852138238018663e-06,2.199314394949389860e-06
6.585000000000000000e+02,9.573243691448990859e-07,6.687117967346515348e-13,2.551578506981120819e-06,6.173395377813297222e-07,1.297578052666745169e-12,4.000000000000000000e+00,1.574663906926228914e-06,3.399848313635693636e-07,1.594254137836221733e-06,9.573237004331022664e-07,1.225559290571387908e-08,6.200053839335865177e-08,1.252454588457751840e-07,4.037848149938187534e-07,9.322420776126733358e-07,1.475175676320201261e-06,1.830962964766641299e-06,1.939128294528178544e-06,2.141502826585439566e-06
6.610000000000000000e+02,9.265577118705814837e-07,2.589368964202631040e-12,2.573865237752274139e-06,6.089709560940904380e-07,1.229354818792998207e-12,4.000000000000000000e+00,1.535528667964671922e-06,3.175867557764910457e-07,1.647307525881692656e-06,9.265551225016172458e-07,1.068671724655052619e-08,5.242793136546127138e-08,1.125834628901906438e-07,3.763913367533410711e-07,8.976548538119870877e-07,1.442074120753688922e-06,1.779224791165914784e-06,1.904947718768750852e-06,2.124888356300171413e-06
6.635000000000000000e+02,9.264795439936541967e-07,5.035354000753060134e-12,2.465994273465413751e-06,5.961481886547192974e-07,1.213757008274991816e-12,4.000000000000000000e+00,1.522627732648373494e-06,3.303313553389348993e-07,1.539514729471759448e-06,9.264745086396534520e-07,1.204286626831703149e-08,6.101673638125473576e-08,1.225222582114903624e-07,3.926033400029528637e-07,9.021393578243152594e-07,1.426257732309473009e-06,1.770433202829876480e-06,1.874598241082085211e-06,2.069894324235013556e-06
6.660000000000000000e+02,8.962836170195167717e-07,5.117784446108697408e-12,2.489038565429556072e-06,5.881751845745868281e-07,1.149274369886936636e-12,4.000000000000000000e+00,1.484458801594103706e-06,3.081084324449299436e-07,1.592754948410039194e-06,8.962784992350706323e-07,1.065818312512318153e-08,5.157836922607835667e-08,1.101827089983167516e-07,3.654366877337064188e-07,8.680720827777199754e-07,1.394264635207834857e-06,1.719739738561703727e-06,1.841634393219835975e-06,2.054364849924259953e-06
6.685000000000000000e+02,8.967554987298651746e-07,3.444586233899621881e-12,2.382645241091904305e-06,5.756948950498624579e-07,1.135595036688721905e-12,4.000000000000000000e+00,1.472450393779727527e-06,3.210606036800027166e-07,1.485889742362039130e-06,8.967520541436312372e-07,1.195950396201599691e-08,6.013411224036719512e-08,1.200633510109308912e-07,3.818622704627198403e-07,8.733788270532389153e-07,1.379069577903002688e-06,1.712163935951507719e-06,1.812449516414194080e-06,2.000865846718300207e-06
6.710000000000000000e+02,8.678740913582267693e-07,1.758717761555102986e-12,2.404502867021307473e-06,5.680776190478674538e-07,1.075917619713961836e-12,4.000000000000000000e+00,1.435951710406094117e-06,2.997964723103593155e-07,1.536628775663080810e-06,8.678723326404652132e-07,1.051033936156142331e-08,5.113954820360545356e-08,1.082220396309703243e-07,3.561060709272498940e-07,8.408027396802633248e-07,1.348560348592355596e-06,1.663635607443516972e-06,1.780649289078951638e-06,1.986101708327139985e-06
6.735000000000000000e+02,8.690170078885928613e-07,2.455369955008432640e-12,2.299400972059741328e-06,5.559392337074656982e-07,1.064258991574886549e-12,4.000000000000000000e+00,1.424956241596058665e-06,3.130777741811271631e-07,1.430383964171148467e-06,8.690145525186378692e-07,1.220806715137407927e-08,5.992477290369289589e-08,1.183667896810036429e-07,3.721856873843474180e-07,8.466949252326274263e-07,1.334450125510203855e-06,1.656946634816835313e-06,1.752927368287698283e-06,1.933721093408441803e-06
6.760000000000000000e+02,8.406148401905448150e-07,1.590069031719283992e-12,2.322547513333053441e-06,5.486886172900783286e-07,1.007692508292273141e-12,4.000000000000000000e+00,1.389303457480623144e-06,2.919262229004664864e-07,1.481932673142508626e-06,8.406132501215130619e-07,1.034361567701484588e-08,5.079109232985528688e-08,1.066029117993633489e-07,3.471618178792063489e-07,8.144875882531267651e-07,1.304757338957081397e-06,1.609540942875770314e-06,1.721832673693874582e-06,1.919530496096544481e-06
6.785000000000000000e+02,8.424806602284725487e-07,6.951817565140738123e-12,2.219086302131436359e-06,5.369251809271488867e-07,9.980623127726541712e-13,4.000000000000000000e+00,1.379405841155621330e-06,3.055554793013236621e-07,1.376605641902963916e-06,8.424737084109074387e-07,1.224632533507319953e-08,5.978186270438304458e-08,1.169096267459578019e-07,3.634613310410381748e-07,8.210971580668405622e-07,1.291782567572194087e-06,1.604184296746406520e-06,1.695752360469368814e-06,1.869609148529405548e-06
6.810000000000000000e+02,8.138911236993143599e-07,2.080287873244453845e-13,2.245713279994772798e-06,5.300969885763332824e-07,9.434215785342302759e-13,4.000000000000000000e+00,1.343988112275647642e-06,2.837941351229810776e-07,1.431822156295458544e-06,8.138909156705270848e-07,1.005902583869814534e-08,5.011202815525915531e-08,1.045317757701652668e-07,3.374986117695944310e-07,7.883931036419428853e-07,1.262321392648111346e-06,1.556835222874028247e-06,1.665289735748677701e-06,1.856317929053245385e-06
6.835000000000000000e+02,8.161898283462767730e-07,1.776977008463451769e-12,2.143699357288223298e-06,5.186395889698744613e-07,9.351528591427652499e-13,4.000000000000000000e+00,1.334829417316151234e-06,2.975502393764023117e-07,1.327509528941946631e-06,8.161880513692683303e-07,1.221761902598903043e-08,5.929938405250228221e-08,1.149515491839707000e-07,3.537953453313742776e-07,7.956409482483385663e-07,1.249907824053106525e-06,1.552429864998992638e-06,1.640579004168265719e-06,1.807821985144015823e-06
6.860000000000000000e+02,7.878305939152830652e-07,1.908792522373487724e-12,2.171908647748453175e-06,5.121687278533853776e-07,8.829938504998626167e-13,4.000000000000000000e+00,1.299999321768668443e-06,2.756618660618976877e-07,1.384078053833170110e-06,7.878286851227606724e-07,9.812707962715035209e-09,4.928668644059884752e-08,1.023408786601414509e-07,3.279676418183474986e-07,7.630980659899479651e-07,1.221080619571695089e-06,1.505499780436710147e-06,1.610676443765633592e-06,1.795271067139228884e-06
6.885000000000000000e+02,7.913061902976939177e-07,1.661028268181209580e-12,2.068137330261926984e-06,5.008981319407389731e-07,8.770644253851724624e-13,4.000000000000000000e+00,1.292204322238432891e-06,2.904080583569549446e-07,1.276831139964233066e-06,7.913045292694256853e-07,1.228570774128331657e-08,5.920007081185951686e-08,1.136186399974568738e-07,3.448400867450039150e-07,7.716727425846229553e-07,1.209696605855823990e-06,1.503191322685191137e-06,1.587386706011648917e-06,1.747490065854753716e-06
6.910000000000000000e+02,7.631445481285505610e-07,4.174846405707199652e-13,2.097515412376066361e-06,4.946909297396727120e-07,8.271087173050314530e-13,4.000000000000000000e+00,1.257835477868223273e-06,2.684536183888778490e-07,1.334370864247515800e-06,7.631441306439100419e-07,9.575268282619566385e-09,4.882743449891939667e-08,1.006556620934541803e-07,3.194603866246426475e-07,7.393301965687118040e-07,1.181548895654521262e-06,1.456506301724589927e-06,1.557227175311407744e-06,1.735427919887995558e-06
6.935000000000000000e+02,7.668434067214593833e-07,7.201867646981063540e-12,1.997706812556270348e-06,4.838949223385965911e-07,8.222031062972503158e-13,4.000000000000000000e+00,1.250738329060056080e-06,2.829484843828627921e-07,1.230863405834810965e-06,7.668362048538124375e-07,1.227356693025947995e-08,5.877548530556235227e-08,1.118975535370443594e-07,3.359669047693903100e-07,7.479087795567296061e-07,1.170599447460485299e-06,1.454777405068029151e-06,1.535944005962850354e-06,1.690179632106495282e-06
6.960000000000000000e+02,7.393857766346762111e-07,1.837807486158027880e-12,2.028100674872111706e-06,4.780491863856728757e-07,7.752223512936672067e-13,4.000000000000000000e+00,1.217434963020348981e-06,2.613365902490033354e-07,1.288714898237435495e-06,7.393839388271900742e-07,9.424096153119748664e-09,4.841758735970494335e-08,9.885463207768564919e-08,3.112311626726894211e-07,7.163887410976889024e-07,1.143671712153697132e-06,1.409325655359167165e-06,1.506837896098824978e-06,1.678368195466147037e-06
6.985000000000000000e+02,7.436773594254308753e-07,1.066648547554308520e-12,1.929116739983570987e-06,4.675373659501606778e-07,7.716472034815964814e-13,4.000000000000000000e+00,1.211214725375591659e-06,2.761399934752701975e-07,1.185439380558140112e-06,7.436762927768833151e-07,1.240415994295274904e-08,5.836853555956025385e-08,1.104810882567878285e-07,3.276515845062728378e-07,7.256014162642553673e-07,1.133392585841479713e-06,1.408884165747778918e-06,1.486875796159716513e-06,1.634695745653895794e-06
7.010000000000000000e+02,7.163477867673157595e-07,1.614368153001337468e-12,1.961240937657505211e-06,4.619980949987790079e-07,7.265963913889327899e-13,4.000000000000000000e+00,1.178345881766094820e-06,2.543496917685367516e-07,1.244893150890189346e-06,7.163461723991628102e-07,9.265533358675104017e-09,4.791051953982149579e-08,9.703242203426756537e-08,3.030761442098164930e-07,6.940394886808203423e-07,1.106940608796644936e-06,1.363841530650618984e-06,1.458138377481485550e-06,1.623851046640492336e-06
7.035000000000000000e+02,7.219057563387220641e-07,6.796665530691974187e-14,1.861410968010157679e-06,4.517674003996642573e-07,7.252417050988530938e-13,4.000000000000000000e+00,1.173673156738386268e-06,2.701383559390578068e-07,1.139505211671435615e-06,7.219056883720667517e-07,1.267831024013382631e-08,5.839968448733386024e-08,1.095709785757205206e-07,3.202049920548908833e-07,7.047161339921258545e-07,1.098142905806551775e-06,1.365318330723537955e-06,1.440043844053093922e-06,1.581833485467978358e-06
7.060000000000000000e+02,6.944840606597907749e-07,2.276561252495118081e-12,1.893394548299345119e-06,4.462974874470932212e-07,6.814895578121003990e-13,4.000000000000000000e+00,1.140781548106884049e-06,2.481865732126975537e-07,1.198910487639554450e-06,6.944817840985382761e-07,9.152635374582647799e-09,4.769952936531545914e-08,9.561913222271916725e-08,2.957301076712561203e-07,6.731398373382767378e-07,1.071214054978673683e-06,1.320480917707673602e-06,1.410530102353458396e-06,1.569948226000172394e-06
7.085000000000000000e+02,7.006250601155481795e-07,5.246129637505409971e-12,1.794895479882630748e-06,4.364310029760421858e-07,6.813474952205896901e-13,4.000000000000000000e+00,1.137056063091590365e-06,2.641940571395059937e-07,1.094270419767082568e-06,7.006198139859106624e-07,1.278037593831500763e-08,5.827669815470180897e-08,1.089603324021300870e-07,3.128419034790422977e-07,6.841819981106716021e-07,1.063533662972449719e-06,1.322689949048425212e-06,1.394402988267548041e-06,1.529563013031401117e-06
7.110000000000000000e+02,6.740093524203174057e-07,3.433235144894120381e-13,1.829681519368690798e-06,4.313781967652447259e-07,6.403757557944899711e-13,4.000000000000000000e+00,1.105387549185562132e-06,2.426311556550726799e-07,1.155672166948373498e-06,6.740090090968029387e-07,9.360295688943909623e-09,4.764257332600489400e-08,9.455195372973746598e-08,2.893249018201646816e-07,6.535725159969019934e-07,1.037832679687134197e-06,1.279419912298900354e-06,1.365653045008333889e-06,1.518859374437842331e-06
7.135000000000000000e+02,6.800308196954907475e-07,1.308036609295462737e-12,1.734351072188015731e-06,4.218759803737348572e-07,6.404212585520212584e-13,4.000000000000000000e+00,1.101906800069225552e-06,2.581548393217558903e-07,1.054320252492525090e-06,6.800295116588814739e-07,1.267102279380088558e-08,5.805122831939117800e-08,1.078446882231726050e-07,3.056041548255432094e-07,6.640966566184009310e-07,1.030561593563741342e-06,1.281679138682668397e-06,1.350900510251239505e-06,1.481052935307011694e-06
7.160000000000000000e+02,6.535445257340186524e-07,2.147450146037102276e-12,1.770329696834601845e-06,4.170594190766001147e-07,6.010590061574143339e-13,4.000000000000000000e+00,1.070603944810618873e-06,2.364851066574185377e-07,1.116785171100583193e-06,6.535423782838725685e-07,9.486981296213029689e-09,4.720280804029247807e-08,9.298121176879661840e-08,2.820309323949115200e-07,6.337441727861152927e-07,1.005205285571062554e-06,1.238912272018346896e-06,1.322328288274025898e-06,1.470306407344525971e-06
7.185000000000000000e+02,6.598261119609124779e-07,7.421017331210822913e-12,1.676344647877513014e-06,4.078357075503464449e-07,6.017004623785463341e-13,4.000000000000000000e+00,1.067661819511258976e-06,2.519904044105660330e-07,1.016518535916600536e-06,6.598186909435813105e-07,1.256503438808156622e-08,5.757955748465441626e-08,1.064773546698222014e-07,2.981064468447439856e-07,6.443792803273999782e-07,9.983132491945519575e-07,1.241777997238308517e-06,1.308394681800634936e-06,1.433777517038850871e-06
7.210000000000000000e+02,6.344162275719171861e-07,7.411906980342552721e-12,1.711019799942291057e-06,4.031877026987620280e-07,5.650442734140880994e-13,4.000000000000000000e+00,1.037603930270679214e-06,2.312285248731551581e-07,1.076603572370373871e-06,6.344088156649368684e-07,9.691565560469485728e-09,4.730895711462918696e-08,9.196613558180729531e-08,2.755750501685947882e-07,6.153863796918170190e-07,9.741628830539331935e-07,1.200757424289749576e-06,1.280654572853470647e-06,1.422985093291599774e-06
7.235000000000000000e+02,6.428911343919613654e-07,1.168558166023454832e-11,1.612768388375428015e-06,3.942459885810943321e-07,5.687389101920670719e-13,4.000000000000000000e+00,1.037137122973055750e-06,2.486451458108670332e-07,9.698772539834666496e-07,6.428794488103011579e-07,1.266580711220508181e-08,5.862213633280414596e-08,1.073963860234393885e-07,2.933658893833223273e-07,6.282179089484579741e-07,9.692938130431648856e-07,1.206159440795888280e-06,1.270480117388339757e-06,1.387696629201552991e-06
7.260000000000000000e+02,6.168980565164628953e-07,2.740127496759752725e-12,1.651798934801035834e-06,3.897696680092652588e-07,5.324836062338421401e-13,4.000000000000000000e+00,1.006667724525728207e-06,2.271283885071976364e-07,1.034900878284573045e-06,6.168953163889661329e-07,9.939182481811673901e-09,4.783722250497896547e-08,9.166217410613404856e-08,2.703356267942566398e-07,5.987302160941071649e-07,9.447246580475616553e-07,1.165214862936203491e-06,1.240813936939577850e-06,1.376869898770377068e-06
7.285000000000000000e+02,6.240843382756052778e-07,3.804825609471947592e-13,1.560576773082111859e-06,3.812875788575755930e-07,5.348614790719720061e-13,4.000000000000000000e+00,1.005371917133180924e-06,2.427967594180296849e-07,9.364924348065065816e-07,6.240839577930443589e-07,1.273885954030554564e-08,5.805751283369447402e-08,1.059827898928654425e-07,2.862919882012339217e-07,6.099605854405862472e-07,9.395390631375560298e-07,1.169070062405617806e-06,1.231203802554916471e-06,1.344487723795882788e-06
7.310000000000000000e+02,5.985048348173484971e-07,4.811628756151008589e-13,1.599675210462300183e-06,3.770156041916197758e-07,5.003488031037138310e-13,4.000000000000000000e+00,9.755204390089683258e-07,2.214892306257287214e-07,1.001170375644951686e-06,5.985043536544729045e-07,9.918481097710444505e-09,4.744947434991301872e-08,9.033708480878014246e-08,2.632568942445984970e-07,5.809903400391555065e-07,9.154843108639093443e-07,1.128894521548293143e-06,1.202203022509966624e-06,1.334198423262628673e-06
7.335000000000000000e+02,6.091385462290670178e-07,1.652788857765860994e-12,1.501956243359488155e-06,3.688465545798222335e-07,5.070975493274668507e-13,4.000000000000000000e+00,9.779851008088893042e-07,2.402919916492447842e-07,8.928176971304211377e-07,6.091368934402092887e-07,1.321480873982027264e-08,5.918320771871933185e-08,1.077926636664905873e-07,2.825755304962577749e-07,5.958603876609540669e-07,9.133577404707339299e-07,1.136601709874235628e-06,1.197166057441063141e-06,1.302510135848421282e-06
7.359999999999989768e+02,5.895549789145765063e-07,5.064099203406257205e-13,1.527683033107143708e-06,3.643077556646814909e-07,4.802952140004040978e-13,4.000000000000000000e+00,9.538627345792578913e-07,2.252472232498950153e-07,9.381280541925672019e-07,5.895544725046561464e-07,1.144904521113167225e-08,5.226494210161441326e-08,9.649393000644070737e-08,2.666600840194339737e-07,5.742092320681598658e-07,8.930222106551823753e-07,1.106190096961787871e-06,1.169370272771452544e-06,1.289877139958597250e-06
7.384999999999989768e+02,5.967723554895420921e-07,5.997305991297941344e-12,1.450118035499803844e-06,3.570757634908630586e-07,4.836403451491192017e-13,4.000000000000000000e+00,9.538481189804052037e-07,2.396965919986790335e-07,8.533456800102617520e-07,5.967663581835507558e-07,1.410997771397275621e-08,6.088194254135701101e-08,1.107466844452965602e-07,2.811779214494983717e-07,5.844927263346347159e-07,8.901899520047975321e-07,1.107360167594918045e-06,1.166929978648422045e-06,1.263950184085567921e-06
7.409999999999989768e+02,5.715901762360869304e-07,5.977212398010779368e-13,1.486353809306600005e-06,3.527327150371326121e-07,4.511356978270676933e-13,4.000000000000000000e+00,9.243228912732194896e-07,2.188574611989543183e-07,9.147636330705130743e-07,5.715895785148471158e-07,1.122201048922835600e-08,5.119201416463995512e-08,9.450249333626482380e-08,2.589417114590000874e-07,5.562014576213311275e-07,8.659072940091549774e-07,1.070936409946096656e-06,1.133300363663874523e-06,1.252132423007402040e-06
7.434999999999989768e+02,5.797371339050808078e-07,8.430354969196225328e-12,1.406812186650749127e-06,3.456207928405536828e-07,4.555488768722104975e-13,4.000000000000000000e+00,9.253579267456345435e-07,2.341163410645271251e-07,8.270750527456683187e-07,5.797287035501116594e-07,1.400283236077149801e-08,6.026013197756417577e-08,1.092301604970162397e-07,2.747811452613589515e-07,5.677189404022811165e-07,8.636030190128176435e-07,1.073983995813626893e-06,1.131532167677997776e-06,1.226237068796613105e-06
7.459999999999989768e+02,5.541921275521365749e-07,1.231937024828158800e-11,1.445361572359649877e-06,3.415827824044151913e-07,4.238077114759058022e-13,4.000000000000000000e+00,8.957749099565517662e-07,2.126093451477213836e-07,8.911694448075133017e-07,5.541798081818883032e-07,1.102155553036510706e-08,5.007127031874845618e-08,9.242365399292279804e-08,2.515090240136809719e-07,5.389882040836599958e-07,8.396604871909396582e-07,1.036979876666783951e-06,1.098926100185314075e-06,1.215375655638687336e-06
7.484999999999989768e+02,5.625063833271498339e-07,4.527642353110153488e-12,1.363126818633277409e-06,3.345469468623495005e-07,4.283350909387100788e-13,4.000000000000000000e+00,8.970533301894993344e-07,2.279594364648003334e-07,8.006204353061275752e-07,5.625018556847967763e-07,1.370037862873771214e-08,5.931262817203181951e-08,1.070412809553563334e-07,2.675120838984703235e-07,5.507815396063569363e-07,8.372876626718652014e-07,1.040887808236228054e-06,1.096414688814418917e-06,1.189505261632019275e-06
7.509999999999989768e+02,5.374835464841783972e-07,3.074706958662064716e-12,1.403762662898869338e-06,3.307682247232374471e-07,3.982961812277721424e-13,4.000000000000000000e+00,8.682517712074157913e-07,2.067153217609409502e-07,8.662791164146909411e-07,5.374804717772197842e-07,1.077427726523381569e-08,4.905182827962880266e-08,9.048840068645589988e-08,2.444331925046897692e-07,5.225560190793755636e-07,8.142122702727323390e-07,1.004196442132425624e-06,1.065465897797211809e-06,1.179208337784418510e-06
7.534999999999989768e+02,5.468360431986113170e-07,1.068401288906974958e-12,1.324819024080864522e-06,3.238223203286087568e-07,4.038905532841175863e-13,4.000000000000000000e+00,8.706583635272200209e-07,2.230137228700025602e-07,7.779829808822532051e-07,5.468349747973224077e-07,1.382218989346907218e-08,5.873717013920894479e-08,1.056929686507856128e-07,2.616625309701464276e-07,5.356372696679644551e-07,8.124755683900775685e-07,1.009823992820342146e-06,1.063872160215070675e-06,1.153513176306180802e-06
7.559999999999989768e+02,5.219894235788110729e-07,2.731997368637675059e-12,1.359370527457797785e-06,3.201310130119491109e-07,3.749568238201960229e-13,4.000000000000000000e+00,8.421204365907601309e-07,2.018584105668619620e-07,8.373811038789867116e-07,5.219866915814424231e-07,1.060881669252325378e-08,4.859816671372877751e-08,8.927980952479583063e-08,2.387231362284876172e-07,5.074327248639906723e-07,7.895594693115247057e-07,9.737027390566791833e-07,1.032988330720875560e-06,1.143236515474956701e-06
7.584999999999989768e+02,5.314025101680327085e-07,1.882215298478550447e-12,1.286741178417647996e-06,3.135170906239849224e-07,3.806815939262140685e-13,4.000000000000000000e+00,8.449196007920176309e-07,2.178854195440477861e-07,7.553386682496152874e-07,5.314006279527342468e-07,1.369693166094232966e-08,5.797352071574686321e-08,1.041478431044249086e-07,2.556640297574863759e-07,5.205764145041323400e-07,7.883663331119419655e-07,9.796617507487104952e-07,1.031980593141852013e-06,1.118751529724740048e-06
7.609999999999989768e+02,5.071730500123045902e-07,1.104138769423191000e-12,1.317857828423493848e-06,3.100211307504872210e-07,3.533376041705943279e-13,4.000000000000000000e+00,8.171941807627917583e-07,1.971519192618173693e-07,8.106847784111892573e-07,5.071719458735352011e-07,1.045345027284311022e-08,4.817582814282826936e-08,8.810391201629158461e-08,2.329176131009219580e-07,4.929769086663549614e-07,7.662328138296902517e-07,9.445109338580746320e-07,1.002033863652259009e-06,1.108989304004387256e-06
7.634999999999989768e+02,5.170024526210356479e-07,8.473414193074948058e-12,1.251473934779779271e-06,3.036251788805426869e-07,3.594797852664077497e-13,4.000000000000000000e+00,8.206276315015783877e-07,2.133772737404929610e-07,7.344714821587436235e-07,5.169939792068425410e-07,1.338001729871138521e-08,5.754323495108896255e-08,1.030000404667994026e-07,2.503726664044445416e-07,5.068150061984373443e-07,7.655922471709541849e-07,9.509771611882330956e-07,1.001819670137545102e-06,1.085328542531093466e-06
7.659999999999989768e+02,4.929453369053224716e-07,7.169825845295452657e-13,1.277045150269895084e-06,3.002398287940731704e-07,3.331390599709963990e-13,4.000000000000000000e+00,7.931851656993956949e-07,1.927055081112493012e-07,7.840998133645726122e-07,4.929446199227379385e-07,1.037899063344605229e-08,4.776393746222247780e-08,8.700948280786472424e-08,2.274821473438096432e-07,4.791301712451909064e-07,7.436761765846140385e-07,9.164376258071332815e-07,9.721341872368393108e-07,1.075639343258330028e-06
7.684999999999989768e+02,5.037071895625497016e-07,8.110724214847826966e-12,1.219347708634319436e-06,2.941260393133094721e-07,3.402310598191368796e-13,4.000000000000000000e+00,7.978332288758592267e-07,2.095811502492402295e-07,7.156405190717697348e-07,5.036990788383348531e-07,1.309699629755551773e-08,5.740156727284089056e-08,1.022452932699198509e-07,2.459156860009193375e-07,4.941158604433417006e-07,7.439820988174162906e-07,9.239269735467410997e-07,9.737343776810889958e-07,1.053161804447562966e-06
7.709999999999989768e+02,4.797793042628386003e-07,9.853532022824783457e-13,1.236078095254977629e-06,2.907676220626285627e-07,3.147339908388890895e-13,4.000000000000000000e+00,7.705469263254671630e-07,1.890116822002100377e-07,7.562987909921390291e-07,4.797783189096363702e-07,1.019312288068150631e-08,4.770446714408850485e-08,8.645080074210060004e-08,2.230165500085234013e-07,4.664876464451370699e-07,7.223467518421395582e-07,8.901354027590800623e-07,9.434084717605915021e-07,1.043625246467276467e-06
7.734999999999989768e+02,4.911019914392820527e-07,2.603683288645835735e-12,1.189020803605087029e-06,2.849926404399757605e-07,3.224019711005779472e-13,4.000000000000000000e+00,7.760946318792578661e-07,2.061093509993062922e-07,6.979188121658049761e-07,4.910993877559933664e-07,1.304200742029041051e-08,5.722167865645671256e-08,1.016713680710003357e-07,2.417378787303167549e-07,4.822640947230714819e-07,7.234867862691324005e-07,8.983151661072830763e-07,9.469815192932838655e-07,1.022650329370502261e-06
7.759999999999989768e+02,4.675910552188362913e-07,1.611186425716111501e-12,1.195673621727877823e-06,2.816359339078186685e-07,2.979601941887940567e-13,4.000000000000000000e+00,7.492269891266549598e-07,1.859551213110176227e-07,7.280825665090415320e-07,4.675894440324105659e-07,1.011722014285951100e-08,4.786826379046352432e-08,8.636705111851137878e-08,2.190216532303799908e-07,4.549711711299419643e-07,7.020395761658863228e-07,8.654718993185916834e-07,9.162193238876082744e-07,1.012693295140561292e-06
7.784999999999989768e+02,4.783247411852111689e-07,2.356751999883050851e-12,1.157607922917379543e-06,2.761917010242504108e-07,3.050764137445682025e-13,4.000000000000000000e+00,7.545164422094615797e-07,2.021330401609607581e-07,6.792831817321683744e-07,4.783223844332113248e-07,1.287893426427411363e-08,5.673084390951668162e-08,1.005665107959887690e-07,2.370046023578194692e-07,4.699621286202498788e-07,7.031085741313330569e-07,8.729097420105409178e-07,9.202501864866910873e-07,9.930645704493531829e-07
7.809999999999989768e+02,4.546691684143197940e-07,2.311331861009896198e-12,1.159845766371731308e-06,2.729138320965932059e-07,2.812060124562164685e-13,4.000000000000000000e+00,7.275830005109129999e-07,1.817553363177265880e-07,7.051765979574114610e-07,4.546668570824587781e-07,1.007893317303829345e-08,4.735738796322297731e-08,8.513503178408419258e-08,2.138724226455375401e-07,4.424194405363114512e-07,6.817139344488408640e-07,8.400497383459256193e-07,8.893477239416371092e-07,9.831959489464590328e-07
7.834999999999989768e+02,4.658126945362553333e-07,9.800489306750466666e-12,1.126904002683682932e-06,2.676938526534113606e-07,2.886414651395529803e-13,4.000000000000000000e+00,7.335065471896667468e-07,1.981188418828439727e-07,6.610913081474275990e-07,4.658028940469485660e-07,1.262464578637679206e-08,5.608801599691773066e-08,9.958558661429704901e-08,2.324039766538375831e-07,4.579301490687812288e-07,6.832653990456219776e-07,8.480814642567362932e-07,8.943363477641888734e-07,9.642369166699775379e-07
7.859999999999989768e+02,4.430465537692948340e-07,1.080094038839695261e-11,1.122775349683140876e-06,2.644442473234506529e-07,2.662210087493149883e-13,4.000000000000000000e+00,7.074908010927454340e-07,1.786023064458441811e-07,6.797287959138460415e-07,4.430357528289064135e-07,9.977575639493101867e-09,4.744658069231689994e-08,8.468022173556511427e-08,2.100287240923963248e-07,4.312760940123743046e-07,6.625984196827764236e-07,8.167944806052066777e-07,8.639774402468617332e-07,9.545476896755028617e-07
7.884999999999989768e+02,4.560893326946527940e-07,8.057544254582836104e-13,1.105138235369393727e-06,2.596991903668727361e-07,2.754611488750628689e-13,4.000000000000000000e+00,7.157885230615254771e-07,1.963901423277800579e-07,6.490489026747409326e-07,4.560885269402273268e-07,1.265444909484205366e-08,5.642933360278776647e-08,1.003100001309701960e-07,2.306172348265799419e-07,4.492730043148938059e-07,6.659121430470812181e-07,8.269155078705373732e-07,8.727848851700818298e-07,9.382364009296535797e-07
7.909999999999989768e+02,4.327447806191731146e-07,1.559091144659013764e-12,1.085210073967629913e-06,2.562656051833055495e-07,2.529401055531020418e-13,4.000000000000000000e+00,6.890103858024786641e-07,1.764791754358675650e-07,6.524652933484567453e-07,4.327432215280284612e-07,1.020474559639918621e-08,4.787084373576127819e-08,8.497206623075656643e-08,2.071464726441973413e-07,4.217442353133396953e-07,6.450095785249472739e-07,7.955719027063622553e-07,8.402159113055045935e-07,9.270783089127448804e-07
7.934999999999989768e+02,4.444510320576123463e-07,6.522510793739118310e-12,1.085870244081784955e-06,2.518671821607896569e-07,2.609737973466932500e-13,4.000000000000000000e+00,6.963182142184019503e-07,1.925838498968226894e-07,6.414192120241725560e-07,4.444445095468186091e-07,1.251115878074056486e-08,5.580591635797267035e-08,9.929591627867124982e-08,2.261531424421923184e-07,4.382248857024156783e-07,6.476584693068176431e-07,8.040226392961747182e-07,8.486217159743266589e-07,9.119506197981580135e-07
7.959999999999989768e+02,4.213335860620526938e-07,1.319625985079859973e-12,1.053459189027167345e-06,2.484991502476118929e-07,2.392738184176944086e-13,4.000000000000000000e+00,6.698327363096645338e-07,1.728344358144408010e-07,6.321256029651145984e-07,4.213322664360676383e-07,1.003036663424882320e-08,4.745121758282287567e-08,8.394493254477267425e-08,2.029727779914427065e-07,4.106525355723439992e-07,6.269338053478428693e-07,7.730009972283034010e-07,8.164347255191355876e-07,9.009055496380700639e-07
7.984999999999989768e+02,4.331831715786912487e-07,4.843375327473253709e-13,1.067787432577455722e-06,2.443129640718605816e-07,2.473364845525521419e-13,4.000000000000000000e+00,6.774961356505518303e-07,1.888702075068306670e-07,6.346042609987645262e-07,4.331826872411585102e-07,1.244736822551728820e-08,5.531992100694910430e-08,9.815939120798187402e-08,2.219025721657604909e-07,4.275957856461301263e-07,6.298313907785593684e-07,7.818228631005507567e-07,8.251868787243465744e-07,8.865707595554246275e-07
8.009999999999989768e+02,4.109135456839673126e-07,4.057021606894060608e-12,1.020924837360762379e-06,2.409846071684400859e-07,2.269235229186971522e-13,4.000000000000000000e+00,6.518981528524073985e-07,1.699289385155272267e-07,6.100112916767950666e-07,4.109094886623604025e-07,1.005479480251365015e-08,4.743480199265582465e-08,8.352863310428767439e-08,1.995123218832107500e-07,4.006725537585104839e-07,6.099875170583423761e-07,7.519808193617817948e-07,7.938253503988279797e-07,8.754615825716767242e-07
8.034999999999989768e+02,4.229603689101639887e-07,2.755019661925443411e-12,1.056083729178242723e-06,2.371161654813638544e-07,2.351195496012076182e-13,4.000000000000000000e+00,6.600765343915278961e-07,1.858442034288001344e-07,6.331233602680786815e-07,4.229576138905020895e-07,1.246488599082553254e-08,5.502465878223889880e-08,9.759761526667032849e-08,2.184961617729758524e-07,4.182884338723951805e-07,6.133660504396172042e-07,7.611677687875775697e-07,8.036298320069213474e-07,8.624207041591080737e-07
8.059999999999989768e+02,4.010673158237602192e-07,2.823296051156330276e-12,9.888851774381312701e-07,2.337300585191429343e-07,2.154847320774378055e-13,4.000000000000000000e+00,6.347973743429031270e-07,1.673372573046172849e-07,5.878178616143709979e-07,4.010644925277090521e-07,1.012481801293060932e-08,4.734237226804057926e-08,8.327240688844347138e-08,1.963397114141772806e-07,3.913785505153731558e-07,5.936438599867731440e-07,7.319689258533722218e-07,7.723556304355000762e-07,8.509749599774622488e-07
8.084999999999989768e+02,4.136133372398761217e-07,1.041251325716527625e-12,1.048707098893994075e-06,2.302762573924876940e-07,2.241031474613987804e-13,4.000000000000000000e+00,6.438895946323638157e-07,1.833370798473884277e-07,6.350937616541180062e-07,4.136122959885504173e-07,1.240084135826044353e-08,5.488559000222170879e-08,9.740938305269406053e-08,2.158340365407068672e-07,4.098903847025041816e-07,5.980660260501420658e-07,7.418059980482201941e-07,7.835468619787022539e-07,8.399269534715880708e-07
8.109999999999989768e+02,3.909994035777515372e-07,1.861603173288542996e-12,9.601121805158299947e-07,2.268021380750650583e-07,2.043197434335783340e-13,4.000000000000000000e+00,6.178015416528165690e-07,1.641972655026864789e-07,5.691127769380784576e-07,3.909975419745782363e-07,1.007761914253798004e-08,4.689678257519465322e-08,8.251468390857154150e-08,1.927155122040490921e-07,3.817175971814584632e-07,5.776658749658770420e-07,7.119895182124203090e-07,7.512055798427983301e-07,8.275204433686037049e-07
8.134999999999989768e+02,4.034366911944544444e-07,7.128467517904962302e-13,1.031592039268629325e-06,2.235528496250597825e-07,2.127370403774141681e-13,4.000000000000000000e+00,6.269895408195141740e-07,1.798838415693946619e-07,6.281553480741748811e-07,4.034359783477026704e-07,1.227427232211005176e-08,5.422620467623098765e-08,9.637383048063335316e-08,2.119201907895467356e-07,4.002962790046614931e-07,5.820132751491218214e-07,7.217758827956622910e-07,7.625283958970277839e-07,8.173719123496466975e-07
8.159999999999989768e+02,3.811109146135595745e-07,1.810950950619972491e-12,9.323022972122595989e-07,2.201105220319164840e-07,1.936941711467466503e-13,4.000000000000000000e+00,6.012214366454760584e-07,1.610003925816430905e-07,5.511913825987000245e-07,3.811091036626089712e-07,1.000225570850300107e-08,4.639547557159638357e-08,8.155124009504850240e-08,1.890401099683331763e-07,3.722267769548757493e-07,5.621394215861409171e-07,6.924724689859016816e-07,7.306004292462451951e-07,8.049531300512889468e-07
8.184999999999989768e+02,3.943857007083726402e-07,7.748969631509625093e-12,1.024174066231704404e-06,2.171715115335110674e-07,2.027035463449840602e-13,4.000000000000000000e+00,6.115572122418837076e-07,1.772141891748615728e-07,6.297883655233318172e-07,3.943779517387411551e-07,1.204955355297764953e-08,5.380803413905137581e-08,9.590624779845679354e-08,2.091027824091657434e-07,3.918570663681365206e-07,5.671149594400199476e-07,7.034644529499161403e-07,7.433155680689965294e-07,7.966218837176105452e-07
8.209999999999989768e+02,3.718485730250341079e-07,3.016060547834181339e-12,9.031211343085195623e-07,2.135460681219693633e-07,1.838732844711069173e-13,4.000000000000000000e+00,5.853946411470034977e-07,1.583025049030647447e-07,5.312725612834854014e-07,3.718455569644862521e-07,9.914270346656069059e-09,4.602301875906831796e-08,8.091894483956312932e-08,1.859658249910736090e-07,3.635113214676343748e-07,5.470131848850377093e-07,6.740785859344388732e-07,7.107846420991480851e-07,7.824814393012450789e-07
8.234999999999989768e+02,3.849524030572743010e-07,1.048027180470776998e-11,1.009208530797457416e-06,2.109473406414538476e-07,1.926871331432717714e-13,4.000000000000000000e+00,5.958997436987281751e-07,1.740050624158204533e-07,6.242561277401831149e-07,3.849419227854695754e-07,1.203434832935101241e-08,5.308278030360310681e-08,9.484829684520996535e-08,2.055375552984403305e-07,3.830748639525932240e-07,5.523946055700969155e-07,6.849387146454655073e-07,7.237411702166154447e-07,7.758832479115724731e-07
8.259999999999989768e+02,3.630320345353005851e-07,1.678523534104382310e-13,8.766504154800052348e-07,2.073549530486497421e-07,1.747883346526473612e-13,4.000000000000000000e+00,5.703869875839503272e-07,1.556770814866508430e-07,5.136183809447046497e-07,3.630318666829471887e-07,9.725609452812952693e-09,4.564785658565061020e-08,8.023690573706458398e-08,1.829010106071888591e-07,3.552305774223817809e-07,5.328173343195673130e-07,6.564897470792706964e-07,6.920923689410805631e-07,7.614734040572869708e-07
8.284999999999989768e+02,3.763191438780811903e-07,3.613019281496890064e-12,9.978015955455550386e-07,2.050497949886907575e-07,1.836615164740359860e-13,4.000000000000000000e+00,5.813689388667719214e-07,1.712693488893904328e-07,6.214824516674739012e-07,3.763155308587996728e-07,1.205443434409711864e-08,5.255721319732554031e-08,9.420949549109604676e-08,2.025680730307451697e-07,3.750820171721145591e-07,5.386646752011810174e-07,6.676474666941738801e-07,7.056023760929163462e-07,7.564505930192058445e-07
8.309999999999989768e+02,3.543735926134797815e-07,5.716811525094259828e-15,8.511763467068736204e-07,2.013780957912265709e-07,1.661337806062849895e-13,4.000000000000000000e+00,5.557516884047063258e-07,1.529954968222532106e-07,4.968027540933938390e-07,3.543735868966682320e-07,9.647133968889282205e-09,4.527296670253116485e-08,7.948938823439432797e-08,1.798957961885064540e-07,3.470365725620958500e-07,5.189758654720923717e-07,6.393508858429197538e-07,6.738367674041223598e-07,7.411044435616963554e-07
8.334999999999989768e+02,3.684815256367815832e-07,6.188407682051369141e-12,9.908117952588880129e-07,1.994807747046718406e-07,1.755712142123861945e-13,4.000000000000000000e+00,5.679623003414534238e-07,1.690007509321097426e-07,6.223302696221064826e-07,3.684753372290995429e-07,1.200021377140540872e-08,5.224788804146630910e-08,9.368132005205894901e-08,2.002999080416386812e-07,3.679762327424308172e-07,5.257695609677174813e-07,6.515856284231617746e-07,6.886283807024870851e-07,7.386839061870412616e-07
8.359999999999989768e+02,3.462452069841282414e-07,3.609190231496010930e-12,8.241373767889169883e-07,1.955048655813888460e-07,1.581078958254786939e-13,4.000000000000000000e+00,5.417500725655170874e-07,1.507403414027393954e-07,4.778921698047887470e-07,3.462415977938967490e-07,9.712998555451122939e-09,4.503407899480770804e-08,7.908528548435756442e-08,1.773170363958329723e-07,3.394958291886743654e-07,5.055763229705696887e-07,6.230858920083648511e-07,6.563148691083842305e-07,7.209778005979641812e-07
8.384999999999989768e+02,3.607354271354581121e-07,1.052045457723962492e-12,9.865955862651055193e-07,1.940892750382765752e-07,1.678006950754851879e-13,4.000000000000000000e+00,5.548247021737347138e-07,1.666461520971815369e-07,6.258601591296474072e-07,3.607343750900003905e-07,1.161861075085381137e-08,5.175889814120235871e-08,9.310448952966404669e-08,1.979187502716553578e-07,3.608396316168507697e-07,5.132261464407935035e-07,6.359312721362868196e-07,6.720012671686827194e-07,7.219296755388135319e-07
8.409999999999989768e+02,3.391491153160870023e-07,2.877441028962989288e-12,8.009389856753900797e-07,1.900148386265244291e-07,1.511277613179486094e-13,4.000000000000000000e+00,5.291639539426114579e-07,1.491342766895625732e-07,4.617898703593030774e-07,3.391462378750580624e-07,9.700205113302172709e-09,4.511568308678767075e-08,7.916072543257289524e-08,1.756039599642988078e-07,3.331842786416253699e-07,4.934900489996709537e-07,6.082363041701771102e-07,6.404279992692031299e-07,7.025402861601463702e-07
8.434999999999989768e+02,3.530098490973929508e-07,3.920796371353064220e-13,9.750066222328208448e-07,1.888819531674565592e-07,1.602923457921174414e-13,4.000000000000000000e+00,5.418918022648494835e-07,1.641278959299363916e-07,6.219967731354278411e-07,3.530094570177558204e-07,1.132023406234364648e-08,5.125490381666288225e-08,9.252558271148379656e-08,1.952174640599433663e-07,3.536780393290842195e-07,5.010926014069888567e-07,6.204836538598972845e-07,6.557481524877870031e-07,7.050989676940148496e-07
8.459999999999989768e+02,3.306395363301160157e-07,3.641278898247960156e-12,7.822849799657735694e-07,1.845214104400706937e-07,1.433706538953871686e-13,4.000000000000000000e+00,5.151609467701866829e-07,1.461181258900453220e-07,4.516454436356575537e-07,3.306358950512177925e-07,9.565712837933308969e-09,4.431845462331198405e-08,7.805937613886291072e-08,1.721895232258278499e-07,3.251113788092405077e-07,4.801906378305830331e-07,5.919282922299205608e-07,6.231909919282598653e-07,6.833548781588677007e-07
8.484999999999989768e+02,3.452544897697327497e-07,9.227844418252397460e-13,9.682600428708930278e-07,1.838052763455978523e-07,1.529850423186401137e-13,4.000000000000000000e+00,5.290597661153306286e-07,1.614492134241348974e-07,6.230055531011602252e-07,3.452535669852909222e-07,1.121628248185426302e-08,5.069224459975877109e-08,9.166219465484256727e-08,1.922819260903384167e-07,3.463836236760329521e-07,4.889776136740979348e-07,6.051340692809975253e-07,6.398610736290853760e-07,6.890173290869348665e-07
8.509999999999989768e+02,3.238697333837837846e-07,2.255435697385877298e-12,7.753511836927083827e-07,1.794488353456257240e-07,1.370934887089846896e-13,4.000000000000000000e+00,5.033185687294095350e-07,1.444208980381580606e-07,4.514814503089245981e-07,3.238674779480864204e-07,9.559468103919105734e-09,4.421981986767003163e-08,7.799262849353053904e-08,1.703347563763816159e-07,3.188664681172016146e-07,4.688844793186057212e-07,5.778349578328419312e-07,6.083756395836616132e-07,6.663597653507204906e-07
8.534999999999989768e+02,3.396211759862456117e-07,1.088413921543174504e-12,9.715372722325499644e-07,1.793992672319520247e-07,1.475266402616417641e-13,4.000000000000000000e+00,5.190204432181976629e-07,1.602219087542935870e-07,6.319160962463043527e-07,3.396200875723240864e-07,1.119637000590466200e-08,5.058746554252005085e-08,9.198848390247339242e-08,1.915991192691463887e-07,3.414794578451445933e-07,4.792047616830085261e-07,5.924692233557610355e-07,6.271650038869828350e-07,6.772781473768653817e-07
8.559999999999989768e+02,3.179904147868462505e-07,2.968128513278206659e-12,7.739058486211051722e-07,1.746102788612668354e-07,1.316066533803199622e-13,4.000000000000000000e+00,4.926006936481131124e-07,1.433801359255794150e-07,4.559154338342589217e-07,3.179874466583329627e-07,9.766529550489843581e-09,4.434876636553567257e-08,7.834106683187962151e-08,1.692827852064698218e-07,3.138946484206955756e-07,4.583954220826586019e-07,5.649421987966160185e-07,5.947923271196429984e-07,6.499962610103903543e-07
8.584999999999989768e+02,3.324739363832489997e-07,3.437372940581629467e-12,9.578477197227111174e-07,1.747348692610246746e-07,1.410711929098401958e-13,4.000000000000000000e+00,5.072088056442736478e-07,1.577390671222243251e-07,6.253737833394620648e-07,3.324704990103084130e-07,1.105448423591304197e-08,5.014894596627958256e-08,9.117481114554873865e-08,1.887747645932037342e-07,3.345667473316472962e-07,4.681085629894110850e-07,5.783991846680832039e-07,6.123241116688873634e-07,6.618592489915736641e-07
8.609999999999989768e+02,3.109966106525848381e-07,3.952205402053852251e-12,7.611749413564227384e-07,1.699301878106309688e-07,1.255951605667518066e-13,4.000000000000000000e+00,4.809267984632157805e-07,1.410664228419538693e-07,4.501783307038379004e-07,3.109926584471828002e-07,9.648791391674912446e-09,4.389448865936034299e-08,7.761447144444658889e-08,1.667388010455797307e-07,3.073133179355321462e-07,4.473560387561624367e-07,5.510812742248643225e-07,5.802000470174522991e-07,6.343396871077670264e-07
8.634999999999989768e+02,3.283461224398492938e-07,5.961942485565143123e-12,9.677672904143426893e-07,1.710569087232355663e-07,1.370716421432338005e-13,4.000000000000000000e+00,4.994030311630848866e-07,1.572892137166137275e-07,6.394211679744933955e-07,3.283401604973637031e-07,1.096592994809262447e-08,5.039042802919751092e-08,9.186002466905194689e-08,1.891159241110547277e-07,3.310664147467272802e-07,4.605782150830922867e-07,5.680126215879515558e-07,6.026518005836974230e-07,6.536727224158224799e-07
8.659999999999989768e+02,3.072375616869762619e-07,1.948467655798438687e-12,7.724660888477914966e-07,1.656620583535909822e-07,1.218388368893071539e-13,4.000000000000000000e+00,4.728996200405672176e-07,1.415755033333852796e-07,4.652285271608152347e-07,3.072356132193204525e-07,1.017634288353866712e-08,4.470520924711628988e-08,7.909234792165660867e-08,1.675824615157879046e-07,3.049793029004638694e-07,4.389343158456358816e-07,5.409967507482415392e-07,5.700356963868972728e-07,6.203174240668219111e-07
8.684999999999989768e+02,3.217128811452831527e-07,5.173672350943537672e-13,9.547858111247766749e-07,1.667684884325897829e-07,1.313109066288899089e-13,4.000000000000000000e+00,4.884813695778729091e-07,1.549443927126933698e-07,6.330729299794935222e-07,3.217123637780480784e-07,1.073578100624579330e-08,4.997590274717845540e-08,9.095456819661904898e-08,1.865307194162366797e-07,3.246639097248663271e-07,4.504137934174097525e-07,5.549110835105321104e-07,5.889158376175985573e-07,6.391351500381638902e-07
8.709999999999989768e+02,3.010833054487817904e-07,3.926799699910516282e-12,7.634177916167630404e-07,1.613944317146598270e-07,1.166993194084624582e-13,4.000000000000000000e+00,4.624777371634416173e-07,1.396888737341219634e-07,4.623344861679812501e-07,3.010793786490818904e-07,9.969052529083048289e-09,4.433062288078001736e-08,7.854805843490101494e-08,1.656118675860077354e-07,2.993284834345633950e-07,4.290301547101107070e-07,5.284948645612762230e-07,5.569504124417766312e-07,6.060838590137567754e-07
8.734999999999989768e+02,3.158317794217435123e-07,5.249407698857873833e-12,9.467578917123511235e-07,1.628275032268486889e-07,1.262625086997942045e-13,4.000000000000000000e+00,4.786592826485922542e-07,1.530042761948948234e-07,6.309261122906076111e-07,3.158265300140446554e-07,1.062636125940906913e-08,4.960975147213950883e-08,9.037414091861460720e-08,1.845115829014666963e-07,3.190513933557325153e-07,4.412083559781867148e-07,5.429413372390785923e-07,5.767563963103332183e-07,6.266595894173815389e-07
8.759999999999989768e+02,2.944919552689313029e-07,1.404731936472183176e-12,7.485881947203276926e-07,1.572495136506325184e-07,1.114529212614787438e-13,4.000000000000000000e+00,4.517414689195638213e-07,1.372424416182987844e-07,4.540962394513963897e-07,2.944905505369948228e-07,9.720693707870118744e-09,4.369332236541657428e-08,7.753541261676629750e-08,1.628611030467903065e-07,2.929911431162755434e-07,4.190464350199397069e-07,5.157803669450452813e-07,5.436304090249580966e-07,5.920806311480564403e-07
8.784999999999989768e+02,3.092828562065604303e-07,3.433744727321688143e-12,9.320784194382118613e-07,1.587813399428069458e-07,1.208673990573210961e-13,4.000000000000000000e+00,4.680641961493673760e-07,1.505015162637534845e-07,6.227955632316514310e-07,3.092794224618331158e-07,1.038729637783184330e-08,4.905318585376059775e-08,8.930272695006430220e-08,1.817042419759308455e-07,3.126122299147868254e-07,4.313636261186172139e-07,5.303873869980175434e-07,5.634198665709983984e-07,6.126408950520677268e-07
8.809999999999989768e+02,2.888346406131842728e-07,1.013615629339195396e-12,7.412307510341080566e-07,1.532966960828104757e-07,1.069253266480529072e-13,4.000000000000000000e+00,4.421313366959947221e-07,1.355379445303737971e-07,4.523961104209237838e-07,2.888336269975549345e-07,9.633999901163985804e-09,4.335592431820027166e-08,7.711463205773036546e-08,1.611775651477028519e-07,2.878904564202511406e-07,4.099252576689033136e-07,5.042051558852632902e-07,5.315869047040768177e-07,5.785164629659916824e-07
8.834999999999989768e+02,3.036213521039067981e-07,3.246339079414634202e-12,9.260472299335813088e-07,1.551515393233596787e-07,1.162579256078124707e-13,4.000000000000000000e+00,4.587728914272664768e-07,1.484698127805471193e-07,6.224258778296745107e-07,3.036181057648273638e-07,1.014769217748628986e-08,4.856915423405822456e-08,8.849042101130111240e-08,1.798713720049113179e-07,3.071192507958008401e-07,4.227896500994404937e-07,5.190023234728957263e-07,5.520069987353703345e-07,6.013150976413675137e-07
8.859999999999989768e+02,2.823336658438893114e-07,1.173215594193040646e-12,7.288667788047993549e-07,1.493386794437251031e-07,1.020143400468446938e-13,4.000000000000000000e+00,4.316723452876144146e-07,1.329949864001642083e-07,4.465331129609100435e-07,2.823324926282951072e-07,9.385219965356876871e-09,4.261266797921820466e-08,7.589428751287376442e-08,1.584174955956927324e-07,2.816498974852970263e-07,4.000840652032578330e-07,4.918781547152679280e-07,5.186775363884075321e-07,5.647545946384222981e-07
8.884999999999989768e+02,2.976473861379928000e-07,2.648138835088701264e-12,9.145335832882171991e-07,1.514794814359199217e-07,1.115399997708746153e-13,4.000000000000000000e+00,4.491268675739126952e-07,1.461679047020728783e-07,6.168861971502244521e-07,2.976447379991577236e-07,1.001735025200120925e-08,4.801716619879245111e-08,8.749254324746101758e-08,1.773509086391039030e-07,3.013404707530867576e-07,4.139544142454529909e-07,5.074695409532287000e-07,5.400046149001487156e-07,5.889725675648444571e-07
8.909999999999989768e+02,2.768532877537996136e-07,2.166340255986199039e-12,7.197317935772242529e-07,1.456648686881383265e-07,9.786599691002073134e-14,4.000000000000000000e+00,4.225181564419379401e-07,1.311884190656612871e-07,4.428785058234246393e-07,2.768511214135436508e-07,9.262334756752679490e-09,4.213535425714614007e-08,7.532042940290299701e-08,1.564593116486442535e-07,2.765925160941024340e-07,3.914887507240997590e-07,4.809517943045565971e-07,5.072250249446610367e-07,5.521882639675291764e-07
8.934999999999989768e+02,2.922213241759786029e-07,1.863818803218892719e-12,9.052658810688666834e-07,1.480666656075510846e-07,1.073170397673007438e-13,4.000000000000000000e+00,4.402879897835297140e-07,1.441546585684275184e-07,6.130445568928880805e-07,2.922194603571753762e-07,9.841398562011023874e-09,4.744031607450561504e-08,8.667559147557273632e-08,1.752903875824358994e-07,2.960300116407882842e-07,4.057408357951018242e-07,4.967410427103988643e-07,5.290409608764683674e-07,5.779011121161925026e-07
8.959999999999989768e+02,2.714334733366564622e-07,5.002814571475069967e-12,7.105019096408526929e-07,1.421048070094336994e-07,9.386990662278974300e-14,4.000000000000000000e+00,4.135382803460901351e-07,1.293286663272227628e-07,4.390684363041962307e-07,2.714284705220850074e-07,9.145083740352236391e-09,4.162626208342378772e-08,7.458437102016942662e-08,1.544998750214212882e-07,2.714606987479284126e-07,3.830842698753812217e-07,4.702279231408597054e-07,4.960295072469524429e-07,5.398905959086875095e-07
8.984999999999989768e+02,2.875854356609039756e-07,6.737697613178295466e-12,9.015211505505854229e-07,1.450204768168007966e-07,1.037363215004441898e-13,4.000000000000000000e+00,4.326059124777047723e-07,1.425649588441031790e-07,6.139357148896813943e-07,2.875786979632907834e-07,9.729022285595793915e-09,4.727362018543939613e-08,8.608153680254276717e-08,1.737498038392521067e-07,2.914410994978141116e-07,3.986561972732364371e-07,4.872193888209355393e-07,5.196150905711736592e-07,5.689304196581436315e-07
9.009999999999989768e+02,2.667848523431058712e-07,3.308434115240120416e-12,7.065795246595388016e-07,1.387442559346481692e-07,9.042412599459195763e-14,4.000000000000000000e+00,4.055291082777540669e-07,1.280405964084577020e-07,4.397946723164329304e-07,2.667815439089906507e-07,9.071291882217624601e-09,4.149089623211508289e-08,7.440776897443876527e-08,1.531030057537999078e-07,2.674029062680019976e-07,3.754077432082978059e-07,4.605728976773536408e-07,4.858290698147189193e-07,5.284543165856566684e-07
9.034999999999989768e+02,2.832376189394179595e-07,5.368670539785962384e-12,8.994073114362234152e-07,1.421721787687463982e-07,1.004364771983233005e-13,4.000000000000000000e+00,4.254097977081643842e-07,1.410654401706715612e-07,6.161696924968054557e-07,2.832322502688781534e-07,9.683662892142269871e-09,4.695810134196378920e-08,8.551212814659558797e-08,1.723389211342601718e-07,2.870674233155076610e-07,3.918972049517102623e-07,4.781720120659287490e-07,5.107698952716197525e-07,5.605952682621731788e-07
9.059999999999989768e+02,2.625874826121277837e-07,8.459388096086826302e-12,7.048445390178177663e-07,1.355671459562304583e-07,8.733063708729239190e-14,4.000000000000000000e+00,3.981546285683582685e-07,1.270203366558973254e-07,4.422570564056899825e-07,2.625790232240317068e-07,9.111483880951054601e-09,4.125979972593075981e-08,7.434420339188953630e-08,1.521308433274241199e-07,2.638423771592803689e-07,3.683779209800530585e-07,4.516579655567528891e-07,4.764318826442283082e-07,5.176776111609123612e-07
9.084999999999989768e+02,2.783005927080898190e-07,1.418395783937789390e-12,8.902576505311005414e-07,1.391350741286838247e-07,9.680978875446836838e-14,4.000000000000000000e+00,4.174356668367736438e-07,1.391655185794059943e-07,6.119570578230106694e-07,2.782991743123058837e-07,9.634424447947726107e-09,4.639987464314547106e-08,8.461576619047949166e-08,1.702330818572258398e-07,2.821679863111619915e-07,3.844919063613331935e-07,4.686579506801123904e-07,5.007617822876271873e-07,5.503321682855164446e-07
9.109999999999989768e+02,2.575876619726500555e-07,1.582507798734345234e-11,6.951304623141280843e-07,1.323991190049531854e-07,8.388093031382396496e-14,4.000000000000000000e+00,3.899867809776032674e-07,1.251885429676968700e-07,4.375428003414780289e-07,2.575718368946627076e-07,8.962820577770131143e-09,4.071203045605232319e-08,7.350773864461827931e-08,1.501875130602492962e-07,2.590441286407372403e-07,3.607074900223815280e-07,4.418689210889027540e-07,4.662307689001010370e-07,5.067543560982584493e-07
9.134999999999989768e+02,2.741320807428011573e-07,5.798392721935470972e-12,8.869450551336718508e-07,1.364958585600836697e-07,9.377951709643198287e-14,4.000000000000000000e+00,4.106279393028848535e-07,1.376362221827174876e-07,6.128129743908706935e-07,2.741262823500792395e-07,9.608825177342876909e-09,4.598372587637339931e-08,8.393967436976498491e-08,1.687936776319493274e-07,2.777467422808060823e-07,3.781576426800400994e-07,4.603919123698815095e-07,4.924255410070110448e-07,5.421004830260824957e-07
9.159999999999989768e+02,2.534736314042960738e-07,1.680418696813648460e-12,6.921385617127892601e-07,1.294443647240922836e-07,8.100472537610478156e-14,4.000000000000000000e+00,3.829179961283883574e-07,1.240292666802037902e-07,4.386649303084931863e-07,2.534719509855992644e-07,8.911949831202206816e-09,4.047903595823841656e-08,7.324875495554917435e-08,1.489385273343443514e-07,2.553607244784621352e-07,3.539446402432890400e-07,4.332833707280768792e-07,4.572576910657647975e-07,4.969131136440061217e-07
9.184999999999989768e+02,2.708449497355184273e-07,2.762928348774901567e-12,8.908173262136512166e-07,1.343294242634806767e-07,9.140138102019364446e-14,4.000000000000000000e+00,4.051743739989990775e-07,1.365155254720377506e-07,6.199723764781327893e-07,2.708421868071696682e-07,9.443643927190224834e-09,4.585945047932075624e-08,8.354600160472155983e-08,1.678861172830061216e-07,2.739831893855660588e-07,3.729386575147037543e-07,4.536436432498567308e-07,4.860319421332717624e-07,5.364200693628814288e-07
9.209999999999989768e+02,2.502269891486341332e-07,1.468261385049929032e-12,6.949693223183682497e-07,1.267417676358871544e-07,7.867702176185989926e-14,4.000000000000000000e+00,3.769687567845212876e-07,1.234852215127469787e-07,4.447423331697341165e-07,2.502255208872491047e-07,8.837013480234573183e-09,4.058807827009596769e-08,7.351792829408077387e-08,1.486206699897016529e-07,2.527005256380981673e-07,3.483533320401222393e-07,4.258679955397614429e-07,4.496136499201661053e-07,4.878636791933783437e-07
9.234999999999989768e+02,2.664033322940670421e-07,3.410192007417369726e-12,8.816969925716285038e-07,1.316307697845407673e-07,8.829739501145381415e-14,4.000000000000000000e+00,3.980341020786078094e-07,1.347725625095262749e-07,6.152936602775614087e-07,2.663999221020596200e-07,9.340890386256072053e-09,4.549285641554535383e-08,8.263691686662848582e-08,1.659562302523452708e-07,2.694882623120849566e-07,3.663844251873145470e-07,4.451563524545965467e-07,4.770911870967242378e-07,5.270118742316281217e-07
9.259999999999989768e+02,2.457271703487486854e-07,3.683798363227265008e-12,6.854669611962199968e-07,1.239390887359710564e-07,7.574273996430587402e-14,4.000000000000000000e+00,3.696662590847197418e-07,1.217880816127776289e-07,4.397397908474713114e-07,2.457234865503854379e-07,8.749880790391679104e-09,4.020480364850659767e-08,7.272087214384991671e-08,1.467639944870793161e-07,2.483308422086887859e-07,3.414804206574702024e-07,4.171580611788540957e-07,4.403859300437759277e-07,4.781968636050828396e-07
9.284999999999989768e+02,2.618508511884689555e-07,9.804902724929717024e-12,8.713475349288592733e-07,1.289504181778576828e-07,8.519407861637014365e-14,4.000000000000000000e+00,3.908012693663266384e-07,1.329004330106112727e-07,6.094966837403903178e-07,2.618410462857440270e-07,9.179709558208092742e-09,4.505399682550614722e-08,8.162313410470862352e-08,1.636900006011756839e-07,2.649104587386723679e-07,3.597969611283809389e-07,4.366100018542333563e-07,4.679438737617163085e-07,5.172615583308795519e-07
9.309999999999989768e+02,2.420035540426829939e-07,1.051268606453189027e-11,6.815735115303362341e-07,1.213492090396560451e-07,7.329135070383991842e-14,4.000000000000000000e+00,3.633527630823390654e-07,1.206543450030269488e-07,4.395699574876532402e-07,2.419930413566184781e-07,8.720770551857580926e-09,3.996273790305552518e-08,7.234110919308383119e-08,1.456369133229427968e-07,2.448810780856370949e-07,3.355719999149169521e-07,4.095146535960352836e-07,4.322818516423434069e-07,4.695033111990490984e-07
9.334999999999989768e+02,2.581741193452454952e-07,6.958569143495288567e-13,8.675147406941311714e-07,1.267289620634223237e-07,8.271410572536537209e-14,4.000000000000000000e+00,3.849030814086678454e-07,1.314451572818231715e-07,6.093406213488856762e-07,2.581734234883311346e-07,9.004139595473600446e-09,4.470914943240896105e-08,8.090426752262406336e-08,1.620518953266049100e-07,2.609088960118183766e-07,3.543531729640349965e-07,4.295803510082863268e-07,4.607308517167648786e-07,5.101964594158263363e-07
9.359999999999989768e+02,2.385864662992808934e-07,1.910041677910306915e-12,6.797646655027481224e-07,1.189004031947135040e-07,7.106080778104333353e-14,4.000000000000000000e+00,3.574868694939944106e-07,1.196860631045673761e-07,4.411781992034672291e-07,2.385845562576029614e-07,8.705552533258490554e-09,3.980812118449173376e-08,7.218669145122863937e-08,1.446060828445426151e-07,2.417836089854005409e-07,3.301172905649830564e-07,4.023090792204258735e-07,4.246852128447714443e-07,4.613167080606861788e-07
9.384999999999989768e+02,2.549636239166763286e-07,1.616894428838035566e-12,8.662121445633258995e-07,1.247629080177159859e-07,8.057223273776140487e-14,4.000000000000000000e+00,3.797265319343923145e-07,1.302007158989603426e-07,6.112485206466495181e-07,2.549620070222475082e-07,8.857583618469267460e-09,4.441952070410406104e-08,8.039895537910777999e-08,1.607709219691836831e-07,2.573742270400591149e-07,3.496084727894804809e-07,4.233619865902054687e-07,4.545093481082990672e-07,5.041620502409336062e-07
9.409999999999989768e+02,2.346617418232633505e-07,6.815677864917185603e-13,6.718991233496335711e-07,1.164379586425934655e-07,6.862393128838220976e-14,4.000000000000000000e+00,3.510997004658568293e-07,1.182237831806698850e-07,4.372373815263701941e-07,2.346610602554768550e-07,8.610379768897467305e-09,3.947478293187943465e-08,7.149618898868670152e-08,1.430213709388506433e-07,2.379804887229900420e-07,3.241515075414148454e-07,3.946899017433974677e-07,4.166176124041081438e-07,4.528136386602680102e-07
9.434999999999989768e+02,2.509336208569982768e-07,6.442348081454778710e-12,8.573916658730906267e-07,1.224328413852818042e-07,7.795748272607733580e-14,4.000000000000000000e+00,3.733664622422801076e-07,1.285007794717164726e-07,6.064580450160923499e-07,2.509271785089168415e-07,8.795203745546451250e-09,4.396828578297072899e-08,7.951642156086134466e-08,1.588191683285945882e-07,2.533335190897735407e-07,3.437888477734212145e-07,4.158302449906856822e-07,4.465178354425654890e-07,4.957176875058045285e-07
9.459999999999989768e+02,2.311531260260372758e-07,2.817100505573925526e-13,6.693566857013586312e-07,1.141153989995192207e-07,6.645409196042857106e-14,4.000000000000000000e+00,3.452685250255564832e-07,1.170377270265180551e-07,4.382035596753213555e-07,2.311528443159867215e-07,8.559259091286160750e-09,3.904329640919728504e-08,7.097874482435575863e-08,1.418001861248349206e-07,2.347192867140683927e-07,3.186916042446836238e-07,3.876766030788489210e-07,4.091300908322456780e-07,4.448329436620151455e-07
9.484999999999989768e+02,2.475926462765871991e-07,1.506058249829245916e-12,8.555934324207948600e-07,1.205632820327236186e-07,7.583762346474526071e-14,4.000000000000000000e+00,3.681559283093108442e-07,1.270293642438635804e-07,6.080007861442076080e-07,2.475911402183373683e-07,8.690027736490263034e-09,4.348849926554084754e-08,7.873008626984576963e-08,1.573395714184484475e-07,2.495150642634372142e-07,3.388946215554508746e-07,4.097063128687282102e-07,4.403410722971438251e-07,4.896682181936834647e-07
9.509999999999989768e+02,2.272101914718609178e-07,1.331852390354099048e-12,6.613631818641184347e-07,1.117701375095269205e-07,6.411703474757824872e-14,4.000000000000000000e+00,3.389803289813878383e-07,1.154400539623339974e-07,4.341529903922575169e-07,2.272088596194705559e-07,8.401334665982143779e-09,3.853059206731772348e-08,7.013359521025652465e-08,1.400835797583634013e-07,2.309453862046511324e-07,3.127982857854730487e-07,3.802000979146952735e-07,4.012579656954000845e-07,4.365931528163036700e-07
9.534999999999989768e+02,2.440767873653514001e-07,8.679666819379710116e-12,8.500261210489933450e-07,1.185787225482731539e-07,7.363439157177130266e-14,4.000000000000000000e+00,3.626555099136245673e-07,1.254980648170782330e-07,6.059493336836418919e-07,2.440681076985320341e-07,8.561036897848441896e-09,4.301007658111767082e-08,7.792438233350793313e-08,1.555220425411741689e-07,2.457304885733694009e-07,3.338102574012092540e-07,4.032732141275304943e-07,4.336388156068511964e-07,4.827251536833419530e-07
9.559999999999989768e+02,2.239277775811129127e-07,1.138910445666689656e-12,6.563055408638599446e-07,1.096324477577003715e-07,6.216292317376125034e-14,4.000000000000000000e+00,3.335602253388132841e-07,1.142953298234125412e-07,4.323777632827470055e-07,2.239266386706672421e-07,8.329916647873829722e-09,3.832611936135071071e-08,6.964675149471039844e-08,1.389275443976225956e-07,2.278104461369401901e-07,3.077512029644608890e-07,3.736257005662963279e-07,3.943695031087636898e-07,4.293776018007685672e-07
9.584999999999989768e+02,2.405221724868644563e-07,1.035844357828759267e-12,8.425873395702273564e-07,1.165661543259131343e-07,7.143858379213361062e-14,4.000000000000000000e+00,3.570883268127776038e-07,1.239560181609513088e-07,6.020651670833629530e-07,2.405211366425066022e-07,8.477460290238745888e-09,4.251218088891289147e-08,7.706356137466402384e-08,1.537470166752586744e-07,2.420892434351517677e-07,3.287681740273451803e-07,3.968677565153015384e-07,4.266990464618416006e-07,4.755449208433208140e-07
9.609999999999989768e+02,2.205241024426449882e-07,1.678506527077706191e-13,6.498812812946144518e-07,1.075258052255801074e-07,6.019267854754356208e-14,4.000000000000000000e+00,3.280499076682250956e-07,1.129982972170648808e-07,4.293571788519694636e-07,2.205239345919922752e-07,8.215871698377152088e-09,3.796287812038948897e-08,6.906803137154709811e-08,1.375926970564055843e-07,2.245105451003027912e-07,3.026169211047990923e-07,3.669894441134650668e-07,3.874225306840878726e-07,4.219806046449685704e-07
9.634999999999989768e+02,2.378442543538752151e-07,7.285856436955289631e-12,8.414611319899025689e-07,1.150553117738648220e-07,6.980761409653210910e-14,4.000000000000000000e+00,3.528995661277400371e-07,1.227889425800103931e-07,6.036168776360273539e-07,2.378369684974382604e-07,8.457068834705672509e-09,4.222809869175333623e-08,7.655100434276345899e-08,1.525734846191461786e-07,2.390150532123732160e-07,3.248662507238326659e-07,3.919532993263511159e-07,4.217004259530913495e-07,4.707784992145632317e-07
9.659999999999989768e+02,2.174067563527907288e-07,8.913406155357937091e-13,6.499376450489343529e-07,1.055395175248732027e-07,5.840428746722473245e-14,4.000000000000000000e+00,3.229462738776639315e-07,1.118672388279175261e-07,4.325308886961436240e-07,2.174058650121751934e-07,8.053297208139402458e-09,3.766215766805187169e-08,6.845149211825225142e-08,1.363880240829698396e-07,2.215272188903153439e-07,2.978745203876401199e-07,3.607510053562966706e-07,3.809666768225151702e-07,4.151464606182987192e-07
9.684999999999989768e+02,2.350583370058582828e-07,6.332433747763847322e-12,8.423883181056938840e-07,1.136589216111727884e-07,6.817077225777435000e-14,4.000000000000000000e+00,3.487172586170310712e-07,1.213994153946854944e-07,6.073299810998356541e-07,2.350520045721105311e-07,8.527135339467365486e-09,4.178804222606798846e-08,7.569641680583041118e-08,1.511123675061004039e-07,2.358075080544191719e-07,3.208902758948793520e-07,3.871815548149849553e-07,4.167666737902314412e-07,4.660966938887942054e-07
9.709999999999989768e+02,2.150817906275184818e-07,2.868715620449592428e-12,6.527012746639812697e-07,1.038106610766897973e-07,5.703683001271906819e-14,4.000000000000000000e+00,3.188924517042082791e-07,1.112711295508286844e-07,4.376194840364627614e-07,2.150789219118980366e-07,7.960477081008293480e-09,3.763403845702255285e-08,6.836645514845208058e-08,1.358454632491789829e-07,2.193891112190635112e-07,2.942233597464224852e-07,3.555828025092757123e-07,3.756983111289980590e-07,4.095457492516017628e-07
9.734999999999989768e+02,2.320602763682272418e-07,3.361928226746336782e-12,8.361986065341162745e-07,1.119511578367024489e-07,6.638503360907626085e-14,4.000000000000000000e+00,3.440114342049297039e-07,1.201091185315247797e-07,6.041383301658890592e-07,2.320569144400005061e-07,8.529840760238878655e-09,4.152525240955538926e-08,7.504819673792979086e-08,1.496280559069696165e-07,2.327671276892646632e-07,3.165413893403220195e-07,3.816398455342022278e-07,4.109429282598994928e-07,4.598127459396907722e-07
9.759999999999989768e+02,2.120439907377535271e-07,1.020282321956848671e-12,6.492556636310440676e-07,1.019503807648810068e-07,5.535653414609671414e-14,4.000000000000000000e+00,3.139943715026345339e-07,1.100936099728725203e-07,4.372116728932905405e-07,2.120429704554315752e-07,7.809091545970105969e-09,3.729051170922973196e-08,6.772494807226130974e-08,1.345828962297183278e-07,2.164517639066237256e-07,2.897211670797548499e-07,3.496611405862510128e-07,3.695190273442182619e-07,4.030864533902357443e-07
9.784999999999989768e+02,2.295920833211343494e-07,7.598220743564549717e-12,8.343572232997576011e-07,1.106161655458098918e-07,6.494846080379670839e-14,4.000000000000000000e+00,3.402082488669442544e-07,1.189759177753244576e-07,6.047651399786233047e-07,2.295844851003907804e-07,8.495739286817262337e-09,4.117166091216394811e-08,7.449404697718297419e-08,1.484123085457092858e-07,2.300450146862344798e-07,3.129246628291678538e-07,3.771910858256855694e-07,4.062483919936097370e-07,4.553048377572349915e-07
9.809999999999989768e+02,2.095535116592743017e-07,8.236919799870206446e-13,6.496140340908476456e-07,1.002867565920975814e-07,5.397010779649626056e-14,4.000000000000000000e+00,3.098402682513718963e-07,1.092667550671767202e-07,4.400605224315733175e-07,2.095526879672943145e-07,7.740085297707416869e-09,3.713091485168277016e-08,6.740718851825334649e-08,1.337287294570643936e-07,2.140702482771230647e-07,2.859483127974296465e-07,3.444830461675354504e-07,3.642043656838804229e-07,3.974254356051814197e-07
9.834999999999989768e+02,2.279654322244079813e-07,2.449952391766370853e-12,8.398034208659826700e-07,1.098656770157755706e-07,6.403870527539585799e-14,4.000000000000000000e+00,3.378311092401835519e-07,1.180997552086324107e-07,6.118379886415746887e-07,2.279629822720162157e-07,8.464658968695327074e-09,4.099688561823686721e-08,7.418912298752616894e-08,1.477037514222520192e-07,2.278795961626379128e-07,3.105575950431508831e-07,3.745703492239652459e-07,4.036732894303034645e-07,4.533648236975919335e-07
9.859999999999989768e+02,2.080967767977102405e-07,2.632887864111378308e-13,6.573333804280125271e-07,9.898076656385953912e-08,5.310146066316528341e-14,4.000000000000000000e+00,3.070775433615697796e-07,1.091160102338507014e-07,4.492366036303022866e-07,2.080965135089238322e-07,7.810279482713950017e-09,3.729715905370811665e-08,6.755453244944815714e-08,1.337675219787960359e-07,2.127839278927458145e-07,2.833931722291086120e-07,3.406582566673159628e-07,3.605193936218870602e-07,3.938288681848594846e-07
9.884999999999989768e+02,2.251240558851240047e-07,3.296842581751872037e-12,8.325272473907293339e-07,1.082449337156326295e-07,6.239780621327015665e-14,4.000000000000000000e+00,3.333689896007566475e-07,1.168791221694913752e-07,6.074031915056053292e-07,2.251207590425422502e-07,8.398033603716678945e-09,4.062332285523862784e-08,7.341894305086945920e-08,1.462685428207077495e-07,2.250785087793451832e-07,3.064551179906735103e-07,3.693348306917762915e-07,3.979906555173844789e-07,4.473818393097880866e-07
9.909999999999989768e+02,2.077798902797955195e-07,2.438041311229540577e-12,6.724469023814179846e-07,9.813378641110020320e-08,5.280272284006328729e-14,4.000000000000000000e+00,3.059136766908957227e-07,1.096461038686953163e-07,4.646670121016224651e-07,2.077774522384842903e-07,7.906596055034560720e-09,3.763983351085401560e-08,6.833521209862599930e-08,1.348251821364883378e-07,2.127099183980862654e-07,2.825225827930270932e-07,3.383809092347713330e-07,3.587383902657527006e-07,3.937719755236057273e-07
9.934999999999989768e+02,2.247173297945257078e-07,7.444701072754572373e-12,8.440914622693043246e-07,1.081859368132001017e-07,6.220207523413133051e-14,4.000000000000000000e+00,3.329032666077258227e-07,1.165313929813256061e-07,6.193741324747786168e-07,2.247098850934529448e-07,8.323798444475786840e-09,4.051898773471196417e-08,7.342518457258049793e-08,1.462345608921308649e-07,2.240637119451418331e-07,3.058665365227555481e-07,3.690236907199363384e-07,3.977586214001969783e-07,4.482482928967736917e-07
9.959999999999989768e+02,2.330540104640338183e-07,3.360180147607305369e-13,8.935166042467854704e-07,1.116922129088203809e-07,6.678932221783925079e-14,4.000000000000000000e+00,3.447462233728541861e-07,1.213617975552134506e-07,6.604625937827516256e-07,2.330536744460190675e-07,9.048042056087646002e-09,4.272277985279149132e-08,7.738056020566995115e-08,1.528632168613188459e-07,2.317813180446086112e-07,3.164353890770310779e-07,3.822906778824021163e-07,4.119497691511136312e-07,4.651785934598049188e-07


==> figures/data/3d/gr1_p140_model_equation_subset0_history_size.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,0.000000000000000000e+00,1.000000000000000000e+02,4.000000000000000000e+00,1.000000000000000000e+01,1.000000000000000000e+01,-0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01
-1.960000000000003695e+02,3.000000000000000000e+01,3.000000000000000000e+01,3.000000000000000000e+01,0.000000000000000000e+00,9.000000000000000000e+02,4.000000000000000000e+00,3.000000000000000000e+01,3.000000000000000000e+01,-0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+01,3.000000000000000000e+01,3.000000000000000000e+01,3.000000000000000000e+01,3.000000000000000000e+01,3.000000000000000000e+01,3.000000000000000000e+01,3.000000000000000000e+01,3.000000000000000000e+01
-1.930000000000003979e+02,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,0.000000000000000000e+00,1.600000000000000000e+03,4.000000000000000000e+00,4.000000000000000000e+01,4.000000000000000000e+01,-0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01
-1.900000000000003979e+02,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,0.000000000000000000e+00,4.900000000000000000e+03,4.000000000000000000e+00,7.000000000000000000e+01,7.000000000000000000e+01,-0.000000000000000000e+00,0.000000000000000000e+00,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01
-1.870000000000003979e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,0.000000000000000000e+00,1.000000000000000000e+04,4.000000000000000000e+00,1.000000000000000000e+02,1.000000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
-1.840000000000003979e+02,1.280000000000000000e+02,1.280000000000000000e+02,1.280000000000000000e+02,0.000000000000000000e+00,1.638400000000000000e+04,4.000000000000000000e+00,1.280000000000000000e+02,1.280000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.280000000000000000e+02,1.280000000000000000e+02,1.280000000000000000e+02,1.280000000000000000e+02,1.280000000000000000e+02,1.280000000000000000e+02,1.280000000000000000e+02,1.280000000000000000e+02,1.280000000000000000e+02
-1.810000000000003979e+02,1.580000000000000000e+02,1.580000000000000000e+02,1.580000000000000000e+02,0.000000000000000000e+00,2.496400000000000000e+04,4.000000000000000000e+00,1.580000000000000000e+02,1.580000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.580000000000000000e+02,1.580000000000000000e+02,1.580000000000000000e+02,1.580000000000000000e+02,1.580000000000000000e+02,1.580000000000000000e+02,1.580000000000000000e+02,1.580000000000000000e+02,1.580000000000000000e+02
-1.780000000000003979e+02,1.860000000000000000e+02,1.860000000000000000e+02,1.860000000000000000e+02,0.000000000000000000e+00,3.459600000000000000e+04,4.000000000000000000e+00,1.860000000000000000e+02,1.860000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.860000000000000000e+02,1.860000000000000000e+02,1.860000000000000000e+02,1.860000000000000000e+02,1.860000000000000000e+02,1.860000000000000000e+02,1.860000000000000000e+02,1.860000000000000000e+02,1.860000000000000000e+02
-1.750000000000003979e+02,2.140000000000000000e+02,2.140000000000000000e+02,2.140000000000000000e+02,0.000000000000000000e+00,4.579600000000000000e+04,4.000000000000000000e+00,2.140000000000000000e+02,2.140000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,2.140000000000000000e+02,2.140000000000000000e+02,2.140000000000000000e+02,2.140000000000000000e+02,2.140000000000000000e+02,2.140000000000000000e+02,2.140000000000000000e+02,2.140000000000000000e+02,2.140000000000000000e+02
-1.720000000000003979e+02,2.340000000000000000e+02,2.340000000000000000e+02,2.340000000000000000e+02,0.000000000000000000e+00,5.475600000000000000e+04,4.000000000000000000e+00,2.340000000000000000e+02,2.340000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,2.340000000000000000e+02,2.340000000000000000e+02,2.340000000000000000e+02,2.340000000000000000e+02,2.340000000000000000e+02,2.340000000000000000e+02,2.340000000000000000e+02,2.340000000000000000e+02,2.340000000000000000e+02
-1.690000000000003979e+02,2.540000000000000000e+02,2.540000000000000000e+02,2.540000000000000000e+02,0.000000000000000000e+00,6.451600000000000000e+04,4.000000000000000000e+00,2.540000000000000000e+02,2.540000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,2.540000000000000000e+02,2.540000000000000000e+02,2.540000000000000000e+02,2.540000000000000000e+02,2.540000000000000000e+02,2.540000000000000000e+02,2.540000000000000000e+02,2.540000000000000000e+02,2.540000000000000000e+02
-1.660000000000003979e+02,2.820000000000000000e+02,2.820000000000000000e+02,2.820000000000000000e+02,0.000000000000000000e+00,7.952400000000000000e+04,4.000000000000000000e+00,2.820000000000000000e+02,2.820000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,2.820000000000000000e+02,2.820000000000000000e+02,2.820000000000000000e+02,2.820000000000000000e+02,2.820000000000000000e+02,2.820000000000000000e+02,2.820000000000000000e+02,2.820000000000000000e+02,2.820000000000000000e+02
-1.630000000000003979e+02,3.020000000000000000e+02,3.020000000000000000e+02,3.020000000000000000e+02,0.000000000000000000e+00,9.120400000000000000e+04,4.000000000000000000e+00,3.020000000000000000e+02,3.020000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.020000000000000000e+02,3.020000000000000000e+02,3.020000000000000000e+02,3.020000000000000000e+02,3.020000000000000000e+02,3.020000000000000000e+02,3.020000000000000000e+02,3.020000000000000000e+02,3.020000000000000000e+02
-1.600000000000003979e+02,3.220000000000000000e+02,3.220000000000000000e+02,3.220000000000000000e+02,0.000000000000000000e+00,1.036840000000000000e+05,4.000000000000000000e+00,3.220000000000000000e+02,3.220000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.220000000000000000e+02,3.220000000000000000e+02,3.220000000000000000e+02,3.220000000000000000e+02,3.220000000000000000e+02,3.220000000000000000e+02,3.220000000000000000e+02,3.220000000000000000e+02,3.220000000000000000e+02
-1.569999999999999716e+02,3.420000000000000000e+02,3.420000000000000000e+02,3.420000000000000000e+02,0.000000000000000000e+00,1.169640000000000000e+05,4.000000000000000000e+00,3.420000000000000000e+02,3.420000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.420000000000000000e+02,3.420000000000000000e+02,3.420000000000000000e+02,3.420000000000000000e+02,3.420000000000000000e+02,3.420000000000000000e+02,3.420000000000000000e+02,3.420000000000000000e+02,3.420000000000000000e+02
-1.539999999999999716e+02,3.620000000000000000e+02,3.620000000000000000e+02,3.620000000000000000e+02,0.000000000000000000e+00,1.310440000000000000e+05,4.000000000000000000e+00,3.620000000000000000e+02,3.620000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.620000000000000000e+02,3.620000000000000000e+02,3.620000000000000000e+02,3.620000000000000000e+02,3.620000000000000000e+02,3.620000000000000000e+02,3.620000000000000000e+02,3.620000000000000000e+02,3.620000000000000000e+02
-1.509999999999999716e+02,3.800000000000000000e+02,3.800000000000000000e+02,3.800000000000000000e+02,0.000000000000000000e+00,1.444000000000000000e+05,4.000000000000000000e+00,3.800000000000000000e+02,3.800000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.800000000000000000e+02,3.800000000000000000e+02,3.800000000000000000e+02,3.800000000000000000e+02,3.800000000000000000e+02,3.800000000000000000e+02,3.800000000000000000e+02,3.800000000000000000e+02,3.800000000000000000e+02
-1.479999999999999716e+02,3.980000000000000000e+02,3.980000000000000000e+02,3.980000000000000000e+02,0.000000000000000000e+00,1.584040000000000000e+05,4.000000000000000000e+00,3.980000000000000000e+02,3.980000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.980000000000000000e+02,3.980000000000000000e+02,3.980000000000000000e+02,3.980000000000000000e+02,3.980000000000000000e+02,3.980000000000000000e+02,3.980000000000000000e+02,3.980000000000000000e+02,3.980000000000000000e+02
-1.449999999999999716e+02,4.160000000000000000e+02,4.160000000000000000e+02,4.160000000000000000e+02,0.000000000000000000e+00,1.730560000000000000e+05,4.000000000000000000e+00,4.160000000000000000e+02,4.160000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.160000000000000000e+02,4.160000000000000000e+02,4.160000000000000000e+02,4.160000000000000000e+02,4.160000000000000000e+02,4.160000000000000000e+02,4.160000000000000000e+02,4.160000000000000000e+02,4.160000000000000000e+02
-1.419999999999999716e+02,4.360000000000000000e+02,4.360000000000000000e+02,4.360000000000000000e+02,0.000000000000000000e+00,1.900960000000000000e+05,4.000000000000000000e+00,4.360000000000000000e+02,4.360000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.360000000000000000e+02,4.360000000000000000e+02,4.360000000000000000e+02,4.360000000000000000e+02,4.360000000000000000e+02,4.360000000000000000e+02,4.360000000000000000e+02,4.360000000000000000e+02,4.360000000000000000e+02
-1.389999999999999716e+02,4.520000000000000000e+02,4.520000000000000000e+02,4.520000000000000000e+02,0.000000000000000000e+00,2.043040000000000000e+05,4.000000000000000000e+00,4.520000000000000000e+02,4.520000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.520000000000000000e+02,4.520000000000000000e+02,4.520000000000000000e+02,4.520000000000000000e+02,4.520000000000000000e+02,4.520000000000000000e+02,4.520000000000000000e+02,4.520000000000000000e+02,4.520000000000000000e+02
-1.359999999999999716e+02,4.640000000000000000e+02,4.640000000000000000e+02,4.640000000000000000e+02,0.000000000000000000e+00,2.152960000000000000e+05,4.000000000000000000e+00,4.640000000000000000e+02,4.640000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.640000000000000000e+02,4.640000000000000000e+02,4.640000000000000000e+02,4.640000000000000000e+02,4.640000000000000000e+02,4.640000000000000000e+02,4.640000000000000000e+02,4.640000000000000000e+02,4.640000000000000000e+02
-1.329999999999999716e+02,4.820000000000000000e+02,4.820000000000000000e+02,4.820000000000000000e+02,0.000000000000000000e+00,2.323240000000000000e+05,4.000000000000000000e+00,4.820000000000000000e+02,4.820000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.820000000000000000e+02,4.820000000000000000e+02,4.820000000000000000e+02,4.820000000000000000e+02,4.820000000000000000e+02,4.820000000000000000e+02,4.820000000000000000e+02,4.820000000000000000e+02,4.820000000000000000e+02
-1.299999999999999716e+02,5.000000000000000000e+02,5.000000000000000000e+02,5.000000000000000000e+02,0.000000000000000000e+00,2.500000000000000000e+05,4.000000000000000000e+00,5.000000000000000000e+02,5.000000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+02,5.000000000000000000e+02,5.000000000000000000e+02,5.000000000000000000e+02,5.000000000000000000e+02,5.000000000000000000e+02,5.000000000000000000e+02,5.000000000000000000e+02,5.000000000000000000e+02
-1.269999999999999716e+02,5.180000000000000000e+02,5.180000000000000000e+02,5.180000000000000000e+02,0.000000000000000000e+00,2.683240000000000000e+05,4.000000000000000000e+00,5.180000000000000000e+02,5.180000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.180000000000000000e+02,5.180000000000000000e+02,5.180000000000000000e+02,5.180000000000000000e+02,5.180000000000000000e+02,5.180000000000000000e+02,5.180000000000000000e+02,5.180000000000000000e+02,5.180000000000000000e+02
-1.239999999999999716e+02,5.360000000000000000e+02,5.360000000000000000e+02,5.360000000000000000e+02,0.000000000000000000e+00,2.872960000000000000e+05,4.000000000000000000e+00,5.360000000000000000e+02,5.360000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.360000000000000000e+02,5.360000000000000000e+02,5.360000000000000000e+02,5.360000000000000000e+02,5.360000000000000000e+02,5.360000000000000000e+02,5.360000000000000000e+02,5.360000000000000000e+02,5.360000000000000000e+02
-1.209999999999999716e+02,5.540000000000000000e+02,5.540000000000000000e+02,5.540000000000000000e+02,0.000000000000000000e+00,3.069160000000000000e+05,4.000000000000000000e+00,5.540000000000000000e+02,5.540000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.540000000000000000e+02,5.540000000000000000e+02,5.540000000000000000e+02,5.540000000000000000e+02,5.540000000000000000e+02,5.540000000000000000e+02,5.540000000000000000e+02,5.540000000000000000e+02,5.540000000000000000e+02
-1.179999999999999716e+02,5.560000000000000000e+02,5.560000000000000000e+02,5.560000000000000000e+02,0.000000000000000000e+00,3.091360000000000000e+05,4.000000000000000000e+00,5.560000000000000000e+02,5.560000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.560000000000000000e+02,5.560000000000000000e+02,5.560000000000000000e+02,5.560000000000000000e+02,5.560000000000000000e+02,5.560000000000000000e+02,5.560000000000000000e+02,5.560000000000000000e+02,5.560000000000000000e+02
-1.149999999999999716e+02,5.640000000000000000e+02,5.640000000000000000e+02,5.640000000000000000e+02,0.000000000000000000e+00,3.180960000000000000e+05,4.000000000000000000e+00,5.640000000000000000e+02,5.640000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.640000000000000000e+02,5.640000000000000000e+02,5.640000000000000000e+02,5.640000000000000000e+02,5.640000000000000000e+02,5.640000000000000000e+02,5.640000000000000000e+02,5.640000000000000000e+02,5.640000000000000000e+02
-1.119999999999999716e+02,5.820000000000000000e+02,5.820000000000000000e+02,5.820000000000000000e+02,0.000000000000000000e+00,3.387240000000000000e+05,4.000000000000000000e+00,5.820000000000000000e+02,5.820000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.820000000000000000e+02,5.820000000000000000e+02,5.820000000000000000e+02,5.820000000000000000e+02,5.820000000000000000e+02,5.820000000000000000e+02,5.820000000000000000e+02,5.820000000000000000e+02,5.820000000000000000e+02
-1.089999999999999716e+02,5.920000000000000000e+02,5.920000000000000000e+02,5.920000000000000000e+02,0.000000000000000000e+00,3.504640000000000000e+05,4.000000000000000000e+00,5.920000000000000000e+02,5.920000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.920000000000000000e+02,5.920000000000000000e+02,5.920000000000000000e+02,5.920000000000000000e+02,5.920000000000000000e+02,5.920000000000000000e+02,5.920000000000000000e+02,5.920000000000000000e+02,5.920000000000000000e+02
-1.059999999999999716e+02,6.000000000000000000e+02,6.000000000000000000e+02,6.000000000000000000e+02,0.000000000000000000e+00,3.600000000000000000e+05,4.000000000000000000e+00,6.000000000000000000e+02,6.000000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.000000000000000000e+02,6.000000000000000000e+02,6.000000000000000000e+02,6.000000000000000000e+02,6.000000000000000000e+02,6.000000000000000000e+02,6.000000000000000000e+02,6.000000000000000000e+02,6.000000000000000000e+02
-1.029999999999999716e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,0.000000000000000000e+00,3.721000000000000000e+05,4.000000000000000000e+00,6.100000000000000000e+02,6.100000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02
-9.999999999999997158e+01,6.200000000000000000e+02,6.200000000000000000e+02,6.200000000000000000e+02,0.000000000000000000e+00,3.844000000000000000e+05,4.000000000000000000e+00,6.200000000000000000e+02,6.200000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.200000000000000000e+02,6.200000000000000000e+02,6.200000000000000000e+02,6.200000000000000000e+02,6.200000000000000000e+02,6.200000000000000000e+02,6.200000000000000000e+02,6.200000000000000000e+02,6.200000000000000000e+02
-9.699999999999997158e+01,6.360000000000000000e+02,6.360000000000000000e+02,6.360000000000000000e+02,0.000000000000000000e+00,4.044960000000000000e+05,4.000000000000000000e+00,6.360000000000000000e+02,6.360000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.360000000000000000e+02,6.360000000000000000e+02,6.360000000000000000e+02,6.360000000000000000e+02,6.360000000000000000e+02,6.360000000000000000e+02,6.360000000000000000e+02,6.360000000000000000e+02,6.360000000000000000e+02
-9.399999999999997158e+01,6.380000000000000000e+02,6.380000000000000000e+02,6.380000000000000000e+02,0.000000000000000000e+00,4.070440000000000000e+05,4.000000000000000000e+00,6.380000000000000000e+02,6.380000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.380000000000000000e+02,6.380000000000000000e+02,6.380000000000000000e+02,6.380000000000000000e+02,6.380000000000000000e+02,6.380000000000000000e+02,6.380000000000000000e+02,6.380000000000000000e+02,6.380000000000000000e+02
-9.099999999999997158e+01,6.480000000000000000e+02,6.480000000000000000e+02,6.480000000000000000e+02,0.000000000000000000e+00,4.199040000000000000e+05,4.000000000000000000e+00,6.480000000000000000e+02,6.480000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.480000000000000000e+02,6.480000000000000000e+02,6.480000000000000000e+02,6.480000000000000000e+02,6.480000000000000000e+02,6.480000000000000000e+02,6.480000000000000000e+02,6.480000000000000000e+02,6.480000000000000000e+02
-8.799999999999997158e+01,6.640000000000000000e+02,6.640000000000000000e+02,6.640000000000000000e+02,0.000000000000000000e+00,4.408960000000000000e+05,4.000000000000000000e+00,6.640000000000000000e+02,6.640000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.640000000000000000e+02,6.640000000000000000e+02,6.640000000000000000e+02,6.640000000000000000e+02,6.640000000000000000e+02,6.640000000000000000e+02,6.640000000000000000e+02,6.640000000000000000e+02,6.640000000000000000e+02
-8.499999999999997158e+01,6.660000000000000000e+02,6.660000000000000000e+02,6.660000000000000000e+02,0.000000000000000000e+00,4.435560000000000000e+05,4.000000000000000000e+00,6.660000000000000000e+02,6.660000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.660000000000000000e+02,6.660000000000000000e+02,6.660000000000000000e+02,6.660000000000000000e+02,6.660000000000000000e+02,6.660000000000000000e+02,6.660000000000000000e+02,6.660000000000000000e+02,6.660000000000000000e+02
-8.199999999999997158e+01,6.760000000000000000e+02,6.760000000000000000e+02,6.760000000000000000e+02,0.000000000000000000e+00,4.569760000000000000e+05,4.000000000000000000e+00,6.760000000000000000e+02,6.760000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.760000000000000000e+02,6.760000000000000000e+02,6.760000000000000000e+02,6.760000000000000000e+02,6.760000000000000000e+02,6.760000000000000000e+02,6.760000000000000000e+02,6.760000000000000000e+02,6.760000000000000000e+02
-7.899999999999997158e+01,6.900000000000000000e+02,6.900000000000000000e+02,6.900000000000000000e+02,0.000000000000000000e+00,4.761000000000000000e+05,4.000000000000000000e+00,6.900000000000000000e+02,6.900000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.900000000000000000e+02,6.900000000000000000e+02,6.900000000000000000e+02,6.900000000000000000e+02,6.900000000000000000e+02,6.900000000000000000e+02,6.900000000000000000e+02,6.900000000000000000e+02,6.900000000000000000e+02
-7.599999999999997158e+01,6.920000000000000000e+02,6.920000000000000000e+02,6.920000000000000000e+02,0.000000000000000000e+00,4.788640000000000000e+05,4.000000000000000000e+00,6.920000000000000000e+02,6.920000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.920000000000000000e+02,6.920000000000000000e+02,6.920000000000000000e+02,6.920000000000000000e+02,6.920000000000000000e+02,6.920000000000000000e+02,6.920000000000000000e+02,6.920000000000000000e+02,6.920000000000000000e+02
-7.299999999999997158e+01,7.020000000000000000e+02,7.020000000000000000e+02,7.020000000000000000e+02,0.000000000000000000e+00,4.928040000000000000e+05,4.000000000000000000e+00,7.020000000000000000e+02,7.020000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.020000000000000000e+02,7.020000000000000000e+02,7.020000000000000000e+02,7.020000000000000000e+02,7.020000000000000000e+02,7.020000000000000000e+02,7.020000000000000000e+02,7.020000000000000000e+02,7.020000000000000000e+02
-6.999999999999997158e+01,7.180000000000000000e+02,7.180000000000000000e+02,7.180000000000000000e+02,0.000000000000000000e+00,5.155240000000000000e+05,4.000000000000000000e+00,7.180000000000000000e+02,7.180000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.180000000000000000e+02,7.180000000000000000e+02,7.180000000000000000e+02,7.180000000000000000e+02,7.180000000000000000e+02,7.180000000000000000e+02,7.180000000000000000e+02,7.180000000000000000e+02,7.180000000000000000e+02
-6.699999999999997158e+01,7.100000000000000000e+02,7.100000000000000000e+02,7.100000000000000000e+02,0.000000000000000000e+00,5.041000000000000000e+05,4.000000000000000000e+00,7.100000000000000000e+02,7.100000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.100000000000000000e+02,7.100000000000000000e+02,7.100000000000000000e+02,7.100000000000000000e+02,7.100000000000000000e+02,7.100000000000000000e+02,7.100000000000000000e+02,7.100000000000000000e+02,7.100000000000000000e+02
-6.399999999999997158e+01,7.200000000000000000e+02,7.200000000000000000e+02,7.200000000000000000e+02,0.000000000000000000e+00,5.184000000000000000e+05,4.000000000000000000e+00,7.200000000000000000e+02,7.200000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.200000000000000000e+02,7.200000000000000000e+02,7.200000000000000000e+02,7.200000000000000000e+02,7.200000000000000000e+02,7.200000000000000000e+02,7.200000000000000000e+02,7.200000000000000000e+02,7.200000000000000000e+02
-6.099999999999997158e+01,7.360000000000000000e+02,7.360000000000000000e+02,7.360000000000000000e+02,0.000000000000000000e+00,5.416960000000000000e+05,4.000000000000000000e+00,7.360000000000000000e+02,7.360000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.360000000000000000e+02,7.360000000000000000e+02,7.360000000000000000e+02,7.360000000000000000e+02,7.360000000000000000e+02,7.360000000000000000e+02,7.360000000000000000e+02,7.360000000000000000e+02,7.360000000000000000e+02
-5.799999999999997158e+01,7.280000000000000000e+02,7.280000000000000000e+02,7.280000000000000000e+02,0.000000000000000000e+00,5.299840000000000000e+05,4.000000000000000000e+00,7.280000000000000000e+02,7.280000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.280000000000000000e+02,7.280000000000000000e+02,7.280000000000000000e+02,7.280000000000000000e+02,7.280000000000000000e+02,7.280000000000000000e+02,7.280000000000000000e+02,7.280000000000000000e+02,7.280000000000000000e+02
-5.499999999999997158e+01,7.380000000000000000e+02,7.380000000000000000e+02,7.380000000000000000e+02,0.000000000000000000e+00,5.446440000000000000e+05,4.000000000000000000e+00,7.380000000000000000e+02,7.380000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.380000000000000000e+02,7.380000000000000000e+02,7.380000000000000000e+02,7.380000000000000000e+02,7.380000000000000000e+02,7.380000000000000000e+02,7.380000000000000000e+02,7.380000000000000000e+02,7.380000000000000000e+02
-5.199999999999997158e+01,7.540000000000000000e+02,7.540000000000000000e+02,7.540000000000000000e+02,0.000000000000000000e+00,5.685160000000000000e+05,4.000000000000000000e+00,7.540000000000000000e+02,7.540000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.540000000000000000e+02,7.540000000000000000e+02,7.540000000000000000e+02,7.540000000000000000e+02,7.540000000000000000e+02,7.540000000000000000e+02,7.540000000000000000e+02,7.540000000000000000e+02,7.540000000000000000e+02
-4.899999999999997158e+01,7.480000000000000000e+02,7.480000000000000000e+02,7.480000000000000000e+02,0.000000000000000000e+00,5.595040000000000000e+05,4.000000000000000000e+00,7.480000000000000000e+02,7.480000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.480000000000000000e+02,7.480000000000000000e+02,7.480000000000000000e+02,7.480000000000000000e+02,7.480000000000000000e+02,7.480000000000000000e+02,7.480000000000000000e+02,7.480000000000000000e+02,7.480000000000000000e+02
-4.599999999999997158e+01,7.580000000000000000e+02,7.580000000000000000e+02,7.580000000000000000e+02,0.000000000000000000e+00,5.745640000000000000e+05,4.000000000000000000e+00,7.580000000000000000e+02,7.580000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.580000000000000000e+02,7.580000000000000000e+02,7.580000000000000000e+02,7.580000000000000000e+02,7.580000000000000000e+02,7.580000000000000000e+02,7.580000000000000000e+02,7.580000000000000000e+02,7.580000000000000000e+02
-4.299999999999997158e+01,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,0.000000000000000000e+00,5.959840000000000000e+05,4.000000000000000000e+00,7.720000000000000000e+02,7.720000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02
-3.999999999999997158e+01,7.640000000000000000e+02,7.640000000000000000e+02,7.640000000000000000e+02,0.000000000000000000e+00,5.836960000000000000e+05,4.000000000000000000e+00,7.640000000000000000e+02,7.640000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.640000000000000000e+02,7.640000000000000000e+02,7.640000000000000000e+02,7.640000000000000000e+02,7.640000000000000000e+02,7.640000000000000000e+02,7.640000000000000000e+02,7.640000000000000000e+02,7.640000000000000000e+02
-3.699999999999997158e+01,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,0.000000000000000000e+00,5.959840000000000000e+05,4.000000000000000000e+00,7.720000000000000000e+02,7.720000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02
-3.399999999999997158e+01,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,0.000000000000000000e+00,6.209440000000000000e+05,4.000000000000000000e+00,7.880000000000000000e+02,7.880000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02
-3.099999999999997158e+01,7.840000000000000000e+02,7.840000000000000000e+02,7.840000000000000000e+02,0.000000000000000000e+00,6.146560000000000000e+05,4.000000000000000000e+00,7.840000000000000000e+02,7.840000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.840000000000000000e+02,7.840000000000000000e+02,7.840000000000000000e+02,7.840000000000000000e+02,7.840000000000000000e+02,7.840000000000000000e+02,7.840000000000000000e+02,7.840000000000000000e+02,7.840000000000000000e+02
-2.799999999999997158e+01,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,0.000000000000000000e+00,6.209440000000000000e+05,4.000000000000000000e+00,7.880000000000000000e+02,7.880000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02
-2.499999999999997158e+01,7.980000000000000000e+02,7.980000000000000000e+02,7.980000000000000000e+02,0.000000000000000000e+00,6.368040000000000000e+05,4.000000000000000000e+00,7.980000000000000000e+02,7.980000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.980000000000000000e+02,7.980000000000000000e+02,7.980000000000000000e+02,7.980000000000000000e+02,7.980000000000000000e+02,7.980000000000000000e+02,7.980000000000000000e+02,7.980000000000000000e+02,7.980000000000000000e+02
-2.199999999999997158e+01,8.000000000000000000e+02,8.000000000000000000e+02,8.000000000000000000e+02,0.000000000000000000e+00,6.400000000000000000e+05,4.000000000000000000e+00,8.000000000000000000e+02,8.000000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+02,8.000000000000000000e+02,8.000000000000000000e+02,8.000000000000000000e+02,8.000000000000000000e+02,8.000000000000000000e+02,8.000000000000000000e+02,8.000000000000000000e+02,8.000000000000000000e+02
-1.899999999999997158e+01,8.080000000000000000e+02,8.080000000000000000e+02,8.080000000000000000e+02,0.000000000000000000e+00,6.528640000000000000e+05,4.000000000000000000e+00,8.080000000000000000e+02,8.080000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.080000000000000000e+02,8.080000000000000000e+02,8.080000000000000000e+02,8.080000000000000000e+02,8.080000000000000000e+02,8.080000000000000000e+02,8.080000000000000000e+02,8.080000000000000000e+02,8.080000000000000000e+02
-1.599999999999997158e+01,8.020000000000000000e+02,8.020000000000000000e+02,8.020000000000000000e+02,0.000000000000000000e+00,6.432040000000000000e+05,4.000000000000000000e+00,8.020000000000000000e+02,8.020000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.020000000000000000e+02,8.020000000000000000e+02,8.020000000000000000e+02,8.020000000000000000e+02,8.020000000000000000e+02,8.020000000000000000e+02,8.020000000000000000e+02,8.020000000000000000e+02,8.020000000000000000e+02
-1.299999999999997158e+01,8.100000000000000000e+02,8.100000000000000000e+02,8.100000000000000000e+02,0.000000000000000000e+00,6.561000000000000000e+05,4.000000000000000000e+00,8.100000000000000000e+02,8.100000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.100000000000000000e+02,8.100000000000000000e+02,8.100000000000000000e+02,8.100000000000000000e+02,8.100000000000000000e+02,8.100000000000000000e+02,8.100000000000000000e+02,8.100000000000000000e+02,8.100000000000000000e+02
-9.999999999999971578e+00,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,0.000000000000000000e+00,6.691240000000000000e+05,4.000000000000000000e+00,8.180000000000000000e+02,8.180000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02
-6.999999999999971578e+00,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,0.000000000000000000e+00,6.691240000000000000e+05,4.000000000000000000e+00,8.180000000000000000e+02,8.180000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02
-3.999999999999971578e+00,8.260000000000000000e+02,8.260000000000000000e+02,8.260000000000000000e+02,0.000000000000000000e+00,6.822760000000000000e+05,4.000000000000000000e+00,8.260000000000000000e+02,8.260000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.260000000000000000e+02,8.260000000000000000e+02,8.260000000000000000e+02,8.260000000000000000e+02,8.260000000000000000e+02,8.260000000000000000e+02,8.260000000000000000e+02,8.260000000000000000e+02,8.260000000000000000e+02
-1.000000000000000000e+00,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,0.000000000000000000e+00,6.691240000000000000e+05,4.000000000000000000e+00,8.180000000000000000e+02,8.180000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02
2.000000000000000000e+00,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,0.000000000000000000e+00,7.039210000000000000e+05,4.000000000000000000e+00,8.390000000000000000e+02,8.390000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02
5.000000000000000000e+00,8.310000000000000000e+02,8.310000000000000000e+02,8.310000000000000000e+02,0.000000000000000000e+00,6.905610000000000000e+05,4.000000000000000000e+00,8.310000000000000000e+02,8.310000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.310000000000000000e+02,8.310000000000000000e+02,8.310000000000000000e+02,8.310000000000000000e+02,8.310000000000000000e+02,8.310000000000000000e+02,8.310000000000000000e+02,8.310000000000000000e+02,8.310000000000000000e+02
8.000000000000000000e+00,8.470000000000000000e+02,8.470000000000000000e+02,8.470000000000000000e+02,0.000000000000000000e+00,7.174090000000000000e+05,4.000000000000000000e+00,8.470000000000000000e+02,8.470000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.470000000000000000e+02,8.470000000000000000e+02,8.470000000000000000e+02,8.470000000000000000e+02,8.470000000000000000e+02,8.470000000000000000e+02,8.470000000000000000e+02,8.470000000000000000e+02,8.470000000000000000e+02
1.100000000000000000e+01,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,0.000000000000000000e+00,7.039210000000000000e+05,4.000000000000000000e+00,8.390000000000000000e+02,8.390000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02
1.400000000000000000e+01,8.430000000000000000e+02,8.430000000000000000e+02,8.430000000000000000e+02,0.000000000000000000e+00,7.106490000000000000e+05,4.000000000000000000e+00,8.430000000000000000e+02,8.430000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.430000000000000000e+02,8.430000000000000000e+02,8.430000000000000000e+02,8.430000000000000000e+02,8.430000000000000000e+02,8.430000000000000000e+02,8.430000000000000000e+02,8.430000000000000000e+02,8.430000000000000000e+02
1.700000000000000000e+01,8.550000000000000000e+02,8.550000000000000000e+02,8.550000000000000000e+02,0.000000000000000000e+00,7.310250000000000000e+05,4.000000000000000000e+00,8.550000000000000000e+02,8.550000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.550000000000000000e+02,8.550000000000000000e+02,8.550000000000000000e+02,8.550000000000000000e+02,8.550000000000000000e+02,8.550000000000000000e+02,8.550000000000000000e+02,8.550000000000000000e+02,8.550000000000000000e+02
2.000000000000000000e+01,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,0.000000000000000000e+00,7.344490000000000000e+05,4.000000000000000000e+00,8.570000000000000000e+02,8.570000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02
2.300000000000000000e+01,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,0.000000000000000000e+00,7.344490000000000000e+05,4.000000000000000000e+00,8.570000000000000000e+02,8.570000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02
2.600000000000000000e+01,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,0.000000000000000000e+00,7.482250000000000000e+05,4.000000000000000000e+00,8.650000000000000000e+02,8.650000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02
2.900000000000000000e+01,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,0.000000000000000000e+00,7.482250000000000000e+05,4.000000000000000000e+00,8.650000000000000000e+02,8.650000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02
3.200000000000000000e+01,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,0.000000000000000000e+00,7.378810000000000000e+05,4.000000000000000000e+00,8.590000000000000000e+02,8.590000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02
3.500000000000000000e+01,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,0.000000000000000000e+00,7.378810000000000000e+05,4.000000000000000000e+00,8.590000000000000000e+02,8.590000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02
3.800000000000000000e+01,8.750000000000000000e+02,8.750000000000000000e+02,8.750000000000000000e+02,0.000000000000000000e+00,7.656250000000000000e+05,4.000000000000000000e+00,8.750000000000000000e+02,8.750000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.750000000000000000e+02,8.750000000000000000e+02,8.750000000000000000e+02,8.750000000000000000e+02,8.750000000000000000e+02,8.750000000000000000e+02,8.750000000000000000e+02,8.750000000000000000e+02,8.750000000000000000e+02
4.100000000000000000e+01,8.690000000000000000e+02,8.690000000000000000e+02,8.690000000000000000e+02,0.000000000000000000e+00,7.551610000000000000e+05,4.000000000000000000e+00,8.690000000000000000e+02,8.690000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.690000000000000000e+02,8.690000000000000000e+02,8.690000000000000000e+02,8.690000000000000000e+02,8.690000000000000000e+02,8.690000000000000000e+02,8.690000000000000000e+02,8.690000000000000000e+02,8.690000000000000000e+02
4.400000000000000000e+01,8.770000000000000000e+02,8.770000000000000000e+02,8.770000000000000000e+02,0.000000000000000000e+00,7.691290000000000000e+05,4.000000000000000000e+00,8.770000000000000000e+02,8.770000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.770000000000000000e+02,8.770000000000000000e+02,8.770000000000000000e+02,8.770000000000000000e+02,8.770000000000000000e+02,8.770000000000000000e+02,8.770000000000000000e+02,8.770000000000000000e+02,8.770000000000000000e+02
4.700000000000000000e+01,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,0.000000000000000000e+00,7.867690000000000000e+05,4.000000000000000000e+00,8.870000000000000000e+02,8.870000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02
5.000000000000000000e+01,8.790000000000000000e+02,8.790000000000000000e+02,8.790000000000000000e+02,0.000000000000000000e+00,7.726410000000000000e+05,4.000000000000000000e+00,8.790000000000000000e+02,8.790000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.790000000000000000e+02,8.790000000000000000e+02,8.790000000000000000e+02,8.790000000000000000e+02,8.790000000000000000e+02,8.790000000000000000e+02,8.790000000000000000e+02,8.790000000000000000e+02,8.790000000000000000e+02
5.300000000000000000e+01,8.850000000000000000e+02,8.850000000000000000e+02,8.850000000000000000e+02,0.000000000000000000e+00,7.832250000000000000e+05,4.000000000000000000e+00,8.850000000000000000e+02,8.850000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.850000000000000000e+02,8.850000000000000000e+02,8.850000000000000000e+02,8.850000000000000000e+02,8.850000000000000000e+02,8.850000000000000000e+02,8.850000000000000000e+02,8.850000000000000000e+02,8.850000000000000000e+02
5.600000000000000000e+01,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,0.000000000000000000e+00,7.867690000000000000e+05,4.000000000000000000e+00,8.870000000000000000e+02,8.870000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02
5.900000000000000000e+01,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,0.000000000000000000e+00,7.974490000000000000e+05,4.000000000000000000e+00,8.930000000000000000e+02,8.930000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02
6.200000000000000000e+01,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,0.000000000000000000e+00,7.867690000000000000e+05,4.000000000000000000e+00,8.870000000000000000e+02,8.870000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02
6.500000000000000000e+01,8.810000000000000000e+02,8.810000000000000000e+02,8.810000000000000000e+02,0.000000000000000000e+00,7.761610000000000000e+05,4.000000000000000000e+00,8.810000000000000000e+02,8.810000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.810000000000000000e+02,8.810000000000000000e+02,8.810000000000000000e+02,8.810000000000000000e+02,8.810000000000000000e+02,8.810000000000000000e+02,8.810000000000000000e+02,8.810000000000000000e+02,8.810000000000000000e+02
6.800000000000000000e+01,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,0.000000000000000000e+00,8.010250000000000000e+05,4.000000000000000000e+00,8.950000000000000000e+02,8.950000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02
7.100000000000000000e+01,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,0.000000000000000000e+00,7.974490000000000000e+05,4.000000000000000000e+00,8.930000000000000000e+02,8.930000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02
7.400000000000000000e+01,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,0.000000000000000000e+00,8.010250000000000000e+05,4.000000000000000000e+00,8.950000000000000000e+02,8.950000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02
7.700000000000000000e+01,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,0.000000000000000000e+00,8.154090000000000000e+05,4.000000000000000000e+00,9.030000000000000000e+02,9.030000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02
8.000000000000000000e+01,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,0.000000000000000000e+00,8.154090000000000000e+05,4.000000000000000000e+00,9.030000000000000000e+02,9.030000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02
8.300000000000000000e+01,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,0.000000000000000000e+00,8.190250000000000000e+05,4.000000000000000000e+00,9.050000000000000000e+02,9.050000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02
8.600000000000000000e+01,9.010000000000000000e+02,9.010000000000000000e+02,9.010000000000000000e+02,0.000000000000000000e+00,8.118010000000000000e+05,4.000000000000000000e+00,9.010000000000000000e+02,9.010000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.010000000000000000e+02,9.010000000000000000e+02,9.010000000000000000e+02,9.010000000000000000e+02,9.010000000000000000e+02,9.010000000000000000e+02,9.010000000000000000e+02,9.010000000000000000e+02,9.010000000000000000e+02
8.900000000000000000e+01,9.190000000000000000e+02,9.190000000000000000e+02,9.190000000000000000e+02,0.000000000000000000e+00,8.445610000000000000e+05,4.000000000000000000e+00,9.190000000000000000e+02,9.190000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.190000000000000000e+02,9.190000000000000000e+02,9.190000000000000000e+02,9.190000000000000000e+02,9.190000000000000000e+02,9.190000000000000000e+02,9.190000000000000000e+02,9.190000000000000000e+02,9.190000000000000000e+02
9.200000000000000000e+01,9.090000000000000000e+02,9.090000000000000000e+02,9.090000000000000000e+02,0.000000000000000000e+00,8.262810000000000000e+05,4.000000000000000000e+00,9.090000000000000000e+02,9.090000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.090000000000000000e+02,9.090000000000000000e+02,9.090000000000000000e+02,9.090000000000000000e+02,9.090000000000000000e+02,9.090000000000000000e+02,9.090000000000000000e+02,9.090000000000000000e+02,9.090000000000000000e+02
9.500000000000000000e+01,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,0.000000000000000000e+00,8.299210000000000000e+05,4.000000000000000000e+00,9.110000000000000000e+02,9.110000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02
9.800000000000000000e+01,8.970000000000000000e+02,8.970000000000000000e+02,8.970000000000000000e+02,0.000000000000000000e+00,8.046090000000000000e+05,4.000000000000000000e+00,8.970000000000000000e+02,8.970000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.970000000000000000e+02,8.970000000000000000e+02,8.970000000000000000e+02,8.970000000000000000e+02,8.970000000000000000e+02,8.970000000000000000e+02,8.970000000000000000e+02,8.970000000000000000e+02,8.970000000000000000e+02
1.010000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,0.000000000000000000e+00,8.154090000000000000e+05,4.000000000000000000e+00,9.030000000000000000e+02,9.030000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02
1.040000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,0.000000000000000000e+00,8.299210000000000000e+05,4.000000000000000000e+00,9.110000000000000000e+02,9.110000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02
1.070000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,0.000000000000000000e+00,8.190250000000000000e+05,4.000000000000000000e+00,9.050000000000000000e+02,9.050000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02
1.100000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,0.000000000000000000e+00,8.482410000000000000e+05,4.000000000000000000e+00,9.210000000000000000e+02,9.210000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02
1.130000000000000000e+02,9.150000000000000000e+02,9.150000000000000000e+02,9.150000000000000000e+02,0.000000000000000000e+00,8.372250000000000000e+05,4.000000000000000000e+00,9.150000000000000000e+02,9.150000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.150000000000000000e+02,9.150000000000000000e+02,9.150000000000000000e+02,9.150000000000000000e+02,9.150000000000000000e+02,9.150000000000000000e+02,9.150000000000000000e+02,9.150000000000000000e+02,9.150000000000000000e+02
1.160000000000000000e+02,9.170000000000000000e+02,9.170000000000000000e+02,9.170000000000000000e+02,0.000000000000000000e+00,8.408890000000000000e+05,4.000000000000000000e+00,9.170000000000000000e+02,9.170000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.170000000000000000e+02,9.170000000000000000e+02,9.170000000000000000e+02,9.170000000000000000e+02,9.170000000000000000e+02,9.170000000000000000e+02,9.170000000000000000e+02,9.170000000000000000e+02,9.170000000000000000e+02
1.190000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,0.000000000000000000e+00,8.482410000000000000e+05,4.000000000000000000e+00,9.210000000000000000e+02,9.210000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02
1.220000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,0.000000000000000000e+00,8.667610000000000000e+05,4.000000000000000000e+00,9.310000000000000000e+02,9.310000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02
1.250000000000000000e+02,9.290000000000000000e+02,9.290000000000000000e+02,9.290000000000000000e+02,0.000000000000000000e+00,8.630410000000000000e+05,4.000000000000000000e+00,9.290000000000000000e+02,9.290000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.290000000000000000e+02,9.290000000000000000e+02,9.290000000000000000e+02,9.290000000000000000e+02,9.290000000000000000e+02,9.290000000000000000e+02,9.290000000000000000e+02,9.290000000000000000e+02,9.290000000000000000e+02
1.280000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,0.000000000000000000e+00,8.667610000000000000e+05,4.000000000000000000e+00,9.310000000000000000e+02,9.310000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02
1.310000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,0.000000000000000000e+00,8.854810000000000000e+05,4.000000000000000000e+00,9.410000000000000000e+02,9.410000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02
1.340000000000000000e+02,9.230000000000000000e+02,9.230000000000000000e+02,9.230000000000000000e+02,0.000000000000000000e+00,8.519290000000000000e+05,4.000000000000000000e+00,9.230000000000000000e+02,9.230000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.230000000000000000e+02,9.230000000000000000e+02,9.230000000000000000e+02,9.230000000000000000e+02,9.230000000000000000e+02,9.230000000000000000e+02,9.230000000000000000e+02,9.230000000000000000e+02,9.230000000000000000e+02
1.370000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,0.000000000000000000e+00,8.667610000000000000e+05,4.000000000000000000e+00,9.310000000000000000e+02,9.310000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02
1.400000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,0.000000000000000000e+00,8.667610000000000000e+05,4.000000000000000000e+00,9.310000000000000000e+02,9.310000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02
1.430000000000000000e+02,9.390000000000000000e+02,9.390000000000000000e+02,9.390000000000000000e+02,0.000000000000000000e+00,8.817210000000000000e+05,4.000000000000000000e+00,9.390000000000000000e+02,9.390000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.390000000000000000e+02,9.390000000000000000e+02,9.390000000000000000e+02,9.390000000000000000e+02,9.390000000000000000e+02,9.390000000000000000e+02,9.390000000000000000e+02,9.390000000000000000e+02,9.390000000000000000e+02
1.460000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,0.000000000000000000e+00,8.704890000000000000e+05,4.000000000000000000e+00,9.330000000000000000e+02,9.330000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02
1.490000000000000000e+02,9.350000000000000000e+02,9.350000000000000000e+02,9.350000000000000000e+02,0.000000000000000000e+00,8.742250000000000000e+05,4.000000000000000000e+00,9.350000000000000000e+02,9.350000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.350000000000000000e+02,9.350000000000000000e+02,9.350000000000000000e+02,9.350000000000000000e+02,9.350000000000000000e+02,9.350000000000000000e+02,9.350000000000000000e+02,9.350000000000000000e+02,9.350000000000000000e+02
1.520000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,0.000000000000000000e+00,8.968090000000000000e+05,4.000000000000000000e+00,9.470000000000000000e+02,9.470000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02
1.550000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,0.000000000000000000e+00,9.006010000000000000e+05,4.000000000000000000e+00,9.490000000000000000e+02,9.490000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02
1.580000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,0.000000000000000000e+00,8.968090000000000000e+05,4.000000000000000000e+00,9.470000000000000000e+02,9.470000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02
1.610000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,0.000000000000000000e+00,9.006010000000000000e+05,4.000000000000000000e+00,9.490000000000000000e+02,9.490000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02
1.640000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,0.000000000000000000e+00,9.044010000000000000e+05,4.000000000000000000e+00,9.510000000000000000e+02,9.510000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02
1.670000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,0.000000000000000000e+00,8.704890000000000000e+05,4.000000000000000000e+00,9.330000000000000000e+02,9.330000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02
1.700000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,0.000000000000000000e+00,8.854810000000000000e+05,4.000000000000000000e+00,9.410000000000000000e+02,9.410000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02
1.730000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,0.000000000000000000e+00,9.196810000000000000e+05,4.000000000000000000e+00,9.590000000000000000e+02,9.590000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02
1.760000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,0.000000000000000000e+00,9.044010000000000000e+05,4.000000000000000000e+00,9.510000000000000000e+02,9.510000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02
1.790000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,0.000000000000000000e+00,9.235210000000000000e+05,4.000000000000000000e+00,9.610000000000000000e+02,9.610000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02
1.820000000000000000e+02,9.450000000000000000e+02,9.450000000000000000e+02,9.450000000000000000e+02,0.000000000000000000e+00,8.930250000000000000e+05,4.000000000000000000e+00,9.450000000000000000e+02,9.450000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.450000000000000000e+02,9.450000000000000000e+02,9.450000000000000000e+02,9.450000000000000000e+02,9.450000000000000000e+02,9.450000000000000000e+02,9.450000000000000000e+02,9.450000000000000000e+02,9.450000000000000000e+02
1.850000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,0.000000000000000000e+00,9.044010000000000000e+05,4.000000000000000000e+00,9.510000000000000000e+02,9.510000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02
1.880000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,0.000000000000000000e+00,9.082090000000000000e+05,4.000000000000000000e+00,9.530000000000000000e+02,9.530000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02
1.910000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,0.000000000000000000e+00,9.044010000000000000e+05,4.000000000000000000e+00,9.510000000000000000e+02,9.510000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02
1.940000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,0.000000000000000000e+00,9.235210000000000000e+05,4.000000000000000000e+00,9.610000000000000000e+02,9.610000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02
1.970000000000000000e+02,9.630000000000000000e+02,9.630000000000000000e+02,9.630000000000000000e+02,0.000000000000000000e+00,9.273690000000000000e+05,4.000000000000000000e+00,9.630000000000000000e+02,9.630000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.630000000000000000e+02,9.630000000000000000e+02,9.630000000000000000e+02,9.630000000000000000e+02,9.630000000000000000e+02,9.630000000000000000e+02,9.630000000000000000e+02,9.630000000000000000e+02,9.630000000000000000e+02
2.000000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,0.000000000000000000e+00,9.082090000000000000e+05,4.000000000000000000e+00,9.530000000000000000e+02,9.530000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02
2.030000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,0.000000000000000000e+00,9.044010000000000000e+05,4.000000000000000000e+00,9.510000000000000000e+02,9.510000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02
2.060000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,0.000000000000000000e+00,9.389610000000000000e+05,4.000000000000000000e+00,9.690000000000000000e+02,9.690000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02
2.090000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,0.000000000000000000e+00,9.235210000000000000e+05,4.000000000000000000e+00,9.610000000000000000e+02,9.610000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02
2.120000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,0.000000000000000000e+00,9.389610000000000000e+05,4.000000000000000000e+00,9.690000000000000000e+02,9.690000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02
2.150000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,0.000000000000000000e+00,9.235210000000000000e+05,4.000000000000000000e+00,9.610000000000000000e+02,9.610000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02
2.180000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,0.000000000000000000e+00,9.312250000000000000e+05,4.000000000000000000e+00,9.650000000000000000e+02,9.650000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02
2.210000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,0.000000000000000000e+00,9.312250000000000000e+05,4.000000000000000000e+00,9.650000000000000000e+02,9.650000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02
2.240000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,0.000000000000000000e+00,9.312250000000000000e+05,4.000000000000000000e+00,9.650000000000000000e+02,9.650000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02
2.270000000000000000e+02,9.830000000000000000e+02,9.830000000000000000e+02,9.830000000000000000e+02,0.000000000000000000e+00,9.662890000000000000e+05,4.000000000000000000e+00,9.830000000000000000e+02,9.830000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.830000000000000000e+02,9.830000000000000000e+02,9.830000000000000000e+02,9.830000000000000000e+02,9.830000000000000000e+02,9.830000000000000000e+02,9.830000000000000000e+02,9.830000000000000000e+02,9.830000000000000000e+02
2.300000000000000000e+02,9.670000000000000000e+02,9.670000000000000000e+02,9.670000000000000000e+02,0.000000000000000000e+00,9.350890000000000000e+05,4.000000000000000000e+00,9.670000000000000000e+02,9.670000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.670000000000000000e+02,9.670000000000000000e+02,9.670000000000000000e+02,9.670000000000000000e+02,9.670000000000000000e+02,9.670000000000000000e+02,9.670000000000000000e+02,9.670000000000000000e+02,9.670000000000000000e+02
2.330000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,0.000000000000000000e+00,9.196810000000000000e+05,4.000000000000000000e+00,9.590000000000000000e+02,9.590000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02
2.360000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,0.000000000000000000e+00,9.196810000000000000e+05,4.000000000000000000e+00,9.590000000000000000e+02,9.590000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02
2.390000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,0.000000000000000000e+00,9.545290000000000000e+05,4.000000000000000000e+00,9.770000000000000000e+02,9.770000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02
2.420000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,0.000000000000000000e+00,9.389610000000000000e+05,4.000000000000000000e+00,9.690000000000000000e+02,9.690000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02
2.450000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,0.000000000000000000e+00,9.584410000000000000e+05,4.000000000000000000e+00,9.790000000000000000e+02,9.790000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02
2.480000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,0.000000000000000000e+00,9.584410000000000000e+05,4.000000000000000000e+00,9.790000000000000000e+02,9.790000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02
2.510000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,0.000000000000000000e+00,9.545290000000000000e+05,4.000000000000000000e+00,9.770000000000000000e+02,9.770000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02
2.540000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,0.000000000000000000e+00,9.545290000000000000e+05,4.000000000000000000e+00,9.770000000000000000e+02,9.770000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02
2.570000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,0.000000000000000000e+00,9.545290000000000000e+05,4.000000000000000000e+00,9.770000000000000000e+02,9.770000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02
2.600000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,0.000000000000000000e+00,9.860490000000000000e+05,4.000000000000000000e+00,9.930000000000000000e+02,9.930000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02
2.630000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,0.000000000000000000e+00,9.741690000000000000e+05,4.000000000000000000e+00,9.870000000000000000e+02,9.870000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02
2.660000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,0.000000000000000000e+00,9.545290000000000000e+05,4.000000000000000000e+00,9.770000000000000000e+02,9.770000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02
2.690000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,0.000000000000000000e+00,9.702250000000000000e+05,4.000000000000000000e+00,9.850000000000000000e+02,9.850000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02
2.720000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,0.000000000000000000e+00,9.900250000000000000e+05,4.000000000000000000e+00,9.950000000000000000e+02,9.950000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02
2.750000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,0.000000000000000000e+00,9.702250000000000000e+05,4.000000000000000000e+00,9.850000000000000000e+02,9.850000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02
2.780000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,0.000000000000000000e+00,9.940090000000000000e+05,4.000000000000000000e+00,9.970000000000000000e+02,9.970000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02
2.810000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,0.000000000000000000e+00,9.860490000000000000e+05,4.000000000000000000e+00,9.930000000000000000e+02,9.930000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02
2.840000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,0.000000000000000000e+00,9.900250000000000000e+05,4.000000000000000000e+00,9.950000000000000000e+02,9.950000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02
2.870000000000000000e+02,1.003000000000000000e+03,1.003000000000000000e+03,1.003000000000000000e+03,0.000000000000000000e+00,1.006009000000000000e+06,4.000000000000000000e+00,1.003000000000000000e+03,1.003000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.003000000000000000e+03,1.003000000000000000e+03,1.003000000000000000e+03,1.003000000000000000e+03,1.003000000000000000e+03,1.003000000000000000e+03,1.003000000000000000e+03,1.003000000000000000e+03,1.003000000000000000e+03
2.900000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,0.000000000000000000e+00,9.900250000000000000e+05,4.000000000000000000e+00,9.950000000000000000e+02,9.950000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02
2.930000000000000000e+02,1.011000000000000000e+03,1.011000000000000000e+03,1.011000000000000000e+03,0.000000000000000000e+00,1.022121000000000000e+06,4.000000000000000000e+00,1.011000000000000000e+03,1.011000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.011000000000000000e+03,1.011000000000000000e+03,1.011000000000000000e+03,1.011000000000000000e+03,1.011000000000000000e+03,1.011000000000000000e+03,1.011000000000000000e+03,1.011000000000000000e+03,1.011000000000000000e+03
2.960000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,0.000000000000000000e+00,9.940090000000000000e+05,4.000000000000000000e+00,9.970000000000000000e+02,9.970000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02
2.990000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,0.000000000000000000e+00,9.741690000000000000e+05,4.000000000000000000e+00,9.870000000000000000e+02,9.870000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02
3.020000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,0.000000000000000000e+00,9.940090000000000000e+05,4.000000000000000000e+00,9.970000000000000000e+02,9.970000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02
3.050000000000000000e+02,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,0.000000000000000000e+00,1.010025000000000000e+06,4.000000000000000000e+00,1.005000000000000000e+03,1.005000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03
3.080000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,0.000000000000000000e+00,9.940090000000000000e+05,4.000000000000000000e+00,9.970000000000000000e+02,9.970000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02
3.110000000000000000e+02,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,0.000000000000000000e+00,1.014049000000000000e+06,4.000000000000000000e+00,1.007000000000000000e+03,1.007000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03
3.140000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,0.000000000000000000e+00,9.940090000000000000e+05,4.000000000000000000e+00,9.970000000000000000e+02,9.970000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02
3.170000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,0.000000000000000000e+00,9.940090000000000000e+05,4.000000000000000000e+00,9.970000000000000000e+02,9.970000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02
3.200000000000000000e+02,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,0.000000000000000000e+00,1.010025000000000000e+06,4.000000000000000000e+00,1.005000000000000000e+03,1.005000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03
3.230000000000000000e+02,9.910000000000000000e+02,9.910000000000000000e+02,9.910000000000000000e+02,0.000000000000000000e+00,9.820810000000000000e+05,4.000000000000000000e+00,9.910000000000000000e+02,9.910000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.910000000000000000e+02,9.910000000000000000e+02,9.910000000000000000e+02,9.910000000000000000e+02,9.910000000000000000e+02,9.910000000000000000e+02,9.910000000000000000e+02,9.910000000000000000e+02,9.910000000000000000e+02
3.260000000000000000e+02,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,0.000000000000000000e+00,1.014049000000000000e+06,4.000000000000000000e+00,1.007000000000000000e+03,1.007000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03
3.290000000000000000e+02,1.001000000000000000e+03,1.001000000000000000e+03,1.001000000000000000e+03,0.000000000000000000e+00,1.002001000000000000e+06,4.000000000000000000e+00,1.001000000000000000e+03,1.001000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.001000000000000000e+03,1.001000000000000000e+03,1.001000000000000000e+03,1.001000000000000000e+03,1.001000000000000000e+03,1.001000000000000000e+03,1.001000000000000000e+03,1.001000000000000000e+03,1.001000000000000000e+03
3.320000000000000000e+02,9.890000000000000000e+02,9.890000000000000000e+02,9.890000000000000000e+02,0.000000000000000000e+00,9.781210000000000000e+05,4.000000000000000000e+00,9.890000000000000000e+02,9.890000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.890000000000000000e+02,9.890000000000000000e+02,9.890000000000000000e+02,9.890000000000000000e+02,9.890000000000000000e+02,9.890000000000000000e+02,9.890000000000000000e+02,9.890000000000000000e+02,9.890000000000000000e+02
3.350000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,0.000000000000000000e+00,9.980010000000000000e+05,4.000000000000000000e+00,9.990000000000000000e+02,9.990000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02
3.380000000000000000e+02,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,0.000000000000000000e+00,1.010025000000000000e+06,4.000000000000000000e+00,1.005000000000000000e+03,1.005000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03
3.410000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,0.000000000000000000e+00,9.980010000000000000e+05,4.000000000000000000e+00,9.990000000000000000e+02,9.990000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02
3.440000000000000000e+02,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,0.000000000000000000e+00,1.014049000000000000e+06,4.000000000000000000e+00,1.007000000000000000e+03,1.007000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03
3.470000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,0.000000000000000000e+00,9.940090000000000000e+05,4.000000000000000000e+00,9.970000000000000000e+02,9.970000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02
3.500000000000000000e+02,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,0.000000000000000000e+00,1.010025000000000000e+06,4.000000000000000000e+00,1.005000000000000000e+03,1.005000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03
3.530000000000000000e+02,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,0.000000000000000000e+00,1.010025000000000000e+06,4.000000000000000000e+00,1.005000000000000000e+03,1.005000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03
3.560000000000000000e+02,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,0.000000000000000000e+00,1.010025000000000000e+06,4.000000000000000000e+00,1.005000000000000000e+03,1.005000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03
3.590000000000000000e+02,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,0.000000000000000000e+00,1.046529000000000000e+06,4.000000000000000000e+00,1.023000000000000000e+03,1.023000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03
3.620000000000000000e+02,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,0.000000000000000000e+00,1.014049000000000000e+06,4.000000000000000000e+00,1.007000000000000000e+03,1.007000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03
3.650000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,0.000000000000000000e+00,9.940090000000000000e+05,4.000000000000000000e+00,9.970000000000000000e+02,9.970000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02
3.680000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,0.000000000000000000e+00,9.980010000000000000e+05,4.000000000000000000e+00,9.990000000000000000e+02,9.990000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02
3.710000000000000000e+02,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,0.000000000000000000e+00,1.030225000000000000e+06,4.000000000000000000e+00,1.015000000000000000e+03,1.015000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03
3.740000000000000000e+02,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,0.000000000000000000e+00,1.014049000000000000e+06,4.000000000000000000e+00,1.007000000000000000e+03,1.007000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03
3.770000000000000000e+02,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,0.000000000000000000e+00,1.034289000000000000e+06,4.000000000000000000e+00,1.017000000000000000e+03,1.017000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03
3.800000000000000000e+02,1.009000000000000000e+03,1.009000000000000000e+03,1.009000000000000000e+03,0.000000000000000000e+00,1.018081000000000000e+06,4.000000000000000000e+00,1.009000000000000000e+03,1.009000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.009000000000000000e+03,1.009000000000000000e+03,1.009000000000000000e+03,1.009000000000000000e+03,1.009000000000000000e+03,1.009000000000000000e+03,1.009000000000000000e+03,1.009000000000000000e+03,1.009000000000000000e+03
3.830000000000000000e+02,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,0.000000000000000000e+00,1.034289000000000000e+06,4.000000000000000000e+00,1.017000000000000000e+03,1.017000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03
3.860000000000000000e+02,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,0.000000000000000000e+00,1.034289000000000000e+06,4.000000000000000000e+00,1.017000000000000000e+03,1.017000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03
3.890000000000000000e+02,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,0.000000000000000000e+00,1.030225000000000000e+06,4.000000000000000000e+00,1.015000000000000000e+03,1.015000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03
3.920000000000000000e+02,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,0.000000000000000000e+00,1.054729000000000000e+06,4.000000000000000000e+00,1.027000000000000000e+03,1.027000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03
3.950000000000000000e+02,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,0.000000000000000000e+00,1.046529000000000000e+06,4.000000000000000000e+00,1.023000000000000000e+03,1.023000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03
3.980000000000000000e+02,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,0.000000000000000000e+00,1.034289000000000000e+06,4.000000000000000000e+00,1.017000000000000000e+03,1.017000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03
4.010000000000000000e+02,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,0.000000000000000000e+00,1.034289000000000000e+06,4.000000000000000000e+00,1.017000000000000000e+03,1.017000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03
4.040000000000000000e+02,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,0.000000000000000000e+00,1.067089000000000000e+06,4.000000000000000000e+00,1.033000000000000000e+03,1.033000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03
4.070000000000000000e+02,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,0.000000000000000000e+00,1.050625000000000000e+06,4.000000000000000000e+00,1.025000000000000000e+03,1.025000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03
4.100000000000000000e+02,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,0.000000000000000000e+00,1.071225000000000000e+06,4.000000000000000000e+00,1.035000000000000000e+03,1.035000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03
4.130000000000000000e+02,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,0.000000000000000000e+00,1.050625000000000000e+06,4.000000000000000000e+00,1.025000000000000000e+03,1.025000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03
4.160000000000000000e+02,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,0.000000000000000000e+00,1.067089000000000000e+06,4.000000000000000000e+00,1.033000000000000000e+03,1.033000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03
4.190000000000000000e+02,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,0.000000000000000000e+00,1.067089000000000000e+06,4.000000000000000000e+00,1.033000000000000000e+03,1.033000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03
4.220000000000000000e+02,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,0.000000000000000000e+00,1.067089000000000000e+06,4.000000000000000000e+00,1.033000000000000000e+03,1.033000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03
4.250000000000000000e+02,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,0.000000000000000000e+00,1.071225000000000000e+06,4.000000000000000000e+00,1.035000000000000000e+03,1.035000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03
4.280000000000000000e+02,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,0.000000000000000000e+00,1.067089000000000000e+06,4.000000000000000000e+00,1.033000000000000000e+03,1.033000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03
4.310000000000000000e+02,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,0.000000000000000000e+00,1.034289000000000000e+06,4.000000000000000000e+00,1.017000000000000000e+03,1.017000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03
4.340000000000000000e+02,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,0.000000000000000000e+00,1.054729000000000000e+06,4.000000000000000000e+00,1.027000000000000000e+03,1.027000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03
4.370000000000000000e+02,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,0.000000000000000000e+00,1.092025000000000000e+06,4.000000000000000000e+00,1.045000000000000000e+03,1.045000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03
4.400000000000000000e+02,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,0.000000000000000000e+00,1.075369000000000000e+06,4.000000000000000000e+00,1.037000000000000000e+03,1.037000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03
4.430000000000000000e+02,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,0.000000000000000000e+00,1.096209000000000000e+06,4.000000000000000000e+00,1.047000000000000000e+03,1.047000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03
4.460000000000000000e+02,1.019000000000000000e+03,1.019000000000000000e+03,1.019000000000000000e+03,0.000000000000000000e+00,1.038361000000000000e+06,4.000000000000000000e+00,1.019000000000000000e+03,1.019000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.019000000000000000e+03,1.019000000000000000e+03,1.019000000000000000e+03,1.019000000000000000e+03,1.019000000000000000e+03,1.019000000000000000e+03,1.019000000000000000e+03,1.019000000000000000e+03,1.019000000000000000e+03
4.490000000000000000e+02,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,0.000000000000000000e+00,1.075369000000000000e+06,4.000000000000000000e+00,1.037000000000000000e+03,1.037000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03
4.520000000000000000e+02,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,0.000000000000000000e+00,1.071225000000000000e+06,4.000000000000000000e+00,1.035000000000000000e+03,1.035000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03
4.550000000000000000e+02,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,0.000000000000000000e+00,1.075369000000000000e+06,4.000000000000000000e+00,1.037000000000000000e+03,1.037000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03
4.580000000000000000e+02,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,0.000000000000000000e+00,1.096209000000000000e+06,4.000000000000000000e+00,1.047000000000000000e+03,1.047000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03
4.610000000000000000e+02,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,0.000000000000000000e+00,1.092025000000000000e+06,4.000000000000000000e+00,1.045000000000000000e+03,1.045000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03
4.640000000000000000e+02,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,0.000000000000000000e+00,1.054729000000000000e+06,4.000000000000000000e+00,1.027000000000000000e+03,1.027000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03
4.670000000000000000e+02,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,0.000000000000000000e+00,1.075369000000000000e+06,4.000000000000000000e+00,1.037000000000000000e+03,1.037000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03
4.700000000000000000e+02,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,0.000000000000000000e+00,1.092025000000000000e+06,4.000000000000000000e+00,1.045000000000000000e+03,1.045000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03
4.730000000000000000e+02,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,0.000000000000000000e+00,1.092025000000000000e+06,4.000000000000000000e+00,1.045000000000000000e+03,1.045000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03
4.760000000000000000e+02,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,0.000000000000000000e+00,1.075369000000000000e+06,4.000000000000000000e+00,1.037000000000000000e+03,1.037000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03
4.790000000000000000e+02,1.031000000000000000e+03,1.031000000000000000e+03,1.031000000000000000e+03,0.000000000000000000e+00,1.062961000000000000e+06,4.000000000000000000e+00,1.031000000000000000e+03,1.031000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.031000000000000000e+03,1.031000000000000000e+03,1.031000000000000000e+03,1.031000000000000000e+03,1.031000000000000000e+03,1.031000000000000000e+03,1.031000000000000000e+03,1.031000000000000000e+03,1.031000000000000000e+03
4.820000000000000000e+02,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,0.000000000000000000e+00,1.096209000000000000e+06,4.000000000000000000e+00,1.047000000000000000e+03,1.047000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03
4.850000000000000000e+02,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,0.000000000000000000e+00,1.096209000000000000e+06,4.000000000000000000e+00,1.047000000000000000e+03,1.047000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03
4.880000000000000000e+02,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,0.000000000000000000e+00,1.096209000000000000e+06,4.000000000000000000e+00,1.047000000000000000e+03,1.047000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03
4.910000000000000000e+02,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,0.000000000000000000e+00,1.083681000000000000e+06,4.000000000000000000e+00,1.041000000000000000e+03,1.041000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03
4.940000000000000000e+02,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,0.000000000000000000e+00,1.096209000000000000e+06,4.000000000000000000e+00,1.047000000000000000e+03,1.047000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03
4.970000000000000000e+02,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,0.000000000000000000e+00,1.067089000000000000e+06,4.000000000000000000e+00,1.033000000000000000e+03,1.033000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03
5.000000000000000000e+02,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,0.000000000000000000e+00,1.083681000000000000e+06,4.000000000000000000e+00,1.041000000000000000e+03,1.041000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03
5.030000000000000000e+02,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,0.000000000000000000e+00,1.083681000000000000e+06,4.000000000000000000e+00,1.041000000000000000e+03,1.041000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03
5.060000000000000000e+02,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,0.000000000000000000e+00,1.108809000000000000e+06,4.000000000000000000e+00,1.053000000000000000e+03,1.053000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03
5.090000000000000000e+02,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,0.000000000000000000e+00,1.083681000000000000e+06,4.000000000000000000e+00,1.041000000000000000e+03,1.041000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03
5.120000000000000000e+02,1.043000000000000000e+03,1.043000000000000000e+03,1.043000000000000000e+03,0.000000000000000000e+00,1.087849000000000000e+06,4.000000000000000000e+00,1.043000000000000000e+03,1.043000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.043000000000000000e+03,1.043000000000000000e+03,1.043000000000000000e+03,1.043000000000000000e+03,1.043000000000000000e+03,1.043000000000000000e+03,1.043000000000000000e+03,1.043000000000000000e+03,1.043000000000000000e+03
5.150000000000000000e+02,1.049000000000000000e+03,1.049000000000000000e+03,1.049000000000000000e+03,0.000000000000000000e+00,1.100401000000000000e+06,4.000000000000000000e+00,1.049000000000000000e+03,1.049000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.049000000000000000e+03,1.049000000000000000e+03,1.049000000000000000e+03,1.049000000000000000e+03,1.049000000000000000e+03,1.049000000000000000e+03,1.049000000000000000e+03,1.049000000000000000e+03,1.049000000000000000e+03
5.180000000000000000e+02,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,0.000000000000000000e+00,1.121481000000000000e+06,4.000000000000000000e+00,1.059000000000000000e+03,1.059000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03
5.210000000000000000e+02,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,0.000000000000000000e+00,1.104601000000000000e+06,4.000000000000000000e+00,1.051000000000000000e+03,1.051000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03
5.240000000000000000e+02,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,0.000000000000000000e+00,1.125721000000000000e+06,4.000000000000000000e+00,1.061000000000000000e+03,1.061000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03
5.270000000000000000e+02,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,0.000000000000000000e+00,1.121481000000000000e+06,4.000000000000000000e+00,1.059000000000000000e+03,1.059000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03
5.300000000000000000e+02,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,0.000000000000000000e+00,1.104601000000000000e+06,4.000000000000000000e+00,1.051000000000000000e+03,1.051000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03
5.330000000000000000e+02,1.057000000000000000e+03,1.057000000000000000e+03,1.057000000000000000e+03,0.000000000000000000e+00,1.117249000000000000e+06,4.000000000000000000e+00,1.057000000000000000e+03,1.057000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.057000000000000000e+03,1.057000000000000000e+03,1.057000000000000000e+03,1.057000000000000000e+03,1.057000000000000000e+03,1.057000000000000000e+03,1.057000000000000000e+03,1.057000000000000000e+03,1.057000000000000000e+03
5.360000000000000000e+02,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,0.000000000000000000e+00,1.104601000000000000e+06,4.000000000000000000e+00,1.051000000000000000e+03,1.051000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03
5.390000000000000000e+02,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,0.000000000000000000e+00,1.142761000000000000e+06,4.000000000000000000e+00,1.069000000000000000e+03,1.069000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03
5.420000000000000000e+02,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,0.000000000000000000e+00,1.121481000000000000e+06,4.000000000000000000e+00,1.059000000000000000e+03,1.059000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03
5.450000000000000000e+02,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,0.000000000000000000e+00,1.121481000000000000e+06,4.000000000000000000e+00,1.059000000000000000e+03,1.059000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03
5.480000000000000000e+02,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03,0.000000000000000000e+00,1.138489000000000000e+06,4.000000000000000000e+00,1.067000000000000000e+03,1.067000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03
5.510000000000000000e+02,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,0.000000000000000000e+00,1.155625000000000000e+06,4.000000000000000000e+00,1.075000000000000000e+03,1.075000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03
5.540000000000000000e+02,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,0.000000000000000000e+00,1.142761000000000000e+06,4.000000000000000000e+00,1.069000000000000000e+03,1.069000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03
5.570000000000000000e+02,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,0.000000000000000000e+00,1.142761000000000000e+06,4.000000000000000000e+00,1.069000000000000000e+03,1.069000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03
5.600000000000000000e+02,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,0.000000000000000000e+00,1.104601000000000000e+06,4.000000000000000000e+00,1.051000000000000000e+03,1.051000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03
5.630000000000000000e+02,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,0.000000000000000000e+00,1.125721000000000000e+06,4.000000000000000000e+00,1.061000000000000000e+03,1.061000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03
5.660000000000000000e+02,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,0.000000000000000000e+00,1.125721000000000000e+06,4.000000000000000000e+00,1.061000000000000000e+03,1.061000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03
5.690000000000000000e+02,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,0.000000000000000000e+00,1.125721000000000000e+06,4.000000000000000000e+00,1.061000000000000000e+03,1.061000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03
5.720000000000000000e+02,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,0.000000000000000000e+00,1.147041000000000000e+06,4.000000000000000000e+00,1.071000000000000000e+03,1.071000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03
5.750000000000000000e+02,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,0.000000000000000000e+00,1.125721000000000000e+06,4.000000000000000000e+00,1.061000000000000000e+03,1.061000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03
5.780000000000000000e+02,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,0.000000000000000000e+00,1.129969000000000000e+06,4.000000000000000000e+00,1.063000000000000000e+03,1.063000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03
5.810000000000000000e+02,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,0.000000000000000000e+00,1.129969000000000000e+06,4.000000000000000000e+00,1.063000000000000000e+03,1.063000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03
5.840000000000000000e+02,1.077000000000000000e+03,1.077000000000000000e+03,1.077000000000000000e+03,0.000000000000000000e+00,1.159929000000000000e+06,4.000000000000000000e+00,1.077000000000000000e+03,1.077000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.077000000000000000e+03,1.077000000000000000e+03,1.077000000000000000e+03,1.077000000000000000e+03,1.077000000000000000e+03,1.077000000000000000e+03,1.077000000000000000e+03,1.077000000000000000e+03,1.077000000000000000e+03
5.870000000000000000e+02,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,0.000000000000000000e+00,1.134225000000000000e+06,4.000000000000000000e+00,1.065000000000000000e+03,1.065000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03
5.900000000000000000e+02,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,0.000000000000000000e+00,1.125721000000000000e+06,4.000000000000000000e+00,1.061000000000000000e+03,1.061000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03
5.930000000000000000e+02,1.039000000000000000e+03,1.039000000000000000e+03,1.039000000000000000e+03,0.000000000000000000e+00,1.079521000000000000e+06,4.000000000000000000e+00,1.039000000000000000e+03,1.039000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.039000000000000000e+03,1.039000000000000000e+03,1.039000000000000000e+03,1.039000000000000000e+03,1.039000000000000000e+03,1.039000000000000000e+03,1.039000000000000000e+03,1.039000000000000000e+03,1.039000000000000000e+03
5.960000000000000000e+02,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,0.000000000000000000e+00,1.108809000000000000e+06,4.000000000000000000e+00,1.053000000000000000e+03,1.053000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03
5.990000000000000000e+02,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,0.000000000000000000e+00,1.113025000000000000e+06,4.000000000000000000e+00,1.055000000000000000e+03,1.055000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03
6.020000000000000000e+02,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,0.000000000000000000e+00,1.113025000000000000e+06,4.000000000000000000e+00,1.055000000000000000e+03,1.055000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03
6.050000000000000000e+02,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,0.000000000000000000e+00,1.129969000000000000e+06,4.000000000000000000e+00,1.063000000000000000e+03,1.063000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03
6.080000000000000000e+02,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,0.000000000000000000e+00,1.125721000000000000e+06,4.000000000000000000e+00,1.061000000000000000e+03,1.061000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03
6.110000000000000000e+02,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,0.000000000000000000e+00,1.108809000000000000e+06,4.000000000000000000e+00,1.053000000000000000e+03,1.053000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03
6.140000000000000000e+02,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,0.000000000000000000e+00,1.121481000000000000e+06,4.000000000000000000e+00,1.059000000000000000e+03,1.059000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03
6.170000000000000000e+02,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,0.000000000000000000e+00,1.125721000000000000e+06,4.000000000000000000e+00,1.061000000000000000e+03,1.061000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03
6.200000000000000000e+02,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,0.000000000000000000e+00,1.147041000000000000e+06,4.000000000000000000e+00,1.071000000000000000e+03,1.071000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03
6.230000000000000000e+02,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,0.000000000000000000e+00,1.108809000000000000e+06,4.000000000000000000e+00,1.053000000000000000e+03,1.053000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03
6.260000000000000000e+02,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,0.000000000000000000e+00,1.092025000000000000e+06,4.000000000000000000e+00,1.045000000000000000e+03,1.045000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03
6.290000000000000000e+02,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,0.000000000000000000e+00,1.113025000000000000e+06,4.000000000000000000e+00,1.055000000000000000e+03,1.055000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03
6.320000000000000000e+02,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,0.000000000000000000e+00,1.129969000000000000e+06,4.000000000000000000e+00,1.063000000000000000e+03,1.063000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03
6.350000000000000000e+02,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,0.000000000000000000e+00,1.134225000000000000e+06,4.000000000000000000e+00,1.065000000000000000e+03,1.065000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03
6.380000000000000000e+02,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,0.000000000000000000e+00,1.134225000000000000e+06,4.000000000000000000e+00,1.065000000000000000e+03,1.065000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03
6.410000000000000000e+02,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,0.000000000000000000e+00,1.147041000000000000e+06,4.000000000000000000e+00,1.071000000000000000e+03,1.071000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03
6.440000000000000000e+02,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,0.000000000000000000e+00,1.129969000000000000e+06,4.000000000000000000e+00,1.063000000000000000e+03,1.063000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03
6.470000000000000000e+02,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,0.000000000000000000e+00,1.147041000000000000e+06,4.000000000000000000e+00,1.071000000000000000e+03,1.071000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03
6.500000000000000000e+02,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,0.000000000000000000e+00,1.129969000000000000e+06,4.000000000000000000e+00,1.063000000000000000e+03,1.063000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03
6.530000000000000000e+02,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,0.000000000000000000e+00,1.168561000000000000e+06,4.000000000000000000e+00,1.081000000000000000e+03,1.081000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03
6.560000000000000000e+02,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,0.000000000000000000e+00,1.147041000000000000e+06,4.000000000000000000e+00,1.071000000000000000e+03,1.071000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03
6.590000000000000000e+02,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,0.000000000000000000e+00,1.129969000000000000e+06,4.000000000000000000e+00,1.063000000000000000e+03,1.063000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03
6.620000000000000000e+02,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,0.000000000000000000e+00,1.151329000000000000e+06,4.000000000000000000e+00,1.073000000000000000e+03,1.073000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03
6.650000000000000000e+02,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,0.000000000000000000e+00,1.164241000000000000e+06,4.000000000000000000e+00,1.079000000000000000e+03,1.079000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03
6.680000000000000000e+02,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,0.000000000000000000e+00,1.155625000000000000e+06,4.000000000000000000e+00,1.075000000000000000e+03,1.075000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03
6.710000000000000000e+02,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,0.000000000000000000e+00,1.164241000000000000e+06,4.000000000000000000e+00,1.079000000000000000e+03,1.079000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03
6.740000000000000000e+02,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,0.000000000000000000e+00,1.151329000000000000e+06,4.000000000000000000e+00,1.073000000000000000e+03,1.073000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03
6.770000000000000000e+02,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,0.000000000000000000e+00,1.164241000000000000e+06,4.000000000000000000e+00,1.079000000000000000e+03,1.079000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03
6.800000000000000000e+02,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,0.000000000000000000e+00,1.168561000000000000e+06,4.000000000000000000e+00,1.081000000000000000e+03,1.081000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03
6.830000000000000000e+02,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,0.000000000000000000e+00,1.168561000000000000e+06,4.000000000000000000e+00,1.081000000000000000e+03,1.081000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03
6.860000000000000000e+02,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,0.000000000000000000e+00,1.190281000000000000e+06,4.000000000000000000e+00,1.091000000000000000e+03,1.091000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03
6.890000000000000000e+02,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,0.000000000000000000e+00,1.168561000000000000e+06,4.000000000000000000e+00,1.081000000000000000e+03,1.081000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03
6.920000000000000000e+02,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,0.000000000000000000e+00,1.155625000000000000e+06,4.000000000000000000e+00,1.075000000000000000e+03,1.075000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03
6.950000000000000000e+02,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,0.000000000000000000e+00,1.151329000000000000e+06,4.000000000000000000e+00,1.073000000000000000e+03,1.073000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03
6.980000000000000000e+02,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,0.000000000000000000e+00,1.190281000000000000e+06,4.000000000000000000e+00,1.091000000000000000e+03,1.091000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03
7.010000000000000000e+02,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03,0.000000000000000000e+00,1.177225000000000000e+06,4.000000000000000000e+00,1.085000000000000000e+03,1.085000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03
7.040000000000000000e+02,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,0.000000000000000000e+00,1.190281000000000000e+06,4.000000000000000000e+00,1.091000000000000000e+03,1.091000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03
7.070000000000000000e+02,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03,0.000000000000000000e+00,1.138489000000000000e+06,4.000000000000000000e+00,1.067000000000000000e+03,1.067000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03
7.100000000000000000e+02,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,0.000000000000000000e+00,1.172889000000000000e+06,4.000000000000000000e+00,1.083000000000000000e+03,1.083000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03
7.130000000000000000e+02,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,0.000000000000000000e+00,1.172889000000000000e+06,4.000000000000000000e+00,1.083000000000000000e+03,1.083000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03
7.160000000000000000e+02,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03,0.000000000000000000e+00,1.177225000000000000e+06,4.000000000000000000e+00,1.085000000000000000e+03,1.085000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03
7.190000000000000000e+02,1.093000000000000000e+03,1.093000000000000000e+03,1.093000000000000000e+03,0.000000000000000000e+00,1.194649000000000000e+06,4.000000000000000000e+00,1.093000000000000000e+03,1.093000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.093000000000000000e+03,1.093000000000000000e+03,1.093000000000000000e+03,1.093000000000000000e+03,1.093000000000000000e+03,1.093000000000000000e+03,1.093000000000000000e+03,1.093000000000000000e+03,1.093000000000000000e+03
7.220000000000000000e+02,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,0.000000000000000000e+00,1.190281000000000000e+06,4.000000000000000000e+00,1.091000000000000000e+03,1.091000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03
7.250000000000000000e+02,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,0.000000000000000000e+00,1.155625000000000000e+06,4.000000000000000000e+00,1.075000000000000000e+03,1.075000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03
7.280000000000000000e+02,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,0.000000000000000000e+00,1.172889000000000000e+06,4.000000000000000000e+00,1.083000000000000000e+03,1.083000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03
7.310000000000000000e+02,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,0.000000000000000000e+00,1.172889000000000000e+06,4.000000000000000000e+00,1.083000000000000000e+03,1.083000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03
7.340000000000000000e+02,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,0.000000000000000000e+00,1.190281000000000000e+06,4.000000000000000000e+00,1.091000000000000000e+03,1.091000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03
7.369999999999989768e+02,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,0.000000000000000000e+00,1.164241000000000000e+06,4.000000000000000000e+00,1.079000000000000000e+03,1.079000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03
7.399999999999989768e+02,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,0.000000000000000000e+00,1.168561000000000000e+06,4.000000000000000000e+00,1.081000000000000000e+03,1.081000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03
7.429999999999989768e+02,1.087000000000000000e+03,1.087000000000000000e+03,1.087000000000000000e+03,0.000000000000000000e+00,1.181569000000000000e+06,4.000000000000000000e+00,1.087000000000000000e+03,1.087000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.087000000000000000e+03,1.087000000000000000e+03,1.087000000000000000e+03,1.087000000000000000e+03,1.087000000000000000e+03,1.087000000000000000e+03,1.087000000000000000e+03,1.087000000000000000e+03,1.087000000000000000e+03
7.459999999999989768e+02,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03,0.000000000000000000e+00,1.199025000000000000e+06,4.000000000000000000e+00,1.095000000000000000e+03,1.095000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03
7.489999999999989768e+02,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,0.000000000000000000e+00,1.185921000000000000e+06,4.000000000000000000e+00,1.089000000000000000e+03,1.089000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03
7.519999999999989768e+02,1.087000000000000000e+03,1.087000000000000000e+03,1.087000000000000000e+03,0.000000000000000000e+00,1.181569000000000000e+06,4.000000000000000000e+00,1.087000000000000000e+03,1.087000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.087000000000000000e+03,1.087000000000000000e+03,1.087000000000000000e+03,1.087000000000000000e+03,1.087000000000000000e+03,1.087000000000000000e+03,1.087000000000000000e+03,1.087000000000000000e+03,1.087000000000000000e+03
7.549999999999989768e+02,1.097000000000000000e+03,1.097000000000000000e+03,1.097000000000000000e+03,0.000000000000000000e+00,1.203409000000000000e+06,4.000000000000000000e+00,1.097000000000000000e+03,1.097000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.097000000000000000e+03,1.097000000000000000e+03,1.097000000000000000e+03,1.097000000000000000e+03,1.097000000000000000e+03,1.097000000000000000e+03,1.097000000000000000e+03,1.097000000000000000e+03,1.097000000000000000e+03
7.579999999999989768e+02,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,0.000000000000000000e+00,1.168561000000000000e+06,4.000000000000000000e+00,1.081000000000000000e+03,1.081000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03
7.609999999999989768e+02,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,0.000000000000000000e+00,1.190281000000000000e+06,4.000000000000000000e+00,1.091000000000000000e+03,1.091000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03
7.639999999999989768e+02,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,0.000000000000000000e+00,1.172889000000000000e+06,4.000000000000000000e+00,1.083000000000000000e+03,1.083000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03,1.083000000000000000e+03
7.669999999999989768e+02,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,0.000000000000000000e+00,1.212201000000000000e+06,4.000000000000000000e+00,1.101000000000000000e+03,1.101000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03
7.699999999999989768e+02,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,0.000000000000000000e+00,1.185921000000000000e+06,4.000000000000000000e+00,1.089000000000000000e+03,1.089000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03
7.729999999999989768e+02,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,0.000000000000000000e+00,1.190281000000000000e+06,4.000000000000000000e+00,1.091000000000000000e+03,1.091000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03
7.759999999999989768e+02,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,0.000000000000000000e+00,1.185921000000000000e+06,4.000000000000000000e+00,1.089000000000000000e+03,1.089000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03
7.789999999999989768e+02,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,0.000000000000000000e+00,1.225449000000000000e+06,4.000000000000000000e+00,1.107000000000000000e+03,1.107000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03
7.819999999999989768e+02,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,0.000000000000000000e+00,1.212201000000000000e+06,4.000000000000000000e+00,1.101000000000000000e+03,1.101000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03
7.849999999999989768e+02,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,0.000000000000000000e+00,1.225449000000000000e+06,4.000000000000000000e+00,1.107000000000000000e+03,1.107000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03
7.879999999999989768e+02,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,0.000000000000000000e+00,1.185921000000000000e+06,4.000000000000000000e+00,1.089000000000000000e+03,1.089000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03,1.089000000000000000e+03
7.909999999999989768e+02,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03,0.000000000000000000e+00,1.207801000000000000e+06,4.000000000000000000e+00,1.099000000000000000e+03,1.099000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03
7.939999999999989768e+02,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03,0.000000000000000000e+00,1.207801000000000000e+06,4.000000000000000000e+00,1.099000000000000000e+03,1.099000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03
7.969999999999989768e+02,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,0.000000000000000000e+00,1.212201000000000000e+06,4.000000000000000000e+00,1.101000000000000000e+03,1.101000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03
7.999999999999989768e+02,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,0.000000000000000000e+00,1.225449000000000000e+06,4.000000000000000000e+00,1.107000000000000000e+03,1.107000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03
8.029999999999989768e+02,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,0.000000000000000000e+00,1.225449000000000000e+06,4.000000000000000000e+00,1.107000000000000000e+03,1.107000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03
8.059999999999989768e+02,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03,0.000000000000000000e+00,1.207801000000000000e+06,4.000000000000000000e+00,1.099000000000000000e+03,1.099000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03,1.099000000000000000e+03
8.089999999999989768e+02,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,0.000000000000000000e+00,1.225449000000000000e+06,4.000000000000000000e+00,1.107000000000000000e+03,1.107000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03
8.119999999999989768e+02,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03,0.000000000000000000e+00,1.243225000000000000e+06,4.000000000000000000e+00,1.115000000000000000e+03,1.115000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03
8.149999999999989768e+02,1.117000000000000000e+03,1.117000000000000000e+03,1.117000000000000000e+03,0.000000000000000000e+00,1.247689000000000000e+06,4.000000000000000000e+00,1.117000000000000000e+03,1.117000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.117000000000000000e+03,1.117000000000000000e+03,1.117000000000000000e+03,1.117000000000000000e+03,1.117000000000000000e+03,1.117000000000000000e+03,1.117000000000000000e+03,1.117000000000000000e+03,1.117000000000000000e+03
8.179999999999989768e+02,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,0.000000000000000000e+00,1.225449000000000000e+06,4.000000000000000000e+00,1.107000000000000000e+03,1.107000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03
8.209999999999989768e+02,1.093000000000000000e+03,1.093000000000000000e+03,1.093000000000000000e+03,0.000000000000000000e+00,1.194649000000000000e+06,4.000000000000000000e+00,1.093000000000000000e+03,1.093000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.093000000000000000e+03,1.093000000000000000e+03,1.093000000000000000e+03,1.093000000000000000e+03,1.093000000000000000e+03,1.093000000000000000e+03,1.093000000000000000e+03,1.093000000000000000e+03,1.093000000000000000e+03
8.239999999999989768e+02,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,0.000000000000000000e+00,1.229881000000000000e+06,4.000000000000000000e+00,1.109000000000000000e+03,1.109000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03
8.269999999999989768e+02,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,0.000000000000000000e+00,1.229881000000000000e+06,4.000000000000000000e+00,1.109000000000000000e+03,1.109000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03
8.299999999999989768e+02,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,0.000000000000000000e+00,1.234321000000000000e+06,4.000000000000000000e+00,1.111000000000000000e+03,1.111000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03
8.329999999999989768e+02,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,0.000000000000000000e+00,1.229881000000000000e+06,4.000000000000000000e+00,1.109000000000000000e+03,1.109000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03
8.359999999999989768e+02,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,0.000000000000000000e+00,1.229881000000000000e+06,4.000000000000000000e+00,1.109000000000000000e+03,1.109000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03
8.389999999999989768e+02,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,0.000000000000000000e+00,1.212201000000000000e+06,4.000000000000000000e+00,1.101000000000000000e+03,1.101000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03
8.419999999999989768e+02,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,0.000000000000000000e+00,1.229881000000000000e+06,4.000000000000000000e+00,1.109000000000000000e+03,1.109000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03
8.449999999999989768e+02,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03,0.000000000000000000e+00,1.216609000000000000e+06,4.000000000000000000e+00,1.103000000000000000e+03,1.103000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03
8.479999999999989768e+02,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,0.000000000000000000e+00,1.234321000000000000e+06,4.000000000000000000e+00,1.111000000000000000e+03,1.111000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03
8.509999999999989768e+02,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,0.000000000000000000e+00,1.212201000000000000e+06,4.000000000000000000e+00,1.101000000000000000e+03,1.101000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03
8.539999999999989768e+02,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03,0.000000000000000000e+00,1.199025000000000000e+06,4.000000000000000000e+00,1.095000000000000000e+03,1.095000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03
8.569999999999989768e+02,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,0.000000000000000000e+00,1.212201000000000000e+06,4.000000000000000000e+00,1.101000000000000000e+03,1.101000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03
8.599999999999989768e+02,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,0.000000000000000000e+00,1.234321000000000000e+06,4.000000000000000000e+00,1.111000000000000000e+03,1.111000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03
8.629999999999989768e+02,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,0.000000000000000000e+00,1.212201000000000000e+06,4.000000000000000000e+00,1.101000000000000000e+03,1.101000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03
8.659999999999989768e+02,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,0.000000000000000000e+00,1.229881000000000000e+06,4.000000000000000000e+00,1.109000000000000000e+03,1.109000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03
8.689999999999989768e+02,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,0.000000000000000000e+00,1.212201000000000000e+06,4.000000000000000000e+00,1.101000000000000000e+03,1.101000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03,1.101000000000000000e+03
8.719999999999989768e+02,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,0.000000000000000000e+00,1.229881000000000000e+06,4.000000000000000000e+00,1.109000000000000000e+03,1.109000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03
8.749999999999989768e+02,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,0.000000000000000000e+00,1.225449000000000000e+06,4.000000000000000000e+00,1.107000000000000000e+03,1.107000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03,1.107000000000000000e+03
8.779999999999989768e+02,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,0.000000000000000000e+00,1.234321000000000000e+06,4.000000000000000000e+00,1.111000000000000000e+03,1.111000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03
8.809999999999989768e+02,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03,0.000000000000000000e+00,1.243225000000000000e+06,4.000000000000000000e+00,1.115000000000000000e+03,1.115000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03
8.839999999999989768e+02,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,0.000000000000000000e+00,1.229881000000000000e+06,4.000000000000000000e+00,1.109000000000000000e+03,1.109000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03,1.109000000000000000e+03
8.869999999999989768e+02,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03,0.000000000000000000e+00,1.199025000000000000e+06,4.000000000000000000e+00,1.095000000000000000e+03,1.095000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03,1.095000000000000000e+03
8.899999999999989768e+02,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03,0.000000000000000000e+00,1.216609000000000000e+06,4.000000000000000000e+00,1.103000000000000000e+03,1.103000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03
8.929999999999989768e+02,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,0.000000000000000000e+00,1.252161000000000000e+06,4.000000000000000000e+00,1.119000000000000000e+03,1.119000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03
8.959999999999989768e+02,1.113000000000000000e+03,1.113000000000000000e+03,1.113000000000000000e+03,0.000000000000000000e+00,1.238769000000000000e+06,4.000000000000000000e+00,1.113000000000000000e+03,1.113000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.113000000000000000e+03,1.113000000000000000e+03,1.113000000000000000e+03,1.113000000000000000e+03,1.113000000000000000e+03,1.113000000000000000e+03,1.113000000000000000e+03,1.113000000000000000e+03,1.113000000000000000e+03
8.989999999999989768e+02,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,0.000000000000000000e+00,1.252161000000000000e+06,4.000000000000000000e+00,1.119000000000000000e+03,1.119000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03
9.019999999999989768e+02,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03,0.000000000000000000e+00,1.216609000000000000e+06,4.000000000000000000e+00,1.103000000000000000e+03,1.103000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03,1.103000000000000000e+03
9.049999999999989768e+02,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,0.000000000000000000e+00,1.252161000000000000e+06,4.000000000000000000e+00,1.119000000000000000e+03,1.119000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03
9.079999999999989768e+02,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,0.000000000000000000e+00,1.252161000000000000e+06,4.000000000000000000e+00,1.119000000000000000e+03,1.119000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03
9.109999999999989768e+02,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,0.000000000000000000e+00,1.256641000000000000e+06,4.000000000000000000e+00,1.121000000000000000e+03,1.121000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03
9.139999999999989768e+02,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,0.000000000000000000e+00,1.252161000000000000e+06,4.000000000000000000e+00,1.119000000000000000e+03,1.119000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03
9.169999999999989768e+02,1.125000000000000000e+03,1.125000000000000000e+03,1.125000000000000000e+03,0.000000000000000000e+00,1.265625000000000000e+06,4.000000000000000000e+00,1.125000000000000000e+03,1.125000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.125000000000000000e+03,1.125000000000000000e+03,1.125000000000000000e+03,1.125000000000000000e+03,1.125000000000000000e+03,1.125000000000000000e+03,1.125000000000000000e+03,1.125000000000000000e+03,1.125000000000000000e+03
9.199999999999989768e+02,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,0.000000000000000000e+00,1.234321000000000000e+06,4.000000000000000000e+00,1.111000000000000000e+03,1.111000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03,1.111000000000000000e+03
9.229999999999989768e+02,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,0.000000000000000000e+00,1.252161000000000000e+06,4.000000000000000000e+00,1.119000000000000000e+03,1.119000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03
9.259999999999989768e+02,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,0.000000000000000000e+00,1.256641000000000000e+06,4.000000000000000000e+00,1.121000000000000000e+03,1.121000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03
9.289999999999989768e+02,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,0.000000000000000000e+00,1.274641000000000000e+06,4.000000000000000000e+00,1.129000000000000000e+03,1.129000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03
9.319999999999989768e+02,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,0.000000000000000000e+00,1.252161000000000000e+06,4.000000000000000000e+00,1.119000000000000000e+03,1.119000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03
9.349999999999989768e+02,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,0.000000000000000000e+00,1.252161000000000000e+06,4.000000000000000000e+00,1.119000000000000000e+03,1.119000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03,1.119000000000000000e+03
9.379999999999989768e+02,1.127000000000000000e+03,1.127000000000000000e+03,1.127000000000000000e+03,0.000000000000000000e+00,1.270129000000000000e+06,4.000000000000000000e+00,1.127000000000000000e+03,1.127000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.127000000000000000e+03,1.127000000000000000e+03,1.127000000000000000e+03,1.127000000000000000e+03,1.127000000000000000e+03,1.127000000000000000e+03,1.127000000000000000e+03,1.127000000000000000e+03,1.127000000000000000e+03
9.409999999999989768e+02,1.135000000000000000e+03,1.135000000000000000e+03,1.135000000000000000e+03,0.000000000000000000e+00,1.288225000000000000e+06,4.000000000000000000e+00,1.135000000000000000e+03,1.135000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.135000000000000000e+03,1.135000000000000000e+03,1.135000000000000000e+03,1.135000000000000000e+03,1.135000000000000000e+03,1.135000000000000000e+03,1.135000000000000000e+03,1.135000000000000000e+03,1.135000000000000000e+03
9.439999999999989768e+02,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,0.000000000000000000e+00,1.274641000000000000e+06,4.000000000000000000e+00,1.129000000000000000e+03,1.129000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03
9.469999999999989768e+02,1.127000000000000000e+03,1.127000000000000000e+03,1.127000000000000000e+03,0.000000000000000000e+00,1.270129000000000000e+06,4.000000000000000000e+00,1.127000000000000000e+03,1.127000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.127000000000000000e+03,1.127000000000000000e+03,1.127000000000000000e+03,1.127000000000000000e+03,1.127000000000000000e+03,1.127000000000000000e+03,1.127000000000000000e+03,1.127000000000000000e+03,1.127000000000000000e+03
9.499999999999989768e+02,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,0.000000000000000000e+00,1.256641000000000000e+06,4.000000000000000000e+00,1.121000000000000000e+03,1.121000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03
9.529999999999989768e+02,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,0.000000000000000000e+00,1.256641000000000000e+06,4.000000000000000000e+00,1.121000000000000000e+03,1.121000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03
9.559999999999989768e+02,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,0.000000000000000000e+00,1.256641000000000000e+06,4.000000000000000000e+00,1.121000000000000000e+03,1.121000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03
9.589999999999989768e+02,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03,0.000000000000000000e+00,1.261129000000000000e+06,4.000000000000000000e+00,1.123000000000000000e+03,1.123000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03
9.619999999999989768e+02,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,0.000000000000000000e+00,1.274641000000000000e+06,4.000000000000000000e+00,1.129000000000000000e+03,1.129000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03
9.649999999999989768e+02,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03,0.000000000000000000e+00,1.261129000000000000e+06,4.000000000000000000e+00,1.123000000000000000e+03,1.123000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03
9.679999999999989768e+02,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,0.000000000000000000e+00,1.256641000000000000e+06,4.000000000000000000e+00,1.121000000000000000e+03,1.121000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03,1.121000000000000000e+03
9.709999999999989768e+02,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03,0.000000000000000000e+00,1.261129000000000000e+06,4.000000000000000000e+00,1.123000000000000000e+03,1.123000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03,1.123000000000000000e+03
9.739999999999989768e+02,1.139000000000000000e+03,1.139000000000000000e+03,1.139000000000000000e+03,0.000000000000000000e+00,1.297321000000000000e+06,4.000000000000000000e+00,1.139000000000000000e+03,1.139000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.139000000000000000e+03,1.139000000000000000e+03,1.139000000000000000e+03,1.139000000000000000e+03,1.139000000000000000e+03,1.139000000000000000e+03,1.139000000000000000e+03,1.139000000000000000e+03,1.139000000000000000e+03
9.769999999999989768e+02,1.133000000000000000e+03,1.133000000000000000e+03,1.133000000000000000e+03,0.000000000000000000e+00,1.283689000000000000e+06,4.000000000000000000e+00,1.133000000000000000e+03,1.133000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.133000000000000000e+03,1.133000000000000000e+03,1.133000000000000000e+03,1.133000000000000000e+03,1.133000000000000000e+03,1.133000000000000000e+03,1.133000000000000000e+03,1.133000000000000000e+03,1.133000000000000000e+03
9.799999999999989768e+02,1.137000000000000000e+03,1.137000000000000000e+03,1.137000000000000000e+03,0.000000000000000000e+00,1.292769000000000000e+06,4.000000000000000000e+00,1.137000000000000000e+03,1.137000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.137000000000000000e+03,1.137000000000000000e+03,1.137000000000000000e+03,1.137000000000000000e+03,1.137000000000000000e+03,1.137000000000000000e+03,1.137000000000000000e+03,1.137000000000000000e+03,1.137000000000000000e+03
9.829999999999989768e+02,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03,0.000000000000000000e+00,1.243225000000000000e+06,4.000000000000000000e+00,1.115000000000000000e+03,1.115000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03,1.115000000000000000e+03
9.859999999999989768e+02,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,0.000000000000000000e+00,1.274641000000000000e+06,4.000000000000000000e+00,1.129000000000000000e+03,1.129000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03
9.889999999999989768e+02,1.131000000000000000e+03,1.131000000000000000e+03,1.131000000000000000e+03,0.000000000000000000e+00,1.279161000000000000e+06,4.000000000000000000e+00,1.131000000000000000e+03,1.131000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.131000000000000000e+03,1.131000000000000000e+03,1.131000000000000000e+03,1.131000000000000000e+03,1.131000000000000000e+03,1.131000000000000000e+03,1.131000000000000000e+03,1.131000000000000000e+03,1.131000000000000000e+03
9.919999999999989768e+02,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,0.000000000000000000e+00,1.274641000000000000e+06,4.000000000000000000e+00,1.129000000000000000e+03,1.129000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03,1.129000000000000000e+03
9.949999999999989768e+02,1.135000000000000000e+03,1.135000000000000000e+03,1.135000000000000000e+03,0.000000000000000000e+00,1.288225000000000000e+06,4.000000000000000000e+00,1.135000000000000000e+03,1.135000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.135000000000000000e+03,1.135000000000000000e+03,1.135000000000000000e+03,1.135000000000000000e+03,1.135000000000000000e+03,1.135000000000000000e+03,1.135000000000000000e+03,1.135000000000000000e+03,1.135000000000000000e+03
9.979999999999989768e+02,1.131000000000000000e+03,1.131000000000000000e+03,1.131000000000000000e+03,0.000000000000000000e+00,1.279161000000000000e+06,4.000000000000000000e+00,1.131000000000000000e+03,1.131000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.131000000000000000e+03,1.131000000000000000e+03,1.131000000000000000e+03,1.131000000000000000e+03,1.131000000000000000e+03,1.131000000000000000e+03,1.131000000000000000e+03,1.131000000000000000e+03,1.131000000000000000e+03


==> figures/data/3d/gr1_p140_model_equation_timestep_runtime.csv <==
time,timestep_solution_time,newton_solution_time,cumulative_time,cumulative_time_h
-1.995000000000009663e+02,2.094780000000000086e+01,2.992542857142857393e+00,2.094780000000000086e+01,5.818833333333333843e-03
-1.965000000000009663e+02,1.586730000000000018e+01,3.173459999999999948e+00,1.330548000000000002e+02,3.695966666666666844e-02
-1.935000000000009663e+02,1.584389999999999965e+01,3.168779999999999930e+00,2.256872999999999649e+02,6.269091666666665175e-02
-1.905000000000009663e+02,1.573959999999999937e+01,3.147920000000000051e+00,3.201769999999999641e+02,8.893805555555554798e-02
-1.875000000000009663e+02,1.598140000000000072e+01,3.196280000000000232e+00,4.154316999999999780e+02,1.153976944444444347e-01
-1.845000000000009663e+02,1.602370000000000161e+01,3.204740000000000144e+00,5.115086000000000013e+02,1.420857222222222105e-01
-1.815000000000009663e+02,1.626150000000000162e+01,3.252300000000000413e+00,6.088312999999999420e+02,1.691198055555555302e-01
-1.785000000000009663e+02,1.636530000000000129e+01,3.273060000000000080e+00,7.064642999999999802e+02,1.962400833333333150e-01
-1.755000000000009663e+02,1.645210000000000150e+01,3.290420000000000122e+00,8.049156000000000404e+02,2.235876666666666845e-01
-1.725000000000009663e+02,1.653640000000000043e+01,3.307279999999999998e+00,9.036711000000000240e+02,2.510197499999999859e-01
-1.695000000000009663e+02,1.648389999999999844e+01,3.296779999999999600e+00,1.002949899999999957e+03,2.785971944444444182e-01
-1.665000000000009663e+02,1.675479999999999947e+01,3.350959999999999717e+00,1.103110099999999875e+03,3.064194722222222111e-01
-1.635000000000009663e+02,1.683549999999999969e+01,3.367099999999999760e+00,1.204568899999999758e+03,3.346024722222221692e-01
-1.605000000000009663e+02,1.719500000000000028e+01,3.439000000000000057e+00,1.306874999999999773e+03,3.630208333333332926e-01
-1.575000000000009663e+02,1.736510000000000176e+01,3.473020000000000440e+00,1.411095999999999549e+03,3.919711111111109925e-01
-1.545000000000009663e+02,1.766580000000000084e+01,3.533160000000000078e+00,1.516190999999999576e+03,4.211641666666665618e-01
-1.515000000000009663e+02,1.772719999999999985e+01,3.545440000000000147e+00,1.622016499999999724e+03,4.505601388888887948e-01
-1.485000000000009663e+02,1.781729999999999947e+01,3.563460000000000072e+00,1.729240999999999758e+03,4.803447222222221313e-01
-1.455000000000009663e+02,1.776859999999999928e+01,3.553719999999999768e+00,1.836189499999999953e+03,5.100526388888888540e-01
-1.425000000000009663e+02,1.786410000000000053e+01,3.572820000000000107e+00,1.943158099999999877e+03,5.397661388888888023e-01
-1.395000000000009663e+02,1.788800000000000168e+01,3.577600000000000335e+00,2.050119699999999739e+03,5.694776944444444045e-01
-1.365000000000009663e+02,1.813489999999999824e+01,3.626979999999999649e+00,2.157625099999999748e+03,5.993403055555555081e-01
-1.335000000000009663e+02,1.820720000000000027e+01,3.641440000000000232e+00,2.266231799999999566e+03,6.295088333333331843e-01
-1.305000000000009663e+02,1.786250000000000071e+01,3.572500000000000231e+00,2.374231499999999869e+03,6.595087499999999769e-01
-1.275000000000009663e+02,1.860689999999999955e+01,3.721379999999999910e+00,2.484081400000000031e+03,6.900226111111110727e-01
-1.245000000000009663e+02,1.847070000000000078e+01,3.694139999999999979e+00,2.594535100000000057e+03,7.207041944444444459e-01
-1.215000000000009663e+02,1.828470000000000084e+01,3.656940000000000079e+00,2.705753600000000006e+03,7.515982222222222786e-01
-1.185000000000009663e+02,1.830949999999999989e+01,3.661900000000000155e+00,2.817578400000000329e+03,7.826606666666667822e-01
-1.155000000000009663e+02,1.848860000000000170e+01,3.697720000000000340e+00,2.929000300000000152e+03,8.136111944444445188e-01
-1.125000000000009663e+02,1.850130000000000052e+01,3.700260000000000105e+00,3.040505199999999604e+03,8.445847777777776288e-01
-1.095000000000009663e+02,1.817510000000000048e+01,3.635019999999999918e+00,3.151525399999999536e+03,8.754237222222220893e-01
-1.065000000000009663e+02,1.881330000000000169e+01,3.762660000000000338e+00,3.264384399999999459e+03,9.067734444444442987e-01
-1.035000000000009663e+02,1.887330000000000041e+01,3.774659999999999904e+00,3.378647699999999531e+03,9.385132499999998545e-01
-1.005000000000009663e+02,1.877789999999999893e+01,3.755579999999999696e+00,3.492156699999999546e+03,9.700435277777776921e-01
-9.750000000000096634e+01,1.894239999999999924e+01,3.788479999999999848e+00,3.605714799999999741e+03,1.001587444444444364e+00
-9.450000000000096634e+01,1.878030000000000044e+01,3.756060000000000176e+00,3.719898299999998926e+03,1.033305083333333041e+00
-9.150000000000096634e+01,1.915159999999999840e+01,3.830319999999999503e+00,3.834746299999999337e+03,1.065207305555555317e+00
-8.850000000000096634e+01,1.943540000000000134e+01,3.887080000000000091e+00,3.951162999999999556e+03,1.097545277777777661e+00
-8.550000000000096634e+01,1.958350000000000080e+01,3.916700000000000070e+00,4.068302900000000136e+03,1.130084138888888923e+00
-8.250000000000096634e+01,1.968509999999999849e+01,3.937019999999999520e+00,4.185775599999999940e+03,1.162715444444444524e+00
-7.950000000000096634e+01,1.929980000000000118e+01,3.859960000000000058e+00,4.303644600000000537e+03,1.195456833333333524e+00
-7.650000000000096634e+01,1.939460000000000051e+01,3.878919999999999924e+00,4.420789300000000367e+03,1.227997027777777861e+00
-7.350000000000096634e+01,1.946020000000000039e+01,3.892040000000000166e+00,4.537981900000001588e+03,1.260550527777778207e+00
-7.050000000000096634e+01,1.924299999999999855e+01,3.848599999999999799e+00,4.654907400000001871e+03,1.293029833333333878e+00
-6.750000000000096634e+01,1.950440000000000040e+01,3.900879999999999903e+00,4.771880700000001525e+03,1.325522416666667036e+00
-6.450000000000096634e+01,1.952390000000000114e+01,3.904780000000000140e+00,4.889498800000001211e+03,1.358194111111111546e+00
-6.150000000000096634e+01,1.956190000000000140e+01,3.912380000000000191e+00,5.007291600000002290e+03,1.390914333333334030e+00
-5.850000000000096634e+01,1.950359999999999872e+01,3.900719999999999743e+00,5.125362300000002506e+03,1.423711750000000720e+00
-5.550000000000096634e+01,1.963100000000000023e+01,3.926200000000000134e+00,5.243732100000002902e+03,1.456592250000000810e+00
-5.250000000000096634e+01,1.973110000000000142e+01,3.946220000000000283e+00,5.362227200000002085e+03,1.489507555555556140e+00
-4.950000000000096634e+01,1.980790000000000006e+01,3.961580000000000101e+00,5.481124100000001818e+03,1.522534472222222712e+00
-4.650000000000096634e+01,1.984130000000000038e+01,3.968259999999999899e+00,5.600789300000001276e+03,1.555774805555555806e+00
-4.350000000000096634e+01,1.974149999999999849e+01,3.948299999999999699e+00,5.720015200000001641e+03,1.588893111111111534e+00
-4.050000000000096634e+01,1.965459999999999852e+01,3.930919999999999526e+00,5.839268500000001950e+03,1.622019027777778399e+00
-3.750000000000096634e+01,1.974289999999999878e+01,3.948579999999999757e+00,5.957691000000001623e+03,1.654914166666667130e+00
-3.450000000000096634e+01,1.986400000000000077e+01,3.972800000000000331e+00,6.076316100000000915e+03,1.687865583333333586e+00
-3.150000000000096634e+01,2.015859999999999985e+01,4.031719999999999970e+00,6.195908400000001166e+03,1.721085666666666958e+00
-2.850000000000096634e+01,2.036309999999999931e+01,4.072619999999999685e+00,6.317330400000000736e+03,1.754814000000000096e+00
-2.550000000000096634e+01,2.056619999999999848e+01,4.113239999999999341e+00,6.439359400000001187e+03,1.788710944444444673e+00
-2.250000000000096634e+01,2.068599999999999994e+01,4.137199999999999989e+00,6.561789600000000974e+03,1.822719333333333580e+00
-1.950000000000096634e+01,2.034639999999999915e+01,4.069280000000000008e+00,6.683126400000001013e+03,1.856424000000000296e+00
-1.650000000000096634e+01,2.029810000000000159e+01,4.059620000000000672e+00,6.804335100000001148e+03,1.890093083333333590e+00
-1.350000000000096634e+01,2.045240000000000080e+01,4.090480000000000338e+00,6.925584300000001349e+03,1.923773416666667124e+00
-1.050000000000096634e+01,2.058709999999999951e+01,4.117420000000000080e+00,7.047279900000000453e+03,1.957577750000000227e+00
-7.500000000000966338e+00,2.068659999999999854e+01,4.137319999999999887e+00,7.169484600000000682e+03,1.991523500000000224e+00
-4.500000000000966338e+00,2.082900000000000063e+01,4.165799999999999947e+00,7.291933600000001206e+03,2.025537111111111344e+00
-1.500000000000966338e+00,2.096320000000000050e+01,4.192639999999999922e+00,7.414470300000000861e+03,2.059575083333333723e+00
9.999999999990336619e-01,1.895840000000000103e+01,4.739600000000000257e+00,7.532248300000001109e+03,2.092291194444444891e+00
3.999999999999033662e+00,1.906520000000000081e+01,4.766300000000000203e+00,7.646583800000000338e+03,2.124051055555555845e+00
6.999999999999033662e+00,1.898339999999999961e+01,4.745849999999999902e+00,7.760895300000001043e+03,2.155804250000000089e+00
9.999999999999033662e+00,1.901350000000000051e+01,4.753375000000000128e+00,7.875510900000002039e+03,2.187641916666667186e+00
1.299999999999903366e+01,1.907239999999999824e+01,4.768099999999999561e+00,7.990076500000002852e+03,2.219465694444445081e+00
1.599999999999903366e+01,1.914010000000000034e+01,4.785025000000000084e+00,8.104491300000003321e+03,2.251247583333334301e+00
1.899999999999903366e+01,1.899709999999999965e+01,4.749274999999999913e+00,8.218900800000003073e+03,2.283028000000000723e+00
2.199999999999903366e+01,1.885539999999999949e+01,4.713849999999999874e+00,8.332936300000003030e+03,2.314704527777778686e+00
2.499999999999903366e+01,1.881360000000000099e+01,4.703400000000000247e+00,8.446391600000000835e+03,2.346219888888889216e+00
2.799999999999903366e+01,1.863360000000000127e+01,4.658400000000000318e+00,8.559381900000000314e+03,2.377606083333333231e+00
3.099999999999903366e+01,1.867360000000000042e+01,4.668400000000000105e+00,8.672139900000000125e+03,2.408927750000000145e+00
3.399999999999903366e+01,1.876150000000000162e+01,4.690375000000000405e+00,8.784428799999999683e+03,2.440119111111111128e+00
3.699999999999903366e+01,1.864310000000000045e+01,4.660775000000000112e+00,8.896356700000000274e+03,2.471210194444444674e+00
3.999999999999903366e+01,1.857479999999999976e+01,4.643699999999999939e+00,9.008222600000000966e+03,2.502284055555555664e+00
4.299999999999903366e+01,1.841989999999999839e+01,4.604974999999999596e+00,9.118967000000002372e+03,2.533046388888889666e+00
4.599999999999903366e+01,1.827619999999999933e+01,4.569049999999999834e+00,9.228903600000005099e+03,2.563584333333334797e+00
4.899999999999903366e+01,1.819129999999999825e+01,4.547824999999999562e+00,9.338425300000006246e+03,2.594007027777779584e+00
5.199999999999903366e+01,1.793390000000000128e+01,4.483475000000000321e+00,9.446814600000005157e+03,2.624115166666668220e+00
5.499999999999903366e+01,1.796049999999999969e+01,4.490124999999999922e+00,9.554970000000004802e+03,2.654158333333334507e+00
5.799999999999903366e+01,1.792370000000000019e+01,4.480925000000000047e+00,9.662915900000005422e+03,2.684143305555557024e+00
6.099999999999903366e+01,1.787879999999999825e+01,4.469699999999999562e+00,9.770808600000007573e+03,2.714113500000002066e+00
6.399999999999903366e+01,1.794440000000000168e+01,4.486100000000000421e+00,9.879131900000007590e+03,2.744203305555557471e+00
6.699999999999903366e+01,1.797690000000000055e+01,4.494225000000000136e+00,9.987185700000007273e+03,2.774218250000001884e+00
6.999999999999903366e+01,1.790869999999999962e+01,4.477174999999999905e+00,1.009495320000000902e+04,2.804153666666669320e+00
7.299999999999903366e+01,1.784919999999999973e+01,4.462299999999999933e+00,1.020269600000000901e+04,2.834082222222224612e+00
7.599999999999903366e+01,1.803500000000000014e+01,4.508750000000000036e+00,1.031022270000000753e+04,2.863950750000002099e+00
7.899999999999903366e+01,1.789939999999999998e+01,4.474849999999999994e+00,1.041837520000000950e+04,2.893993111111113681e+00
8.199999999999903366e+01,1.784659999999999869e+01,4.461649999999999672e+00,1.052646770000001015e+04,2.924018805555558487e+00
8.499999999999903366e+01,1.789450000000000074e+01,4.473625000000000185e+00,1.063427580000001035e+04,2.953965500000002908e+00
8.799999999999903366e+01,1.788129999999999953e+01,4.470324999999999882e+00,1.074216890000001149e+04,2.983935805555558929e+00
9.099999999999903366e+01,1.791610000000000014e+01,4.479025000000000034e+00,1.085047590000001219e+04,3.014021083333336737e+00
9.399999999999903366e+01,1.822159999999999869e+01,4.555399999999999672e+00,1.095896850000001359e+04,3.044157916666670349e+00
9.699999999999903366e+01,1.827070000000000149e+01,4.567675000000000374e+00,1.106878340000001117e+04,3.074662055555558826e+00
9.999999999999903366e+01,1.837140000000000128e+01,4.592850000000000321e+00,1.117832290000001194e+04,3.105089694444447712e+00
1.029999999999990337e+02,1.849879999999999924e+01,4.624699999999999811e+00,1.128959540000001107e+04,3.135998722222225421e+00
1.059999999999990337e+02,1.880389999999999873e+01,4.700974999999999682e+00,1.140187700000001314e+04,3.167188055555559156e+00
1.089999999999990337e+02,1.864499999999999957e+01,4.661249999999999893e+00,1.151455020000001241e+04,3.198486166666670183e+00
1.119999999999990337e+02,1.899200000000000088e+01,4.748000000000000220e+00,1.162792280000001301e+04,3.229978555555559350e+00
1.149999999999990337e+02,1.884059999999999846e+01,4.710149999999999615e+00,1.174159800000001451e+04,3.261555000000003979e+00
1.179999999999990337e+02,1.912760000000000105e+01,4.781900000000000261e+00,1.185606250000001455e+04,3.293350694444448390e+00
1.209999999999990337e+02,1.907369999999999877e+01,4.768424999999999692e+00,1.197078600000001643e+04,3.325218333333337828e+00
1.239999999999990337e+02,1.896679999999999922e+01,4.741699999999999804e+00,1.208542990000001555e+04,3.357063861111115433e+00
1.269999999999990337e+02,1.907700000000000173e+01,4.769250000000000433e+00,1.219995090000001437e+04,3.388875250000003891e+00
1.299999999999990337e+02,1.908310000000000173e+01,4.770775000000000432e+00,1.231424280000001454e+04,3.420623000000003966e+00
1.329999999999990337e+02,1.912079999999999913e+01,4.780199999999999783e+00,1.242893360000001485e+04,3.452481555555559467e+00
1.359999999999990337e+02,1.918220000000000169e+01,4.795550000000000423e+00,1.254389790000001449e+04,3.484416083333337522e+00
1.389999999999990337e+02,1.905989999999999895e+01,4.764974999999999739e+00,1.265856340000001364e+04,3.516267611111115077e+00
1.419999999999990337e+02,1.919069999999999965e+01,4.797674999999999912e+00,1.277394750000001113e+04,3.548318750000003075e+00
1.449999999999990337e+02,1.920100000000000051e+01,4.800250000000000128e+00,1.288934360000000925e+04,3.580373222222224872e+00
1.479999999999990337e+02,1.925450000000000017e+01,4.813625000000000043e+00,1.300497590000000855e+04,3.612493305555557921e+00
1.509999999999990337e+02,1.918990000000000151e+01,4.797475000000000378e+00,1.311983330000000751e+04,3.644398138888890859e+00
1.539999999999990337e+02,1.920769999999999911e+01,4.801924999999999777e+00,1.323486410000000797e+04,3.676351138888890979e+00
1.569999999999990337e+02,1.925740000000000052e+01,4.814350000000000129e+00,1.335070750000000953e+04,3.708529861111113934e+00
1.599999999999990337e+02,1.937010000000000076e+01,4.842525000000000190e+00,1.346655220000000918e+04,3.740708944444446793e+00
1.629999999999990337e+02,1.919000000000000128e+01,4.797500000000000320e+00,1.358271930000000975e+04,3.772977583333335883e+00
1.659999999999990337e+02,1.925300000000000011e+01,4.813250000000000028e+00,1.369877620000001298e+04,3.805215611111114615e+00
1.689999999999990337e+02,1.918929999999999936e+01,4.797324999999999839e+00,1.381419830000001275e+04,3.837277305555558904e+00
1.719999999999990337e+02,1.920889999999999986e+01,4.802224999999999966e+00,1.392983040000001165e+04,3.869397333333336686e+00
1.749999999999990337e+02,1.916900000000000048e+01,4.792250000000000121e+00,1.404517350000001170e+04,3.901437083333336719e+00
1.779999999999990337e+02,1.908559999999999945e+01,4.771399999999999864e+00,1.416022630000001300e+04,3.933396194444448213e+00
1.809999999999990337e+02,1.902919999999999945e+01,4.757299999999999862e+00,1.427496820000001389e+04,3.965268944444448440e+00
1.839999999999990337e+02,1.906719999999999970e+01,4.766799999999999926e+00,1.438922150000001420e+04,3.997005972222225978e+00
1.869999999999990337e+02,1.909979999999999833e+01,4.774949999999999584e+00,1.450399440000001596e+04,4.028887333333337928e+00
1.899999999999990337e+02,1.905140000000000100e+01,4.762850000000000250e+00,1.461894540000001507e+04,4.060818166666670948e+00
1.929999999999990337e+02,1.905549999999999855e+01,4.763874999999999638e+00,1.473383730000001742e+04,4.092732583333337892e+00
1.959999999999990337e+02,1.914890000000000114e+01,4.787225000000000286e+00,1.484876560000001700e+04,4.124657111111115881e+00
1.989999999999990337e+02,1.908849999999999980e+01,4.772124999999999950e+00,1.496378960000001825e+04,4.156608222222227589e+00
2.019999999999990337e+02,1.903310000000000102e+01,4.758275000000000254e+00,1.507839410000001953e+04,4.188442805555561144e+00
2.049999999999990337e+02,1.902990000000000137e+01,4.757475000000000342e+00,1.519301180000002023e+04,4.220281055555560989e+00
2.079999999999990337e+02,1.891049999999999898e+01,4.727624999999999744e+00,1.530723900000001959e+04,4.252010833333338624e+00
2.109999999999990337e+02,1.889730000000000132e+01,4.724325000000000330e+00,1.542109830000001966e+04,4.283638416666672555e+00
2.139999999999990337e+02,1.899620000000000175e+01,4.749050000000000438e+00,1.553509140000001935e+04,4.315303166666671686e+00
2.169999999999990337e+02,1.889509999999999934e+01,4.723774999999999835e+00,1.564899440000001960e+04,4.346942888888894352e+00
2.199999999999990337e+02,1.893440000000000012e+01,4.733600000000000030e+00,1.576294260000002032e+04,4.378595166666672256e+00
2.229999999999990337e+02,1.908770000000000167e+01,4.771925000000000416e+00,1.587753550000001815e+04,4.410426527777782546e+00
2.259999999999990337e+02,1.903699999999999903e+01,4.759249999999999758e+00,1.599199950000001809e+04,4.442222083333338567e+00
2.289999999999990337e+02,1.916860000000000142e+01,4.792150000000000354e+00,1.610655880000001889e+04,4.474044111111115996e+00
2.319999999999990337e+02,1.883170000000000144e+01,4.707925000000000360e+00,1.622058820000001833e+04,4.505718944444449647e+00
2.349999999999990337e+02,1.890289999999999893e+01,4.725724999999999731e+00,1.633411830000001828e+04,4.537255083333338490e+00
2.379999999999990337e+02,1.899490000000000123e+01,4.748725000000000307e+00,1.644786070000001928e+04,4.568850194444450175e+00
2.409999999999990337e+02,1.880260000000000176e+01,4.700650000000000439e+00,1.656179860000001645e+04,4.600499611111115605e+00
2.439999999999990337e+02,1.910259999999999891e+01,4.775649999999999729e+00,1.667590350000001854e+04,4.632195416666672116e+00
2.469999999999989768e+02,1.896910000000000096e+01,4.742275000000000240e+00,1.679027600000001257e+04,4.663965555555559028e+00
2.499999999999989768e+02,1.889460000000000051e+01,4.723650000000000126e+00,1.690411420000001453e+04,4.695587277777781843e+00
2.529999999999989768e+02,1.893580000000000041e+01,4.733950000000000102e+00,1.701789180000001215e+04,4.727192166666670303e+00
2.559999999999989768e+02,1.895959999999999823e+01,4.739899999999999558e+00,1.713160650000000533e+04,4.758779583333335061e+00
2.589999999999989768e+02,1.884059999999999846e+01,4.710149999999999615e+00,1.724476830000000336e+04,4.790213416666667889e+00
2.619999999999989768e+02,1.892970000000000041e+01,4.732425000000000104e+00,1.735822930000000270e+04,4.821730361111112195e+00
2.649999999999989768e+02,1.870499999999999829e+01,4.676249999999999574e+00,1.747148990000000049e+04,4.853191638888889159e+00
2.679999999999989768e+02,1.888429999999999964e+01,4.721074999999999910e+00,1.758482979999999588e+04,4.884674944444443057e+00
2.709999999999989768e+02,1.883859999999999957e+01,4.709649999999999892e+00,1.769812389999999505e+04,4.916145527777776358e+00
2.739999999999989768e+02,1.889290000000000092e+01,4.723225000000000229e+00,1.781172069999999439e+04,4.947700194444442978e+00
2.769999999999989768e+02,1.902130000000000010e+01,4.755325000000000024e+00,1.792538819999999760e+04,4.979274499999998937e+00
2.799999999999989768e+02,1.902799999999999869e+01,4.756999999999999673e+00,1.803905089999999473e+04,5.010847472222220489e+00
2.829999999999989768e+02,1.881169999999999831e+01,4.702924999999999578e+00,1.815240919999999096e+04,5.042335888888886508e+00
2.859999999999989768e+02,1.870329999999999870e+01,4.675824999999999676e+00,1.826508859999999549e+04,5.073635722222221034e+00
2.889999999999989768e+02,1.882999999999999829e+01,4.707499999999999574e+00,1.837780799999999726e+04,5.104946666666665855e+00
2.919999999999989768e+02,1.881970000000000098e+01,4.704925000000000246e+00,1.849118200000000070e+04,5.136439444444445002e+00
2.949999999999989768e+02,1.886710000000000065e+01,4.716775000000000162e+00,1.860500330000000031e+04,5.168056472222222197e+00
2.979999999999989768e+02,1.885950000000000060e+01,4.714875000000000149e+00,1.871879819999999745e+04,5.199666166666665923e+00
3.009999999999989768e+02,1.894660000000000011e+01,4.736650000000000027e+00,1.883212469999999666e+04,5.231145749999998706e+00
3.039999999999989768e+02,1.892520000000000024e+01,4.731300000000000061e+00,1.894624049999999625e+04,5.262844583333332160e+00
3.069999999999989768e+02,1.337459999999999916e+01,4.458199999999999719e+00,1.903768699999999444e+04,5.288246388888887317e+00
3.099999999999989768e+02,1.338139999999999930e+01,4.460466666666666136e+00,1.911800029999999242e+04,5.310555638888886598e+00
3.129999999999989768e+02,1.353919999999999924e+01,4.513066666666666116e+00,1.919868789999998626e+04,5.332968861111107017e+00
3.159999999999989768e+02,1.332590000000000074e+01,4.441966666666666619e+00,1.927911619999998584e+04,5.355310055555551507e+00
3.189999999999989768e+02,1.346119999999999983e+01,4.487066666666666315e+00,1.935999019999998563e+04,5.377775055555551909e+00
3.219999999999989768e+02,1.352020000000000088e+01,4.506733333333333924e+00,1.944106919999998718e+04,5.400296999999996572e+00
3.249999999999989768e+02,1.358619999999999983e+01,4.528733333333333277e+00,1.952215739999999278e+04,5.422821499999997741e+00
3.279999999999989768e+02,1.354630000000000045e+01,4.515433333333333188e+00,1.960364719999999579e+04,5.445457555555554663e+00
3.309999999999989768e+02,1.353299999999999947e+01,4.511000000000000121e+00,1.968522949999999400e+04,5.468119305555553922e+00
3.339999999999989768e+02,1.360340000000000060e+01,4.534466666666666868e+00,1.976664759999999660e+04,5.490735444444443836e+00
3.369999999999989768e+02,1.362229999999999919e+01,4.540766666666666396e+00,1.984849859999999535e+04,5.513471833333332128e+00
3.399999999999989768e+02,1.368790000000000084e+01,4.562633333333333319e+00,1.993034719999999652e+04,5.536207555555554549e+00
3.429999999999989768e+02,1.361389999999999922e+01,4.537966666666666704e+00,2.001233099999999831e+04,5.558980833333333038e+00
3.459999999999989768e+02,1.354950000000000010e+01,4.516499999999999737e+00,2.009421529999999984e+04,5.581726472222221958e+00
3.489999999999989768e+02,1.360019999999999918e+01,4.533399999999999430e+00,2.017616800000000148e+04,5.604491111111111756e+00
3.519999999999989768e+02,1.358569999999999922e+01,4.528566666666666407e+00,2.025810380000000077e+04,5.627251055555555936e+00
3.549999999999989768e+02,1.361350000000000016e+01,4.537833333333333385e+00,2.034025779999999941e+04,5.650071611111110670e+00
3.579999999999989768e+02,1.365160000000000018e+01,4.550533333333333097e+00,2.042247990000000209e+04,5.672911083333334048e+00
3.609999999999989768e+02,1.365460000000000029e+01,4.551533333333333431e+00,2.050476120000000083e+04,5.695767000000000024e+00
3.639999999999989768e+02,1.356189999999999962e+01,4.520633333333333503e+00,2.058659420000000318e+04,5.718498388888889394e+00
3.669999999999989768e+02,1.359689999999999976e+01,4.532300000000000217e+00,2.066848070000000007e+04,5.741244638888888474e+00
3.699999999999989768e+02,1.365859999999999985e+01,4.552866666666666617e+00,2.075055339999999705e+04,5.764042611111110048e+00
3.729999999999989768e+02,1.367210000000000036e+01,4.557366666666666788e+00,2.083263879999999699e+04,5.786844111111109967e+00
3.759999999999989768e+02,1.367900000000000027e+01,4.559666666666666757e+00,2.091509279999999853e+04,5.809747999999999912e+00
3.789999999999989768e+02,1.372589999999999932e+01,4.575299999999999478e+00,2.099760339999999997e+04,5.832667611111110872e+00
3.819999999999989768e+02,1.374499999999999922e+01,4.581666666666666110e+00,2.108001049999999668e+04,5.855558472222221589e+00
3.849999999999989768e+02,1.384950000000000081e+01,4.616500000000000270e+00,2.116263689999999406e+04,5.878510249999997939e+00
3.879999999999989768e+02,1.386739999999999995e+01,4.622466666666666946e+00,2.124555369999999311e+04,5.901542694444442461e+00
3.909999999999989768e+02,1.386020000000000074e+01,4.620066666666667210e+00,2.132828209999999672e+04,5.924522805555554328e+00
3.939999999999989768e+02,1.381419999999999959e+01,4.604733333333332901e+00,2.141128029999999490e+04,5.947577861111109421e+00
3.969999999999989768e+02,1.373269999999999946e+01,4.577566666666666784e+00,2.149413429999999425e+04,5.970592861111109428e+00
3.999999999999989768e+02,1.376510000000000034e+01,4.588366666666666482e+00,2.157680899999999747e+04,5.993558055555554986e+00
4.029999999999989768e+02,1.377769999999999939e+01,4.592566666666666464e+00,2.165962449999999444e+04,6.016562361111109425e+00
4.059999999999989768e+02,1.380119999999999969e+01,4.600399999999999601e+00,2.174262819999999192e+04,6.039618944444442583e+00
4.089999999999989768e+02,1.382130000000000081e+01,4.607099999999999973e+00,2.182575019999999131e+04,6.062708388888886191e+00
4.119999999999989768e+02,1.380339999999999989e+01,4.601133333333333297e+00,2.190894799999999304e+04,6.085818888888886669e+00
4.149999999999989768e+02,1.378129999999999988e+01,4.593766666666666332e+00,2.199202689999998984e+04,6.108896361111108675e+00
4.179999999999989768e+02,1.380119999999999969e+01,4.600399999999999601e+00,2.207514979999998832e+04,6.131986055555552539e+00
4.209999999999989768e+02,1.383319999999999972e+01,4.611066666666666869e+00,2.215866979999998875e+04,6.155186055555552649e+00
4.239999999999989768e+02,1.402710000000000079e+01,4.675699999999999967e+00,2.224235839999999007e+04,6.178432888888885977e+00
4.269999999999989768e+02,1.397330000000000005e+01,4.657766666666666389e+00,2.232585639999998966e+04,6.201626777777774713e+00
4.299999999999989768e+02,1.384660000000000046e+01,4.615533333333333488e+00,2.240906679999999324e+04,6.224740777777776124e+00
4.329999999999989768e+02,1.389860000000000007e+01,4.632866666666666688e+00,2.249222609999999622e+04,6.247840583333331921e+00
4.359999999999989768e+02,1.393510000000000026e+01,4.645033333333333125e+00,2.257551160000000164e+04,6.270975444444444769e+00
4.389999999999989768e+02,1.389729999999999954e+01,4.632433333333333181e+00,2.265902270000000499e+04,6.294172972222223272e+00
4.419999999999989768e+02,1.386989999999999945e+01,4.623299999999999521e+00,2.274269380000000456e+04,6.317414944444445624e+00
4.449999999999989768e+02,1.384600000000000009e+01,4.615333333333333066e+00,2.282620460000000458e+04,6.340612388888890116e+00
4.479999999999989768e+02,1.386769999999999925e+01,4.622566666666666713e+00,2.290936500000000524e+04,6.363712500000001882e+00
4.509999999999989768e+02,1.385440000000000005e+01,4.618133333333333645e+00,2.299271040000000721e+04,6.386864000000001873e+00
4.539999999999989768e+02,1.386120000000000019e+01,4.620400000000000063e+00,2.307638730000000214e+04,6.410107583333333636e+00
4.569999999999989768e+02,1.396610000000000085e+01,4.655366666666666653e+00,2.315998620000000301e+04,6.433329500000001033e+00
4.599999999999989768e+02,1.384009999999999962e+01,4.613366666666666838e+00,2.324397910000000047e+04,6.456660861111111593e+00
4.629999999999989768e+02,1.380799999999999983e+01,4.602666666666666906e+00,2.332762150000000474e+04,6.479894861111112014e+00
4.659999999999989768e+02,1.376409999999999911e+01,4.588033333333332742e+00,2.341107430000000386e+04,6.503076194444445512e+00
4.689999999999989768e+02,1.381080000000000041e+01,4.603600000000000136e+00,2.349416650000000664e+04,6.526157361111112998e+00
4.719999999999989768e+02,1.375089999999999968e+01,4.583633333333333226e+00,2.357714130000000659e+04,6.549205916666668514e+00
4.749999999999989768e+02,1.383660000000000068e+01,4.612200000000000522e+00,2.366024400000000605e+04,6.572290000000001520e+00
4.779999999999989768e+02,1.380969999999999942e+01,4.603233333333332844e+00,2.374320790000000488e+04,6.595335527777779205e+00
4.809999999999989768e+02,1.381819999999999915e+01,4.606066666666666087e+00,2.382605670000000828e+04,6.618349083333336047e+00
4.839999999999989768e+02,1.395839999999999925e+01,4.652800000000000047e+00,2.390937000000000626e+04,6.641491666666668792e+00
4.869999999999989768e+02,1.396260000000000012e+01,4.654200000000000337e+00,2.399314740000000529e+04,6.664763166666667793e+00
4.899999999999989768e+02,1.400650000000000084e+01,4.668833333333333613e+00,2.407703410000000804e+04,6.688065027777780003e+00
4.929999999999989768e+02,1.390649999999999942e+01,4.635499999999999510e+00,2.416075390000000698e+04,6.711320527777779432e+00
4.959999999999989768e+02,1.375450000000000017e+01,4.584833333333333094e+00,2.424402750000000378e+04,6.734452083333334116e+00
4.989999999999989768e+02,1.384890000000000043e+01,4.616299999999999848e+00,2.432725520000001052e+04,6.757570888888891680e+00
5.019999999999989768e+02,1.381199999999999939e+01,4.604000000000000092e+00,2.441064160000001357e+04,6.780733777777781413e+00
5.049999999999989768e+02,1.388829999999999920e+01,4.629433333333333067e+00,2.449414010000001144e+04,6.803927805555558983e+00
5.079999999999989768e+02,1.384849999999999959e+01,4.616166666666666529e+00,2.457757480000001306e+04,6.827104111111114371e+00
5.109999999999989768e+02,1.386630000000000074e+01,4.622100000000000541e+00,2.466116290000001391e+04,6.850323027777781348e+00
5.139999999999989768e+02,1.380369999999999919e+01,4.601233333333333064e+00,2.474445190000001458e+04,6.873458861111115148e+00
5.169999999999989768e+02,1.376559999999999917e+01,4.588533333333333353e+00,2.482751670000000740e+04,6.896532416666668830e+00
5.199999999999989768e+02,1.375380000000000003e+01,4.584600000000000009e+00,2.491061770000000251e+04,6.919616027777778733e+00
5.229999999999989768e+02,1.383079999999999998e+01,4.610266666666666957e+00,2.499384239999999772e+04,6.942733999999999739e+00
5.259999999999989768e+02,1.381259999999999977e+01,4.604199999999999626e+00,2.507704750000000058e+04,6.965846527777777908e+00
5.289999999999989768e+02,1.375459999999999994e+01,4.584866666666666646e+00,2.516021050000000105e+04,6.988947361111111256e+00
5.319999999999989768e+02,1.377330000000000076e+01,4.591099999999999959e+00,2.524327599999999802e+04,7.012021111111110372e+00
5.349999999999989768e+02,1.391319999999999979e+01,4.637733333333333263e+00,2.532653749999999491e+04,7.035149305555553845e+00
5.379999999999989768e+02,1.386660000000000004e+01,4.622200000000000308e+00,2.540957639999999810e+04,7.058215666666666444e+00
5.409999999999989768e+02,1.391499999999999915e+01,4.638333333333332753e+00,2.549277309999999852e+04,7.081325861111110953e+00
5.439999999999989768e+02,1.382690000000000019e+01,4.608966666666666434e+00,2.557584039999999732e+04,7.104400111111110583e+00
5.469999999999989768e+02,1.387260000000000026e+01,4.624200000000000088e+00,2.565896339999999327e+04,7.127489833333331859e+00
5.499999999999989768e+02,1.385389999999999944e+01,4.617966666666666775e+00,2.574184369999999035e+04,7.150512138888886149e+00
5.529999999999989768e+02,1.384880000000000067e+01,4.616266666666667184e+00,2.582489219999999113e+04,7.173581166666664011e+00
5.559999999999989768e+02,1.381429999999999936e+01,4.604766666666666453e+00,2.590803119999999399e+04,7.196675333333331537e+00
5.589999999999989768e+02,1.372400000000000020e+01,4.574666666666666437e+00,2.599076959999998871e+04,7.219658222222219202e+00
5.619999999999989768e+02,1.363620000000000054e+01,4.545399999999999885e+00,2.607307659999999305e+04,7.242521277777775879e+00
5.649999999999989768e+02,1.371460000000000079e+01,4.571533333333333893e+00,2.615563399999998728e+04,7.265453888888885103e+00
5.679999999999989768e+02,1.379010000000000069e+01,4.596700000000000230e+00,2.623844709999998668e+04,7.288457527777773670e+00
5.709999999999989768e+02,1.383270000000000088e+01,4.610899999999999999e+00,2.632142349999998260e+04,7.311506527777773101e+00
5.739999999999989768e+02,1.377960000000000029e+01,4.593200000000000394e+00,2.640450629999998637e+04,7.334585083333329258e+00
5.769999999999989768e+02,1.370819999999999972e+01,4.569399999999999906e+00,2.648718169999998281e+04,7.357550472222217586e+00
5.799999999999989768e+02,1.380269999999999975e+01,4.600900000000000212e+00,2.656983559999998397e+04,7.380509888888884262e+00
5.829999999999989768e+02,1.381129999999999924e+01,4.603766666666666119e+00,2.665261449999998149e+04,7.403504027777772833e+00
5.859999999999989768e+02,1.382740000000000080e+01,4.609133333333333304e+00,2.673541739999998390e+04,7.426504833333329003e+00
5.889999999999989768e+02,1.376570000000000071e+01,4.588566666666666904e+00,2.681814959999998246e+04,7.449485999999994945e+00
5.919999999999989768e+02,1.374910000000000032e+01,4.583033333333333736e+00,2.690073829999998634e+04,7.472427305555552124e+00
5.949999999999989768e+02,1.372499999999999964e+01,4.575000000000000178e+00,2.698305839999998716e+04,7.495293999999996792e+00
5.979999999999989768e+02,1.367050000000000054e+01,4.556833333333333513e+00,2.706538189999998212e+04,7.518161638888884113e+00
6.009999999999989768e+02,1.369309999999999938e+01,4.564366666666666461e+00,2.714798029999998107e+04,7.541105638888883966e+00
6.039999999999989768e+02,1.378400000000000070e+01,4.594666666666666899e+00,2.723046659999998155e+04,7.564018499999995093e+00
6.069999999999989768e+02,1.367109999999999914e+01,4.557033333333333047e+00,2.731307869999998002e+04,7.586966305555550072e+00
6.099999999999989768e+02,1.367409999999999926e+01,4.558033333333333381e+00,2.739551449999997931e+04,7.609865138888882719e+00
6.129999999999989768e+02,1.374830000000000041e+01,4.582766666666667099e+00,2.747814949999997771e+04,7.632819305555549327e+00
6.159999999999989768e+02,1.386560000000000059e+01,4.621866666666666568e+00,2.756117509999997856e+04,7.655881972222216447e+00
6.189999999999989768e+02,1.381670000000000087e+01,4.605566666666667253e+00,2.764425349999997707e+04,7.678959305555549619e+00
6.219999999999989768e+02,1.384370000000000012e+01,4.614566666666666706e+00,2.772741079999997601e+04,7.702058555555549191e+00
6.249999999999989768e+02,1.382109999999999950e+01,4.607033333333332870e+00,2.781059009999997215e+04,7.725163916666659247e+00
6.279999999999989768e+02,1.379039999999999999e+01,4.596799999999999997e+00,2.789364599999997154e+04,7.748234999999992212e+00
6.309999999999989768e+02,1.375910000000000011e+01,4.586366666666666703e+00,2.797657549999996991e+04,7.771270972222214191e+00
6.339999999999989768e+02,1.376650000000000063e+01,4.588833333333333542e+00,2.805989999999996871e+04,7.794416666666657889e+00
6.369999999999989768e+02,1.396649999999999991e+01,4.655499999999999972e+00,2.814335899999996764e+04,7.817599722222213110e+00
6.399999999999989768e+02,1.396230000000000082e+01,4.654100000000000570e+00,2.822708969999996771e+04,7.840858249999991259e+00
6.429999999999989768e+02,1.398869999999999969e+01,4.662899999999999601e+00,2.831071359999997003e+04,7.864087111111103034e+00
6.459999999999989768e+02,1.401309999999999967e+01,4.671033333333332926e+00,2.839450779999997030e+04,7.887363277777769355e+00
6.489999999999989768e+02,1.397209999999999930e+01,4.657366666666666433e+00,2.847841909999997006e+04,7.910671972222213633e+00
6.519999999999989768e+02,1.402289999999999992e+01,4.674299999999999677e+00,2.856211489999997139e+04,7.933920805555547240e+00
6.549999999999989768e+02,1.397470000000000034e+01,4.658233333333333448e+00,2.864612739999996847e+04,7.957257611111102413e+00
6.579999999999989768e+02,1.396180000000000021e+01,4.653933333333333699e+00,2.872994989999997051e+04,7.980541638888881018e+00
6.609999999999989768e+02,1.411710000000000065e+01,4.705700000000000216e+00,2.881385529999997016e+04,8.003848694444435807e+00
6.639999999999989768e+02,1.415980000000000061e+01,4.719933333333333536e+00,2.889810379999997167e+04,8.027251055555547410e+00
6.669999999999989768e+02,1.410110000000000063e+01,4.700366666666666582e+00,2.898252529999996841e+04,8.050701472222213440e+00
6.699999999999989768e+02,1.416750000000000043e+01,4.722500000000000142e+00,2.906726779999996870e+04,8.074241055555546609e+00
6.729999999999989768e+02,1.410989999999999966e+01,4.703299999999999592e+00,2.915208319999996820e+04,8.097800888888880166e+00
6.759999999999989768e+02,1.423820000000000086e+01,4.746066666666666656e+00,2.923687819999997009e+04,8.121355055555547153e+00
6.789999999999989768e+02,1.414869999999999983e+01,4.716233333333333277e+00,2.932165159999996831e+04,8.144903222222213302e+00
6.819999999999989768e+02,1.414879999999999960e+01,4.716266666666666829e+00,2.940667099999996935e+04,8.168519722222214341e+00
6.849999999999989768e+02,1.425600000000000023e+01,4.751999999999999780e+00,2.949187959999997111e+04,8.192188777777769104e+00
6.879999999999989768e+02,1.424619999999999997e+01,4.748733333333333029e+00,2.957724429999996937e+04,8.215901194444436229e+00
6.909999999999989768e+02,1.412630000000000052e+01,4.708766666666666545e+00,2.966239089999996941e+04,8.239553027777768435e+00
6.939999999999989768e+02,1.429780000000000051e+01,4.765933333333333799e+00,2.974767649999996866e+04,8.263243472222214336e+00
6.969999999999989768e+02,1.443399999999999928e+01,4.811333333333332796e+00,2.983312599999996746e+04,8.286979444444435572e+00
6.999999999999989768e+02,1.437090000000000067e+01,4.790300000000000225e+00,2.991883449999996810e+04,8.310787361111101390e+00
7.029999999999989768e+02,1.448000000000000043e+01,4.826666666666667105e+00,3.000505719999997018e+04,8.334738111111102299e+00
7.059999999999989768e+02,1.447010000000000041e+01,4.823366666666666802e+00,3.009128849999996601e+04,8.358691249999990802e+00
7.089999999999989768e+02,1.448479999999999990e+01,4.828266666666666929e+00,3.017770339999996577e+04,8.382695388888880217e+00
7.119999999999989768e+02,1.458319999999999972e+01,4.861066666666666869e+00,3.026437629999996352e+04,8.406771194444434769e+00
7.149999999999989768e+02,1.452229999999999954e+01,4.840766666666666218e+00,3.035132979999995950e+04,8.430924944444432967e+00
7.179999999999989768e+02,1.464209999999999923e+01,4.880700000000000038e+00,3.043842879999996512e+04,8.455119111111100594e+00
7.209999999999989768e+02,1.443229999999999968e+01,4.810766666666666858e+00,3.052563839999996344e+04,8.479343999999990444e+00
7.239999999999989768e+02,1.458530000000000015e+01,4.861766666666667014e+00,3.061295739999995931e+04,8.503599277777766474e+00
7.269999999999989768e+02,1.450939999999999941e+01,4.836466666666666470e+00,3.070005429999995977e+04,8.527792861111100464e+00
7.299999999999989768e+02,1.461100000000000065e+01,4.870333333333333847e+00,3.078731819999995787e+04,8.552032833333321094e+00
7.329999999999989768e+02,1.457099999999999973e+01,4.857000000000000206e+00,3.087477179999995860e+04,8.576325499999988722e+00
7.356999999999990223e+02,1.457939999999999969e+01,4.859799999999999898e+00,3.096221909999996205e+04,8.600616416666655439e+00
7.386999999999990223e+02,1.460449999999999982e+01,4.868166666666666309e+00,3.104967859999996290e+04,8.624910722222212556e+00
7.416999999999990223e+02,1.464860000000000007e+01,4.882866666666666688e+00,3.113710029999996186e+04,8.649194527777767760e+00
7.446999999999990223e+02,1.464300000000000068e+01,4.881000000000000227e+00,3.122472969999996349e+04,8.673536027777767998e+00
7.476999999999990223e+02,1.456719999999999970e+01,4.855733333333333235e+00,3.131197109999996246e+04,8.697769749999990196e+00
7.506999999999990223e+02,1.464179999999999993e+01,4.880600000000000271e+00,3.139921909999996569e+04,8.722005305555546428e+00
7.536999999999990223e+02,1.450960000000000072e+01,4.836533333333333573e+00,3.148628069999996660e+04,8.746189083333323566e+00
7.566999999999990223e+02,1.465900000000000070e+01,4.886333333333333862e+00,3.157391839999996955e+04,8.770532888888880052e+00
7.596999999999990223e+02,1.471230000000000082e+01,4.904100000000000570e+00,3.166184889999996813e+04,8.794958027777768805e+00
7.626999999999990223e+02,1.472180000000000000e+01,4.907266666666666666e+00,3.174942889999996623e+04,8.819285805555546531e+00
7.656999999999990223e+02,1.463679999999999914e+01,4.878933333333333344e+00,3.183706519999996817e+04,8.843629222222213926e+00
7.686999999999990223e+02,1.467459999999999987e+01,4.891533333333333289e+00,3.192485439999996743e+04,8.868015111111102300e+00
7.716999999999990223e+02,1.471589999999999954e+01,4.905299999999999550e+00,3.201297849999996834e+04,8.892494027777768650e+00
7.746999999999990223e+02,1.476040000000000063e+01,4.920133333333333248e+00,3.210118019999996977e+04,8.916994499999992385e+00
7.776999999999990223e+02,1.475070000000000014e+01,4.916900000000000048e+00,3.218954859999997643e+04,8.941541277777771413e+00
7.806999999999990223e+02,1.471180000000000021e+01,4.903933333333333699e+00,3.227810049999997500e+04,8.966139027777771275e+00
7.836999999999990223e+02,1.480519999999999925e+01,4.935066666666666713e+00,3.236670149999997011e+04,8.990750416666658751e+00
7.866999999999990223e+02,1.489080000000000048e+01,4.963600000000000456e+00,3.245538869999996678e+04,9.015385749999991205e+00
7.896999999999990223e+02,1.482140000000000057e+01,4.940466666666666562e+00,3.254392059999996491e+04,9.039977944444434144e+00
7.926999999999990223e+02,1.478599999999999959e+01,4.928666666666666529e+00,3.263252999999996973e+04,9.064591666666657943e+00
7.956999999999990223e+02,1.478730000000000011e+01,4.929100000000000037e+00,3.272132329999997091e+04,9.089256472222214001e+00
7.986999999999990223e+02,1.493459999999999965e+01,4.978200000000000180e+00,3.281023629999997502e+04,9.113954527777771375e+00
8.016999999999990223e+02,1.475070000000000014e+01,4.916900000000000048e+00,3.289904469999996945e+04,9.138623527777768984e+00
8.046999999999990223e+02,1.472129999999999939e+01,4.907099999999999795e+00,3.298780119999996532e+04,9.163278111111100799e+00
8.076999999999990223e+02,1.488150000000000084e+01,4.960500000000000576e+00,3.307666449999996985e+04,9.187962361111102538e+00
8.106999999999990223e+02,1.491419999999999924e+01,4.971400000000000041e+00,3.316551259999997274e+04,9.212642388888880873e+00
8.136999999999990223e+02,1.488799999999999990e+01,4.962666666666666337e+00,3.325435719999998400e+04,9.237321444444440033e+00
8.166999999999990223e+02,1.485120000000000040e+01,4.950400000000000134e+00,3.334332169999998587e+04,9.262033805555551780e+00
8.196999999999990223e+02,1.481049999999999933e+01,4.936833333333333407e+00,3.343232889999998588e+04,9.286758027777773705e+00
8.226999999999990223e+02,1.469819999999999993e+01,4.899399999999999977e+00,3.352058499999999185e+04,9.311273611111108295e+00
8.256999999999990223e+02,1.474600000000000044e+01,4.915333333333333776e+00,3.360893129999999655e+04,9.335814249999998538e+00
8.286999999999990223e+02,1.481770000000000032e+01,4.939233333333333142e+00,3.369735129999999481e+04,9.360375361111110237e+00
8.316999999999990223e+02,1.489680000000000071e+01,4.965600000000000236e+00,3.378620270000000164e+04,9.385056305555556477e+00
8.346999999999990223e+02,1.493529999999999980e+01,4.978433333333333266e+00,3.387512849999999889e+04,9.409757916666666944e+00
8.376999999999990223e+02,1.490119999999999933e+01,4.967066666666666741e+00,3.396383550000000832e+04,9.434398750000001499e+00
8.406999999999990223e+02,1.494059999999999988e+01,4.980199999999999960e+00,3.405283670000001439e+04,9.459121305555559189e+00
8.436999999999990223e+02,1.493829999999999991e+01,4.979433333333333600e+00,3.414209350000002451e+04,9.483914861111117034e+00
8.466999999999990223e+02,1.487349999999999994e+01,4.957833333333333314e+00,3.423095330000002286e+04,9.508598138888896045e+00
8.496999999999990223e+02,1.502389999999999937e+01,5.007966666666666455e+00,3.432009110000002693e+04,9.533358638888897119e+00
8.526999999999990223e+02,1.502110000000000056e+01,5.007033333333333225e+00,3.440927070000002277e+04,9.558130750000005449e+00
8.556999999999990223e+02,1.492619999999999969e+01,4.975399999999999601e+00,3.449815870000002906e+04,9.582821861111119333e+00
8.586999999999990223e+02,1.498279999999999923e+01,4.994266666666666410e+00,3.458739840000002732e+04,9.607610666666674959e+00
8.616999999999990223e+02,1.495860000000000056e+01,4.986200000000000188e+00,3.467676490000002377e+04,9.632434694444450329e+00
8.646999999999990223e+02,1.511190000000000033e+01,5.037300000000000111e+00,3.476642690000002040e+04,9.657340805555561403e+00
8.676999999999990223e+02,1.508399999999999963e+01,5.027999999999999581e+00,3.485596810000002006e+04,9.682213361111116967e+00
8.706999999999990223e+02,1.500820000000000043e+01,5.002733333333333476e+00,3.494530930000001536e+04,9.707030361111115724e+00
8.736999999999990223e+02,1.513470000000000049e+01,5.044900000000000162e+00,3.503520190000002185e+04,9.732000527777783461e+00
8.766999999999990223e+02,1.509370000000000012e+01,5.031233333333333668e+00,3.512505090000002383e+04,9.756958583333339874e+00
8.796999999999990223e+02,1.515360000000000085e+01,5.051200000000000578e+00,3.521509640000001673e+04,9.781971222222226814e+00
8.826999999999990223e+02,1.512020000000000053e+01,5.040066666666667139e+00,3.530522090000001481e+04,9.807005805555560229e+00
8.856999999999990223e+02,1.509670000000000023e+01,5.032233333333333114e+00,3.539531650000001537e+04,9.832032361111116003e+00
8.886999999999990223e+02,1.518520000000000003e+01,5.061733333333333640e+00,3.548525170000001526e+04,9.857014361111115619e+00
8.916999999999990223e+02,1.505920000000000059e+01,5.019733333333333825e+00,3.557520040000001609e+04,9.882000111111116425e+00
8.946999999999990223e+02,1.511679999999999957e+01,5.038933333333333486e+00,3.566519000000002416e+04,9.906997222222228672e+00
8.976999999999990223e+02,1.515080000000000027e+01,5.050266666666666460e+00,3.575544210000002204e+04,9.932067250000006453e+00
9.006999999999990223e+02,1.508919999999999995e+01,5.029733333333333611e+00,3.584566210000001593e+04,9.957128361111115211e+00
9.036999999999990223e+02,1.522450000000000081e+01,5.074833333333333307e+00,3.593604260000000795e+04,9.982234055555558427e+00
9.066999999999990223e+02,1.520459999999999923e+01,5.068200000000000038e+00,3.602616700000000856e+04,1.000726861111111354e+01
9.096999999999990223e+02,1.518219999999999992e+01,5.060733333333333306e+00,3.611664470000001165e+04,1.003240130555555965e+01
9.126999999999990223e+02,1.515760000000000041e+01,5.052533333333333765e+00,3.620694220000001224e+04,1.005748394444444749e+01
9.156999999999990223e+02,1.509239999999999959e+01,5.030800000000000161e+00,3.629731200000001263e+04,1.008258666666666947e+01
9.186999999999990223e+02,1.514499999999999957e+01,5.048333333333332895e+00,3.638760540000000765e+04,1.010766816666666834e+01
9.216999999999990223e+02,1.501650000000000063e+01,5.005500000000000504e+00,3.647754740000000311e+04,1.013265205555555681e+01
9.246999999999990223e+02,1.505259999999999998e+01,5.017533333333333623e+00,3.656749339999999938e+04,1.015763705555555596e+01
9.276999999999990223e+02,1.499479999999999968e+01,4.998266666666666858e+00,3.665746340000000055e+04,1.018262872222222271e+01
9.306999999999990223e+02,1.507569999999999943e+01,5.025233333333333441e+00,3.674770939999999973e+04,1.020769705555555618e+01
9.336999999999990223e+02,1.495079999999999920e+01,4.983600000000000030e+00,3.683761430000000109e+04,1.023267063888888906e+01
9.366999999999990223e+02,1.507329999999999970e+01,5.024433333333333529e+00,3.692739739999999438e+04,1.025761038888888699e+01
9.396999999999990223e+02,1.510899999999999999e+01,5.036333333333333329e+00,3.701724299999999494e+04,1.028256749999999897e+01
9.426999999999990223e+02,1.504870000000000019e+01,5.016233333333333100e+00,3.710680899999999383e+04,1.030744694444444320e+01
9.456999999999990223e+02,1.499590000000000067e+01,4.998633333333333262e+00,3.719649439999999595e+04,1.033235955555555385e+01
9.486999999999990223e+02,1.489969999999999928e+01,4.966566666666666130e+00,3.728587670000000071e+04,1.035718797222222243e+01
9.516999999999990223e+02,1.487630000000000052e+01,4.958766666666666545e+00,3.737508270000000630e+04,1.038196741666666867e+01
9.546999999999990223e+02,1.486599999999999966e+01,4.955333333333332924e+00,3.746412150000000111e+04,1.040670041666666634e+01
9.576999999999990223e+02,1.494950000000000045e+01,4.983166666666666522e+00,3.755335320000000502e+04,1.043148700000000062e+01
9.606999999999990223e+02,1.489669999999999916e+01,4.965566666666666684e+00,3.764242050000000745e+04,1.045622791666666807e+01
9.636999999999990223e+02,1.484900000000000020e+01,4.949666666666666437e+00,3.773141310000000522e+04,1.048094808333333461e+01
9.666999999999990223e+02,1.478369999999999962e+01,4.927900000000000169e+00,3.782007929999999760e+04,1.050557758333333247e+01
9.696999999999990223e+02,1.483270000000000088e+01,4.944233333333333924e+00,3.790864450000000215e+04,1.053017902777777870e+01
9.726999999999990223e+02,1.489499999999999957e+01,4.964999999999999858e+00,3.799754549999999290e+04,1.055487374999999872e+01
9.756999999999990223e+02,1.488749999999999929e+01,4.962499999999999467e+00,3.808648339999999007e+04,1.057957872222221951e+01
9.786999999999990223e+02,1.480969999999999942e+01,4.936566666666666769e+00,3.817525139999997918e+04,1.060423649999999363e+01
9.816999999999990223e+02,1.469870000000000054e+01,4.899566666666666848e+00,3.826360499999997410e+04,1.062877916666665890e+01
9.846999999999990223e+02,1.468670000000000009e+01,4.895566666666666400e+00,3.835129179999997723e+04,1.065313661111110477e+01
9.876999999999990223e+02,1.470809999999999995e+01,4.902700000000000280e+00,3.843940229999998701e+04,1.067761174999999696e+01
9.906999999999990223e+02,1.464879999999999960e+01,4.882933333333332904e+00,3.852737229999999545e+04,1.070204786111110984e+01
9.936999999999990223e+02,1.485280000000000022e+01,4.950933333333333408e+00,3.861581730000000243e+04,1.072661591666666681e+01
9.966999999999990223e+02,1.483610000000000007e+01,4.945366666666666688e+00,3.870419200000001001e+04,1.075116444444444674e+01


==> figures/data/3d/gr1_p140_model_equation_wall_thickness_septum_error.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,6.207603795491476849e-04,4.453967131852306824e-04,7.004429035867751861e-04,5.513481334561755884e-05,3.883832964606580009e-07,1.456000000000000000e+03,6.758951928947651896e-04,5.656255662035301803e-04,7.968252403762750118e-05,1.753636663639170025e-04,4.744103109710804626e-04,5.078670321206968982e-04,5.264337037435500672e-04,5.902028657090088856e-04,6.410309334964471410e-04,6.625515107242052702e-04,6.710471328798339003e-04,6.765262540996052829e-04,6.950746061684553350e-04
-1.965000000000003695e+02,1.029852984540018460e-03,7.356000856367989667e-04,1.154361057699194396e-03,9.107276784429731164e-05,1.068891418808804491e-06,1.458000000000000000e+03,1.120925752384315703e-03,9.387802166957211073e-04,1.245080731591759367e-04,2.942528989032194928e-04,7.838387435810586232e-04,8.445950023596363173e-04,8.759082759571883104e-04,9.742027426064785557e-04,1.064314410378084177e-03,1.099962446192785746e-03,1.113793282778135184e-03,1.121728225125092834e-03,1.145863790570053435e-03
-1.940000000000003979e+02,1.024388175646368318e-03,7.410952954317145654e-04,1.149355043259776745e-03,8.874629921354806991e-05,1.057247040028195586e-06,1.458000000000000000e+03,1.113134474859916361e-03,9.356418764328202752e-04,1.249668676134084271e-04,2.832928802146537526e-04,7.844016251116157912e-04,8.444423957635342932e-04,8.742353801210748154e-04,9.712178692238713964e-04,1.056947096280131141e-03,1.092753479844894848e-03,1.106851839063300019e-03,1.114197971056634989e-03,1.140443787464705955e-03
-1.915000000000003979e+02,1.026739742632414368e-03,7.505167494477126651e-04,1.152739057166656672e-03,8.734413075057956223e-05,1.061823496277450980e-06,1.458000000000000000e+03,1.114083873382993835e-03,9.393956118818347920e-04,1.259993145342423043e-04,2.762229931847017027e-04,7.906975682991062692e-04,8.491986657574896206e-04,8.795484893002777742e-04,9.746558375017129981e-04,1.058395038056735449e-03,1.094211773557352604e-03,1.108316574166870114e-03,1.115477304698300363e-03,1.143835516764808193e-03
-1.890000000000003979e+02,1.028427226822507118e-03,7.583895908500828823e-04,1.156082661156592264e-03,8.613271431606126525e-05,1.065081405345284689e-06,1.458000000000000000e+03,1.114559941138568329e-03,9.422945125064459068e-04,1.276554343340851466e-04,2.700376359724242356e-04,7.958679909527184440e-04,8.544370311732753243e-04,8.840121872980691905e-04,9.771010234766164520e-04,1.059439712963137440e-03,1.094794970745995586e-03,1.109040719078786038e-03,1.116730295826153093e-03,1.146609150660208090e-03
-1.865000000000003979e+02,1.029954029572752042e-03,7.661170193294050169e-04,1.158746724316700363e-03,8.511653595604098477e-05,1.068050127726305364e-06,1.458000000000000000e+03,1.115070565528792973e-03,9.448374936167111115e-04,1.287926947439483206e-04,2.638370102433470251e-04,7.996575316383823561e-04,8.582974304426252811e-04,8.877237010967851038e-04,9.801208107807592770e-04,1.060038975130264205e-03,1.095587020861164222e-03,1.109732494833117183e-03,1.119541924464454580e-03,1.149546654200174055e-03
-1.840000000000003979e+02,1.030942077604395319e-03,7.703923772969999096e-04,1.161096586593802311e-03,8.423714206966549374e-05,1.069937463479332311e-06,1.458000000000000000e+03,1.115179219674060839e-03,9.467049355347297978e-04,1.301545089894069925e-04,2.605497003073954090e-04,8.038537110958466920e-04,8.611539033975846311e-04,8.910805481869061738e-04,9.815059361092102509e-04,1.059901159919620760e-03,1.095767361888576926e-03,1.110213704888495965e-03,1.121106469950832775e-03,1.151768610305416076e-03
-1.815000000000003979e+02,1.031931923270030778e-03,7.741631939455536487e-04,1.163371349967553918e-03,8.349593638220366789e-05,1.071855065656125494e-06,1.458000000000000000e+03,1.115427859652234378e-03,9.484359868878270696e-04,1.314394266975231398e-04,2.577687293244771295e-04,8.077268387513361105e-04,8.648399938559815127e-04,8.938645307100696056e-04,9.826157584302884582e-04,1.060076718985960035e-03,1.096015060405213046e-03,1.110688020006308325e-03,1.122960334434576924e-03,1.154017324569533596e-03
-1.790000000000003979e+02,1.032476301040135581e-03,7.769320931270576411e-04,1.165314566719151835e-03,8.287769434965656056e-05,1.072876024430235548e-06,1.458000000000000000e+03,1.115353995389792210e-03,9.495986066904790615e-04,1.328382656790162535e-04,2.555442079130779403e-04,8.104444105832057888e-04,8.670612224192707435e-04,8.962347873106640220e-04,9.832333865344075868e-04,1.059893831832613327e-03,1.095918531641000299e-03,1.110624283904663610e-03,1.124208524750617763e-03,1.155810647181458551e-03
-1.765000000000003979e+02,1.033045597587861153e-03,7.802214942853309774e-04,1.167217831952953484e-03,8.236619305770688266e-05,1.073967396454480297e-06,1.458000000000000000e+03,1.115411790645568077e-03,9.506794045301542300e-04,1.341722343650923310e-04,2.528241033025301759e-04,8.131403490970033230e-04,8.684599783889338084e-04,8.981907348042409908e-04,9.836749985980188654e-04,1.059714246512420948e-03,1.096227917176374094e-03,1.110722224741709585e-03,1.125701031885488826e-03,1.157657037710940143e-03
-1.740000000000003979e+02,1.033280483485518467e-03,7.822664905318354144e-04,1.168733688439939529e-03,8.193084127518467086e-05,1.074381220304126221e-06,1.458000000000000000e+03,1.115211324760703206e-03,9.513496422103338368e-04,1.354532049544210619e-04,2.510139929536830527e-04,8.152030750748511965e-04,8.698141889669795462e-04,9.000016044245106499e-04,9.839328752207967405e-04,1.059287514434920563e-03,1.095792938225840932e-03,1.110653524714180817e-03,1.126531075826214725e-03,1.159257544342245667e-03
-1.715000000000003979e+02,1.033588304483661156e-03,7.842360069987287493e-04,1.170185643605991871e-03,8.157313915100006209e-05,1.074958960196357985e-06,1.458000000000000000e+03,1.115161443634661272e-03,9.520151653326610394e-04,1.365973391223307149e-04,2.493522974849324064e-04,8.172855918136403630e-04,8.712375832707487232e-04,9.010030864025461890e-04,9.841566465877650202e-04,1.058914017895591468e-03,1.095817497193223022e-03,1.110753666542406469e-03,1.127576587522668029e-03,1.160712759976940261e-03
-1.690000000000003979e+02,1.033583611352002036e-03,7.857110360167815976e-04,1.171543728668806433e-03,8.128462715955435435e-05,1.074902272267914463e-06,1.458000000000000000e+03,1.114868238511556404e-03,9.522989841924476683e-04,1.379601173168043971e-04,2.478725753352204386e-04,8.186241743426182511e-04,8.722920462103080303e-04,9.014944814466934646e-04,9.845382451779713211e-04,1.058459653177040759e-03,1.095261084391356034e-03,1.110482822338256393e-03,1.128211018452768451e-03,1.161923181490922587e-03
-1.665000000000003979e+02,1.033696122197059943e-03,7.866308941927150668e-04,1.172777288283500434e-03,8.105589704347975573e-05,1.075097731490762221e-06,1.458000000000000000e+03,1.114752019240539604e-03,9.526402251535801740e-04,1.390811660864404910e-04,2.470652280043448765e-04,8.199812376662326228e-04,8.734874234107729623e-04,9.027515167603594693e-04,9.848149290818020325e-04,1.058705283287572282e-03,1.094959148058536735e-03,1.110338396186548188e-03,1.129256454015268229e-03,1.163255462144822169e-03
-1.640000000000003979e+02,1.033540831765559966e-03,7.875768722932628045e-04,1.173758533347165050e-03,8.086560706150945188e-05,1.074745897332071860e-06,1.458000000000000000e+03,1.114406438827069377e-03,9.526752247040505550e-04,1.402177015816050837e-04,2.459639594722971617e-04,8.202246689520511277e-04,8.740007795957081870e-04,9.032348468893386514e-04,9.853956644069647962e-04,1.058128818900898674e-03,1.094480084155685998e-03,1.109966897792526511e-03,1.129521590127409913e-03,1.164043415088039483e-03
-1.615000000000003979e+02,1.033518853337213371e-03,7.886625116775354983e-04,1.174792518330799963e-03,8.072825694777289031e-05,1.074678271673293692e-06,1.458000000000000000e+03,1.114247110284986289e-03,9.527905963894404539e-04,1.412736649935865917e-04,2.448563416596778730e-04,8.202770338870282816e-04,8.753730898633006480e-04,9.044432381743118705e-04,9.858897152936769298e-04,1.058092688431360156e-03,1.094285134206760468e-03,1.109828665281139626e-03,1.130408911958179826e-03,1.165257030757688118e-03
-1.589999999999999716e+02,1.033251904566586787e-03,7.889081692413962366e-04,1.175613135385294387e-03,8.060975559079988910e-05,1.074107430986887056e-06,1.458000000000000000e+03,1.113861660157386716e-03,9.526421489757868569e-04,1.423612308187076000e-04,2.443437353251905501e-04,8.202237819959543432e-04,8.753669802546674029e-04,9.043153368236074617e-04,9.845770379041296396e-04,1.057455564034714014e-03,1.093780863042284699e-03,1.109524555693476230e-03,1.131187252870002142e-03,1.165985360628897212e-03
-1.564999999999999716e+02,1.033153161051519973e-03,7.894697466171453869e-04,1.176605060646366240e-03,8.055957876009320784e-05,1.073895299920751490e-06,1.458000000000000000e+03,1.113712739811613221e-03,9.525935822914267243e-04,1.434518995948462668e-04,2.436834144343745859e-04,8.205969496999606424e-04,8.761732763844160606e-04,9.046464437947811417e-04,9.838715447411871488e-04,1.057199033761409019e-03,1.093403265725450494e-03,1.109328178460815490e-03,1.131857829150750014e-03,1.166945771524004584e-03
-1.539999999999999716e+02,1.032823714294217512e-03,7.899894931069614606e-04,1.177226212760966581e-03,8.049990842176458594e-05,1.073205060064416101e-06,1.458000000000000000e+03,1.113323622715982125e-03,9.523238058724528988e-04,1.444024984667490689e-04,2.428342211872560512e-04,8.212036925452895122e-04,8.759319628954100392e-04,9.046349058799422116e-04,9.834008068324517036e-04,1.056480790408377037e-03,1.092817200818923824e-03,1.108988874021451122e-03,1.132125361123476493e-03,1.167502994480782829e-03
-1.514999999999999716e+02,1.032662374703231713e-03,7.899483380365814262e-04,1.177986173159188601e-03,8.047254853496405816e-05,1.072867411195429959e-06,1.458000000000000000e+03,1.113134923238195744e-03,9.521898261682676824e-04,1.453237984559568874e-04,2.427140366666502872e-04,8.212028807522317149e-04,8.763471022548958251e-04,9.044758561205295741e-04,9.833081624591806687e-04,1.056560981345284339e-03,1.092366853862119461e-03,1.108700238070928212e-03,1.132396975720876848e-03,1.168328935038222792e-03
-1.489999999999999716e+02,1.040506812978915377e-03,7.960147871433816700e-04,1.187970563997292877e-03,8.126371100253116752e-05,1.089258218581442321e-06,1.459000000000000000e+03,1.121770523981446572e-03,9.592431019763841826e-04,1.474637510183774997e-04,2.444920258355337073e-04,8.273689975140166835e-04,8.831171007193641589e-04,9.104270571130775079e-04,9.905348967822562561e-04,1.064863025944841638e-03,1.100725039323514377e-03,1.117317087898162106e-03,1.141790070970417209e-03,1.178110009673443911e-03
-1.464999999999999716e+02,1.040269166064836060e-03,7.958481339108365625e-04,1.188535298937656859e-03,8.126840797199363952e-05,1.088764491999532232e-06,1.459000000000000000e+03,1.121537574036829714e-03,9.590007580928424074e-04,1.482661328728207984e-04,2.444210321539994979e-04,8.278675444370409489e-04,8.828507848182857911e-04,9.110539707608131992e-04,9.900852162530381865e-04,1.064552823110331923e-03,1.100653857164508257e-03,1.117216391862490242e-03,1.142383108263052456e-03,1.178754620254193666e-03
-1.439999999999999716e+02,1.039841362873762404e-03,7.958745497465774879e-04,1.189007038513869999e-03,8.127408176456391844e-05,1.087875536309836583e-06,1.459000000000000000e+03,1.121115444638326377e-03,9.585672811091984317e-04,1.491656756401075947e-04,2.439668131271849165e-04,8.277014898205605452e-04,8.828750062674495377e-04,9.110606371438375760e-04,9.898094873312269365e-04,1.064187176309317265e-03,1.099938537766011800e-03,1.116597259303307981e-03,1.142525836823886582e-03,1.179117733806728848e-03
-1.414999999999999716e+02,1.039600048007720311e-03,7.953883050346620886e-04,1.189606656071056159e-03,8.132537136568884957e-05,1.087382075845421940e-06,1.459000000000000000e+03,1.120925419373409093e-03,9.582746766420314208e-04,1.500066080633358483e-04,2.442117429730582224e-04,8.278168082793125031e-04,8.829371282870938182e-04,9.105118577151218246e-04,9.893879437050205877e-04,1.063943506296401642e-03,1.099706320963723255e-03,1.116389537571318589e-03,1.143190684526926553e-03,1.179740216324514810e-03
-1.389999999999999716e+02,1.039135255485987676e-03,7.951772795049202869e-04,1.189951620594815844e-03,8.135472765859172776e-05,1.086420670906332353e-06,1.459000000000000000e+03,1.120489983144579323e-03,9.577805278273959213e-04,1.508163651088281678e-04,2.439579759810673893e-04,8.275042837945979128e-04,8.822933767806367782e-04,9.104023384995799714e-04,9.884788942722587748e-04,1.063638877997850852e-03,1.099289033202480084e-03,1.115937458940024010e-03,1.143352945970566026e-03,1.180210844920661110e-03
-1.364999999999999716e+02,1.038900088551657913e-03,7.949144025882565407e-04,1.190615757394536097e-03,8.141145256249291665e-05,1.085941218600977995e-06,1.459000000000000000e+03,1.120311541114150803e-03,9.574886359891650236e-04,1.517156688428781836e-04,2.439856859634013725e-04,8.274159642497202908e-04,8.821595041862360367e-04,9.102618208146673112e-04,9.880356729785873086e-04,1.063113346896597464e-03,1.098949790360880582e-03,1.115712415934618168e-03,1.143941741864867813e-03,1.180656406438057018e-03
-1.339999999999999716e+02,1.038445798640428132e-03,7.942142389312966321e-04,1.190858784809615883e-03,8.146300651075980221e-05,1.085005898143728781e-06,1.459000000000000000e+03,1.119908805151187880e-03,9.569827921296683842e-04,1.524129861691877509e-04,2.442315597091315000e-04,8.273528207972466334e-04,8.818201104023973584e-04,9.098502190915367131e-04,9.874829760542938421e-04,1.062529379613100927e-03,1.098203530308499657e-03,1.115360665295994863e-03,1.143854973546180875e-03,1.181158861264267447e-03
-1.314999999999999716e+02,1.038198660041813248e-03,7.943770342674880179e-04,1.191556085366880314e-03,8.153127340000633147e-05,1.084503806254842984e-06,1.459000000000000000e+03,1.119729933441819579e-03,9.566673866418069164e-04,1.533574253250670656e-04,2.438216257743252300e-04,8.271386565406410206e-04,8.821024419694474279e-04,9.095485021049621406e-04,9.868623910346103166e-04,1.062535386077899553e-03,1.097825803554658766e-03,1.115229974073825205e-03,1.144355230055756458e-03,1.181538844150497973e-03
-1.289999999999999716e+02,1.037739062795733870e-03,7.935395489474836132e-04,1.191754267142980861e-03,8.159910865191751666e-05,1.083560776984955433e-06,1.459000000000000000e+03,1.119338171447651319e-03,9.561399541438163124e-04,1.540152043472469909e-04,2.441995138482502565e-04,8.270936031330108646e-04,8.812699267058342030e-04,9.090272927508825321e-04,9.859140363563433443e-04,1.061856893754355158e-03,1.097374198516643581e-03,1.114732553967657126e-03,1.144314119490479802e-03,1.181788432344814269e-03
-1.264999999999999716e+02,1.037517972443082609e-03,7.932914783936254998e-04,1.191977605173865327e-03,8.168099004221180434e-05,1.083115327276681264e-06,1.459000000000000000e+03,1.119198962485294440e-03,9.558369824008707775e-04,1.544596327307827185e-04,2.442264940494571091e-04,8.267932780671097400e-04,8.812973454710912573e-04,9.086530849556385958e-04,9.856230896951264676e-04,1.061536243193919506e-03,1.096960979291961014e-03,1.114502694045947954e-03,1.144847984253854470e-03,1.182321888427947379e-03
-1.239999999999999716e+02,1.037074673776554106e-03,7.928987910630133770e-04,1.192356527463811662e-03,8.175714677870931420e-05,1.082208110038141232e-06,1.459000000000000000e+03,1.118831820555263312e-03,9.553175269978447922e-04,1.552818536872575556e-04,2.441758827135407295e-04,8.266449880552530346e-04,8.808876102574321638e-04,9.081393996868810043e-04,9.848527050295204782e-04,1.060903232148568574e-03,1.096531094904379909e-03,1.114091241468815208e-03,1.144616537641567110e-03,1.182541625856063650e-03
-1.214999999999999716e+02,1.036839606698842110e-03,7.923599278888423343e-04,1.192836210352682174e-03,8.184440304703671548e-05,1.081734876329535672e-06,1.459000000000000000e+03,1.118684009745878798e-03,9.549952036518054212e-04,1.559966036538400647e-04,2.444796788099997753e-04,8.266819100089639171e-04,8.807842185855040964e-04,9.079152301044087501e-04,9.841576406778792824e-04,1.060770387732679456e-03,1.096276584426171281e-03,1.113905390277006779e-03,1.144857079287899156e-03,1.183074163679364004e-03
-1.189999999999999716e+02,1.037366147461483631e-03,7.921691196505699535e-04,1.193959919059372089e-03,8.201984593248562905e-05,1.082855779025869059e-06,1.459000000000000000e+03,1.119385993393969166e-03,9.553463015289979888e-04,1.565937715978884572e-04,2.451970278109136779e-04,8.269409061712438029e-04,8.813541326974691070e-04,9.081174301202591314e-04,9.845127557973900548e-04,1.061175360942840208e-03,1.096827884107525342e-03,1.114567940638112441e-03,1.146217775959890682e-03,1.184324994202550852e-03
-1.164999999999999716e+02,1.037169120933218195e-03,7.921096956023206863e-04,1.194592619248048201e-03,8.210077479204920677e-05,1.082460322638839524e-06,1.459000000000000000e+03,1.119269895725267389e-03,9.550683461411690021e-04,1.574234983148300061e-04,2.450594253308975090e-04,8.270107607687150449e-04,8.807164026318205999e-04,9.081094451199006167e-04,9.846513409209238857e-04,1.060945972975970179e-03,1.096434743532165171e-03,1.114346545735967267e-03,1.146268674019654092e-03,1.184622952131422942e-03
-1.139999999999999716e+02,1.037344230819109859e-03,7.919754917469881738e-04,1.195172837937184037e-03,8.224089632578613371e-05,1.082846618242159678e-06,1.459000000000000000e+03,1.119585127144895938e-03,9.551033344933237794e-04,1.578286071180741781e-04,2.453687390721216851e-04,8.267067175920387104e-04,8.810766238382407821e-04,9.079125952663425966e-04,9.848162369383347409e-04,1.061030319750883672e-03,1.096794047117938568e-03,1.114804765284678348e-03,1.146866582099153025e-03,1.185470949888189256e-03
-1.114999999999999716e+02,1.037151682596231753e-03,7.916378567048006163e-04,1.195606322929459748e-03,8.233752089838237867e-05,1.082463080059886416e-06,1.459000000000000000e+03,1.119489203494614159e-03,9.548141616978493475e-04,1.584546403332279946e-04,2.455138258914311370e-04,8.267871327041925213e-04,8.809590211364193898e-04,9.076864053418894985e-04,9.846926646521346645e-04,1.061153638609018974e-03,1.096576305516164165e-03,1.114545965456419660e-03,1.147363648344995731e-03,1.185752126648024086e-03
-1.089999999999999716e+02,1.036748116587139562e-03,7.908330578925463431e-04,1.195846152433946733e-03,8.242395467159339929e-05,1.081640365550685914e-06,1.459000000000000000e+03,1.119172071258732947e-03,9.543241619155461760e-04,1.590980358468071718e-04,2.459150586945932186e-04,8.260651452108741001e-04,8.806054725203576019e-04,9.072604881961086583e-04,9.840258614663267931e-04,1.060539902055651629e-03,1.096276448359650817e-03,1.114252230925306692e-03,1.147305685917047059e-03,1.185927961523635700e-03
-1.064999999999999716e+02,1.036577130449996189e-03,7.911358444543283974e-04,1.196280631233554229e-03,8.251914742637883105e-05,1.081301557063924476e-06,1.459000000000000000e+03,1.119096277876375101e-03,9.540579830236173850e-04,1.597035007835580396e-04,2.454412859956677916e-04,8.259058945986537696e-04,8.805431144155584236e-04,9.072096778861984219e-04,9.840415473590913807e-04,1.060614866732528718e-03,1.095899628983378841e-03,1.114018332327002545e-03,1.147500796010688870e-03,1.186246218741802191e-03
-1.039999999999999716e+02,1.036188949401538459e-03,7.905843400612840282e-04,1.196218784103826333e-03,8.259499250496265827e-05,1.080509471648758647e-06,1.459000000000000000e+03,1.118783941906501076e-03,9.535939568965758409e-04,1.600298347022878747e-04,2.456046093402544303e-04,8.254925591010157460e-04,8.803333205616443568e-04,9.065594174405693399e-04,9.834930607340751016e-04,1.060341639581424949e-03,1.095637317187540555e-03,1.113742864053345613e-03,1.147604013461664277e-03,1.186229990065528492e-03
-1.014999999999999716e+02,1.036023918973275580e-03,7.897570467738617827e-04,1.196510178601441167e-03,8.270156688791878864e-05,1.080185109850461451e-06,1.459000000000000000e+03,1.118725485861194260e-03,9.533223520853567915e-04,1.604862596281655864e-04,2.462668721994137975e-04,8.254880478076021509e-04,8.799475065806394800e-04,9.067411616217834185e-04,9.828988994620480903e-04,1.060408074517207823e-03,1.095367371220121351e-03,1.113653598624652708e-03,1.147656192504925999e-03,1.186664633596369849e-03
-9.899999999999997158e+01,1.035653966309790308e-03,7.894028231055714691e-04,1.196492143615964128e-03,8.278501669956031474e-05,1.079432496923146401e-06,1.459000000000000000e+03,1.118438983009350596e-03,9.528689496102300208e-04,1.608381773061738195e-04,2.462511432042188394e-04,8.249497896412451379e-04,8.794891593738053941e-04,9.058202613390142289e-04,9.823526677992756515e-04,1.060146314365307966e-03,1.095039285237021411e-03,1.113330724319477926e-03,1.147943494726822670e-03,1.186585667633132139e-03
-9.649999999999997158e+01,1.035487366221678283e-03,7.886615202431916964e-04,1.196701301062796973e-03,8.287315906022883251e-05,1.079102046097329993e-06,1.459000000000000000e+03,1.118360525281907047e-03,9.526142071614494096e-04,1.612139348411186900e-04,2.468258459784865863e-04,8.248230927909115922e-04,8.793731496454313800e-04,9.061958432419209980e-04,9.816675562239185731e-04,1.060055653629580867e-03,1.094941352321838687e-03,1.113022550878069693e-03,1.147888512151570405e-03,1.186899251262154035e-03
-9.399999999999997158e+01,1.035156170292003772e-03,7.883168266280620676e-04,1.196999550586408303e-03,8.294274211662237893e-05,1.078427795363432454e-06,1.459000000000000000e+03,1.118098912408626178e-03,9.522134281753813663e-04,1.618433802944045305e-04,2.468393436639417047e-04,8.247118991598161551e-04,8.789505043515428214e-04,9.059377553623836413e-04,9.813821331985310252e-04,1.059341616469977815e-03,1.094506000874054166e-03,1.112757015946247820e-03,1.147709426334127519e-03,1.186870298823277997e-03
-9.149999999999997158e+01,1.035015010992781362e-03,7.880991279008144014e-04,1.197102410462904786e-03,8.303190246851572826e-05,1.078150369807928366e-06,1.459000000000000000e+03,1.118046913461297198e-03,9.519831085242656333e-04,1.620873994701234246e-04,2.469158830919669602e-04,8.241436960787944851e-04,8.791269996760853319e-04,9.055797639584495587e-04,9.808221547721891059e-04,1.059210093127590157e-03,1.094423925646350118e-03,1.112644949032507184e-03,1.148157786874631336e-03,1.187244081218495530e-03
-8.899999999999997158e+01,1.034672552713201531e-03,7.872863476039124479e-04,1.197024565887494290e-03,8.310964147136122462e-05,1.077454503843550880e-06,1.459000000000000000e+03,1.117782194184562851e-03,9.515629112418403203e-04,1.623520131742927589e-04,2.473862051092890835e-04,8.238378243940978072e-04,8.782764446489442836e-04,9.052389518945247330e-04,9.804698415850727697e-04,1.059053046909148778e-03,1.094122474832584816e-03,1.112402644220810777e-03,1.148151668440369711e-03,1.187267792981194477e-03
-8.649999999999997158e+01,1.034535990725246905e-03,7.869983303723154583e-04,1.197503474574652732e-03,8.319542885830278462e-05,1.077186195488784850e-06,1.459000000000000000e+03,1.117731419583549608e-03,9.513405618669440933e-04,1.629674838494058267e-04,2.475376603529314467e-04,8.236588219083848918e-04,8.784471873662160488e-04,9.044484156224936403e-04,9.800401146815172684e-04,1.058764240072053182e-03,1.094028953396095289e-03,1.112457042401408412e-03,1.148082165829998743e-03,1.187636438310457751e-03
-8.399999999999997158e+01,1.034197701651127328e-03,7.868367298022317354e-04,1.197595008856362124e-03,8.326198418989147780e-05,1.076497444111712029e-06,1.459000000000000000e+03,1.117459685841018860e-03,9.509357174612357959e-04,1.633973072052347965e-04,2.473609718488955925e-04,8.233506323614382064e-04,8.779718128183039427e-04,9.046265746208245100e-04,9.796530950955135292e-04,1.059018598354800498e-03,1.093635902324292027e-03,1.112119855210212064e-03,1.148245087873720231e-03,1.187487754503633707e-03
-8.149999999999997158e+01,1.034083468775806678e-03,7.862580426403100852e-04,1.197912344089996492e-03,8.334848711576623695e-05,1.076275590699891827e-06,1.459000000000000000e+03,1.117431955891572820e-03,9.507349816600404275e-04,1.638288753141898136e-04,2.478254261354965928e-04,8.232461913160233789e-04,8.779293436962031742e-04,9.044255275644476821e-04,9.791995746216042469e-04,1.058751872366451349e-03,1.093476627697090829e-03,1.112013890883494817e-03,1.148351409880206311e-03,1.187766663786675404e-03
-7.899999999999997158e+01,1.033771041645205465e-03,7.855121655098687601e-04,1.197523785807501568e-03,8.341258321012734781e-05,1.075640225581999340e-06,1.459000000000000000e+03,1.117183624855332732e-03,9.503584584350780904e-04,1.637527441622961023e-04,2.482588761353367052e-04,8.231181671121460229e-04,8.779238725683344985e-04,9.040023639774928893e-04,9.790964645257538464e-04,1.058435907172264757e-03,1.093231080590880170e-03,1.111700205584573858e-03,1.148260960247913208e-03,1.187814934834631074e-03
-7.649999999999997158e+01,1.033660868487308810e-03,7.854313811131368806e-04,1.198078507220486522e-03,8.350214281357268222e-05,1.075427398896395460e-06,1.459000000000000000e+03,1.117163011300881465e-03,9.501587256737361546e-04,1.644176387331777126e-04,2.482294873741719291e-04,8.227567541529871376e-04,8.780063824246971300e-04,9.041495283269487381e-04,9.788489387419050010e-04,1.057988365547848442e-03,1.093075335042346507e-03,1.111686740577229283e-03,1.148531556087181672e-03,1.187974284811069104e-03
-7.399999999999997158e+01,1.033367970539228508e-03,7.848661388033867023e-04,1.198021357577411542e-03,8.356117879738131447e-05,1.074831833138371543e-06,1.459000000000000000e+03,1.116929149336609930e-03,9.498067917418471931e-04,1.646533870381830349e-04,2.485018317358418053e-04,8.224445266491279280e-04,8.775526506707801442e-04,9.032206919906472266e-04,9.783868684680170451e-04,1.057894325420815707e-03,1.092907172990993658e-03,1.111524784611003357e-03,1.148353952132984612e-03,1.188027482446993082e-03
-7.149999999999997158e+01,1.033261402062793160e-03,7.845801597579994723e-04,1.198127325406859230e-03,8.363294210512439686e-05,1.074623593997927824e-06,1.459000000000000000e+03,1.116894344167917476e-03,9.496284599576687363e-04,1.648659233440660701e-04,2.486812423047936879e-04,8.222810937257458161e-04,8.775982285923121214e-04,9.030887771447266340e-04,9.783130752068387725e-04,1.057649877522687243e-03,1.092672847642569460e-03,1.111502447962365225e-03,1.148528681057829062e-03,1.188113776006107869e-03
-6.899999999999997158e+01,1.033042968031861776e-03,7.842334527093973787e-04,1.198141817007175461e-03,8.368784393268576547e-05,1.074181429022179448e-06,1.459000000000000000e+03,1.116730811964547487e-03,9.493551240991760648e-04,1.650988489753136852e-04,2.488095153224643974e-04,8.220732674168322639e-04,8.774102289253357364e-04,9.028166212711641499e-04,9.778727258147048521e-04,1.057611014030878207e-03,1.092487722511988448e-03,1.111104735095532967e-03,1.148407283715166755e-03,1.188194776111683873e-03
-6.649999999999997158e+01,1.032961051158245817e-03,7.839961566508265537e-04,1.198294275581412863e-03,8.376221067790588185e-05,1.074024641147597958e-06,1.459000000000000000e+03,1.116723261836151740e-03,9.491988404803398949e-04,1.653332244231670457e-04,2.489648945074192637e-04,8.220110052190918561e-04,8.775321473880031559e-04,9.022825056666124426e-04,9.777649431871155393e-04,1.057711270399462611e-03,1.092402921222686589e-03,1.111118426585652134e-03,1.148604937131177681e-03,1.188532851474681518e-03
-6.399999999999997158e+01,1.032657683443580134e-03,7.834781972692060658e-04,1.198286173436141329e-03,8.383224300151900560e-05,1.073409736141727164e-06,1.459000000000000000e+03,1.116489926445099045e-03,9.488254404420611151e-04,1.656284899925611950e-04,2.491794861743740685e-04,8.210353924359976678e-04,8.772398098803709183e-04,9.022623542645077325e-04,9.773548776762983319e-04,1.057516288055270056e-03,1.092014911449141947e-03,1.111062048455331444e-03,1.148662732145989181e-03,1.188518454779577665e-03
-6.149999999999997158e+01,1.032565971761039520e-03,7.831941430317830013e-04,1.198425726487345249e-03,8.389629311485307934e-05,1.073231074037233253e-06,1.459000000000000000e+03,1.116462264875892627e-03,9.486696786461864140e-04,1.658597547263057290e-04,2.493718287292565191e-04,8.214378111037400022e-04,8.772042927841479723e-04,9.021697011236966181e-04,9.771604735819786752e-04,1.057404823406265116e-03,1.092033317252703341e-03,1.111017574364857492e-03,1.148688253017589875e-03,1.188703359209111830e-03
-5.899999999999997158e+01,1.032295517225555268e-03,7.830193164059869471e-04,1.198659451667728098e-03,8.394543107555645946e-05,1.072680870282437604e-06,1.459000000000000000e+03,1.116240948301111795e-03,9.483500861499988494e-04,1.663639344421728294e-04,2.492762008195683211e-04,8.216297873760889606e-04,8.768393207310227122e-04,9.019167736791171936e-04,9.768876014162827283e-04,1.057016207249659957e-03,1.091647240979083319e-03,1.110917524059677058e-03,1.148684616177666909e-03,1.188522760722534894e-03
-5.649999999999997158e+01,1.032231291872147969e-03,7.828364011251435963e-04,1.198630560790460518e-03,8.400945398001528430e-05,1.072559028278063484e-06,1.459000000000000000e+03,1.116240745852163348e-03,9.482218378921326981e-04,1.663992689183125488e-04,2.493948907470043726e-04,8.208945529663991963e-04,8.763216165224030092e-04,9.015861400036779324e-04,9.767438269796479243e-04,1.057111691047530515e-03,1.091629692980902039e-03,1.110771356037678053e-03,1.148787188582277904e-03,1.188765299500349265e-03
-5.399999999999997158e+01,1.031967680097007093e-03,7.818557774531321742e-04,1.198637558121208764e-03,8.404940848406724444e-05,1.072021595831320224e-06,1.459000000000000000e+03,1.116017088581074297e-03,9.479182716129398896e-04,1.666698780242016707e-04,2.501119026438749192e-04,8.208214437003669281e-04,8.761923517239470893e-04,9.013988087378451168e-04,9.764985087147366911e-04,1.056722599163697563e-03,1.091487991349326340e-03,1.110550441677754562e-03,1.148791709510368995e-03,1.188722467068409469e-03
-5.149999999999997158e+01,1.031912923828935073e-03,7.818065524594729329e-04,1.198453015914530692e-03,8.411852588737956543e-05,1.071920208762647388e-06,1.459000000000000000e+03,1.116031449716314719e-03,9.477943979415555343e-04,1.665400920855956198e-04,2.501063713694621398e-04,8.207988994583599769e-04,8.757921708237881861e-04,9.009484420212230575e-04,9.764061540260291026e-04,1.056850117969624541e-03,1.091397361552775809e-03,1.110643276848066307e-03,1.148862437488900419e-03,1.188968486143745368e-03
-4.899999999999997158e+01,1.031636187238236906e-03,7.814459926787666304e-04,1.198452333313510063e-03,8.415677972341938779e-05,1.071355586392862625e-06,1.459000000000000000e+03,1.115792966961656361e-03,9.474794075148175584e-04,1.668161460752731577e-04,2.501901945594702751e-04,8.207416039783966416e-04,8.755383314093871617e-04,9.009345911674736338e-04,9.759423218877461004e-04,1.056431831220656144e-03,1.091058346232043254e-03,1.110303786335198545e-03,1.148709572946066820e-03,1.188744765777657690e-03
-4.649999999999997158e+01,1.031593957923309388e-03,7.814450030301093360e-04,1.198860953452402693e-03,8.421765900449792747e-05,1.071278708112076719e-06,1.459000000000000000e+03,1.115811616927807424e-03,9.473762989188114604e-04,1.672669955290933055e-04,2.501489548932000519e-04,8.205381667904955824e-04,8.747830069398119688e-04,9.007757941115845761e-04,9.760671020424127728e-04,1.056147588637250173e-03,1.091080357885919599e-03,1.110255863655426568e-03,1.148822627469980786e-03,1.188962109359292460e-03
-4.399999999999997158e+01,1.031331261224317916e-03,7.813484111534040348e-04,1.198907005200669897e-03,8.425830386325629891e-05,1.070743632148454870e-06,1.459000000000000000e+03,1.115589565087574120e-03,9.470729573610616034e-04,1.675757439763519811e-04,2.499828500709138810e-04,8.201512595059568455e-04,8.748104639850188711e-04,9.004722239371991139e-04,9.756400610250576776e-04,1.055988606458626265e-03,1.090917100493169617e-03,1.110015740194834899e-03,1.148627048510393557e-03,1.188929290389980752e-03
-4.149999999999997158e+01,1.031283153543651344e-03,7.808018398654097700e-04,1.199035992904981963e-03,8.431013417634325132e-05,1.070653141507771616e-06,1.459000000000000000e+03,1.115593287719994541e-03,9.469730193673081466e-04,1.677528393613306190e-04,2.504813136782415737e-04,8.201219040157953178e-04,8.747852763401270989e-04,9.003427957660558537e-04,9.756970922484837876e-04,1.056010509990615732e-03,1.090727599877201401e-03,1.109944091377464918e-03,1.148878657518149615e-03,1.188907905588641950e-03
-3.899999999999997158e+01,1.031018342783223112e-03,7.802915329153468482e-04,1.198683594346759175e-03,8.434388218034331766e-05,1.070112713616715781e-06,1.459000000000000000e+03,1.115362224963566389e-03,9.466744606028798352e-04,1.676652515635360628e-04,2.507268098678762640e-04,8.199121032471112791e-04,8.743787159573700868e-04,8.999971026076655648e-04,9.751949664050226039e-04,1.055712347435820231e-03,1.090693405421520141e-03,1.109749308009211604e-03,1.148814838176728066e-03,1.188803253120154823e-03
-3.649999999999997158e+01,1.030981271598564643e-03,7.803555926755456227e-04,1.198970330670580267e-03,8.438788517725895539e-05,1.070043697551683288e-06,1.459000000000000000e+03,1.115369156775823612e-03,9.465933864213056746e-04,1.679890590720156240e-04,2.506256789230190208e-04,8.198462732997892095e-04,8.740992307874683809e-04,8.998876339034053923e-04,9.749934771591958977e-04,1.055686682541579803e-03,1.090445107932650230e-03,1.109758554857581507e-03,1.148840012791802921e-03,1.188981919243499007e-03
-3.399999999999997158e+01,1.030747786115586082e-03,7.801652050190907703e-04,1.199009594590550419e-03,8.442355145526937580e-05,1.069568334622502942e-06,1.459000000000000000e+03,1.115171337570855471e-03,9.463242346603166922e-04,1.682618084749643375e-04,2.505825810964953113e-04,8.197303938296173148e-04,8.740413105715331065e-04,8.995332484131283871e-04,9.748589709616662085e-04,1.055302084366985770e-03,1.090337582475871172e-03,1.109567311881055592e-03,1.148920190400729794e-03,1.188925865277052881e-03
-3.149999999999997158e+01,1.030708732318988841e-03,7.800558065550700039e-04,1.198863926099110258e-03,8.447717954135218791e-05,1.069496884741878903e-06,1.459000000000000000e+03,1.115185911860341016e-03,9.462315527776366669e-04,1.681551937801214168e-04,2.506529257639188374e-04,8.195668922273113268e-04,8.741295463873485251e-04,8.993575669974168338e-04,9.746622169086148219e-04,1.055454654120465850e-03,1.090266009601321365e-03,1.109665553154055677e-03,1.148849261329557350e-03,1.189038699310257605e-03
-2.899999999999997158e+01,1.030483852588941511e-03,7.794233236003547454e-04,1.198898771019632362e-03,8.450835544710971823e-05,1.069038632586922480e-06,1.459000000000000000e+03,1.114992208036051256e-03,9.459754971418317653e-04,1.684149184306908513e-04,2.510605289885867652e-04,8.194709473428581168e-04,8.739229801058733720e-04,8.990469122325282563e-04,9.743859596007213965e-04,1.055180659504003672e-03,1.090081313814773335e-03,1.109410613889963296e-03,1.148687266188460829e-03,1.188966215644375905e-03
-2.649999999999997158e+01,1.030443193068349746e-03,7.795895108101895225e-04,1.198870969369191354e-03,8.455556794082558691e-05,1.068962818210692315e-06,1.459000000000000000e+03,1.114998761009175238e-03,9.458876251275241459e-04,1.684277763008416081e-04,2.508536822581602238e-04,8.192222056539825428e-04,8.736328155814710112e-04,8.989800402137086265e-04,9.740884019401249705e-04,1.055107119759267180e-03,1.090131431000387115e-03,1.109297814230258495e-03,1.148848556798100738e-03,1.189206928839182161e-03
-2.399999999999997158e+01,1.030212132900495698e-03,7.790609030300317582e-04,1.198727718114255903e-03,8.457604340771649257e-05,1.068490145893892667e-06,1.459000000000000000e+03,1.114788176308212191e-03,9.456360894927792055e-04,1.685155852137602047e-04,2.511512298704639398e-04,8.189081799590550636e-04,8.737364804158168942e-04,8.987947028828458538e-04,9.738388416668135924e-04,1.054850770629506360e-03,1.089849864200240605e-03,1.109196031831198278e-03,1.148702045119599823e-03,1.188978239481927384e-03
-2.149999999999997158e+01,1.030186100814899823e-03,7.783693746557115122e-04,1.199129907695006781e-03,8.461522479902195586e-05,1.068443138579995651e-06,1.459000000000000000e+03,1.114801325613921793e-03,9.455708760158778540e-04,1.689438068801069580e-04,2.518167261591883112e-04,8.189355502353434183e-04,8.735071209510811112e-04,8.987237843388224410e-04,9.738005973834265062e-04,1.054936034603779068e-03,1.089925031367488303e-03,1.109018593032555164e-03,1.148751918599894223e-03,1.189155809612973350e-03
-1.899999999999997158e+01,1.029972604999164574e-03,7.783225177700046253e-04,1.199062642702295768e-03,8.465592106990121218e-05,1.068010192020958031e-06,1.459000000000000000e+03,1.114628526069065800e-03,9.453166839292633482e-04,1.690900377031311942e-04,2.516500872291599486e-04,8.185557525074795048e-04,8.733698349258769500e-04,8.985663328734746092e-04,9.732039534414157296e-04,1.054648203592434622e-03,1.089673551187834294e-03,1.108946360990278011e-03,1.148723261884841435e-03,1.189066843004641045e-03
-1.649999999999997158e+01,1.029979475610845073e-03,7.786599993573813669e-04,1.198866213634627387e-03,8.468557971329641648e-05,1.068029367590968424e-06,1.459000000000000000e+03,1.114665055324141462e-03,9.452938958975486833e-04,1.688867380237823144e-04,2.513194762534637057e-04,8.185942281560148765e-04,8.732562869077389834e-04,8.985795531273564618e-04,9.732832424981670803e-04,1.054713768566930025e-03,1.089788031545562558e-03,1.109040122728545798e-03,1.149023355304146449e-03,1.189254770023222968e-03
-1.399999999999997158e+01,1.029755562268546863e-03,7.779148272764907935e-04,1.198837323774084055e-03,8.471455289514802942e-05,1.067573073495235600e-06,1.459000000000000000e+03,1.114470115163694987e-03,9.450410093733988470e-04,1.690817615055371925e-04,2.518407349920560694e-04,8.183744413055546755e-04,8.727853080022727203e-04,8.984032534106782758e-04,9.730471008342445960e-04,1.054611180889633354e-03,1.089396499602422221e-03,1.108758039055630744e-03,1.148610509871657043e-03,1.189132622305494758e-03
-1.149999999999997158e+01,1.029751423845770520e-03,7.775238266148279268e-04,1.199068871206651057e-03,8.474101634209355222e-05,1.067569034763082519e-06,1.459000000000000000e+03,1.114492440187864154e-03,9.450104075036769953e-04,1.693174473608805367e-04,2.522275972309425936e-04,8.183551876462017392e-04,8.731649850411321622e-04,8.985317356078550586e-04,9.729717676842395205e-04,1.054561078601168626e-03,1.089514109842421160e-03,1.108790709689539463e-03,1.148647175831710773e-03,1.189224054562473907e-03
-8.999999999999971578e+00,1.029536438379171671e-03,7.777863193721737097e-04,1.199043765299231436e-03,8.474715224140941391e-05,1.067127357763498712e-06,1.459000000000000000e+03,1.114283590620581072e-03,9.447892861377622711e-04,1.695073269200597643e-04,2.517501190069979617e-04,8.181338435207652490e-04,8.727677263817427197e-04,8.982350460453497653e-04,9.727191259358929348e-04,1.054328866498146448e-03,1.089287148451569594e-03,1.108508940202981028e-03,1.148607823584125434e-03,1.189102979072426906e-03
-6.499999999999971578e+00,1.029518360371185466e-03,7.774542940447701006e-04,1.199078936459797851e-03,8.480347730176508183e-05,1.067099684103845430e-06,1.459000000000000000e+03,1.114321837672950467e-03,9.447148830694203575e-04,1.695605760886123841e-04,2.520640663264153659e-04,8.180465663667316244e-04,8.726216977857889677e-04,8.982605047220699199e-04,9.725457565229664574e-04,1.054326213752650957e-03,1.089339544392373777e-03,1.108614287461967595e-03,1.148760892123745075e-03,1.189234370740994929e-03
-3.999999999999971578e+00,1.029300047481646573e-03,7.770208340481050057e-04,1.199142379317221559e-03,8.481787394222383054e-05,1.066652659485799014e-06,1.459000000000000000e+03,1.114117921423870335e-03,9.444821735394227013e-04,1.698423318355749868e-04,2.522792134335415668e-04,8.174461737153453783e-04,8.727395373349410620e-04,8.981015511072925044e-04,9.723713152832271292e-04,1.054265880461452204e-03,1.089118481691984290e-03,1.108264015208640851e-03,1.148627965661708737e-03,1.188967304011601675e-03
-1.500000000000000000e+00,1.029304179002916856e-03,7.772163265533442141e-04,1.198841308208402128e-03,8.483489789336619324e-05,1.066664052813446746e-06,1.459000000000000000e+03,1.114139076896283062e-03,9.444692811095506488e-04,1.695371292054852728e-04,2.520878524495726416e-04,8.179704666078522948e-04,8.724455034526466639e-04,8.982029393418863557e-04,9.724573629858253472e-04,1.054530192050311772e-03,1.088980556159876859e-03,1.108444669289533830e-03,1.148900077382292422e-03,1.189136063095040620e-03
1.000000000000000000e+00,6.827194019942130166e-04,3.688333344262829960e-04,8.474920393178606362e-04,1.199392991868820067e-04,4.804912173487763021e-07,1.471000000000000000e+03,8.026587011810949962e-04,5.627801028073310370e-04,1.647726373236476196e-04,3.138860675679300207e-04,3.806600153553985977e-04,4.343046021681823909e-04,4.813979890677469735e-04,6.026496684473021991e-04,7.348485892573764769e-04,7.708985823435081635e-04,7.902674745982124970e-04,8.114034660247346816e-04,8.379036256647925214e-04
3.500000000000000000e+00,6.878274415672445876e-04,3.859915679159257374e-04,8.482163639490333980e-04,1.151162678940383333e-04,4.863583445067932560e-07,1.472000000000000000e+03,8.029437094612828802e-04,5.727111736732062950e-04,1.603889223817888104e-04,3.018358736513188502e-04,3.964404820123189127e-04,4.496238302334339370e-04,4.959316724249360642e-04,6.098352535572418038e-04,7.379452827398552336e-04,7.708648666781235930e-04,7.907323980941053602e-04,8.124189269400475862e-04,8.382485072115212522e-04
6.000000000000000000e+00,6.931770119456985612e-04,3.973025277443781311e-04,8.505761151986030669e-04,1.112361822637220358e-04,4.928678581345749578e-07,1.474000000000000000e+03,8.044131942094205970e-04,5.819408296819765253e-04,1.573991032529045058e-04,2.958744842013204300e-04,4.118952491556110863e-04,4.641265271736413640e-04,5.069558133646623116e-04,6.194831088314611952e-04,7.421570688846176444e-04,7.724832565499905853e-04,7.922398617106525152e-04,8.150259020836783013e-04,8.397684947916736302e-04
8.500000000000000000e+00,6.990089198665454424e-04,4.082694632984442090e-04,8.537018783873529838e-04,1.076319403181550326e-04,5.001981046296454322e-07,1.474000000000000000e+03,8.066408601847004480e-04,5.913769795483904369e-04,1.546929585208075414e-04,2.907394565681012334e-04,4.267005866015896403e-04,4.769552620586499977e-04,5.173098234459991892e-04,6.287672417735125797e-04,7.469469627667938740e-04,7.747822056753228114e-04,7.948307053776985844e-04,8.178172410112703825e-04,8.438009015581711273e-04
1.100000000000000000e+01,7.053903987852770110e-04,4.190765050061598797e-04,8.584939249307905898e-04,1.045506691398298424e-04,5.085064571160384357e-07,1.474000000000000000e+03,8.099410679251068399e-04,6.008397296454471822e-04,1.531035261455135788e-04,2.863138937791171314e-04,4.397465788318300969e-04,4.892099896366790268e-04,5.268827942974993028e-04,6.378388663216330839e-04,7.520041686340345980e-04,7.778636481947489092e-04,7.985436328196712048e-04,8.218241273860549083e-04,8.482071781200107305e-04
1.350000000000000000e+01,7.117990188130503401e-04,4.285365167080006912e-04,8.634963362865067261e-04,1.018620451070461854e-04,5.170337194166109407e-07,1.474000000000000000e+03,8.136610639200965662e-04,6.099369737060041140e-04,1.516973174734563860e-04,2.832625021050496489e-04,4.531307122521915725e-04,5.018591284309130473e-04,5.385218078485837397e-04,6.466836939367086616e-04,7.567707505674583709e-04,7.815694282234650131e-04,8.023417789830697075e-04,8.266102289031239695e-04,8.534719785337432528e-04
1.600000000000000000e+01,7.185589676562334624e-04,4.387366811757574103e-04,8.691861562911816930e-04,9.955050868961032588e-05,5.262372937795521682e-07,1.474000000000000000e+03,8.181094763458437611e-04,6.190084589666231636e-04,1.506271886349482307e-04,2.798222864804760521e-04,4.652345451576786819e-04,5.138283705457583842e-04,5.485860188284543077e-04,6.544584724869659080e-04,7.621389975623988830e-04,7.857187247668854244e-04,8.070371430488554538e-04,8.321044629067107529e-04,8.589311124680986970e-04
1.850000000000000000e+01,7.252104986530248003e-04,4.482947411385083264e-04,8.748197123573303374e-04,9.750675540162766827e-05,5.354378347055217071e-07,1.474000000000000000e+03,8.227172540546524686e-04,6.277037432513971320e-04,1.496092137043055371e-04,2.769157575145164739e-04,4.773348359694997269e-04,5.260248801259716049e-04,5.591797013084994807e-04,6.628999513357586477e-04,7.681448088193845248e-04,7.905849167530718848e-04,8.129185775043988333e-04,8.377021460156659858e-04,8.645378224252704301e-04
2.100000000000000000e+01,7.322018313461952591e-04,4.573095555150770083e-04,8.806721644650918144e-04,9.565971104113459489e-05,5.452703021431954149e-07,1.476000000000000000e+03,8.278615423873298676e-04,6.365421203050606507e-04,1.484703331188965553e-04,2.748922758311182508e-04,4.890211876754802650e-04,5.358155123854619999e-04,5.705554426261613514e-04,6.718760845791459492e-04,7.740898188869229464e-04,7.953571342358555125e-04,8.186793419761371864e-04,8.446677131159404392e-04,8.708359830261730829e-04
2.350000000000000000e+01,7.391494906326786163e-04,4.660194080781332676e-04,8.870572292245130835e-04,9.402261866205385279e-05,5.551822223226184244e-07,1.474000000000000000e+03,8.331721092947324148e-04,6.451268719706248177e-04,1.479077385918344673e-04,2.731300825545453486e-04,5.001891173734956389e-04,5.468537324345639850e-04,5.800045169591033041e-04,6.813774590869934016e-04,7.802930279968993323e-04,8.009206288868056913e-04,8.244761220248474597e-04,8.503160360116094338e-04,8.774013555763501403e-04
2.600000000000000000e+01,7.461788423331147278e-04,4.753064294152631059e-04,8.931160970999599139e-04,9.265039434044674638e-05,5.653669603170276205e-07,1.474000000000000000e+03,8.388292366735615284e-04,6.535284479926679272e-04,1.469372547668451861e-04,2.708724129178516219e-04,5.108216696257592004e-04,5.563728793136906185e-04,5.903905859807701906e-04,6.897666723274470477e-04,7.864246185667380642e-04,8.067882423357822068e-04,8.302242644820764968e-04,8.565878770624773490e-04,8.842594089531912761e-04
2.850000000000000000e+01,7.529631804763587321e-04,4.829995329695391227e-04,8.995893998410118718e-04,9.142803796314344508e-05,5.753126372788634871e-07,1.474000000000000000e+03,8.443912184395021637e-04,6.615351425132153006e-04,1.466262193646531396e-04,2.699636475068196094e-04,5.209874132440652601e-04,5.657817203359250327e-04,5.990370415200399739e-04,6.971020170084592108e-04,7.922870161227594035e-04,8.121990003755627475e-04,8.362729723074356202e-04,8.627852004288262327e-04,8.909630850881274490e-04
3.100000000000000000e+01,7.599097338519123076e-04,4.913406185760503487e-04,9.062426217277207673e-04,9.040996622222625999e-05,5.856367655951882537e-07,1.474000000000000000e+03,8.503197000741386218e-04,6.694997676296859934e-04,1.463328878758084596e-04,2.685691152758619589e-04,5.311752564664035028e-04,5.751157940515715236e-04,6.083334626463631324e-04,7.050306315130714816e-04,7.983314349770929703e-04,8.176653951979720837e-04,8.427896210015628194e-04,8.696568304222522397e-04,8.974688570461945456e-04
3.350000000000000000e+01,7.664581332189574847e-04,4.994712952266809136e-04,9.124911493249397579e-04,8.970318786501410460e-05,5.955047318906353063e-07,1.475000000000000000e+03,8.561613210839716165e-04,6.767549453539433530e-04,1.460330161059822732e-04,2.669868379922765711e-04,5.409194511289783062e-04,5.814632658100721404e-04,6.161962953948654223e-04,7.118796050690595319e-04,8.041050051600093012e-04,8.236194875633783864e-04,8.490903948024803574e-04,8.755725429627994215e-04,9.034576151130825194e-04
3.600000000000000000e+01,7.732499591516045446e-04,5.072464337454684041e-04,9.186499329677879928e-04,8.886211195620738392e-05,6.058119742692755958e-07,1.476000000000000000e+03,8.621120711078119692e-04,6.843878471953971200e-04,1.453999738161834481e-04,2.660035254061361406e-04,5.501782156618736843e-04,5.911342565719368688e-04,6.249247152640194630e-04,7.192748352707045972e-04,8.105865715657154056e-04,8.298105400003367082e-04,8.553102032462795833e-04,8.817887269921922434e-04,9.098902582576403209e-04
3.850000000000000000e+01,7.798433112412106547e-04,5.145261314941850742e-04,9.250435045470001673e-04,8.815702094660697380e-05,6.159272504298362532e-07,1.476000000000000000e+03,8.680003321878176827e-04,6.916862902946036267e-04,1.452001933057895126e-04,2.653171797470255805e-04,5.591707892552022106e-04,5.982528796239173965e-04,6.335085677452582161e-04,7.260408979992102104e-04,8.165235970710777889e-04,8.358758908554651638e-04,8.614518128162423211e-04,8.876187573493976709e-04,9.164181390964097444e-04
4.100000000000000000e+01,7.867230360272111853e-04,5.222170920372713092e-04,9.315919213988584210e-04,8.740469110876650694e-05,6.265727154436915083e-07,1.475000000000000000e+03,8.741277271359776651e-04,6.993183449184447054e-04,1.448688853716472357e-04,2.645059439899398760e-04,5.678168411215804394e-04,6.064176996888393564e-04,6.415012961680260266e-04,7.329383211635870799e-04,8.228122111258825326e-04,8.421275153420069385e-04,8.677524203965069488e-04,8.937760942935976585e-04,9.230395567656498159e-04
4.350000000000000000e+01,7.931727603880284498e-04,5.290192115311860522e-04,9.377210154610071246e-04,8.683460105941197488e-05,6.366632757627119355e-07,1.476000000000000000e+03,8.800073614474404789e-04,7.063381593286164207e-04,1.445482550729786748e-04,2.641535488568423976e-04,5.752001233803962811e-04,6.144142832524282158e-04,6.495437672709998122e-04,7.399517064167471236e-04,8.287822955658489437e-04,8.481857678621640417e-04,8.737594190708368371e-04,8.998100641332164437e-04,9.292036253579687242e-04
4.600000000000000000e+01,7.996807730348307964e-04,5.361625658161654805e-04,9.439006885240209047e-04,8.636649898227924860e-05,6.469485109080407080e-07,1.476000000000000000e+03,8.860472720171100585e-04,7.133142740525515342e-04,1.442199154891901083e-04,2.635182072186653159e-04,5.830654080854568268e-04,6.231677256538478748e-04,6.578514930183528009e-04,7.469963411321045403e-04,8.344966245548772173e-04,8.544818315750842171e-04,8.800103492074818051e-04,9.057422521617210448e-04,9.355455586247162295e-04
4.850000000000000000e+01,8.058803056485431800e-04,5.426394426100244030e-04,9.497226912244863522e-04,8.592571785317269892e-05,6.568262960207725266e-07,1.476000000000000000e+03,8.918060235017158518e-04,7.199545877953705082e-04,1.438423855759431722e-04,2.632408630385187770e-04,5.899720080741060763e-04,6.303132118641477204e-04,6.643836525066142227e-04,7.534899590217669293e-04,8.397671900330964077e-04,8.604702561800220808e-04,8.861544469977486026e-04,9.115021586992731392e-04,9.419694501577409104e-04
5.100000000000000000e+01,8.121684665169233387e-04,5.493701421980303487e-04,9.558615998831101069e-04,8.554626147971042607e-05,6.669357808576059367e-07,1.476000000000000000e+03,8.977147279966337648e-04,7.266222050372129126e-04,1.436931333661867682e-04,2.627983243188929900e-04,5.965643104904883032e-04,6.382735334679085935e-04,6.713845983952262952e-04,7.612461392370172431e-04,8.454964146640964054e-04,8.667133825228754297e-04,8.924145410420339939e-04,9.173360395085929445e-04,9.481332410276478023e-04
5.350000000000000000e+01,8.187023587714716607e-04,5.561742166878693534e-04,9.620554625772747333e-04,8.520617559423661715e-05,6.775336446173676295e-07,1.476000000000000000e+03,9.039085343657082914e-04,7.334961831772350300e-04,1.433531038058030727e-04,2.625281420836023073e-04,6.024789100812521538e-04,6.455883437370535773e-04,6.785571249258053658e-04,7.675276231399288159e-04,8.517440825722402600e-04,8.732195080086583086e-04,8.987959411996068347e-04,9.236634281218539634e-04,9.549162196511464364e-04
5.600000000000000000e+01,8.247444279205645191e-04,5.629961074552517972e-04,9.680076094082330817e-04,8.492908212585159676e-05,6.874163203767588674e-07,1.476000000000000000e+03,9.096735100464160752e-04,7.398153457947129630e-04,1.432631814876685625e-04,2.617483204653127220e-04,6.091915556186728448e-04,6.522603802488009719e-04,6.853568223113911013e-04,7.735236192420214029e-04,8.574310431005917506e-04,8.792392894693555790e-04,9.049240812010225614e-04,9.297134675584719544e-04,9.607917814133265250e-04
5.850000000000000000e+01,8.303836088589854406e-04,5.689592465978034414e-04,9.732231839083864064e-04,8.476100543305904256e-05,6.967213659036953581e-07,1.477000000000000000e+03,9.151446142920444289e-04,7.456226034259264522e-04,1.428395750494009658e-04,2.614243622611819992e-04,6.156090072447491061e-04,6.589369828365113351e-04,6.914154724904734159e-04,7.798200473730577042e-04,8.626748307258654989e-04,8.849185044909374694e-04,9.106512941396521484e-04,9.357504841187366936e-04,9.664648804498335863e-04
6.100000000000000000e+01,8.362144006687815189e-04,5.749590807867811229e-04,9.789324362323023002e-04,8.457661521368157792e-05,7.064077277268526278e-07,1.477000000000000000e+03,9.207910158824631104e-04,7.516377854550999275e-04,1.427180355635207813e-04,2.612553198820003961e-04,6.223139131389390181e-04,6.654639265357937617e-04,6.976286990049828524e-04,7.848591680743162392e-04,8.682419740057068826e-04,8.907037197514563109e-04,9.164006710607549731e-04,9.420367883126064268e-04,9.718715469610183805e-04
6.350000000000000000e+01,8.418597398783537111e-04,5.807574227202874813e-04,9.844480428321056645e-04,8.431394619454546185e-05,7.158366631509460371e-07,1.476000000000000000e+03,9.261736860728992000e-04,7.575457936838082221e-04,1.425883029537519534e-04,2.611023171580662298e-04,6.282865676746214297e-04,6.723344791480131673e-04,7.048726112663379444e-04,7.907674303035481644e-04,8.735456686168772359e-04,8.962512677242345273e-04,9.219016412984583830e-04,9.479845559916696106e-04,9.774974508120967687e-04
6.600000000000000000e+01,8.474818390875250200e-04,5.865515508330221414e-04,9.899604532415313442e-04,8.414931727785485095e-05,7.253065751815025288e-07,1.476000000000000000e+03,9.316311563653798845e-04,7.633325218096701555e-04,1.424786141540063241e-04,2.609302882545028787e-04,6.342514850402694061e-04,6.783073078179146674e-04,7.114774641411977709e-04,7.968630684763037056e-04,8.787848015062466479e-04,9.020129431564059439e-04,9.277401674951412693e-04,9.537795193073495947e-04,9.831158486869181687e-04
6.850000000000000000e+01,8.529387855628367023e-04,5.920427601876284297e-04,9.950080361032509479e-04,8.384204706112551920e-05,7.345340607728066137e-07,1.475000000000000000e+03,9.367808326239621943e-04,7.690967385017112102e-04,1.420692505404142457e-04,2.608960253752082726e-04,6.394856870346687060e-04,6.855460188437338502e-04,7.171117246236509988e-04,8.027456433714703563e-04,8.838360796617782990e-04,9.074461621494874257e-04,9.331720611346032554e-04,9.592856223319205225e-04,9.884325213316324035e-04
7.100000000000000000e+01,8.583078697444901806e-04,5.979581164108782208e-04,1.000190771748535714e-03,8.374850204194306410e-05,7.437062108595941778e-07,1.475000000000000000e+03,9.420563717864332718e-04,7.745593677025470894e-04,1.418829020040455330e-04,2.603497533336119598e-04,6.452038456142359778e-04,6.917959875599401145e-04,7.225143065327109450e-04,8.075356422632788689e-04,8.892614896312305483e-04,9.129733858756789323e-04,9.387198129128405261e-04,9.646621687347460387e-04,9.937664609328698741e-04
7.350000000000000000e+01,8.634158850693512228e-04,6.027107300322538403e-04,1.005038447738730622e-03,8.365439275906657126e-05,7.524850480179791941e-07,1.475000000000000000e+03,9.470702778284177670e-04,7.797614923102846787e-04,1.416225626693793987e-04,2.607051550370973825e-04,6.508830338426626087e-04,6.973420442444535792e-04,7.268420588890655036e-04,8.123476978189750689e-04,8.942245720849022325e-04,9.180875390253527210e-04,9.439635644033217421e-04,9.698249436721420461e-04,9.988650094642378095e-04
7.600000000000000000e+01,8.686071078516558559e-04,6.082024946237713729e-04,1.010227245231363037e-03,8.360189626689323666e-05,7.614675848698384353e-07,1.475000000000000000e+03,9.522090041185491197e-04,7.850052115847625921e-04,1.416201373797071816e-04,2.604046132278844830e-04,6.561756347670360786e-04,7.028145358527295491e-04,7.317994488926402811e-04,8.168545036519712530e-04,8.993187846512716620e-04,9.233292652051146732e-04,9.495025298669853208e-04,9.753153374830494634e-04,1.003918583515687720e-03
7.850000000000000000e+01,8.735075443561979595e-04,6.133645106497432253e-04,1.014821118161470361e-03,8.352152312839096319e-05,7.699912748728814718e-07,1.475000000000000000e+03,9.570290674845889634e-04,7.899860212278069557e-04,1.413135738052724013e-04,2.601430337064547342e-04,6.618423158895890600e-04,7.080988174667363338e-04,7.367221860430898809e-04,8.210315301541354967e-04,9.040475550204116282e-04,9.284552362800770064e-04,9.547013823795320831e-04,9.803007730040164038e-04,1.008768101455181226e-03
8.100000000000000000e+01,8.784303333789114220e-04,6.181095360878297680e-04,1.019847394414848162e-03,8.349485218315090638e-05,7.786112409412717751e-07,1.475000000000000000e+03,9.619251855620623284e-04,7.949354811957605156e-04,1.414170610359367398e-04,2.603207972910816540e-04,6.669395569698997450e-04,7.133674141812105032e-04,7.419401597196258321e-04,8.256716873646726025e-04,9.087537981899801399e-04,9.336847804187150580e-04,9.598190730114912689e-04,9.854526936464878470e-04,1.013766803647846550e-03
8.350000000000000000e+01,8.831251384864737116e-04,6.235344641504456413e-04,1.024263550260475506e-03,8.346154139413997433e-05,7.868758391186390969e-07,1.475000000000000000e+03,9.665866798806136860e-04,7.996635970923337373e-04,1.411384117740017942e-04,2.595906743360280704e-04,6.715651390527314045e-04,7.180746025030168480e-04,7.471923709805697615e-04,8.299217013785794130e-04,9.131059839419488526e-04,9.385102454900419618e-04,9.648127879927979704e-04,9.903338317924247937e-04,1.018364080942110120e-03
8.600000000000000000e+01,8.878915616966036447e-04,6.280551039410883513e-04,1.028984454268067755e-03,8.342693930277366083e-05,7.953114795334622609e-07,1.475000000000000000e+03,9.713185009993772785e-04,8.044646223938300110e-04,1.410928925714641105e-04,2.598364577555152934e-04,6.759402447920144410e-04,7.231047759671476545e-04,7.528259129789856416e-04,8.345723559414468945e-04,9.177789292181135405e-04,9.434049366945603584e-04,9.696904308199309937e-04,9.952166793437276955e-04,1.022765936540430409e-03
8.850000000000000000e+01,8.923897436110495235e-04,6.328386473658177865e-04,1.033127306937814145e-03,8.340576253358830650e-05,8.033159757260038309e-07,1.476000000000000000e+03,9.757955061446378165e-04,8.089839810774612306e-04,1.407375633267646210e-04,2.595510962452317371e-04,6.804420759873130824e-04,7.287767400339919752e-04,7.581304697371968196e-04,8.389525618782744986e-04,9.224790442139975096e-04,9.481117472589183342e-04,9.742997452854981148e-04,1.000677791619648902e-03,1.027044316001822326e-03
9.100000000000000000e+01,8.969974377368363254e-04,6.380387351910958875e-04,1.037716357678388152e-03,8.341370470786366024e-05,8.115622494395401679e-07,1.476000000000000000e+03,9.804111424446999585e-04,8.135837330289726922e-04,1.407189199415518266e-04,2.589587025457404379e-04,6.852843729240258412e-04,7.339313659608091324e-04,7.628809381201361126e-04,8.434915940684999374e-04,9.269842137808803140e-04,9.528233531160601498e-04,9.792005118101003262e-04,1.004903486616821190e-03,1.031534410203122521e-03
9.350000000000000000e+01,9.013049933816490904e-04,6.416281263238273651e-04,1.041688887886858469e-03,8.340762264634639768e-05,8.193075226102096357e-07,1.476000000000000000e+03,9.847126160279955423e-04,8.178973707353026385e-04,1.403838945052093791e-04,2.596768670578217253e-04,6.890643314584588529e-04,7.386793944750016071e-04,7.670438260551960558e-04,8.479170397070008233e-04,9.310661216076255870e-04,9.573421625079551415e-04,9.835654359739210741e-04,1.008672392213803490e-03,1.035722950163113758e-03
9.600000000000000000e+01,9.058015638602693719e-04,6.466478247515923018e-04,1.045980226224923950e-03,8.328363382709178615e-05,8.274126367551547561e-07,1.476000000000000000e+03,9.890851976873610632e-04,8.225179300331775722e-04,1.401786623646545781e-04,2.591537391086770701e-04,6.935201806432362507e-04,7.428447895855826719e-04,7.732659869063353850e-04,8.527014602928391970e-04,9.360353585145470348e-04,9.617727371699461318e-04,9.881122280342186526e-04,1.012896804574539913e-03,1.040144574140295427e-03
9.850000000000000000e+01,9.098480124673889854e-04,6.507792147137039405e-04,1.050169889274493989e-03,8.328516137641608181e-05,8.347598238963536491e-07,1.476000000000000000e+03,9.931331738438050130e-04,8.265628510909729578e-04,1.403218768071050034e-04,2.590687977536850449e-04,6.971149555513552528e-04,7.476854944767458936e-04,7.774571746288166767e-04,8.559932880366251384e-04,9.400713224871309719e-04,9.660727683798375157e-04,9.921897722485872179e-04,1.016465115551789741e-03,1.044521611074242283e-03
1.010000000000000000e+02,9.140737628183265729e-04,6.549177939760157706e-04,1.054301561985409273e-03,8.331949603657354416e-05,8.424729822926427003e-07,1.476000000000000000e+03,9.973932588549000357e-04,8.307542667817530016e-04,1.402277991670827003e-04,2.591559688423108023e-04,7.005302511396372875e-04,7.518027887679064412e-04,7.813218674846883266e-04,8.597138598664562630e-04,9.439061325661926138e-04,9.704498582991193502e-04,9.963596458161855154e-04,1.020359148378153710e-03,1.048513679614256414e-03
1.035000000000000000e+02,9.180278584448400316e-04,6.587808029376814901e-04,1.058006508009003577e-03,8.333399298017963187e-05,8.497197032668398325e-07,1.476000000000000000e+03,1.001361851425019555e-03,8.346938654646603997e-04,1.399786495641635459e-04,2.592470555071585414e-04,7.033447821008474710e-04,7.557790878851239173e-04,7.857259377457600884e-04,8.633042383206515841e-04,9.475707881719021026e-04,9.745968560332903593e-04,1.000454377109179834e-03,1.024213620671670689e-03,1.052850834907028636e-03
1.060000000000000000e+02,9.220880874834682219e-04,6.631146979081631396e-04,1.062138070384215397e-03,8.333555900035864391e-05,8.571912564728225442e-07,1.477000000000000000e+03,1.005423646483826839e-03,8.387525284831096051e-04,1.400499829007471756e-04,2.589733895753050822e-04,7.070096719488970028e-04,7.598845929933824295e-04,7.897065859612097203e-04,8.671841930821626819e-04,9.517338062519977446e-04,9.788411706219079210e-04,1.004880483304171086e-03,1.028248593170365743e-03,1.056738329137413930e-03
1.085000000000000000e+02,9.258788331949228739e-04,6.671732683061978603e-04,1.066006039429213785e-03,8.334695476125321011e-05,8.641983286263660339e-07,1.477000000000000000e+03,1.009225787956176098e-03,8.425318784336696502e-04,1.401272062342909111e-04,2.587055648887250136e-04,7.106911727049068563e-04,7.633292349289526844e-04,7.931999898122989298e-04,8.712098561953851659e-04,9.552336826541013180e-04,9.827985128479774148e-04,1.008596577730210301e-03,1.032149715264332138e-03,1.060757550780638608e-03
1.110000000000000000e+02,9.297848617243087855e-04,6.707765798890039924e-04,1.069835930372550585e-03,8.338239511853506739e-05,8.714525129073953124e-07,1.477000000000000000e+03,1.013167256842843799e-03,8.464024666057737723e-04,1.400510686482417996e-04,2.590082818353047931e-04,7.143540640929326195e-04,7.675243572785674139e-04,7.964479039133293180e-04,8.746918774864455163e-04,9.590405470408864185e-04,9.870807839758234843e-04,1.012954012112105961e-03,1.036344248769138776e-03,1.064573430360752108e-03
1.135000000000000000e+02,9.333970663167217349e-04,6.747083227348733229e-04,1.073411184026954292e-03,8.341471679151032709e-05,8.781880983860704574e-07,1.477000000000000000e+03,1.016811783108231967e-03,8.499823495252113942e-04,1.400141177102325572e-04,2.586887435818484120e-04,7.182449203515348275e-04,7.715841139056803157e-04,8.004120538282323647e-04,8.782880439311384216e-04,9.623961164938151566e-04,9.908311856471076727e-04,1.016689123242651635e-03,1.040425420087787893e-03,1.067986651034169435e-03
1.160000000000000000e+02,9.371059505842000391e-04,6.783623062547138169e-04,1.077052546501460623e-03,8.343193047020782175e-05,8.851284496423029373e-07,1.478000000000000000e+03,1.020537881054407780e-03,8.536740201139921902e-04,1.399465959172605835e-04,2.587436443294862222e-04,7.211258571937659246e-04,7.754490099792510360e-04,8.041906911973345940e-04,8.819574290060781113e-04,9.657216667729350478e-04,9.948789300673937987e-04,1.020520160611642930e-03,1.044057974556912311e-03,1.071337448219935890e-03
1.185000000000000000e+02,9.404432393202511245e-04,6.820087152920894548e-04,1.080629367759992649e-03,8.354170166339667473e-05,8.914127022999832502e-07,1.479000000000000000e+03,1.023984940983647691e-03,8.569015376568544498e-04,1.401861284397415246e-04,2.584345240281616697e-04,7.252714075563240726e-04,7.778115259446438451e-04,8.074864884878256563e-04,8.851612990011972597e-04,9.690766553064188594e-04,9.985418440083561852e-04,1.024038458452610411e-03,1.047526729033419366e-03,1.074527480751790842e-03
1.210000000000000000e+02,9.440455496310090188e-04,6.858323927375508571e-04,1.084334649313573561e-03,8.358443508929246633e-05,8.982083575673099149e-07,1.479000000000000000e+03,1.027629984720301566e-03,8.604611145417165796e-04,1.402890996825645418e-04,2.582131568934581617e-04,7.291428895292795601e-04,7.816524143599183150e-04,8.108672160460205381e-04,8.884733128707803657e-04,9.724519755199633559e-04,1.002420688712962055e-03,1.028173572668922764e-03,1.051198147132973706e-03,1.078221867422845225e-03
1.235000000000000000e+02,9.473385255962034302e-04,6.891470912499409601e-04,1.087581600702914068e-03,8.360755942674509566e-05,9.044405060720853098e-07,1.479000000000000000e+03,1.030946085022948567e-03,8.637309661694582939e-04,1.402430751067106377e-04,2.581914343462624701e-04,7.321947143896258281e-04,7.852702044830525826e-04,8.149769072253090080e-04,8.915013349329614124e-04,9.756660473428988402e-04,1.005868446309663745e-03,1.031643218687322647e-03,1.054483337419807746e-03,1.081177969627721653e-03
1.260000000000000000e+02,9.507965162233251088e-04,6.923947307319231435e-04,1.091149376625985849e-03,8.364798395910337124e-05,9.110110004828343273e-07,1.479000000000000000e+03,1.034444500182428494e-03,8.671485322642217240e-04,1.403528604026607401e-04,2.584017854914019653e-04,7.356573076952147060e-04,7.887992066014415425e-04,8.182329848674780529e-04,8.950232032336512614e-04,9.789252887630491267e-04,1.009612414297799418e-03,1.035267616187942989e-03,1.058234334228934587e-03,1.084496721703549901e-03
1.285000000000000000e+02,9.540205278705504157e-04,6.959290210679163705e-04,1.094465458215819866e-03,8.370422216391769821e-05,9.171615644064701447e-07,1.480000000000000000e+03,1.037724750034468195e-03,8.703163057066327446e-04,1.404449303452694501e-04,2.580915068026340452e-04,7.387092478106087757e-04,7.920179555914055956e-04,8.214137123329502254e-04,8.982325821660346737e-04,9.821918350432089391e-04,1.013049165600144082e-03,1.038606030159994588e-03,1.061487344451515552e-03,1.087771994846426339e-03
1.310000000000000000e+02,9.573284841941373871e-04,6.989547766713072405e-04,1.097389603485544136e-03,8.372656209441016527e-05,9.234879638495939402e-07,1.481000000000000000e+03,1.041055046288547579e-03,8.736019220997271947e-04,1.400611192914067490e-04,2.583737075228301466e-04,7.419128491895542405e-04,7.959176365728710652e-04,8.251011580495727377e-04,9.019345420362170863e-04,9.855177473727244619e-04,1.016382982340749029e-03,1.042322925439345205e-03,1.065165685983328813e-03,1.091363109084305316e-03
1.335000000000000000e+02,9.603460561014808255e-04,7.021793245231937319e-04,1.100661818682706437e-03,8.377399601032599937e-05,9.292826298772065121e-07,1.481000000000000000e+03,1.044120052111806784e-03,8.765720600911548668e-04,1.403157625812256112e-04,2.581667315782870935e-04,7.451562809716017442e-04,7.991662640082818417e-04,8.277012335592408721e-04,9.049377930546317027e-04,9.884641564115225019e-04,1.019599824239427301e-03,1.045528761587645374e-03,1.068343945328702497e-03,1.094314263295286492e-03
1.360000000000000000e+02,9.635320358372046401e-04,7.045471174389140914e-04,1.103900503198171606e-03,8.379094883625333727e-05,9.354149071914679288e-07,1.482000000000000000e+03,1.047322984673458059e-03,8.797410870009513299e-04,1.403684673609669658e-04,2.589849183982905487e-04,7.484062142085838847e-04,8.019219547516752162e-04,8.309014698900957924e-04,9.081115754533278586e-04,9.915085355148049121e-04,1.022933847883246428e-03,1.048890877551149608e-03,1.071819138087593123e-03,1.097602244268706213e-03
1.385000000000000000e+02,9.664061371459269426e-04,7.061641000576561814e-04,1.106857334380688222e-03,8.378717848097269323e-05,9.409611131911141816e-07,1.482000000000000000e+03,1.050193315626899663e-03,8.826189586649542222e-04,1.404511972347612797e-04,2.602420370882707612e-04,7.508229362563385726e-04,8.045678892635959841e-04,8.339640302217263528e-04,9.105814645482971162e-04,9.944662002548481337e-04,1.025994297227902355e-03,1.051943240730883857e-03,1.074938996024565234e-03,1.100529780876394409e-03
1.410000000000000000e+02,9.694462557893831654e-04,7.086164414201036148e-04,1.109716553796255990e-03,8.382227107482495196e-05,9.468522159921956269e-07,1.482000000000000000e+03,1.053268526864208077e-03,8.856239847145582541e-04,1.402702980068728242e-04,2.608298143692795506e-04,7.534405856377248073e-04,8.071206451295618971e-04,8.375244521697931170e-04,9.137523237063733270e-04,9.971897763422761605e-04,1.029128856216132313e-03,1.055199640936406533e-03,1.078111348370455833e-03,1.103616444858188670e-03
1.435000000000000000e+02,9.722154259560726207e-04,7.107079308952303498e-04,1.112750563952698366e-03,8.384218715428135872e-05,9.522323468137613715e-07,1.482000000000000000e+03,1.056057613110353939e-03,8.883732388017913026e-04,1.405351379966257456e-04,2.615074950608422709e-04,7.563819775655217844e-04,8.098906229558922336e-04,8.401437222877810272e-04,9.165928190884011992e-04,1.000009211523977641e-03,1.032003388565327353e-03,1.058311420987794902e-03,1.081043053256037015e-03,1.106196874120661967e-03
1.460000000000000000e+02,9.751239787945204180e-04,7.132602637704688574e-04,1.115611075016727282e-03,8.388649581077533288e-05,9.579037181994679032e-07,1.482000000000000000e+03,1.059010474605295805e-03,8.912374829837450309e-04,1.404870962222068637e-04,2.618637150240515606e-04,7.592743494879041063e-04,8.118099920659909135e-04,8.435546108787429298e-04,9.196697932430041803e-04,1.002955056471194293e-03,1.034901861836847511e-03,1.061325072647017207e-03,1.084500639058510281e-03,1.108912665877581031e-03
1.485000000000000000e+02,9.777718355745096488e-04,7.153907287146112157e-04,1.118256642528757828e-03,8.392607771655909534e-05,9.630813489636315173e-07,1.482000000000000000e+03,1.061697913291068758e-03,8.938457578579505399e-04,1.404848069542481790e-04,2.623811068598984331e-04,7.618390603822243349e-04,8.147924184464146180e-04,8.463974945468795029e-04,9.222716565030190548e-04,1.005502011522235988e-03,1.037742019177745030e-03,1.064048414756931221e-03,1.086872930937520226e-03,1.111704165717063153e-03
1.510000000000000000e+02,9.805708576510765127e-04,7.165956590836508209e-04,1.120737758157160004e-03,8.399412623347580294e-05,9.685742201162925469e-07,1.482000000000000000e+03,1.064564983884552221e-03,8.965767314176006962e-04,1.401669005060834916e-04,2.639751985674256918e-04,7.644975771053238653e-04,8.177088421912915303e-04,8.491387782550629745e-04,9.251525041703248953e-04,1.008370428470934266e-03,1.040628348733768464e-03,1.067025099906653788e-03,1.090164702812949785e-03,1.114396810256094994e-03
1.535000000000000000e+02,9.831058403702026393e-04,7.189062864150550349e-04,1.123348101166788196e-03,8.400486253350211826e-05,9.735539102992749265e-07,1.482000000000000000e+03,1.067110702903704663e-03,8.991009778367005075e-04,1.402422607965855567e-04,2.641995539551476044e-04,7.661960271667469548e-04,8.208251360257946480e-04,8.520646214242725332e-04,9.271621232908871949e-04,1.010786333158206381e-03,1.043275359351021787e-03,1.069907941269652649e-03,1.092582875914556309e-03,1.116889315661772145e-03
1.560000000000000000e+02,9.857792609653706194e-04,7.206821134437735223e-04,1.126373679522616519e-03,8.406719310031360499e-05,9.788280443051981827e-07,1.482000000000000000e+03,1.069846454065684306e-03,9.017120678650570416e-04,1.405944185572458992e-04,2.650971475215970971e-04,7.687773872958436183e-04,8.231505599739933135e-04,8.548661736507743398e-04,9.296012199989900056e-04,1.013350110292246791e-03,1.046193808900202412e-03,1.072902698480291545e-03,1.094981738448762938e-03,1.119919604944611151e-03
1.585000000000000000e+02,9.881917228950947221e-04,7.231771741171124160e-04,1.129003690240524627e-03,8.407153274599136669e-05,9.835909038166356099e-07,1.482000000000000000e+03,1.072263255641086157e-03,9.041201901491033961e-04,1.408119673454299049e-04,2.650145487779823061e-04,7.710234302769505919e-04,8.256985663259490621e-04,8.574097915485151588e-04,9.317864869507021860e-04,1.015723158166670359e-03,1.048582520005880312e-03,1.075551417475738552e-03,1.096933581884469450e-03,1.122512917306999879e-03
1.610000000000000000e+02,9.908762682415369651e-04,7.247761985872990583e-04,1.131709439620778856e-03,8.404219360174449175e-05,9.888988692696673328e-07,1.481000000000000000e+03,1.074918461843281511e-03,9.068340746397924191e-04,1.408331713792418914e-04,2.661000696542379067e-04,7.734159232375797640e-04,8.285726148869998996e-04,8.603449376785293062e-04,9.346606443797346019e-04,1.018621077048265057e-03,1.051169737712351728e-03,1.078358443059527182e-03,1.099575802711493617e-03,1.125195341255369724e-03
1.635000000000000000e+02,9.932118668661113654e-04,7.265066853205115211e-04,1.133851271554875331e-03,8.405138116765482469e-05,9.935344471598565195e-07,1.481000000000000000e+03,1.077263248033766231e-03,9.091604856984565001e-04,1.406394046887639651e-04,2.667051815455998443e-04,7.758687933558189526e-04,8.307924375316840708e-04,8.628783403110824564e-04,9.373647962025558099e-04,1.020853325470066865e-03,1.053600131989299938e-03,1.080716756033571046e-03,1.102027297655497036e-03,1.127565740310538861e-03
1.660000000000000000e+02,9.956992289614442684e-04,7.288555391389528156e-04,1.136185494564800197e-03,8.408284741504172869e-05,9.984868797838358163e-07,1.481000000000000000e+03,1.079782076376485916e-03,9.116163815464025126e-04,1.404862656033559285e-04,2.668436898224914528e-04,7.784744179561940963e-04,8.334064674903067429e-04,8.657205855157800107e-04,9.390529332536524248e-04,1.023213954222543026e-03,1.056137097487766085e-03,1.083561451130506895e-03,1.104966431255049661e-03,1.130196902999723368e-03
1.685000000000000000e+02,9.978883400395544001e-04,7.302524029234990638e-04,1.138523491092803368e-03,8.411904529859763537e-05,1.002857152968845351e-06,1.481000000000000000e+03,1.082007385338152076e-03,9.137692947409567241e-04,1.406351510532489676e-04,2.676359371160553363e-04,7.805416898894976816e-04,8.359252804301574519e-04,8.679915245977265102e-04,9.414389311512863468e-04,1.025694053180893671e-03,1.058373229031611424e-03,1.085714920201248527e-03,1.106957563676194689e-03,1.132384664540645337e-03
1.710000000000000000e+02,1.000257088463575280e-03,7.325375999771071775e-04,1.140610030198429712e-03,8.415063436411730562e-05,1.007595572285512282e-06,1.481000000000000000e+03,1.084407722827692572e-03,9.161064540994579876e-04,1.403529417348544327e-04,2.677194884864681022e-04,7.825889832482811571e-04,8.387989699624748968e-04,8.707581074814325136e-04,9.438012595621422590e-04,1.028173986469386059e-03,1.060721248570628637e-03,1.088332334657788692e-03,1.109372969595249104e-03,1.134786526951769804e-03
1.735000000000000000e+02,1.002387590048324419e-03,7.341620898242844128e-04,1.142773509247992873e-03,8.416817062487663855e-05,1.011865161629225774e-06,1.481000000000000000e+03,1.086555760673200977e-03,9.182194194234477537e-04,1.403859191996684533e-04,2.682255002240400065e-04,7.847689891984610229e-04,8.412847092080727798e-04,8.732721565708023541e-04,9.456776723493980725e-04,1.030343234078642724e-03,1.062980078841717054e-03,1.090431587767291865e-03,1.111712981791332204e-03,1.137035991402777797e-03
1.760000000000000000e+02,1.004650882209568146e-03,7.353775144351629286e-04,1.145684376744053167e-03,8.422056271029053072e-05,1.016416498307701706e-06,1.481000000000000000e+03,1.088871444919858704e-03,9.204303194992775883e-04,1.410334945344850210e-04,2.692733677744052175e-04,7.871222281940299867e-04,8.437908867859810966e-04,8.754220630834628732e-04,9.473484683706371798e-04,1.032507359881848280e-03,1.065329963290283753e-03,1.092649118367989029e-03,1.113886713782700393e-03,1.139348256531661028e-03
1.785000000000000000e+02,1.006678406882950943e-03,7.369622520744477639e-04,1.147417842176352279e-03,8.422698053106597192e-05,1.020495599133776820e-06,1.481000000000000000e+03,1.090905387414016969e-03,9.224514263518849167e-04,1.407394352934013357e-04,2.697161548085031790e-04,7.888304483921620720e-04,8.461810185978954624e-04,8.776063857386158127e-04,9.492916828198739955e-04,1.034734599640519141e-03,1.067523007625592341e-03,1.094879626350897354e-03,1.116006580770326261e-03,1.141384921394672644e-03
1.810000000000000000e+02,1.008817138494088337e-03,7.385259940631813463e-04,1.149852565300322213e-03,8.427412164065147654e-05,1.024814146497703835e-06,1.481000000000000000e+03,1.093091260134739732e-03,9.245430168534368330e-04,1.410354268062338767e-04,2.702911444309069903e-04,7.903334436536644213e-04,8.481291222484708785e-04,8.799250616596068254e-04,9.512814291575864226e-04,1.036871324280008852e-03,1.069828771383746257e-03,1.097072152330532020e-03,1.117761966324574063e-03,1.143617618130248793e-03
1.835000000000000000e+02,1.010750802074148781e-03,7.400644608456357623e-04,1.151579927666187804e-03,8.428802312334789863e-05,1.028721654735577368e-06,1.481000000000000000e+03,1.095038825197496707e-03,9.264627789508008554e-04,1.408291255920390232e-04,2.706863412285130189e-04,7.915055390858982817e-04,8.503192916285857430e-04,8.818234687351887962e-04,9.528102528438477537e-04,1.038667129614175141e-03,1.071775201625084105e-03,1.099030557297625988e-03,1.119690017048234360e-03,1.145656296639859049e-03
1.860000000000000000e+02,1.012833907860050901e-03,7.415205579438679346e-04,1.153716993204542424e-03,8.432169690910382501e-05,1.032942673480693095e-06,1.481000000000000000e+03,1.097155604769154726e-03,9.285122109509470756e-04,1.408830853444915238e-04,2.713133499161829660e-04,7.926709173032669671e-04,8.517192888477955305e-04,8.842447640845202232e-04,9.545530896420130170e-04,1.040800637471101225e-03,1.073865671295603759e-03,1.101255235107680489e-03,1.121816084821597968e-03,1.147606881192292112e-03
1.885000000000000000e+02,1.014680889094005676e-03,7.428949075143687943e-04,1.155550497320217323e-03,8.434149509446202072e-05,1.036690794487370922e-06,1.481000000000000000e+03,1.099022384188467778e-03,9.303393939995436819e-04,1.408696082262116470e-04,2.717859815796368813e-04,7.948424381998692168e-04,8.535273465597478879e-04,8.863628278354696846e-04,9.564736596046178891e-04,1.042749629806217311e-03,1.075891797002060312e-03,1.103526835363053326e-03,1.123555467430272263e-03,1.149188282021042142e-03
1.910000000000000000e+02,1.016683779796384145e-03,7.445428059324780360e-04,1.157882774718334458e-03,8.436932947882656440e-05,1.040764091857769223e-06,1.481000000000000000e+03,1.101053109275210683e-03,9.323144503175576081e-04,1.411989949219503125e-04,2.721409738639061094e-04,7.967499019991162654e-04,8.560961143625976091e-04,8.883475177013425671e-04,9.582467937701040625e-04,1.044695427263969863e-03,1.078027598923369515e-03,1.105466256998852582e-03,1.125483942749526704e-03,1.151094477308476022e-03
1.935000000000000000e+02,1.018447518702872119e-03,7.459043273665685652e-04,1.159414391439838547e-03,8.438331764179460303e-05,1.044355892648272845e-06,1.481000000000000000e+03,1.102830836344666655e-03,9.340642010610774757e-04,1.409668727369664271e-04,2.725431913363035542e-04,7.988286271310698558e-04,8.583186688971691574e-04,8.901533707413502444e-04,9.600951062803414092e-04,1.046348353572169486e-03,1.079876418628789849e-03,1.107266904145834136e-03,1.127111493340604564e-03,1.152880225849383907e-03
1.960000000000000000e+02,1.020374251005176603e-03,7.469352750301863457e-04,1.161718187152391626e-03,8.442639414993794258e-05,1.048291428143535468e-06,1.481000000000000000e+03,1.104800645155114627e-03,9.359478568552386879e-04,1.413439361472150230e-04,2.734389759749902577e-04,8.008534156388855303e-04,8.600989798876736104e-04,8.919937085421895430e-04,9.617251902119145499e-04,1.048466640839386399e-03,1.081869290399798235e-03,1.109345165142731383e-03,1.129173006103982363e-03,1.154807064685149480e-03
1.985000000000000000e+02,1.022073659121503549e-03,7.490586954996311230e-04,1.162966876946009386e-03,8.443234712548088711e-05,1.051763385911137128e-06,1.481000000000000000e+03,1.106506006246984423e-03,9.376413119960226757e-04,1.408932178245058363e-04,2.730149636218724262e-04,8.027379543794860121e-04,8.618868523188903457e-04,8.935552403717750888e-04,9.632559224285245063e-04,1.050148219067815417e-03,1.083625482448626141e-03,1.111023613812499354e-03,1.130711122783836006e-03,1.156375408395304838e-03
2.010000000000000000e+02,1.023911576795060894e-03,7.507869292999842185e-04,1.164796628138051182e-03,8.446449386058560145e-05,1.055529167818072810e-06,1.481000000000000000e+03,1.108376070655646591e-03,9.394470829344753063e-04,1.408850513429902879e-04,2.731246474950766757e-04,8.043052214601095328e-04,8.634027068174148032e-04,8.954284962615501704e-04,9.650047469573673703e-04,1.052082302618823420e-03,1.085568375246871199e-03,1.112866779657458284e-03,1.132258024197640555e-03,1.158079273286576321e-03
2.035000000000000000e+02,1.025492846959756696e-03,7.517011702064715483e-04,1.166748424942981198e-03,8.446676542962333048e-05,1.058770213627769974e-06,1.481000000000000000e+03,1.109959612389380080e-03,9.410260815301333109e-04,1.412555779832245020e-04,2.737916767532851472e-04,8.063388098717320452e-04,8.651404128514099878e-04,8.968985951834779462e-04,9.663054586077379250e-04,1.053495630724718326e-03,1.087040580544621762e-03,1.114739090709035126e-03,1.133865364174139155e-03,1.159395216513427543e-03
2.060000000000000000e+02,1.027283205236904440e-03,7.530154968221782321e-04,1.168550681565130259e-03,8.449544975719166400e-05,1.062450264791478166e-06,1.481000000000000000e+03,1.111778654994096185e-03,9.427877554797128032e-04,1.412674763282258193e-04,2.742677084147262081e-04,8.082982446874155576e-04,8.668224525036613342e-04,8.984437970138670852e-04,9.677568417661767909e-04,1.055496386108307821e-03,1.088948348705027699e-03,1.116553534890936178e-03,1.135548882059842597e-03,1.161332096226707538e-03
2.085000000000000000e+02,1.028683152788687589e-03,7.537150247978754124e-04,1.169865238136524573e-03,8.464759687363702717e-05,1.065354244487755701e-06,1.482000000000000000e+03,1.113330749662324671e-03,9.440355559150505078e-04,1.411820853478369837e-04,2.749681279908121768e-04,8.103141967210099458e-04,8.683900190469746351e-04,8.998925444372020367e-04,9.691612281835674863e-04,1.056810929270630105e-03,1.090506235685519479e-03,1.118077498847896457e-03,1.137250415009162909e-03,1.162938755306540698e-03
2.110000000000000000e+02,1.030401844636964336e-03,7.557199554055559583e-04,1.171546793018942269e-03,8.467744909822924279e-05,1.068898231817041930e-06,1.482000000000000000e+03,1.115079293735193660e-03,9.457243955387351205e-04,1.411449483819779329e-04,2.746818892314083780e-04,8.119250775541479075e-04,8.700849161287121979e-04,9.015776589262176031e-04,9.709295631697722508e-04,1.058631880365706315e-03,1.091971581108450162e-03,1.119818793170495718e-03,1.138965591312656204e-03,1.164680968090601792e-03
2.135000000000000000e+02,1.031840896291355818e-03,7.567899055373452028e-04,1.173291797945671478e-03,8.468579152560357147e-05,1.071867318545666341e-06,1.482000000000000000e+03,1.116526687816959485e-03,9.471551047657522605e-04,1.414509016543156594e-04,2.750509907540106156e-04,8.133434788435482633e-04,8.717111905690304481e-04,9.031945597512287252e-04,9.727499730628119332e-04,1.060060487975086809e-03,1.093628089070671763e-03,1.121615444476977428e-03,1.140697674475589941e-03,1.165907041562118211e-03
2.160000000000000000e+02,1.033471820800441719e-03,7.581355121261960017e-04,1.174842404665371902e-03,8.472253797074625822e-05,1.075241912828784985e-06,1.483000000000000000e+03,1.118194358771187977e-03,9.487492828296954610e-04,1.413705838649301823e-04,2.753363086742457175e-04,8.149639671806413856e-04,8.734766806264210922e-04,9.047691433746694878e-04,9.742614770178993850e-04,1.061668890787180334e-03,1.095278156718428909e-03,1.123446114142082671e-03,1.142461995802674258e-03,1.167360027509139380e-03
2.185000000000000000e+02,1.034878380027451491e-03,7.592616053452835639e-04,1.176613530513929409e-03,8.472095282340873028e-05,1.078150901295548419e-06,1.483000000000000000e+03,1.119599332850860140e-03,9.501574272040427338e-04,1.417351504864779177e-04,2.756167746821679273e-04,8.169855278332843491e-04,8.746394842443502111e-04,9.060584451424732880e-04,9.757789916311561569e-04,1.063091396382819312e-03,1.096568546062346838e-03,1.124769656138366368e-03,1.143908681740223206e-03,1.168934144166711066e-03
2.210000000000000000e+02,1.036441627478270656e-03,7.608030736844632620e-04,1.177785337741094410e-03,8.474477528720161194e-05,1.081392924108284576e-06,1.483000000000000000e+03,1.121186402765472160e-03,9.516968521910690445e-04,1.413437102628237532e-04,2.756385537938073945e-04,8.184393544336306808e-04,8.759491789606212771e-04,9.075300093386235497e-04,9.778808050211129036e-04,1.064531703436306020e-03,1.098274920605774117e-03,1.126340688129134817e-03,1.145521916903630534e-03,1.170490221105070826e-03
2.235000000000000000e+02,1.037795209807546113e-03,7.620315851733650957e-04,1.179469245355679180e-03,8.474480913455161067e-05,1.084200580174740270e-06,1.483000000000000000e+03,1.122540018942097670e-03,9.530504006729945566e-04,1.416740355481330670e-04,2.757636246341810173e-04,8.202533857973071411e-04,8.769822007262068151e-04,9.089390343202632038e-04,9.788262614769756200e-04,1.065986070103510340e-03,1.099790718521071646e-03,1.127815616592904233e-03,1.146873690522252735e-03,1.172092474096625685e-03
2.260000000000000000e+02,1.039314910437483816e-03,7.632183843699613928e-04,1.180787203674533168e-03,8.477387127249273421e-05,1.087362092308200014e-06,1.483000000000000000e+03,1.124088781709976564e-03,9.545410391649910686e-04,1.414722932370493513e-04,2.760965260675224235e-04,8.217829528184970216e-04,8.780579622417046233e-04,9.105709008916250576e-04,9.803152887203903099e-04,1.067585441500407866e-03,1.101270750954624986e-03,1.129711824962237451e-03,1.148269775203295592e-03,1.173809788297367753e-03
2.285000000000000000e+02,1.040598220359753882e-03,7.630996880121844895e-04,1.181850080974891203e-03,8.478918880943954993e-05,1.090033862754849671e-06,1.483000000000000000e+03,1.125387409169193364e-03,9.558090315503142914e-04,1.412518606151373212e-04,2.774985323475693925e-04,8.230623009928831257e-04,8.792571166058842785e-04,9.115496520289867888e-04,9.816812899670901427e-04,1.068602954308342946e-03,1.102625222925120727e-03,1.130825477000667496e-03,1.149408110516729866e-03,1.175250920420633886e-03
2.310000000000000000e+02,1.042070783660077344e-03,7.649197324200666254e-04,1.183678797988844565e-03,8.479886708917606431e-05,1.093102366017535138e-06,1.483000000000000000e+03,1.126869650749253490e-03,9.572719165709013068e-04,1.416080143287672208e-04,2.771510512400107186e-04,8.246473607611462921e-04,8.805788961700951887e-04,9.132132950444894499e-04,9.831143608157177916e-04,1.070386842474491638e-03,1.104195916990936398e-03,1.132453124822026475e-03,1.150935916168973217e-03,1.176752339830256476e-03
2.335000000000000000e+02,1.043297178439690645e-03,7.660646657748999486e-04,1.184642692130540671e-03,8.481357293180642439e-05,1.095662344693678411e-06,1.483000000000000000e+03,1.128110751371497016e-03,9.584836055078842752e-04,1.413455136908500255e-04,2.772325126647906968e-04,8.259745190535771817e-04,8.818964092922571647e-04,9.143769613841732811e-04,9.842908948549892317e-04,1.071366765421910344e-03,1.105509235475858826e-03,1.133798001848672788e-03,1.152249915256736007e-03,1.177806516321706302e-03
2.360000000000000000e+02,1.044701005139246543e-03,7.671084626684207888e-04,1.186615105805974247e-03,8.483085012187701387e-05,1.098596463271352442e-06,1.483000000000000000e+03,1.129531855261123666e-03,9.598701550173695295e-04,1.419141006667277039e-04,2.775925424708257545e-04,8.272462396009705888e-04,8.831704377016948377e-04,9.158427322386826020e-04,9.858193060529869649e-04,1.072526630859951596e-03,1.106886607487890138e-03,1.135175335369491712e-03,1.153603309382746208e-03,1.179298669378066279e-03
2.385000000000000000e+02,1.045872483419720911e-03,7.677227837407179199e-04,1.187463719564111134e-03,8.483422235218856286e-05,1.101046096856635180e-06,1.483000000000000000e+03,1.130706705771909433e-03,9.610382610675323890e-04,1.415912361443902225e-04,2.781496996790029912e-04,8.285912814783056657e-04,8.839144938022888481e-04,9.168276361307943576e-04,9.868677047991396192e-04,1.073557787183246261e-03,1.108084264853959359e-03,1.136737905479491594e-03,1.154824626920885255e-03,1.180584439369770531e-03
2.410000000000000000e+02,1.047232710439968727e-03,7.693322627645904268e-04,1.188539766573527487e-03,8.484085326227147443e-05,1.103894320197713022e-06,1.483000000000000000e+03,1.132073563702240201e-03,9.623918571776972526e-04,1.413070561335587599e-04,2.779004476753783003e-04,8.299104722372343439e-04,8.859887271952921438e-04,9.177985132189977330e-04,9.878764248796990770e-04,1.075058460213110289e-03,1.109574656169695726e-03,1.138076661904167562e-03,1.155846302412505931e-03,1.181737477065504483e-03
2.435000000000000000e+02,1.048363801213801974e-03,7.704614572431260199e-04,1.189832179477940148e-03,8.485348355881216890e-05,1.106266773367517391e-06,1.483000000000000000e+03,1.133217284772614075e-03,9.635103176549897645e-04,1.414683782641381737e-04,2.779023439706759541e-04,8.315719766507433759e-04,8.865617351526899285e-04,9.187840458055855251e-04,9.893012258742157547e-04,1.076385647540298524e-03,1.110581109795356642e-03,1.139505259391525695e-03,1.157299125652459879e-03,1.182888699183388048e-03
2.460000000000000000e+02,1.049648677072503996e-03,7.712663739505496146e-04,1.191203746042270115e-03,8.486662264480151878e-05,1.108964688919192648e-06,1.483000000000000000e+03,1.134515299717305447e-03,9.647820544277024369e-04,1.415550689697661190e-04,2.783823031219543817e-04,8.325029106821497460e-04,8.880316722738524271e-04,9.203733489818254716e-04,9.904291389632338509e-04,1.077630680261826897e-03,1.112013091096032214e-03,1.140923432536189658e-03,1.158779148361392805e-03,1.183940655688000502e-03
2.485000000000000000e+02,1.050715416323322196e-03,7.724323722993558204e-04,1.192357377558469524e-03,8.487091186965918705e-05,1.111205957781079528e-06,1.483000000000000000e+03,1.135586328192981316e-03,9.658445044536629687e-04,1.416419612351473272e-04,2.782830440239663760e-04,8.340879792124619415e-04,8.892897607279580873e-04,9.214863827777177319e-04,9.914504174246578302e-04,1.078811959128423868e-03,1.113120825968177529e-03,1.141990140432495339e-03,1.159555957699328742e-03,1.185322479753301694e-03
2.510000000000000000e+02,1.052128893437415027e-03,7.738660508670811705e-04,1.193651937394299770e-03,8.469402368004658383e-05,1.114148286052955743e-06,1.482000000000000000e+03,1.136822917117461624e-03,9.674348697573684295e-04,1.415230439568847427e-04,2.782628425703338564e-04,8.357957842176005426e-04,8.911264071676291542e-04,9.226616044732961460e-04,9.928382102241482127e-04,1.079995944345516108e-03,1.114405111104291952e-03,1.143356728420621450e-03,1.160836340053369303e-03,1.186660839972738472e-03
2.535000000000000000e+02,1.053151927481995286e-03,7.741982687926645887e-04,1.194477759241563061e-03,8.468708317494709752e-05,1.116300884415722117e-06,1.482000000000000000e+03,1.137839010656942424e-03,9.684648443070481474e-04,1.413258317595677757e-04,2.789536586893306969e-04,8.365209108774249126e-04,8.921275700939383570e-04,9.236977575204627150e-04,9.936370014769517131e-04,1.081058270773278124e-03,1.115663860540817886e-03,1.144303282118882886e-03,1.161935233047625259e-03,1.187546837925646231e-03
2.560000000000000000e+02,1.054355769805781929e-03,7.754556686159384208e-04,1.196035418878891882e-03,8.468494067042010203e-05,1.118837628499096062e-06,1.482000000000000000e+03,1.139040710476201977e-03,9.696708291353618812e-04,1.416796490731099534e-04,2.789001011898435082e-04,8.377640628370108334e-04,8.930833726350605314e-04,9.245112986907522926e-04,9.947516015855471013e-04,1.082243282996406351e-03,1.116882811709794462e-03,1.145490436401250516e-03,1.163258134544186686e-03,1.188611257740633748e-03
2.585000000000000000e+02,1.055341569955431597e-03,7.765117179576413835e-04,1.197002914178734844e-03,8.467657771889659356e-05,1.120915952090179139e-06,1.482000000000000000e+03,1.140018147674328082e-03,9.706649922365350033e-04,1.416613442233032472e-04,2.788298519977902134e-04,8.388796653921839000e-04,8.940526731525646120e-04,9.257785228606517326e-04,9.958756660303537140e-04,1.083411994229689082e-03,1.117984908818122573e-03,1.146457711227405994e-03,1.164476638055061703e-03,1.189674152160684817e-03
2.610000000000000000e+02,1.056504283850906748e-03,7.771463677011766248e-04,1.197894358936432788e-03,8.469942876450391915e-05,1.123375295028350375e-06,1.482000000000000000e+03,1.141203712615410613e-03,9.718048550864028835e-04,1.413900750855260399e-04,2.793579161497301237e-04,8.402567732374553473e-04,8.955249324824646976e-04,9.274742463195101080e-04,9.971789137732003754e-04,1.084317693957911107e-03,1.119118845004934189e-03,1.147953353415779448e-03,1.165773275491964250e-03,1.190965164780357103e-03
2.635000000000000000e+02,1.057429811570333644e-03,7.778621306931297538e-04,1.198792916035373163e-03,8.470087222058908809e-05,1.125332044152600009e-06,1.482000000000000000e+03,1.142130683790922637e-03,9.727289393497445423e-04,1.413631044650395189e-04,2.795676808772038901e-04,8.413896084939477245e-04,8.962781949633438902e-04,9.286991053629755667e-04,9.978818655791499639e-04,1.085469519304178149e-03,1.120055446564665897e-03,1.148848529140397787e-03,1.166780579112720742e-03,1.191678492546017478e-03
2.660000000000000000e+02,1.058504345674028940e-03,7.787568989605379768e-04,1.200129022311429696e-03,8.469312792422832266e-05,1.127604375728394019e-06,1.483000000000000000e+03,1.143197473598257276e-03,9.738112177498006033e-04,1.416246766374007569e-04,2.797474467134909628e-04,8.426817835258828106e-04,8.973568207707386789e-04,9.305062529919623385e-04,9.988571865784949717e-04,1.086745999710769101e-03,1.121364989413826171e-03,1.150049404260779359e-03,1.168075787578156527e-03,1.192709673069661767e-03
2.685000000000000000e+02,1.059377193862028011e-03,7.794543195366801644e-04,1.200750980715704821e-03,8.469647794220693296e-05,1.129453532250799408e-06,1.483000000000000000e+03,1.144073671804234863e-03,9.746807159198210514e-04,1.413737868536768093e-04,2.799228743253478471e-04,8.436655911387497741e-04,8.980070316701399633e-04,9.313929643284902865e-04,9.995063806780796027e-04,1.087508773715385431e-03,1.122150321953017341e-03,1.150841652554358092e-03,1.168878761030550358e-03,1.193561585576847746e-03
2.710000000000000000e+02,1.060460672364652067e-03,7.803203134314227801e-04,1.201771553805487712e-03,8.471083388191739515e-05,1.131752763009060047e-06,1.483000000000000000e+03,1.145171506246569354e-03,9.757498384827346721e-04,1.413108814408356451e-04,2.801403589332292872e-04,8.453080787755848152e-04,8.995004068266241638e-04,9.324339271214862265e-04,1.000480537351979959e-03,1.088574454317727241e-03,1.123326425634647331e-03,1.151988968296272431e-03,1.170168921039994132e-03,1.194772549209392569e-03
2.735000000000000000e+02,1.061306394298526263e-03,7.811183021021090873e-04,1.202668046429818376e-03,8.469526333531896553e-05,1.133544550210377850e-06,1.483000000000000000e+03,1.146001657633845174e-03,9.766111309632073516e-04,1.413616521312921134e-04,2.801880921964171756e-04,8.456466173747208184e-04,9.001656872540827158e-04,9.334805065962466014e-04,1.001287796202508015e-03,1.089432131685217405e-03,1.124266651067185041e-03,1.152780727421245151e-03,1.170900376753308998e-03,1.195359303507900674e-03
2.760000000000000000e+02,1.062337998899832861e-03,7.819491961664165429e-04,1.203693750326649374e-03,8.469860257418666848e-05,1.135735877184521049e-06,1.483000000000000000e+03,1.147036601474019611e-03,9.776393963256461116e-04,1.413557514268165127e-04,2.803888027334163185e-04,8.469188888460689024e-04,9.011852613060856955e-04,9.345214830799226415e-04,1.002112377808142508e-03,1.090569220953269787e-03,1.125283232647437915e-03,1.154010736028648421e-03,1.171803286099086169e-03,1.196446382736365052e-03
2.785000000000000000e+02,1.063142380591866176e-03,7.832398636061022393e-04,1.204495143839213632e-03,8.470044873815077619e-05,1.137445887426984247e-06,1.483000000000000000e+03,1.147842829330017033e-03,9.784419318537153180e-04,1.413527632473474561e-04,2.799025169857639363e-04,8.480618413420842145e-04,9.021414673060812765e-04,9.356118167924745146e-04,1.002651011058007177e-03,1.091383017355641036e-03,1.126105350971756723e-03,1.154880621890999473e-03,1.172628504734951529e-03,1.197239045778522148e-03
2.810000000000000000e+02,1.064130449251924010e-03,7.836541797357954222e-04,1.205624388441982981e-03,8.470304493274928559e-05,1.139548218845980990e-06,1.483000000000000000e+03,1.148833494184673364e-03,9.794274043191746569e-04,1.414939391900589712e-04,2.804762695161285881e-04,8.491541975126895483e-04,9.030335632523446392e-04,9.364159774364854945e-04,1.003335837062848020e-03,1.092442630674197871e-03,1.127117700976748831e-03,1.156040204386226148e-03,1.173542308474223670e-03,1.198171213773017562e-03
2.835000000000000000e+02,1.064906642771472779e-03,7.846565308872472527e-04,1.206353432672062093e-03,8.470505675824764776e-05,1.141201104459226916e-06,1.483000000000000000e+03,1.149611699529720426e-03,9.802015860132251308e-04,1.414467899005893148e-04,2.802501118842255258e-04,8.499129202748856781e-04,9.038510577264973053e-04,9.372494625391289847e-04,1.004241787164108102e-03,1.093175742045455296e-03,1.127914500584244022e-03,1.156914089385278465e-03,1.174425226393256780e-03,1.198699511248534728e-03
2.860000000000000000e+02,1.065864596358649229e-03,7.853826284643378045e-04,1.207271597385736793e-03,8.470256597460984666e-05,1.143241862453469825e-06,1.483000000000000000e+03,1.150567162333259157e-03,9.811620303840393013e-04,1.414070010270875640e-04,2.804819678943114248e-04,8.509972894653559114e-04,9.047157476734695239e-04,9.383673189427184369e-04,1.005141298066301652e-03,1.094108992891382930e-03,1.129055962696666644e-03,1.157681998932129537e-03,1.175477251355277813e-03,1.199844307553225549e-03
2.885000000000000000e+02,1.066594471110010730e-03,7.865746924543082566e-04,1.207777083566254116e-03,8.469446462782877769e-05,1.144796918141038051e-06,1.483000000000000000e+03,1.151288935737839522e-03,9.819000064821819390e-04,1.411826124562433858e-04,2.800197786557024737e-04,8.518618582358340524e-04,9.057363203008456098e-04,9.390309756621849271e-04,1.005458586329261491e-03,1.094855458618003430e-03,1.129824076400983823e-03,1.158426314928851604e-03,1.176118000083296736e-03,1.200412773899177041e-03
2.910000000000000000e+02,1.067525247874835615e-03,7.872988770963061439e-04,1.209243381691699551e-03,8.469898115751602703e-05,1.146784072259350481e-06,1.483000000000000000e+03,1.152224229032351548e-03,9.828262667173196833e-04,1.417181338168639355e-04,2.802263707785294716e-04,8.534246796309926308e-04,9.061967162049934868e-04,9.400488970920511120e-04,1.006363153452738933e-03,1.095675317865961364e-03,1.130649945680192205e-03,1.159478662684685366e-03,1.177050495617026600e-03,1.201204991080583474e-03
2.935000000000000000e+02,1.068177133283570177e-03,7.881945477124950236e-04,1.209596094791425859e-03,8.468433653613070009e-05,1.148173824924470809e-06,1.484000000000000000e+03,1.152861469819700972e-03,9.834927967474393819e-04,1.414189615078556821e-04,2.799825855710751533e-04,8.537840868037011727e-04,9.073697373997112719e-04,9.406558132034935696e-04,1.006913829764119733e-03,1.096311977635149905e-03,1.131473103752584242e-03,1.160174783081301770e-03,1.177591499717210938e-03,1.202016953756996102e-03
2.960000000000000000e+02,1.069068781532578078e-03,7.884852409695951997e-04,1.210675631477028035e-03,8.470072276151155476e-05,1.150082272083873277e-06,1.484000000000000000e+03,1.153769504294089579e-03,9.843680587710665775e-04,1.416068499444499574e-04,2.805835405629828784e-04,8.547271237507125894e-04,9.080996191392795526e-04,9.417189346240797607e-04,1.007735510183183298e-03,1.097189334770796304e-03,1.132487193178180213e-03,1.161035946658663066e-03,1.178754210978093025e-03,1.203062601831054361e-03
2.985000000000000000e+02,1.069729751250285453e-03,7.891187058797766163e-04,1.211287032321700348e-03,8.468688468813422856e-05,1.151493609148179003e-06,1.484000000000000000e+03,1.154416635938419668e-03,9.850428665621512384e-04,1.415572810714148949e-04,2.806110453705088371e-04,8.556667751232713845e-04,9.085548000888010950e-04,9.424251811184635331e-04,1.007901662438341443e-03,1.097729809252294495e-03,1.133009124609159939e-03,1.161686145442661702e-03,1.179349689442946636e-03,1.203533606448483782e-03
3.010000000000000000e+02,1.070570463421652904e-03,7.894333218767175288e-04,1.212118216766316795e-03,8.466394541762500446e-05,1.153289100804531259e-06,1.485000000000000000e+03,1.155234408839277962e-03,9.859065180040278448e-04,1.415477533446638913e-04,2.811371415449353747e-04,8.564298171371611266e-04,9.091477475393328588e-04,9.432922969583200021e-04,1.008837868384090822e-03,1.098464416330305468e-03,1.133696459238847046e-03,1.162648141109016899e-03,1.180122863556036603e-03,1.204440129245364392e-03
3.035000000000000000e+02,1.071207704746030649e-03,7.905463482716565665e-04,1.212694685777178372e-03,8.467522253116290139e-05,1.154655840017960951e-06,1.485000000000000000e+03,1.155882927277193618e-03,9.865324822148676797e-04,1.414869810311477228e-04,2.806613564743740824e-04,8.566272390471828691e-04,9.095578602561365817e-04,9.442417747554255735e-04,1.009541732523057487e-03,1.099572306941894693e-03,1.134516650999037356e-03,1.163150680195774653e-03,1.180986359212638989e-03,1.205009187265293708e-03
3.060000000000000000e+02,1.072027178158079571e-03,7.910352606746984521e-04,1.213448681723754922e-03,8.468372901869670360e-05,1.156413604670086561e-06,1.485000000000000000e+03,1.156710907176776220e-03,9.873434491393829216e-04,1.414215035656753508e-04,2.809919174833811189e-04,8.579497681904227260e-04,9.106377806214459043e-04,9.448903494315510649e-04,1.010371084507930310e-03,1.100335654393761646e-03,1.134973626616814701e-03,1.163998883143211628e-03,1.181700291833706878e-03,1.205863582707065269e-03
3.085000000000000000e+02,1.072648255130554317e-03,7.919831395628210537e-04,1.214150563046736617e-03,8.467914318118756215e-05,1.157744836524522779e-06,1.485000000000000000e+03,1.157327398311741974e-03,9.879691119493666605e-04,1.415023079161822992e-04,2.806651155677332638e-04,8.584120967304258816e-04,9.111850361119697627e-04,9.451499777011926296e-04,1.010799684698970424e-03,1.100690147070635706e-03,1.135558487533658246e-03,1.164874439071927675e-03,1.182391794591137113e-03,1.206527928779376098e-03
3.110000000000000000e+02,1.073434621506668676e-03,7.924804377787177112e-04,1.214956273232180696e-03,8.469652287806146305e-05,1.159435387636798953e-06,1.485000000000000000e+03,1.158131144384730044e-03,9.887380986286073078e-04,1.415216517255120203e-04,2.809541837279509648e-04,8.592486434649395993e-04,9.116367613780739345e-04,9.461920573368361219e-04,1.011505887456640726e-03,1.101533461058657208e-03,1.136454043711394597e-03,1.165695839032707256e-03,1.183217692632457761e-03,1.207334531668767400e-03
3.135000000000000000e+02,1.074004039974994166e-03,7.929243333584417349e-04,1.215384008543962321e-03,8.468240069607401799e-05,1.160655786870259310e-06,1.485000000000000000e+03,1.158686440671068130e-03,9.893216392789202021e-04,1.413799685689681555e-04,2.810797066165524310e-04,8.600024836985482391e-04,9.122456055648115163e-04,9.467130190478039841e-04,1.012118102533848601e-03,1.102242248491000802e-03,1.136963304154464801e-03,1.166494460261413742e-03,1.183806294874090561e-03,1.207679911640117693e-03
3.160000000000000000e+02,1.074767897537682107e-03,7.933962180205748243e-04,1.216419361430093804e-03,8.469322182439203604e-05,1.162298975400565334e-06,1.485000000000000000e+03,1.159461119362074129e-03,9.900746757132900845e-04,1.416514638924116967e-04,2.813716795171072827e-04,8.607645424320615893e-04,9.129461324231162925e-04,9.477174800182101237e-04,1.012846991216261603e-03,1.102986912339942553e-03,1.137825926983009961e-03,1.167195849039576270e-03,1.184902925003948485e-03,1.208576373017092526e-03
3.185000000000000000e+02,1.075312290273434989e-03,7.935885801049584465e-04,1.216681279834029268e-03,8.468927786003921897e-05,1.163468795397555282e-06,1.485000000000000000e+03,1.160001568133474208e-03,9.906230124133957697e-04,1.413689895605942798e-04,2.817237101684765422e-04,8.614938114045534237e-04,9.132803488326100795e-04,9.485484275725399950e-04,1.013342157603482757e-03,1.103516537147318944e-03,1.138353610890927188e-03,1.167945088064285125e-03,1.185515858235853745e-03,1.209032883164633731e-03
3.210000000000000000e+02,1.076046594614633780e-03,7.950157553063690345e-04,1.217403806760641296e-03,8.469949231194934182e-05,1.165050277779651919e-06,1.485000000000000000e+03,1.160746086926583162e-03,9.913471023026843975e-04,1.413572121460075163e-04,2.810308393082647455e-04,8.618117931843486930e-04,9.137933150928232362e-04,9.491167483743007463e-04,1.014142106373863272e-03,1.104389169582216650e-03,1.138976331229917937e-03,1.168427001562818762e-03,1.186228946045903617e-03,1.210098777503373262e-03
3.235000000000000000e+02,1.076563159741125058e-03,7.959176485783467803e-04,1.218040322066989492e-03,8.470163259732038023e-05,1.166162603476446637e-06,1.485000000000000000e+03,1.161264792338445465e-03,9.918615271438046502e-04,1.414771623258644345e-04,2.806455111627782772e-04,8.624685826145126475e-04,9.143962068611069570e-04,9.497891460808579505e-04,1.014592949439588505e-03,1.104758023328041060e-03,1.139603874435319176e-03,1.169199082892441064e-03,1.186560194848550404e-03,1.210672403808339291e-03
3.260000000000000000e+02,1.077284330822156746e-03,7.956307779601074371e-04,1.218694267339653437e-03,8.469609242340164496e-05,1.167714957506735555e-06,1.485000000000000000e+03,1.161980423245558350e-03,9.925882383987551412e-04,1.414099365174966913e-04,2.816535528620493084e-04,8.632295565501542410e-04,9.149392625771934169e-04,9.509306718807792073e-04,1.015200599715056435e-03,1.105566112311174784e-03,1.140176026994846803e-03,1.170063758562472651e-03,1.187359325663717808e-03,1.211174651081930531e-03
3.285000000000000000e+02,1.077772525871855238e-03,7.962004545910514883e-04,1.219588605241171382e-03,8.470761243139344099e-05,1.168768997128025871e-06,1.485000000000000000e+03,1.162480138303248652e-03,9.930649134404618238e-04,1.418160793693161448e-04,2.815720712808037493e-04,8.636820321358646638e-04,9.153725350863252007e-04,9.512772247995952184e-04,1.015328579497261395e-03,1.106098304746556786e-03,1.140707858956310295e-03,1.170405239741189804e-03,1.187656838750422890e-03,1.211774297462749625e-03
3.310000000000000000e+02,1.078458086479600194e-03,7.975110971574028793e-04,1.219749328887146256e-03,8.470520155873259116e-05,1.170246815464346136e-06,1.485000000000000000e+03,1.163163288038332813e-03,9.937528849208675762e-04,1.412912424075460621e-04,2.809469893221973151e-04,8.647482439871421577e-04,9.159784071851593060e-04,9.521588451897030963e-04,1.016015709291431032e-03,1.106742083000277843e-03,1.141339606128479768e-03,1.171087883925691232e-03,1.188447612095644163e-03,1.212651759294768256e-03
3.335000000000000000e+02,1.078929105965477234e-03,7.981862748153883188e-04,1.220427178432921273e-03,8.469351212895486847e-05,1.171261006696201490e-06,1.485000000000000000e+03,1.163622618094432197e-03,9.942355938365222707e-04,1.414980724674440391e-04,2.807428311500889152e-04,8.651169820196802840e-04,9.167295723955236906e-04,9.525486018104702742e-04,1.016357991542688952e-03,1.107248564151786614e-03,1.141779814395983044e-03,1.171667450357048897e-03,1.189055308865557322e-03,1.212998197841121811e-03
3.360000000000000000e+02,1.079579152940845750e-03,7.984536895365637729e-04,1.221209789268535521e-03,8.469563219213763021e-05,1.172664497576899609e-06,1.485000000000000000e+03,1.164274785132983448e-03,9.948835207487080525e-04,1.416306363276897701e-04,2.811254634042819776e-04,8.659553142100482378e-04,9.174084152983502704e-04,9.530000815113117687e-04,1.016919235359808492e-03,1.108050676200537368e-03,1.142447528703406136e-03,1.172452618155840360e-03,1.189508790524281380e-03,1.213307815102457375e-03
3.385000000000000000e+02,1.080026835793225634e-03,7.984851679030883879e-04,1.221234987908822534e-03,8.470042382297894893e-05,1.173632127829319630e-06,1.485000000000000000e+03,1.164727259616204569e-03,9.953264119702466984e-04,1.412081521155969001e-04,2.815416678901372458e-04,8.664606448478513268e-04,9.176957145789403462e-04,9.538961839457313439e-04,1.017228816265479917e-03,1.108326354609197014e-03,1.142854425324054193e-03,1.172840198972715554e-03,1.190010992724188470e-03,1.214074512205701563e-03
3.410000000000000000e+02,1.080815976127815457e-03,7.991094157124132734e-04,1.222264634641632465e-03,8.453459665038673139e-05,1.175309272283966062e-06,1.484000000000000000e+03,1.165350572778202148e-03,9.962813794774287666e-04,1.414486585138170077e-04,2.817065604154021840e-04,8.674414739039333936e-04,9.185968935789791878e-04,9.546699269158464901e-04,1.018313020092097114e-03,1.109121182250977569e-03,1.143551908752086848e-03,1.173490895553689923e-03,1.190389842743124881e-03,1.214635185576956730e-03
3.435000000000000000e+02,1.081221038450043978e-03,7.992503225585901282e-04,1.222533363730028124e-03,8.452367493179380707e-05,1.176183185610967142e-06,1.484000000000000000e+03,1.165744713381837785e-03,9.966973635182501713e-04,1.413123252799841460e-04,2.819707158914538502e-04,8.677068381472113467e-04,9.191001821195380435e-04,9.548794445631195562e-04,1.018483021272720496e-03,1.109508717391228388e-03,1.143820218210060084e-03,1.173909125434479967e-03,1.190872892233642158e-03,1.215154073695735035e-03
3.460000000000000000e+02,1.081832859757583289e-03,8.002526603227137119e-04,1.223421409349811570e-03,8.452749407311758176e-05,1.177507233705551587e-06,1.484000000000000000e+03,1.166360353830700816e-03,9.973053656844657611e-04,1.415885495922282813e-04,2.815801994348695768e-04,8.686720944459317816e-04,9.196282684556755750e-04,9.556648233198889938e-04,1.019309853944534803e-03,1.110021532329099302e-03,1.144386507271794289e-03,1.174819110757623465e-03,1.191642884777255286e-03,1.215629242772481560e-03
3.485000000000000000e+02,1.082224915662106154e-03,8.000265773627661175e-04,1.223680819823421599e-03,8.452067962662109110e-05,1.178354513364398947e-06,1.484000000000000000e+03,1.166745595288727231e-03,9.977042360354850762e-04,1.414559041613154457e-04,2.821983382993400362e-04,8.686345650534560295e-04,9.197572550192503965e-04,9.560968429568556057e-04,1.019740697422200819e-03,1.110517185369310281e-03,1.144863640154037722e-03,1.175167445653697504e-03,1.192257319006815057e-03,1.215933704376358010e-03
3.510000000000000000e+02,1.082820954894949967e-03,8.013306508995824426e-04,1.223900338144022536e-03,8.453209966673918641e-05,1.179646896233678994e-06,1.484000000000000000e+03,1.167353054561689248e-03,9.982888552282106857e-04,1.410793832490725690e-04,2.814903039953675244e-04,8.693222917352249083e-04,9.206969065792303423e-04,9.566928785020710913e-04,1.020380690710630169e-03,1.110950745000740007e-03,1.145387780326999729e-03,1.175847522185319988e-03,1.192836685120514427e-03,1.216654327817171151e-03
3.535000000000000000e+02,1.083200137289667356e-03,8.019183620496375458e-04,1.224639465004435370e-03,8.452631949612466244e-05,1.180467236111914983e-06,1.484000000000000000e+03,1.167726456785791924e-03,9.986738177935427889e-04,1.414393277147680140e-04,2.812817752400298106e-04,8.696803165008897950e-04,9.211050460501235375e-04,9.570536216856430963e-04,1.020810052445255203e-03,1.111352521415216038e-03,1.145753516154413921e-03,1.176123871767471851e-03,1.193170290724798526e-03,1.217102747375014378e-03
3.560000000000000000e+02,1.083780549382446119e-03,8.019796884413094669e-04,1.224834612607957800e-03,8.453717978202026511e-05,1.181726813985214317e-06,1.484000000000000000e+03,1.168317729164466317e-03,9.992433696004259219e-04,1.410540632255116809e-04,2.818008609411366524e-04,8.697832775091325934e-04,9.214240446045406617e-04,9.578217221270663448e-04,1.021247895406819086e-03,1.111716143783948729e-03,1.146395272379843429e-03,1.176777468704307298e-03,1.193662771360219470e-03,1.217523545795248059e-03
3.585000000000000000e+02,1.084144354505258692e-03,8.019918117417032056e-04,1.225835584162079158e-03,8.452942454403526544e-05,1.182514205019370240e-06,1.484000000000000000e+03,1.168673779049293890e-03,9.996149299612234942e-04,1.416912296568204662e-04,2.821525427635554863e-04,8.703639341822637463e-04,9.216427509255851374e-04,9.580683533413418248e-04,1.021529439173107789e-03,1.112070805202213658e-03,1.146693765055060814e-03,1.177031886306871469e-03,1.194195247584409463e-03,1.217985776896436060e-03
3.610000000000000000e+02,1.084701173417496056e-03,8.030104176200373450e-04,1.226141956774831491e-03,8.453361798059344089e-05,1.183722568182182082e-06,1.484000000000000000e+03,1.169234791398089538e-03,1.000167555436902575e-03,1.414407833573354343e-04,2.816907557974587112e-04,8.713774792712109364e-04,9.222067756228503020e-04,9.588286165022103956e-04,1.022286147905432764e-03,1.112413364821613921e-03,1.147324908201395946e-03,1.177303585934031532e-03,1.194832974192453759e-03,1.218365235373336823e-03
3.635000000000000000e+02,1.085032459844499165e-03,8.032140107799145157e-04,1.226429630465061685e-03,8.452301731047574265e-05,1.184439579371471744e-06,1.484000000000000000e+03,1.169555477154974894e-03,1.000509442534023435e-03,1.413971706205625206e-04,2.818184490645846488e-04,8.713091440727595977e-04,9.228006573827534720e-04,9.590884046421743444e-04,1.022464239345648607e-03,1.112930627594756802e-03,1.147768585496495436e-03,1.177479380768095378e-03,1.194966406288251086e-03,1.218713663546728155e-03
3.660000000000000000e+02,1.085580531423200852e-03,8.034538914986212154e-04,1.227203345979372383e-03,8.452365183930797066e-05,1.185629337925332183e-06,1.484000000000000000e+03,1.170104183262508837e-03,1.001056879583892868e-03,1.416228145561715304e-04,2.821266399245796370e-04,8.718174342651101912e-04,9.233909355812888265e-04,9.595103313031923525e-04,1.023093202109964057e-03,1.113463264516669502e-03,1.148108181825539115e-03,1.178371857223418440e-03,1.195461537549395714e-03,1.219172343682328611e-03
3.685000000000000000e+02,1.085901085138439928e-03,8.043908258766591492e-04,1.227282191900382416e-03,8.452819912689261549e-05,1.186326183152476710e-06,1.484000000000000000e+03,1.170429284265332584e-03,1.001372886011547272e-03,1.413811067619424877e-04,2.815102592617807790e-04,8.720096572310024555e-04,9.238718329479887314e-04,9.601749251356188819e-04,1.023426397168400838e-03,1.113642746532752257e-03,1.148670473563185050e-03,1.178484166899146021e-03,1.195758871358679112e-03,1.219710293291244741e-03
3.710000000000000000e+02,1.086429508478225755e-03,8.043162626617530401e-04,1.227999697219595444e-03,8.451884726549580592e-05,1.187472512435327380e-06,1.484000000000000000e+03,1.170948355743721588e-03,1.001910661212729921e-03,1.415701887413696892e-04,2.821132458164727144e-04,8.728947343495799868e-04,9.244048616184426985e-04,9.605859673925449963e-04,1.024112206892935925e-03,1.114020021570029037e-03,1.149151171038439653e-03,1.179378051688364550e-03,1.196093002081673445e-03,1.219898609301913470e-03
3.735000000000000000e+02,1.086725606447544500e-03,8.045179443687328806e-04,1.228106233136360336e-03,8.452047441762894462e-05,1.188116254304564663e-06,1.484000000000000000e+03,1.171246080865173417e-03,1.002205132029915582e-03,1.413806266888158365e-04,2.822076620788116193e-04,8.736587744775705386e-04,9.246284397437586977e-04,9.609401065059818480e-04,1.024562561366808636e-03,1.114244210888550891e-03,1.149477747167821197e-03,1.179465968036866362e-03,1.196484924996942586e-03,1.220334967353968198e-03
3.760000000000000000e+02,1.087223850431429930e-03,8.047619413504918887e-04,1.228870280469395934e-03,8.453766176194283158e-05,1.189202317203120852e-06,1.484000000000000000e+03,1.171761512193372681e-03,1.002686188669487180e-03,1.416464300379660039e-04,2.824619090809380416e-04,8.738022506474179890e-04,9.249320141204521494e-04,9.613656323068183905e-04,1.025244546061923785e-03,1.114696037757441794e-03,1.150126089524308552e-03,1.180103675644720565e-03,1.196909768692565020e-03,1.220812645305602295e-03
3.785000000000000000e+02,1.087527144636178927e-03,8.054812463318095864e-04,1.228887571029494211e-03,8.451330370582311319e-05,1.189857788823793127e-06,1.484000000000000000e+03,1.172040448342002040e-03,1.003013840930355813e-03,1.413604263933152839e-04,2.820458983043693402e-04,8.738175177151907445e-04,9.255398689718391091e-04,9.615255557711912962e-04,1.025445914919428892e-03,1.115044405315862835e-03,1.150351170670018894e-03,1.180278994009782570e-03,1.197224435106293648e-03,1.220725839434500404e-03
3.810000000000000000e+02,1.087989932534355001e-03,8.056974233057581430e-04,1.229399095561375813e-03,8.451982845365410243e-05,1.190865694697945586e-06,1.484000000000000000e+03,1.172509760988009117e-03,1.003470104080700885e-03,1.414091630270208119e-04,2.822925092285968581e-04,8.747897269614427060e-04,9.257683575709662075e-04,9.622351013518720773e-04,1.025939722280623349e-03,1.115634071055002924e-03,1.150857258457765094e-03,1.180773540848107164e-03,1.197608578254868864e-03,1.221553852907695864e-03
3.835000000000000000e+02,1.088263157480433979e-03,8.058804595154589164e-04,1.229398138660410447e-03,8.451509280791537815e-05,1.191459500841614255e-06,1.484000000000000000e+03,1.172778250288349262e-03,1.003748064672518696e-03,1.411349811799764674e-04,2.823826979649750627e-04,8.749382842394988176e-04,9.260104113517181020e-04,9.627062122301112196e-04,1.026219824483997223e-03,1.115900033694325940e-03,1.151215322221143134e-03,1.181145205081983495e-03,1.197867878560972483e-03,1.221677440376920699e-03
3.860000000000000000e+02,1.088735497933781843e-03,8.065233883540937456e-04,1.230182024862119979e-03,8.452778154726428269e-05,1.192489930314421717e-06,1.484000000000000000e+03,1.173263279481046072e-03,1.004207716386517615e-03,1.414465269283381350e-04,2.822121095796880979e-04,8.756165672712397071e-04,9.265391380926694476e-04,9.631421760181156123e-04,1.026769013488124322e-03,1.116417276557239539e-03,1.151659484457478230e-03,1.181844232327837994e-03,1.198545677393993408e-03,1.222329844585784420e-03
3.885000000000000000e+02,1.088992248081099064e-03,8.071883401546349522e-04,1.230749679958526499e-03,8.452384634164629190e-05,1.193048396981111762e-06,1.484000000000000000e+03,1.173516094422745329e-03,1.004468401739452800e-03,1.417574318774274342e-04,2.818039079264641122e-04,8.761604655381563782e-04,9.269074841453229336e-04,9.633635867389506776e-04,1.027349009920146619e-03,1.116646328046760114e-03,1.151916254837920088e-03,1.181948552060867663e-03,1.198753223610431922e-03,1.222384399409838941e-03
3.910000000000000000e+02,1.089434005069985899e-03,8.069317353823812810e-04,1.230814748798687765e-03,8.454248945687108845e-05,1.194013883926395262e-06,1.484000000000000000e+03,1.173976494526856934e-03,1.004891515613114865e-03,1.413807437287018659e-04,2.825022696876046185e-04,8.758225820195080598e-04,9.273619923399827828e-04,9.637463756166369947e-04,1.027800585388980717e-03,1.117045072753634167e-03,1.152526471233512786e-03,1.182392217077129050e-03,1.199315509064021465e-03,1.222738078817696200e-03
3.935000000000000000e+02,1.089691014184152604e-03,8.075787558099844620e-04,1.231118351941799067e-03,8.453235442186232478e-05,1.194572225337790499e-06,1.484000000000000000e+03,1.174223368606014915e-03,1.005158659762290293e-03,1.414273377576464631e-04,2.821122583741681421e-04,8.764525140848585623e-04,9.276806513007633840e-04,9.641225834340445486e-04,1.028197039335505564e-03,1.117215767956578065e-03,1.152654623815534737e-03,1.182522478501961015e-03,1.199536136826737402e-03,1.223208713879923209e-03
3.960000000000000000e+02,1.090114258667080694e-03,8.079954990151506445e-04,1.231511749899210674e-03,8.452681701306833436e-05,1.195493879743639615e-06,1.484000000000000000e+03,1.174641075680148920e-03,1.005587441654012468e-03,1.413974912321299803e-04,2.821187596519300492e-04,8.771629874233879704e-04,9.282590674852719999e-04,9.648242794391431341e-04,1.028542404909302179e-03,1.117649745099080164e-03,1.153153777861669685e-03,1.183128520431897101e-03,1.199970583375112396e-03,1.223418276574542987e-03
3.985000000000000000e+02,1.090352631061678769e-03,8.077329330134101542e-04,1.231644681227629483e-03,8.452838038306598894e-05,1.196013907153309375e-06,1.484000000000000000e+03,1.174881011444744690e-03,1.005824250678612848e-03,1.412920501659507139e-04,2.826196980482686147e-04,8.769589818756953889e-04,9.285820896464845250e-04,9.650286934971449545e-04,1.029052656734813368e-03,1.118096528855325265e-03,1.153381281998395970e-03,1.183492089824752852e-03,1.200083093251485319e-03,1.223704375075715216e-03
4.010000000000000000e+02,1.090760714381045935e-03,8.083680818069334702e-04,1.232293846599571887e-03,8.452881182054735145e-05,1.196904056064843363e-06,1.484000000000000000e+03,1.175289526201593300e-03,1.006231902560498570e-03,1.415331322185259515e-04,2.823926325741124652e-04,8.775882413662969587e-04,9.291076321374040336e-04,9.652515348383013376e-04,1.029633407771767808e-03,1.118374243588157345e-03,1.153746165063161688e-03,1.183744159432583484e-03,1.200524482447038604e-03,1.224012411643907779e-03
4.035000000000000000e+02,1.090976799720645186e-03,8.086688382718385708e-04,1.232261803506517085e-03,8.451764991479777792e-05,1.197373610675821278e-06,1.484000000000000000e+03,1.175494449635443046e-03,1.006459149805847327e-03,1.412850037858718981e-04,2.823079614488066156e-04,8.778469713889747346e-04,9.292049436934990934e-04,9.655690980576244094e-04,1.029687757865836977e-03,1.118606993377997119e-03,1.154022206028639886e-03,1.184177585960290071e-03,1.200727272497916984e-03,1.224285113786787154e-03
4.060000000000000000e+02,1.091384323830812790e-03,8.089197512230179941e-04,1.232885105373128162e-03,8.452594133045930841e-05,1.198264377061440468e-06,1.484000000000000000e+03,1.175910265161272126e-03,1.006858382500353455e-03,1.415007815423153723e-04,2.824645726077947960e-04,8.780540983394995950e-04,9.297144789273266126e-04,9.657136355786220556e-04,1.030167726599578917e-03,1.118968216446526416e-03,1.154634939723708656e-03,1.184571726248414419e-03,1.201281297607796053e-03,1.224735987965915041e-03
4.085000000000000000e+02,1.091592426230529990e-03,8.094830743715839255e-04,1.232863210277834265e-03,8.451290804325462219e-05,1.198716456629783010e-06,1.484000000000000000e+03,1.176105334273784640e-03,1.007079518187275341e-03,1.412707840473042750e-04,2.821093518589460648e-04,8.787661488377966970e-04,9.298686352132490068e-04,9.660436127166280654e-04,1.030870307014954395e-03,1.119179416220395917e-03,1.154629583027411838e-03,1.184839362392744100e-03,1.201394318513179099e-03,1.224846667162301670e-03
4.110000000000000000e+02,1.091991787073727646e-03,8.097606594839257743e-04,1.233218030133172768e-03,8.452037586297855560e-05,1.199589756972491893e-06,1.484000000000000000e+03,1.176512162936706228e-03,1.007471411210749063e-03,1.412262430594451220e-04,2.822311275898018714e-04,8.790460961606143828e-04,9.301037327520056061e-04,9.663697116546482056e-04,1.031191938317291799e-03,1.119578206886266778e-03,1.155098388505634583e-03,1.185101487972472795e-03,1.201859569458173975e-03,1.225420849726432081e-03
4.135000000000000000e+02,1.092171246761613817e-03,8.096483630849996178e-04,1.233607900870903112e-03,8.450894138446282569e-05,1.199979793426740300e-06,1.484000000000000000e+03,1.176680188146076670e-03,1.007662305377150964e-03,1.414366541092892948e-04,2.825228836766141994e-04,8.795661496409787816e-04,9.306211609207971610e-04,9.664556906976908435e-04,1.031247345052023739e-03,1.119642276364127883e-03,1.155260699985041686e-03,1.185381176020260108e-03,1.202077378976936168e-03,1.225430322129209167e-03
4.160000000000000000e+02,1.092554422946097987e-03,8.100680154818435058e-04,1.234055094691211864e-03,8.452266113894055211e-05,1.200819247345089319e-06,1.484000000000000000e+03,1.177077084085038526e-03,1.008031761807157449e-03,1.415006717451138766e-04,2.824864074642544813e-04,8.796657499907406964e-04,9.308367668983579587e-04,9.667378323424776669e-04,1.031869000779763552e-03,1.120046178896801862e-03,1.155699372652255023e-03,1.185611589390844550e-03,1.202430264696598833e-03,1.225916992249643199e-03
4.185000000000000000e+02,1.092733038467186930e-03,8.102031795638689905e-04,1.233938237094184525e-03,8.451667039103814860e-05,1.201208560931717990e-06,1.484000000000000000e+03,1.177249708858225160e-03,1.008216368076148700e-03,1.412051986269975950e-04,2.825298589033179396e-04,8.799100297994580638e-04,9.310413544084342055e-04,9.667884805476866048e-04,1.032105082818839852e-03,1.120204943618992267e-03,1.156041550492497736e-03,1.185717862661228019e-03,1.202600183750134966e-03,1.225959453909986627e-03
4.210000000000000000e+02,1.093108187877071293e-03,8.104316466586851701e-04,1.234225598069681054e-03,8.451922221166120307e-05,1.202029009327158829e-06,1.484000000000000000e+03,1.177627410088732604e-03,1.008588965665409981e-03,1.411174101926097619e-04,2.826765412183861225e-04,8.804793353619057641e-04,9.314028774056168141e-04,9.670265562730705287e-04,1.032651542580454839e-03,1.120504670845461678e-03,1.156485383362034457e-03,1.186237579824518185e-03,1.203002209432595723e-03,1.226253874150649934e-03
4.235000000000000000e+02,1.093282335700722970e-03,8.112740915731324982e-04,1.234907426023474459e-03,8.451366443114020227e-05,1.202408825030807704e-06,1.484000000000000000e+03,1.177796000131863105e-03,1.008768671269582836e-03,1.416250903227514891e-04,2.820082441275904720e-04,8.800669793902481412e-04,9.315269197034843889e-04,9.670140915948256723e-04,1.032956237317015453e-03,1.120696236486010263e-03,1.156442326059989052e-03,1.186360855607646600e-03,1.203346971508350433e-03,1.226528436708148977e-03
4.260000000000000000e+02,1.093647790513280812e-03,8.111060461389597550e-04,1.234824386689584684e-03,8.452803793832163414e-05,1.203210478892283220e-06,1.484000000000000000e+03,1.178175828451602514e-03,1.009119752574959110e-03,1.411765961763038722e-04,2.825417443743210568e-04,8.806285687867271891e-04,9.317152444799893735e-04,9.673184319348097481e-04,1.033354563375087683e-03,1.121148449088877393e-03,1.157075943810618882e-03,1.186742681272430358e-03,1.203749206247306828e-03,1.226745896781969870e-03
4.285000000000000000e+02,1.093779316896538760e-03,8.108932668238766090e-04,1.235103844692800063e-03,8.451868672137204802e-05,1.203496602475763960e-06,1.484000000000000000e+03,1.178298003617910808e-03,1.009260630175166712e-03,1.413245277962613036e-04,2.828860500726621506e-04,8.809921144157998978e-04,9.317963586760505922e-04,9.674804165580489597e-04,1.033405919039479329e-03,1.121184749285465600e-03,1.157059913023566252e-03,1.186868105339556950e-03,1.203806768833962830e-03,1.227049806958290142e-03
4.310000000000000000e+02,1.094131994463270119e-03,8.113518191058678546e-04,1.235464296374835184e-03,8.451567953364689492e-05,1.204267721395207324e-06,1.484000000000000000e+03,1.178647673996916986e-03,1.009616314929623251e-03,1.413323019115650652e-04,2.827801753574022640e-04,8.811025531788291678e-04,9.321093601726082936e-04,9.677599159499243077e-04,1.033749445754879662e-03,1.121669624383768264e-03,1.157434582341776517e-03,1.187028683077254827e-03,1.204198038029333229e-03,1.227256406984821415e-03
4.335000000000000000e+02,1.094275430202260122e-03,8.115838704419645446e-04,1.235902346514067100e-03,8.450503200038361686e-05,1.204579817577727109e-06,1.484000000000000000e+03,1.178780462202643712e-03,1.009770398201876532e-03,1.416269163118069781e-04,2.826915597602955776e-04,8.820045054773412250e-04,9.319788812106727643e-04,9.678015488173128972e-04,1.034124414959579265e-03,1.121830062138301758e-03,1.157532846933978857e-03,1.187202763969653647e-03,1.204172348851730153e-03,1.227289761039074105e-03
4.360000000000000000e+02,1.094617349853668591e-03,8.125078195765268350e-04,1.236130681066639064e-03,8.451122271146000982e-05,1.205329289364854541e-06,1.484000000000000000e+03,1.179128572565128546e-03,1.010106127142208635e-03,1.415133312129704737e-04,2.821095302771417556e-04,8.820039602172480720e-04,9.321872436477928164e-04,9.682625600895568806e-04,1.034288653093127933e-03,1.122292721184484521e-03,1.157763773008090935e-03,1.187580317757100509e-03,1.204485025250991766e-03,1.227815993802960004e-03
4.385000000000000000e+02,1.094758964457018952e-03,8.126753223312371214e-04,1.235976991293278541e-03,8.450407985319620169e-05,1.205638129770839876e-06,1.484000000000000000e+03,1.179263044310215058e-03,1.010254884603822845e-03,1.412180268362595893e-04,2.820836421257818302e-04,8.819345743766856616e-04,9.324613335877904091e-04,9.683200804452715910e-04,1.034646632309907084e-03,1.122535678479094547e-03,1.157969690840388814e-03,1.187735361157787146e-03,1.204557550828010354e-03,1.228037519931606415e-03
4.410000000000000000e+02,1.095079641789197195e-03,8.126661723588938417e-04,1.236521846821387292e-03,8.450985826976699735e-05,1.206341338005932643e-06,1.484000000000000000e+03,1.179589500058964274e-03,1.010569783519430116e-03,1.414422050321900975e-04,2.824134694303033532e-04,8.818354070892988781e-04,9.326923380155485417e-04,9.683408623840871442e-04,1.034920540894575594e-03,1.122586864977706935e-03,1.158339183900699773e-03,1.187961629984776550e-03,1.205155907640046526e-03,1.227981417078459394e-03
4.435000000000000000e+02,1.095202464238344145e-03,8.127642548349573890e-04,1.236828063892364852e-03,8.449879371877335387e-05,1.206608483813668934e-06,1.484000000000000000e+03,1.179701257957117486e-03,1.010703670519570805e-03,1.416255996540207070e-04,2.824382094033867563e-04,8.825366302785163982e-04,9.329578814907524536e-04,9.684910251112060098e-04,1.035238805269249026e-03,1.122696841463057720e-03,1.158626021268897291e-03,1.188103623072099156e-03,1.205070626307394111e-03,1.228320126094500702e-03
4.460000000000000000e+02,1.095519963061402421e-03,8.130218455448999732e-04,1.236869565099546183e-03,8.450584616511379842e-05,1.207305227502138574e-06,1.484000000000000000e+03,1.180025809226516219e-03,1.011014116896288622e-03,1.413496020381437620e-04,2.824981175165024476e-04,8.834327494846148541e-04,9.333052619308159544e-04,9.686567658546483932e-04,1.035718434020172374e-03,1.123151178530428255e-03,1.158788232647648764e-03,1.188245367865401652e-03,1.205613565365246933e-03,1.228607378958508287e-03
4.485000000000000000e+02,1.095628810506841730e-03,8.128364679119345080e-04,1.236942265040070826e-03,8.448261309251089079e-05,1.207539802327575641e-06,1.484000000000000000e+03,1.180111423599352607e-03,1.011146197414330853e-03,1.413134545332290961e-04,2.827923425949072219e-04,8.827437388818652666e-04,9.332763489584447415e-04,9.687207412850452372e-04,1.035752720116666194e-03,1.123239936307510092e-03,1.159016939194892773e-03,1.188512488708455073e-03,1.205394009000439973e-03,1.228763563231982225e-03
4.510000000000000000e+02,1.095941034031870437e-03,8.132357797192073202e-04,1.237347370136458345e-03,8.448908937633564794e-05,1.208225156298487970e-06,1.484000000000000000e+03,1.180430123408206071e-03,1.011451944655534802e-03,1.414063361045879083e-04,2.827052543126631163e-04,8.833672203129745975e-04,9.340852384769537595e-04,9.691525596225593732e-04,1.036205956250389748e-03,1.123339365744396466e-03,1.159303834377422172e-03,1.188918547829825520e-03,1.205934532893755684e-03,1.228871293847820945e-03
4.535000000000000000e+02,1.096035248105685931e-03,8.135099223293143977e-04,1.237109461618946318e-03,8.449292795217269324e-05,1.208432319964023414e-06,1.484000000000000000e+03,1.180528176057858529e-03,1.011542320153513332e-03,1.410742135132603877e-04,2.825253257763715329e-04,8.829382964352334518e-04,9.335764895355562780e-04,9.691771613019594138e-04,1.036194301407111773e-03,1.123371445449306959e-03,1.159381936088653767e-03,1.188983153809235107e-03,1.205975696986440540e-03,1.229296198648020290e-03
4.560000000000000000e+02,1.096344661290653060e-03,8.142329521163658036e-04,1.237766955950361574e-03,8.449041405995845195e-05,1.209110246408539976e-06,1.484000000000000000e+03,1.180835075350611472e-03,1.011854247230694649e-03,1.414222946597085140e-04,2.821117091742872569e-04,8.838306200470923916e-04,9.341108697640142147e-04,9.695177229708928229e-04,1.036277934767793930e-03,1.123790702070680183e-03,1.159654773541445071e-03,1.189308658928574930e-03,1.206409402874559318e-03,1.229293917170374163e-03
4.585000000000000000e+02,1.096433118575170689e-03,8.138857247225109301e-04,1.237874697163660054e-03,8.448646602770838428e-05,1.209303546450325233e-06,1.484000000000000000e+03,1.180919584602879019e-03,1.011946652547462359e-03,1.414415785884893650e-04,2.825473938526597588e-04,8.838168394910063830e-04,9.344472547351914161e-04,9.697564511639992840e-04,1.036667888695576994e-03,1.123892043981928159e-03,1.159694843672384517e-03,1.189421272184612490e-03,1.206380071441590226e-03,1.229652550411146480e-03
4.610000000000000000e+02,1.096725589358406912e-03,8.141522258862957323e-04,1.238156407780473473e-03,8.449205614550864241e-05,1.209945925905240939e-06,1.484000000000000000e+03,1.181217645503915541e-03,1.012233533212898284e-03,1.414308184220665603e-04,2.825733634721111802e-04,8.838603708645111773e-04,9.349750120985566388e-04,9.702121654628294463e-04,1.037096429588703090e-03,1.124240985353411803e-03,1.160122442786529423e-03,1.189655219050806106e-03,1.206765751733892200e-03,1.229803652476924069e-03
4.635000000000000000e+02,1.096810532957621541e-03,8.144023968141344888e-04,1.238230095906621940e-03,8.447856940278879450e-05,1.210129973895123725e-06,1.484000000000000000e+03,1.181289102360410376e-03,1.012331963554832705e-03,1.414195629490003995e-04,2.824081361434870518e-04,8.844068444025077842e-04,9.351325032105165273e-04,9.703948538573790817e-04,1.036874566970409119e-03,1.124290228762651412e-03,1.160219446063954531e-03,1.189752746810001293e-03,1.207006697499059863e-03,1.229900506435802716e-03
4.660000000000000000e+02,1.097086643670209085e-03,8.147322469025094832e-04,1.238696634447537977e-03,8.447548620171629148e-05,1.210735211488580720e-06,1.484000000000000000e+03,1.181562129871925430e-03,1.012611157468492739e-03,1.416099907773288921e-04,2.823543967676996015e-04,8.845729636233375104e-04,9.349544691077010285e-04,9.705118448293926061e-04,1.037356815727951027e-03,1.124498583402427096e-03,1.160465913677649879e-03,1.190097729822564782e-03,1.207196025945427237e-03,1.229860339670026852e-03
4.685000000000000000e+02,1.097157383799294292e-03,8.147156596605473590e-04,1.238198984859444031e-03,8.447097821266735861e-05,1.210889670985517043e-06,1.484000000000000000e+03,1.181628362011961746e-03,1.012686405586626839e-03,1.410416010601497384e-04,2.824417241387469331e-04,8.846360271612246093e-04,9.355335006551910269e-04,9.707468165694766197e-04,1.037165122870586584e-03,1.124600227196779090e-03,1.160556767901698696e-03,1.190258256616019261e-03,1.207123774233199087e-03,1.230084228435260286e-03
4.710000000000000000e+02,1.097429247653729147e-03,8.145645016599884413e-04,1.238686724060568574e-03,8.449426995761077116e-05,1.211490235261499409e-06,1.484000000000000000e+03,1.181923517611339946e-03,1.012934977696118349e-03,1.412574764068394266e-04,2.828647459937407059e-04,8.851309108132914645e-04,9.358572284696642027e-04,9.711069282560253315e-04,1.037445730444558258e-03,1.124977168378146156e-03,1.160708976365250463e-03,1.190389634402762558e-03,1.207420587669043918e-03,1.230361831218091014e-03
4.735000000000000000e+02,1.097485591936482510e-03,8.145928430690756476e-04,1.238675051410623000e-03,8.447248375380737103e-05,1.211610225019708872e-06,1.484000000000000000e+03,1.181958075690289853e-03,1.013013108182675166e-03,1.411894594741404906e-04,2.828927488674068619e-04,8.851013945536300104e-04,9.355626392461447588e-04,9.709813046604611310e-04,1.037654975242008511e-03,1.124975895199951340e-03,1.160768386313832008e-03,1.190395779586344389e-03,1.207616012748581385e-03,1.230551372555783833e-03
4.760000000000000000e+02,1.097747410536525393e-03,8.150947143338480808e-04,1.238861403921262495e-03,8.446756427348178417e-05,1.212184146753941377e-06,1.484000000000000000e+03,1.182214974810007245e-03,1.013279846263043541e-03,1.411139933847371016e-04,2.826526962026773126e-04,8.857571879828443889e-04,9.362033389835308422e-04,9.715888850173360096e-04,1.037803432503567802e-03,1.125122158477115429e-03,1.161130785991000385e-03,1.190789957721834604e-03,1.207874527554219550e-03,1.230744719242513833e-03
4.785000000000000000e+02,1.097703855163742557e-03,8.152245414021583748e-04,1.239005240348914653e-03,8.446264417676796346e-05,1.212087691902674262e-06,1.484000000000000000e+03,1.182166499340510466e-03,1.013241210986974648e-03,1.413013851851720962e-04,2.824793137615841821e-04,8.856009964554778686e-04,9.359971312322479860e-04,9.712774967631722552e-04,1.037756898052268539e-03,1.125084603185572824e-03,1.161197256678994563e-03,1.190778228497393941e-03,1.207787857137113336e-03,1.230715978474492900e-03
4.810000000000000000e+02,1.097956112687098126e-03,8.158179359968378017e-04,1.239243200507445831e-03,8.447190504745241246e-05,1.212643128129309535e-06,1.484000000000000000e+03,1.182428017734550498e-03,1.013484207639645755e-03,1.412870878203477051e-04,2.821381766902603247e-04,8.859605177221715382e-04,9.363546812682619919e-04,9.712347501340896829e-04,1.037978531403345754e-03,1.125475146697712918e-03,1.161186884995196299e-03,1.190955537611857427e-03,1.208202576029430335e-03,1.230845071983907276e-03
4.835000000000000000e+02,1.098015203350475926e-03,8.158048017473626705e-04,1.239226299428289411e-03,8.446301766572304520e-05,1.212771388141987106e-06,1.484000000000000000e+03,1.182478221016198877e-03,1.013552185684752976e-03,1.412110960778134843e-04,2.822104016031132560e-04,8.856867585927825611e-04,9.364680241493114361e-04,9.718249754728473929e-04,1.038122469164081980e-03,1.125476147420772025e-03,1.161395808327080580e-03,1.191070344023981847e-03,1.207999563499861971e-03,1.230671523407477104e-03
4.860000000000000000e+02,1.098270792088281399e-03,8.158285764795150533e-04,1.239689643119503163e-03,8.445894921306307355e-05,1.213332046856395927e-06,1.484000000000000000e+03,1.182729741301344513e-03,1.013811842875218285e-03,1.414188510312217647e-04,2.824422156087663454e-04,8.865166893748771234e-04,9.370705696912038501e-04,9.718734735823110048e-04,1.038256596288309949e-03,1.125769206570546247e-03,1.161588503622086165e-03,1.191367362100441028e-03,1.208315134520291344e-03,1.230939965922429402e-03
4.885000000000000000e+02,1.098326293152671572e-03,8.156286981784118852e-04,1.239658922629636138e-03,8.443939819195753844e-05,1.213450658197508662e-06,1.484000000000000000e+03,1.182765691344629016e-03,1.013886894960714128e-03,1.413326294769645664e-04,2.826975949742596868e-04,8.864003452603574917e-04,9.371176052298192845e-04,9.719721342768932989e-04,1.038275078539016181e-03,1.125809993386989389e-03,1.161639757533409600e-03,1.191387305146017310e-03,1.208296114183468216e-03,1.231095586016935908e-03
4.910000000000000000e+02,1.098553218442430753e-03,8.158894405423020545e-04,1.239731143177595207e-03,8.444590461393898214e-05,1.213950284556289536e-06,1.484000000000000000e+03,1.182999123056369681e-03,1.014107313828491825e-03,1.411779247351644534e-04,2.826637779001286988e-04,8.866736944021100719e-04,9.371358622089116536e-04,9.719328970334063268e-04,1.038592780074743807e-03,1.125952209660784336e-03,1.161963162245891433e-03,1.191545728306463115e-03,1.208795053768579788e-03,1.231093279294771499e-03
4.935000000000000000e+02,1.098591205679307677e-03,8.163833392786059217e-04,1.239859448436886422e-03,8.443924090894675851e-05,1.214032622601194030e-06,1.484000000000000000e+03,1.183030446588254504e-03,1.014151964770360851e-03,1.412682427575787450e-04,2.822078664007017556e-04,8.869269080560249164e-04,9.377905276623736252e-04,9.720784614403045042e-04,1.038434042996221355e-03,1.126053410113820197e-03,1.162024844285654843e-03,1.191555285321115217e-03,1.208765772332046290e-03,1.231267545476926080e-03
4.960000000000000000e+02,1.098840635327077422e-03,8.163754966852721645e-04,1.240376922473837833e-03,8.445743327233440020e-05,1.214583799880966124e-06,1.484000000000000000e+03,1.183298068599411904e-03,1.014383202054742941e-03,1.415362871467604113e-04,2.824651386418052575e-04,8.867056980420829054e-04,9.381040632802429592e-04,9.721707171381198951e-04,1.038902505249278798e-03,1.126358299083582383e-03,1.162212811215779587e-03,1.191739475765072340e-03,1.208949396570186156e-03,1.231564760758561278e-03
4.985000000000000000e+02,1.098865175306586173e-03,8.166305107279829556e-04,1.240056932041949710e-03,8.443892930086597571e-05,1.214634606283051038e-06,1.484000000000000000e+03,1.183304104607452081e-03,1.014426246005720265e-03,1.411917567353635373e-04,2.822346645786032171e-04,8.870677459827812535e-04,9.375590832227238781e-04,9.724075908287965883e-04,1.038981645370697223e-03,1.126125366510930068e-03,1.162258010710964014e-03,1.191900526057421660e-03,1.208876203228263215e-03,1.231567584254723629e-03
5.010000000000000000e+02,1.099107024358701463e-03,8.170309610200984091e-04,1.240252450274843951e-03,8.444417354036375372e-05,1.215167069439554517e-06,1.484000000000000000e+03,1.183551197899065325e-03,1.014662850818337601e-03,1.411454259161424880e-04,2.820760633386030537e-04,8.868693336726856009e-04,9.382704457582514371e-04,9.725895373012761113e-04,1.039070164050219167e-03,1.126423608227214348e-03,1.162431966050593264e-03,1.192084546966925033e-03,1.209378664036370914e-03,1.231835138170264644e-03
5.035000000000000000e+02,1.099131864035235223e-03,8.168977739638107064e-04,1.239965797464911588e-03,8.443398559730718768e-05,1.215219952461417158e-06,1.484000000000000000e+03,1.183565849632542410e-03,1.014697878437928035e-03,1.408339334296763654e-04,2.822340900714245164e-04,8.869586275112401009e-04,9.381262889484373981e-04,9.726079158889770803e-04,1.039070483608249378e-03,1.126653590816560635e-03,1.162372382365691251e-03,1.192374920214915937e-03,1.209274353845494771e-03,1.231660310862548249e-03
5.060000000000000000e+02,1.099364822883733403e-03,8.168265834045817944e-04,1.240604083153855298e-03,8.444692502773560043e-05,1.215734296940822537e-06,1.484000000000000000e+03,1.183811747911468976e-03,1.014917897855997829e-03,1.412392602701218955e-04,2.825382394791516082e-04,8.875770008606240343e-04,9.388182575990787959e-04,9.726419520560969367e-04,1.039657945898335607e-03,1.126712055958775140e-03,1.162820303382048172e-03,1.192411389590604127e-03,1.209415555044279778e-03,1.232185423830396784e-03
5.085000000000000000e+02,1.099378730906298623e-03,8.169251191471964789e-04,1.240904949300200436e-03,8.443479746819366539e-05,1.215762828992638669e-06,1.484000000000000000e+03,1.183813528374492302e-03,1.014943933438104944e-03,1.415262183939018127e-04,2.824536117591021443e-04,8.876966324443118662e-04,9.382414895865188184e-04,9.726427352961389879e-04,1.039571799757680205e-03,1.126869551376596251e-03,1.162703800898652693e-03,1.192550191647004593e-03,1.209437185028181851e-03,1.232028521585396214e-03
5.110000000000000000e+02,1.099600887767638105e-03,8.171318169692542033e-04,1.240718512230166081e-03,8.445126643314835224e-05,1.216254128781540301e-06,1.484000000000000000e+03,1.184052154200786362e-03,1.015149621334489848e-03,1.411176244625279765e-04,2.824690707983839016e-04,8.873075167878173401e-04,9.384478397540887713e-04,9.731028548683144782e-04,1.039493466290830441e-03,1.127078354413395440e-03,1.162811880441557474e-03,1.192532615574532374e-03,1.209620741489655926e-03,1.232294081621513031e-03
5.135000000000000000e+02,1.099611795219988938e-03,8.172185378335150097e-04,1.240844917277370224e-03,8.443466462115093211e-05,1.216275312776613087e-06,1.484000000000000000e+03,1.184046459841139789e-03,1.015177130598838087e-03,1.412331220573812864e-04,2.823932573864739283e-04,8.878162111027274603e-04,9.391456289708008517e-04,9.728130045939724444e-04,1.039810130206271933e-03,1.127259302622273408e-03,1.162882981338907336e-03,1.192737350289845228e-03,1.209661413963248775e-03,1.232098068665341906e-03
5.160000000000000000e+02,1.099832970040145888e-03,8.171981234106049687e-04,1.241177342126771567e-03,8.443747081706344147e-05,1.216762248465310773e-06,1.484000000000000000e+03,1.184270440857209316e-03,1.015395499223082460e-03,1.413443720866256782e-04,2.826348466295409197e-04,8.883235379714613227e-04,9.391939533732663508e-04,9.729995138085354312e-04,1.040132890391860538e-03,1.127448036565822063e-03,1.163191841837102249e-03,1.192906016203696242e-03,1.209723219336776828e-03,1.232456290806377506e-03
5.185000000000000000e+02,1.099830274187085571e-03,8.172504652424945372e-04,1.241273181209093072e-03,8.442240238486755841e-05,1.216753774042872538e-06,1.484000000000000000e+03,1.184252676571953197e-03,1.015407871802217945e-03,1.414429070220075014e-04,2.825798089445910339e-04,8.878632933738211334e-04,9.391584825138223503e-04,9.733402669252328408e-04,1.040151635816643702e-03,1.127402193657522098e-03,1.163164689466917754e-03,1.192994472005723958e-03,1.209687139735615312e-03,1.232212730034662604e-03
5.210000000000000000e+02,1.100035838364004813e-03,8.181229328275245460e-04,1.241322773028858155e-03,8.443555128528116530e-05,1.217208208006048334e-06,1.484000000000000000e+03,1.184471389649286019e-03,1.015600287078723607e-03,1.412869346648533420e-04,2.819129055364802666e-04,8.882589766520687397e-04,9.395677075282777039e-04,9.733372184811244767e-04,1.040323482745579521e-03,1.127589105244307865e-03,1.163419618341124569e-03,1.193113196724261867e-03,1.209928763372085684e-03,1.232579825371624051e-03
5.235000000000000000e+02,1.100056005649822271e-03,8.179819113909985459e-04,1.241545475353470927e-03,8.441567793708339422e-05,1.217249222247818978e-06,1.484000000000000000e+03,1.184471683586905705e-03,1.015640327712738836e-03,1.414894697036486564e-04,2.820740942588237246e-04,8.885971207568826597e-04,9.394001124276943901e-04,9.734730456398327150e-04,1.040445538399426256e-03,1.127722443206550292e-03,1.163472404525195273e-03,1.193124449840377455e-03,1.209995607166195310e-03,1.232383406633801156e-03
5.260000000000000000e+02,1.100262723844217709e-03,8.183601167570025764e-04,1.241679869164584796e-03,8.443002063637279489e-05,1.217706489865755484e-06,1.484000000000000000e+03,1.184692744480590450e-03,1.015832703207844969e-03,1.414171453203670863e-04,2.819026070872151330e-04,8.885571915454519142e-04,9.394579927244153545e-04,9.734187471286817129e-04,1.040442550796279609e-03,1.127800079730914996e-03,1.163615412786744678e-03,1.193364333376970053e-03,1.210113617055914902e-03,1.232642916022427771e-03
5.285000000000000000e+02,1.100247249871665620e-03,8.180264466248996251e-04,1.241473088910408648e-03,8.441821739706694566e-05,1.217670446278661717e-06,1.484000000000000000e+03,1.184665467268732498e-03,1.015829032474598742e-03,1.412258390387430285e-04,2.822208032467659949e-04,8.887186124522393526e-04,9.395106227279095574e-04,9.736836731282778705e-04,1.040771056898508054e-03,1.127726783490499811e-03,1.163662301731990508e-03,1.193422533032292322e-03,1.210142358760859550e-03,1.232741341436358658e-03
5.310000000000000000e+02,1.100450358346101920e-03,8.178135619269178910e-04,1.241617020878314683e-03,8.442919417839584340e-05,1.218119280013677134e-06,1.484000000000000000e+03,1.184879552524497736e-03,1.016021164167706103e-03,1.411666625322127635e-04,2.826367964191840287e-04,8.890152234544655956e-04,9.395999787756369832e-04,9.741272633657980075e-04,1.040794177812378587e-03,1.127961036054877207e-03,1.163790932699387609e-03,1.193493266359694398e-03,1.210518894565041671e-03,1.233105780598882590e-03
5.335000000000000000e+02,1.100427201427632779e-03,8.178289681319561577e-04,1.241838606126011244e-03,8.441972795363123189e-05,1.218066716109616863e-06,1.484000000000000000e+03,1.184846929381264038e-03,1.016007473474001520e-03,1.414114046983784654e-04,2.825982332956766211e-04,8.889033760817734945e-04,9.397642877335850558e-04,9.739689817989974309e-04,1.040826254629481683e-03,1.127910766629890192e-03,1.163759728558823618e-03,1.193799234126141379e-03,1.210365174111200856e-03,1.233017679904447076e-03
5.360000000000000000e+02,1.100641537400268025e-03,8.183637947159655727e-04,1.242150755611854795e-03,8.440107850200549472e-05,1.218535335903127515e-06,1.484000000000000000e+03,1.185042615902273493e-03,1.016240458898262557e-03,1.415092182115867698e-04,2.822777426843024523e-04,8.889885326264999324e-04,9.401166623293557038e-04,9.741742936305017092e-04,1.041065987455797558e-03,1.128155727291688939e-03,1.163971918205392551e-03,1.193697539703338951e-03,1.210575113710033769e-03,1.233113706193856305e-03
5.385000000000000000e+02,1.100629453193974205e-03,8.178010175949640588e-04,1.241844983472098008e-03,8.440242035726501057e-05,1.218508961800230843e-06,1.484000000000000000e+03,1.185031873551239175e-03,1.016227032836709235e-03,1.412155302781238023e-04,2.828284355990101466e-04,8.895164698896739636e-04,9.396299861509805219e-04,9.742582097162767697e-04,1.040981925124122558e-03,1.128128126224194885e-03,1.163905101810159062e-03,1.193707981681289658e-03,1.210768855272105178e-03,1.233225847899201274e-03
5.410000000000000000e+02,1.100800371095912765e-03,8.181797405023062165e-04,1.242155688128078169e-03,8.441737284782131734e-05,1.218887749843426934e-06,1.484000000000000000e+03,1.185217743943734001e-03,1.016382998248091529e-03,1.413553170321654034e-04,2.826206305936065487e-04,8.893272286128477058e-04,9.397824946578086465e-04,9.742914307986707840e-04,1.041279994738899531e-03,1.128341428490180773e-03,1.164295298394316721e-03,1.194012969326353497e-03,1.210935211006334807e-03,1.233428264869354703e-03
5.435000000000000000e+02,1.100795395867934469e-03,8.178332717247143585e-04,1.242132660255397840e-03,8.439477067466758875e-05,1.218872980881272473e-06,1.484000000000000000e+03,1.185190166542602003e-03,1.016400625193266934e-03,1.413372643874633711e-04,2.829621241432201100e-04,8.894331663764489882e-04,9.403606408179274786e-04,9.743219414019355703e-04,1.041350000434309838e-03,1.128279248360591035e-03,1.164168265931868687e-03,1.193984622199051543e-03,1.210709363539623018e-03,1.233236457263682181e-03
5.460000000000000000e+02,1.100966632812626616e-03,8.184492957161850022e-04,1.242264996479167062e-03,8.440832225128812240e-05,1.219252291432050504e-06,1.484000000000000000e+03,1.185374955063914779e-03,1.016558310561338453e-03,1.412983636665404458e-04,2.825173370964416137e-04,8.891138137194420574e-04,9.401418442244495943e-04,9.745929006820977340e-04,1.041493552573502252e-03,1.128399279331516450e-03,1.164350909607966182e-03,1.194056253287108281e-03,1.210993127542512194e-03,1.233260472906660575e-03
5.485000000000000000e+02,1.100959184814919974e-03,8.184759429860798867e-04,1.242246624068655929e-03,8.441231310747873717e-05,1.219236565232487976e-06,1.484000000000000000e+03,1.185371497922398792e-03,1.016546871707441155e-03,1.412874392537359549e-04,2.824832418288400872e-04,8.895001861896562403e-04,9.400627540259312923e-04,9.745044700300937914e-04,1.041367595251230758e-03,1.128413072096754333e-03,1.164395967470219749e-03,1.194156313968787854e-03,1.211060144104221309e-03,1.233535143944557893e-03
5.510000000000000000e+02,1.101135784310188024e-03,8.188466144904919374e-04,1.242272040395472985e-03,8.440048743414657161e-05,1.219623457767534040e-06,1.484000000000000000e+03,1.185536271744334555e-03,1.016735296876041493e-03,1.411362560852849612e-04,2.822891698196960866e-04,8.901892126865917519e-04,9.403899892742867547e-04,9.749290267266841553e-04,1.041685410085005327e-03,1.128486499690384065e-03,1.164441187659793955e-03,1.194391173428785381e-03,1.211222661652590869e-03,1.233425023647354490e-03
5.535000000000000000e+02,1.101105565564357508e-03,8.188297343574246724e-04,1.242494079032378535e-03,8.439082086029519268e-05,1.219555277162278188e-06,1.484000000000000000e+03,1.185496386424652769e-03,1.016714744704062248e-03,1.413885134680210268e-04,2.822758312069328359e-04,8.897686203722684041e-04,9.403208372699235545e-04,9.748387078187263806e-04,1.041584297661230429e-03,1.128506653397381813e-03,1.164343728359152046e-03,1.194276108573787088e-03,1.211053384716707405e-03,1.233521729540167219e-03
5.560000000000000000e+02,1.101289506734687285e-03,8.186423791982730012e-04,1.242336302455169118e-03,8.439921349196309749e-05,1.219961804881992650e-06,1.484000000000000000e+03,1.185688720226650301e-03,1.016890293242724268e-03,1.410467957204818330e-04,2.826471275364142834e-04,8.894577502736601129e-04,9.404130791007153135e-04,9.748156213832231661e-04,1.041654885430981937e-03,1.128781932936641710e-03,1.164599935206337604e-03,1.194448309780199837e-03,1.211317733282918927e-03,1.233585238594437760e-03
5.585000000000000000e+02,1.101259907663165597e-03,8.190983098072555707e-04,1.242414197568837003e-03,8.438587364882063147e-05,1.219894359897758928e-06,1.484000000000000000e+03,1.185645781311986174e-03,1.016874034014345020e-03,1.411542899056714064e-04,2.821615978559100261e-04,8.897069319335219797e-04,9.404019505361502218e-04,9.746173134858070793e-04,1.041563386663452899e-03,1.128754270596607880e-03,1.164507903532982763e-03,1.194335827675941600e-03,1.211201687421718364e-03,1.233779593610606802e-03
5.610000000000000000e+02,1.101415867629940669e-03,8.186517850383604822e-04,1.242584812474046944e-03,8.439158909807920885e-05,1.220238853777513984e-06,1.484000000000000000e+03,1.185807456728019864e-03,1.017024278531861474e-03,1.411689448441062755e-04,2.827640825915801867e-04,8.901235978782008748e-04,9.406032179110144619e-04,9.752990430879287338e-04,1.041866483327523853e-03,1.128803597005642676e-03,1.164769351860882839e-03,1.194477141043729209e-03,1.211423875222060074e-03,1.233866760883991359e-03
5.635000000000000000e+02,1.101399150745803511e-03,8.190618113230273669e-04,1.242697405492726925e-03,8.438333139790425773e-05,1.220200635881385700e-06,1.484000000000000000e+03,1.185782482143707796e-03,1.017015819347899227e-03,1.412982547469234136e-04,2.823373394227761445e-04,8.904379724345688491e-04,9.404013976592428799e-04,9.752594260944795999e-04,1.041981957457451631e-03,1.128748812416379994e-03,1.164581087618615524e-03,1.194608690162062914e-03,1.211349727735989111e-03,1.233876258029653486e-03
5.660000000000000000e+02,1.101566966205661273e-03,8.193252749780279573e-04,1.242717156492045838e-03,8.438966405348938282e-05,1.220571396434605417e-06,1.484000000000000000e+03,1.185956630259150588e-03,1.017177302152171958e-03,1.411501902863845654e-04,2.822416912276333152e-04,8.900439577209594798e-04,9.406009763278399584e-04,9.752007427981559517e-04,1.041795997386445660e-03,1.128914142793507446e-03,1.164855615347095991e-03,1.194864390682276152e-03,1.211554213572023451e-03,1.233857890811572390e-03
5.685000000000000000e+02,1.101532542582144697e-03,8.189301101303503088e-04,1.242911908086784777e-03,8.439144329511860220e-05,1.220495858068917367e-06,1.484000000000000000e+03,1.185923985877263259e-03,1.017141099287026135e-03,1.413793655046400796e-04,2.826024324517943881e-04,8.908689630656148415e-04,9.404266555532680939e-04,9.753137941625451921e-04,1.041911617671798223e-03,1.128750819715955683e-03,1.164574608629688132e-03,1.194644304927109301e-03,1.211579991640879825e-03,1.233735960071497689e-03
5.710000000000000000e+02,1.101706062872816584e-03,8.196887651388206318e-04,1.242930033061768981e-03,8.438909133048574408e-05,1.220877767706307698e-06,1.484000000000000000e+03,1.186095154203302329e-03,1.017316971542330840e-03,1.412239701889523961e-04,2.820172977339959527e-04,8.903719249721889478e-04,9.406249159213127915e-04,9.756782794774229804e-04,1.042140269762795429e-03,1.129020891155487188e-03,1.164850512466172189e-03,1.194839230687791409e-03,1.211553982629610688e-03,1.234086078761819022e-03
5.735000000000000000e+02,1.101658804371718038e-03,8.189194612969890891e-04,1.242823409020516563e-03,8.437059535889536910e-05,1.220770518610937778e-06,1.484000000000000000e+03,1.186029399730613313e-03,1.017288209012822764e-03,1.411646046487985244e-04,2.827393430747289493e-04,8.903901821286624302e-04,9.407313107504798079e-04,9.753294426538661839e-04,1.041968014849784484e-03,1.128983854665070122e-03,1.164893707723782534e-03,1.194802698379515910e-03,1.211601226554995985e-03,1.233937295936162783e-03
5.760000000000000000e+02,1.101826679123891648e-03,8.196285879125943469e-04,1.243035154188862389e-03,8.438552761008222356e-05,1.221142948099215287e-06,1.484000000000000000e+03,1.186212206733973980e-03,1.017441151513809316e-03,1.412084750649707406e-04,2.821980912112973016e-04,8.902775845742413093e-04,9.406791964268330615e-04,9.756973547388479761e-04,1.042098985111748668e-03,1.129223986179631392e-03,1.164902939717450984e-03,1.194848257538976997e-03,1.212020206355621677e-03,1.234005582480308168e-03
5.785000000000000000e+02,1.101775995130519371e-03,8.193737044587464128e-04,1.242776345378019927e-03,8.437191099864305437e-05,1.221028962811409139e-06,1.484000000000000000e+03,1.186147906129162398e-03,1.017404084131876343e-03,1.410003502475005565e-04,2.824022906717729578e-04,8.902621358679881471e-04,9.406537095888699296e-04,9.756807447766408957e-04,1.042176406675144208e-03,1.129106103865427490e-03,1.165018435584092103e-03,1.195137188588326575e-03,1.211718972975224127e-03,1.233847301461863874e-03
5.810000000000000000e+02,1.101938360402622899e-03,8.193099306731188103e-04,1.242939678579693718e-03,8.437691095133181645e-05,1.221387613228509720e-06,1.484000000000000000e+03,1.186315271353954783e-03,1.017561449451291015e-03,1.410013181770708186e-04,2.826284297295040887e-04,8.906401890203035840e-04,9.407571075068969042e-04,9.757324536619796070e-04,1.042434114415030253e-03,1.129241939826518921e-03,1.165026915629991961e-03,1.194996272179838816e-03,1.212301375030734596e-03,1.233969911848103009e-03
5.835000000000000000e+02,1.101879924994673358e-03,8.196922764555442326e-04,1.242989663058803509e-03,8.436867117661727062e-05,1.221257441782375058e-06,1.484000000000000000e+03,1.186248596171290710e-03,1.017511253818056006e-03,1.411097380641301510e-04,2.821876485391291252e-04,8.906152539497996486e-04,9.408326598150150780e-04,9.754181107951868587e-04,1.042408984099330981e-03,1.129012616972086686e-03,1.164954861352759464e-03,1.195079791161146295e-03,1.211957839018300851e-03,1.234142691319537128e-03
5.860000000000000000e+02,1.102038493985669923e-03,8.195581487714941092e-04,1.243086233545851946e-03,8.438040210421917254e-05,1.221608894485473072e-06,1.484000000000000000e+03,1.186418896089889204e-03,1.017658091881450642e-03,1.410477395601820224e-04,2.824803452141758141e-04,8.909233609319699206e-04,9.408473603092258955e-04,9.759213453664292853e-04,1.042546024827743258e-03,1.129431478770673465e-03,1.165241466384492460e-03,1.195412824565764273e-03,1.212044538715553298e-03,1.234284903695022232e-03
5.885000000000000000e+02,1.101984534079285000e-03,8.192842748320886036e-04,1.243002337981696228e-03,8.435555725543674257e-05,1.221485773389813913e-06,1.484000000000000000e+03,1.186340091334721824e-03,1.017628976823848177e-03,1.410178039024112279e-04,2.827002592471963968e-04,8.903669847208139703e-04,9.411089925052538345e-04,9.756852012462151206e-04,1.042495495370794351e-03,1.129094897946573191e-03,1.165073720268748917e-03,1.195178471294924176e-03,1.212011735644619257e-03,1.234178292243841811e-03
5.910000000000000000e+02,1.102143767500202371e-03,8.203635921646101588e-04,1.243242011695492536e-03,8.437334962980212012e-05,1.221839746367293040e-06,1.484000000000000000e+03,1.186517117130004477e-03,1.017770417870400264e-03,1.410982441952901654e-04,2.817801753355922119e-04,8.901697701987369357e-04,9.409008886758956150e-04,9.761563429820651087e-04,1.042514368412275757e-03,1.129298022035134935e-03,1.165235178937650863e-03,1.195318894926018175e-03,1.212276452748156218e-03,1.234369881693211848e-03
5.935000000000000000e+02,1.102084020594599079e-03,8.196093194229615029e-04,1.243502577529564598e-03,8.435510243077451627e-05,1.221704971756062900e-06,1.484000000000000000e+03,1.186439123025373596e-03,1.017728918163824563e-03,1.414185569349655190e-04,2.824747011716375765e-04,8.907530788957722812e-04,9.408926151091256658e-04,9.760841876866499685e-04,1.042467847166002109e-03,1.129327067549661893e-03,1.165219313500083856e-03,1.195297939660398866e-03,1.212102201290624418e-03,1.234060052873049620e-03
5.960000000000000000e+02,1.102227609056451001e-03,8.200341166044897113e-04,1.243208302025644498e-03,8.436712051629822182e-05,1.222023513190512074e-06,1.484000000000000000e+03,1.186594729572749236e-03,1.017860488540152765e-03,1.409806929691934975e-04,2.821934924519612893e-04,8.912833550413651069e-04,9.409968008406714886e-04,9.760858367315361798e-04,1.042630201534438346e-03,1.129237812071074397e-03,1.165338633192237062e-03,1.195494701912583032e-03,1.212508383350912808e-03,1.234225050991771171e-03
5.985000000000000000e+02,1.102176292302701642e-03,8.195762167878112552e-04,1.243298699226922559e-03,8.434897582596336853e-05,1.221907329037019270e-06,1.484000000000000000e+03,1.186525268128665010e-03,1.017827316476738273e-03,1.411224069242209174e-04,2.826000755148903865e-04,8.908496700836843760e-04,9.410156757424599418e-04,9.764058341943403002e-04,1.042455802744474700e-03,1.129307099628047099e-03,1.165160700214376002e-03,1.195507147180338830e-03,1.212267485979677886e-03,1.234289780686662844e-03
6.010000000000000000e+02,1.102317264673784852e-03,8.202821915110273913e-04,1.243308931035646625e-03,8.434859861164296078e-05,1.222218038085642785e-06,1.484000000000000000e+03,1.186665863285427894e-03,1.017968666062141810e-03,1.409916663618617731e-04,2.820350731627574610e-04,8.905905351939859401e-04,9.409950228977341903e-04,9.761724876840371197e-04,1.042735157066524863e-03,1.129402343158896534e-03,1.165490974358124494e-03,1.195441157292868612e-03,1.212591851843026298e-03,1.234488325593995940e-03
6.035000000000000000e+02,1.102245389711326972e-03,8.200548631327725770e-04,1.243577902467709337e-03,8.433911788167427744e-05,1.222057985944934149e-06,1.484000000000000000e+03,1.186584507593001344e-03,1.017906271829652600e-03,1.413325127563823651e-04,2.821905265785543951e-04,8.913181924392198259e-04,9.410012164329679138e-04,9.762919207463153538e-04,1.042410813532589943e-03,1.129296764598104351e-03,1.165391715767598833e-03,1.195473860704229308e-03,1.212482742056620981e-03,1.234269118876613926e-03
6.060000000000000000e+02,1.102388285221261692e-03,8.201148713077730445e-04,1.243540207881803578e-03,8.435089094441273214e-05,1.222375004196189877e-06,1.484000000000000000e+03,1.186739176165674519e-03,1.018037394276848865e-03,1.411519226605418859e-04,2.822734139134886475e-04,8.912756253297140835e-04,9.409600069798166981e-04,9.763561793768659553e-04,1.042783188874329622e-03,1.129495299941411009e-03,1.165457245632208101e-03,1.195601241135191587e-03,1.212509582844497344e-03,1.234616321172773718e-03
6.085000000000000000e+02,1.102326529429567071e-03,8.195094399960011714e-04,1.243262189971945479e-03,8.432248658152177549e-05,1.222234059227525239e-06,1.484000000000000000e+03,1.186649016011088846e-03,1.018004042848045295e-03,1.409356605423784086e-04,2.828170894335658991e-04,8.913396972992810316e-04,9.409338719694953319e-04,9.762931446787973021e-04,1.042652973084692500e-03,1.129297849425870814e-03,1.165369465377871306e-03,1.195568021403655042e-03,1.212564441675262079e-03,1.234597498601130256e-03
6.110000000000000000e+02,1.102456698794807314e-03,8.206512237875111327e-04,1.243858785543326597e-03,8.434925421035652921e-05,1.222525569403387844e-06,1.484000000000000000e+03,1.186805953005163911e-03,1.018107444584450717e-03,1.414020867485192828e-04,2.818054750072961816e-04,8.918327544749499181e-04,9.411257058002361940e-04,9.765594044990235766e-04,1.042651991872253076e-03,1.129579731655724418e-03,1.165594053416048976e-03,1.195776516654642853e-03,1.212614017245439331e-03,1.234534944272300781e-03
6.135000000000000000e+02,1.102393856628627314e-03,8.201926295362788706e-04,1.243298960207651991e-03,8.432811097377973595e-05,1.222383445432944289e-06,1.484000000000000000e+03,1.186721967602407009e-03,1.018065745654847618e-03,1.409051035790246775e-04,2.822012270923484429e-04,8.914842123390517284e-04,9.409375886297415004e-04,9.763126236735742780e-04,1.042796316508299084e-03,1.129495023353947140e-03,1.165388532353728648e-03,1.195617183963627915e-03,1.212584408124517529e-03,1.234580456367635184e-03
6.160000000000000000e+02,1.102531481441571199e-03,8.205691719745710280e-04,1.243567096115514529e-03,8.433526305961219088e-05,1.222688104165079948e-06,1.484000000000000000e+03,1.186866744501183322e-03,1.018196218381959076e-03,1.410356146739433301e-04,2.819623094670001707e-04,8.918164772693463593e-04,9.410745628116314694e-04,9.765385267769134247e-04,1.042727366764861991e-03,1.129552824339512263e-03,1.165571721768614072e-03,1.195875385914312332e-03,1.212622007697797917e-03,1.234598332129724927e-03
6.185000000000000000e+02,1.102464463536638158e-03,8.202867438331279447e-04,1.243437182874796484e-03,8.432994944146445242e-05,1.222539433733927521e-06,1.484000000000000000e+03,1.186794412978102583e-03,1.018134514095173733e-03,1.409727193381583258e-04,2.821777197035102132e-04,8.915770706687621344e-04,9.408744290762650420e-04,9.765090637691514969e-04,1.042812478489673613e-03,1.129636700656938986e-03,1.165426971141324047e-03,1.195584000183089624e-03,1.212527479697658684e-03,1.234557589606643732e-03
6.210000000000000000e+02,1.102584257191783048e-03,8.205998678370739945e-04,1.243488087008453886e-03,8.433661334802433401e-05,1.222804708558170250e-06,1.484000000000000000e+03,1.186920870539807287e-03,1.018247643843758809e-03,1.409038298166708381e-04,2.819843893547090532e-04,8.911499969566503065e-04,9.409267131746573741e-04,9.762095358708832750e-04,1.043283788378414735e-03,1.129662367668350870e-03,1.165607835920325509e-03,1.195623006120606234e-03,1.212764249510665457e-03,1.234601189854833345e-03
6.235000000000000000e+02,1.102535165133784224e-03,8.200314467763114047e-04,1.243582396047568026e-03,8.432095928252729313e-05,1.222693814530906239e-06,1.484000000000000000e+03,1.186856124416311477e-03,1.018214205851256972e-03,1.410472309137838012e-04,2.825037183574728196e-04,8.915513320683730999e-04,9.410181284542589028e-04,9.765465432274037178e-04,1.042978781887429112e-03,1.129638357466550801e-03,1.165518085004726718e-03,1.195512249443972993e-03,1.212651738176856149e-03,1.234522096988934729e-03
6.260000000000000000e+02,1.102664143429014270e-03,8.208181409313672306e-04,1.243677158280461327e-03,8.432674569812730286e-05,1.222979213244078751e-06,1.484000000000000000e+03,1.186990889127141667e-03,1.018337397730886872e-03,1.410130148514470577e-04,2.818460024976470390e-04,8.916330808079090493e-04,9.411906506197803340e-04,9.763062641355921148e-04,1.043049230738453620e-03,1.129791654838555124e-03,1.165710724924727808e-03,1.196035174936884229e-03,1.212834013257094081e-03,1.234649797078957298e-03
6.285000000000000000e+02,1.102598560190873279e-03,8.204976458666418540e-04,1.243778043929137959e-03,8.431840010789790518e-05,1.222833177531742438e-06,1.484000000000000000e+03,1.186916960298771157e-03,1.018280160082975401e-03,1.411794837382646800e-04,2.821009143242314251e-04,8.917365496914205977e-04,9.413501641528399530e-04,9.763022663204330102e-04,1.043202731075840292e-03,1.129624983398173086e-03,1.165685370013897415e-03,1.195583856095252910e-03,1.212694156421493434e-03,1.234750774734779321e-03
6.310000000000000000e+02,1.102717214476131320e-03,8.208400525473004763e-04,1.243660172673028818e-03,8.431174565451187656e-05,1.223093725557309340e-06,1.484000000000000000e+03,1.187028960130643088e-03,1.018405468821619551e-03,1.409429581968974984e-04,2.818771619288308432e-04,8.916457939504540383e-04,9.416404749031668034e-04,9.765298707924386593e-04,1.043387271000932419e-03,1.129799472026111248e-03,1.165791145289938290e-03,1.195933394241469484e-03,1.212747986418236286e-03,1.234787849910406370e-03
6.335000000000000000e+02,1.102662274136092429e-03,8.207604162654452045e-04,1.243659561674064938e-03,8.430686455281433762e-05,1.222971738213705728e-06,1.484000000000000000e+03,1.186969138688906671e-03,1.018355409583278186e-03,1.409972875379725092e-04,2.819018578706472241e-04,8.918776800280882149e-04,9.415869922045053044e-04,9.765507976025375849e-04,1.043189384029804406e-03,1.129732770145123934e-03,1.165745964757851014e-03,1.195713595959684320e-03,1.212858933377561907e-03,1.234571019407376810e-03
6.360000000000000000e+02,1.102774178139752674e-03,8.208103520559539932e-04,1.243845528311984588e-03,8.432234901447999240e-05,1.223221146515126520e-06,1.484000000000000000e+03,1.187096527154232707e-03,1.018451829125272641e-03,1.410713501722319144e-04,2.819638260837986805e-04,8.915007257646372302e-04,9.414078307425774927e-04,9.767278395806846397e-04,1.043002024924333769e-03,1.129930309977897210e-03,1.165917718253347678e-03,1.195962840968113790e-03,1.212806327631192008e-03,1.234687647511568606e-03
6.385000000000000000e+02,1.102701176678745187e-03,8.203709612705106270e-04,1.243507668456485292e-03,8.430716121891486370e-05,1.223057582481481544e-06,1.484000000000000000e+03,1.187008337897659969e-03,1.018394015459830404e-03,1.408064917777401056e-04,2.823302154082345597e-04,8.918396079828089110e-04,9.411944443423517735e-04,9.767248299765688042e-04,1.043173822277947442e-03,1.129645057234366853e-03,1.165738821983697401e-03,1.195753922452317142e-03,1.212730554843691362e-03,1.234697440113612750e-03
6.410000000000000000e+02,1.102827360174695208e-03,8.209033514872497847e-04,1.243585394486595259e-03,8.431176038695884195e-05,1.223336659289434862e-06,1.484000000000000000e+03,1.187139120561654009e-03,1.018515599787736406e-03,1.407580343119000515e-04,2.819240086874454229e-04,8.917666158435620183e-04,9.414549694544334943e-04,9.767726102082043785e-04,1.043388481304161368e-03,1.129926073193954217e-03,1.165738164805891304e-03,1.195964685954933795e-03,1.212981176633794525e-03,1.234889797839425468e-03
6.435000000000000000e+02,1.102748584835618268e-03,8.208026592717990785e-04,1.243642469868227974e-03,8.430156606722952650e-05,1.223161195398346621e-06,1.484000000000000000e+03,1.187050150902847767e-03,1.018447018768388768e-03,1.408938850326097066e-04,2.819459255638191893e-04,8.914091597445795599e-04,9.411124807478733929e-04,9.764858953694680477e-04,1.042973543409791547e-03,1.129591682359444658e-03,1.165689227306760571e-03,1.196089438172064177e-03,1.212860683102570019e-03,1.234692126688519609e-03
6.460000000000000000e+02,1.102870371523096945e-03,8.207933859879240233e-04,1.243989189275720997e-03,8.431063430605342595e-05,1.223431339440583212e-06,1.484000000000000000e+03,1.187181005829150357e-03,1.018559737217043532e-03,1.411188177526240522e-04,2.820769855351729213e-04,8.922064263765111265e-04,9.416781490126739911e-04,9.767014487806092039e-04,1.043341527296106882e-03,1.129848254456402700e-03,1.165921899881708097e-03,1.196185755681918299e-03,1.212604025573148572e-03,1.234658349416786543e-03
6.485000000000000000e+02,1.102787629132692378e-03,8.204832110998777021e-04,1.243946059676326928e-03,8.430513170543793761e-05,1.223247910199975519e-06,1.484000000000000000e+03,1.187092760838130397e-03,1.018482497427254359e-03,1.411584305436345502e-04,2.823044180328146760e-04,8.914837295474047898e-04,9.415969591308871820e-04,9.767426319153137571e-04,1.043089874905724773e-03,1.129976400383109897e-03,1.165749700200148509e-03,1.195991934993518788e-03,1.212841080313930946e-03,1.234760995262728029e-03
6.510000000000000000e+02,1.102912318828476804e-03,8.205524346569479125e-04,1.243905230451063408e-03,8.430150332609596248e-05,1.223522326486647646e-06,1.484000000000000000e+03,1.187213822154572834e-03,1.018610815502380773e-03,1.409929116225866041e-04,2.823598841715288911e-04,8.921350230360635715e-04,9.414617670488542199e-04,9.768860193324010750e-04,1.043423626326742560e-03,1.129912554411755714e-03,1.165953521885358885e-03,1.195896354028537934e-03,1.212985672484599015e-03,1.234740399353833219e-03
6.535000000000000000e+02,1.102824371088136643e-03,8.206442196251667251e-04,1.243706194729648877e-03,8.429048206828475319e-05,1.223326478833248246e-06,1.484000000000000000e+03,1.187114853156421342e-03,1.018533889019851944e-03,1.408818236415122337e-04,2.821801514629699182e-04,8.918027237681980680e-04,9.418139098843673982e-04,9.766555832757546195e-04,1.043541588719555137e-03,1.129882920325718434e-03,1.165766034406057585e-03,1.196052770426215628e-03,1.212878541746183637e-03,1.234642565596416695e-03
6.560000000000000000e+02,1.102961116898371367e-03,8.210989108724971435e-04,1.243817991805498766e-03,8.429811875418237574e-05,1.223629398215196707e-06,1.484000000000000000e+03,1.187259235652553648e-03,1.018662998144189086e-03,1.408568749071273992e-04,2.818622060258742235e-04,8.921148270233051486e-04,9.416875526025718542e-04,9.768971948188496460e-04,1.043540934313509942e-03,1.130189414507930777e-03,1.166070073305308392e-03,1.196035119102972517e-03,1.213130663820192372e-03,1.234951740217538931e-03
6.585000000000000000e+02,1.102850975786879087e-03,8.208824506025656689e-04,1.243748386922092922e-03,8.428132584816638980e-05,1.223383616680796036e-06,1.484000000000000000e+03,1.187132301635045531e-03,1.018569649938712643e-03,1.408974111352138351e-04,2.819685251843134181e-04,8.916676117191087029e-04,9.415307878827010226e-04,9.765433686032899989e-04,1.043622394781633725e-03,1.129851053648151318e-03,1.165752345557254837e-03,1.196075010726252571e-03,1.212763670311666148e-03,1.234626510354374382e-03
6.610000000000000000e+02,1.102976145927193809e-03,8.206712243198202366e-04,1.243956890645424654e-03,8.429897320813632385e-05,1.223662695368352522e-06,1.484000000000000000e+03,1.187275119135330079e-03,1.018677172719057540e-03,1.409807447182308444e-04,2.823049216073735728e-04,8.922714769058336538e-04,9.418913672522409184e-04,9.767521870356669043e-04,1.043533501625041769e-03,1.130033812629279745e-03,1.166015705100207234e-03,1.196258224124390011e-03,1.213008365110003223e-03,1.234907608303891565e-03
6.635000000000000000e+02,1.102882891973248859e-03,8.207501651272890945e-04,1.244066400462246749e-03,8.428146360225696786e-05,1.223454038514215435e-06,1.484000000000000000e+03,1.187164355575505773e-03,1.018601428370991945e-03,1.411835084889978900e-04,2.821327268459597644e-04,8.924036297787918881e-04,9.415956981329745394e-04,9.766221897862502072e-04,1.043325581040326425e-03,1.129951715414084876e-03,1.165779466533750034e-03,1.196252159886163850e-03,1.212867608920357781e-03,1.234903793373596072e-03
6.660000000000000000e+02,1.103004370083907190e-03,8.210475211158478354e-04,1.244013935847143896e-03,8.428587391355978737e-05,1.223722748965569455e-06,1.484000000000000000e+03,1.187290243997466896e-03,1.018718496170347484e-03,1.410095657632367064e-04,2.819568489680593544e-04,8.925398301951700157e-04,9.417548781950719431e-04,9.769142622054562998e-04,1.043780414236046734e-03,1.129990836718166095e-03,1.165986694834142195e-03,1.196185390364971684e-03,1.213015243029036795e-03,1.234855948195896346e-03
6.685000000000000000e+02,1.102919899067679194e-03,8.206985763103972131e-04,1.243953533752598876e-03,8.427178932227815896e-05,1.223534038235038337e-06,1.484000000000000000e+03,1.187191688389957435e-03,1.018648109745400954e-03,1.410336346849196815e-04,2.822213227572819812e-04,8.922241890901768399e-04,9.418724251002220157e-04,9.766774366583826431e-04,1.043476463311500922e-03,1.129959025577526466e-03,1.165879409178527089e-03,1.196182115284834691e-03,1.212822958468591505e-03,1.234594424706798041e-03
6.710000000000000000e+02,1.103037817485122852e-03,8.207001127081251131e-04,1.243971419782567396e-03,8.428234535841218724e-05,1.223795940541457900e-06,1.484000000000000000e+03,1.187320162843535053e-03,1.018755472126710651e-03,1.409336022974445445e-04,2.823377047769977388e-04,8.920199207942818313e-04,9.416238131719320732e-04,9.768153570983157796e-04,1.043596207351934818e-03,1.130021247645994573e-03,1.166062531122660003e-03,1.196285828072747364e-03,1.213270543776076701e-03,1.234963252547229386e-03
6.735000000000000000e+02,1.102950071923956919e-03,8.206200148077058294e-04,1.243766951375077992e-03,8.425420461218798864e-05,1.223597632151894300e-06,1.484000000000000000e+03,1.187204276536144975e-03,1.018695867311768862e-03,1.408168794511210735e-04,2.823300571162510892e-04,8.921419697327971502e-04,9.417875579669344023e-04,9.767118824129789566e-04,1.043652780108350478e-03,1.130025965409208518e-03,1.165936721877304690e-03,1.196234760710729664e-03,1.212899150317139083e-03,1.234752218689343095e-03
6.760000000000000000e+02,1.103059782348359474e-03,8.207514973322912240e-04,1.243799249634073255e-03,8.427645149103880060e-05,1.223843403710331824e-06,1.484000000000000000e+03,1.187336233839398356e-03,1.018783330857320592e-03,1.407394672857137808e-04,2.823082850160682500e-04,8.925099615224894390e-04,9.419327202408990735e-04,9.767427569223610054e-04,1.043923837666413650e-03,1.130081949020792951e-03,1.166053144370159068e-03,1.196318320080033042e-03,1.212999241708892463e-03,1.234873662184351670e-03
6.785000000000000000e+02,1.102971444511194896e-03,8.207111878913157972e-04,1.244175077951192084e-03,8.425243871579308358e-05,1.223644480836670362e-06,1.484000000000000000e+03,1.187223883226987912e-03,1.018719005795401880e-03,1.412036334399971883e-04,2.822602566198790987e-04,8.924162253721290962e-04,9.420845533831509770e-04,9.766655835020746079e-04,1.043551294318237517e-03,1.130163037410533006e-03,1.165958152496057373e-03,1.196174543556415091e-03,1.212888315180621042e-03,1.234642049320643911e-03
6.810000000000000000e+02,1.103078726986526925e-03,8.213985370212681511e-04,1.243996846615674518e-03,8.426735388914009047e-05,1.223883664861694321e-06,1.484000000000000000e+03,1.187346080875666988e-03,1.018811373097386862e-03,1.409181196291475931e-04,2.816801899652587740e-04,8.924377929471103647e-04,9.418935222083646202e-04,9.768152681515302957e-04,1.043702821601725974e-03,1.130185848702946376e-03,1.166145152066782069e-03,1.196034584893513513e-03,1.212992334588365237e-03,1.234965946808142066e-03
6.835000000000000000e+02,1.102992616497845951e-03,8.207038283312628399e-04,1.243937701055563508e-03,8.424159842349856174e-05,1.223689358953710786e-06,1.484000000000000000e+03,1.187234214921344512e-03,1.018751018074347389e-03,1.409450845577175579e-04,2.822887881665831107e-04,8.919229084237839666e-04,9.421342298355326206e-04,9.767044476912374942e-04,1.043534981122973054e-03,1.129984724490278643e-03,1.165995432791680497e-03,1.196332937531714409e-03,1.212864896236673547e-03,1.235071265056070537e-03
6.860000000000000000e+02,1.103106776809866831e-03,8.210766244986608025e-04,1.244113962925268851e-03,8.425788683769770920e-05,1.223943952538207516e-06,1.484000000000000000e+03,1.187364663647564635e-03,1.018848889972169026e-03,1.410071861154020209e-04,2.820301523112060281e-04,8.924325553254792553e-04,9.420510148717785694e-04,9.769106445874041738e-04,1.043930754334328496e-03,1.130242056120074352e-03,1.166004560193850507e-03,1.196287751809452888e-03,1.213193338481068258e-03,1.235014017527731860e-03
6.885000000000000000e+02,1.102995372344029801e-03,8.207793730588472652e-04,1.243611258716719858e-03,8.424817430784650111e-05,1.223696546286550396e-06,1.484000000000000000e+03,1.187243546651876262e-03,1.018747198036183341e-03,1.406158863726900566e-04,2.822159992851825359e-04,8.924317128185512088e-04,9.421134434756372458e-04,9.767199549985208264e-04,1.043801921822277816e-03,1.130142712249030800e-03,1.165934893915362503e-03,1.196213916693985701e-03,1.213036003597687271e-03,1.234710922393779386e-03
6.910000000000000000e+02,1.103112477503358311e-03,8.210525957913013435e-04,1.244403317119651981e-03,8.424537936900088498e-05,1.223954421968624310e-06,1.484000000000000000e+03,1.187357856872359087e-03,1.018867098134357534e-03,1.412908396162936703e-04,2.820598817120569674e-04,8.927533846703571271e-04,9.420518222510359868e-04,9.767775042488697265e-04,1.043743699532135747e-03,1.130144806011518840e-03,1.166099727317431627e-03,1.196407588190229621e-03,1.213061495668807301e-03,1.234924023092807055e-03
6.935000000000000000e+02,1.103020356188726646e-03,8.211219281013219925e-04,1.243838008894971063e-03,8.424886530949323164e-05,1.223751777472642396e-06,1.484000000000000000e+03,1.187269221498219850e-03,1.018771490879233441e-03,1.408176527062444169e-04,2.818984280874046533e-04,8.924134059046733665e-04,9.419382831745695336e-04,9.768674811984204894e-04,1.043730277962003333e-03,1.130108187309365395e-03,1.165899839413299909e-03,1.196152356214625961e-03,1.212729080979919665e-03,1.234793744144819421e-03
6.960000000000000000e+02,1.103128879500807130e-03,8.208889197955632601e-04,1.244008184257761399e-03,8.425941795656778687e-05,1.223992974303085732e-06,1.484000000000000000e+03,1.187388297457374862e-03,1.018869461544239397e-03,1.408793047569542687e-04,2.822399597052438697e-04,8.921373671040368257e-04,9.421181035248412956e-04,9.767231784183246900e-04,1.043654286002825352e-03,1.130228285932245377e-03,1.166057159793971966e-03,1.196308406493572186e-03,1.213019889123709847e-03,1.234989635575143218e-03
6.985000000000000000e+02,1.103029797982381290e-03,8.205732390711944872e-04,1.243929806899719956e-03,8.423345021250504445e-05,1.223770009371755334e-06,1.484000000000000000e+03,1.187263248194886335e-03,1.018796347769876246e-03,1.409000089173386653e-04,2.824565589111868030e-04,8.924608582338969037e-04,9.420879193828107486e-04,9.765985264959986707e-04,1.043592121538573997e-03,1.130235000589173509e-03,1.166072871081221896e-03,1.196221114008120786e-03,1.212824572305563550e-03,1.234763245904973951e-03
7.010000000000000000e+02,1.103127484135738197e-03,8.209393221129633860e-04,1.244358968784496080e-03,8.424785268459183388e-05,1.223987946937607825e-06,1.484000000000000000e+03,1.187375336820329936e-03,1.018879631451146458e-03,1.412314846487578834e-04,2.821881620227748109e-04,8.924949504480023891e-04,9.422643545992789253e-04,9.769375505604244950e-04,1.043919834619192258e-03,1.130159484989886731e-03,1.166092410873827883e-03,1.196273473075727114e-03,1.213183673309759132e-03,1.234978279455419816e-03
7.035000000000000000e+02,1.103035711666426784e-03,8.208105312052633128e-04,1.243742379656880091e-03,8.423648042237780816e-05,1.223783565845410064e-06,1.484000000000000000e+03,1.187272192088804565e-03,1.018799231244049003e-03,1.407066679904533067e-04,2.822251804611634711e-04,8.921872937612761699e-04,9.420724786038790375e-04,9.767068127683727150e-04,1.043700416422163515e-03,1.130031531914605335e-03,1.165939318589705566e-03,1.196093798997098154e-03,1.212979590229628290e-03,1.234937599420521219e-03
7.060000000000000000e+02,1.103144325978020097e-03,8.210670782848438626e-04,1.244244951214177990e-03,8.424159511950953493e-05,1.224024050285779651e-06,1.484000000000000000e+03,1.187385921097529632e-03,1.018902730858510563e-03,1.411006252361578922e-04,2.820772476931762349e-04,8.921402619115991047e-04,9.422844857746905936e-04,9.768072433882623445e-04,1.043786600113938033e-03,1.130143928153330354e-03,1.165970925112401295e-03,1.196349034922732221e-03,1.213028265035720043e-03,1.234864989802262301e-03
7.085000000000000000e+02,1.103037350308196801e-03,8.209635954022517735e-04,1.243901733552617902e-03,8.421404925908203309e-05,1.223783402267538926e-06,1.484000000000000000e+03,1.187251399567278848e-03,1.018823301049114755e-03,1.408643832444211007e-04,2.820737549059450277e-04,8.927224858931869953e-04,9.420384953034214009e-04,9.765855402010317765e-04,1.043776614920181563e-03,1.130118841459485041e-03,1.166043495336321076e-03,1.196008674433570763e-03,1.212969161934812504e-03,1.234830384271060847e-03
7.110000000000000000e+02,1.103137944103378719e-03,8.210442922997682061e-04,1.244024237387173545e-03,8.422812204137159061e-05,1.224007700263245381e-06,1.484000000000000000e+03,1.187366066144750296e-03,1.018909822062007142e-03,1.408862932837948254e-04,2.820936518036105132e-04,8.920043327191979569e-04,9.421404820680324673e-04,9.768377383783026589e-04,1.043888810009683003e-03,1.130023726181939416e-03,1.166091816396257414e-03,1.196252314908768412e-03,1.213084471745241519e-03,1.234868403097473229e-03
7.135000000000000000e+02,1.103041718375601761e-03,8.215402511511057156e-04,1.243909712707029318e-03,8.421972838187217938e-05,1.223793995125716592e-06,1.484000000000000000e+03,1.187261446757473899e-03,1.018821989993729622e-03,1.408679943314275571e-04,2.815014672244960450e-04,8.928676319622494461e-04,9.420246071788570706e-04,9.767875610525470972e-04,1.043754668730683278e-03,1.130109018689529326e-03,1.165929544607211769e-03,1.196126345136250355e-03,1.213003200411648256e-03,1.235005866911977924e-03
7.160000000000000000e+02,1.103140955970091132e-03,8.207960771836012460e-04,1.244183584500705266e-03,8.423246293024211622e-05,1.224015076549901098e-06,1.484000000000000000e+03,1.187373418900333289e-03,1.018908493039848975e-03,1.410426285306141340e-04,2.823448787864898859e-04,8.920667145648362908e-04,9.423181227334617802e-04,9.768676683413342852e-04,1.043923631008000395e-03,1.130145616426649459e-03,1.166051823330509435e-03,1.196267704855365687e-03,1.213013366140333745e-03,1.234907589387743837e-03
7.185000000000000000e+02,1.103049998546281295e-03,8.214539840498305372e-04,1.243802500251353811e-03,8.420850677307934254e-05,1.223810371905903081e-06,1.484000000000000000e+03,1.187258505319360637e-03,1.018841491773201952e-03,1.407525017050725163e-04,2.815960144964507576e-04,8.926949690021512797e-04,9.421655073792496336e-04,9.767311326882839682e-04,1.043697410925555199e-03,1.130149617941089571e-03,1.165922466835827599e-03,1.195963578581871623e-03,1.212860785432721966e-03,1.234772099224348005e-03
7.210000000000000000e+02,1.103144963330575379e-03,8.214146485530728114e-04,1.243996580723954635e-03,8.421680455256597576e-05,1.224021280290661641e-06,1.484000000000000000e+03,1.187361767883141246e-03,1.018928158778009511e-03,1.408516173933792564e-04,2.817303147775025675e-04,8.922106182971623273e-04,9.422462808524999928e-04,9.770786588961834218e-04,1.043907921472266281e-03,1.130104439222064799e-03,1.165930472540381308e-03,1.196181247509435627e-03,1.213006223017973209e-03,1.234704940481193020e-03
7.235000000000000000e+02,1.103031210603732347e-03,8.207377540044351544e-04,1.243825314112503638e-03,8.420390081095055186e-05,1.223768148477715688e-06,1.484000000000000000e+03,1.187235111414682845e-03,1.018827309792781849e-03,1.407941035087712910e-04,2.822934565992971925e-04,8.921839997169828682e-04,9.422953198245492259e-04,9.766178502506614803e-04,1.043817859349775636e-03,1.130042056853793747e-03,1.165868714188640978e-03,1.196162722449754280e-03,1.213116456201624848e-03,1.234674989957426422e-03
7.260000000000000000e+02,1.103130521371508592e-03,8.214845110097128813e-04,1.243918590801831392e-03,8.420254569402543950e-05,1.223987015882730583e-06,1.484000000000000000e+03,1.187333067065533950e-03,1.018927975677483234e-03,1.407880694303228000e-04,2.816460103617957110e-04,8.925163537672868314e-04,9.425892332610184355e-04,9.767977256038055077e-04,1.043767635214741833e-03,1.130123465871663967e-03,1.165927647932548522e-03,1.196122819213433401e-03,1.212838127819390859e-03,1.234934057064430686e-03
7.285000000000000000e+02,1.103018672121587650e-03,8.211013970881267821e-04,1.243921237643621841e-03,8.420103280390592922e-05,1.223740004974114663e-06,1.484000000000000000e+03,1.187219704925493620e-03,1.018817639317681680e-03,1.409025655220341906e-04,2.819172750334608679e-04,8.920066608694012878e-04,9.422089490235745039e-04,9.766758401589727568e-04,1.043790313885384650e-03,1.130029113502929554e-03,1.165831879676124463e-03,1.195991121386520174e-03,1.212872876423628371e-03,1.234758099716156852e-03
7.310000000000000000e+02,1.103131560217716434e-03,8.218383797562026950e-04,1.244127592282315026e-03,8.420488845001057794e-05,1.223989702387252209e-06,1.484000000000000000e+03,1.187336448667727093e-03,1.018926671767705775e-03,1.409960320645985924e-04,2.812931804615137390e-04,8.924355578712611387e-04,9.426050717622284350e-04,9.767267248932767244e-04,1.043869034376324707e-03,1.130263659513587680e-03,1.165996711650220613e-03,1.196183384387879134e-03,1.213022810065085338e-03,1.234926598640428150e-03
7.335000000000000000e+02,1.103004409475540374e-03,8.211482493356096193e-04,1.244262672819288667e-03,8.419841930501087434e-05,1.223708101135948031e-06,1.484000000000000000e+03,1.187202828780551181e-03,1.018805990170529568e-03,1.412582633437482922e-04,2.818561601399307550e-04,8.921691319895301477e-04,9.421773182574772181e-04,9.764755480337513867e-04,1.043629323183825099e-03,1.130002267800929178e-03,1.165894609726413024e-03,1.195885559673494228e-03,1.212802663489576452e-03,1.234743455858731574e-03
7.359999999999989768e+02,1.103073525958239189e-03,8.212119721331981271e-04,1.243777444469895514e-03,8.419249682743377690e-05,1.223859580191979343e-06,1.484000000000000000e+03,1.187266022785673060e-03,1.018881029130805317e-03,1.407039185116563257e-04,2.818615538250410614e-04,8.926036154916734211e-04,9.424792853458769997e-04,9.767975034571524384e-04,1.043696961483000195e-03,1.130095161524824563e-03,1.165978023615320660e-03,1.196040360831191526e-03,1.212857432771056098e-03,1.234826804234859547e-03
7.384999999999989768e+02,1.102961309266958356e-03,8.210777053779297037e-04,1.243720566352096322e-03,8.418956538134038099e-05,1.223611532658981821e-06,1.484000000000000000e+03,1.187150874648298764e-03,1.018771743885617947e-03,1.407592570851379666e-04,2.818836038890286519e-04,8.925236923238499343e-04,9.420718223206243002e-04,9.766230449978646234e-04,1.043705475942922900e-03,1.129910847342955596e-03,1.165784845414263556e-03,1.195833541608956347e-03,1.212708512673809930e-03,1.234534148358949280e-03
7.409999999999989768e+02,1.103065443713466005e-03,8.215253464429670121e-04,1.243931101429104685e-03,8.420495706582793803e-05,1.223843847909243452e-06,1.484000000000000000e+03,1.187270400779293902e-03,1.018860486647638107e-03,1.408656577156386803e-04,2.815400972704989926e-04,8.928410291081669524e-04,9.423100381847202738e-04,9.767760605252210661e-04,1.043762487440987041e-03,1.129989934683308696e-03,1.165894570583116130e-03,1.196045718165744285e-03,1.212838120341571931e-03,1.235065313609946857e-03
7.434999999999989768e+02,1.102948719369557058e-03,8.210600680663635020e-04,1.243591074862090973e-03,8.418656771581006879e-05,1.223583255742714650e-06,1.484000000000000000e+03,1.187135287085367167e-03,1.018762151653746948e-03,1.406423554925339148e-04,2.818886513031935558e-04,8.927076038558199103e-04,9.423065954244237014e-04,9.764982499927009254e-04,1.043869130940492176e-03,1.130033761001849549e-03,1.165867161786526785e-03,1.196041780389911881e-03,1.212648863982844667e-03,1.234675632213402255e-03
7.459999999999989768e+02,1.103039899820859853e-03,8.214703647787619184e-04,1.243498468849887732e-03,8.419816438092226772e-05,1.223786351481929110e-06,1.484000000000000000e+03,1.187238064201782094e-03,1.018841735439937612e-03,1.404585690290278792e-04,2.815695350420979346e-04,8.922024418120949726e-04,9.424260222938563285e-04,9.765321966946533027e-04,1.043824036664409843e-03,1.130044654180973902e-03,1.165957219553659992e-03,1.196093674150231802e-03,1.212837221225999788e-03,1.234857624628528166e-03
7.484999999999989768e+02,1.102938481587754406e-03,8.210820867029446253e-04,1.243629033352614509e-03,8.417437563028433445e-05,1.223558619679849554e-06,1.484000000000000000e+03,1.187112857218038673e-03,1.018764105957470139e-03,1.406905517648601028e-04,2.818563948848097807e-04,8.924960800998426669e-04,9.423036428633570780e-04,9.764434709897094888e-04,1.043618374947237601e-03,1.130088625297549863e-03,1.165640673435790545e-03,1.195986214479473906e-03,1.212826562224287490e-03,1.234569013873754607e-03
7.509999999999989768e+02,1.103037514595208747e-03,8.215519194384774022e-04,1.243706668800081527e-03,8.418059991727568428e-05,1.223778132006807939e-06,1.484000000000000000e+03,1.187218114512484431e-03,1.018856914677933063e-03,1.406691542048727796e-04,2.814855951567313448e-04,8.927873328828611708e-04,9.423556339439410423e-04,9.767798796475649602e-04,1.043809749810768956e-03,1.130019715912472002e-03,1.165817854612174196e-03,1.196039300910683393e-03,1.212647265087923257e-03,1.234814731819340030e-03
7.534999999999989768e+02,1.102923622007354488e-03,8.212354832400087928e-04,1.243666903156926675e-03,8.417388104222328995e-05,1.223525758231531866e-06,1.484000000000000000e+03,1.187097503049577710e-03,1.018749740965131266e-03,1.407432811495721876e-04,2.816881387673456950e-04,8.925240812245587713e-04,9.422892058084682667e-04,9.764493007242615753e-04,1.043600947649861357e-03,1.129876970102633351e-03,1.165719568896886587e-03,1.195761704010783960e-03,1.212849050926934546e-03,1.234564448988104569e-03
7.559999999999989768e+02,1.103023026226829803e-03,8.214437964987501362e-04,1.244082278747418897e-03,8.417004348833430089e-05,1.223744392607421430e-06,1.484000000000000000e+03,1.187193069715164213e-03,1.018852982738495394e-03,1.410592525205890940e-04,2.815792297280796672e-04,8.924451794466035839e-04,9.423595149668839493e-04,9.767569459338139824e-04,1.043734009614186338e-03,1.129909142530416194e-03,1.165754087988193520e-03,1.196008821538713501e-03,1.212819101615134889e-03,1.234725367188912407e-03
7.584999999999989768e+02,1.102912994175413164e-03,8.211385094883432356e-04,1.243687086942913420e-03,8.416348621105543986e-05,1.223500565132173617e-06,1.484000000000000000e+03,1.187076480386468685e-03,1.018749507964357643e-03,1.407740927675002560e-04,2.817744846870699283e-04,8.925795308735688530e-04,9.421399909375233759e-04,9.763769909466085608e-04,1.043570839589920548e-03,1.129858617503118161e-03,1.165725616411404176e-03,1.195827473419805746e-03,1.212806265567974162e-03,1.234627608947314091e-03
7.609999999999989768e+02,1.103001007384355652e-03,8.211395154802207099e-04,1.243313869013018677e-03,8.417311185941341012e-05,1.223696335051000461e-06,1.484000000000000000e+03,1.187174119243768981e-03,1.018827895524942323e-03,1.403128616286630249e-04,2.818614919041349419e-04,8.922150705241945791e-04,9.421225768585509341e-04,9.767093981570499489e-04,1.043787693830906154e-03,1.130067685649946765e-03,1.165890190279365336e-03,1.196011515884577324e-03,1.212761023914449331e-03,1.234733915724564981e-03
7.634999999999989768e+02,1.102899736851372520e-03,8.218930037356401335e-04,1.243787102031967831e-03,8.416408695971917256e-05,1.223471423080589901e-06,1.484000000000000000e+03,1.187063823811091746e-03,1.018735649891653293e-03,1.408873651805953118e-04,2.810067331157323862e-04,8.925396450083964393e-04,9.422153503432596560e-04,9.764163268393105232e-04,1.043741843325504204e-03,1.129789389512648881e-03,1.165781232966390819e-03,1.195942183838782924e-03,1.212642356576093842e-03,1.234684206813453731e-03
7.659999999999989768e+02,1.102991508258081236e-03,8.211583950346385734e-04,1.243581719427187208e-03,8.417036961281290598e-05,1.223674918410194655e-06,1.484000000000000000e+03,1.187161877870894196e-03,1.018821138645268276e-03,1.405902111691059719e-04,2.818331132234426625e-04,8.925420000671401618e-04,9.423052365708175669e-04,9.768718222832610456e-04,1.043760938734706201e-03,1.129955790709673063e-03,1.165780654306174287e-03,1.195990069589412215e-03,1.212589351015627400e-03,1.234609187698511475e-03
7.684999999999989768e+02,1.102883477206477057e-03,8.211625026130827277e-04,1.243461887641901346e-03,8.415502740891812200e-05,1.223434032933245448e-06,1.484000000000000000e+03,1.187038504615395111e-03,1.018728449797559003e-03,1.405784104354242895e-04,2.817209745933943292e-04,8.927505906240236358e-04,9.422188062802091396e-04,9.763037397271244781e-04,1.043557598881401796e-03,1.129942878541260673e-03,1.165716995170035372e-03,1.195931252600176357e-03,1.212504848779766189e-03,1.234306198021918859e-03
7.709999999999989768e+02,1.102975276869177070e-03,8.208745385232388888e-04,1.243722268394741601e-03,8.417200828912744766e-05,1.223639388364062775e-06,1.484000000000000000e+03,1.187147285158304463e-03,1.018803268580049676e-03,1.407469915255645312e-04,2.821007383459381811e-04,8.924907740924843550e-04,9.421883560318054362e-04,9.766506277561234732e-04,1.043819884029229244e-03,1.130128981289603603e-03,1.165772937373817488e-03,1.195967792238486222e-03,1.212541729896910196e-03,1.234723428424421010e-03
7.734999999999989768e+02,1.102853963176981091e-03,8.212531044282242931e-04,1.243391125427256196e-03,8.414581469005124855e-05,1.223367382225026857e-06,1.484000000000000000e+03,1.186999777867032285e-03,1.018708148486929897e-03,1.405371622502751047e-04,2.816008587487567978e-04,8.925173786899973354e-04,9.422475985070086083e-04,9.764894692566709368e-04,1.043654776129644907e-03,1.129948015336976674e-03,1.165598946370891486e-03,1.195820445020898820e-03,1.212354100450153526e-03,1.234548490920934789e-03
7.759999999999989768e+02,1.102940758432798506e-03,8.211723167869767548e-04,1.243394174939650102e-03,8.416057379535799607e-05,1.223561318793880884e-06,1.484000000000000000e+03,1.187101332228156529e-03,1.018780184637440482e-03,1.404534165068515965e-04,2.817684416458217508e-04,8.924081178445025190e-04,9.425590583844451050e-04,9.763663217208935199e-04,1.043732621474263451e-03,1.129969283469767606e-03,1.165701436507563058e-03,1.195986264012743319e-03,1.212616573144181115e-03,1.234761713920983330e-03
7.784999999999989768e+02,1.102842417277160453e-03,8.211386674099450294e-04,1.243800711162043300e-03,8.414209812954747867e-05,1.223341290023372672e-06,1.484000000000000000e+03,1.186984515406707850e-03,1.018700319147613055e-03,1.409582938848828477e-04,2.817037498672154234e-04,8.929645351346851513e-04,9.422413862823932453e-04,9.766065207339651513e-04,1.043626451721886214e-03,1.129776274991859449e-03,1.165610925910307060e-03,1.195677500416484317e-03,1.212243620282732514e-03,1.234518734632203364e-03
7.809999999999989768e+02,1.102920448199603588e-03,8.211681030481219517e-04,1.243761544305463460e-03,8.414839433544414854e-05,1.223514467326048055e-06,1.484000000000000000e+03,1.187068842535047696e-03,1.018772053864159480e-03,1.408410961058598719e-04,2.817523451514816367e-04,8.924545914584759362e-04,9.421785160190604934e-04,9.765380625008673226e-04,1.043700013141348306e-03,1.130000271215720383e-03,1.165740185616612103e-03,1.195718961613811927e-03,1.212706409423281329e-03,1.234437046217544886e-03
7.834999999999989768e+02,1.102806755791672097e-03,8.208929335014389502e-04,1.243633736779918173e-03,8.414776366296688028e-05,1.223263586749230971e-06,1.484000000000000000e+03,1.186954519454639072e-03,1.018658992128705122e-03,1.408269809882460762e-04,2.819138222902331471e-04,8.925384364669835527e-04,9.422753268591234398e-04,9.763388573859348076e-04,1.043549823977524185e-03,1.129788894394242538e-03,1.165628556743749777e-03,1.195684264594063916e-03,1.212312048967936371e-03,1.234454108613794237e-03
7.859999999999989768e+02,1.102900411971610229e-03,8.211488597327172611e-04,1.243693903403043054e-03,8.414182518443642648e-05,1.223469165472515713e-06,1.484000000000000000e+03,1.187042237156046669e-03,1.018758586787173789e-03,1.407934914314328250e-04,2.817515522388929676e-04,8.925025525839721651e-04,9.425680661643130341e-04,9.765134140456352679e-04,1.043843326611460778e-03,1.129822130041897767e-03,1.165678105014549427e-03,1.195761542235724683e-03,1.212683823914838905e-03,1.234551605019691646e-03
7.884999999999989768e+02,1.102773893883102988e-03,8.211832702442179149e-04,1.243501639304665785e-03,8.413734826566294221e-05,1.223189354403278655e-06,1.484000000000000000e+03,1.186911242148766012e-03,1.018636545617439965e-03,1.407277454215627964e-04,2.815906236388850733e-04,8.928841874876648635e-04,9.422884509486006196e-04,9.763373275593392178e-04,1.043673724483082203e-03,1.129714401858223759e-03,1.165549858658469946e-03,1.195675636464420873e-03,1.212291889998163815e-03,1.234472853209039140e-03
7.909999999999989768e+02,1.102862411636840742e-03,8.211704266928839067e-04,1.243628449542036937e-03,8.414779423280860935e-05,1.223386350275675177e-06,1.484000000000000000e+03,1.187010205869649298e-03,1.018714617404032187e-03,1.407660379051961941e-04,2.816919849439568357e-04,8.922433147132733744e-04,9.422359597805832774e-04,9.766666289243793216e-04,1.043607811013199955e-03,1.129769031672775599e-03,1.165640204484581516e-03,1.195744260114105489e-03,1.212350221684450587e-03,1.234284991230525600e-03
7.934999999999989768e+02,1.102747704404730784e-03,8.213176383792532243e-04,1.243299799578072816e-03,8.413464932111272446e-05,1.223131138786290170e-06,1.484000000000000000e+03,1.186882353725843536e-03,1.018613055083618033e-03,1.405520951733420319e-04,2.814300660254775597e-04,8.922663328472263010e-04,9.420467705960380292e-04,9.765265852618358697e-04,1.043620588995236142e-03,1.129720213673991985e-03,1.165664491188564281e-03,1.195673442367239589e-03,1.212373103919351519e-03,1.234366387432644756e-03
7.959999999999989768e+02,1.102838275219406592e-03,8.211505279606957615e-04,1.243328191070892539e-03,8.413372865234600942e-05,1.223330745585862447e-06,1.484000000000000000e+03,1.186972003871752642e-03,1.018704546567060542e-03,1.404899158514859477e-04,2.816877472587108302e-04,8.922507338870139075e-04,9.421766053147476259e-04,9.765741134129374799e-04,1.043721701350466477e-03,1.129822919396618894e-03,1.165634260334346556e-03,1.195701313341492912e-03,1.212422998551227708e-03,1.234555673198046381e-03
7.984999999999989768e+02,1.102719735086751937e-03,8.211794573558112154e-04,1.243205669752347814e-03,8.411652677282706520e-05,1.223066404226120195e-06,1.484000000000000000e+03,1.186836261859579083e-03,1.018603208313924790e-03,1.404859346655958768e-04,2.815402777309407214e-04,8.929350218802547439e-04,9.422804400452480540e-04,9.766191422148292906e-04,1.043477934986490911e-03,1.129647424830429198e-03,1.165520495904940994e-03,1.195652390573715687e-03,1.212365141989599302e-03,1.234258604854235504e-03
8.009999999999989768e+02,1.102812352394995019e-03,8.213546482534425132e-04,1.243428557914036132e-03,8.412971288055462991e-05,1.223272893184347013e-06,1.484000000000000000e+03,1.186942065275549581e-03,1.018682639514440456e-03,1.406162055190411132e-04,2.814577041415525054e-04,8.924596011155975801e-04,9.422080196234145898e-04,9.764929272593667574e-04,1.043481474678208815e-03,1.129708874170403266e-03,1.165632626882516379e-03,1.195799705465826375e-03,1.212533662393933337e-03,1.234462500919927905e-03
8.034999999999989768e+02,1.102684956708607127e-03,8.208416523952681218e-04,1.243485443091627311e-03,8.411774517224706270e-05,1.222989908804325975e-06,1.484000000000000000e+03,1.186802701880854257e-03,1.018567211536359996e-03,1.408004863830201840e-04,2.818433043133390051e-04,8.925813223137688121e-04,9.421552121538854640e-04,9.763760271417639249e-04,1.043430565006281049e-03,1.129529544761596720e-03,1.165460819560271534e-03,1.195557059982804400e-03,1.212423294669960974e-03,1.234239433873334001e-03
8.059999999999989768e+02,1.102779663180275581e-03,8.210445672637040494e-04,1.243001662207936578e-03,8.412945293086675604e-05,1.223200750374448664e-06,1.484000000000000000e+03,1.186909116111142283e-03,1.018650210249408879e-03,1.402219990276609967e-04,2.817350959165715318e-04,8.923170906791221988e-04,9.423124873814718236e-04,9.765542285515155241e-04,1.043589340546685618e-03,1.129682712201708541e-03,1.165532730844146860e-03,1.195670479296410309e-03,1.212364504566073664e-03,1.234608207218618886e-03
8.084999999999989768e+02,1.102664785535706305e-03,8.207975359668359715e-04,1.243070609213925599e-03,8.410871253953627327e-05,1.222943904785563334e-06,1.484000000000000000e+03,1.186773498075242633e-03,1.018556072996169978e-03,1.404058236782192940e-04,2.818672495688703339e-04,8.925216592936770135e-04,9.423159793688608505e-04,9.763338600830143762e-04,1.043364855816301257e-03,1.129593026846752602e-03,1.165405260487849606e-03,1.195520379643048381e-03,1.212078228254940236e-03,1.234120468063871741e-03
8.109999999999989768e+02,1.102734319906487764e-03,8.214238042802457550e-04,1.243792421943452908e-03,8.412700852390397042e-05,1.223100333862804943e-06,1.484000000000000000e+03,1.186861328430391816e-03,1.018607311382583713e-03,1.410581020369651439e-04,2.813105156262420093e-04,8.926136789122095455e-04,9.421943174799197801e-04,9.764075228238560311e-04,1.043571805218683046e-03,1.129683977021995458e-03,1.165550422670836271e-03,1.195493455807575441e-03,1.212508671666631330e-03,1.234312731833461232e-03
8.134999999999989768e+02,1.102623181697920873e-03,8.206727336076737869e-04,1.243100988674852945e-03,8.410594184459386103e-05,1.222851690271212390e-06,1.484000000000000000e+03,1.186729123542514842e-03,1.018517239853326904e-03,1.404778069769320719e-04,2.819504480902470861e-04,8.918999489404735425e-04,9.423185359882488331e-04,9.762847285425767501e-04,1.043297638943587380e-03,1.129371480763878034e-03,1.165287397680442706e-03,1.195603701517899704e-03,1.212259277534317396e-03,1.234099318953856385e-03
8.159999999999989768e+02,1.102719187947811229e-03,8.204999127329937105e-04,1.243298779373644717e-03,8.411510333310092281e-05,1.223064958077018727e-06,1.484000000000000000e+03,1.186834291280912043e-03,1.018604084614710414e-03,1.405795914258334885e-04,2.822192752148175183e-04,8.924541868863146822e-04,9.422734997996370975e-04,9.762515260488141295e-04,1.043699914625303591e-03,1.129694934074206535e-03,1.165364408157031073e-03,1.195424210690099100e-03,1.212499641960190864e-03,1.234133788435828882e-03
8.184999999999989768e+02,1.102594178929427625e-03,8.206681161701699298e-04,1.243205846187630864e-03,8.409518226212746935e-05,1.222785923088759140e-06,1.484000000000000000e+03,1.186689361191555067e-03,1.018498996667300182e-03,1.406116672582032393e-04,2.819260627592576948e-04,8.921697786796701710e-04,9.421984091270187156e-04,9.763182798426660747e-04,1.043320335954705819e-03,1.129564441730506776e-03,1.165359201799182976e-03,1.195517654897587656e-03,1.212245139744045578e-03,1.233993957685949492e-03
8.209999999999989768e+02,1.102674761505191689e-03,8.206806123220468634e-04,1.243644858707355569e-03,8.410887203968662464e-05,1.222965932016319849e-06,1.484000000000000000e+03,1.186783633544878300e-03,1.018565889465505078e-03,1.409700972021638802e-04,2.819941491831448252e-04,8.922122593250385227e-04,9.422545831871003991e-04,9.761178904534068435e-04,1.043378275211454508e-03,1.129668509837170216e-03,1.165506484848872820e-03,1.195447397913597994e-03,1.212322421368621254e-03,1.234266793086763285e-03
8.234999999999989768e+02,1.102561471337101025e-03,8.209652422142304411e-04,1.243327978269475210e-03,8.411226107935824341e-05,1.222716670540915528e-06,1.484000000000000000e+03,1.186673732416459364e-03,1.018449210257742687e-03,1.407665069323741844e-04,2.815962291228705843e-04,8.925348359091837261e-04,9.418644856667591353e-04,9.762385923287155223e-04,1.043267706357876119e-03,1.129504938028855687e-03,1.165241131667540172e-03,1.195475048139696319e-03,1.212056156210786044e-03,1.234149816796862925e-03
8.259999999999989768e+02,1.102640267003526060e-03,8.213388206677569659e-04,1.243220182188731942e-03,8.409472854100062407e-05,1.222887481785991923e-06,1.484000000000000000e+03,1.186734995544526643e-03,1.018545538462525477e-03,1.405799151852058816e-04,2.813014463357690941e-04,8.924430250693768385e-04,9.421395122815451328e-04,9.765422574276065235e-04,1.043423181300002708e-03,1.129610529667125773e-03,1.165319203668543566e-03,1.195311210095404732e-03,1.212232010463129431e-03,1.234063260908136762e-03
8.284999999999989768e+02,1.102533135136176713e-03,8.212784653974529361e-04,1.243134893020186784e-03,8.409512641468080702e-05,1.222651304359908030e-06,1.484000000000000000e+03,1.186628261550857480e-03,1.018438008721495947e-03,1.406017578840100708e-04,2.812546697387237771e-04,8.926565182955294598e-04,9.420498176830187668e-04,9.762878115538883806e-04,1.043340095613311778e-03,1.129398994945391690e-03,1.165246696172339384e-03,1.195463249512510821e-03,1.212094842796126656e-03,1.233895805662768965e-03
8.309999999999989768e+02,1.102621399369608374e-03,8.217515067065525982e-04,1.242815965706086257e-03,8.409663868560072011e-05,1.222846194986010122e-06,1.484000000000000000e+03,1.186718038055209175e-03,1.018524760684007572e-03,1.401945663364778834e-04,2.808698926630557756e-04,8.924321843423552603e-04,9.421905984724713180e-04,9.762811652461304314e-04,1.043572084997303456e-03,1.129536691567693298e-03,1.165181604792530452e-03,1.195274848524210823e-03,1.212268960686121002e-03,1.234226233964941548e-03
8.334999999999989768e+02,1.102495979990194457e-03,8.214699516431040729e-04,1.242973505191183239e-03,8.408673406358654868e-05,1.222567964740019434e-06,1.484000000000000000e+03,1.186582714053780992e-03,1.018409245926607922e-03,1.404775252009887818e-04,2.810260283470903840e-04,8.923070975361083743e-04,9.420425459874559072e-04,9.760845463201100287e-04,1.043204201032596652e-03,1.129433520480608698e-03,1.165264092299029587e-03,1.195298533661851058e-03,1.212120546387946080e-03,1.234073928306830088e-03
8.359999999999989768e+02,1.102575480144580731e-03,8.214299995158283246e-04,1.243030042262048898e-03,8.408919419046716052e-05,1.222743681995654951e-06,1.484000000000000000e+03,1.186664674335047905e-03,1.018486285954113557e-03,1.404545621174681670e-04,2.811454806287524066e-04,8.926318633786016433e-04,9.419858332242840582e-04,9.760158488127921878e-04,1.043496105005756788e-03,1.129389566961143572e-03,1.165232669689157414e-03,1.195411834650995844e-03,1.212257568940292018e-03,1.233981696940880538e-03
8.384999999999989768e+02,1.102451916351706272e-03,8.209673300119590868e-04,1.242860416647714088e-03,8.408227530605650181e-05,1.222470056888192772e-06,1.484000000000000000e+03,1.186534191657762733e-03,1.018369641045649811e-03,1.404085002960078158e-04,2.814845863397471854e-04,8.921339604166549824e-04,9.419957829813341158e-04,9.761941814586455254e-04,1.043247757798694423e-03,1.129331351098039008e-03,1.165147622443732248e-03,1.195219394527310530e-03,1.211779794349961744e-03,1.234081116166584752e-03
8.409999999999989768e+02,1.102544603301067096e-03,8.210535477424565085e-04,1.242849060652390092e-03,8.409191462869608199e-05,1.222676052374227321e-06,1.484000000000000000e+03,1.186636517929763124e-03,1.018452688672371069e-03,1.403044573513229955e-04,2.814910555586105879e-04,8.924635120598805238e-04,9.421754565030238159e-04,9.762925599802524043e-04,1.043365489944930420e-03,1.129413781523347024e-03,1.165310238792551184e-03,1.195221938469732915e-03,1.211808789821528475e-03,1.234067487766534561e-03
8.434999999999989768e+02,1.102411914471948442e-03,8.208861839249465085e-04,1.243049753696546991e-03,8.408265447912765742e-05,1.222381921953962914e-06,1.484000000000000000e+03,1.186494568951076099e-03,1.018329259992820784e-03,1.406378392245985487e-04,2.815257305470019334e-04,8.919401536254443173e-04,9.419331779809804808e-04,9.761659154701460631e-04,1.043091686614085580e-03,1.129254910379486748e-03,1.165248766332160294e-03,1.195054766279787751e-03,1.212136925386309190e-03,1.234044813565069810e-03
8.459999999999989768e+02,1.102498584725813925e-03,8.210990552160143171e-04,1.242951673093716349e-03,8.408845127362594236e-05,1.222573996960019583e-06,1.484000000000000000e+03,1.186587035999439772e-03,1.018410133452188077e-03,1.404530883679024240e-04,2.813995295097996077e-04,8.927572654382867927e-04,9.422001041707265406e-04,9.762353243007148565e-04,1.043391074214910542e-03,1.129360946849320563e-03,1.165310349058635425e-03,1.195249948407127363e-03,1.212031647653416489e-03,1.234025053266222518e-03
8.484999999999989768e+02,1.102381625166789798e-03,8.213281512919258943e-04,1.242704019880607651e-03,8.407179639122187821e-05,1.222313314453819655e-06,1.484000000000000000e+03,1.186453421558011662e-03,1.018309828775567933e-03,1.403223947138178534e-04,2.810534738748639034e-04,8.922899600762209922e-04,9.420569696664833192e-04,9.759712391353348631e-04,1.043109275091497722e-03,1.129298385218181940e-03,1.165069602688224761e-03,1.195120559684338408e-03,1.211876159157480783e-03,1.233762782392401960e-03
8.509999999999989768e+02,1.102454198582779018e-03,8.211172377897854808e-04,1.243175068110477337e-03,8.408261991378444822e-05,1.222475146944363167e-06,1.484000000000000000e+03,1.186536818496563466e-03,1.018371578668994569e-03,1.407208695276983192e-04,2.813369607929935368e-04,8.923343998753457788e-04,9.420681035561572544e-04,9.762434400617738157e-04,1.043435579676288416e-03,1.129620232105921305e-03,1.165146800126212832e-03,1.195128229778718784e-03,1.212091762013479870e-03,1.233986959283065810e-03
8.534999999999989768e+02,1.102341165918261073e-03,8.210113540244178172e-04,1.243161650850442557e-03,8.406813733805955358e-05,1.222223497793522198e-06,1.484000000000000000e+03,1.186409303256320694e-03,1.018273028580201451e-03,1.408204849321814840e-04,2.813298118938432554e-04,8.921599404792895059e-04,9.422383874480470345e-04,9.761461441853038889e-04,1.043259292046887481e-03,1.129246470604573088e-03,1.164948519588291081e-03,1.195232826545869357e-03,1.211535385935034277e-03,1.233744694364731888e-03
8.559999999999989768e+02,1.102418183946479334e-03,8.208689065964846132e-04,1.243136473615617148e-03,8.407431393558935210e-05,1.222394342559593538e-06,1.484000000000000000e+03,1.186492497882068618e-03,1.018343870010890049e-03,1.407182896691378145e-04,2.815492773499947204e-04,8.921243656192998084e-04,9.419974288928952390e-04,9.761342459483391982e-04,1.043071972919810053e-03,1.129365844252512314e-03,1.165290865973129609e-03,1.195280263326009172e-03,1.212075439266149888e-03,1.234018325635686739e-03
8.584999999999989768e+02,1.102296144248239010e-03,8.208544569515537287e-04,1.242930293135811144e-03,8.406676099744522616e-05,1.222124009929135717e-06,1.484000000000000000e+03,1.186362905245684236e-03,1.018229383250793783e-03,1.406341488875721343e-04,2.814416872966852808e-04,8.920142229958200530e-04,9.420031937497459155e-04,9.758712289818534521e-04,1.042955108253016717e-03,1.129258475118591126e-03,1.164946274056831736e-03,1.195081185733623107e-03,1.211707978906243627e-03,1.233837100462666179e-03
8.609999999999989768e+02,1.102379042012729786e-03,8.207281422810745698e-04,1.242633460133307039e-03,8.406311080066348270e-05,1.222306158866388104e-06,1.484000000000000000e+03,1.186442152813393242e-03,1.018315931212066330e-03,1.402544181205772535e-04,2.816508997316552161e-04,8.920335857731220407e-04,9.420165387472755796e-04,9.762212006509266363e-04,1.043054914868050097e-03,1.129225172916023708e-03,1.165047977489497765e-03,1.195132756247386336e-03,1.211935361858789599e-03,1.233907423601762190e-03
8.634999999999989768e+02,1.102242296991087995e-03,8.210069383551424956e-04,1.242663138874622927e-03,8.405390734038240995e-05,1.222003140615375437e-06,1.484000000000000000e+03,1.186296204331470459e-03,1.018188389650705530e-03,1.404208418835349321e-04,2.812353586359454989e-04,8.923637569314300452e-04,9.417180547609604402e-04,9.761972331544196448e-04,1.043062707102822024e-03,1.129169287535762524e-03,1.164940077414036062e-03,1.194945490761943011e-03,1.211861591831528504e-03,1.233678213318573080e-03
8.659999999999989768e+02,1.102317567624903254e-03,8.212272457612725552e-04,1.242712201250417790e-03,8.405436717279269091e-05,1.222169156535302006e-06,1.484000000000000000e+03,1.186371934797695931e-03,1.018263200452110577e-03,1.403946336255145356e-04,2.810903218636306988e-04,8.923482011563769849e-04,9.419959897039052515e-04,9.760354308730095690e-04,1.043122981227121316e-03,1.129242938317158483e-03,1.164956281673178466e-03,1.195078236984542476e-03,1.211623565993717386e-03,1.233765458716399449e-03
8.684999999999989768e+02,1.102182701484564608e-03,8.207812476852225118e-04,1.242864941925202107e-03,8.405462807160965933e-05,1.221871887952069570e-06,1.484000000000000000e+03,1.186237329556174159e-03,1.018128073412955057e-03,1.406822404406374988e-04,2.814014537993420962e-04,8.918580616518635576e-04,9.419196543263145312e-04,9.759670695255284571e-04,1.042920107719676193e-03,1.129091514196680279e-03,1.164915215170259088e-03,1.195005015201062266e-03,1.211602508008875192e-03,1.233757918989273391e-03
8.709999999999989768e+02,1.102286109090443557e-03,8.204976689843909970e-04,1.242783152559806927e-03,8.405585424842726568e-05,1.222100052927182058e-06,1.484000000000000000e+03,1.186341963338870742e-03,1.018230254842016373e-03,1.404970434693633696e-04,2.817884401060525602e-04,8.920970629566016361e-04,9.420785697916691983e-04,9.759094316423764202e-04,1.043011542415341530e-03,1.129260726957033835e-03,1.165099064388875477e-03,1.195151117076128288e-03,1.211702790871449758e-03,1.233738511416100723e-03
8.734999999999989768e+02,1.102153528416342830e-03,8.210724508682352724e-04,1.242778046105868194e-03,8.404239448681505992e-05,1.221805524271671441e-06,1.484000000000000000e+03,1.186195922903157890e-03,1.018111133929527770e-03,1.406245176895253631e-04,2.810810775481075580e-04,8.919744540709978377e-04,9.416984722398970709e-04,9.759837388657755658e-04,1.042834678410233884e-03,1.129074482316116176e-03,1.164800518721807385e-03,1.194867250915670250e-03,1.211485660299842573e-03,1.233573217073761054e-03
8.759999999999989768e+02,1.102231764188530989e-03,8.204707491781385899e-04,1.242908208976563735e-03,8.404339887928949696e-05,1.221978154881344414e-06,1.484000000000000000e+03,1.186275163067820404e-03,1.018188365309241573e-03,1.406764447880327461e-04,2.817610150103923988e-04,8.920391340389801802e-04,9.417712355761032137e-04,9.758376981993337586e-04,1.043126761840999263e-03,1.129222562614233668e-03,1.164883341640877718e-03,1.194775552818095037e-03,1.211846460484203216e-03,1.233819675572696457e-03
8.784999999999989768e+02,1.102113949452621392e-03,8.203820853169725962e-04,1.242744266709963630e-03,8.403680515846124511e-05,1.221717342199296162e-06,1.484000000000000000e+03,1.186150754611082570e-03,1.018077144294160215e-03,1.406303172573422373e-04,2.817318641356487963e-04,8.923763546483864592e-04,9.415705492185998246e-04,9.761033288651923233e-04,1.042845555789581168e-03,1.128934056490500052e-03,1.164776680522405751e-03,1.194857744969825102e-03,1.211378144297572739e-03,1.233516420902226957e-03
8.809999999999989768e+02,1.102190312941382731e-03,8.207952301697203374e-04,1.242661024671412639e-03,8.403579568237392900e-05,1.221885500897792905e-06,1.484000000000000000e+03,1.186226108623756551e-03,1.018154517259008910e-03,1.404707117300299079e-04,2.813950827716623932e-04,8.921257797733973425e-04,9.418761099393378180e-04,9.757407652023559119e-04,1.043015326702475621e-03,1.129152099286852198e-03,1.164919323697862939e-03,1.195087535227077778e-03,1.211660847393878629e-03,1.233778625047231249e-03
8.834999999999989768e+02,1.102064184049289302e-03,8.207197380050862152e-04,1.242967166972363657e-03,8.403367189355694556e-05,1.221607123776140086e-06,1.484000000000000000e+03,1.186097855942846221e-03,1.018030512155732384e-03,1.409029829230743543e-04,2.813444460442030871e-04,8.919854455405360838e-04,9.419384750208563287e-04,9.759149283967425478e-04,1.042862171850861101e-03,1.129013284432948657e-03,1.164670036408612264e-03,1.194592415768603753e-03,1.211397664317486779e-03,1.233600515876978566e-03
8.859999999999989768e+02,1.102129082986013980e-03,8.207631570375513268e-04,1.242867457213670717e-03,8.404127424178465362e-05,1.221751451339775052e-06,1.484000000000000000e+03,1.186170357227798620e-03,1.018087808744229340e-03,1.407383742276567366e-04,2.813659259484626533e-04,8.920342739286214219e-04,9.418846769081332072e-04,9.759447301364248097e-04,1.042866772359003075e-03,1.129002733172216558e-03,1.164774920994393744e-03,1.194804639670423883e-03,1.211529330396214979e-03,1.233278395161542355e-03
8.884999999999989768e+02,1.102027526952546266e-03,8.205306444980866058e-04,1.242346633339771978e-03,8.403245014858238822e-05,1.221526122839119087e-06,1.484000000000000000e+03,1.186059977101128681e-03,1.017995076803963851e-03,1.403191063872257123e-04,2.814968824544596604e-04,8.920400564126063341e-04,9.417796891445495960e-04,9.761006319952411159e-04,1.042788438688819650e-03,1.128964066424594653e-03,1.164743985948213031e-03,1.194570614150996602e-03,1.211347715144541664e-03,1.233296976101307466e-03
8.909999999999989768e+02,1.102096549052044390e-03,8.211070517674768721e-04,1.242580062914405313e-03,8.402210352286506082e-05,1.221676517312832279e-06,1.484000000000000000e+03,1.186118652574909369e-03,1.018074445529179410e-03,1.404835138623609231e-04,2.809894972845675175e-04,8.922132468432162136e-04,9.417625146992357737e-04,9.758654124360898602e-04,1.042804059866944341e-03,1.128996114830175916e-03,1.164713730301221786e-03,1.194832588196918961e-03,1.211328305836714041e-03,1.233582460450443393e-03
8.934999999999989768e+02,1.101984849462591060e-03,8.204533852634832928e-04,1.242446041212060372e-03,8.402647112261632674e-05,1.221431056294409665e-06,1.484000000000000000e+03,1.186011320585207305e-03,1.017958378339974814e-03,1.404611917494693121e-04,2.815314641991077671e-04,8.921159734367745120e-04,9.418138580391131800e-04,9.757570519153637746e-04,1.042630262320981245e-03,1.128852085563157755e-03,1.164711241598312234e-03,1.194739522513780508e-03,1.211320363279682266e-03,1.233344303687160205e-03
8.959999999999989768e+02,1.102063084206963365e-03,8.204849915539170037e-04,1.242876836338923209e-03,8.403076949588529870e-05,1.221604211793835476e-06,1.484000000000000000e+03,1.186093853702848691e-03,1.018032314711078039e-03,1.408137521319598445e-04,2.815780926530463612e-04,8.920434259373710099e-04,9.416486019258975878e-04,9.757558166779319031e-04,1.043171555123910453e-03,1.129034658723482559e-03,1.164820759606952647e-03,1.194648831101294967e-03,1.211364450479099049e-03,1.233356447939630389e-03
8.984999999999989768e+02,1.101925638110899750e-03,8.205657745490574752e-04,1.242301232305870412e-03,8.402046014032928014e-05,1.221299549648306328e-06,1.484000000000000000e+03,1.185946098251228990e-03,1.017905177970570511e-03,1.403755941949706623e-04,2.813598635618422749e-04,8.919796079784916539e-04,9.419110820984991431e-04,9.757345342848600805e-04,1.042676048714781967e-03,1.128720785401682216e-03,1.164608600383606899e-03,1.194444951209136215e-03,1.211229694468605751e-03,1.233391331554801323e-03
9.009999999999989768e+02,1.102009365638332043e-03,8.208268383795914221e-04,1.242762886724166869e-03,8.402274245334430446e-05,1.221484463203979873e-06,1.484000000000000000e+03,1.186032108091676293e-03,1.017986623184987793e-03,1.407535210858348266e-04,2.811825272587406208e-04,8.922650977135654794e-04,9.416870879457621890e-04,9.759466253330350248e-04,1.042973378509921530e-03,1.128870908148080308e-03,1.164661634569796661e-03,1.194625273216277234e-03,1.211557346629981054e-03,1.233188095567798979e-03
9.034999999999989768e+02,1.101890839308866448e-03,8.206614847026276255e-04,1.242332498745976014e-03,8.400962088030977247e-05,1.221221038153251268e-06,1.484000000000000000e+03,1.185900460189176194e-03,1.017881218428556703e-03,1.404416594371095655e-04,2.812293546062388230e-04,8.918100970867556690e-04,9.416322921568163985e-04,9.755209519557513261e-04,1.042600057330774974e-03,1.128719333724713912e-03,1.164491402649027972e-03,1.194412681150412931e-03,1.211595801930049699e-03,1.233265119070914252e-03
9.059999999999989768e+02,1.101959242617867214e-03,8.207441635924715879e-04,1.242411405842153193e-03,8.400832851450439022e-05,1.221371571650744886e-06,1.484000000000000000e+03,1.185967571132371659e-03,1.017950914103362770e-03,1.404521632242859783e-04,2.812150790253956263e-04,8.921149585327636366e-04,9.418813901861095407e-04,9.760656675261834446e-04,1.042785104058018778e-03,1.128734700380812318e-03,1.164600392275842895e-03,1.194481728478752206e-03,1.211363623746395486e-03,1.233079628470152862e-03
9.084999999999989768e+02,1.101826123571888159e-03,8.202340045610551815e-04,1.242033617799489110e-03,8.400141889022962960e-05,1.221077044961025791e-06,1.484000000000000000e+03,1.185827542462117735e-03,1.017824704681658584e-03,1.402074942276009505e-04,2.815921190108329778e-04,8.921411640180403014e-04,9.417512801290228459e-04,9.757869639167768804e-04,1.042351692258167845e-03,1.128703733214535525e-03,1.164557160773558621e-03,1.194423163121203623e-03,1.211234441651832996e-03,1.233192127727392173e-03
9.109999999999989768e+02,1.101908966730946998e-03,8.205793359855858074e-04,1.242575208778735722e-03,8.403287895551844657e-05,1.221264895707615652e-06,1.484000000000000000e+03,1.185941845686465553e-03,1.017876087775428443e-03,1.406662420477887247e-04,2.813296307453611901e-04,8.917530214166155631e-04,9.417826871078024617e-04,9.754075314570573654e-04,1.042861147078054992e-03,1.128878281742098661e-03,1.164542744580691338e-03,1.194493117945347313e-03,1.211452214226863043e-03,1.233065405645612355e-03
9.134999999999989768e+02,1.101791576376350478e-03,8.206412517657179660e-04,1.242520005038238486e-03,8.400366767198223826e-05,1.221001293956228167e-06,1.484000000000000000e+03,1.185795244048332663e-03,1.017787908704368294e-03,1.407284286618880071e-04,2.811503246106325125e-04,8.914642106717887314e-04,9.415630901777967323e-04,9.755024987906526059e-04,1.042599116461355273e-03,1.128615839475561895e-03,1.164319918562485871e-03,1.194476788246332443e-03,1.211084934575675821e-03,1.233139618000893148e-03
9.159999999999989768e+02,1.101869220857397370e-03,8.208638451247697717e-04,1.241972723524645836e-03,8.399707160301709695e-05,1.221171287910770462e-06,1.484000000000000000e+03,1.185866292460414440e-03,1.017872149254380300e-03,1.401035026672484661e-04,2.810053757326275983e-04,8.921672923507246002e-04,9.415727697786583543e-04,9.756323914098589912e-04,1.042772025572015829e-03,1.128648190599208182e-03,1.164374661347117616e-03,1.194420043463841541e-03,1.211224034277141566e-03,1.233041517790418656e-03
9.184999999999989768e+02,1.101739605389599579e-03,8.202896999267465317e-04,1.242130628312909440e-03,8.399760662164713616e-05,1.220885756002195330e-06,1.484000000000000000e+03,1.185737212011246742e-03,1.017741998767952415e-03,1.403910229233098616e-04,2.814499054628530469e-04,8.914439922057528984e-04,9.417578369613241289e-04,9.756418928304510293e-04,1.042675420199405938e-03,1.128555756554276528e-03,1.164285864856868342e-03,1.194399416835033572e-03,1.211191943864075573e-03,1.233215896976363806e-03
9.209999999999989768e+02,1.101811934491564275e-03,8.205522774019060250e-04,1.242310569010399938e-03,8.399170208662508678e-05,1.221044145007451542e-06,1.484000000000000000e+03,1.185803636578189281e-03,1.017820232404939270e-03,1.404986345188356626e-04,2.812596570896582502e-04,8.917464953888359740e-04,9.416183641612432299e-04,9.757277677659774396e-04,1.042527376396055507e-03,1.128793267080440994e-03,1.164448315617540568e-03,1.194437068191179716e-03,1.211047203223832762e-03,1.233103809026472918e-03
9.234999999999989768e+02,1.101677635378144103e-03,8.202010000896431396e-04,1.242024635693864294e-03,8.397797272100695847e-05,1.220745912194709280e-06,1.484000000000000000e+03,1.185655608099150981e-03,1.017699662657137226e-03,1.403470003157201908e-04,2.814766352885009638e-04,8.921469843973233328e-04,9.415837414503466091e-04,9.752631309981443829e-04,1.042583138543846455e-03,1.128604743549210549e-03,1.164392104450345713e-03,1.194217297232039133e-03,1.211019560225576894e-03,1.232944894947679689e-03
9.259999999999989768e+02,1.101767938200126770e-03,8.202010548181849336e-04,1.242311830715766858e-03,8.399127812079146868e-05,1.220947124446122387e-06,1.484000000000000000e+03,1.185759216320918198e-03,1.017776660079335342e-03,1.405438925156400880e-04,2.815668833819418362e-04,8.917916233761885190e-04,9.414610999654016155e-04,9.759015603511118041e-04,1.042655034405036733e-03,1.128702795137410866e-03,1.164414408309205574e-03,1.194463539464548979e-03,1.211056126817959631e-03,1.233034963714872700e-03
9.284999999999989768e+02,1.101633664936994220e-03,8.207940523850258034e-04,1.242118198650590290e-03,8.398255382607905568e-05,1.220649801069663729e-06,1.484000000000000000e+03,1.185616218763073208e-03,1.017651111110915232e-03,1.404845337135960694e-04,2.808396125519684169e-04,8.914638048494106419e-04,9.415553922648446910e-04,9.756649988585502356e-04,1.042659381877711561e-03,1.128613572898466179e-03,1.164343364856847834e-03,1.194132374985279682e-03,1.211067773998655882e-03,1.233047999147280889e-03
9.309999999999989768e+02,1.101713457164023909e-03,8.205600799514003356e-04,1.242257127790284080e-03,8.399173928641462730e-05,1.220827153964662480e-06,1.484000000000000000e+03,1.185705196450438604e-03,1.017721717877609214e-03,1.405436706262601712e-04,2.811533772126235736e-04,8.919608129135080110e-04,9.415207024001931825e-04,9.758088684454850050e-04,1.042636018860443152e-03,1.128655446177412834e-03,1.164396569349003324e-03,1.194247138093521704e-03,1.210963691003992971e-03,1.233051079089811722e-03
9.334999999999989768e+02,1.101596947744654066e-03,8.204919625946853999e-04,1.241814754382101213e-03,8.397504245540940849e-05,1.220567643035725788e-06,1.484000000000000000e+03,1.185571990200063501e-03,1.017621905289244630e-03,1.402178066374471475e-04,2.811049851499686659e-04,8.914818067808235290e-04,9.414370691828100263e-04,9.754142302699528137e-04,1.042361035052768526e-03,1.128365439304011234e-03,1.164246409091725196e-03,1.194040929095068621e-03,1.210805598425129890e-03,1.232762490474133407e-03
9.359999999999989768e+02,1.101659653564870250e-03,8.203258201754655247e-04,1.242341350375406094e-03,8.398838610862316510e-05,1.220708041293801072e-06,1.484000000000000000e+03,1.185648039673493307e-03,1.017671267456247194e-03,1.406816968105358435e-04,2.813338333894047257e-04,8.914838568328161674e-04,9.414730865402362028e-04,9.754860037261897307e-04,1.042496307050499137e-03,1.128451657135380332e-03,1.164409718989443650e-03,1.194276952640827959e-03,1.211062658408515588e-03,1.232731799596723616e-03
9.384999999999989768e+02,1.101536526327824604e-03,8.204509091311276052e-04,1.242150358138073259e-03,8.398229837018464849e-05,1.220435745273909026e-06,1.484000000000000000e+03,1.185518824698009307e-03,1.017554227957639902e-03,1.406138318102486545e-04,2.810856171966969992e-04,8.913210541402242452e-04,9.414257186818819840e-04,9.753165518000722666e-04,1.042210771931439354e-03,1.128383097226528207e-03,1.164181654414344572e-03,1.194221337181571160e-03,1.211104298634752517e-03,1.232774613479102653e-03
9.409999999999989768e+02,1.101607710450464407e-03,8.203901982657106498e-04,1.241766632908174921e-03,8.397893617677697046e-05,1.220592009445297219e-06,1.484000000000000000e+03,1.185586646627241310e-03,1.017628774273687505e-03,1.401589224577105136e-04,2.812175121847537576e-04,8.915168129152947242e-04,9.416574144791333475e-04,9.753023446079588619e-04,1.042732029071560904e-03,1.128641812788639450e-03,1.164233760986671876e-03,1.194077846819948567e-03,1.211023080198596119e-03,1.232834703646640880e-03
9.434999999999989768e+02,1.101477762406345966e-03,8.198642898397752368e-04,1.242056578283554352e-03,8.397461223455323525e-05,1.220304996575634174e-06,1.484000000000000000e+03,1.185452374640899283e-03,1.017503150171792650e-03,1.405788158772083851e-04,2.816134725665707297e-04,8.919837084280673491e-04,9.412435683960561610e-04,9.752237397092462182e-04,1.042357926703083243e-03,1.128463017828052091e-03,1.163992301951867134e-03,1.193932549462645935e-03,1.210662706871052296e-03,1.232669449116057534e-03
9.459999999999989768e+02,1.101556889321893317e-03,8.206233185835756783e-04,1.242154267178136040e-03,8.397203143859626199e-05,1.220478882476450158e-06,1.484000000000000000e+03,1.185528920760489484e-03,1.017584857883297150e-03,1.405973778562427234e-04,2.809335707383176384e-04,8.914925391006684255e-04,9.416328697870944260e-04,9.758759237035477497e-04,1.042442464101928958e-03,1.128385905281659076e-03,1.164185871222679376e-03,1.193967445317792612e-03,1.210737165420431400e-03,1.232775385940760660e-03
9.484999999999989768e+02,1.101430419666009439e-03,8.198999852630602840e-04,1.241738670228037609e-03,8.395958125140822478e-05,1.220198180649553512e-06,1.484000000000000000e+03,1.185390000917417759e-03,1.017470838414601120e-03,1.403082505620281695e-04,2.815304344029491554e-04,8.918641015660569134e-04,9.414760707290978272e-04,9.752342405030680434e-04,1.042337930076713080e-03,1.128264520471628819e-03,1.163946459671660882e-03,1.194072405795126249e-03,1.210874188721897506e-03,1.232742131672599035e-03
9.509999999999989768e+02,1.101506288800804378e-03,8.203343272057434400e-04,1.241832823733636862e-03,8.396111348250631505e-05,1.220365572844943575e-06,1.484000000000000000e+03,1.185467402283310774e-03,1.017545175318297981e-03,1.403265349328324842e-04,2.811719615950609378e-04,8.916361674291612598e-04,9.414409574061295130e-04,9.754406461064703531e-04,1.042422996831917671e-03,1.128263610168917788e-03,1.164185376371464683e-03,1.194274394008465554e-03,1.211247133411572953e-03,1.232677805966764413e-03
9.534999999999989768e+02,1.101383179254562849e-03,8.205205587745296146e-04,1.241680728519303041e-03,8.395881678536427678e-05,1.220093990460886915e-06,1.484000000000000000e+03,1.185341996039927098e-03,1.017424362469198599e-03,1.402975492647401921e-04,2.808626204800332340e-04,8.920001539542243667e-04,9.414251436384017029e-04,9.754601451370646268e-04,1.042275998446136808e-03,1.128296672073862694e-03,1.163989637392704845e-03,1.193959471723099247e-03,1.210575254069112512e-03,1.232635967725286561e-03
9.559999999999989768e+02,1.101462567226223557e-03,8.203693868757000332e-04,1.241997938398293859e-03,8.397039736220264191e-05,1.220270814633749200e-06,1.484000000000000000e+03,1.185432964588426213e-03,1.017492169864020902e-03,1.405353711720703017e-04,2.810931803505235240e-04,8.916521814625639900e-04,9.413206366045441921e-04,9.754925603797714529e-04,1.042286284287475846e-03,1.128300993786884865e-03,1.164136390291839506e-03,1.194011095951432594e-03,1.210693898274405912e-03,1.232788101906790367e-03
9.584999999999989768e+02,1.101335412987792129e-03,8.200315538828008809e-04,1.241807744125535216e-03,8.394911658865880384e-05,1.219987146077006867e-06,1.484000000000000000e+03,1.185284529576450824e-03,1.017386296399133434e-03,1.404723311377430867e-04,2.813038591049912482e-04,8.915715070731528545e-04,9.412930814161701940e-04,9.754663591006159165e-04,1.042224318924286734e-03,1.128240817003419967e-03,1.163987869104757353e-03,1.193934136361915477e-03,1.210624682056039890e-03,1.232501846914918616e-03
9.609999999999989768e+02,1.101405847157885471e-03,8.204043934024545480e-04,1.241863958836141079e-03,8.396321698036384763e-05,1.220144661959271046e-06,1.484000000000000000e+03,1.185369064138249318e-03,1.017442630177521623e-03,1.404581116782556080e-04,2.810014537554309227e-04,8.916067427813058376e-04,9.413517514049189652e-04,9.754441439621418025e-04,1.042295372125899046e-03,1.128279039515359562e-03,1.164069485343213533e-03,1.193856411546977570e-03,1.210641089965246988e-03,1.232748828113953586e-03
9.634999999999989768e+02,1.101280684954120603e-03,8.200370004242523445e-04,1.241708923561842893e-03,8.394467829331197432e-05,1.219865856066784716e-06,1.484000000000000000e+03,1.185225363247432604e-03,1.017336006660808602e-03,1.404282386077222895e-04,2.812436845298682585e-04,8.912479174878506268e-04,9.412667037389908656e-04,9.752376625617903720e-04,1.042184689556956926e-03,1.128165939453171923e-03,1.163943010850872466e-03,1.193982291996779736e-03,1.210746942478727181e-03,1.232524063681312643e-03
9.659999999999989768e+02,1.101364320589408828e-03,8.201202515634209477e-04,1.241641688681601472e-03,8.395492234307293299e-05,1.220051795653001756e-06,1.484000000000000000e+03,1.185319242932481856e-03,1.017409398246335800e-03,1.402773680921926436e-04,2.812440690259878804e-04,8.918518067633053950e-04,9.411459108284911911e-04,9.751845311151616496e-04,1.042194196977314427e-03,1.128299291730992804e-03,1.163968378426826367e-03,1.193904978007773047e-03,1.210787760028074174e-03,1.232617818668790615e-03
9.684999999999989768e+02,1.101227471680338863e-03,8.207163598768392465e-04,1.241533580025505450e-03,8.393368782264265743e-05,1.219746808334980476e-06,1.484000000000000000e+03,1.185161159502981466e-03,1.017293783857696260e-03,1.403061083451665868e-04,2.805111118034996163e-04,8.911414016101655046e-04,9.412635875641800530e-04,9.750752079052233626e-04,1.042178627972218437e-03,1.128070808874074172e-03,1.163802028190288667e-03,1.193520078684817340e-03,1.210102068764550053e-03,1.232654355995881556e-03
9.709999999999989768e+02,1.101301708622224760e-03,8.204756508212596037e-04,1.241710269514709197e-03,8.394121984581225137e-05,1.219911581803434614e-06,1.484000000000000000e+03,1.185242928468037025e-03,1.017360488776412495e-03,1.404085608924844370e-04,2.808260578009651566e-04,8.913125035089778997e-04,9.412661478938955453e-04,9.751004428738920850e-04,1.042159400568171265e-03,1.128091991524354061e-03,1.163779871607575379e-03,1.193875872389054500e-03,1.210457057228508894e-03,1.232719313080732739e-03
9.734999999999989768e+02,1.101177346683368270e-03,8.205167862413325405e-04,1.241410503360384707e-03,8.394310917171930514e-05,1.219637994426037995e-06,1.484000000000000000e+03,1.185120455855087629e-03,1.017234237511648910e-03,1.402331566770164371e-04,2.806605604420357291e-04,8.915535718637572016e-04,9.411767169627272001e-04,9.752165419560833047e-04,1.042336807069521500e-03,1.127969671323634420e-03,1.163739986537306063e-03,1.193594297398318073e-03,1.210404071615343424e-03,1.232569928657579637e-03
9.759999999999989768e+02,1.101254154076310166e-03,8.208477251998417840e-04,1.241794388346841070e-03,8.393639129933851649e-05,1.219806029654685222e-06,1.484000000000000000e+03,1.185190545375648750e-03,1.017317762776971581e-03,1.405402342705309050e-04,2.804064288764683815e-04,8.913093281120819519e-04,9.412370696067088932e-04,9.752937136992983515e-04,1.042049087113485883e-03,1.128146550249198212e-03,1.163816395826137301e-03,1.193781592648484420e-03,1.210446513074683221e-03,1.232583592156281894e-03
9.784999999999989768e+02,1.101121469737361249e-03,8.201851242900210599e-04,1.241478277057917043e-03,8.392439465556444543e-05,1.219511795134869290e-06,1.484000000000000000e+03,1.185045864392925748e-03,1.017197075081796749e-03,1.403568073205557938e-04,2.809363454473401888e-04,8.918707674201906653e-04,9.411241732051059622e-04,9.750251047616917497e-04,1.042092016003162659e-03,1.127892111833922462e-03,1.163753408600163913e-03,1.193681209582496796e-03,1.210382183550491294e-03,1.232360670525726358e-03
9.809999999999989768e+02,1.101195921865604594e-03,8.200545599126995034e-04,1.241406458211382919e-03,8.395042845597960597e-05,1.219680132771381129e-06,1.484000000000000000e+03,1.185146350321584227e-03,1.017245493409624961e-03,1.402105363457783246e-04,2.811413619529050910e-04,8.915381080910814290e-04,9.412237085499565925e-04,9.751131747351827030e-04,1.041998241114894036e-03,1.127988041740691106e-03,1.163653070524952367e-03,1.193629336561713916e-03,1.210400852188829200e-03,1.232383270829499758e-03
9.834999999999989768e+02,1.101060906858343036e-03,8.197156450534281470e-04,1.241207062091240600e-03,8.393278974279869944e-05,1.219379833805725831e-06,1.484000000000000000e+03,1.184993696601141641e-03,1.017128117115544432e-03,1.401461552328975638e-04,2.813452618049148892e-04,8.913152197176471255e-04,9.411305234863767341e-04,9.749524897411213130e-04,1.041872806746744389e-03,1.127942890304013505e-03,1.163659427550343267e-03,1.193510991421641888e-03,1.210384956579340808e-03,1.232375766269974953e-03
9.859999999999989768e+02,1.101148848460093126e-03,8.199242137057404737e-04,1.241216907815595981e-03,8.393718860980640885e-05,1.219574238096707315e-06,1.484000000000000000e+03,1.185086037069899576e-03,1.017211659850286677e-03,1.400680593555028546e-04,2.812246347543526526e-04,8.917032095365241828e-04,9.410213490185612324e-04,9.748610352824230770e-04,1.041934347145441302e-03,1.128064395378611815e-03,1.163819772870453798e-03,1.193755727590419674e-03,1.210421603034008732e-03,1.232458490436807346e-03
9.884999999999989768e+02,1.101008940297484298e-03,8.199027980651922305e-04,1.241200706436930033e-03,8.392391764204588955e-05,1.219263910567378319e-06,1.484000000000000000e+03,1.184932857939530269e-03,1.017085022655438327e-03,1.401917661394457351e-04,2.811061422322920673e-04,8.913540426296525385e-04,9.409795656836886842e-04,9.748595883058473006e-04,1.041848801369619050e-03,1.127833029491420551e-03,1.163535157992929333e-03,1.193343869023679327e-03,1.210301990262593061e-03,1.232347706642060144e-03
9.909999999999989768e+02,1.101083457298812846e-03,8.201521975404763715e-04,1.241527515073035087e-03,8.392036072805172768e-05,1.219427406881832894e-06,1.484000000000000000e+03,1.185003818026864573e-03,1.017163096570761118e-03,1.404440577742222408e-04,2.809312597583364744e-04,8.913625660786896011e-04,9.412086158685214555e-04,9.753365084483311140e-04,1.042114992356519892e-03,1.127930014744556132e-03,1.163682522383957356e-03,1.193811786013237704e-03,1.210096911456480734e-03,1.231969803625691242e-03
9.934999999999989768e+02,1.100934273622220178e-03,8.194278430264377881e-04,1.241410827602155509e-03,8.392735507492972956e-05,1.219100075765958618e-06,1.484000000000000000e+03,1.184861628697149840e-03,1.017006918547290516e-03,1.404765539799353313e-04,2.815064305957823898e-04,8.913630274457203352e-04,9.409909142000291021e-04,9.748836429164347813e-04,1.041818117124666647e-03,1.127695279721921146e-03,1.163529288735048843e-03,1.193597137414625052e-03,1.209715344524852970e-03,1.232125973069698750e-03
9.959999999999989768e+02,1.100891722146383382e-03,8.198186805238278719e-04,1.241202980327680856e-03,8.391947447567934832e-05,1.219005062086704240e-06,1.484000000000000000e+03,1.184811196622062839e-03,1.016972247670703926e-03,1.403112581812974730e-04,2.810730416225555106e-04,8.914111785487804094e-04,9.409511082437665812e-04,9.750068888984192222e-04,1.041554439803999517e-03,1.127740578591550878e-03,1.163516546752133441e-03,1.193453545058493917e-03,1.210332884453594075e-03,1.232171400809044378e-03


==> figures/data/3d/gr1_p140_none_subset0_collagen_mass_fraction.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,7.549256489233855533e-06,9.461780527021706560e-13,5.425167058074982295e-05,4.987666015949804067e-06,8.186808582690007909e-11,4.000000000000000000e+00,1.253692250518365875e-05,2.561590473284051465e-06,4.670241409151596742e-05,7.549255543055802599e-06,1.788504194120133440e-07,8.786105086929494424e-07,1.695561791225827569e-06,3.892239279538621107e-06,7.008219734312621960e-06,1.015986763208355834e-05,1.356879407231276956e-05,1.653945989214432720e-05,2.419585971006131040e-05
-1.965000000000003695e+02,1.491688203810171058e-05,5.377011754066539331e-11,1.377376388634757927e-04,1.291984292450908524e-05,3.894357109326288410e-10,4.000000000000000000e+00,2.783672496261079582e-05,1.997039113592625337e-06,1.228207568253740923e-04,1.491682826798416949e-05,1.988716694094089804e-07,9.883458556025164836e-07,1.979523703114127068e-06,5.253383403523252490e-06,1.160246942653780084e-05,2.087772050186510330e-05,3.256666308374159372e-05,4.022485120808782046e-05,5.872971367704676708e-05
-1.940000000000003979e+02,2.334615265574958273e-05,9.703238211307876772e-12,2.343846235504922978e-04,1.966504209807003756e-05,9.317567245444301602e-10,4.000000000000000000e+00,4.301119475381962368e-05,3.681110557679545173e-06,2.110384708947427219e-04,2.334614295251136981e-05,3.851920055924005404e-07,1.951196648385055426e-06,3.769112262255235438e-06,9.038196788895604274e-06,1.861607709990949103e-05,3.178088690524802514e-05,4.895132335634498855e-05,6.105123507700099198e-05,9.250104660815924103e-05
-1.915000000000003979e+02,3.146899670796307537e-05,2.476616808762329800e-10,3.230957533615002675e-04,2.619751034698358265e-05,1.676607302186102734e-09,4.000000000000000000e+00,5.766650705494665464e-05,5.271486360979492721e-06,2.916267566535372057e-04,3.146874904628219852e-05,5.470610742845119692e-07,2.685211411082168262e-06,5.269638555285448101e-06,1.263351656546175248e-05,2.525600937020198178e-05,4.257422389936953351e-05,6.495728616704169107e-05,8.153064699034800219e-05,1.245359596979576586e-04
-1.890000000000003979e+02,3.898615356840406232e-05,3.316810623896233598e-10,4.044358995163951529e-04,3.228719298517966001e-05,2.562383000921419357e-09,4.000000000000000000e+00,7.127334655358371555e-05,6.698960583224402318e-06,3.654497459479910974e-04,3.898582188734167256e-05,6.330555263196199967e-07,3.258368486283741043e-06,6.554483177758578093e-06,1.600111567484143141e-05,3.144871364193410873e-05,5.257348750789512279e-05,7.976908018252644569e-05,1.009579597764205327e-04,1.542785389026602783e-04
-1.865000000000003979e+02,4.583845693273022289e-05,1.793547586182700224e-10,4.786988342378646101e-04,3.791003686089258794e-05,3.538335028767998429e-09,4.000000000000000000e+00,8.374849379362281083e-05,7.928420071837634950e-06,4.328603773051343737e-04,4.583827757797160506e-05,7.605579482441139393e-07,3.846499345702766288e-06,7.736491205427744575e-06,1.906765310946135475e-05,3.702582404412597754e-05,6.164394114707805552e-05,9.339407305263705355e-05,1.187849548554586240e-04,1.816298255148088737e-04
-1.840000000000003979e+02,5.212987940388348282e-05,4.742703457723304144e-10,5.468955135511426252e-04,4.309651306676443662e-05,4.574833765177232681e-09,4.000000000000000000e+00,9.522639247064792621e-05,9.033366337119046196e-06,4.947656341472591018e-04,5.212940513353770842e-05,8.793237599831161941e-07,4.376608435212602676e-06,8.861009105365006663e-06,2.187812855407840967e-05,4.216381370099748756e-05,6.988985215590330386e-05,1.059816981753510293e-04,1.350653647576817906e-04,2.070471112784547107e-04
-1.815000000000003979e+02,5.783849078442708660e-05,1.464028269391420379e-09,6.091933110992057022e-04,4.787880013270559348e-05,5.637670518367827350e-09,4.000000000000000000e+00,1.057172909171326869e-04,9.959690651721493117e-06,5.513548203147786630e-04,5.783702675615769596e-05,1.007763648515357467e-06,4.914787543660479195e-06,9.836305401588101499e-06,2.442147093194158765e-05,4.676805818357697171e-05,7.730415368185892286e-05,1.175458854814109599e-04,1.502892320245512484e-04,2.304679340568767268e-04
-1.790000000000003979e+02,6.309491319710711489e-05,6.664267357798361823e-10,6.664894766071299912e-04,5.230749057518039219e-05,6.717041641623067395e-09,4.000000000000000000e+00,1.154024037722875139e-04,1.078742262192672270e-05,6.033945634100228899e-04,6.309424677037133822e-05,1.095713610154413235e-06,5.388725756431170697e-06,1.076443602358224254e-05,2.674706085346947339e-05,5.096204879870995709e-05,8.410157654010466579e-05,1.282717768526644780e-04,1.640498837330496985e-04,2.525495461178538714e-04
-1.765000000000003979e+02,6.786684652288318053e-05,9.646932314764876107e-11,7.188493788204795712e-04,5.640397274319700863e-05,7.787316998175890377e-09,4.000000000000000000e+00,1.242708192660801892e-04,1.146287377968617190e-05,6.509825322975964449e-04,6.786675005356003661e-05,1.168815393081304546e-06,5.808250305966520055e-06,1.159692639925340645e-05,2.884736226057715389e-05,5.474090905595813486e-05,9.013669841672554113e-05,1.382982327435208227e-04,1.767866874539212468e-04,2.724976712346458994e-04
-1.740000000000003979e+02,7.228535518894904329e-05,5.484402158943835021e-10,7.670785400339210410e-04,6.021575958134374478e-05,8.851110276750710537e-09,4.000000000000000000e+00,1.325011147702927813e-04,1.206959560760529851e-05,6.947931848449719842e-04,7.228480674873315344e-05,1.262327837275195330e-06,6.207243950070140280e-06,1.235358958279405473e-05,3.077562337759845858e-05,5.824360213578890682e-05,9.573526784134752093e-05,1.476206092368123385e-04,1.884182562971538398e-04,2.912403918534498719e-04
-1.715000000000003979e+02,7.630398302599308987e-05,7.894463972474083312e-10,8.111600428078366001e-04,6.375355225659074302e-05,9.886813250964891611e-09,4.000000000000000000e+00,1.400575352825838464e-04,1.255043076940234685e-05,7.348560597818435238e-04,7.630319357959583894e-05,1.318171300076102954e-06,6.523538400102962626e-06,1.307041098186861044e-05,3.244404277618228476e-05,6.138229960009334001e-05,1.007857417456385889e-04,1.561427661851535272e-04,1.991845247937942863e-04,3.083587427113103721e-04
-1.690000000000003979e+02,8.004871858510537663e-05,3.663526027166241204e-10,8.518253805511871984e-04,6.706082186485369122e-05,1.090495117630703597e-08,4.000000000000000000e+00,1.471095404499590678e-04,1.298789672025168541e-05,7.717766619660818353e-04,8.004835223250266276e-05,1.347444669762880803e-06,6.819681002313759235e-06,1.372505859087923208e-05,3.400995314765588729e-05,6.430543962654118682e-05,1.054634760600341159e-04,1.642170557425033899e-04,2.095943135859073354e-04,3.247711316020075690e-04
-1.665000000000003979e+02,8.346147871134249096e-05,5.268369198315511233e-10,8.889911820624022635e-04,7.013973225875153278e-05,1.188540047001322926e-08,4.000000000000000000e+00,1.536012109700940237e-04,1.332174645259095818e-05,8.055297033510598267e-04,8.346095187442265746e-05,1.411480674190357043e-06,7.121561028203100934e-06,1.433136610457594131e-05,3.542226859139140435e-05,6.693696268418906307e-05,1.097800420887812273e-04,1.715703868151399086e-04,2.189884420381402880e-04,3.395844657640151179e-04
-1.640000000000003979e+02,8.666321377950438683e-05,2.969226130686346102e-10,9.233290936901734263e-04,7.302973760310977030e-05,1.284385519697114011e-08,4.000000000000000000e+00,1.596929513826141436e-04,1.363347617639461653e-05,8.366658799106690666e-04,8.666291685689131680e-05,1.494921233962795161e-06,7.336183494813757899e-06,1.488099705166702649e-05,3.674863498640893443e-05,6.941588109582471733e-05,1.138216621867783722e-04,1.784884301958546637e-04,2.276983636518178336e-04,3.536296472461017654e-04
-1.615000000000003979e+02,8.958478338471607971e-05,1.031254482268540692e-10,9.547019592431089550e-04,7.572900629859018217e-05,1.376031580905840712e-08,4.000000000000000000e+00,1.653137896833062619e-04,1.385577708612589754e-05,8.651171758583928346e-04,8.958468025926784892e-05,1.541420067476413284e-06,7.545196397470899224e-06,1.535073100840989542e-05,3.795344417228724878e-05,7.159444283002830856e-05,1.175656063186970488e-04,1.847301836800070241e-04,2.359527938049504490e-04,3.672753067937766587e-04
-1.589999999999999716e+02,9.234417576622130225e-05,4.258702576513751461e-09,9.837329161160978785e-04,7.827208641521303739e-05,1.465396630973335576e-08,4.000000000000000000e+00,1.706162621814343396e-04,1.407208935100826485e-05,8.913887403498765762e-04,9.233991706364478831e-05,1.569942766602971960e-06,7.746793624052969890e-06,1.575554757544097092e-05,3.905843079141583629e-05,7.369278245458986138e-05,1.210762978658983462e-04,1.907849883769863967e-04,2.434501482287649101e-04,3.793061362149448040e-04
-1.564999999999999716e+02,9.486559575538743982e-05,1.023565305271727472e-09,1.010241146303942966e-03,8.065210243777823026e-05,1.550424288565845907e-08,4.000000000000000000e+00,1.755176981931656701e-04,1.421349331760920955e-05,9.153755505485554854e-04,9.486457219008217220e-05,1.574779368431076091e-06,7.849539773830376197e-06,1.610570059888205571e-05,4.005204513303741907e-05,7.552831150640419385e-05,1.242741078175264554e-04,1.964573287357179070e-04,2.504627169729580697e-04,3.907383529497287004e-04
-1.539999999999999716e+02,9.726382581389240078e-05,4.307028971637137078e-10,1.034810341413465147e-03,8.290071480206624721e-05,1.633278032664873436e-08,4.000000000000000000e+00,1.801645406159586480e-04,1.436311101182615358e-05,9.375465155995727331e-04,9.726339511099523893e-05,1.583239090324216329e-06,8.014204070114086878e-06,1.643464765350577535e-05,4.098218990019408890e-05,7.731865390693458905e-05,1.273508542770284357e-04,2.015851038990336928e-04,2.571991561896364758e-04,4.020586109442533633e-04
-1.514999999999999716e+02,9.945815736355990879e-05,3.758024302098146122e-11,1.057224118594438144e-03,8.500713235906520357e-05,1.711813761806628203e-08,4.000000000000000000e+00,1.844652897226250988e-04,1.445102500449470522e-05,9.577659612308782756e-04,9.945811978331688705e-05,1.582157627975384692e-06,8.175843354813759869e-06,1.673669207444277126e-05,4.180222308617606878e-05,7.887495272069968560e-05,1.302296008522936359e-04,2.065530446168537221e-04,2.634019845502199642e-04,4.123019817606985164e-04
-1.489999999999999716e+02,1.015603860733086408e-04,7.293583378992970798e-10,1.078033975789486265e-03,8.700134363501394721e-05,1.788374581365728948e-08,4.000000000000000000e+00,1.885617297083225881e-04,1.455904243829469363e-05,9.764735897161776375e-04,1.015596567149707418e-04,1.606269426089575883e-06,8.306416495281095520e-06,1.701539612052296838e-05,4.259985721339016527e-05,8.040825244401133968e-05,1.329674685406819770e-04,2.113348654101479822e-04,2.692387414436574330e-04,4.213031120523132709e-04
-1.464999999999999716e+02,1.034844428547646467e-04,5.875758937305130575e-11,1.096994449598839069e-03,8.887152106443359494e-05,1.860717716926711618e-08,4.000000000000000000e+00,1.923559639191982416e-04,1.461292179033105176e-05,9.935100067440744490e-04,1.034843840971752765e-04,1.635035622591029371e-06,8.429862140523597494e-06,1.724668656748923231e-05,4.332721339254292129e-05,8.176293407973351775e-05,1.354434384133975018e-04,2.158110180727065505e-04,2.747853979681031257e-04,4.305152327289144486e-04
-1.439999999999999716e+02,1.053401138190800199e-04,1.277217055049600771e-10,1.114630662567261607e-03,9.064599844520040224e-05,1.931323661354401541e-08,4.000000000000000000e+00,1.959861122642804357e-04,1.469411537387961769e-05,1.009290548748181587e-03,1.053399860973745208e-04,1.661471353606902547e-06,8.555203081862573788e-06,1.749338821014078819e-05,4.401103616747776100e-05,8.309462454045028128e-05,1.379209381524860154e-04,2.200469038678204068e-04,2.802177632241655936e-04,4.390022660651171182e-04
-1.414999999999999716e+02,1.070379459452241408e-04,5.354721124947873031e-11,1.130673280149639172e-03,9.231134181029713895e-05,1.997850569899024675e-08,4.000000000000000000e+00,1.993492877555212662e-04,1.472660413492700188e-05,1.023635334204414963e-03,1.070378923980128930e-04,1.710085699495711048e-06,8.672514172488078734e-06,1.771474580560058958e-05,4.461405099002079612e-05,8.429094137244950958e-05,1.401453638444524177e-04,2.240746812439322472e-04,2.852135317536256512e-04,4.467960519936771684e-04
-1.389999999999999716e+02,1.086867600772436669e-04,2.536560932160484797e-10,1.145625729868585217e-03,9.389393113839241420e-05,2.062888212070950832e-08,4.000000000000000000e+00,2.025806912156360811e-04,1.479282893885125265e-05,1.036938969791341468e-03,1.086865064211504532e-04,1.744882294913747752e-06,8.829269968653241773e-06,1.792872218338131525e-05,4.521939398060230821e-05,8.546028809681441524e-05,1.423709760612944047e-04,2.276885869199607990e-04,2.898275665154048880e-04,4.544845006866255225e-04
-1.364999999999999716e+02,1.101936039980659518e-04,9.703605915341912062e-10,1.159199004933247033e-03,9.538015188280956366e-05,2.124000373527039216e-08,4.000000000000000000e+00,2.055737558808755155e-04,1.481345211525638816e-05,1.049005400935181095e-03,1.101926336374744173e-04,1.813269195411810507e-06,8.979456234510692697e-06,1.817592813753652063e-05,4.571967216330038189e-05,8.650634822195466369e-05,1.443891546868008332e-04,2.310149479369168494e-04,2.942642959127800381e-04,4.613255909225570943e-04
-1.339999999999999716e+02,1.116665272715105899e-04,5.934028737198223256e-10,1.171878618375368601e-03,9.679490548933755831e-05,2.183866704156880787e-08,4.000000000000000000e+00,2.084614327608481617e-04,1.487162178217303155e-05,1.060212091103858011e-03,1.116659338686368762e-04,1.865366769563029589e-06,9.108728402557613685e-06,1.842644310995294836e-05,4.622176081015156988e-05,8.758181913989644359e-05,1.463809732549501200e-04,2.343050193108977435e-04,2.985115061169133551e-04,4.678008741613420406e-04
-1.314999999999999716e+02,1.130097452242586199e-04,8.780887016866888534e-11,1.183359287871312221e-03,9.812457388553620392e-05,2.239963451586990973e-08,4.000000000000000000e+00,2.111343191097948238e-04,1.488517133872241599e-05,1.070349542647053547e-03,1.130096574153884460e-04,1.877842316464302827e-06,9.192932242565210227e-06,1.865391800518287634e-05,4.662803293553548526e-05,8.851573119949158195e-05,1.482027086258739916e-04,2.373618150264401698e-04,3.023710324091241674e-04,4.739549548269215854e-04
-1.289999999999999716e+02,1.143307594631730529e-04,1.366023439734477427e-10,1.194111677305890063e-03,9.939285559550300206e-05,2.295046230285444859e-08,4.000000000000000000e+00,2.137236150586760549e-04,1.493790386767005081e-05,1.079780917842716997e-03,1.143306228608290738e-04,1.891863288645152032e-06,9.339453859781523973e-06,1.885188776824181983e-05,4.713550137956389231e-05,8.945513191986164802e-05,1.500169448820941928e-04,2.403563875753804001e-04,3.061466401056463639e-04,4.799161175170425829e-04
-1.264999999999999716e+02,1.155326796477824751e-04,1.150170138845153008e-10,1.203816989916236353e-03,1.005848472931222988e-04,2.346511157157786026e-08,4.000000000000000000e+00,2.161175269409047739e-04,1.494783235466017632e-05,1.088284310268453851e-03,1.155325646307685906e-04,1.877149747574260736e-06,9.438339885186693330e-06,1.909009729947408606e-05,4.746989331716434338e-05,9.025023101971130723e-05,1.516894891144505379e-04,2.429707263268075497e-04,3.095914772793068536e-04,4.855712954070348425e-04
-1.239999999999999716e+02,1.167223553095947326e-04,3.516593546052216675e-10,1.212933535892831653e-03,1.017235767608014194e-04,2.397179429802993384e-08,4.000000000000000000e+00,2.184459320703961520e-04,1.499877854879331325e-05,1.096211180583236879e-03,1.167220036502401289e-04,1.883770861671644544e-06,9.588017049579132360e-06,1.929222890897665436e-05,4.787664431520845980e-05,9.106658572930525293e-05,1.533536386792884996e-04,2.457677528647117960e-04,3.130852767734252523e-04,4.911315153856278494e-04
-1.214999999999999716e+02,1.178018068627511113e-04,7.823330841642616015e-10,1.221131255417831716e-03,1.027933692633758208e-04,2.444374246464564816e-08,4.000000000000000000e+00,2.205951761261269457e-04,1.500843759937529052e-05,1.103329448555080564e-03,1.178010245296669457e-04,1.944499507953843153e-06,9.716780058184102775e-06,1.946895206647356494e-05,4.819315547586126142e-05,9.177644121432043342e-05,1.547856992045697341e-04,2.482021428613049186e-04,3.161921282321195005e-04,4.962362369009764261e-04
-1.189999999999999716e+02,1.188771778261217955e-04,3.692332579015772244e-10,1.228858146299339387e-03,1.038169550638982030e-04,2.490974356664284698e-08,4.000000000000000000e+00,2.226941328900200120e-04,1.506022276222359257e-05,1.109980968473217632e-03,1.188768085928638946e-04,1.984688477976775366e-06,9.854074633629099852e-06,1.968540131500317661e-05,4.852174587996527287e-05,9.255093018953490839e-05,1.562320278274241937e-04,2.505470723428042715e-04,3.193398553991574039e-04,5.009013355149789662e-04
-1.164999999999999716e+02,1.198486340579725979e-04,4.614265080120487680e-10,1.235774732150152384e-03,1.047791584425768018e-04,2.534236712949643588e-08,4.000000000000000000e+00,2.246277925005493996e-04,1.506947561539579610e-05,1.115926098092179719e-03,1.198481726314645925e-04,2.011700494442524356e-06,9.964592808442809788e-06,1.983877816821706417e-05,4.883062589941389981e-05,9.317444231106669205e-05,1.575705469045054043e-04,2.527760990108319432e-04,3.221110301111439179e-04,5.054611018656312909e-04
-1.139999999999999716e+02,1.208224727466454356e-04,7.047352637500545507e-11,1.242320374127877432e-03,1.057016656550436283e-04,2.577091204286449738e-08,4.000000000000000000e+00,2.265241384016890638e-04,1.512080709160180730e-05,1.121497901381231970e-03,1.208224022731190612e-04,1.985270316802056103e-06,1.004349711170403331e-05,2.006879399558266587e-05,4.918936383643841414e-05,9.384387568595894220e-05,1.589665955452527839e-04,2.549379088936816733e-04,3.250310386445947252e-04,5.099334373770472977e-04
-1.114999999999999716e+02,1.216984065789062026e-04,6.866228580960969952e-11,1.248147697724797658e-03,1.065684914531651916e-04,2.616734553444809008e-08,4.000000000000000000e+00,2.282668980320713941e-04,1.512991512574101099e-05,1.126449291145891537e-03,1.216983379166203981e-04,2.014920541509374112e-06,1.010561970713783501e-05,2.022077770628450294e-05,4.944937938502375638e-05,9.446761436838915869e-05,1.601606156595912175e-04,2.569159562989913048e-04,3.276065594151033049e-04,5.141011111337568090e-04
-1.089999999999999716e+02,1.225828476883106992e-04,1.489271752034924284e-10,1.253688810929683411e-03,1.074005157280635077e-04,2.656142532602960403e-08,4.000000000000000000e+00,2.299833634163742069e-04,1.518233196024719152e-05,1.131105963241372820e-03,1.225826987611355011e-04,2.044485357242712001e-06,1.020013566184865634e-05,2.037402524561243285e-05,4.972040057142647736e-05,9.509731446508202699e-05,1.612977552321981204e-04,2.589503560313536289e-04,3.302402224275478252e-04,5.177295343959391512e-04
-1.064999999999999716e+02,1.233741594265493698e-04,4.949194909046511288e-10,1.258589696824679183e-03,1.081821920053829356e-04,2.692456988129715992e-08,4.000000000000000000e+00,2.315563514319323053e-04,1.519196742116643421e-05,1.135215537398129868e-03,1.233736645070584548e-04,2.072940170610037695e-06,1.027855902756970066e-05,2.051384711684698406e-05,4.991384983664770374e-05,9.562326052662252170e-05,1.623481754601615213e-04,2.607595361378436494e-04,3.325603963562648942e-04,5.214080680311262029e-04
-1.039999999999999716e+02,1.241787016286088798e-04,7.394939697635674321e-11,1.263276354740891852e-03,1.089339333026447036e-04,2.728695176295211159e-08,4.000000000000000000e+00,2.331126349312535699e-04,1.524476832596417624e-05,1.139097653112282945e-03,1.241786276792118996e-04,2.114087509017507870e-06,1.036748791823194119e-05,2.067192748175685133e-05,5.020856938374537064e-05,9.620589499852213035e-05,1.634241468698836993e-04,2.624846456709975192e-04,3.348324388849966728e-04,5.251144733057693881e-04
-1.014999999999999716e+02,1.248944632696030862e-04,2.047814804546195414e-10,1.267389165980738761e-03,1.096396875538294883e-04,2.761948804230357567e-08,4.000000000000000000e+00,2.345341508234325746e-04,1.525477571577359788e-05,1.142494702711135783e-03,1.248942584881226306e-04,2.148393876701013640e-06,1.043175966479830994e-05,2.078165048643230674e-05,5.043016335833811761e-05,9.670733993891917105e-05,1.644400864009444411e-04,2.641830692049533199e-04,3.369409071584847609e-04,5.282018926858339514e-04
-9.899999999999997158e+01,1.256275826736400858e-04,2.607326734226310639e-09,1.271348972917128641e-03,1.103197134380805842e-04,2.795272870148248643e-08,4.000000000000000000e+00,2.359472961117206700e-04,1.530786923555950158e-05,1.145721390243488501e-03,1.256249753469058494e-04,2.123894851109200086e-06,1.053381057161211701e-05,2.091445280331306363e-05,5.068954672777659917e-05,9.723343936731971681e-05,1.654876230620742612e-04,2.658046727455135039e-04,3.390748294965494373e-04,5.317375837600418331e-04
-9.649999999999997158e+01,1.262752889453607949e-04,6.551589751584378891e-10,1.274791423168205933e-03,1.109580222038652152e-04,2.825713128962781356e-08,4.000000000000000000e+00,2.372333111492260101e-04,1.531726674149557973e-05,1.148516134222845111e-03,1.262746337863856279e-04,2.146698396837139844e-06,1.059459091600177606e-05,2.102112749470443431e-05,5.086504408537052162e-05,9.768480553989927892e-05,1.663770882416455948e-04,2.672115089264731212e-04,3.410520496425555829e-04,5.346943240344104696e-04
-9.399999999999997158e+01,1.269444664582673938e-04,7.980968684164855325e-10,1.278132995828764251e-03,1.115737128765694722e-04,2.856359096943733291e-08,4.000000000000000000e+00,2.385181793348368660e-04,1.537075358169792162e-05,1.151188529370496911e-03,1.269436683613989886e-04,2.120525103883208422e-06,1.067598301632023367e-05,2.114574595596653043e-05,5.107838248123167861e-05,9.815199130000501612e-05,1.672708539748776182e-04,2.687089257876755142e-04,3.429388594891861369e-04,5.377627344335757014e-04
-9.149999999999997158e+01,1.275315476366329368e-04,2.471201949349677435e-10,1.281005328675764547e-03,1.121510017087701738e-04,2.884214282687534326e-08,4.000000000000000000e+00,2.396825493454031106e-04,1.538054592786276299e-05,1.153473781039131719e-03,1.275313005164379970e-04,2.125944500296057400e-06,1.075839599714243025e-05,2.126977886505085664e-05,5.123134007404455195e-05,9.851407114890855469e-05,1.681367089376188055e-04,2.700338711479932413e-04,3.447225142137912276e-04,5.405011087498107865e-04
-8.899999999999997158e+01,1.281434923599264258e-04,5.164859865953155678e-10,1.286608437127237901e-03,1.127086710081405367e-04,2.912399915461977608e-08,4.000000000000000000e+00,2.408521633680669625e-04,1.543482135178588909e-05,1.158464944767311367e-03,1.281429758739398240e-04,2.152922476029268766e-06,1.082666820325928440e-05,2.138281895209527236e-05,5.141538662070348464e-05,9.897523207246406319e-05,1.690224688545006700e-04,2.714297030180401644e-04,3.464711153744057725e-04,5.431200326122446282e-04
-8.649999999999997158e+01,1.286760591709740686e-04,6.386912783550501345e-10,1.294167597994603418e-03,1.132310790888641747e-04,2.937880547540063170e-08,4.000000000000000000e+00,2.419071382598382298e-04,1.544498008210989394e-05,1.165491538823629431e-03,1.286754204796957096e-04,2.167008493064448156e-06,1.087500651951485256e-05,2.143996878914289434e-05,5.159721189991317146e-05,9.933547761324613631e-05,1.697824344624715551e-04,2.726602609377271904e-04,3.480595161945891441e-04,5.457329486053814731e-04
-8.399999999999997158e+01,1.292360830912952856e-04,1.034729935011092723e-09,1.301152793428225329e-03,1.137369836100587012e-04,2.963806661349493403e-08,4.000000000000000000e+00,2.429730667013539733e-04,1.549909948123658445e-05,1.171916710336929962e-03,1.292350483613602776e-04,2.175487012162390266e-06,1.094201519347492456e-05,2.154743012804307222e-05,5.178543248028254968e-05,9.972949518986573602e-05,1.705849924713080093e-04,2.737914188280891892e-04,3.496060671345909364e-04,5.482262985076288451e-04
-8.149999999999997158e+01,1.297191938800236716e-04,3.112927300326306508e-10,1.307976746292404367e-03,1.142103260971101092e-04,2.987106784809139577e-08,4.000000000000000000e+00,2.439295199771337672e-04,1.550886778291356240e-05,1.178257552412380641e-03,1.297188825872936345e-04,2.141853878550766621e-06,1.099412556044984976e-05,2.160240159260120525e-05,5.194179620023748456e-05,1.000650361852558669e-04,1.712309523470874741e-04,2.749028846669411487e-04,3.510440566016857496e-04,5.503348207489855730e-04
-7.899999999999997158e+01,1.302324253082711954e-04,5.914854203561328516e-10,1.314265356549171489e-03,1.146695261250161083e-04,3.010958482341018703e-08,4.000000000000000000e+00,2.449019514332873037e-04,1.556289918325508715e-05,1.184032931240900375e-03,1.302318338228508469e-04,2.134931722335936833e-06,1.100210642287893293e-05,2.172033765089754597e-05,5.213321794448771724e-05,1.004447230663535527e-04,1.719795952875680469e-04,2.760525448581586916e-04,3.524342163536679394e-04,5.523947567115291548e-04
-7.649999999999997158e+01,1.306709921047097668e-04,3.590108376949771640e-10,1.320429245185051866e-03,1.150984823255330982e-04,3.032256881127017816e-08,4.000000000000000000e+00,2.457694744302428786e-04,1.557250977917666861e-05,1.189758253080342018e-03,1.306706330938720798e-04,2.145915176371754779e-06,1.106707653454226466e-05,2.179980210658620426e-05,5.227358803842289942e-05,1.007578303799906098e-04,1.725814125365959144e-04,2.769693735683498217e-04,3.539030228294899562e-04,5.546633838428554480e-04
-7.399999999999997158e+01,1.311420342334377253e-04,1.756889054421117033e-09,1.326092315703116279e-03,1.155154269386880512e-04,3.054204700371152786e-08,4.000000000000000000e+00,2.466574611721257765e-04,1.562660729474967414e-05,1.194950281469678473e-03,1.311402773443832938e-04,2.130415213950445070e-06,1.108457695470422126e-05,2.188315556464839285e-05,5.246286343732757036e-05,1.010995192969263987e-04,1.732855796063346803e-04,2.779629530155958888e-04,3.550789938495632929e-04,5.563884478051239280e-04
-7.149999999999997158e+01,1.315403271500429272e-04,1.524214668947688248e-10,1.331663315506588594e-03,1.159042819179140557e-04,3.073666023364760968e-08,4.000000000000000000e+00,2.474446090679569693e-04,1.563604523212887146e-05,1.200122988356545559e-03,1.315401747285760404e-04,2.153062336193574915e-06,1.112250251640467088e-05,2.192753838548903820e-05,5.258264531219822811e-05,1.013733004856649485e-04,1.738030091361031588e-04,2.787556776098036593e-04,3.563177002248202221e-04,5.579275175953384968e-04
-6.899999999999997158e+01,1.319731086092621733e-04,2.074272444400261948e-09,1.336764368456489762e-03,1.162831400549155253e-04,3.093867005702320827e-08,4.000000000000000000e+00,2.482562486641777121e-04,1.568996855434664800e-05,1.204791259847227698e-03,1.319710343368177730e-04,2.178525629481263884e-06,1.111755600041877111e-05,2.204040538622178941e-05,5.275039567383525718e-05,1.017113899375216598e-04,1.744455023194717584e-04,2.796499176197434606e-04,3.574531175681195543e-04,5.595704553818358750e-04
-6.649999999999997158e+01,1.323348257940022818e-04,2.490236732449878695e-10,1.341802552766408613e-03,1.166358521790635997e-04,3.111642813146531322e-08,4.000000000000000000e+00,2.489706779730658679e-04,1.569897361493868208e-05,1.209467726972406412e-03,1.323345767703290447e-04,2.195691093988770131e-06,1.111570096176912427e-05,2.207656376065018284e-05,5.288574694821681298e-05,1.019440510712995586e-04,1.749381278312702522e-04,2.805000061859887748e-04,3.586855911949019785e-04,5.610152391657655287e-04
-6.399999999999997158e+01,1.327328980728449746e-04,3.060376550727554534e-10,1.346398406526114807e-03,1.169803092564777072e-04,3.130241498455742594e-08,4.000000000000000000e+00,2.497132073293226954e-04,1.575258881636726739e-05,1.213665508453269778e-03,1.327325920351899043e-04,2.206222944830205318e-06,1.112609553151825972e-05,2.214753197827446058e-05,5.303026041479657780e-05,1.022416066257730914e-04,1.755164257464800269e-04,2.813492797850398824e-04,3.597571124835495927e-04,5.625281895036983969e-04
-6.149999999999997158e+01,1.330613147870801833e-04,3.804727579152950071e-11,1.350957520468931911e-03,1.173004639966737569e-04,3.146471234670138997e-08,4.000000000000000000e+00,2.503617787837539538e-04,1.576085079040642648e-05,1.217896205681851755e-03,1.330612767398044042e-04,2.245996768929026898e-06,1.116170317480518452e-05,2.220570026222628247e-05,5.314344593839103413e-05,1.024400021212794993e-04,1.759594396641780576e-04,2.821222012306256349e-04,3.607083783246392518e-04,5.640125695988615871e-04
-5.899999999999997158e+01,1.334277542122450750e-04,1.698320157727609202e-10,1.355099019774213100e-03,1.176139459453359238e-04,3.163600587495569058e-08,4.000000000000000000e+00,2.510417001575810259e-04,1.581380826690915119e-05,1.221671265561967944e-03,1.334275843802293013e-04,2.265133276816582675e-06,1.118413845970353631e-05,2.224772372466930396e-05,5.327575036115044633e-05,1.027278326420935867e-04,1.765236313249347573e-04,2.829477560002746704e-04,3.616547843296406676e-04,5.654124880448653176e-04
-5.649999999999997158e+01,1.337260287738728244e-04,9.102037308797418815e-11,1.359227169830421172e-03,1.179045125860751222e-04,3.178412485979060190e-08,4.000000000000000000e+00,2.516305413599479466e-04,1.582151618779770218e-05,1.225501141056548320e-03,1.337259377534997281e-04,2.279167444888141771e-06,1.119749805371558908e-05,2.230505412941452358e-05,5.340269828225214458e-05,1.029769692740628519e-04,1.769568078014240097e-04,2.836263769448319405e-04,3.624783518367159655e-04,5.666730258757798856e-04
-5.399999999999997158e+01,1.340637069669924281e-04,4.853616372484518651e-10,1.362959836329858624e-03,1.181899744984647819e-04,3.194194759767936688e-08,4.000000000000000000e+00,2.522536814654572235e-04,1.587373246852764625e-05,1.228896129362866277e-03,1.340632216053551807e-04,2.261125859116869939e-06,1.121607724424587175e-05,2.236727461737305942e-05,5.353938019929433301e-05,1.032156522232608668e-04,1.774227787351132283e-04,2.843713793857529076e-04,3.632144802067632924e-04,5.680274078432382681e-04
-5.149999999999997158e+01,1.343344128054085678e-04,6.221044474639596513e-11,1.366700103336246667e-03,1.184539252687414799e-04,3.207706687534651029e-08,4.000000000000000000e+00,2.527883380741500477e-04,1.588048753666708793e-05,1.232365690530838045e-03,1.343343505949638186e-04,2.273938715742133730e-06,1.121433746960112553e-05,2.244374825353037938e-05,5.364413224285841802e-05,1.034007062011140995e-04,1.778107007620595794e-04,2.849459338414188966e-04,3.640528801309144552e-04,5.693480060736215431e-04
-4.899999999999997158e+01,1.346459922493382726e-04,2.328877445198406891e-13,1.370064713822037334e-03,1.187139380393194244e-04,3.222254231361223778e-08,4.000000000000000000e+00,2.533599302886577241e-04,1.593205421001884820e-05,1.235418721572699007e-03,1.346459920164505347e-04,2.281648951783245549e-06,1.122236713588410272e-05,2.249538290312350178e-05,5.377348532816550892e-05,1.036288668842118255e-04,1.782564555796223760e-04,2.855837957884984181e-04,3.647967813719627059e-04,5.705001779384590412e-04
-4.649999999999997158e+01,1.348917219617974943e-04,3.440500085945293785e-11,1.373455697903906529e-03,1.189536384448866367e-04,3.234574475309569809e-08,4.000000000000000000e+00,2.538453604066841446e-04,1.593808351691085757e-05,1.238563975942109062e-03,1.348916875567966463e-04,2.281443851654415769e-06,1.122292296936599821e-05,2.252556478178942623e-05,5.383331642648070490e-05,1.037922675533897471e-04,1.786423888072710621e-04,2.861227463908246711e-04,3.655395850769437732e-04,5.715300251251833989e-04
-4.399999999999997158e+01,1.351795250706662010e-04,3.843710865784494766e-10,1.376488797288443746e-03,1.191906072704554951e-04,3.247990485983080727e-08,4.000000000000000000e+00,2.543701323411216961e-04,1.598891780021070592e-05,1.241309272217777518e-03,1.351791406995796196e-04,2.280393631010643488e-06,1.122862601470371167e-05,2.259375197108593651e-05,5.395087961425647688e-05,1.040169971941027520e-04,1.790631740434494960e-04,2.866553027980162874e-04,3.662497358601241601e-04,5.726738659377993276e-04
-4.149999999999997158e+01,1.354024496625313198e-04,3.053606341938301927e-10,1.379565102568014977e-03,1.194083811519305394e-04,3.259218486393905391e-08,4.000000000000000000e+00,2.548108308144618863e-04,1.599406851060078036e-05,1.244162652905483630e-03,1.354021443018971346e-04,2.240515525218630077e-06,1.124357289822368866e-05,2.261038938184373618e-05,5.402689903799641399e-05,1.041755120815692984e-04,1.793877249217953711e-04,2.871473221591601551e-04,3.670254972789491286e-04,5.735177588943921566e-04
-3.899999999999997158e+01,1.356685710391290713e-04,1.939714007371180765e-10,1.382299461243403742e-03,1.196244788378199861e-04,3.271597710501926338e-08,4.000000000000000000e+00,2.552930498769490574e-04,1.604409220130908510e-05,1.246630890204274752e-03,1.356683770677283350e-04,2.258347022774825234e-06,1.127926631326376758e-05,2.264200188877988471e-05,5.412682700475940231e-05,1.043778820822905177e-04,1.797572317894350377e-04,2.877082691306762042e-04,3.676952220796744428e-04,5.743788119221132638e-04
-3.649999999999997158e+01,1.358706944329825109e-04,1.650942934976597078e-10,1.385092125316046046e-03,1.198223762008238216e-04,3.281824744411263472e-08,4.000000000000000000e+00,2.556930706338063461e-04,1.604831823215868930e-05,1.249221430883063616e-03,1.358705293386890231e-04,2.229753092407099186e-06,1.128413093177785805e-05,2.265324035256496341e-05,5.418635167125698793e-05,1.045244972012543069e-04,1.800631959911069434e-04,2.881150633991660459e-04,3.683012657475202584e-04,5.755068432959987209e-04
-3.399999999999997158e+01,1.361170824524724193e-04,9.158879972193370761e-11,1.387557144506145097e-03,1.200195033928277923e-04,3.293254133003417582e-08,4.000000000000000000e+00,2.561365858453002386e-04,1.609757905964462701e-05,1.251440062053672678e-03,1.361169908636726967e-04,2.247953394526866814e-06,1.131791906033005125e-05,2.268471951172681524e-05,5.428701556687647283e-05,1.047225627198310909e-04,1.804266939982770827e-04,2.886197041330415287e-04,3.689650851186677179e-04,5.763957732808389382e-04
-3.149999999999997158e+01,1.363002588140306787e-04,2.124899376816776206e-10,1.390094022062284647e-03,1.201993301130949734e-04,3.302563951240853302e-08,4.000000000000000000e+00,2.564995889271256386e-04,1.610092870093570523e-05,1.253793763248253887e-03,1.363000463240930053e-04,2.254560232407047329e-06,1.132281166586714119e-05,2.268809852547827306e-05,5.434148868891278914e-05,1.048452227101947176e-04,1.806674673228022513e-04,2.890220104745847398e-04,3.695867336200977030e-04,5.770858229472675908e-04
-2.899999999999997158e+01,1.365286415789597637e-04,4.005445099234203682e-10,1.392316094729053808e-03,1.203792454032439572e-04,3.313123269525050800e-08,4.000000000000000000e+00,2.569078869822037344e-04,1.614939617571580649e-05,1.255787453150094017e-03,1.365282410344498504e-04,2.233710291921405039e-06,1.133990315049645982e-05,2.272063276949235099e-05,5.445333913843181014e-05,1.049991847161956698e-04,1.809891566955265608e-04,2.894432669617756160e-04,3.701927037328263891e-04,5.778894439735932911e-04
-2.649999999999997158e+01,1.366944898253687722e-04,6.400939902702194327e-10,1.394622196435352885e-03,1.205427033837982537e-04,3.321592688769223008e-08,4.000000000000000000e+00,2.572371932091670394e-04,1.615178644157051855e-05,1.257927706609984113e-03,1.366938497313785093e-04,2.238671353988096126e-06,1.134280588935228495e-05,2.271980211939163616e-05,5.450359926494522620e-05,1.051033372582465847e-04,1.812247205060213938e-04,2.898361096938747192e-04,3.706758804531724979e-04,5.786161693703336262e-04
-2.399999999999997158e+01,1.369064347272912002e-04,1.973708445737686186e-10,1.396625027610819744e-03,1.207069963256416511e-04,3.331355083169652095e-08,4.000000000000000000e+00,2.576134310529328377e-04,1.619943840164954905e-05,1.259718592883528462e-03,1.369062373564466245e-04,2.247166655200138335e-06,1.135914575977092437e-05,2.275561467939594964e-05,5.461078215045167913e-05,1.052667733968292363e-04,1.815127268779319152e-04,2.902556974919395902e-04,3.710887517010687904e-04,5.792610832860909916e-04
-2.149999999999997158e+01,1.370565248137950529e-04,5.406402494152736593e-10,1.398722824190473928e-03,1.208555103009127668e-04,3.339054536412844754e-08,4.000000000000000000e+00,2.579120351147078062e-04,1.620101451288228614e-05,1.261666299376678875e-03,1.370559841735456328e-04,2.243615194906016357e-06,1.133250330332787390e-05,2.276250202741944564e-05,5.466990896019332863e-05,1.053815247636501087e-04,1.817312210836461535e-04,2.906531067763780873e-04,3.715617751831705993e-04,5.800065342692391906e-04
-1.899999999999997158e+01,1.372535485247472118e-04,5.883723419713820075e-11,1.400527716246461381e-03,1.210055124030978143e-04,3.348087061457139756e-08,4.000000000000000000e+00,2.582590609278450126e-04,1.624803612164939747e-05,1.263274167721714115e-03,1.372534896875130276e-04,2.258135746638578453e-06,1.137379405008589811e-05,2.279083124621608279e-05,5.473795485612582314e-05,1.055366210229339788e-04,1.820133567174624469e-04,2.910688806098082307e-04,3.719956619494502420e-04,5.806262442007702760e-04
-1.649999999999997158e+01,1.373892370141559639e-04,1.359759380862008841e-09,1.402437405514131040e-03,1.211404500706420462e-04,3.355081109064964115e-08,4.000000000000000000e+00,2.585296870847979831e-04,1.624878694351391769e-05,1.265048168499974994e-03,1.373878772547751067e-04,2.250312077707676071e-06,1.135608124113185468e-05,2.279778315456394369e-05,5.477769288145650903e-05,1.056224393557187032e-04,1.822226409730553717e-04,2.913628056608460679e-04,3.724184377440722840e-04,5.813297814294921895e-04
-1.399999999999997158e+01,1.375725545090336914e-04,3.054342559650346465e-09,1.404063513823723902e-03,1.212775511608375621e-04,3.363445216971060192e-08,4.000000000000000000e+00,2.588501056698712670e-04,1.629500334819612933e-05,1.266490959314690292e-03,1.375695001664740307e-04,2.256990633633625070e-06,1.136320451498092849e-05,2.281375293299303257e-05,5.486601340672827562e-05,1.057756104822864772e-04,1.824779105840272154e-04,2.916826176632181288e-04,3.728282524050088018e-04,5.820052245781252159e-04
-1.149999999999997158e+01,1.376950035358842476e-04,1.926612547982290555e-10,1.405803262791049946e-03,1.214002315032150861e-04,3.369793020778139653e-08,4.000000000000000000e+00,2.590952350390993337e-04,1.629477203266916155e-05,1.268108259255165725e-03,1.376948108746294593e-04,2.259451082612901110e-06,1.137581388723121085e-05,2.284162126009634620e-05,5.489971490703471872e-05,1.058433726223072192e-04,1.826513390918170271e-04,2.919789402220357823e-04,3.732797134313320386e-04,5.823686214788848393e-04
-8.999999999999971578e+00,1.378657449927904758e-04,3.048522773635485953e-10,1.407267816370543455e-03,1.215256619168076871e-04,3.377545014673536967e-08,4.000000000000000000e+00,2.593914069095981764e-04,1.634008307598278878e-05,1.269402071377752871e-03,1.378654401405131021e-04,2.261795918170346696e-06,1.138604728878357698e-05,2.285223732572387616e-05,5.497263335383406792e-05,1.059811004914886390e-04,1.828881580318982784e-04,2.923108835724483323e-04,3.735973936099200288e-04,5.828654296282019488e-04
-6.499999999999971578e+00,1.379761122562547153e-04,2.256710421630403247e-10,1.408853968400375573e-03,1.216371662463992706e-04,3.383300776580475891e-08,4.000000000000000000e+00,2.596132785026539994e-04,1.633894600985544472e-05,1.270877856144120776e-03,1.379758865852125592e-04,2.260025375390600985e-06,1.138034038836666922e-05,2.286986461175279952e-05,5.501139509410449258e-05,1.060568620261823308e-04,1.830435080160775039e-04,2.926085446784625174e-04,3.740205143044421604e-04,5.833085783339557505e-04
-3.999999999999971578e+00,1.381353871571484133e-04,1.279006559487424806e-09,1.410172476375216302e-03,1.217519491379089541e-04,3.390492230393524053e-08,4.000000000000000000e+00,2.598873362950573809e-04,1.638343801923945926e-05,1.272037089218067997e-03,1.381341081505889237e-04,2.273395918743774050e-06,1.139719455123326202e-05,2.288910654366362201e-05,5.508918663967363313e-05,1.061678163600509315e-04,1.832700892415435969e-04,2.929232409157770745e-04,3.743876600965242670e-04,5.838701449271394136e-04
-1.500000000000000000e+00,1.382347030562351014e-04,8.938853812155244332e-10,1.411619750286396621e-03,1.218532841422064139e-04,3.395705598528678847e-08,4.000000000000000000e+00,2.600879871984415289e-04,1.638141891402868750e-05,1.273385047230161547e-03,1.382338091708538866e-04,2.280488532292460495e-06,1.140567501029518050e-05,2.291423804050429447e-05,5.511504371567560733e-05,1.062345573101982341e-04,1.833765874656546684e-04,2.931532706816904850e-04,3.747173012111263508e-04,5.843654641588049174e-04
1.000000000000000000e+00,1.014205555897524421e-03,2.865694928093827725e-09,3.855911110735922229e-03,6.792091617605667013e-04,1.489937995032897693e-06,4.000000000000000000e+00,1.693414717658091231e-03,3.349963941369577198e-04,2.841705554838397808e-03,1.014202690202596320e-03,1.262461594485374360e-05,6.836376179926822159e-05,1.300134036571828509e-04,4.897200413714975029e-04,9.876442618929584701e-04,1.371692435211421032e-03,1.969332802043836147e-03,2.325659542236669947e-03,2.837028546129998548e-03
3.500000000000000000e+00,1.004968551573273998e-03,1.668104743410676525e-10,3.741892699490739771e-03,6.628176625692856847e-04,1.449289043465095838e-06,4.000000000000000000e+00,1.667786214142559682e-03,3.421508890039883129e-04,2.736924147917465557e-03,1.004968384762799710e-03,1.263153171498166179e-05,6.770077378144250392e-05,1.295957035186451496e-04,4.886869002381609298e-04,9.933173462903003258e-04,1.362032056292098586e-03,1.925500139447769866e-03,2.268780050267447945e-03,2.761498029000609457e-03
6.000000000000000000e+00,9.930868142086083164e-04,1.868249639278878712e-10,3.629687077163466086e-03,6.464124129433873470e-04,1.404070428162295023e-06,4.000000000000000000e+00,1.639499227151995555e-03,3.466744012652209694e-04,2.636600262954857769e-03,9.930866273836443971e-04,1.244998616001089284e-05,6.688346278763635455e-05,1.292203067298428184e-04,4.856900687403741717e-04,9.935522068140658497e-04,1.348315082725386541e-03,1.880604452254903145e-03,2.211254241879968049e-03,2.684945288651407243e-03
8.500000000000000000e+00,9.794892603098238806e-04,3.413969321569005098e-09,3.520106153008531469e-03,6.301236220431822741e-04,1.356454990119105587e-06,4.000000000000000000e+00,1.609612882353006046e-03,3.493656382666416064e-04,2.540616892698707371e-03,9.794858463405022291e-04,1.243329182654627339e-05,6.603048980441709407e-05,1.284874182919834530e-04,4.820508546216288170e-04,9.898978568737600969e-04,1.330918349012056830e-03,1.836925651497257070e-03,2.154706862941453260e-03,2.612260646324606611e-03
1.100000000000000000e+01,9.642912066412324869e-04,1.465403228798177957e-09,3.413047991839610225e-03,6.139631214663811461e-04,1.306808245726346502e-06,4.000000000000000000e+00,1.578254328107613633e-03,3.503280851748513409e-04,2.448756785198377521e-03,9.642897412380037120e-04,1.250157525491398846e-05,6.551048826957763026e-05,1.280215885181569774e-04,4.773855281204646616e-04,9.831072786173759067e-04,1.311888761102102553e-03,1.793240947656748628e-03,2.098000405910622427e-03,2.539893201147516277e-03
1.350000000000000000e+01,9.482229152387539007e-04,2.766573893668560131e-09,3.309079853428887382e-03,5.980289197566150683e-04,1.256765285849145599e-06,4.000000000000000000e+00,1.546251834995369077e-03,3.501939954821388324e-04,2.360856938190133373e-03,9.482201486648602056e-04,1.244457599087086737e-05,6.548401372677427302e-05,1.276374476158372430e-04,4.719203432200265859e-04,9.735770406714992558e-04,1.291278398133550087e-03,1.749673816975856524e-03,2.041523348948185834e-03,2.470481188496278548e-03
1.600000000000000000e+01,9.312419454145377503e-04,7.064256016620532326e-10,3.209745241097439715e-03,5.823206438647142522e-04,1.206308893170468519e-06,4.000000000000000000e+00,1.513562589279252111e-03,3.489213015498234980e-04,2.278503295682902073e-03,9.312412389889361411e-04,1.219316072734729446e-05,6.577270546414076499e-05,1.274041810618603175e-04,4.654540315018630952e-04,9.621248751281073156e-04,1.269360986300751334e-03,1.706129314726142956e-03,1.986786892171809454e-03,2.402825266140075182e-03
1.850000000000000000e+01,9.139563056802722752e-04,1.576439356637363603e-09,3.134016194375015968e-03,5.669105901944895311e-04,1.156703745967395489e-06,4.000000000000000000e+00,1.480866895874761915e-03,3.470457154857827442e-04,2.220059888694743584e-03,9.139547292409156169e-04,1.221637831198249748e-05,6.631605765227488794e-05,1.271496331912078657e-04,4.585040810992241107e-04,9.495682211684113028e-04,1.246728851932846650e-03,1.663697506237475122e-03,1.932843692681905385e-03,2.337142272562581832e-03
2.100000000000000000e+01,8.962092463726979838e-04,1.333477174656688364e-08,3.060708105442507682e-03,5.517917617887054026e-04,1.107665161661803082e-06,4.000000000000000000e+00,1.448001008161403386e-03,3.444174845839925812e-04,2.164498859069809589e-03,8.961959116009514306e-04,1.284368294556451339e-05,6.674621721072663324e-05,1.268005590898159396e-04,4.518383754615268658e-04,9.351638930486603357e-04,1.223461789097284383e-03,1.621770105859153066e-03,1.880449271478519318e-03,2.273591693208119532e-03
2.350000000000000000e+01,8.785103047250027077e-04,5.175467880553483694e-09,2.990176169486983247e-03,5.370388047849756303e-04,1.060191033352892145e-06,4.000000000000000000e+00,1.415549109509978230e-03,3.414714999400270774e-04,2.111665864761980323e-03,8.785051292571221691e-04,1.375474928211343512e-05,6.761059640631146095e-05,1.269262042892541032e-04,4.447320144520574810e-04,9.202494120707296887e-04,1.199928912683166085e-03,1.580663340432484016e-03,1.830482953597672427e-03,2.211455560863944889e-03
2.600000000000000000e+01,8.606239618565741283e-04,1.056234840285370605e-08,2.922012639166949276e-03,5.226398418056235617e-04,1.013826007964313064e-06,4.000000000000000000e+00,1.383263803662197582e-03,3.379841200509505665e-04,2.061388677310375256e-03,8.606133995081713178e-04,1.427545510935966591e-05,6.850284396972254760e-05,1.268885155505921757e-04,4.374653445526803324e-04,9.038337659845565360e-04,1.176474572884677033e-03,1.540740376708607529e-03,1.780204546434846231e-03,2.150677051551435140e-03
2.850000000000000000e+01,8.430070987458630500e-04,1.233237083403948509e-09,2.856543467102634366e-03,5.086475392482697191e-04,9.693832877192375142e-07,4.000000000000000000e+00,1.351654637994132661e-03,3.343595594975933309e-04,2.013536368356771099e-03,8.430058655087796331e-04,1.498618309384242186e-05,6.937902201655492132e-05,1.267255950399296869e-04,4.300485299266115845e-04,8.876210410023123356e-04,1.152977485344628978e-03,1.502045578875739907e-03,1.732027516757026842e-03,2.092197856386795313e-03
3.100000000000000000e+01,8.253780612707702340e-04,5.621244303441354703e-09,2.793336790106652843e-03,4.950344725242552830e-04,9.263080730144630732e-07,4.000000000000000000e+00,1.320412533795025517e-03,3.303435887465149511e-04,1.967958728835882826e-03,8.253724400264667591e-04,1.590121460103908319e-05,6.996918707359849488e-05,1.265280823400974331e-04,4.224670299060781487e-04,8.707581582493631716e-04,1.129188269428547768e-03,1.464112591385325745e-03,1.685559399662710798e-03,2.036708331444618634e-03
3.350000000000000000e+01,8.081581423298959260e-04,7.999791025174790352e-09,2.732701774944111626e-03,4.818386069730166109e-04,8.852880261838052969e-07,4.000000000000000000e+00,1.289996749302912537e-03,3.263195353568793151e-04,1.924543632614215700e-03,8.081501425388707815e-04,1.706543549298739193e-05,7.056884563455418096e-05,1.264329899259732776e-04,4.147810345012718195e-04,8.540490782017956875e-04,1.106127323222004435e-03,1.426846305657647690e-03,1.640326287213915522e-03,1.983912879844203572e-03
3.600000000000000000e+01,7.910316745699629134e-04,3.894958651615417917e-08,2.674192776479003206e-03,4.690272467106192805e-04,8.457176683299037056e-07,4.000000000000000000e+00,1.260058921280582302e-03,3.220044278593436329e-04,1.883161101909040184e-03,7.909927249834467758e-04,1.807045261294190538e-05,7.134575336856919083e-05,1.262396040209010268e-04,4.071178464671904203e-04,8.367913713497743136e-04,1.083050346220133624e-03,1.391552947775303662e-03,1.597069008328815942e-03,1.931095350188977286e-03
3.850000000000000000e+01,7.743908613247261867e-04,5.544427248443545944e-09,2.618110470818658247e-03,4.566381047162316044e-04,8.081995647820830473e-07,4.000000000000000000e+00,1.231028966040957845e-03,3.177527566084945823e-04,1.843719609493932061e-03,7.743853168974777074e-04,1.887975351842087395e-05,7.236492725088573407e-05,1.261700905546867619e-04,3.996286484362265509e-04,8.199895449081317719e-04,1.060139128300334856e-03,1.356788771043469137e-03,1.555074603617446214e-03,1.880553274366655349e-03
4.100000000000000000e+01,7.578999545551733238e-04,3.816825184400001541e-09,2.564002319841438612e-03,4.446313058237920369e-04,7.721093392333045127e-07,4.000000000000000000e+00,1.202531260378965306e-03,3.132686487313812869e-04,1.806102365286265179e-03,7.578961377299889626e-04,1.959305304086314816e-05,7.294902203408692586e-05,1.259482152956961415e-04,3.928778113740052274e-04,8.033493160654659772e-04,1.037749217997042429e-03,1.323308362818051897e-03,1.514481418842732446e-03,1.832639628003104870e-03
4.350000000000000000e+01,7.419396451737213585e-04,2.936964092684851231e-09,2.512165979219866448e-03,4.330320812713133794e-04,7.379912204906732538e-07,4.000000000000000000e+00,1.174971726445034684e-03,3.089075639024079791e-04,1.770226334046145090e-03,7.419367082096286429e-04,2.027967674319901633e-05,7.365558352727715602e-05,1.259097371510252829e-04,3.853556858272539146e-04,7.872627062720536978e-04,1.016113561418051717e-03,1.290783507945058401e-03,1.475729286977305911e-03,1.786853164662769670e-03
4.600000000000000000e+01,7.261615900068736683e-04,2.060991861707883065e-09,2.462146568145998689e-03,4.217951354943669565e-04,7.052217911280225677e-07,4.000000000000000000e+00,1.147956725501240571e-03,3.043664545125067118e-04,1.735984978139125130e-03,7.261595290150120105e-04,2.051597634333852266e-05,7.407575976969730874e-05,1.256440305267480454e-04,3.782375282763182156e-04,7.710296535390307338e-04,9.944929192404858460e-04,1.259683065091070494e-03,1.438278327134478226e-03,1.742094917694408333e-03
4.850000000000000000e+01,7.109365861840672264e-04,1.549677322428235654e-09,2.414242276297265920e-03,4.109421298765846085e-04,6.743042636825597443e-07,4.000000000000000000e+00,1.121878716060651943e-03,2.999944563074826180e-04,1.703305690113198802e-03,7.109350365067447801e-04,2.091939744658073705e-05,7.479758921705337196e-05,1.255597049661033647e-04,3.713733882705074710e-04,7.552361062161044381e-04,9.740023982006226115e-04,1.229273151152231701e-03,1.402671253882797897e-03,1.698883563487322114e-03
5.100000000000000000e+01,6.959056058484581250e-04,1.412271985736203252e-08,2.367998840538677353e-03,4.004290450042276100e-04,6.446280323343069410e-07,4.000000000000000000e+00,1.096334650852685789e-03,2.954765608442305150e-04,1.672093234690219228e-03,6.958914831286007333e-04,2.117252305085855907e-05,7.520955395473758137e-05,1.252621672281662725e-04,3.640569556515570464e-04,7.393293915477069586e-04,9.537070326388413181e-04,1.199940079154569869e-03,1.367900188251048449e-03,1.656119450873813495e-03
5.350000000000000000e+01,6.814314835372401163e-04,4.191291771735712096e-09,2.323717244067921572e-03,3.902787015415838104e-04,6.166663316327485479e-07,4.000000000000000000e+00,1.071710185078823818e-03,2.911527819956563059e-04,1.642285760530681456e-03,6.814272922454683509e-04,2.133685253235923597e-05,7.568580983481395922e-05,1.252030917422349574e-04,3.573495452153958580e-04,7.238929832031020103e-04,9.340809267570797164e-04,1.171744611515408577e-03,1.334450139963663318e-03,1.615341438359902586e-03
5.600000000000000000e+01,6.671508883685793633e-04,1.032187888395137717e-09,2.280945722394674396e-03,3.804440942142665069e-04,5.898280166734983802e-07,4.000000000000000000e+00,1.047594982582845816e-03,2.867067941543128564e-04,1.613794834026095141e-03,6.671498561806909252e-04,2.157413511423434600e-05,7.598523170613096498e-05,1.249381229044805133e-04,3.509957983303639431e-04,7.086036094067313818e-04,9.145614806557976484e-04,1.144113516858985937e-03,1.301567027070627859e-03,1.575858303765883617e-03
5.850000000000000000e+01,6.534219994588975379e-04,5.049104099844288555e-09,2.239989420628459536e-03,3.709487780389542403e-04,5.645633053054568550e-07,4.000000000000000000e+00,1.024370777497851832e-03,2.824732214199432976e-04,1.586567421169561998e-03,6.534169503547976581e-04,2.185144658874540311e-05,7.636675997783829025e-05,1.247093305304882891e-04,3.447923508233458121e-04,6.939573102752456379e-04,8.957780511565155077e-04,1.117547577179918211e-03,1.270358050778157581e-03,1.538374098711690853e-03
6.100000000000000000e+01,6.398794681307813084e-04,7.143003559643212995e-10,2.200400212409100217e-03,3.617431869011093716e-04,5.403038670047023953e-07,4.000000000000000000e+00,1.001622655031890680e-03,2.781362812296719368e-04,1.560520744278318800e-03,6.398787538304253567e-04,2.198470661033844961e-05,7.659598467938087414e-05,1.244589181403915211e-04,3.382356896190215996e-04,6.795485965712803108e-04,8.774153550763622890e-04,1.091759731002930368e-03,1.240344008775377989e-03,1.501847493764318659e-03
6.350000000000000000e+01,6.268775868650054532e-04,8.550080822470268443e-09,2.162488187109574099e-03,3.528537362689691099e-04,5.174812681126640040e-07,4.000000000000000000e+00,9.797313231339746173e-04,2.740238505960363434e-04,1.535610600244568646e-03,6.268690367841829635e-04,2.229392921201352182e-05,7.670423350335042008e-05,1.241505549175423730e-04,3.326387173959156310e-04,6.655199205005261128e-04,8.596108307677326199e-04,1.067020659306417959e-03,1.211500714272281416e-03,1.466665515992220548e-03
6.600000000000000000e+01,6.140465066814284039e-04,8.181859748447214523e-10,2.125809492418110399e-03,3.442356736101868085e-04,4.955513113535246107e-07,4.000000000000000000e+00,9.582821802916151582e-04,2.698108330712415954e-04,1.511762985736681995e-03,6.140456884954535949e-04,2.224884579844988442e-05,7.691360668329412433e-05,1.236692114316683951e-04,3.269698268384374864e-04,6.517122130306944681e-04,8.420873333178941628e-04,1.042632708398365943e-03,1.183428292120960058e-03,1.432948109300849048e-03
6.850000000000000000e+01,6.017423780012645662e-04,5.192268785354393297e-09,2.090679526662150758e-03,3.359103477859062218e-04,4.749296512322655228e-07,4.000000000000000000e+00,9.376527257871707880e-04,2.658320302153583444e-04,1.488937148660886192e-03,6.017371857324791762e-04,2.189143406126074803e-05,7.721729027253103079e-05,1.235432058512281187e-04,3.213456680524143390e-04,6.384352115275216495e-04,8.252221086356414112e-04,1.019381293887839605e-03,1.156373087657818540e-03,1.400199958379824694e-03
7.100000000000000000e+01,5.895976708479064949e-04,6.874434874909915185e-10,2.056659004781764138e-03,3.278275597600034761e-04,4.550963224074753547e-07,4.000000000000000000e+00,9.174252306079099710e-04,2.617701110879030188e-04,1.467061333933857535e-03,5.895969834044190519e-04,2.171062372220724143e-05,7.728731045469791313e-05,1.231036698057059119e-04,3.163685855789902224e-04,6.251744684937323489e-04,8.082419120688411496e-04,9.964434238775596395e-04,1.130312605398686113e-03,1.368186264791226457e-03
7.350000000000000000e+01,5.779674784871112383e-04,3.917171974389499594e-09,2.024068724496821004e-03,3.200099973954782795e-04,4.364528046218034201e-07,4.000000000000000000e+00,8.979774758825895178e-04,2.579574810916329588e-04,1.446101246009709766e-03,5.779635613151368635e-04,2.155926725293996071e-05,7.748216475956677652e-05,1.228242885473649043e-04,3.110754671558184901e-04,6.123576837433360436e-04,7.920869459968723136e-04,9.745221719780284078e-04,1.105558996979089971e-03,1.337365310432721277e-03
7.600000000000000000e+01,5.664796682858580165e-04,9.112374409685551465e-09,1.992474025346891407e-03,3.124156628712495588e-04,4.185027609885378496e-07,4.000000000000000000e+00,8.788953311571075754e-04,2.540640054146084577e-04,1.425994357061033391e-03,5.664705559114482925e-04,2.155284063532727473e-05,7.733188521877189627e-05,1.224307009376502124e-04,3.060752310784170885e-04,5.998274416203764866e-04,7.760633396099124708e-04,9.531288021375133391e-04,1.081173277120545855e-03,1.307391712966596330e-03
7.850000000000000000e+01,5.554861356832725607e-04,4.829099522081837137e-09,1.962201010010498729e-03,3.050733989418709640e-04,4.016346256782811928e-07,4.000000000000000000e+00,8.605595346251435247e-04,2.504127367414015967e-04,1.406714874327226169e-03,5.554813065837504961e-04,2.142739347787349339e-05,7.729373076012669298e-05,1.221209942442700062e-04,3.010093223878651872e-04,5.877244193810884226e-04,7.606267899465642482e-04,9.325835266418419645e-04,1.057768265309436909e-03,1.278708436758637431e-03
8.100000000000000000e+01,5.446172433998690060e-04,1.215481844332210260e-08,1.932819543725022805e-03,2.979375200238571636e-04,3.853747076464384367e-07,4.000000000000000000e+00,8.425547634237261696e-04,2.466797233760118424e-04,1.388202300325153907e-03,5.446050885814257038e-04,2.144209360940355622e-05,7.723858249170135212e-05,1.217108275352528325e-04,2.959494019083780468e-04,5.755005531650380290e-04,7.453877474799240101e-04,9.121566451777182293e-04,1.035006952115861837e-03,1.250951985859006989e-03
8.350000000000000000e+01,5.342270455050188811e-04,1.323776765878806935e-09,1.904660820822151211e-03,2.910337212927127898e-04,3.700991630785059185e-07,4.000000000000000000e+00,8.252607667977316167e-04,2.431933242123060913e-04,1.370433775317132438e-03,5.342257217282530505e-04,2.127496036683426480e-05,7.726613493011711656e-05,1.213967943266973279e-04,2.918079779685639258e-04,5.639497359593743930e-04,7.307293185664188529e-04,8.927784511763624340e-04,1.013449024666197504e-03,1.224488260034164262e-03
8.600000000000000000e+01,5.239450417341835449e-04,4.451887446926113953e-10,1.877299031658811448e-03,2.843191452470786871e-04,3.553557831118647060e-07,4.000000000000000000e+00,8.082641869812622320e-04,2.396258964871048579e-04,1.353353989924627795e-03,5.239445965454388437e-04,2.129656734992096070e-05,7.728500192173226677e-05,1.208614897020152194e-04,2.875000460587858494e-04,5.525144891527957857e-04,7.163034087833633360e-04,8.735109304872268506e-04,9.921614426884933693e-04,1.198754545170731918e-03
8.850000000000000000e+01,5.141245159821624050e-04,4.937038347776588594e-09,1.851070173033915337e-03,2.778218593757527787e-04,3.415090034808933492e-07,4.000000000000000000e+00,7.919463753579151838e-04,2.363026566064096263e-04,1.336945657051752823e-03,5.141195789438146027e-04,2.135513295996288558e-05,7.746346556194455980e-05,1.203948724164583429e-04,2.834814202164988371e-04,5.414898721139253801e-04,7.023542309019574709e-04,8.550487590136290374e-04,9.715437253484920498e-04,1.173745572920717939e-03
9.100000000000000000e+01,5.043943701134661565e-04,5.589399392970550879e-09,1.825552497421116267e-03,2.715017326951042428e-04,3.281268714586042238e-07,4.000000000000000000e+00,7.758961028085703451e-04,2.328926374183619137e-04,1.321158127307650110e-03,5.043887807140731792e-04,2.130888404447701714e-05,7.721691515740176459e-05,1.197543728177341826e-04,2.795621343213357019e-04,5.306750483831532616e-04,6.886046788370863651e-04,8.368417578800373255e-04,9.514332314728131488e-04,1.149646123306257177e-03
9.350000000000000000e+01,4.951090473985951187e-04,5.094294829685528267e-09,1.801086473754466783e-03,2.653857055153852973e-04,3.155625415078431107e-07,4.000000000000000000e+00,7.604947529139804161e-04,2.297233418832098214e-04,1.305977426355871664e-03,4.951039531037653915e-04,2.122548382365828921e-05,7.719419586892065804e-05,1.193854094658211904e-04,2.760135975735199384e-04,5.203824818138162809e-04,6.753922609789058317e-04,8.193846243061141165e-04,9.326073688175088791e-04,1.127245302698201166e-03
9.600000000000000000e+01,4.858983979606681242e-04,5.334834487993959439e-09,1.777254118541663494e-03,2.594336993143335404e-04,3.034030974806637632e-07,4.000000000000000000e+00,7.453320972750016645e-04,2.264646986463345838e-04,1.291355720580995370e-03,4.858930631261801098e-04,2.114126017263848864e-05,7.700564336800387675e-05,1.188489775559014997e-04,2.721132054346844971e-04,5.100793735211747986e-04,6.624661769603093714e-04,8.022195975341518898e-04,9.136089747318218391e-04,1.104261083099768864e-03
9.850000000000000000e+01,4.771157976265205658e-04,4.751234257358765873e-09,1.754400021968675069e-03,2.536755870826084658e-04,2.919907878264970095e-07,4.000000000000000000e+00,7.307913847091290858e-04,2.234402105439121000e-04,1.277284224342154504e-03,4.771110463922631929e-04,2.084430060398115915e-05,7.705057624680652711e-05,1.182949342539076917e-04,2.688177752103206573e-04,5.003017809392030406e-04,6.499474714222758936e-04,7.858503185879917551e-04,8.952084555462113064e-04,1.082973157212658568e-03
1.010000000000000000e+02,4.683925615691964558e-04,4.683954089014236831e-09,1.732109652056453009e-03,2.480704863912246345e-04,2.809305579517322783e-07,4.000000000000000000e+00,7.164630479604210903e-04,2.203220751779718213e-04,1.263717090487256499e-03,4.683878776151074444e-04,2.074761171743659237e-05,7.666429872339265760e-05,1.176695656434912079e-04,2.655143890797511167e-04,4.905514888208272264e-04,6.374760983509408828e-04,7.697455075434948184e-04,8.771532067408474055e-04,1.062042638491171413e-03
1.035000000000000000e+02,4.600825851595786737e-04,3.917937003658120741e-09,1.710731367701989357e-03,2.426481151291774165e-04,2.705540929428634671e-07,4.000000000000000000e+00,7.027307002887560631e-04,2.174344700304012572e-04,1.250648782542410683e-03,4.600786672225750371e-04,2.070996226876558634e-05,7.642531386309278391e-05,1.172501820984034310e-04,2.625345559115610647e-04,4.812185575122855229e-04,6.254867647289762914e-04,7.542553065021906063e-04,8.598898121491860844e-04,1.041969575265206576e-03
1.060000000000000000e+02,4.518187137491375821e-04,1.388408956101984409e-08,1.689853775540595560e-03,2.373666750726220471e-04,2.604830885289569271e-07,4.000000000000000000e+00,6.891853888217596563e-04,2.144520386765155350e-04,1.238035061791457978e-03,4.518048296595765403e-04,2.044763611296322324e-05,7.612234932592322327e-05,1.166571418401010705e-04,2.594700525276913243e-04,4.720066947184391008e-04,6.136645544462618904e-04,7.390099655251989620e-04,8.429821121324934359e-04,1.022761350979408367e-03
1.085000000000000000e+02,4.439533331288177402e-04,4.791128108375240090e-09,1.669828658107259164e-03,2.322594063718973006e-04,2.510389938444131835e-07,4.000000000000000000e+00,6.762127395007150408e-04,2.116939267569204397e-04,1.225875324978441478e-03,4.439485420007093408e-04,2.037340346808157935e-05,7.585348156598951204e-05,1.161798860236527890e-04,2.568409552751102498e-04,4.631316329938064405e-04,6.023740122773063718e-04,7.243272963795577019e-04,8.265180000895068968e-04,1.004285198830106402e-03
1.110000000000000000e+02,4.361210135372698641e-04,2.346735987373426754e-09,1.650247456425249677e-03,2.272832528853834769e-04,2.418592154909366776e-07,4.000000000000000000e+00,6.634042664226532868e-04,2.088377606518863872e-04,1.214126442887979813e-03,4.361186668012824712e-04,2.024160307925975381e-05,7.539229691317300220e-05,1.154132341053306488e-04,2.542865844917466668e-04,4.543365873199158543e-04,5.909348250019379580e-04,7.098972929363427413e-04,8.103508034058020011e-04,9.858686341047053631e-04
1.135000000000000000e+02,4.286740707445474636e-04,5.400528369293954756e-09,1.631465047969579175e-03,2.224720853870314913e-04,2.332552877051559497e-07,4.000000000000000000e+00,6.511461561315789277e-04,2.062019853575159723e-04,1.202790977225031820e-03,4.286686702161781790e-04,2.009155947790793918e-05,7.518813583947105898e-05,1.149530778253945074e-04,2.517135816210534912e-04,4.459868761273456353e-04,5.800288475420642105e-04,6.959235112503776291e-04,7.952413587560824837e-04,9.684648841488708053e-04
1.160000000000000000e+02,4.212471227643665712e-04,6.677497453040672673e-09,1.613075419552099281e-03,2.177848096712306969e-04,2.248793617607914911e-07,4.000000000000000000e+00,6.390319324355972410e-04,2.034623130931358743e-04,1.191828296787732656e-03,4.212404452669135354e-04,1.989155774025865069e-05,7.484145582532829907e-05,1.143092832199091877e-04,2.492270027493099799e-04,4.376346640964518257e-04,5.691588051416621640e-04,6.822682087988535130e-04,7.800080017114779680e-04,9.514431801258462634e-04
1.185000000000000000e+02,4.141941536837174978e-04,4.211136885450198505e-09,1.595436235059296019e-03,2.132523829333961849e-04,2.170333757725429300e-07,4.000000000000000000e+00,6.274465366171136285e-04,2.009417707503213129e-04,1.181242081375578467e-03,4.141899425468320616e-04,1.969143931288899955e-05,7.471838260609957891e-05,1.138254061397816249e-04,2.468271374047974198e-04,4.296824683076588434e-04,5.586771557298459475e-04,6.690157168593902255e-04,7.651342006655686848e-04,9.354781419942813543e-04
1.210000000000000000e+02,4.071512503626360238e-04,2.777119771414872534e-08,1.578143757746540594e-03,2.088329234076161545e-04,2.093833305708292366e-07,4.000000000000000000e+00,6.159841737702521783e-04,1.983183269550198692e-04,1.170992507383904462e-03,4.071234791649218907e-04,1.956393793014992753e-05,7.441699559633269817e-05,1.131442685722655416e-04,2.445260806827830556e-04,4.217019981881795941e-04,5.483471590021091408e-04,6.559997911507901630e-04,7.507181807832732706e-04,9.199684475097442797e-04
1.235000000000000000e+02,4.004705743963932348e-04,3.415150966259778906e-08,1.561558152766694477e-03,2.045610054528833929e-04,2.022218859092718187e-07,4.000000000000000000e+00,6.050315798492766819e-04,1.959095689435098419e-04,1.161087578370301188e-03,4.004364228867306240e-04,1.945685266508331642e-05,7.413905757260445578e-05,1.126861588799388936e-04,2.422867601800561684e-04,4.141557435353147333e-04,5.385827639919746248e-04,6.435707740671027261e-04,7.369094071706445330e-04,9.048758359008481859e-04
1.260000000000000000e+02,3.937876109797534331e-04,3.852718897399925217e-09,1.545277711866119069e-03,2.003980577318824406e-04,1.952280641038525393e-07,4.000000000000000000e+00,5.941856687116358737e-04,1.933895532478709925e-04,1.151490100886365690e-03,3.937837582608560484e-04,1.929149319939828534e-05,7.373763296951117154e-05,1.121025387862035236e-04,2.400477571383461198e-04,4.065929792834402541e-04,5.288727381088144126e-04,6.312379352777464049e-04,7.235489892972183290e-04,8.899885897180265584e-04
1.285000000000000000e+02,3.874554688786797344e-04,2.385354572857403658e-08,1.529664840452607706e-03,1.963767367457932569e-04,1.886855630989240805e-07,4.000000000000000000e+00,5.838322056244730184e-04,1.910787321328864775e-04,1.142209371573928026e-03,3.874316153329511350e-04,1.939608571489914935e-05,7.349881971355521899e-05,1.117458776106844637e-04,2.379478608353247256e-04,3.993864611557921022e-04,5.194055192353407230e-04,6.193915358516964087e-04,7.105889954160467432e-04,8.768300055000828033e-04
1.310000000000000000e+02,3.811115195558970070e-04,1.367138727999210390e-08,1.514319633023073061e-03,1.924569314863877265e-04,1.822856608153610679e-07,4.000000000000000000e+00,5.735684510422846792e-04,1.886545880695092805e-04,1.133208113467176108e-03,3.810978481686169922e-04,1.917963813594065559e-05,7.313735874601196994e-05,1.112040889723420547e-04,2.357704080944226762e-04,3.922618060225005650e-04,5.102070449608196159e-04,6.076066910571193075e-04,6.976441418623678583e-04,8.639380473992965860e-04
1.335000000000000000e+02,3.751087094797536745e-04,1.815186153567864620e-10,1.499606498503181125e-03,1.886713118396977375e-04,1.763034078388786748e-07,4.000000000000000000e+00,5.637800213194514663e-04,1.864373976400559370e-04,1.124497789023427450e-03,3.751085279611383232e-04,1.910898129915215629e-05,7.290406991220003085e-05,1.108077215289626603e-04,2.337832640296760465e-04,3.854935906829701372e-04,5.013725389881255445e-04,5.964723245687600156e-04,6.851752361402485211e-04,8.521070850464127888e-04
1.360000000000000000e+02,3.690853098804117030e-04,3.594607242040963075e-09,1.485147677997149121e-03,1.849801690782311870e-04,1.704416289217304129e-07,4.000000000000000000e+00,5.540654789586428900e-04,1.841051408021805160e-04,1.116062368116737310e-03,3.690817152731696855e-04,1.900615625334335057e-05,7.252263668503744986e-05,1.103092530078542680e-04,2.315178173693746165e-04,3.787012728634089561e-04,4.925146014359811988e-04,5.853379676113478272e-04,6.730489662435668041e-04,8.404708455558997744e-04
1.385000000000000000e+02,3.633929996742854421e-04,1.557283691503160468e-08,1.476346658526625066e-03,1.814182081772010941e-04,1.649670384705014206e-07,4.000000000000000000e+00,5.448112078514865363e-04,1.819747914970843480e-04,1.112953658852339732e-03,3.633774268373704216e-04,1.887502233226007959e-05,7.250768334674023892e-05,1.099155435124171139e-04,2.294525905279408624e-04,3.722931555370905801e-04,4.840105162188947747e-04,5.747561434851344159e-04,6.610169857415119097e-04,8.289999922785947634e-04
1.410000000000000000e+02,3.576700297095212295e-04,2.894105489189161185e-09,1.467474454776261433e-03,1.779480297637533765e-04,1.595933514492114773e-07,4.000000000000000000e+00,5.356180594732745789e-04,1.797219999457678530e-04,1.109804425066740312e-03,3.576671356040320615e-04,1.884565419651508848e-05,7.222168737683628918e-05,1.093740556167062411e-04,2.271982542876546153e-04,3.657784765497025113e-04,4.755253822865741125e-04,5.642738363658549462e-04,6.493130726223051916e-04,8.173158548137644678e-04
1.435000000000000000e+02,3.522682952950372654e-04,2.645181924896217322e-09,1.458918680412998967e-03,1.746032672650812772e-04,1.545792528097129783e-07,4.000000000000000000e+00,5.268715625601185426e-04,1.776650280299559882e-04,1.106650385117961648e-03,3.522656501131123672e-04,1.881260084543538561e-05,7.216353026197105795e-05,1.091237003745318672e-04,2.251043036082535874e-04,3.596567815875164687e-04,4.674062300184527070e-04,5.543614131801773148e-04,6.385080767942241707e-04,8.067081774012743907e-04
1.460000000000000000e+02,3.468279369994049506e-04,1.231791245133507372e-08,1.450293090740444740e-03,1.713450341413414401e-04,1.496487386081607041e-07,4.000000000000000000e+00,5.181729711407463907e-04,1.754829028580635105e-04,1.103465153741039735e-03,3.468156190869536230e-04,1.872706248466094456e-05,7.179729378542857850e-05,1.086486452141611998e-04,2.228804142463851942e-04,3.535529057185002322e-04,4.594187065551633468e-04,5.443903588453114948e-04,6.273699749833499314e-04,7.961423741812605290e-04
1.485000000000000000e+02,3.416999322382154925e-04,1.183476153662471352e-09,1.441984985476256042e-03,1.682079719649163185e-04,1.450527655241510980e-07,4.000000000000000000e+00,5.099079042031318381e-04,1.734919602732991741e-04,1.100285053238040604e-03,3.416987487620618273e-04,1.871902965279965695e-05,7.166271158164879459e-05,1.084741625182997264e-04,2.208415894111953018e-04,3.478046765200255527e-04,4.518235759743718352e-04,5.350064304699416818e-04,6.166822145926455353e-04,7.859763564632838827e-04
1.510000000000000000e+02,3.365262009547982896e-04,4.508955886940643762e-09,1.433607627002428647e-03,1.651519326887563243e-04,1.405250447999006957e-07,4.000000000000000000e+00,5.016781336435546411e-04,1.713742682660419653e-04,1.097081426047630303e-03,3.365216919989113512e-04,1.841039574498126794e-05,7.143758732507548323e-05,1.080632657993830039e-04,2.187750749724335264e-04,3.420213072554475087e-04,4.442343104962918204e-04,5.256810900645804245e-04,6.061481349236634260e-04,7.758311496696843534e-04
1.535000000000000000e+02,3.316575498326534868e-04,5.698634871708797338e-09,1.425548057305621842e-03,1.622108787807048148e-04,1.363090995558075831e-07,4.000000000000000000e+00,4.938684286133583016e-04,1.694466710519486720e-04,1.093890507472968301e-03,3.316518511977817741e-04,1.864328923143480010e-05,7.138892943441685541e-05,1.078567234107759900e-04,2.167093871788681645e-04,3.365612319527342875e-04,4.368872797223821453e-04,5.168375877576961630e-04,5.963688767232090118e-04,7.662984172941396735e-04
1.560000000000000000e+02,3.267357842446096095e-04,6.633540821699717772e-09,1.417419107983321127e-03,1.593472840737078392e-04,1.321478296476069691e-07,4.000000000000000000e+00,4.860830683183174758e-04,1.673885001709017703e-04,1.090683323738711463e-03,3.267291507037879314e-04,1.854915174224496094e-05,7.113683398210674002e-05,1.073619220067171539e-04,2.145262693687968660e-04,3.310625910942921880e-04,4.296549528009345757e-04,5.078925230318253378e-04,5.864112683605954713e-04,7.572087424946375963e-04
1.585000000000000000e+02,3.221102888649831123e-04,1.253097657737009768e-08,1.409607612376765620e-03,1.565968516164208861e-04,1.282776121288581703e-07,4.000000000000000000e+00,4.787071404814039984e-04,1.655134372485622262e-04,1.087497323511782453e-03,3.220977578884057636e-04,1.854127530097537328e-05,7.120067840559950146e-05,1.071685021129633236e-04,2.123252141920186384e-04,3.259058750797788531e-04,4.227025517698278592e-04,4.994534081259515085e-04,5.770781149074640437e-04,7.482784716067045422e-04
1.610000000000000000e+02,3.174253322088775716e-04,1.991478982367256164e-08,1.401726026957905149e-03,1.539194698274276151e-04,1.244500447198726887e-07,4.000000000000000000e+00,4.713448020363051596e-04,1.635058623814499565e-04,1.084300694749027686e-03,3.174054174190538992e-04,1.831213591245268936e-05,7.103724757422487856e-05,1.067952852317834606e-04,2.100731685145748454e-04,3.206586585857193038e-04,4.157790010015266252e-04,4.912328434493443054e-04,5.678406973201341554e-04,7.400226202059537704e-04
1.635000000000000000e+02,3.130304094616187483e-04,2.149006556730412483e-09,1.394161019682316422e-03,1.513492677566894372e-04,1.208946380981947647e-07,4.000000000000000000e+00,4.643796772183081856e-04,1.616811417049293111e-04,1.081130610220697782e-03,3.130282604550620033e-04,1.826980510967375772e-05,7.100048851570585177e-05,1.065657332086276899e-04,2.082010572103640852e-04,3.157595739970280599e-04,4.092723107710290490e-04,4.833968945736656100e-04,5.593747586433729093e-04,7.318303362359424545e-04
1.660000000000000000e+02,3.085691044794456770e-04,1.557048087327325432e-08,1.386524721271801056e-03,1.488500505547360020e-04,1.173712297893945484e-07,4.000000000000000000e+00,4.574191550341817061e-04,1.597190539247096751e-04,1.077955616792355270e-03,3.085535339985723963e-04,1.830404971059242640e-05,7.077413239770159086e-05,1.061829327572576297e-04,2.061925490473685038e-04,3.107461759229880735e-04,4.026230482519606519e-04,4.756822405185003565e-04,5.507153108163093374e-04,7.235291238973412704e-04
1.685000000000000000e+02,3.043909597978710952e-04,2.417654830323421446e-09,1.379203671904399159e-03,1.464543586057621006e-04,1.141027355612943277e-07,4.000000000000000000e+00,4.508453184036331687e-04,1.579366011921089945e-04,1.074812712106528118e-03,3.043885421430407470e-04,1.836195063529728685e-05,7.073495186315484264e-05,1.060244392382575550e-04,2.043843949717297475e-04,3.061218140464545042e-04,3.963407609381254613e-04,4.681942302481983389e-04,5.424926020873120777e-04,7.164751172265948053e-04
1.710000000000000000e+02,3.001407745507340529e-04,1.227806662600079686e-08,1.371809720521135470e-03,1.441260559828964958e-04,1.108568045610996002e-07,4.000000000000000000e+00,4.442668305336305488e-04,1.560147185678375571e-04,1.071668945970401417e-03,3.001284964841080408e-04,1.841138466702155698e-05,7.048263526582848756e-05,1.057184402419564760e-04,2.022867648527167323e-04,3.014875165010859554e-04,3.900504763508048510e-04,4.606101365574499415e-04,5.344104120073759441e-04,7.092960566927577950e-04
1.735000000000000000e+02,2.961673608677673755e-04,2.480106416368007308e-09,1.364729312817179350e-03,1.418975509081667012e-04,1.078500205971141120e-07,4.000000000000000000e+00,4.380649117759341038e-04,1.542698099596006742e-04,1.068561951949412083e-03,2.961648807613510240e-04,1.830024358700071952e-05,7.047329722692552737e-05,1.055209141985635231e-04,2.003561138380721652e-04,2.970895174408178419e-04,3.841881617262080432e-04,4.536325146849313214e-04,5.266777341039619986e-04,7.026153542509984027e-04
1.760000000000000000e+02,2.921161756260201624e-04,1.125295181626026428e-09,1.357574053967124236e-03,1.397339742510333483e-04,1.048574436223602798e-07,4.000000000000000000e+00,4.318501498770534837e-04,1.523822013749868141e-04,1.065457878341103965e-03,2.921150503308385274e-04,1.812811879717677029e-05,7.024854230674158241e-05,1.051929810694718012e-04,1.982975756670286697e-04,2.926508829836677213e-04,3.781599091124707244e-04,4.465318998343713601e-04,5.190579246864447790e-04,6.961328373142192842e-04
1.785000000000000000e+02,2.883359826885436260e-04,9.987637193220095165e-09,1.350730323330610839e-03,1.376660482206180296e-04,1.020895797456496327e-07,4.000000000000000000e+00,4.260020309091616555e-04,1.506699344679255964e-04,1.062394340642067213e-03,2.883259950513504272e-04,1.836480015446875422e-05,7.027046043189552149e-05,1.050012272234034295e-04,1.965274210549579597e-04,2.884647616070850100e-04,3.725201449199295632e-04,4.400259952647234758e-04,5.120323863507079834e-04,6.905983431852846105e-04
1.810000000000000000e+02,2.844735653027846028e-04,4.798629279195453712e-11,1.343809516969780198e-03,1.356588171191164098e-04,9.932852401823556988e-08,4.000000000000000000e+00,4.201323824219010397e-04,1.488147481836681930e-04,1.059335951666995649e-03,2.844735173164918206e-04,1.842295544428638543e-05,7.010398284641183061e-05,1.046072286764849709e-04,1.945667277624961206e-04,2.842315864691769564e-04,3.667281316347244724e-04,4.334809323098821584e-04,5.048182107294338795e-04,6.848501174127990783e-04
1.835000000000000000e+02,2.808766223656030086e-04,3.960340312797924702e-08,1.337197972393937544e-03,1.337433114519717128e-04,9.677895034964870216e-08,4.000000000000000000e+00,4.146199338175747214e-04,1.471333109136312958e-04,1.056321350028334482e-03,2.808370189624750175e-04,1.860958211428555070e-05,7.011602111769905151e-05,1.042636019639731624e-04,1.926279203183611896e-04,2.802783874510664719e-04,3.612954073513729861e-04,4.272529845158570035e-04,4.980106496792752321e-04,6.792528438433586679e-04
1.860000000000000000e+02,2.771924114988425945e-04,7.053403852337739849e-09,1.330506906149301607e-03,1.318863271196392688e-04,9.422963627365225163e-08,4.000000000000000000e+00,4.090787386184818633e-04,1.453060843792033257e-04,1.053314494650459121e-03,2.771853580949902346e-04,1.897640396182326392e-05,6.993807402381479479e-05,1.038777158532750220e-04,1.906986659005365035e-04,2.762194760697071132e-04,3.558508609725945454e-04,4.210619503265580332e-04,4.912864601153815172e-04,6.742340088606165686e-04
1.885000000000000000e+02,2.737680279070033940e-04,4.453366143069838136e-09,1.324122635221073284e-03,1.301181276182118457e-04,9.187966023895906905e-08,4.000000000000000000e+00,4.038861555252152126e-04,1.436499002887915483e-04,1.050354607314069998e-03,2.737635745408603096e-04,1.897773067216216349e-05,6.991848817301576837e-05,1.035506379779816105e-04,1.888540876856929535e-04,2.724707747972131213e-04,3.507681675027018130e-04,4.152637610795460905e-04,4.849459297248062293e-04,6.695683642120212704e-04
1.910000000000000000e+02,2.702512050154088361e-04,2.929619684583097047e-08,1.317656223011332657e-03,1.284073094311140382e-04,8.952415092761838102e-08,4.000000000000000000e+00,3.986585144465229014e-04,1.418438955842947979e-04,1.047405017995923712e-03,2.702219088185630084e-04,1.919771056925676758e-05,6.967356778756359707e-05,1.030657617911196909e-04,1.868528952511029520e-04,2.685789992216836963e-04,3.455464529411236959e-04,4.094036455743190156e-04,4.788256025126822130e-04,6.644604592616041878e-04
1.935000000000000000e+02,2.669900312547705714e-04,1.859105014813490239e-08,1.311493983841386995e-03,1.267798981866885316e-04,8.735681937365046399e-08,4.000000000000000000e+00,3.937699294414591031e-04,1.402101330680820398e-04,1.044503952586616369e-03,2.669714402046224444e-04,1.952207758135215705e-05,6.960669699299010845e-05,1.027537839194466059e-04,1.850285747801307763e-04,2.649377011573627217e-04,3.406667645719822714e-04,4.040494491886142221e-04,4.727548906568426919e-04,6.598964493311830319e-04
1.960000000000000000e+02,2.636324552322158281e-04,4.722179171679381523e-09,1.305246850971818976e-03,1.252068778671857577e-04,8.517883371701462166e-08,4.000000000000000000e+00,3.888393330994015587e-04,1.384255773650300704e-04,1.041614395739603148e-03,2.636277330530441580e-04,1.957582792980533249e-05,6.933002889203371917e-05,1.023152142898408755e-04,1.830148212872891326e-04,2.611511358689187572e-04,3.357568794797325187e-04,3.986431417769514644e-04,4.670045595002805545e-04,6.550739571039560340e-04
1.985000000000000000e+02,2.605253477132323968e-04,4.198191611481360011e-09,1.299301151284701665e-03,1.237145918928837741e-04,8.317875704832345317e-08,4.000000000000000000e+00,3.842399396061161980e-04,1.368107558203486226e-04,1.038775803571469376e-03,2.605211495216209366e-04,1.957324054618177960e-05,6.923445752225103680e-05,1.019364938347251822e-04,1.811306603265488611e-04,2.577587896710286210e-04,3.311436023656014064e-04,3.934749425057429330e-04,4.618095428598404501e-04,6.501031682074600790e-04
2.010000000000000000e+02,2.573176544781901926e-04,1.135637552039496667e-08,1.293267707966997380e-03,1.222748058328720173e-04,8.116350344762380731e-08,4.000000000000000000e+00,3.795924603110622099e-04,1.350428486453181753e-04,1.035950053488807242e-03,2.573062981026697795e-04,1.940938175940324744e-05,6.892973985465483948e-05,1.014649040108178398e-04,1.791638160279918209e-04,2.542515140003982765e-04,3.264264744420465169e-04,3.882965833803531368e-04,4.563753010627362851e-04,6.458126306545394985e-04
2.035000000000000000e+02,2.543567764007406435e-04,1.291721850478659572e-09,1.287532873236508580e-03,1.209104189739441135e-04,7.931669911743110078e-08,4.000000000000000000e+00,3.752671953746847299e-04,1.334463574267965300e-04,1.033176096835767936e-03,2.543554846788901756e-04,1.956109589774808049e-05,6.887276393205070239e-05,1.011934933710669876e-04,1.774544078505716058e-04,2.509242362336337002e-04,3.220202808503987743e-04,3.835669619037769605e-04,4.514492757154396087e-04,6.410739143989180539e-04
2.060000000000000000e+02,2.512919433855172776e-04,5.300260025868519857e-09,1.281707377664530927e-03,1.195955124034197529e-04,7.745072739750656557e-08,4.000000000000000000e+00,3.708874557889370576e-04,1.316964309820975248e-04,1.030415434279013595e-03,2.512866431254914259e-04,1.950338940123456745e-05,6.859940093172033049e-05,1.006537782754378163e-04,1.754738264192126499e-04,2.475167438468594671e-04,3.176111317972227449e-04,3.787602946944755946e-04,4.465038678547292739e-04,6.369972787406348895e-04
2.085000000000000000e+02,2.484702597930062650e-04,9.482468548098945170e-10,1.276177609320744552e-03,1.183512164227991891e-04,7.574448043036028872e-08,4.000000000000000000e+00,3.668214762158054270e-04,1.301190433702070759e-04,1.027707349527738232e-03,2.484693115461514756e-04,1.962281267812349234e-05,6.849569396090967926e-05,1.002186657131448692e-04,1.737166654898614345e-04,2.443335373123779741e-04,3.134531118181785184e-04,3.742694134273442702e-04,4.418829119961640217e-04,6.332170250658837683e-04
2.110000000000000000e+02,2.455414191360615777e-04,1.335775013459906845e-08,1.270554221565055059e-03,1.171535797678112959e-04,7.401554976376396816e-08,4.000000000000000000e+00,3.626949989038728600e-04,1.283878393682502954e-04,1.025012802428993536e-03,2.455280613859269520e-04,1.960081241002852758e-05,6.809017459779636509e-05,9.969453817357389969e-05,1.718507711998473123e-04,2.410716034039103164e-04,3.091720348629433432e-04,3.696104301547996720e-04,4.374224519517731259e-04,6.296991866513905814e-04
2.135000000000000000e+02,2.428517909856516346e-04,2.854474563842174550e-09,1.265223647258243312e-03,1.160228249543709364e-04,7.243828829533120812e-08,4.000000000000000000e+00,3.588746159400225846e-04,1.268289660312806847e-04,1.022371856272591677e-03,2.428489365110877984e-04,1.958939368740762326e-05,6.789194468588717873e-05,9.919324409283799377e-05,1.702060023394773021e-04,2.380738055843841080e-04,3.051540850440053387e-04,3.653626485140995073e-04,4.332134753006016662e-04,6.263004470784429420e-04
2.160000000000000000e+02,2.400518033919453594e-04,3.743929520319117850e-09,1.259796475274962274e-03,1.149364213232466076e-04,7.083524925832008987e-08,4.000000000000000000e+00,3.549882247151919671e-04,1.251153820686987518e-04,1.019744671883016833e-03,2.400480594624250313e-04,1.938407433730035960e-05,6.755944008770074620e-05,9.864031954729024401e-05,1.682398272759316369e-04,2.349899170297419741e-04,3.010603812158540440e-04,3.608607238118240732e-04,4.289791376995232388e-04,6.227545613315371275e-04
2.185000000000000000e+02,2.374875553343366874e-04,2.425072209915567507e-10,1.254659190510774456e-03,1.139126612455936975e-04,6.937643333073300839e-08,4.000000000000000000e+00,3.514002165799303985e-04,1.235748940887429763e-04,1.017171635176437796e-03,2.374873128271157044e-04,1.922612694524094556e-05,6.736927754171270061e-05,9.815120842441251076e-05,1.665935968993948564e-04,2.321141178270769601e-04,2.972637790566997696e-04,3.567685810277382752e-04,4.250485510482819021e-04,6.193995744225932283e-04
2.210000000000000000e+02,2.348098815030502900e-04,3.642680013407844663e-09,1.249422328900279006e-03,1.129311382564398999e-04,6.788912243937165900e-08,4.000000000000000000e+00,3.477410197594902035e-04,1.218787432466103901e-04,1.014612447397228662e-03,2.348062388230368687e-04,1.910622338862257499e-05,6.698939459676008467e-05,9.753030548004999766e-05,1.647878122318326339e-04,2.291334158498211477e-04,2.933557860718926085e-04,3.524470938975306829e-04,4.211233823116335498e-04,6.159331816604725124e-04
2.235000000000000000e+02,2.323649298330423901e-04,1.195263004976329930e-09,1.244472433064395265e-03,1.120075171814078344e-04,6.653914452145808999e-08,4.000000000000000000e+00,3.443724470144502109e-04,1.203574126516345557e-04,1.012107503231352793e-03,2.323637345700374176e-04,1.904679476881375978e-05,6.666030283612462814e-05,9.700117552819092874e-05,1.631874670677502205e-04,2.263947471426879833e-04,2.897806388520098204e-04,3.487003647142001574e-04,4.174261415924811051e-04,6.131723262377408593e-04
2.260000000000000000e+02,2.298041486926068221e-04,1.474401189203124724e-09,1.239419995827965946e-03,1.111230986936275703e-04,6.515828981960745939e-08,4.000000000000000000e+00,3.409272473862344196e-04,1.186810499989792518e-04,1.009615847135359205e-03,2.298026742914176300e-04,1.875145562051141595e-05,6.621670137374435197e-05,9.633743368640382873e-05,1.614482943464637778e-04,2.235839280480374702e-04,2.861028061681611368e-04,3.448266163711398999e-04,4.137433983369119030e-04,6.105082118325648932e-04
2.285000000000000000e+02,2.274733855391461359e-04,2.076958589671980656e-09,1.234651621987103553e-03,1.102916342256702643e-04,6.390838570881003381e-08,4.000000000000000000e+00,3.377650197648163731e-04,1.171817513134758716e-04,1.007178236447957417e-03,2.274713085805564570e-04,1.867050900463394260e-05,6.590641931897231476e-05,9.589204075320385389e-05,1.597764185586172730e-04,2.209346893515800464e-04,2.827155748524322093e-04,3.412153399941134481e-04,4.105080235882249272e-04,6.075817043171685477e-04
2.310000000000000000e+02,2.250238669392206920e-04,1.318387569526175978e-08,1.229777769726604544e-03,1.094978605031504774e-04,6.262552214704750797e-08,4.000000000000000000e+00,3.345217274423711558e-04,1.155260064360702146e-04,1.004753902787383852e-03,2.250106830635254353e-04,1.851850652249719518e-05,6.538284982807963052e-05,9.520721820428311823e-05,1.579121786356164599e-04,2.181705343797864672e-04,2.793087208842908223e-04,3.375454787902481928e-04,4.069714526902760022e-04,6.052714171498758391e-04
2.335000000000000000e+02,2.228011983970689118e-04,7.964635659822679788e-09,1.225185109442207196e-03,1.087534692329462205e-04,6.146769107737143942e-08,4.000000000000000000e+00,3.315546676300151459e-04,1.140477291641226913e-04,1.002383911045138338e-03,2.227932337614090940e-04,1.845909865921290714e-05,6.496966348440681379e-05,9.464777149791002149e-05,1.563584227056724358e-04,2.156461864670879472e-04,2.762709905983946087e-04,3.342263492332846198e-04,4.039912176339201374e-04,6.031852348294335737e-04
2.360000000000000000e+02,2.204575124007847732e-04,9.460142325382577117e-09,1.220484071881824690e-03,1.080442955898248990e-04,6.027508458344361533e-08,4.000000000000000000e+00,3.285018079906096723e-04,1.124132168109598742e-04,1.000026559481039835e-03,2.204480522584594015e-04,1.822559066541811236e-05,6.438892299001955886e-05,9.399401552924201749e-05,1.545988263861898786e-04,2.129914346615383914e-04,2.730654016500498778e-04,3.309281267983563471e-04,4.007637481545589736e-04,6.008873649606207880e-04
2.385000000000000000e+02,2.183380630361427346e-04,6.536459906957289529e-09,1.216061395608352552e-03,1.073802018092507936e-04,5.920201751097006957e-08,4.000000000000000000e+00,3.257182648453935147e-04,1.109578612268919410e-04,9.977233325722098447e-04,2.183315265762357884e-04,1.798708887938516718e-05,6.407162965587263838e-05,9.345877738374895182e-05,1.529544444869603806e-04,2.105171868912897879e-04,2.701542335486286674e-04,3.278358557976452682e-04,3.982160098086046768e-04,5.988499822264037667e-04
2.410000000000000000e+02,2.160954677450749827e-04,1.283948037716412464e-09,1.211527490127940190e-03,1.067489841075766133e-04,5.809259678796241110e-08,4.000000000000000000e+00,3.228444518526516231e-04,1.093464836374983694e-04,9.954320223828651802e-04,2.160941837970372769e-04,1.778440619066075530e-05,6.343652666427018576e-05,9.277525763148765489e-05,1.511841223515244549e-04,2.079341467875038150e-04,2.671455532147771475e-04,3.246963604761982309e-04,3.951894451806089027e-04,5.964496951893914940e-04
2.435000000000000000e+02,2.140745219915582106e-04,2.135962473603387217e-10,1.207269163880376464e-03,1.061588949803185972e-04,5.709761194935646410e-08,4.000000000000000000e+00,3.202334169718767942e-04,1.079156270112396134e-04,9.931946418888183345e-04,2.140743083953108590e-04,1.765989238092514462e-05,6.304010210836908886e-05,9.233814172136920080e-05,1.495910173036285259e-04,2.055961170541306584e-04,2.643659278552810184e-04,3.218073337008739172e-04,3.925911966582215228e-04,5.943523191169596681e-04
2.460000000000000000e+02,2.119281326889366690e-04,3.915909796590839949e-09,1.207723172862348090e-03,1.056000649487301289e-04,5.606490714219561589e-08,4.000000000000000000e+00,3.175281976376667843e-04,1.063280677402065401e-04,9.957950401734113124e-04,2.119242167791400751e-04,1.745052172939252818e-05,6.240617565429869491e-05,9.163411254916232920e-05,1.478186107048602715e-04,2.031579270424110776e-04,2.615020480392704150e-04,3.189102374658959538e-04,3.898000437922105686e-04,5.921227428308576367e-04
2.485000000000000000e+02,2.100013281688285077e-04,1.776107383363863606e-08,1.211580968092255311e-03,1.050777533554597177e-04,5.514189208290281075e-08,4.000000000000000000e+00,3.150790815242881984e-04,1.049235748133687900e-04,1.001579639923426803e-03,2.099835670949948632e-04,1.731710071935765917e-05,6.198540767343058719e-05,9.110936281858529986e-05,1.462528574615774173e-04,2.010059707900432738e-04,2.589513638360233156e-04,3.161462965062005110e-04,3.871997767346384311e-04,5.904326995848310387e-04
2.510000000000000000e+02,2.079471427990042223e-04,1.011993717257184609e-08,1.215537077855165064e-03,1.045847282164689648e-04,5.417997957438214318e-08,4.000000000000000000e+00,3.125318710154731871e-04,1.033624145825352576e-04,1.007589935056160896e-03,2.079370228618316479e-04,1.709047148523971615e-05,6.136023049319772494e-05,9.043061990601158689e-05,1.445401235652964719e-04,1.986985938791240741e-04,2.562312110067171381e-04,3.133186208685743643e-04,3.845407453903896579e-04,5.887852384724161659e-04
2.535000000000000000e+02,2.061101028408017012e-04,3.127804365678939300e-09,1.219207270812638954e-03,1.041247543092781603e-04,5.332333895301340751e-08,4.000000000000000000e+00,3.102348571500798615e-04,1.019853485315235409e-04,1.013097167971837307e-03,2.061069750364360120e-04,1.667639829483985272e-05,6.088217825137043506e-05,8.984832492739591367e-05,1.430456015568090959e-04,1.966735424748354436e-04,2.537652009448861990e-04,3.108307935274296418e-04,3.823633103848096356e-04,5.872050896347118026e-04
2.560000000000000000e+02,2.041438080164095596e-04,1.102331845390695463e-08,1.222980763475695022e-03,1.036923202104599230e-04,5.242679162206922171e-08,4.000000000000000000e+00,3.078361282268694691e-04,1.004514878059496367e-04,1.018836955459285435e-03,2.041327846979556647e-04,1.648255685547817407e-05,6.027363164713586512e-05,8.907661917609380501e-05,1.414122091873762366e-04,1.944317801145421473e-04,2.511849045170789119e-04,3.082767546649640522e-04,3.800828456031023076e-04,5.857996539276387298e-04
2.585000000000000000e+02,2.023922582035333931e-04,1.484224604425705839e-08,1.226473145201345148e-03,1.032897574010208276e-04,5.163140016468746055e-08,4.000000000000000000e+00,3.056820156045542071e-04,9.910250080251256546e-05,1.024080886997811701e-03,2.023774159574891326e-04,1.626031597169347138e-05,5.978408857806391264e-05,8.852528143122654594e-05,1.400567723033555197e-04,1.924886574966678328e-04,2.488140240932169844e-04,3.060035720242099589e-04,3.780239001574028901e-04,5.843794681923708285e-04
2.610000000000000000e+02,2.005097057010614176e-04,1.904037071650111533e-09,1.230073515191645135e-03,1.029130722805462355e-04,5.079524252654716940e-08,4.000000000000000000e+00,3.034227779816076531e-04,9.759663342051518205e-05,1.029563809490583771e-03,2.005078016639897721e-04,1.592111735518334650e-05,5.920599581352754424e-05,8.776466552979201132e-05,1.384498107248480290e-04,1.903845491781758475e-04,2.463134868229544102e-04,3.036426213508354390e-04,3.759850264329969716e-04,5.827027783272399446e-04
2.635000000000000000e+02,1.988400896714253554e-04,9.527126766229243664e-10,1.233397295490352031e-03,1.025622802306602895e-04,5.005640258665297195e-08,4.000000000000000000e+00,3.014023699020856178e-04,9.627780944076506594e-05,1.034557205818926757e-03,1.988391369587487294e-04,1.573789182235223262e-05,5.873553149552995963e-05,8.714678288277164029e-05,1.370122870499541413e-04,1.885063987118202472e-04,2.441136589097013087e-04,3.015468172884953196e-04,3.740693022849794227e-04,5.808323368631631081e-04
2.660000000000000000e+02,1.970384750627056651e-04,2.523325081555558445e-09,1.236833476546941564e-03,1.022345814552501158e-04,4.927607030036663116e-08,4.000000000000000000e+00,2.992730565179557538e-04,9.480389360745554938e-05,1.039795001484235953e-03,1.970359517376241219e-04,1.545878975791938409e-05,5.816378274563931329e-05,8.642578250225677083e-05,1.354989902185314485e-04,1.864737447638784864e-04,2.418138637255082268e-04,2.993058327149095404e-04,3.719553414280409357e-04,5.792304191391308690e-04
2.685000000000000000e+02,1.954480330870454492e-04,2.806734979270698987e-09,1.239997323861674302e-03,1.019290924951564783e-04,4.858947353448098703e-08,4.000000000000000000e+00,2.973771255822019004e-04,9.351894059188897083e-05,1.044549290774628852e-03,1.954452263520661695e-04,1.518477109131630257e-05,5.774292527375049868e-05,8.582675517826832254e-05,1.341394786074679183e-04,1.846503590732144289e-04,2.397004500169784059e-04,2.972924470735886521e-04,3.698985299973470229e-04,5.780827049504150446e-04
2.710000000000000000e+02,1.937238292083030161e-04,4.202203788809396711e-10,1.243277726864253779e-03,1.016457318560199665e-04,4.786077680767365119e-08,4.000000000000000000e+00,2.953695610643230097e-04,9.207809735228304955e-05,1.049553897655950817e-03,1.937234089879241229e-04,1.486649576873359807e-05,5.716067156706830776e-05,8.501536911311745651e-05,1.326260727572937882e-04,1.826478560182495312e-04,2.374842465281405311e-04,2.952180006737934641e-04,3.680855630716955897e-04,5.764758759633499367e-04
2.735000000000000000e+02,1.922083902597020502e-04,6.831132406315609698e-10,1.246289804717328397e-03,1.013824652158167559e-04,4.722246953946221287e-08,4.000000000000000000e+00,2.935908554755188062e-04,9.082592504388529433e-05,1.054081414457626320e-03,1.922077071464614074e-04,1.455557595497494661e-05,5.664088855210901321e-05,8.445484534419580864e-05,1.313607686783286330e-04,1.809158533881586673e-04,2.354524287229216740e-04,2.934701261517749468e-04,3.663697873443598637e-04,5.754094469552282869e-04
2.760000000000000000e+02,1.905579034714980800e-04,4.197377389505307934e-09,1.249422353307833543e-03,1.011397323955663219e-04,4.654156004449954374e-08,4.000000000000000000e+00,2.916976358670644019e-04,8.941817107593175813e-05,1.058864449836335354e-03,1.905537060941085736e-04,1.431683943873544313e-05,5.598112376718497547e-05,8.367503259039147322e-05,1.298660990016549030e-04,1.790538884222347407e-04,2.333460466989055102e-04,2.915118656060536263e-04,3.646031421477994639e-04,5.737727895927298037e-04
2.785000000000000000e+02,1.891143110350228436e-04,4.856237974769376202e-09,1.252290354447468642e-03,1.009142670841697251e-04,4.594791193938652145e-08,4.000000000000000000e+00,2.900285781191925551e-04,8.820004395085311846e-05,1.063176043412445825e-03,1.891094547970480796e-04,1.403471720766635565e-05,5.544722442023739797e-05,8.300935930686083927e-05,1.286035715672956107e-04,1.774332282489517014e-04,2.314792093888426471e-04,2.896615052893330836e-04,3.629974170134277981e-04,5.723166599702200893e-04
2.810000000000000000e+02,1.875340715301257867e-04,1.267310592168977852e-08,1.255282516978134706e-03,1.007086137322325006e-04,4.531125286453436400e-08,4.000000000000000000e+00,2.882426852623582738e-04,8.682545779789328604e-05,1.067748445448008865e-03,1.875213984242040928e-04,1.372638934506181835e-05,5.476734589402611463e-05,8.222988358344885426e-05,1.271485861018280370e-04,1.756201099633692233e-04,2.294895643604181914e-04,2.877989352845671586e-04,3.613452818097312620e-04,5.710240395926007365e-04
2.835000000000000000e+02,1.861586281902382061e-04,1.012473577424697554e-08,1.258013694113446724e-03,1.005181263070885833e-04,4.475892856595912001e-08,4.000000000000000000e+00,2.866767544973267893e-04,8.564050188314962283e-05,1.071855065923208545e-03,1.861485034544639572e-04,1.342616052189292406e-05,5.424119773479855772e-05,8.155412267530078398e-05,1.259434445268288634e-04,1.740475148207565911e-04,2.277162697254220779e-04,2.861979394094155702e-04,3.599279930660946461e-04,5.702687968051794228e-04
2.860000000000000000e+02,1.846457488099221276e-04,8.977168640329319493e-11,1.260872513745687606e-03,1.003454779004318902e-04,4.416326748864289691e-08,4.000000000000000000e+00,2.849912267103540042e-04,8.430027090949023742e-05,1.076226764935765559e-03,1.846456590382357322e-04,1.317553933673937915e-05,5.361863323241579713e-05,8.077575460618267357e-05,1.245849521661542567e-04,1.723616339498158453e-04,2.257789101027644647e-04,2.843873192753240469e-04,3.587584091955233682e-04,5.686993461321971071e-04
2.885000000000000000e+02,1.833362060193450107e-04,1.427594768058050802e-09,1.263473708476532198e-03,1.001850112908431016e-04,4.364920092491407999e-08,4.000000000000000000e+00,2.835212173101880851e-04,8.315119472850190908e-05,1.080137502457187079e-03,1.833347784245769436e-04,1.300838600176284399e-05,5.324137022311038189e-05,8.014483522717584366e-05,1.233572832270048018e-04,1.708539810242631256e-04,2.241735475359985929e-04,2.828669855080312998e-04,3.575273197523911304e-04,5.677905454889393749e-04
2.910000000000000000e+02,1.818881201754230837e-04,1.201680330708438373e-10,1.266205830866245661e-03,1.000412762723223341e-04,4.309154521914426838e-08,4.000000000000000000e+00,2.819293964477453908e-04,8.184684390310074963e-05,1.084317710690822605e-03,1.818880000073900074e-04,1.272469577549101646e-05,5.262213119161499746e-05,7.931594574309475446e-05,1.220301038528863555e-04,1.692116225179340146e-04,2.223469431198571151e-04,2.813567681609134802e-04,3.561463404039627773e-04,5.665513812758803244e-04
2.935000000000000000e+02,1.806412134197981311e-04,2.756740790743845204e-09,1.268683500320050414e-03,9.990829954638351287e-05,4.261291630402694412e-08,4.000000000000000000e+00,2.805495129661816304e-04,8.073291387341461820e-05,1.088042286900252256e-03,1.806384566790073822e-04,1.262024436160682560e-05,5.208247213085327997e-05,7.868688481080200400e-05,1.208428905139182814e-04,1.678257647332044686e-04,2.207588521039627100e-04,2.800312835136435272e-04,3.548453113966706647e-04,5.654665206499689218e-04
2.960000000000000000e+02,1.792545407954334203e-04,3.126183776262022447e-09,1.271295199245621281e-03,9.979138456256623330e-05,4.209051082869570185e-08,4.000000000000000000e+00,2.790459253579996536e-04,7.946315623286718697e-05,1.092040658450187888e-03,1.792514146116571630e-04,1.246754273564086108e-05,5.151830896643603723e-05,7.783312707001356732e-05,1.194817321005037312e-04,1.662173587013396792e-04,2.190506912894412566e-04,2.785854701400249773e-04,3.535737733592059771e-04,5.646193961180344606e-04
2.985000000000000000e+02,1.780676412821494679e-04,3.097020851074428087e-10,1.273655440732840687e-03,9.968269383056471017e-05,4.164472432110637010e-08,4.000000000000000000e+00,2.777503351127141645e-04,7.838494745158475772e-05,1.095587799450691274e-03,1.780673315800643643e-04,1.246563675570813834e-05,5.095459312158060459e-05,7.707341010966238808e-05,1.183490230886301438e-04,1.648367296562046433e-04,2.175694570791500318e-04,2.773137246899747021e-04,3.526038508802936309e-04,5.641203564727061571e-04
3.010000000000000000e+02,1.767396778558146680e-04,6.438858110700231437e-10,1.276152641817831319e-03,9.958974562592132814e-05,4.115503116241285700e-08,4.000000000000000000e+00,2.763294234817359691e-04,7.714993222989333988e-05,1.099412963962016678e-03,1.767390339700035981e-04,1.232125752454601921e-05,5.042833140266952008e-05,7.610708391209191010e-05,1.169951425633939654e-04,1.633041382671721737e-04,2.159046801682725869e-04,2.759238050083858730e-04,3.514705897995668731e-04,5.632045041236612018e-04
3.035000000000000000e+02,1.756094571530096126e-04,5.885154542244803625e-09,1.278401215689915771e-03,9.950384930345524033e-05,4.073969746777945634e-08,4.000000000000000000e+00,2.751133064564648665e-04,7.610560784955437230e-05,1.102791758536906131e-03,1.756035719984673689e-04,1.221440677658686457e-05,4.992910037764733839e-05,7.541123000157700187e-05,1.158714289281936519e-04,1.619778082563424408e-04,2.144657555863186381e-04,2.747989574560293709e-04,3.504735528611642014e-04,5.623888537235595484e-04
3.060000000000000000e+02,1.743372983047302230e-04,6.151681548461001185e-09,1.280789518413308868e-03,9.943281125393939801e-05,4.028037753405404008e-08,4.000000000000000000e+00,2.737701095586696481e-04,7.490448705079082495e-05,1.106452220108578672e-03,1.743311466231817577e-04,1.214060417725398333e-05,4.923879089177446715e-05,7.447950428395930657e-05,1.146255902289282266e-04,1.604737069248694792e-04,2.128744018771112011e-04,2.734497983921486616e-04,3.493922556584721671e-04,5.615024702522749102e-04
3.085000000000000000e+02,1.732613536605487022e-04,3.243160172023385862e-09,1.282931869231198046e-03,9.936698956452870511e-05,3.989329528740288807e-08,4.000000000000000000e+00,2.726283432250773938e-04,7.389436409601999711e-05,1.109670515570649425e-03,1.732581105003766714e-04,1.205970050115350348e-05,4.874354300709818631e-05,7.373721513216032516e-05,1.135813553663178024e-04,1.591706457496378803e-04,2.115307034329981864e-04,2.723487578944262019e-04,3.484940217681169053e-04,5.605617238012446362e-04
3.110000000000000000e+02,1.720426519607401049e-04,5.455690395329138483e-09,1.285216567316970577e-03,9.931524302976615915e-05,3.946219159174587680e-08,4.000000000000000000e+00,2.713578949905062505e-04,7.272740893097394573e-05,1.113173915356230554e-03,1.720371962703447775e-04,1.181890997869378946e-05,4.819007193141509312e-05,7.284073668155613044e-05,1.124036723221516471e-04,1.577247146869228522e-04,2.100533265143893951e-04,2.711458696469396727e-04,3.474887448763668224e-04,5.597603178071337664e-04
3.135000000000000000e+02,1.710184530541280080e-04,3.008807636539921186e-09,1.287257843538084636e-03,9.926741869434721531e-05,3.910133169926580976e-08,4.000000000000000000e+00,2.702858717484752098e-04,7.175103435978079272e-05,1.116239390483956574e-03,1.710154442464914559e-04,1.166693721613103722e-05,4.761224472843053168e-05,7.212045548602146611e-05,1.113826226510231061e-04,1.565152721713753098e-04,2.088135151861115937e-04,2.701054954640856967e-04,3.466332867032334737e-04,5.590683610159221479e-04
3.160000000000000000e+02,1.698503787174324771e-04,9.318472547838185354e-09,1.289443943959157294e-03,9.923357750488004804e-05,3.869645405487227366e-08,4.000000000000000000e+00,2.690839562223125252e-04,7.061680121255242909e-05,1.119593565241724844e-03,1.698410602448846313e-04,1.158647334954895839e-05,4.697959571248383671e-05,7.128211697207444142e-05,1.101992147925560218e-04,1.551615851130587129e-04,2.073782020973735912e-04,2.690167113642926810e-04,3.456696630155242102e-04,5.584396972690748194e-04
3.185000000000000000e+02,1.688750392729276818e-04,1.504288675279494376e-09,1.291389016239136113e-03,9.920265350995737463e-05,3.835994535284950718e-08,4.000000000000000000e+00,2.680776927828850699e-04,6.967238576297030714e-05,1.122513976966208350e-03,1.688735349842523947e-04,1.153382602615249364e-05,4.648347938191500501e-05,7.051908494628860347e-05,1.092112977798484225e-04,1.539927791002411212e-04,2.061627915511485699e-04,2.680904289530276286e-04,3.447440166125247422e-04,5.579470072773220178e-04
3.210000000000000000e+02,1.677552331373888251e-04,5.898107088757753058e-09,1.293481256815740520e-03,9.918486951589914680e-05,3.797945658586562286e-08,4.000000000000000000e+00,2.669401026532879583e-04,6.857036362148967825e-05,1.125726023678351667e-03,1.677493350303000752e-04,1.133762419136056230e-05,4.593932395731884470e-05,6.961356991556328180e-05,1.081068018590059096e-04,1.526475489740103245e-04,2.048176089807934332e-04,2.670132633288351096e-04,3.437061490565514904e-04,5.571838348310859286e-04
3.235000000000000000e+02,1.668271538640115996e-04,2.357230217675061944e-10,1.295334734972688161e-03,9.916790504427270116e-05,3.766557265723648521e-08,4.000000000000000000e+00,2.659950589082842737e-04,6.765924881973889846e-05,1.128507581108676534e-03,1.668269181409898227e-04,1.119661555467746708e-05,4.537814361117013421e-05,6.882370915600011891e-05,1.071750073034537161e-04,1.515733342345124699e-04,2.036713907661866837e-04,2.661418753471760492e-04,3.429270598985056755e-04,5.569357364293895220e-04
3.260000000000000000e+02,1.657536730385783844e-04,3.293145819892325422e-09,1.297337600746646408e-03,9.916398448793573906e-05,3.730777594530350291e-08,4.000000000000000000e+00,2.649176575265141235e-04,6.658968855064264537e-05,1.131583927708067943e-03,1.657503798927584899e-04,1.099885657765551306e-05,4.477370702744443712e-05,6.800543219044771998e-05,1.060230999046136459e-04,1.503094660562957156e-04,2.023488184268434757e-04,2.650273166660903042e-04,3.421065701799609789e-04,5.562706782264159860e-04
3.285000000000000000e+02,1.648705286509502576e-04,5.180556381657270988e-09,1.299103849566471229e-03,9.915962851054160258e-05,3.701492314399243411e-08,4.000000000000000000e+00,2.640301571614918873e-04,6.571090014040865501e-05,1.134233320915521053e-03,1.648653480945685924e-04,1.085172627084611435e-05,4.419595473174971927e-05,6.726432686279217499e-05,1.051065537329691653e-04,1.492475958505458270e-04,2.012580846841249230e-04,2.641706030616330068e-04,3.413382904810551206e-04,5.556775566386279583e-04
3.310000000000000000e+02,1.638415114359287013e-04,3.835369333195994974e-09,1.301021588069490968e-03,9.916758354182456982e-05,3.667825049513431987e-08,4.000000000000000000e+00,2.630090949777532847e-04,6.467392789410413153e-05,1.137180076633562348e-03,1.638376760665955119e-04,1.069715196822740980e-05,4.362006612341987614e-05,6.641854639308343393e-05,1.040035327988274099e-04,1.480943912652553656e-04,2.000656667221833518e-04,2.632230284164719584e-04,3.405903195230664156e-04,5.549360845331621685e-04
3.335000000000000000e+02,1.630015768417374556e-04,1.162454601585049560e-09,1.302704742038203901e-03,9.917380181620606249e-05,3.640495701957295637e-08,4.000000000000000000e+00,2.621753786579435045e-04,6.382777502553139309e-05,1.139703165196466472e-03,1.630004143871358838e-04,1.054108924655552732e-05,4.304758335611698914e-05,6.569598967586853311e-05,1.031276427327750060e-04,1.471091288318428485e-04,1.991004745277009209e-04,2.623968871470779398e-04,3.399455051249677040e-04,5.544887391453157078e-04
3.360000000000000000e+02,1.620147740765844448e-04,9.166900932151365729e-09,1.304541377487717074e-03,9.919259923421425954e-05,3.608795876192613245e-08,4.000000000000000000e+00,2.612073733107986772e-04,6.282217484237018527e-05,1.142526603411132737e-03,1.620056071756522905e-04,1.055350848401350648e-05,4.238430157231730221e-05,6.486766043773699764e-05,1.021085947997859547e-04,1.459620475197360534e-04,1.979461019652872930e-04,2.615403060081607526e-04,3.390281060374754655e-04,5.539334394629981612e-04
3.385000000000000000e+02,1.612154776677494374e-04,1.290732708544502945e-09,1.306145354497917441e-03,9.920904419130779049e-05,3.583286468899346416e-08,4.000000000000000000e+00,2.604245218590572550e-04,6.200643347644164689e-05,1.144929876830167977e-03,1.612141869350408976e-04,1.041757875467681979e-05,4.187700625983557155e-05,6.415239199552324524e-05,1.012741767202585233e-04,1.450356735369597765e-04,1.970234015610734021e-04,2.608627998914243070e-04,3.383829920124182557e-04,5.534198077815250276e-04
3.410000000000000000e+02,1.602690747743252609e-04,2.965433492550471833e-09,1.307904701044637413e-03,9.923720847544067179e-05,3.553419987501634131e-08,4.000000000000000000e+00,2.595062832497659327e-04,6.103186629888458911e-05,1.147635626270312233e-03,1.602661093408327205e-04,1.034497359429307910e-05,4.123668479022191282e-05,6.331102551072373245e-05,1.002328051448119991e-04,1.439202244008882701e-04,1.958845047937286105e-04,2.600707433445550673e-04,3.377007739633293209e-04,5.526731117917105989e-04
3.435000000000000000e+02,1.595091421180674300e-04,3.442248547674408727e-09,1.309433215187712739e-03,9.926168265150316658e-05,3.529604806204954674e-08,4.000000000000000000e+00,2.587708247695705830e-04,6.024745946656426341e-05,1.149924073069645255e-03,1.595056998695197582e-04,1.020953137809165949e-05,4.071841644745715185e-05,6.266565808366134646e-05,9.944785919399729240e-05,1.430326102144240162e-04,1.950137472111683305e-04,2.593865465915857539e-04,3.371045782584550254e-04,5.523375389173732592e-04
3.460000000000000000e+02,1.586014902602122774e-04,2.675809655299613025e-11,1.311118889259769126e-03,9.929774917830322422e-05,3.501447570463744533e-08,4.000000000000000000e+00,2.578992394385154745e-04,5.930374108190905320e-05,1.152517398999556957e-03,1.586014635021157251e-04,1.004123268824187840e-05,4.012665499456373588e-05,6.186243535463696889e-05,9.851101011212106675e-05,1.420067947507805081e-04,1.939663496510201659e-04,2.586332543455139720e-04,3.364594514835081299e-04,5.515777403979811328e-04
3.485000000000000000e+02,1.578788659803514419e-04,2.622240439584116883e-09,1.312575462754583420e-03,9.932958851984767979e-05,3.479210347876402676e-08,4.000000000000000000e+00,2.572084545001991217e-04,5.854927746050376212e-05,1.154696596774232005e-03,1.578762437399118708e-04,9.867775437323111239e-06,3.962417532668373229e-05,6.117131770418125552e-05,9.776321177455289647e-05,1.411723730098453247e-04,1.931005581647241075e-04,2.579876536850969865e-04,3.358994692096425655e-04,5.513046287799347684e-04
3.510000000000000000e+02,1.570080161618614932e-04,4.108229571589186358e-09,1.314190894583109216e-03,9.937282023572550135e-05,3.452647454068517123e-08,4.000000000000000000e+00,2.563808363975869946e-04,5.763519592613599186e-05,1.157182878421247722e-03,1.570039079322899122e-04,9.683997224187824516e-06,3.900181663131411342e-05,6.040306823213515618e-05,9.684473038219187067e-05,1.401582647774548261e-04,1.921233652333184053e-04,2.572018319955522389e-04,3.353708397427024399e-04,5.508682862534337562e-04
3.535000000000000000e+02,1.563210029765487320e-04,6.903102722843451547e-09,1.315578868914965343e-03,9.941101614011089570e-05,3.431880610160354308e-08,4.000000000000000000e+00,2.557320191166596412e-04,5.690998683643783628e-05,1.159257865938416584e-03,1.563140998738258788e-04,9.611446077939091200e-06,3.855835015660421150e-05,5.977389866643817906e-05,9.609299380987089173e-05,1.393883385948846074e-04,1.913293344349550277e-04,2.566004156959177411e-04,3.348472261994549335e-04,5.506146366353671965e-04
3.560000000000000000e+02,1.554852456991539405e-04,1.180309421576908926e-09,1.317127313314707697e-03,9.946051747909250831e-05,3.406805616733513304e-08,4.000000000000000000e+00,2.549457631782464217e-04,5.602472822006143217e-05,1.161642067615553837e-03,1.554840653897323699e-04,9.414027994771370566e-06,3.793101392132420342e-05,5.895625978517353259e-05,9.519428887531686625e-05,1.384327395703968862e-04,1.903923338271058807e-04,2.558595321775786343e-04,3.342584692911040076e-04,5.501020291874375275e-04
3.585000000000000000e+02,1.548323581017049843e-04,4.598743764334207602e-09,1.318449859646854102e-03,9.950395230508012913e-05,3.387409563966626190e-08,4.000000000000000000e+00,2.543363104067850999e-04,5.532840579662485516e-05,1.163617501545149199e-03,1.548277593579406631e-04,9.158032425949862341e-06,3.743560923025632080e-05,5.835125843456505953e-05,9.450867430812063597e-05,1.376909264310678378e-04,1.896489354740233833e-04,2.553097843587306395e-04,3.337698920387003210e-04,5.498093383194271140e-04
3.610000000000000000e+02,1.540302602567367759e-04,3.466073411334225264e-09,1.319934406055171512e-03,9.955861157539701214e-05,3.363723821357884328e-08,4.000000000000000000e+00,2.535888718321337881e-04,5.447164868133976380e-05,1.165904145798434682e-03,1.540267941833254456e-04,8.983348069292738629e-06,3.677353158239010775e-05,5.761470079183124340e-05,9.362448413804381976e-05,1.367821796582686282e-04,1.887623626769829074e-04,2.547126706733997205e-04,3.332139520165193383e-04,5.493481412040204402e-04
3.635000000000000000e+02,1.534099891908665553e-04,4.970564630492775474e-09,1.321194534950391420e-03,9.960641801273061198e-05,3.345606329286861846e-08,4.000000000000000000e+00,2.530164072035971808e-04,5.380357117813594329e-05,1.167784545759524865e-03,1.534050186262360643e-04,8.917657057088606158e-06,3.624310627721103584e-05,5.701740373956854451e-05,9.295229498930730077e-05,1.360497739678726860e-04,1.880736701557119295e-04,2.542267801147935391e-04,3.328764494974726252e-04,5.489701058455369494e-04
3.660000000000000000e+02,1.526400955910290453e-04,4.064346250770817947e-10,1.322618116852179856e-03,9.966536448616872019e-05,3.323218366019936115e-08,4.000000000000000000e+00,2.523054600771977790e-04,5.297473110486032512e-05,1.169978021261150729e-03,1.526396891564039677e-04,8.739601552202846450e-06,3.566538824062380464e-05,5.632332729182856334e-05,9.209091735160385346e-05,1.351945230354466797e-04,1.872304020010517856e-04,2.536669463389211194e-04,3.322585831230037028e-04,5.487015238005615901e-04
3.685000000000000000e+02,1.520509100551012470e-04,1.223496522740575898e-09,1.323818687383679750e-03,9.971690199501998106e-05,3.306293979206889335e-08,4.000000000000000000e+00,2.517678120501212280e-04,5.233400806008126592e-05,1.171767777328578449e-03,1.520496865585785101e-04,8.663430771664925792e-06,3.524019569912970013e-05,5.576479562757471147e-05,9.145581086668103533e-05,1.344988610764539941e-04,1.865968553109520012e-04,2.532048838285455442e-04,3.318828581475114707e-04,5.483795528945453485e-04
3.710000000000000000e+02,1.513118590449622283e-04,5.254030089591355086e-10,1.325217251790684501e-03,9.977931002777727589e-05,3.285118939726181874e-08,4.000000000000000000e+00,2.510911690727394771e-04,5.153254901718495244e-05,1.173905392745722273e-03,1.513113336419532598e-04,8.413034281057964913e-06,3.461620288188782567e-05,5.505572291156101046e-05,9.066053916757910278e-05,1.336634511425266675e-04,1.857786466779414434e-04,2.526742238170894147e-04,3.313950668318262137e-04,5.479235832736795370e-04
3.735000000000000000e+02,1.507525024450315535e-04,4.869366859408305693e-10,1.326783090264202795e-03,9.983369898210257658e-05,3.269308444588832170e-08,4.000000000000000000e+00,2.505862014271341030e-04,5.091880346292897695e-05,1.176030587819171160e-03,1.507520155083456209e-04,8.254471634830656129e-06,3.415067217998534816e-05,5.450498815031795788e-05,9.004896492088738924e-05,1.330576276518126953e-04,1.851437142522958435e-04,2.522659022757449475e-04,3.309682717214213572e-04,5.477828746576200074e-04
3.760000000000000000e+02,1.500431976390812210e-04,5.532735225313836659e-09,1.328507273607813528e-03,9.989852140505266296e-05,3.249267573667615873e-08,4.000000000000000000e+00,2.499417190441338569e-04,5.014467623402855804e-05,1.178464075968732334e-03,1.500376649038559051e-04,8.055240331986345570e-06,3.353067876255447590e-05,5.377774781653360867e-05,8.929566148807903880e-05,1.322319309327262666e-04,1.843945910278022167e-04,2.517166159361211445e-04,3.304511200294588634e-04,5.478694156333040145e-04
3.785000000000000000e+02,1.495124495319760704e-04,1.282302972053667987e-09,1.330001438406732501e-03,9.995500255961365483e-05,3.234497510174408033e-08,4.000000000000000000e+00,2.494674520915897116e-04,4.955744697236241553e-05,1.180488988874756322e-03,1.495111672290040130e-04,7.866817436366214635e-06,3.305854471815418980e-05,5.324318409484127788e-05,8.869399045824492020e-05,1.316604301834266647e-04,1.837893668242665849e-04,2.513182592918797374e-04,3.300567876163312169e-04,5.478054743843291862e-04
3.810000000000000000e+02,1.488313358349373455e-04,5.168001521650464055e-09,1.331655610749150854e-03,1.000220489697526902e-04,3.215517680651952245e-08,4.000000000000000000e+00,2.488533848046900086e-04,4.880928686518465538e-05,1.182824274914213427e-03,1.488261678334156912e-04,7.670751347759307556e-06,3.256149905935014219e-05,5.257468477808326546e-05,8.796877207554390109e-05,1.308952062482409112e-04,1.830437737282206829e-04,2.508505681722919285e-04,3.295883536625823090e-04,5.478798052961369883e-04
3.835000000000000000e+02,1.483280222790837226e-04,7.681203952056661265e-09,1.333081372480571410e-03,1.000799517878547633e-04,3.201719894308368927e-08,4.000000000000000000e+00,2.484079740669385130e-04,4.824807049122895931e-05,1.184753350201487795e-03,1.483203410751316690e-04,7.454898882827805669e-06,3.210040416203164919e-05,5.205010217571919099e-05,8.739895153001249006e-05,1.303094454721603554e-04,1.824610466003246463e-04,2.504550457359031425e-04,3.291303108993782513e-04,5.478113903279351656e-04
3.860000000000000000e+02,1.476741587921054236e-04,1.890679391968212059e-09,1.334668720142063178e-03,1.001482628859423889e-04,3.183733173402778576e-08,4.000000000000000000e+00,2.478224216780478125e-04,4.752589590616303466e-05,1.186994561349957646e-03,1.476722681127134594e-04,7.182031040761635043e-06,3.149261484372771860e-05,5.135079894965550610e-05,8.668643465437200031e-05,1.295951288846767570e-04,1.817421371681537164e-04,2.499687218601416919e-04,3.286745090460255919e-04,5.473038932420623082e-04
3.885000000000000000e+02,1.471969643595852611e-04,4.426698735123252264e-09,1.336029183822958454e-03,1.002072738255419508e-04,3.170844404422417022e-08,4.000000000000000000e+00,2.474042381851272255e-04,4.698969053404331031e-05,1.188832219463373165e-03,1.471925376608501505e-04,7.082763064600864877e-06,3.101439311032642076e-05,5.082131470569536177e-05,8.614272316850609247e-05,1.290862183190943468e-04,1.812329796444049602e-04,2.496252132526462914e-04,3.283520063945428980e-04,5.471135884752338250e-04
3.910000000000000000e+02,1.465691738975626762e-04,1.149046497002694092e-09,1.337552732403336428e-03,1.002763871491815420e-04,3.153787655670650290e-08,4.000000000000000000e+00,2.468455610467442047e-04,4.629278674838113413e-05,1.190983558505773806e-03,1.465680248510656735e-04,6.902537837413371893e-06,3.050505399731731575e-05,5.018152112116722760e-05,8.546689388134658474e-05,1.283856435734777248e-04,1.805432676896977424e-04,2.491990019326569667e-04,3.278671466244409112e-04,5.469614711918519175e-04
3.935000000000000000e+02,1.461172928730431701e-04,1.629825040433391952e-09,1.338850847003940229e-03,1.003355786367194117e-04,3.141749161691199273e-08,4.000000000000000000e+00,2.464528715097625547e-04,4.578171423632375835e-05,1.192733554130897058e-03,1.461156630480027257e-04,6.749044190458492675e-06,3.010151984175697725e-05,4.967827490051997155e-05,8.494883362384435233e-05,1.278813526102276282e-04,1.800513722814943429e-04,2.489362121370205182e-04,3.275375695885486679e-04,5.467137743275508584e-04
3.960000000000000000e+02,1.455147742748556187e-04,1.553818586869041188e-09,1.340313470608322588e-03,1.004046177329233900e-04,3.125563679435666495e-08,4.000000000000000000e+00,2.459193920077790358e-04,4.511015654193222869e-05,1.194798696333466970e-03,1.455132204562687467e-04,6.531771678240256497e-06,2.958003350400357543e-05,4.902266845156525127e-05,8.427107407887922744e-05,1.272159691131150006e-04,1.794161450274280056e-04,2.485220141218795454e-04,3.271451555905056344e-04,5.466234155293853017e-04
3.985000000000000000e+02,1.450871868649822435e-04,4.793654063227479435e-09,1.341552037984467330e-03,1.004635112932184606e-04,3.114320889375692225e-08,4.000000000000000000e+00,2.455506981582007177e-04,4.462367557176378293e-05,1.196464851119485168e-03,1.450823932109190028e-04,6.437820095225104253e-06,2.917368934745106314e-05,4.857015931079169502e-05,8.377138515104646718e-05,1.267602852040502224e-04,1.789560812999129000e-04,2.482411986870165571e-04,3.267504337208179959e-04,5.463819019117910998e-04
4.010000000000000000e+02,1.445087527252131396e-04,1.498802842663864718e-09,1.342956467839038961e-03,1.005322884231049852e-04,3.098952062978315836e-08,4.000000000000000000e+00,2.450410411483181384e-04,4.397646430210815441e-05,1.198447715113825848e-03,1.445072539223704795e-04,6.323627271888356548e-06,2.862944216255681925e-05,4.793808722081408842e-05,8.311300067752764318e-05,1.261414402033521473e-04,1.783418265618006858e-04,2.478552816985320727e-04,3.264284191970893392e-04,5.458418383420096708e-04
4.035000000000000000e+02,1.441041858485627098e-04,1.888845408077146879e-09,1.344138151052148367e-03,1.005908853189587385e-04,3.088454258832900903e-08,4.000000000000000000e+00,2.446950711675214348e-04,4.351330052960397123e-05,1.200033965203585549e-03,1.441022970031546381e-04,6.229937117688704831e-06,2.820983840761311101e-05,4.748475931270357563e-05,8.264495495145863829e-05,1.256879621138168161e-04,1.779041651336384761e-04,2.475962334080463009e-04,3.261651669649269698e-04,5.455560072270806884e-04
4.060000000000000000e+02,1.435488574014215509e-04,2.359811749292270556e-09,1.345486983574529453e-03,1.006590193510781668e-04,3.073851263797439448e-08,4.000000000000000000e+00,2.442078767524997313e-04,4.288983805034338409e-05,1.201938126173107821e-03,1.435464975896722493e-04,6.128774039436189821e-06,2.767708941321034212e-05,4.685475015569144614e-05,8.202238316250322629e-05,1.250878230822296416e-04,1.773191318449367703e-04,2.472213117086850646e-04,3.257398005253571232e-04,5.454831373915098799e-04
4.085000000000000000e+02,1.431663887443442691e-04,3.762345932534665036e-10,1.346614314696586165e-03,1.007169202043209887e-04,3.064051288154027493e-08,4.000000000000000000e+00,2.438833089486652577e-04,4.244946854002328040e-05,1.203447925952241815e-03,1.431660125097510114e-04,6.065795510338881396e-06,2.726353895069620517e-05,4.644278544457868739e-05,8.156625795613057508e-05,1.246557624487496083e-04,1.769250401050064512e-04,2.469779055854225179e-04,3.254235754487877735e-04,5.450441602040119026e-04
4.110000000000000000e+02,1.426330713755784361e-04,1.843069655101296061e-09,1.347910019017543089e-03,1.007842992348237035e-04,3.050166802228532846e-08,4.000000000000000000e+00,2.434173706104021261e-04,4.184877214075473264e-05,1.205276947641964599e-03,1.426312283059233443e-04,5.989561767919531468e-06,2.676197365308547726e-05,4.589734364162582729e-05,8.097797279960894097e-05,1.240890822655648274e-04,1.763799667024931739e-04,2.466341438682077901e-04,3.250360393531777901e-04,5.448447149356654140e-04
4.135000000000000000e+02,1.422717756792515908e-04,4.616026122125475963e-10,1.348985406412884711e-03,1.008412105249058364e-04,3.041020789505567423e-08,4.000000000000000000e+00,2.431129862041574272e-04,4.143056515434575442e-05,1.206713630733633174e-03,1.422713140766393913e-04,5.839161870160066249e-06,2.644987685056758185e-05,4.547104716543288761e-05,8.056274322690683623e-05,1.236745377585865438e-04,1.760502188306617042e-04,2.464235194230004426e-04,3.247842699425284533e-04,5.446277938070891817e-04
4.160000000000000000e+02,1.417595745679392700e-04,6.304772873873478669e-10,1.350230331437192585e-03,1.009075335812452699e-04,3.027810731513326037e-08,4.000000000000000000e+00,2.426671081491845535e-04,4.085204098669400010e-05,1.208470756869253369e-03,1.417589440906518946e-04,5.704101701526888666e-06,2.598577243094949050e-05,4.487290283403490217e-05,7.997365340105480765e-05,1.231061861836620444e-04,1.755432192699336543e-04,2.460436039018250743e-04,3.244795383390487622e-04,5.442616681860441320e-04
4.185000000000000000e+02,1.414184980326544034e-04,3.257853838118906417e-10,1.351256066592571199e-03,1.009632954169583405e-04,3.019277860726386009e-08,4.000000000000000000e+00,2.423817934496127439e-04,4.045520261569606293e-05,1.209837568559916877e-03,1.414181722472705987e-04,5.640663530370585067e-06,2.564149411710178858e-05,4.447246036839888991e-05,7.955473393796238417e-05,1.227321166119767107e-04,1.751888971379834264e-04,2.458264057229231814e-04,3.240559401977332666e-04,5.441409449315076381e-04
4.210000000000000000e+02,1.409265437222453269e-04,7.669375161182991100e-10,1.352452447608024945e-03,1.010283166939756456e-04,3.006701149951615479e-08,4.000000000000000000e+00,2.419548604162209725e-04,3.989822702826968139e-05,1.211525903885779564e-03,1.409257767847292011e-04,5.504900203215295031e-06,2.522423590972586781e-05,4.399982069161653654e-05,7.897372410289410461e-05,1.221691058119637259e-04,1.746981202935842165e-04,2.454592203497668709e-04,3.237510512803909012e-04,5.439361921277916130e-04
4.235000000000000000e+02,1.406046639738882788e-04,2.762898604571607640e-09,1.353430711526083796e-03,1.010829492923616835e-04,2.998743416885219496e-08,4.000000000000000000e+00,2.416876132662499623e-04,3.952171468152659525e-05,1.212826047552195436e-03,1.406019010752837149e-04,5.491111069710072862e-06,2.490426352012592792e-05,4.360141992498399108e-05,7.859891009967191657e-05,1.217912055013910505e-04,1.743723756176908987e-04,2.452750183943251650e-04,3.235289304300596139e-04,5.438813609454878732e-04
4.260000000000000000e+02,1.401318974845006885e-04,4.280876542261830363e-09,1.354580676383948176e-03,1.011467687255378933e-04,2.986761751622406444e-08,4.000000000000000000e+00,2.412786662100385683e-04,3.898512875896279525e-05,1.214448778899447461e-03,1.401276166079584132e-04,5.323808426630432679e-06,2.450466173505057294e-05,4.306859361002809771e-05,7.802210050299853491e-05,1.212876169958315481e-04,1.738615403583053094e-04,2.449127315728471849e-04,3.233032377064019164e-04,5.435780675763315396e-04
4.285000000000000000e+02,1.398283494100677638e-04,1.360742152643067940e-09,1.355513545569367491e-03,1.012001496881831337e-04,2.979343759565466278e-08,4.000000000000000000e+00,2.410284990982509111e-04,3.862819972188463009e-05,1.215685196159299727e-03,1.398269886679151270e-04,5.255347373541339715e-06,2.421181012680168417e-05,4.273901160222490990e-05,7.763474532308694870e-05,1.209436990506038991e-04,1.735608002789855073e-04,2.447533414396847458e-04,3.230623732414175816e-04,5.434487254918067990e-04
4.310000000000000000e+02,1.393739478411434179e-04,5.152069934490521050e-09,1.356619120494403832e-03,1.012626130160960085e-04,2.967921413167339518e-08,4.000000000000000000e+00,2.406365608572394129e-04,3.811133482504740937e-05,1.217245172653260441e-03,1.393687957712089220e-04,5.187103067594679037e-06,2.377543242300612301e-05,4.225773065271367789e-05,7.710035726040283786e-05,1.204194424878646410e-04,1.731371396690527373e-04,2.444369942255204906e-04,3.227958097776915860e-04,5.431512168627882159e-04
4.335000000000000000e+02,1.390879384880737717e-04,3.702963262089529206e-10,1.357508572596796692e-03,1.013145950236014621e-04,2.961010179765855060e-08,4.000000000000000000e+00,2.404025335116752337e-04,3.777334346447230960e-05,1.218420634108723002e-03,1.390875681917475633e-04,5.162200025413067349e-06,2.350516294039542515e-05,4.190784181724166446e-05,7.677150657078086104e-05,1.200998689872442534e-04,1.728801457818980125e-04,2.442867191623661316e-04,3.225505039984063300e-04,5.431312783256718370e-04
4.360000000000000000e+02,1.386512347837352301e-04,2.619225401373238148e-09,1.358571687638046371e-03,1.013754073604998220e-04,2.950113812456175181e-08,4.000000000000000000e+00,2.400266421442350385e-04,3.727582742323540808e-05,1.219920452854311114e-03,1.386486155583338564e-04,5.076941720641055052e-06,2.317449346862330298e-05,4.139748153484012940e-05,7.622491245810173225e-05,1.196024423229873171e-04,1.724246196598337678e-04,2.439566273842021325e-04,3.222715934506755419e-04,5.427297446180033656e-04
4.385000000000000000e+02,1.383820738712795268e-04,5.242219820636013944e-10,1.359419606710367658e-03,1.014257735982165989e-04,2.943678591891295901e-08,4.000000000000000000e+00,2.398078474694961392e-04,3.695630027306292793e-05,1.221037532839088077e-03,1.383815496492974599e-04,5.007435074393893696e-06,2.293396574357261128e-05,4.106485817534641705e-05,7.587382900003643380e-05,1.192990854705744088e-04,1.722018041369137952e-04,2.438242260250259681e-04,3.220925440817367551e-04,5.423910462612507215e-04
4.410000000000000000e+02,1.379623370049603605e-04,2.587583942609927762e-09,1.360442100854650704e-03,1.014847985787377708e-04,2.933277077443724883e-08,4.000000000000000000e+00,2.394471355836981312e-04,3.647753842622258966e-05,1.222479763849690371e-03,1.379597494210177541e-04,4.879741875996577055e-06,2.258108946478305443e-05,4.056928038439631452e-05,7.537116847659803632e-05,1.188482703923291573e-04,1.717753261645000998e-04,2.435399793207301150e-04,3.218540228829831588e-04,5.419906873636104808e-04
4.435000000000000000e+02,1.377092114025473153e-04,3.597714087124491887e-10,1.361250282315377069e-03,1.015335661784038345e-04,2.927289196601578295e-08,4.000000000000000000e+00,2.392427775809511498e-04,3.617564522414348088e-05,1.223541070912829726e-03,1.377088516311386060e-04,4.811421294170997909e-06,2.235976194096479699e-05,4.024188341282482927e-05,7.504361423447797037e-05,1.185903923633453201e-04,1.715571441588418979e-04,2.434101454181670935e-04,3.217114664959477973e-04,5.418991752158188336e-04
4.460000000000000000e+02,1.373056379495863060e-04,9.909107624078744950e-10,1.362233908273382307e-03,1.015908283740394696e-04,2.917353462246640833e-08,4.000000000000000000e+00,2.388964663236257621e-04,3.571480957554683635e-05,1.224928270323796028e-03,1.373046470388238993e-04,4.748617519356365680e-06,2.206117767793542848e-05,3.977681378505790188e-05,7.456242341952364072e-05,1.181321440508078353e-04,1.711340853120184682e-04,2.431696282222662296e-04,3.214496275588072933e-04,5.419408727608067454e-04
4.485000000000000000e+02,1.370678355505020453e-04,4.120023899647414479e-10,1.363004063562902896e-03,1.016379365725287085e-04,2.911786169322083831e-08,4.000000000000000000e+00,2.387057721230307402e-04,3.542989897797333679e-05,1.225936228012400797e-03,1.370674235481120771e-04,4.656690244252209568e-06,2.185527944669025136e-05,3.948941639743247230e-05,7.427807770236438190e-05,1.178593171515577263e-04,1.709260902097190448e-04,2.430465118073075711e-04,3.213132335291527127e-04,5.420113786035921739e-04
4.510000000000000000e+02,1.366795859655076258e-04,4.398243311089537863e-09,1.363950492302268887e-03,1.016935654927497170e-04,2.902289048233077465e-08,4.000000000000000000e+00,2.383731514582573428e-04,3.498602047275790883e-05,1.227270906336761207e-03,1.366751877221965403e-04,4.569834317197316889e-06,2.154103354726939960e-05,3.902400675502155474e-05,7.381178920652504386e-05,1.174222456757306287e-04,1.705245154694855865e-04,2.427647348891835461e-04,3.210035830702098877e-04,5.419427391425953380e-04
4.535000000000000000e+02,1.364563805830873661e-04,3.514195385239405240e-09,1.364684253259718875e-03,1.017390285708641087e-04,2.897117373637947540e-08,4.000000000000000000e+00,2.381954091539514613e-04,3.471735201222325739e-05,1.228227872676631617e-03,1.364528663877021279e-04,4.572069785520395660e-06,2.134969575229602506e-05,3.875060034795162217e-05,7.352866157041453086e-05,1.171676434171680672e-04,1.703044214809685630e-04,2.426309999075439703e-04,3.208412029071675627e-04,5.419189692192460505e-04
4.560000000000000000e+02,1.360829068357366728e-04,1.014419359992444678e-09,1.365595078238271160e-03,1.017928148412664728e-04,2.888033468617215439e-08,4.000000000000000000e+00,2.378757216770031456e-04,3.429009199447019996e-05,1.229512171402534406e-03,1.360818924163766910e-04,4.534483217848201806e-06,2.107389483846129082e-05,3.827575993264413750e-05,7.307464785064266477e-05,1.167543151853063624e-04,1.699591300970712353e-04,2.423569877476215370e-04,3.206183816370233603e-04,5.417487134736454976e-04
4.585000000000000000e+02,1.358736149891886212e-04,1.012239197444212462e-09,1.366294001215303134e-03,1.018366422735802459e-04,2.883234095978741444e-08,4.000000000000000000e+00,2.377102572627688671e-04,3.403697271560837526e-05,1.230420386226114540e-03,1.358726027499911840e-04,4.496429531396103446e-06,2.086307136896269412e-05,3.803228367863388510e-05,7.281115456315631878e-05,1.164990763950058647e-04,1.697971197881406841e-04,2.422397969826324462e-04,3.205214431419733012e-04,5.415922061150466081e-04
4.610000000000000000e+02,1.355141237805764366e-04,7.396547054458462094e-10,1.367170742384824422e-03,1.018887569372112315e-04,2.874539653422749891e-08,4.000000000000000000e+00,2.374028807177876546e-04,3.362536684336520510e-05,1.231656618604247931e-03,1.355133841258709785e-04,4.456590592988958819e-06,2.062331479267787523e-05,3.765468761249681704e-05,7.238832816561425630e-05,1.160750735441799851e-04,1.694639994962541130e-04,2.419600835170312026e-04,3.202866607565088368e-04,5.415067114531895223e-04
4.635000000000000000e+02,1.353179870606999180e-04,1.162757940177279436e-09,1.367836312131526667e-03,1.019311060815171434e-04,2.870090800916125078e-08,4.000000000000000000e+00,2.372490931422170614e-04,3.338688097918277465e-05,1.232518325070826749e-03,1.353168243027597474e-04,4.399469858242795756e-06,2.044855567914341711e-05,3.736891335237676104e-05,7.215118029451204787e-05,1.158510790307683248e-04,1.692872675513199194e-04,2.418736006602973320e-04,3.201748409128706962e-04,5.414404388825963012e-04
4.660000000000000000e+02,1.349717722461830222e-04,4.606133792506549497e-10,1.368680419695375182e-03,1.019816485669287713e-04,2.861763594770408161e-08,4.000000000000000000e+00,2.369534208131117935e-04,3.299012367925425082e-05,1.233708647449192159e-03,1.349713116328037695e-04,4.322780234742540013e-06,2.019867648377670949e-05,3.696564423832391169e-05,7.170682241618854373e-05,1.154533444056278307e-04,1.689568469603715197e-04,2.416306366627149547e-04,3.198873727070720009e-04,5.412874338267494772e-04
4.685000000000000000e+02,1.347882004044598432e-04,4.755565526164531304e-10,1.369314053005970437e-03,1.020224979380384106e-04,2.857644905378989900e-08,4.000000000000000000e+00,2.368106983424982537e-04,3.276570246642143257e-05,1.234525852601510649e-03,1.347877248479072371e-04,4.299494344313906919e-06,2.002329157414266272e-05,3.675841378977038855e-05,7.145752572231960391e-05,1.152426705899317475e-04,1.687797936860874789e-04,2.415634212023403174e-04,3.197770661473907719e-04,5.413323066560569389e-04
4.710000000000000000e+02,1.344547066622609583e-04,1.473548947482119932e-09,1.370126910958074538e-03,1.020714120143013714e-04,2.849664129422791729e-08,4.000000000000000000e+00,2.365261186765623162e-04,3.238329464795958689e-05,1.235672204295813498e-03,1.344532331133134646e-04,4.161700855410831872e-06,1.978836737911930424e-05,3.640909107417103513e-05,7.103934461654722162e-05,1.148739460947734972e-04,1.684699186962106067e-04,2.413285643045313164e-04,3.195427009770248229e-04,5.412007479204932608e-04
4.735000000000000000e+02,1.342831526093717152e-04,7.807338475321380117e-10,1.370729960099768135e-03,1.021107272589641201e-04,2.845856569606638474e-08,4.000000000000000000e+00,2.363938798683358489e-04,3.217242535040759513e-05,1.236446807490396366e-03,1.342823718755241889e-04,4.159782133794527762e-06,1.962108756852808933e-05,3.616727087257307066e-05,7.082563265067880675e-05,1.147037077768221661e-04,1.683338148660509402e-04,2.412306771553028248e-04,3.194940205665149362e-04,5.411293798619683801e-04
4.760000000000000000e+02,1.339617863388304622e-04,2.335977066155108185e-09,1.371512889566516230e-03,1.021580500160617608e-04,2.838202738217465594e-08,4.000000000000000000e+00,2.361198363548922094e-04,3.180373632276870140e-05,1.237551103227685877e-03,1.339594503617643026e-04,4.081191168552704384e-06,1.939897895480027651e-05,3.577653636071096999e-05,7.041881616974603403e-05,1.143331989172420712e-04,1.679968938978339092e-04,2.410173999921754763e-04,3.193064681659094095e-04,5.408450835914162085e-04
4.785000000000000000e+02,1.338016750045451398e-04,9.836559396665808670e-10,1.372086645542125623e-03,1.021958747089354982e-04,2.834688504154637584e-08,4.000000000000000000e+00,2.359975497134806244e-04,3.160580029560964156e-05,1.238284970537580510e-03,1.338006913486054794e-04,4.002832057998887910e-06,1.921656184853785877e-05,3.556724170962183415e-05,7.021475695094628886e-05,1.141667039974277541e-04,1.678411882727538676e-04,2.409330326478775167e-04,3.191097260031016411e-04,5.406810258623075171e-04
4.810000000000000000e+02,1.334920045044319856e-04,3.282743525606021949e-09,1.372840907933707338e-03,1.022414707224765404e-04,2.827343360210630330e-08,4.000000000000000000e+00,2.357334752269085124e-04,3.125053378195544521e-05,1.239348903429275325e-03,1.334887217609063786e-04,3.986250449433893042e-06,1.896791733519205371e-05,3.522754552799669088e-05,6.982009202527810995e-05,1.138110408893436537e-04,1.675114851961170782e-04,2.407205729514011526e-04,3.189195030877844581e-04,5.405218320066505029e-04
4.835000000000000000e+02,1.333428577602308702e-04,1.407970235309006099e-09,1.373386603523257072e-03,1.022777600269447371e-04,2.824105791179446212e-08,4.000000000000000000e+00,2.356206177871756073e-04,3.106509773328613305e-05,1.240043745763026121e-03,1.333414497899955691e-04,3.946339048049587850e-06,1.881249665468443208e-05,3.502525690037884293e-05,6.961939026517087296e-05,1.136409806655142918e-04,1.673974601402667198e-04,2.406658268845070063e-04,3.187946110946850652e-04,5.405071893623991002e-04
4.860000000000000000e+02,1.330443211859431800e-04,1.835363617171500619e-10,1.374113403500374329e-03,1.023217025444629787e-04,2.817052221142597930e-08,4.000000000000000000e+00,2.353660237304061587e-04,3.072261864148020136e-05,1.241069082314431122e-03,1.330441376495814529e-04,3.872924510899814094e-06,1.859577944686016459e-05,3.468337393062746244e-05,6.926686090018016140e-05,1.132820046423992620e-04,1.671234054391423343e-04,2.404310477856463327e-04,3.186278100038145481e-04,5.405352701034767766e-04
4.885000000000000000e+02,1.329056869141786437e-04,3.906938955258962593e-10,1.374632216155292430e-03,1.023564144609108027e-04,2.814075719542342708e-08,4.000000000000000000e+00,2.352621013750894464e-04,3.054927245326784094e-05,1.241726529241113895e-03,1.329052962202831138e-04,3.829216661800313036e-06,1.848940836002510457e-05,3.450083356966095356e-05,6.907563765033778976e-05,1.131241271229273883e-04,1.669910612866384847e-04,2.403460692863393670e-04,3.185299840099323600e-04,5.403387753041763442e-04
4.910000000000000000e+02,1.326178491987650395e-04,1.809896431883124997e-09,1.375332704434793427e-03,1.023986465725698489e-04,2.807297674600044047e-08,4.000000000000000000e+00,2.350164957713349019e-04,3.021920262619519056e-05,1.242714855236028496e-03,1.326160393023331492e-04,3.804178957490283571e-06,1.829139043964216665e-05,3.414865175462161864e-05,6.870783575955286384e-05,1.127825587954284459e-04,1.667328868696701526e-04,2.401093262555203630e-04,3.183695959695276214e-04,5.401224291041594079e-04
4.935000000000000000e+02,1.324891652911584035e-04,2.922576600446143798e-09,1.375825759001262456e-03,1.024319159108322264e-04,2.804567631671169487e-08,4.000000000000000000e+00,2.349210812019906299e-04,3.005724938032617709e-05,1.243336593710104134e-03,1.324862427145579705e-04,3.790622672880675239e-06,1.818509170013827954e-05,3.399797713324417711e-05,6.851616435530873345e-05,1.126339157554717284e-04,1.666275742591229495e-04,2.400500629276877261e-04,3.182945916418188689e-04,5.400908464461838835e-04
4.960000000000000000e+02,1.322114259195988776e-04,1.996922847135659701e-11,1.376501035006012655e-03,1.024726275870354718e-04,2.798050054828484728e-08,4.000000000000000000e+00,2.346840535066343494e-04,2.973879833256340573e-05,1.244289609086413669e-03,1.322114059503704041e-04,3.754256732203710106e-06,1.796376223141875082e-05,3.374163873158913239e-05,6.816650002330106864e-05,1.123055286105598279e-04,1.663161670966416023e-04,2.398648090210632553e-04,3.181112663345409463e-04,5.401514191055383591e-04
4.985000000000000000e+02,1.320922390515394634e-04,1.437027370660218775e-09,1.376969406300008851e-03,1.025044789433255440e-04,2.795552782109172987e-08,4.000000000000000000e+00,2.345967179948650074e-04,2.958776010821391944e-05,1.244877167248469333e-03,1.320908020241688024e-04,3.723817796466202277e-06,1.785553157151883885e-05,3.361878844122565360e-05,6.799107671363232024e-05,1.121693460805164882e-04,1.662218000759930667e-04,2.398515429795600954e-04,3.180367598298711163e-04,5.399283006062799515e-04
5.010000000000000000e+02,1.318242034410388940e-04,6.151664052971628961e-11,1.377620520656059689e-03,1.025436238541160551e-04,2.789281540599886045e-08,4.000000000000000000e+00,2.343678272951549356e-04,2.928057958692283894e-05,1.245796317215020713e-03,1.318241419243983711e-04,3.680525691418039005e-06,1.767041807724929839e-05,3.335300402167900354e-05,6.764369957369938753e-05,1.118319562186023534e-04,1.659344753168353031e-04,2.396209486672428921e-04,3.178256079821222078e-04,5.398809946144893625e-04
5.035000000000000000e+02,1.317140376398931890e-04,3.773085489707099187e-10,1.378065235893773848e-03,1.025741407590974091e-04,2.787004206387033500e-08,4.000000000000000000e+00,2.342881783989905981e-04,2.913989688079577983e-05,1.246351198253880686e-03,1.317136603313442283e-04,3.645823017628439847e-06,1.753343564949466529e-05,3.322218830276196149e-05,6.749146706819931065e-05,1.117101360164418427e-04,1.658737267736547965e-04,2.395617640966168763e-04,3.177674345691084497e-04,5.399305505380948104e-04
5.060000000000000000e+02,1.314552395617420470e-04,2.043146328338713112e-09,1.378693192800217694e-03,1.026117940736522753e-04,2.780966029124862577e-08,4.000000000000000000e+00,2.340670336353943223e-04,2.884344548808977162e-05,1.247237953238475566e-03,1.314531964154137084e-04,3.569837864805930491e-06,1.734363204496700928e-05,3.296165264705015762e-05,6.717079460248035361e-05,1.114262585089577568e-04,1.656059144468441586e-04,2.393812730950310361e-04,3.174523605898756898e-04,5.397482089838532768e-04
5.085000000000000000e+02,1.313536853168427584e-04,6.586108204064063421e-10,1.379115233899135071e-03,1.026410022927113313e-04,2.778896599796853107e-08,4.000000000000000000e+00,2.339946876095541032e-04,2.871268302413142713e-05,1.247761548582292232e-03,1.313530267060223635e-04,3.562454563024046222e-06,1.727401465153992084e-05,3.283701133837220774e-05,6.704035169585425137e-05,1.113190581017199372e-04,1.655173934125599156e-04,2.393116527318094120e-04,3.173873235233730513e-04,5.398737635660282898e-04
5.110000000000000000e+02,1.311036007912446430e-04,1.673737980091561862e-10,1.379720993357656409e-03,1.026773395305005909e-04,2.773079019349173757e-08,4.000000000000000000e+00,2.337809403217452203e-04,2.842626126074405209e-05,1.248617392566411712e-03,1.311034334174466349e-04,3.493461651661044420e-06,1.713255697920241545e-05,3.253905071628710122e-05,6.673193218295586204e-05,1.110264455569544810e-04,1.652841922859135898e-04,2.391498534620627647e-04,3.173486560113050769e-04,5.399382864121616806e-04
5.135000000000000000e+02,1.310101973330286959e-04,8.930927713928527256e-10,1.380121299111456735e-03,1.027053564393929481e-04,2.771206204658186904e-08,4.000000000000000000e+00,2.337155537724216439e-04,2.830484089363574781e-05,1.249111101778427931e-03,1.310093042402573011e-04,3.469589344469919993e-06,1.704898026231691603e-05,3.241030611309935611e-05,6.658694713760387649e-05,1.109142206043368700e-04,1.651997323404566032e-04,2.391225199045040565e-04,3.172732908171248538e-04,5.400111212618972966e-04
5.160000000000000000e+02,1.307684062508841078e-04,2.802371961373045532e-10,1.380705779053777518e-03,1.027404446164821361e-04,2.765597503338869371e-08,4.000000000000000000e+00,2.335088508673662574e-04,2.802796163440197171e-05,1.249937372802893383e-03,1.307681260136879747e-04,3.419758918288931525e-06,1.685599580691052345e-05,3.216130861108557222e-05,6.628104933771457568e-05,1.106250167639421687e-04,1.649616117917892481e-04,2.389215867172683142e-04,3.171691395095582689e-04,5.399563372285411719e-04
5.185000000000000000e+02,1.306827838135704112e-04,3.728146748075967133e-09,1.381085247187288211e-03,1.027672957475572768e-04,2.763910706053026934e-08,4.000000000000000000e+00,2.334500795611276879e-04,2.791548806601313443e-05,1.250402463373717719e-03,1.306790556668223347e-04,3.415606925463192754e-06,1.675449470104907582e-05,3.206411837019368225e-05,6.615590257787915495e-05,1.105224949673025875e-04,1.648751911595939959e-04,2.388865611156899393e-04,3.171847308641568782e-04,5.401406443598403759e-04
5.210000000000000000e+02,1.304490250572124194e-04,3.293086002891561842e-09,1.381649325467121771e-03,1.028010239337804070e-04,2.758499866021093478e-08,4.000000000000000000e+00,2.332500489909928264e-04,2.764800112343201240e-05,1.251200300409909243e-03,1.304457319712095309e-04,3.390911476660491862e-06,1.660650395018547595e-05,3.181216733229909896e-05,6.586246390973766519e-05,1.102560806231650276e-04,1.646344937931448651e-04,2.387087360584115060e-04,3.170361964562233375e-04,5.401083869950184689e-04
5.235000000000000000e+02,1.303709011961275838e-04,2.207425297724728312e-09,1.382008814590552671e-03,1.028266476726591780e-04,2.756989135028764278e-08,4.000000000000000000e+00,2.331975488687867753e-04,2.754425352346840576e-05,1.251637913394425088e-03,1.303686937708298569e-04,3.360296300328475101e-06,1.652262251828164242e-05,3.169365225230036414e-05,6.573546596348476341e-05,1.101735366480960550e-04,1.645652830157246600e-04,2.387133087979477323e-04,3.170311249000896275e-04,5.401447834466193169e-04
5.260000000000000000e+02,1.301449036586741002e-04,2.545442883245326355e-09,1.382553330879970248e-03,1.028589421102761006e-04,2.751765792037069615e-08,4.000000000000000000e+00,2.330038457689502008e-04,2.728596154839799961e-05,1.252408427221296094e-03,1.301423582157908534e-04,3.337858451929281962e-06,1.640013358922209425e-05,3.146223724486141564e-05,6.546690876921810748e-05,1.099074411997422168e-04,1.643533740594836678e-04,2.385835596294913507e-04,3.168720961249641061e-04,5.400053284852602371e-04
5.285000000000000000e+02,1.300739559825929187e-04,9.052679207729662195e-10,1.382893662332083766e-03,1.028833502810210237e-04,2.750421779000878905e-08,4.000000000000000000e+00,2.329573062636139424e-04,2.719060570157189505e-05,1.252819706349490901e-03,1.300730507146721532e-04,3.297255004806560874e-06,1.630720008932977716e-05,3.134455912183975945e-05,6.535988110322355372e-05,1.098201021236062589e-04,1.643327277894511529e-04,2.385784243697722923e-04,3.167860252312450979e-04,5.400741977580141538e-04
5.310000000000000000e+02,1.298553328957649728e-04,1.600218852567437438e-09,1.383419419924569391e-03,1.029143056670939150e-04,2.745376179240997834e-08,4.000000000000000000e+00,2.327696385628588878e-04,2.694102722867105777e-05,1.253564087028804499e-03,1.298537326769124182e-04,3.267911993993050278e-06,1.616375046317135362e-05,3.113237367896560474e-05,6.509681896227728116e-05,1.095529788440696391e-04,1.641146655325117858e-04,2.384120663157035188e-04,3.166384196348225499e-04,5.399925341589653129e-04
5.335000000000000000e+02,1.297911724886741190e-04,6.295470314280644275e-10,1.383741379524726931e-03,1.029376147271005563e-04,2.744190098168973844e-08,4.000000000000000000e+00,2.327287872157746888e-04,2.685355776157356269e-05,1.253950207036052785e-03,1.297905429416426973e-04,3.242006640320025133e-06,1.608305557876889058e-05,3.104688401715920571e-05,6.498963813287736110e-05,1.094812985586187228e-04,1.640735915578324356e-04,2.384277295089062853e-04,3.165961901251206599e-04,5.400251346108336228e-04
5.360000000000000000e+02,1.295795206664324139e-04,6.665583612576808234e-10,1.384249147039353723e-03,1.029673657406768040e-04,2.739313058371668606e-08,4.000000000000000000e+00,2.325468864071092044e-04,2.661215492575560993e-05,1.254669626372921336e-03,1.295788541080711460e-04,3.194579337210668304e-06,1.593928528379662103e-05,3.084257537147074431e-05,6.472320536088897605e-05,1.092487385852481454e-04,1.638634607367410088e-04,2.382704873507706408e-04,3.164232550328822664e-04,5.399606663879402994e-04
5.385000000000000000e+02,1.295218162081311207e-04,8.757308518025087520e-10,1.384553486740204304e-03,1.029896383597532408e-04,2.738276648332565460e-08,4.000000000000000000e+00,2.325114545678843615e-04,2.653217784837787999e-05,1.255031670532073210e-03,1.295209404772793265e-04,3.186294668163138994e-06,1.590637604952291125e-05,3.077883824325952910e-05,6.463265153067195685e-05,1.091856916125022187e-04,1.638271721441581560e-04,2.382542372645782096e-04,3.163477872374088049e-04,5.399015113028938703e-04
5.410000000000000000e+02,1.293168388952444826e-04,2.035897481397871453e-09,1.385043999724354380e-03,1.030182040457572687e-04,2.733559518667189098e-08,4.000000000000000000e+00,2.323350429410017378e-04,2.629863484948721396e-05,1.255727160829109897e-03,1.293148029977630932e-04,3.153397322180193111e-06,1.580914938096413859e-05,3.057089262559246700e-05,6.436750514866863805e-05,1.089538742691353569e-04,1.636147613156131134e-04,2.380673312629807330e-04,3.162600338096540893e-04,5.397725099485924626e-04
5.435000000000000000e+02,1.292653400542075471e-04,3.163219313741065938e-11,1.385331439191830752e-03,1.030394194044604482e-04,2.732665009053822152e-08,4.000000000000000000e+00,2.323047594586680089e-04,2.622592064974709890e-05,1.256066099137623151e-03,1.292653084220143987e-04,3.134106118308033005e-06,1.573763723951483338e-05,3.050277456984952065e-05,6.429393821240148900e-05,1.089117183665682179e-04,1.636033038034598319e-04,2.380493359242328991e-04,3.162649621891759568e-04,5.397723960244416421e-04
5.460000000000000000e+02,1.290667345295956224e-04,1.451500963920454968e-10,1.385805401648549859e-03,1.030668444437816972e-04,2.728099638573179295e-08,4.000000000000000000e+00,2.321335789733773060e-04,2.599989008581392520e-05,1.256738667118954128e-03,1.290665893794992259e-04,3.092962390670414313e-06,1.560126843341901214e-05,3.030049311286122439e-05,6.404321434718507160e-05,1.086806710129210320e-04,1.633821221372784018e-04,2.378900889396677381e-04,3.161771641196199178e-04,5.396544838838172181e-04
5.485000000000000000e+02,1.290211346967021938e-04,7.055644148550575747e-11,1.386076629587626799e-03,1.030870698502057628e-04,2.727339716872576315e-08,4.000000000000000000e+00,2.321082045469079701e-04,2.593406484649643095e-05,1.257055494890924659e-03,1.290210641402606993e-04,3.075181282478664543e-06,1.554224985287081597e-05,3.021878560685036341e-05,6.396397897835275374e-05,1.086171812741168588e-04,1.633663048968155528e-04,2.378929524959583729e-04,3.160982226694163881e-04,5.397021344868179263e-04
5.510000000000000000e+02,1.288286570724999193e-04,1.742763000751271501e-09,1.386534715315890752e-03,1.031133421607943404e-04,2.722918421467283178e-08,4.000000000000000000e+00,2.319419992332942462e-04,2.571531491170557895e-05,1.257706058243390941e-03,1.288269143094991675e-04,3.075914987865382120e-06,1.539396293980497759e-05,3.003006656800169630e-05,6.372065880289141059e-05,1.083867773590159320e-04,1.631821588609305652e-04,2.377274135888239918e-04,3.159137023292111959e-04,5.396832049101240279e-04
5.535000000000000000e+02,1.287887151107935664e-04,3.439158049809208869e-09,1.386790391350532867e-03,1.031325791999849041e-04,2.722286203233030196e-08,4.000000000000000000e+00,2.319212943107784705e-04,2.565613591080866227e-05,1.258001676239739247e-03,1.287852759527437501e-04,3.059353819601199599e-06,1.534921858119577123e-05,2.995169090240140650e-05,6.364016243623185816e-05,1.083403697675746827e-04,1.631689023004821812e-04,2.377166048399748024e-04,3.158806384385699057e-04,5.397555946684063667e-04
5.560000000000000000e+02,1.286021054861848502e-04,2.221898919470099514e-09,1.387233245742682582e-03,1.031577230359875699e-04,2.718001735744934434e-08,4.000000000000000000e+00,2.317598285221724201e-04,2.544438245019728026e-05,1.258631140256497678e-03,1.285998835872653864e-04,3.044042636910441482e-06,1.523367841817704831e-05,2.975296530710505499e-05,6.339334553216372089e-05,1.081199544242482380e-04,1.629773430411218436e-04,2.375762019771558969e-04,3.158342057852469415e-04,5.397655054954377104e-04
5.585000000000000000e+02,1.285675462926683598e-04,1.472989001119737427e-09,1.387474001322779212e-03,1.031760311685256490e-04,2.717490736740599062e-08,4.000000000000000000e+00,2.317435774611940088e-04,2.539151512414271079e-05,1.258906455030110770e-03,1.285660733036672425e-04,3.032549063931907736e-06,1.520157460645823875e-05,2.968986001551320755e-05,6.332330137778029275e-05,1.080692824359561448e-04,1.629730532238570840e-04,2.375659593316455554e-04,3.158008483367063081e-04,5.398260569439743617e-04
5.610000000000000000e+02,1.283864647427270227e-04,1.076148633010630906e-09,1.387902242223426749e-03,1.032001853816099393e-04,2.713336259193413731e-08,4.000000000000000000e+00,2.315866501243369485e-04,2.518627936111708340e-05,1.259515777480699726e-03,1.283853885940940077e-04,3.029059427384814512e-06,1.508919472302407597e-05,2.951682168617986843e-05,6.310600089526362862e-05,1.078479754957072144e-04,1.628026352836196866e-04,2.374146278980148058e-04,3.156879781115773972e-04,5.397058778795999845e-04
5.635000000000000000e+02,1.283570262178883520e-04,2.444589046723129214e-09,1.388128682019018276e-03,1.032176221268232000e-04,2.712940369701534267e-08,4.000000000000000000e+00,2.315746483447115385e-04,2.513940409106515202e-05,1.259771655801130005e-03,1.283545816288416178e-04,3.011138517629140626e-06,1.506268650903039820e-05,2.943187672502011742e-05,6.305948686713704044e-05,1.078119233414562197e-04,1.627922761170280956e-04,2.374263071283248339e-04,3.156752980805261526e-04,5.397091829250171263e-04
5.660000000000000000e+02,1.281812670863367149e-04,1.952794339012748910e-09,1.388542901114915530e-03,1.032407721998387478e-04,2.708909427627778735e-08,4.000000000000000000e+00,2.314220392861754492e-04,2.494049488649796706e-05,1.260361634028578761e-03,1.281793142919976944e-04,2.975359147393152101e-06,1.497079018452994262e-05,2.927343209119081578e-05,6.286225752894853335e-05,1.076019106177161626e-04,1.626044881696085275e-04,2.372988528558781949e-04,3.156014080548715656e-04,5.396842007029778020e-04
5.685000000000000000e+02,1.281567218550830160e-04,1.638501617426907526e-09,1.388755604239768444e-03,1.032573654809584222e-04,2.708622888270933810e-08,4.000000000000000000e+00,2.314140873360414383e-04,2.489935637412459381e-05,1.260598882384685428e-03,1.281550833534655909e-04,2.964221261233686939e-06,1.489912537485579395e-05,2.921051015774664726e-05,6.281109494022657090e-05,1.075605131725611470e-04,1.626107843493095311e-04,2.373143277776235366e-04,3.156168100168428884e-04,5.396022863081751135e-04
5.710000000000000000e+02,1.279860584095884359e-04,2.146733724152078700e-09,1.389156368257343788e-03,1.032795367836147345e-04,2.704709386546061270e-08,4.000000000000000000e+00,2.312655951932031839e-04,2.470652162597370132e-05,1.261170309847755352e-03,1.279839116758642748e-04,2.948366353302927181e-06,1.479638436634217563e-05,2.904898222263060600e-05,6.260380009830405384e-05,1.073666377481175146e-04,1.624447204291157017e-04,2.371557186164734176e-04,3.155476656543150407e-04,5.395437827722370785e-04
5.735000000000000000e+02,1.279662015829193845e-04,1.006576109389188012e-09,1.389355889428312138e-03,1.032952995637296227e-04,2.704526765952099287e-08,4.000000000000000000e+00,2.312615011466489937e-04,2.467090201918976185e-05,1.261389687845392753e-03,1.279651950068100015e-04,2.945097007777869131e-06,1.477963708611270788e-05,2.899825020593322145e-05,6.256512209196622471e-05,1.073461983510246227e-04,1.624498682077661540e-04,2.371832133621309101e-04,3.154789151559538973e-04,5.395328290244987999e-04
5.760000000000000000e+02,1.278003681054713867e-04,2.493982536779060281e-10,1.389743741243187631e-03,1.033165784205766248e-04,2.700724946442914257e-08,4.000000000000000000e+00,2.311169465260480115e-04,2.448378968489476194e-05,1.261943373137716217e-03,1.278001187072177103e-04,2.935160179469646676e-06,1.468990047945278432e-05,2.883114359332905962e-05,6.236177654326826799e-05,1.071401725735596845e-04,1.623069439748985477e-04,2.370307879563596644e-04,3.154170100637487904e-04,5.396258835175570326e-04
5.785000000000000000e+02,1.277849529708538761e-04,3.787552001964221461e-09,1.389930611852216403e-03,1.033315876118528429e-04,2.700641120414934886e-08,4.000000000000000000e+00,2.311165405827067055e-04,2.445336535900103313e-05,1.262145658881362554e-03,1.277811654188519173e-04,2.931119443828821840e-06,1.465814607378759161e-05,2.875426856712209994e-05,6.233085906444435812e-05,1.071119618178384934e-04,1.623158133941714958e-04,2.370760933241706754e-04,3.154256704411229572e-04,5.396262086080100707e-04
5.810000000000000000e+02,1.276237389987701582e-04,5.476001950045718182e-10,1.390306071393596337e-03,1.033520036289079338e-04,2.696945541013600759e-08,4.000000000000000000e+00,2.309757426276780920e-04,2.427173536986222441e-05,1.262682332394826287e-03,1.276231913985751516e-04,2.928362225494368526e-06,1.457234724861772216e-05,2.859875389606170395e-05,6.213115687655226772e-05,1.069339441245716277e-04,1.621660597773177991e-04,2.369644673140226191e-04,3.153932321101874823e-04,5.394889111853436170e-04
5.835000000000000000e+02,1.276125595920788759e-04,8.356431402816480184e-10,1.390480800439857553e-03,1.033662970446662345e-04,2.696955673036806868e-08,4.000000000000000000e+00,2.309788566367451104e-04,2.424626254741264145e-05,1.262868240847778677e-03,1.276117239489386066e-04,2.940090226046578273e-06,1.454540700684382344e-05,2.854683233449580119e-05,6.208012353192123934e-05,1.069150240467441851e-04,1.621724869519338861e-04,2.370137834930033610e-04,3.153869072564383980e-04,5.394430064767725876e-04
5.860000000000000000e+02,1.274557772861628483e-04,1.076270570327261087e-09,1.390844366222676555e-03,1.033858632458432706e-04,2.693361188270814188e-08,4.000000000000000000e+00,2.308416405320061189e-04,2.406991404031957773e-05,1.263388588936513761e-03,1.274547010155925152e-04,2.941260984032847128e-06,1.445937479915123832e-05,2.838180276846295917e-05,6.187502181359650169e-05,1.067386966036901300e-04,1.619962915405090452e-04,2.368811061173660447e-04,3.153844990940686869e-04,5.394213068809938132e-04
5.885000000000000000e+02,1.274486731145299111e-04,1.842450733532117595e-09,1.391007441738189307e-03,1.033994334442897686e-04,2.693460711525440310e-08,4.000000000000000000e+00,2.308481065588196797e-04,2.404923967024014250e-05,1.263558768623659423e-03,1.274468306637963728e-04,2.924406877144828413e-06,1.443066325717797071e-05,2.833972746843033765e-05,6.184108312788754163e-05,1.067265622191570070e-04,1.620141062036874028e-04,2.368853604339826475e-04,3.153630531401642890e-04,5.394542935528463942e-04
5.910000000000000000e+02,1.272961184406744457e-04,2.093446194242904126e-10,1.391359591306325734e-03,1.034181936273763039e-04,2.689962454321170054e-08,4.000000000000000000e+00,2.307143120680507360e-04,2.387792481329814186e-05,1.264063472865651315e-03,1.272959090960550338e-04,2.939332171859602371e-06,1.436090504919842849e-05,2.822924654811261445e-05,6.165196797650931428e-05,1.065403475628341106e-04,1.618665064802863522e-04,2.367679056807495315e-04,3.152746833920040551e-04,5.393330063171709833e-04
5.935000000000000000e+02,1.272929020679131377e-04,2.290325691405969804e-11,1.391511480827860390e-03,1.034310767217492806e-04,2.690147054869170542e-08,4.000000000000000000e+00,2.307239787896624183e-04,2.386182534616385705e-05,1.264218578759947198e-03,1.272928791646562370e-04,2.944815746843347827e-06,1.435086159532437447e-05,2.818623951285810514e-05,6.163049532495297402e-05,1.065358203104691513e-04,1.618939136743366859e-04,2.368127588915607939e-04,3.153306060076755237e-04,5.391777616740025744e-04
5.960000000000000000e+02,1.271444174547156939e-04,1.816985045215131791e-09,1.391852671848956956e-03,1.034490275812376597e-04,2.686740419740269732e-08,4.000000000000000000e+00,2.305934450359533672e-04,2.369538987347803423e-05,1.264708254394241154e-03,1.271426004696704702e-04,2.901810419451070985e-06,1.427518249051021447e-05,2.803531146250722215e-05,6.144893935378307049e-05,1.063500729287705901e-04,1.617516352922131130e-04,2.366802138137762720e-04,3.152123443130210641e-04,5.390274771689252233e-04
5.985000000000000000e+02,1.271449103666759384e-04,1.500093393993859135e-09,1.391993823472560546e-03,1.034612583363374744e-04,2.687006020868842166e-08,4.000000000000000000e+00,2.306061687030134264e-04,2.368365203033846397e-05,1.264848913105884581e-03,1.271434102732819536e-04,2.909173491104873380e-06,1.425790824570945833e-05,2.800805068630602668e-05,6.142181487067956635e-05,1.063380438834263361e-04,1.617915939838703325e-04,2.367194599276228504e-04,3.152363763610798765e-04,5.390354573168941975e-04
6.010000000000000000e+02,1.270003076117340692e-04,6.115846333422277565e-11,1.392324494611493161e-03,1.034784438824295930e-04,2.683686648180422301e-08,4.000000000000000000e+00,2.304787514941636622e-04,2.352186372930447624e-05,1.265324186999759173e-03,1.270002464532707387e-04,2.900088084334537312e-06,1.418169419649584696e-05,2.788184814226466132e-05,6.124102378909882937e-05,1.061596705457924192e-04,1.616662646274629887e-04,2.365779535804250397e-04,3.151287596712454200e-04,5.389336568695569148e-04
6.035000000000000000e+02,1.270043290872993006e-04,2.338292828519151169e-10,1.392455337856452358e-03,1.034900688531868919e-04,2.684029395815238873e-08,4.000000000000000000e+00,2.304943979404862060e-04,2.351426023411240876e-05,1.265451008769153058e-03,1.270040952580164600e-04,2.878489137236358967e-06,1.415736612886359427e-05,2.784654113705492897e-05,6.123994489945659898e-05,1.061647009301668087e-04,1.617069836580030189e-04,2.366272038543973345e-04,3.151601433778948276e-04,5.389584527108197583e-04
6.060000000000000000e+02,1.268633799016466890e-04,9.164828491249813632e-10,1.392775909608861716e-03,1.035065911372743384e-04,2.680793156892840846e-08,4.000000000000000000e+00,2.303699710389210274e-04,2.335678876437235064e-05,1.265912529707215054e-03,1.268624634187975506e-04,2.880071868018503204e-06,1.409424102600338648e-05,2.770098018200762403e-05,6.105983984621205147e-05,1.060050724040940447e-04,1.615611555509602489e-04,2.364989448045113718e-04,3.150870087287382460e-04,5.389619854545343999e-04
6.085000000000000000e+02,1.268707712620714982e-04,1.873104648690738431e-09,1.392896856226861135e-03,1.035176383907971396e-04,2.681209405864071529e-08,4.000000000000000000e+00,2.303884096528686378e-04,2.335313287127435862e-05,1.266026084964789718e-03,1.268688981574228169e-04,2.874273124113065424e-06,1.408097023095697968e-05,2.767001434199575544e-05,6.106307542458609986e-05,1.060119534319191206e-04,1.615911114305266356e-04,2.365431179520557036e-04,3.151028765775156990e-04,5.389452151107111287e-04
6.110000000000000000e+02,1.267333269887295174e-04,2.451400076992025405e-10,1.393207731712869371e-03,1.035335101414733348e-04,2.678052389184680380e-08,4.000000000000000000e+00,2.302668371302028522e-04,2.319981684725618259e-05,1.266474404724139908e-03,1.267330818487218049e-04,2.877926536546117422e-06,1.399530744048324708e-05,2.752892232032015606e-05,6.089781396843950824e-05,1.058446889498698760e-04,1.614631931613140199e-04,2.364213777179877520e-04,3.149993974259416543e-04,5.388619429744842667e-04
6.135000000000000000e+02,1.267439372086133856e-04,2.806154123388962302e-10,1.393319176461512788e-03,1.035440065175981982e-04,2.678538690485734076e-08,4.000000000000000000e+00,2.302879437262115702e-04,2.319993069101518735e-05,1.266575239252899429e-03,1.267436565932010496e-04,2.873804721501732757e-06,1.396275623526021204e-05,2.751018399459864288e-05,6.088665344987660558e-05,1.058719515275504948e-04,1.615033783643417178e-04,2.364696048962082659e-04,3.149845633678290363e-04,5.388494877116598936e-04
6.160000000000000000e+02,1.266098389814507665e-04,1.650261888556239361e-09,1.393620742189812141e-03,1.035592611150942707e-04,2.675457188961315381e-08,4.000000000000000000e+00,2.301691000965450508e-04,2.305057786635649581e-05,1.267010903208361456e-03,1.266081887195621991e-04,2.880702467708418926e-06,1.388701592153754556e-05,2.738657984055002699e-05,6.072590224782495349e-05,1.057097126058316027e-04,1.613732036436395776e-04,2.363507305948035937e-04,3.148525931420571313e-04,5.388916552926401385e-04
6.185000000000000000e+02,1.266235103593633558e-04,1.409481488141047279e-10,1.393723063466436023e-03,1.035692493209872469e-04,2.676010278064060779e-08,4.000000000000000000e+00,2.301927596803506027e-04,2.305426103837610887e-05,1.267099553107072559e-03,1.266233694112145329e-04,2.888539923068122666e-06,1.387179282130648109e-05,2.736566501428309867e-05,6.071878041009803932e-05,1.057217072255342251e-04,1.614018965230221972e-04,2.364019176069938766e-04,3.148433336774266529e-04,5.388975757253353397e-04
6.210000000000000000e+02,1.264925902452267940e-04,3.533576363801344105e-09,1.394015689845396703e-03,1.035839388281465588e-04,2.673000777010005226e-08,4.000000000000000000e+00,2.300765290733733392e-04,2.290865141708023519e-05,1.267523099600169909e-03,1.264890566688629901e-04,2.856057604703938599e-06,1.380303368510837610e-05,2.724282308588132345e-05,6.056675391872394802e-05,1.055477803450908836e-04,1.612678252887303802e-04,2.362953354005448755e-04,3.148054785057954582e-04,5.388108916394127208e-04
6.235000000000000000e+02,1.265092010857832424e-04,2.252632516419696021e-10,1.394109250625668152e-03,1.035934248276684956e-04,2.673617562688894681e-08,4.000000000000000000e+00,2.301026259134517516e-04,2.291577625811474681e-05,1.267600049539885018e-03,1.265089758225315870e-04,2.849286347047023142e-06,1.380078330171889926e-05,2.722479613898363900e-05,6.056005150770505936e-05,1.055656021113794555e-04,1.613181168850739695e-04,2.363454639011397258e-04,3.147749171484262479e-04,5.388731648546051618e-04
6.260000000000000000e+02,1.263813565919218250e-04,3.764597290558760640e-09,1.394393293266793727e-03,1.036075286435271325e-04,2.670676728563380419e-08,4.000000000000000000e+00,2.299888852354489439e-04,2.277382794839469249e-05,1.268011936674871875e-03,1.263775919946312672e-04,2.823891140221934725e-06,1.374595168908878320e-05,2.710010056439313836e-05,6.039422995250396981e-05,1.054073207175103044e-04,1.611907504661570117e-04,2.362456851718729861e-04,3.147777678544214021e-04,5.387949382742890933e-04
6.285000000000000000e+02,1.264007858164943230e-04,4.316281856239928022e-09,1.394478441713121152e-03,1.036165246084889930e-04,2.671354282696887725e-08,4.000000000000000000e+00,2.300173104249833025e-04,2.278426120800532996e-05,1.268077655896626774e-03,1.263964695346380860e-04,2.818376109075002686e-06,1.374337691719748108e-05,2.708134347528655682e-05,6.040890185197556712e-05,1.054314500448161524e-04,1.612469497888569187e-04,2.362936095070560958e-04,3.147629600253940398e-04,5.387973775137567308e-04
6.310000000000000000e+02,1.262758608296873919e-04,1.241931969493035435e-09,1.394754241449230187e-03,1.036300945602482718e-04,2.668478952684457956e-08,4.000000000000000000e+00,2.299059553899356501e-04,2.264576626943912011e-05,1.268478380619542795e-03,1.262746188977179095e-04,2.777271903119297716e-06,1.367346796159949156e-05,2.698183209165826255e-05,6.026042932160362688e-05,1.052651881578355199e-04,1.611170728929116867e-04,2.361706886282958356e-04,3.147255810318517750e-04,5.386822153985797949e-04
6.335000000000000000e+02,1.262979854381622103e-04,1.628251411701622512e-09,1.394831311393219609e-03,1.036386215548802637e-04,2.669214500353392233e-08,4.000000000000000000e+00,2.299366069930424740e-04,2.265936388328194657e-05,1.268533325955057290e-03,1.262963571867504987e-04,2.777507799922531221e-06,1.366457755862060549e-05,2.698449641731187390e-05,6.027292802331683173e-05,1.052800289675836029e-04,1.611690947872979258e-04,2.362294754478043272e-04,3.147316399701928936e-04,5.387026826100449386e-04
6.360000000000000000e+02,1.261758535261095894e-04,1.647841867893724183e-09,1.395099195138888677e-03,1.036516797241031080e-04,2.666401672267031746e-08,4.000000000000000000e+00,2.298275332502126974e-04,2.252417380200648139e-05,1.268923341612779006e-03,1.261742056842416946e-04,2.789282326412533176e-06,1.361307863745776843e-05,2.686371563214117237e-05,6.012574113145356875e-05,1.051193015282332437e-04,1.610432587460608553e-04,2.361269154382071133e-04,3.146830648714263822e-04,5.386190401705192015e-04
6.385000000000000000e+02,1.262005526556286763e-04,3.123131160232019453e-10,1.395168506675012726e-03,1.036597623823191179e-04,2.667192582774495632e-08,4.000000000000000000e+00,2.298603150379477942e-04,2.254079027330955836e-05,1.268967954019384076e-03,1.262002403425126608e-04,2.789972007800361183e-06,1.358791714793198231e-05,2.686732915378485100e-05,6.013764616190853606e-05,1.051438069648370538e-04,1.610903471499739868e-04,2.361791920662308834e-04,3.147254752125250581e-04,5.385316983783665010e-04
6.410000000000000000e+02,1.260810927569825702e-04,3.902382265795493990e-10,1.395428787804552703e-03,1.036723304933437443e-04,2.664439406071591732e-08,4.000000000000000000e+00,2.297534232503263009e-04,2.240876226363882598e-05,1.269347695047570159e-03,1.260807025187559902e-04,2.769781283146699448e-06,1.355390486779024862e-05,2.675069077906438135e-05,5.998659210934097327e-05,1.049904732466450065e-04,1.609796954635412801e-04,2.360693510450374323e-04,3.146669993244118079e-04,5.385589131629153628e-04
6.435000000000000000e+02,1.261082488523794509e-04,9.343254129025034021e-10,1.395490648112471125e-03,1.036799952630685956e-04,2.665283184636358896e-08,4.000000000000000000e+00,2.297882441154480465e-04,2.242825358931085531e-05,1.269382399260091674e-03,1.261073145269665417e-04,2.765992017603612214e-06,1.355213262177222033e-05,2.675000377961041679e-05,6.000040377955983130e-05,1.050348850222106796e-04,1.610231057443614210e-04,2.361401184931734428e-04,3.146625938646915844e-04,5.386031177007121525e-04
6.460000000000000000e+02,1.259913565651759790e-04,1.566138168543379038e-10,1.395743627662544839e-03,1.036920806467754000e-04,2.662586951799068144e-08,4.000000000000000000e+00,2.296834372119513790e-04,2.229927591840057902e-05,1.269752271097368806e-03,1.259911999513591203e-04,2.768387231827538898e-06,1.349820652856655891e-05,2.663866146498329300e-05,5.986144919682394468e-05,1.048946315186945319e-04,1.608985406609721321e-04,2.360203386725476140e-04,3.146354471884565789e-04,5.385624885230958078e-04
6.485000000000000000e+02,1.260208679475903894e-04,1.217591000779068106e-09,1.395798331497258207e-03,1.036993402020315689e-04,2.663481231660069896e-08,4.000000000000000000e+00,2.297202081496219582e-04,2.232152774555882049e-05,1.269777463549667763e-03,1.260196503565896007e-04,2.771562136114256423e-06,1.349557053902662222e-05,2.664490202367917715e-05,5.987380221942368989e-05,1.049233033042256189e-04,1.609578439082925689e-04,2.360821399736458541e-04,3.146778283618518459e-04,5.385587659580590939e-04
6.510000000000000000e+02,1.259064297590211864e-04,1.744471844749698532e-10,1.396044298046766234e-03,1.037109668558885181e-04,2.660839370084653717e-08,4.000000000000000000e+00,2.296173966149096910e-04,2.219546290313266837e-05,1.270137868287745048e-03,1.259062553118367055e-04,2.735468767242324053e-06,1.344845951381909109e-05,2.655110056140449340e-05,5.974070294904078044e-05,1.047872525024233601e-04,1.608400324015638928e-04,2.359885618096825067e-04,3.145814923850197222e-04,5.383459171814412251e-04
6.535000000000000000e+02,1.259382002570121441e-04,1.284056014976513386e-09,1.396092128111159738e-03,1.037178324382406904e-04,2.661781904966225214e-08,4.000000000000000000e+00,2.296560326952528210e-04,2.222036781877145372e-05,1.270153927854147675e-03,1.259369162009971719e-04,2.740041980115441537e-06,1.345175062940065257e-05,2.655963466055115136e-05,5.976162188056519743e-05,1.048181999031668127e-04,1.608953332140043051e-04,2.360448302144108415e-04,3.145883054884763435e-04,5.383380852881536772e-04
6.560000000000000000e+02,1.258261128430562944e-04,3.904695374874115563e-10,1.396331358549288354e-03,1.037290172490256898e-04,2.659191969264221194e-08,4.000000000000000000e+00,2.295551300920819842e-04,2.209709559403060463e-05,1.270505245706232168e-03,1.258257223735188130e-04,2.730144288224980055e-06,1.340020327788418547e-05,2.647747274318945426e-05,5.961987328547147658e-05,1.046813661908025170e-04,1.607712278271791154e-04,2.359350748873206794e-04,3.145222096619102511e-04,5.384399835144247810e-04
6.585000000000000000e+02,1.258600456844544743e-04,1.351291765632097456e-10,1.396372586090299881e-03,1.037355058045529949e-04,2.660180626421940433e-08,4.000000000000000000e+00,2.295955514890074827e-04,2.212453987990147940e-05,1.270512540405845407e-03,1.258599105552779085e-04,2.734458253933410725e-06,1.339861308699668690e-05,2.647752523738797342e-05,5.964781963848108287e-05,1.047154774785943312e-04,1.608216229108587014e-04,2.359903743195063217e-04,3.145148891257412986e-04,5.384253001801581106e-04
6.610000000000000000e+02,1.257502273350578090e-04,6.181968667792272031e-11,1.396605346094963000e-03,1.037462444624575800e-04,2.657640291488273642e-08,4.000000000000000000e+00,2.294964717975153754e-04,2.200398287260022900e-05,1.270855118759905110e-03,1.257501655153711237e-04,2.726891526478768921e-06,1.332968280371325597e-05,2.637680124708638931e-05,5.951695120088956964e-05,1.045871055337354167e-04,1.607121924442659559e-04,2.358741281306961964e-04,3.143901724458397296e-04,5.384462885319806847e-04
6.635000000000000000e+02,1.257862277431547027e-04,4.287859456733430277e-11,1.396640231384472771e-03,1.037523752264885848e-04,2.658673045499086640e-08,4.000000000000000000e+00,2.295386029696432875e-04,2.203385251666611791e-05,1.270854003641318014e-03,1.257861848645601475e-04,2.720121244388186300e-06,1.333354001399350241e-05,2.638639287364880965e-05,5.954799211280680220e-05,1.046332499254032616e-04,1.607664127015881396e-04,2.359241454552081399e-04,3.144277287882922913e-04,5.384206290959171358e-04
6.660000000000000000e+02,1.256785676795216071e-04,4.550444844078911773e-10,1.396866775890935998e-03,1.037627034400012764e-04,2.656180099915374723e-08,4.000000000000000000e+00,2.294412711195228699e-04,2.191586423952033072e-05,1.271188208211414391e-03,1.256781126350372006e-04,2.699724913044087024e-06,1.327597017827963655e-05,2.631909417746084996e-05,5.943301250354186068e-05,1.045042549115833926e-04,1.606526488717013033e-04,2.358574236714303649e-04,3.143554772053017447e-04,5.384956113156036612e-04
6.685000000000000000e+02,1.257165479100380329e-04,5.384701668997461255e-10,1.396895568693742266e-03,1.037684915848938443e-04,2.657255026422108316e-08,4.000000000000000000e+00,2.294850394949318772e-04,2.194805632514418856e-05,1.271179020783704287e-03,1.257160094398711400e-04,2.699700443881060570e-06,1.328235758648924387e-05,2.632766255289609568e-05,5.946512409601516214e-05,1.045414918971683299e-04,1.607092828523415742e-04,2.358986935780860335e-04,3.143706524939580212e-04,5.385024100129556096e-04
6.710000000000000000e+02,1.256109726910999592e-04,9.517043317493800685e-10,1.397116142358157060e-03,1.037784043036420331e-04,2.654807366021444480e-08,4.000000000000000000e+00,2.293893769947419922e-04,2.183256838745792610e-05,1.271505169667057128e-03,1.256100209867682164e-04,2.663548567036325102e-06,1.323597194904753103e-05,2.623802998681364239e-05,5.934065949590828717e-05,1.044104231670347908e-04,1.606053627665105952e-04,2.357961226667156559e-04,3.143058167463866348e-04,5.384609112842812621e-04
6.735000000000000000e+02,1.256508525250782469e-04,1.369172372821314597e-10,1.397139082374840172e-03,1.037838601178311986e-04,2.655922636123651572e-08,4.000000000000000000e+00,2.294347126429094590e-04,2.186699240724704829e-05,1.271488229849761925e-03,1.256507156078409606e-04,2.669472598740749306e-06,1.325206570396334871e-05,2.624319086604152775e-05,5.937814609428801368e-05,1.044586689156349680e-04,1.606532118520233050e-04,2.358357995285053808e-04,3.142886437529888739e-04,5.384727879250672230e-04
6.760000000000000000e+02,1.255472776854925159e-04,1.925086854173408100e-09,1.397353919997949834e-03,1.037933699637941655e-04,2.653518258267921617e-08,4.000000000000000000e+00,2.293406476492866814e-04,2.175390772169835045e-05,1.271806642312457237e-03,1.255453525986383479e-04,2.639505437845364736e-06,1.320344166774848165e-05,2.616399150571947711e-05,5.927001133572387708e-05,1.043385904501124308e-04,1.605555474779860926e-04,2.357564760378031679e-04,3.142305955683210379e-04,5.384173392012607398e-04
6.785000000000000000e+02,1.255889772641574198e-04,2.409718066622895886e-09,1.397371237274291477e-03,1.037985073153460479e-04,2.654672133115100471e-08,4.000000000000000000e+00,2.293874845795034812e-04,2.179046994881137184e-05,1.271782260010134030e-03,1.255865675460907853e-04,2.640863317314872865e-06,1.321616804425732554e-05,2.617365774510968838e-05,5.931003114626356000e-05,1.043792446803389220e-04,1.606171534351634976e-04,2.357972823669836284e-04,3.142751588724252885e-04,5.384265942154026294e-04
6.810000000000000000e+02,1.254873034483232992e-04,4.729068543338966290e-11,1.397580564210636374e-03,1.038076489729575442e-04,2.652309131202434703e-08,4.000000000000000000e+00,2.292949524212808433e-04,2.167965447536575503e-05,1.272093260762312966e-03,1.254872561576378528e-04,2.625714110409523335e-06,1.317858812268872950e-05,2.609624609878785864e-05,5.918195165665928657e-05,1.042615816116950541e-04,1.605164638397781974e-04,2.357191498073477986e-04,3.141920231779822418e-04,5.383965973977907545e-04
6.835000000000000000e+02,1.255307442289482159e-04,8.229974810985755673e-10,1.397592479550420876e-03,1.038124839530036090e-04,2.653499957116624301e-08,4.000000000000000000e+00,2.293432281819518114e-04,2.171826027594460698e-05,1.272061735321472660e-03,1.255299212314671246e-04,2.625358440232362211e-06,1.318757654646835925e-05,2.610890762138975927e-05,5.921840247785289268e-05,1.043110669818004345e-04,1.605967294323780708e-04,2.357687032955781841e-04,3.142169275996346107e-04,5.384566925783746240e-04
6.860000000000000000e+02,1.254308878196483618e-04,1.263440298235736327e-10,1.397796512109187499e-03,1.038212768926739988e-04,2.651176515485049762e-08,4.000000000000000000e+00,2.292521647123223606e-04,2.160961092697436295e-05,1.272365624289539029e-03,1.254307614756185326e-04,2.614099880063876955e-06,1.314719137042262955e-05,2.601263467177976569e-05,5.909009395823118808e-05,1.042123550027868083e-04,1.604967960005583170e-04,2.357187117357731777e-04,3.141433549249528353e-04,5.384329666548785765e-04
6.885000000000000000e+02,1.254759942718522425e-04,4.248771072316241177e-10,1.397803237458096785e-03,1.038258255625224133e-04,2.652402719224921364e-08,4.000000000000000000e+00,2.293018198343746558e-04,2.165016870932982927e-05,1.272327243186244542e-03,1.254755693947450044e-04,2.616870408351679719e-06,1.315521078320427608e-05,2.602601322731514216e-05,5.913237505827667465e-05,1.042560862502907494e-04,1.605560873874382541e-04,2.357521259098766702e-04,3.141628963247847846e-04,5.384620994647991042e-04
6.910000000000000000e+02,1.253778678889897629e-04,1.205455314626356942e-09,1.398002183270796728e-03,1.038342974335664600e-04,2.650117107991132340e-08,4.000000000000000000e+00,2.292121653225562229e-04,2.154357045542330297e-05,1.272624315381807019e-03,1.253766624336751477e-04,2.618734637403199737e-06,1.313336357350181134e-05,2.594433364992999847e-05,5.902469933031752802e-05,1.041359675009531508e-04,1.604547106500036388e-04,2.356841532018140028e-04,3.140770081853031383e-04,5.384469794441003017e-04
6.935000000000000000e+02,1.254245754783757112e-04,1.701404685410797044e-10,1.398003922083513153e-03,1.038385659982807595e-04,2.651377192251006283e-08,4.000000000000000000e+00,2.292631414766564571e-04,2.158600948009495172e-05,1.272579346605137414e-03,1.254244053379071570e-04,2.624181282908142856e-06,1.312881065675749489e-05,2.595395602924720622e-05,5.906800317748884822e-05,1.041922214208570129e-04,1.605249354496031649e-04,2.357311405726301252e-04,3.141130297221508263e-04,5.384725549975476113e-04
6.960000000000000000e+02,1.253281138315665857e-04,2.335324044622578873e-09,1.398197980472022693e-03,1.038467212514788648e-04,2.649127763126046354e-08,4.000000000000000000e+00,2.291748350830454504e-04,2.148139258008772089e-05,1.272869866640456054e-03,1.253257785075219540e-04,2.598234349150808227e-06,1.310169046007261103e-05,2.586004902920840698e-05,5.895962440720434303e-05,1.040802016722807696e-04,1.604244293026113035e-04,2.356500737717878951e-04,3.140516839051543836e-04,5.384511077690260286e-04
6.985000000000000000e+02,1.253763553111500364e-04,2.480769511142986584e-09,1.398194928059604382e-03,1.038507224562414680e-04,2.650420302579103372e-08,4.000000000000000000e+00,2.292270777673915180e-04,2.152563285490856836e-05,1.272818572748454346e-03,1.253738745416388889e-04,2.596029282009463399e-06,1.310323474772008909e-05,2.587674875794178172e-05,5.901329816585629571e-05,1.041343455807751807e-04,1.604996491508302401e-04,2.356977699436719055e-04,3.141061514888234701e-04,5.384627616988326652e-04
7.010000000000000000e+02,1.252814905021034611e-04,9.267557481964017466e-10,1.398384290381002142e-03,1.038585720111214736e-04,2.648205484261793940e-08,4.000000000000000000e+00,2.291400625132249212e-04,2.142291849098198759e-05,1.273102799878898708e-03,1.252805637463552549e-04,2.577684520803460801e-06,1.309059025908208003e-05,2.579673618412348706e-05,5.890384363313886707e-05,1.040186002573392960e-04,1.604043397148811759e-04,2.356086379840715487e-04,3.140455593921967817e-04,5.384048562189179543e-04
7.035000000000000000e+02,1.253312006630156192e-04,1.114684927105065098e-09,1.398376634223451537e-03,1.038623192347800658e-04,2.649529121646047087e-08,4.000000000000000000e+00,2.291935198977956985e-04,2.146888142823555345e-05,1.273045433560435809e-03,1.253300859780885211e-04,2.590269059974010062e-06,1.308395688886175851e-05,2.581455213209369088e-05,5.895970612192491793e-05,1.040844865955921903e-04,1.604842074430047399e-04,2.356608771277251375e-04,3.140885586368589587e-04,5.384232455899314257e-04
7.060000000000000000e+02,1.252378910296602320e-04,1.026635056085947605e-09,1.398561483983886376e-03,1.038698455358833114e-04,2.647347416120530587e-08,4.000000000000000000e+00,2.291077365655435434e-04,2.136804549377692062e-05,1.273323592954226117e-03,1.252368643946041578e-04,2.577920700165038483e-06,1.305225728615769532e-05,2.574277854039514840e-05,5.884652404516463575e-05,1.039711649172640469e-04,1.603786526533325027e-04,2.355627112025192186e-04,3.140189510618168669e-04,5.385085365014970248e-04
7.085000000000000000e+02,1.252890089727694940e-04,2.038825979976210245e-09,1.398549403904742350e-03,1.038733498822718229e-04,2.648700858514357842e-08,4.000000000000000000e+00,2.291623588550413169e-04,2.141565909049767107e-05,1.273260394931972775e-03,1.252869701467895151e-04,2.571972644362845175e-06,1.305172019220471377e-05,2.575743379022095536e-05,5.889704569572513286e-05,1.040315192886786882e-04,1.604572223227496456e-04,2.356149427727373034e-04,3.140433656739024149e-04,5.385078048577727951e-04
7.110000000000000000e+02,1.251971886812498649e-04,1.714863380884841884e-11,1.398729917502039002e-03,1.038805675575604125e-04,2.646550836976935343e-08,4.000000000000000000e+00,2.290777562388102910e-04,2.131662112368945246e-05,1.273532728820789056e-03,1.251971715326160607e-04,2.564703459855262015e-06,1.298983317168737726e-05,2.569768820752616219e-05,5.877936518952545759e-05,1.039147105506075641e-04,1.603634152276142103e-04,2.355492415465898492e-04,3.139519392545066668e-04,5.386002830985112946e-04
7.135000000000000000e+02,1.252496573367814893e-04,1.659768715113496740e-09,1.398713586457460932e-03,1.038838383089587847e-04,2.647932852478308114e-08,4.000000000000000000e+00,2.291334956457402876e-04,2.136581902782270462e-05,1.273463929120679551e-03,1.252479975680663893e-04,2.580785774209129245e-06,1.300626731806155189e-05,2.572106812500065941e-05,5.883322055479007259e-05,1.039844661882986842e-04,1.604489701501436976e-04,2.355892551283623895e-04,3.140173880814779630e-04,5.386193699796323810e-04
7.160000000000000000e+02,1.251592478688600253e-04,3.806135438234952527e-11,1.398889933445049503e-03,1.038907801078274942e-04,2.645813151851171479e-08,4.000000000000000000e+00,2.290500279766875195e-04,2.126846776103253115e-05,1.273730685576189396e-03,1.251592098075056370e-04,2.548024646042879177e-06,1.296622197324524952e-05,2.564699776084872253e-05,5.873101161294776293e-05,1.038778582320223367e-04,1.603559080656061806e-04,2.355004583800100065e-04,3.139544996404914387e-04,5.386045227261906021e-04
7.185000000000000000e+02,1.252130110974754187e-04,1.455538077193572274e-09,1.398869517543144259e-03,1.038938280836712303e-04,2.647222566197593451e-08,4.000000000000000000e+00,2.291068391811466355e-04,2.131918301380418838e-05,1.273656506445668786e-03,1.252115555593982267e-04,2.561259361756370152e-06,1.297443519941816759e-05,2.567308037447074370e-05,5.878332641811983146e-05,1.039425094476073249e-04,1.604329751278458865e-04,2.355656654538457531e-04,3.140308525645540841e-04,5.386468786087663004e-04
7.210000000000000000e+02,1.251239624996809913e-04,2.049400976274627707e-09,1.399041860555279336e-03,1.039004950220142969e-04,2.645131885744118740e-08,4.000000000000000000e+00,2.290244575216952882e-04,2.122346747766669438e-05,1.273917898055598264e-03,1.251219130987047301e-04,2.534512982192181101e-06,1.294696754401829749e-05,2.560702867814230985e-05,5.868216842881934488e-05,1.038362771301881552e-04,1.603361768664900589e-04,2.354884359857951611e-04,3.139479463751960586e-04,5.386336960135361439e-04
7.235000000000000000e+02,1.251789669596324139e-04,1.346509439824636597e-09,1.399017519185417327e-03,1.039033301935757400e-04,2.646567579439597983e-08,4.000000000000000000e+00,2.290822971532081539e-04,2.127563676605667394e-05,1.273838552225784859e-03,1.251776204501925773e-04,2.538865755848646045e-06,1.295186107210400364e-05,2.563175721737920149e-05,5.873682843581092618e-05,1.039034183530926852e-04,1.603974306014074522e-04,2.355437680219086888e-04,3.139859556273506044e-04,5.386489580121695637e-04
7.260000000000000000e+02,1.250912248790848891e-04,6.467149272674496606e-10,1.399186014389827400e-03,1.039097311810874622e-04,2.644504677587565257e-08,4.000000000000000000e+00,2.290009560601723648e-04,2.118149369799742692e-05,1.274094789510742511e-03,1.250905781641576189e-04,2.540724222338856025e-06,1.292106280499109547e-05,2.553241806900449003e-05,5.863567256976312411e-05,1.038042972324219274e-04,1.603168449420949975e-04,2.354596080053598006e-04,3.139205280428432592e-04,5.385843697533664260e-04
7.285000000000000000e+02,1.251474198863883672e-04,1.541768768117817252e-10,1.399157900600561623e-03,1.039123627159550128e-04,2.645965582943219081e-08,4.000000000000000000e+00,2.290597826023433800e-04,2.123505717043335439e-05,1.274010480714173228e-03,1.251472657095115625e-04,2.545368474930348807e-06,1.293526845084896181e-05,2.555822509600288406e-05,5.868871631511385752e-05,1.038667444549253022e-04,1.603887714072407887e-04,2.355159583133242275e-04,3.139760830559910573e-04,5.386522464821242402e-04
7.310000000000000000e+02,1.250609234008767570e-04,1.147552991481322604e-09,1.399322697980884831e-03,1.039185170266559077e-04,2.643929274289933858e-08,4.000000000000000000e+00,2.289794404275326647e-04,2.114240637422084928e-05,1.274261774580008047e-03,1.250597758478852689e-04,2.532820390489728804e-06,1.290498661161252926e-05,2.548967413343935446e-05,5.858927404807403303e-05,1.037603105873298036e-04,1.602985826188762825e-04,2.354490614641974893e-04,3.139207874286346965e-04,5.385525376287003240e-04
7.335000000000000000e+02,1.251182646152841562e-04,2.543540571449734880e-09,1.399290958761775349e-03,1.039209487450890366e-04,2.645414372841969344e-08,4.000000000000000000e+00,2.290392133603732063e-04,2.119731587019511962e-05,1.274172694146491220e-03,1.251157210747127135e-04,2.535279440364099715e-06,1.291796749174140682e-05,2.551710227714769854e-05,5.865053933044062106e-05,1.038315647065541172e-04,1.603744597553895409e-04,2.355087654889177187e-04,3.139907709907620585e-04,5.386402716415980563e-04
7.359999999999989768e+02,1.250329568096152804e-04,2.625474612050536995e-09,1.399452202347645615e-03,1.039268731600807318e-04,2.643403525338661555e-08,4.000000000000000000e+00,2.289598299696960122e-04,2.110608364953454863e-05,1.274419245538030388e-03,1.250303313350032309e-04,2.534464175795459866e-06,1.289070173919237955e-05,2.544344615296880062e-05,5.854618314085402236e-05,1.037358427277680574e-04,1.602873855429859428e-04,2.354319951462178475e-04,3.139162189523720422e-04,5.385342221834929759e-04
7.384999999999989768e+02,1.250913952188920358e-04,4.021434680112800347e-10,1.399416978866919927e-03,1.039291166830576529e-04,2.644911845232966453e-08,4.000000000000000000e+00,2.290205119019496751e-04,2.116227853583438291e-05,1.274325583648027891e-03,1.250909930754240146e-04,2.531380992535388878e-06,1.290344534005710498e-05,2.547285291701409450e-05,5.860835332788798285e-05,1.037969293131118224e-04,1.603595720035997328e-04,2.354958776825385796e-04,3.139766615049265639e-04,5.386234054230019290e-04
7.409999999999989768e+02,1.250072214120998948e-04,1.251158465890592833e-09,1.399574806988399282e-03,1.039348275141095885e-04,2.642925377556148097e-08,4.000000000000000000e+00,2.289420489262094832e-04,2.107239389799030627e-05,1.274567585576299360e-03,1.250059702536340008e-04,2.522317530154741733e-06,1.286824889615665643e-05,2.539737580210281310e-05,5.850584368096293825e-05,1.036922042671254134e-04,1.602688317427710697e-04,2.354258745933357586e-04,3.139119406234413298e-04,5.385529659730643173e-04
7.434999999999989768e+02,1.250667139562587355e-04,2.265132403470159107e-09,1.399536234824566528e-03,1.039368893729894006e-04,2.644455991234968733e-08,4.000000000000000000e+00,2.290036033292481362e-04,2.112982458326933492e-05,1.274469520868307766e-03,1.250644488238552589e-04,2.521892427784166693e-06,1.287435360116405638e-05,2.541893886697495442e-05,5.855908271931526343e-05,1.037704899901494113e-04,1.603476056991515891e-04,2.354894854400802178e-04,3.139628277593918331e-04,5.385829577057226836e-04
7.459999999999989768e+02,1.249836344644841303e-04,1.499844052793287507e-09,1.399690780347675892e-03,1.039423870128884945e-04,2.642492870188888892e-08,4.000000000000000000e+00,2.289260214773726249e-04,2.104124745159563579e-05,1.274707145883191735e-03,1.249821346204313291e-04,2.521265011705700979e-06,1.285356206682708394e-05,2.536674541963734937e-05,5.847185451492377579e-05,1.036682604804729227e-04,1.602535875158999290e-04,2.354010472126247516e-04,3.138784146689635739e-04,5.386033195053876619e-04
7.484999999999989768e+02,1.250441354736584322e-04,1.116093069945956823e-09,1.399648989730312544e-03,1.039442788461685197e-04,2.644044892120468204e-08,4.000000000000000000e+00,2.289884143198269383e-04,2.109985662748991252e-05,1.274604854256654058e-03,1.250430193805884989e-04,2.521609903296943657e-06,1.286340826565612206e-05,2.538836243984765351e-05,5.852862507974605376e-05,1.037455127410674899e-04,1.603276251084219601e-04,2.354695803081353987e-04,3.139331613623626174e-04,5.386425079230209006e-04
7.509999999999989768e+02,1.249621148747636734e-04,2.092786448067857332e-09,1.399800380267273272e-03,1.039495606047193883e-04,2.642104130388786509e-08,4.000000000000000000e+00,2.289116754794830481e-04,2.101255427004428513e-05,1.274838265392509544e-03,1.249600220883156020e-04,2.517460270293949779e-06,1.283850209732918609e-05,2.531827646735256539e-05,5.844028366490221227e-05,1.036394894050638533e-04,1.602419050324192730e-04,2.353907153615669744e-04,3.138612624538701288e-04,5.385585632133980819e-04
7.534999999999989768e+02,1.250235824204268677e-04,6.694090520581129154e-10,1.399755496271467203e-03,1.039512914190295138e-04,2.643676714892127192e-08,4.000000000000000000e+00,2.289748738394563679e-04,2.107229100139735385e-05,1.274731913851040281e-03,1.250229130113748063e-04,2.513201127908935694e-06,1.284266830127401598e-05,2.535403700119693147e-05,5.849156037887215007e-05,1.037211683251701867e-04,1.603242370359956952e-04,2.354582802887629782e-04,3.139147764553635363e-04,5.386359747622184065e-04
7.559999999999989768e+02,1.249425742637813412e-04,2.776985597168085430e-10,1.399903854396351063e-03,1.039563698051498733e-04,2.641757368672558766e-08,4.000000000000000000e+00,2.288989440689312145e-04,2.098620445863146793e-05,1.274961280132569721e-03,1.249422965652216371e-04,2.526927295680617143e-06,1.284262267537298065e-05,2.530154903238555152e-05,5.840824467202341235e-05,1.036175834359960969e-04,1.602302350610006958e-04,2.353869003514868054e-04,3.138339318461179166e-04,5.385380330531133871e-04
7.584999999999989768e+02,1.250049742088462821e-04,8.607759544967625185e-10,1.399855997173313302e-03,1.039579410321212800e-04,2.643349708059233162e-08,4.000000000000000000e+00,2.289629152409675757e-04,2.104703317672500208e-05,1.274851022964466939e-03,1.250041134328917802e-04,2.514161925141467052e-06,1.284669236616506365e-05,2.533302289883300630e-05,5.846200124852618172e-05,1.036827861735237569e-04,1.603148345707296868e-04,2.354496145720058229e-04,3.138900974700651052e-04,5.386005399367033934e-04
7.609999999999989768e+02,1.249249354847921140e-04,9.748025455111470044e-10,1.400001440641606863e-03,1.039628262587270654e-04,2.641450874958174112e-08,4.000000000000000000e+00,2.288877617435191658e-04,2.096210922606504855e-05,1.275076505156814803e-03,1.249239606822465998e-04,2.510362863969359960e-06,1.281988821235267390e-05,2.527441495328167163e-05,5.837374572494272574e-05,1.035891270201645014e-04,1.602223830275916979e-04,2.353611854700936952e-04,3.138239577909936726e-04,5.385539547751542208e-04
7.634999999999989768e+02,1.249882329285430748e-04,1.773557154218016192e-09,1.399950725609701296e-03,1.039642419467000297e-04,2.643062197415171644e-08,4.000000000000000000e+00,2.289524748752431180e-04,2.102399098184304512e-05,1.274962492681158167e-03,1.249864593713888544e-04,2.516600040490272313e-06,1.284192689766561318e-05,2.531315471726858834e-05,5.842994911437917715e-05,1.036631213742900809e-04,1.603129360192355284e-04,2.354389392297495079e-04,3.138879597032452574e-04,5.386067319275601858e-04
7.659999999999989768e+02,1.249091170848829467e-04,5.575903659093009400e-10,1.400093367530028804e-03,1.039689502367342332e-04,2.641183014425351655e-08,4.000000000000000000e+00,2.288780673216171799e-04,2.094016684814871345e-05,1.275184250445145911e-03,1.249085594945170317e-04,2.508840181206177963e-06,1.279697132768158232e-05,2.524449367509253275e-05,5.834511408935865871e-05,1.035628111570368259e-04,1.602239804254511932e-04,2.353690138743194746e-04,3.138199314159642248e-04,5.385431652002846013e-04
7.684999999999989768e+02,1.249732775311319303e-04,4.079086548254791555e-10,1.400039905560399077e-03,1.039702155795282641e-04,2.642812582452690493e-08,4.000000000000000000e+00,2.289434931106601944e-04,2.100306195160366626e-05,1.275066628029267093e-03,1.249728696224771058e-04,2.518199217395885308e-06,1.281338562792315459e-05,2.528057733650920888e-05,5.841058413077202996e-05,1.036395872624668339e-04,1.603077855843850006e-04,2.354289594789966977e-04,3.138708752664092112e-04,5.386209657799695232e-04
7.709999999999989768e+02,1.248950465849404706e-04,3.563243064063585324e-09,1.400179854591022607e-03,1.039747545360934680e-04,2.640952224229532576e-08,4.000000000000000000e+00,2.288698011210339386e-04,2.092029204884700267e-05,1.275284808006082191e-03,1.248914833418764180e-04,2.519783253139830445e-06,1.277797279832098070e-05,2.520682937574746777e-05,5.832286265877006910e-05,1.035437774585583825e-04,1.602234153677772020e-04,2.353663341740092746e-04,3.138500485361453299e-04,5.385450241945841359e-04
7.734999999999989768e+02,1.249600347983947121e-04,4.575615223502106494e-10,1.400123752197059059e-03,1.039758771695887477e-04,2.642599333000142131e-08,4.000000000000000000e+00,2.289359119679834598e-04,2.098415762880596436e-05,1.275163717398664293e-03,1.249595772368723495e-04,2.522962438261430933e-06,1.280383678221804824e-05,2.524944924511074177e-05,5.839167168780929235e-05,1.036224962939084134e-04,1.603024191354940776e-04,2.354261890580339363e-04,3.138985638289126042e-04,5.386110809427116638e-04
7.759999999999989768e+02,1.248826560534544697e-04,2.029165389429476443e-09,1.400261112729879768e-03,1.039802496479819784e-04,2.640757009982206773e-08,4.000000000000000000e+00,2.288629057014364616e-04,2.090240640547249131e-05,1.275378456676425380e-03,1.248806268880650421e-04,2.516318706285930623e-06,1.277162861141327707e-05,2.518655998267374215e-05,5.830127073714731040e-05,1.035252022310497323e-04,1.602227622776142518e-04,2.353682673386577897e-04,3.138415516306099847e-04,5.385628247973281175e-04
7.784999999999989768e+02,1.249484427999829838e-04,3.406139919524853024e-10,1.400202472241157117e-03,1.039812314673484818e-04,2.642420985560692513e-08,4.000000000000000000e+00,2.289296742673314791e-04,2.096721133263450200e-05,1.275254029441174079e-03,1.249481021859910298e-04,2.520890988626487803e-06,1.279528402677166098e-05,2.521856051543506266e-05,5.837414356573226022e-05,1.035991343308959435e-04,1.602984746835270662e-04,2.354353673638717563e-04,3.139097358519828281e-04,5.386043102255134996e-04
7.809999999999989768e+02,1.248718798900161581e-04,4.642477543237760260e-10,1.400337344566367171e-03,1.039854462613612804e-04,2.640595942144106937e-08,4.000000000000000000e+00,2.288573261513774521e-04,2.088643362865487765e-05,1.275465464676350932e-03,1.248714156422618237e-04,2.508458139832279409e-06,1.277165200072900610e-05,2.515316878930444415e-05,5.827737174364957357e-05,1.035048101613387898e-04,1.602116260515908054e-04,2.353763684757641196e-04,3.138308930103518319e-04,5.385618256090747135e-04
7.834999999999989768e+02,1.249384302898574038e-04,1.257034894542364746e-09,1.400276264291460673e-03,1.039862973547696085e-04,2.642276140084812265e-08,4.000000000000000000e+00,2.289247276446270123e-04,2.095213293508779522e-05,1.275337834001603323e-03,1.249371732549628530e-04,2.512634640519837425e-06,1.279356510892589749e-05,2.519414088840631153e-05,5.834363365189350890e-05,1.035909981540487565e-04,1.602973534833852765e-04,2.354441756624160546e-04,3.138861555060186892e-04,5.385977959157134702e-04
7.859999999999989768e+02,1.248626535411828393e-04,4.412363497655607221e-10,1.400408744752884268e-03,1.039903566763807172e-04,2.640467653102634865e-08,4.000000000000000000e+00,2.288530102175635565e-04,2.087229686480212209e-05,1.275546091211701401e-03,1.248622123048330815e-04,2.508162769050441997e-06,1.276830003168767811e-05,2.513391898161941419e-05,5.826422061714825787e-05,1.034970434791629261e-04,1.602134705014690629e-04,2.353723712738070226e-04,3.137907559868217434e-04,5.385486311306468977e-04
7.884999999999989768e+02,1.249299389013069851e-04,3.062553645184954939e-10,1.400345319142212112e-03,1.039910810406493712e-04,2.642163456988719384e-08,4.000000000000000000e+00,2.289210199419563563e-04,2.093885786065761393e-05,1.275415380240905181e-03,1.249296326459424652e-04,2.513878810806851590e-06,1.277848755702290906e-05,2.517018139441553495e-05,5.833683140791751321e-05,1.035778822848438044e-04,1.603048876609971716e-04,2.354363977255817715e-04,3.138507674300373908e-04,5.385816017154027632e-04
7.909999999999989768e+02,1.248549136423006032e-04,3.181387703493825312e-10,1.400475500325164529e-03,1.039949945009609330e-04,2.640370834188124038e-08,4.000000000000000000e+00,2.288499081432615362e-04,2.085991914133967021e-05,1.275620586682863844e-03,1.248545955035302571e-04,2.501050967685900790e-06,1.275206357593708437e-05,2.510937204754211001e-05,5.825277298093991401e-05,1.034812329927759997e-04,1.602285285708426920e-04,2.353869401538531778e-04,3.137822673056537117e-04,5.385395670505675140e-04
7.934999999999989768e+02,1.249229071238013619e-04,2.713577812777544714e-09,1.400409820141487304e-03,1.039955951860242278e-04,2.642081654235733329e-08,4.000000000000000000e+00,2.289185023098255897e-04,2.092731193777713403e-05,1.275486913017685915e-03,1.249201935459885791e-04,2.501005709519407934e-06,1.276628336001986361e-05,2.515606067107076851e-05,5.833142372896116717e-05,1.035560239598466622e-04,1.603153596356003924e-04,2.354445662619062795e-04,3.138600049882728769e-04,5.385696981474108946e-04
7.959999999999989768e+02,1.248486046500474464e-04,2.434116094790329921e-10,1.400537791004437390e-03,1.039993665629374117e-04,2.640304232855607486e-08,4.000000000000000000e+00,2.288479712129848581e-04,2.084923808711003465e-05,1.275689186354390025e-03,1.248483612384379744e-04,2.500563392479591340e-06,1.275275296622360988e-05,2.510068848626922352e-05,5.824670995979951127e-05,1.034700549018032747e-04,1.602357055819150788e-04,2.353882708637111297e-04,3.137845842645588289e-04,5.385477615008192219e-04
7.984999999999989768e+02,1.249172772252603227e-04,1.049067801265583545e-09,1.400469943450698964e-03,1.039998504743933349e-04,2.642029504806872179e-08,4.000000000000000000e+00,2.289171276996536711e-04,2.091742675086698787e-05,1.275552666225438642e-03,1.249162281574590526e-04,2.494436543597277548e-06,1.275488432843023721e-05,2.513146712191958589e-05,5.831645472005592942e-05,1.035547072835014113e-04,1.603322839369975938e-04,2.354519699873250187e-04,3.138590117173993945e-04,5.385701050162313222e-04
8.009999999999989768e+02,1.248436729954117020e-04,5.040029044831630077e-10,1.400595789488366964e-03,1.040034798192076139e-04,2.640266650148962273e-08,4.000000000000000000e+00,2.288471528146193159e-04,2.084019317620408812e-05,1.275752116492955262e-03,1.248431689925072138e-04,2.500373530985147740e-06,1.274580664501875106e-05,2.507923988326995056e-05,5.823596313993391024e-05,1.034662665887113673e-04,1.602498246057708223e-04,2.353920865863161186e-04,3.137695010888234132e-04,5.385732179214107159e-04
8.034999999999989768e+02,1.249129968457389831e-04,5.824332816420219445e-11,1.400525858395029874e-03,1.040038535746803927e-04,2.642005833936714470e-08,4.000000000000000000e+00,2.289168504204193758e-04,2.090914327105859033e-05,1.275612861549290863e-03,1.249129386024108268e-04,2.492734898748291816e-06,1.275135199473493124e-05,2.511315565668008237e-05,5.830344980144972915e-05,1.035541511952095691e-04,1.603357552485656749e-04,2.354521561358429783e-04,3.138498759429980906e-04,5.385820270390924425e-04
8.059999999999989768e+02,1.248400597994680887e-04,6.917128186174732859e-11,1.400649661847221247e-03,1.040073499867508254e-04,2.640256938200124136e-08,4.000000000000000000e+00,2.288474097862189141e-04,2.083270981271726332e-05,1.275809602047753158e-03,1.248399906281862136e-04,2.503320121682999790e-06,1.274174271264374361e-05,2.505907061577435853e-05,5.822586935372146312e-05,1.034696528427593663e-04,1.602582295723746020e-04,2.353943215679609423e-04,3.137581686999178321e-04,5.385665295724655034e-04
8.084999999999989768e+02,1.249100092358675996e-04,1.978201077288167674e-09,1.400577727699201967e-03,1.040076187679885977e-04,2.642009516909178255e-08,4.000000000000000000e+00,2.289176280038561972e-04,2.090239046787900189e-05,1.275667718463334259e-03,1.249080310347903153e-04,2.502085842864651482e-06,1.274203305412610455e-05,2.509805050879086104e-05,5.829336829668126449e-05,1.035549949985940744e-04,1.603382554023260738e-04,2.354498439675933635e-04,3.138193761249580141e-04,5.386048280062093142e-04
8.109999999999989768e+02,1.248377133288890238e-04,5.736835484323006498e-10,1.400699567197649133e-03,1.040109864832166356e-04,2.640273997839774296e-08,4.000000000000000000e+00,2.288486998121056458e-04,2.082672684567238818e-05,1.275861853868760082e-03,1.248371396453406038e-04,2.492039252646928725e-06,1.273274341697279365e-05,2.504312000225054167e-05,5.822138688420132861e-05,1.034682798788966217e-04,1.602647075674145673e-04,2.354057969295025865e-04,3.137389015187313406e-04,5.385677684001206542e-04
8.134999999999989768e+02,1.249082653142686195e-04,1.109233062324948780e-09,1.400625707422460198e-03,1.040111533518638993e-04,2.642039476540467416e-08,4.000000000000000000e+00,2.289194186661325323e-04,2.089711196240472016e-05,1.275717442108191633e-03,1.249071560812062840e-04,2.504142660049620080e-06,1.273768894062463867e-05,2.508612708406931168e-05,5.828097911603123763e-05,1.035566710672409835e-04,1.603401663337443038e-04,2.354488478771815500e-04,3.138081478101914425e-04,5.386239803761267526e-04
8.159999999999989768e+02,1.248365822947494416e-04,2.591888906943217878e-10,1.400745658929983392e-03,1.040144003692481279e-04,2.640316776320799117e-08,4.000000000000000000e+00,2.288509826639975695e-04,2.082218192550131376e-05,1.275909076635233950e-03,1.248363231058587412e-04,2.492886376461246299e-06,1.272079414533775235e-05,2.502235068124202235e-05,5.821199266801019176e-05,1.034661666482290180e-04,1.602638260524524405e-04,2.353937129142876091e-04,3.137266631653650817e-04,5.385915414965231247e-04
8.184999999999989768e+02,1.249077171032073020e-04,2.297498849270519367e-10,1.400669947684246401e-03,1.040144654315416391e-04,2.642094681094424311e-08,4.000000000000000000e+00,2.289221825347489275e-04,2.089325167166566292e-05,1.275762230581039018e-03,1.249074873533223865e-04,2.492623459107821937e-06,1.272941201836409099e-05,2.507178322775710310e-05,5.827550062765167276e-05,1.035537195209647440e-04,1.603541426617879039e-04,2.354545210055025879e-04,3.137941796779478111e-04,5.386442642386657939e-04
8.209999999999989768e+02,1.248366185771739077e-04,3.956109394234334942e-10,1.400788084088217759e-03,1.040176009813390928e-04,2.640384265169586884e-08,4.000000000000000000e+00,2.288542195585129869e-04,2.081901759583481496e-05,1.275951465511043770e-03,1.248362229662344737e-04,2.487118625424973782e-06,1.270742805829236995e-05,2.502111649621602447e-05,5.820298133531465461e-05,1.034632281798710570e-04,1.602751091862256324e-04,2.353903066844757286e-04,3.137431853605818720e-04,5.386088605901830908e-04
8.234999999999989768e+02,1.249083147700628970e-04,2.304615496884835547e-12,1.400710592910589655e-03,1.040175673723276991e-04,2.642174142075383939e-08,4.000000000000000000e+00,2.289258821423905961e-04,2.089074739773519795e-05,1.275802278140526812e-03,1.249083124654473871e-04,2.483389253158122094e-06,1.273000657021418075e-05,2.505991955732351077e-05,5.827317071894627936e-05,1.035509233891696886e-04,1.603685097235199911e-04,2.354441392308131216e-04,3.137881946799145620e-04,5.386656353084928999e-04
8.259999999999989768e+02,1.248377782994456548e-04,1.694569810554259714e-10,1.400826984233196010e-03,1.040205945508295863e-04,2.640475498144961965e-08,4.000000000000000000e+00,2.288583728502752547e-04,2.081718374861606850e-05,1.275989205933750464e-03,1.248376088424646012e-04,2.479379696725996564e-06,1.270081761679764073e-05,2.500469319815328052e-05,5.820700085819677396e-05,1.034615580907920224e-04,1.602938943219424210e-04,2.353843934055943642e-04,3.137147405998631051e-04,5.386137141015911881e-04
8.284999999999989768e+02,1.249100114177744358e-04,1.161178478171209097e-09,1.400747781815000472e-03,1.040204699613048948e-04,2.642276912335928134e-08,4.000000000000000000e+00,2.289304813790793305e-04,2.088954145646954095e-05,1.275837770397225982e-03,1.249088502392962767e-04,2.482058525022432531e-06,1.271492228165087690e-05,2.504664118407975529e-05,5.827840576919668543e-05,1.035505003452200047e-04,1.603801446207809873e-04,2.354481986769932052e-04,3.137892759218002467e-04,5.386639950494234892e-04
8.309999999999989768e+02,1.248400169082108382e-04,1.453974199054543716e-09,1.400862495393885966e-03,1.040233900240099046e-04,2.640589549372964318e-08,4.000000000000000000e+00,2.288634069322207428e-04,2.081662688420093357e-05,1.276022478485675047e-03,1.248385629340117964e-04,2.476766824735047233e-06,1.269876849861987157e-05,2.499168888825500549e-05,5.820051586052162225e-05,1.034590901211327515e-04,1.602972650522663765e-04,2.353882318278947209e-04,3.137155674072089465e-04,5.386066461587978678e-04
8.334999999999989768e+02,1.249127650111564458e-04,8.160681564737424162e-10,1.400781647711128904e-03,1.040231800177046715e-04,2.642402084372817409e-08,4.000000000000000000e+00,2.289359450288611173e-04,2.088958499345177429e-05,1.275868882699972458e-03,1.249119489429999816e-04,2.484775090169688197e-06,1.271731684513053984e-05,2.503467548997248416e-05,5.827188089325547980e-05,1.035548225108802380e-04,1.603868257599889980e-04,2.354512327381988500e-04,3.137926778783462498e-04,5.386513701319643743e-04
8.359999999999989768e+02,1.248432934215103391e-04,5.067818456796704817e-11,1.400894748215896326e-03,1.040259938912491757e-04,2.640725531739153505e-08,4.000000000000000000e+00,2.288692873127595013e-04,2.081729953026116348e-05,1.276051454794386013e-03,1.248432427433257628e-04,2.479274937895048023e-06,1.269345584643020192e-05,2.498313642638081027e-05,5.819779766409140709e-05,1.034751587570856377e-04,1.603151767693343987e-04,2.353933737467774512e-04,3.137163955789712888e-04,5.385981995123596995e-04
8.384999999999989768e+02,1.249165375984491097e-04,1.652704671418162707e-09,1.400812318735201838e-03,1.040257012358901498e-04,2.642548788320343102e-08,4.000000000000000000e+00,2.289422388343392595e-04,2.089083636255895994e-05,1.275895781136752701e-03,1.249148848937776956e-04,2.483630805809968553e-06,1.270402353623203417e-05,2.502930241969070349e-05,5.827809662750935225e-05,1.035678572081389910e-04,1.604076336637872920e-04,2.354429578592924662e-04,3.137835199395988496e-04,5.386403863737661583e-04
8.409999999999989768e+02,1.248475665205225297e-04,1.913525055045936755e-09,1.400923868541922726e-03,1.040284147778751058e-04,2.640882594729392665e-08,4.000000000000000000e+00,2.288759812983976491e-04,2.081915174264742385e-05,1.276076302021400197e-03,1.248456529954674872e-04,2.473802181770763249e-06,1.269364932429023382e-05,2.498001772366937597e-05,5.820504205872518468e-05,1.034848112828651474e-04,1.603354324387966064e-04,2.354003826868034186e-04,3.137240458670279833e-04,5.385997385586491996e-04
8.434999999999989768e+02,1.249212923175051682e-04,1.660751886632743790e-09,1.400839918296311465e-03,1.040280377139603463e-04,2.642716190489273295e-08,4.000000000000000000e+00,2.289493300314655280e-04,2.089325460354482186e-05,1.275918625978806351e-03,1.249196315656185433e-04,2.477905349075797856e-06,1.270236169290394094e-05,2.502347099952866263e-05,5.828309862472374846e-05,1.035695476967210895e-04,1.604180340253304128e-04,2.354545107392866778e-04,3.137634187328861989e-04,5.386531871467992996e-04
8.459999999999989768e+02,1.248527980811014527e-04,5.280212181642524995e-10,1.400949976962208472e-03,1.040306591522253201e-04,2.641059923232677620e-08,4.000000000000000000e+00,2.288834572333267592e-04,2.082213892887613260e-05,1.276097178881107101e-03,1.248522700598832865e-04,2.471850222997723556e-06,1.268744542831802011e-05,2.497378797560235623e-05,5.820495770523850527e-05,1.034897461900787050e-04,1.603483928560052040e-04,2.354024260385467065e-04,3.137349897285811296e-04,5.386073728464786008e-04
8.484999999999989768e+02,1.249269870765938313e-04,2.520540444033298672e-11,1.400864564504705062e-03,1.040302014525654092e-04,2.642903491429678539e-08,4.000000000000000000e+00,2.289571885291592540e-04,2.089678562402842211e-05,1.275937577428111177e-03,1.249269618711893902e-04,2.479610036000209990e-06,1.269816094340763812e-05,2.501571705308928910e-05,5.827688592189124239e-05,1.035786931823190433e-04,1.604290212506486119e-04,2.354714100003800644e-04,3.137380392227787085e-04,5.386555803126503355e-04
8.509999999999989768e+02,1.248589523314061879e-04,2.793618664798095826e-09,1.400973189425812294e-03,1.040327322413986286e-04,2.641256735490690147e-08,4.000000000000000000e+00,2.288916845728048029e-04,2.082622009000755935e-05,1.276114237094406025e-03,1.248561587127413935e-04,2.466209190144498188e-06,1.268634372172541053e-05,2.496923965732233576e-05,5.820110548814357758e-05,1.034922875199808509e-04,1.603577253530075533e-04,2.354216880027707294e-04,3.137429374466202685e-04,5.386150643155846428e-04
8.534999999999989768e+02,1.249335881278700044e-04,6.334792690494667747e-11,1.400886371000394093e-03,1.040321959974990562e-04,2.643109924656632326e-08,4.000000000000000000e+00,2.289657841253690471e-04,2.090139213037094828e-05,1.275952782872524088e-03,1.249335247799431112e-04,2.482642824650262192e-06,1.269467044897795220e-05,2.501616337928145350e-05,5.827577026158776877e-05,1.035886673976211208e-04,1.604374724500559472e-04,2.354932630739967536e-04,3.137308084176464304e-04,5.386406980355750405e-04
8.559999999999989768e+02,1.248659921750421215e-04,1.558994969744540646e-10,1.400993617470195967e-03,1.040346423928036924e-04,2.641472281965621640e-08,4.000000000000000000e+00,2.289006345678458139e-04,2.083134978223842907e-05,1.276127625295153927e-03,1.248658362755451421e-04,2.466618013289418280e-06,1.269631873299563098e-05,2.496962840173523368e-05,5.820746853849766622e-05,1.034986569256348657e-04,1.603643432809523004e-04,2.354321170220388876e-04,3.137127726018859586e-04,5.386111753996868914e-04
8.584999999999989768e+02,1.249410585628899114e-04,1.143936799212144169e-10,1.400905447201559670e-03,1.040340301787213794e-04,2.643334755004259315e-08,4.000000000000000000e+00,2.289750887416113043e-04,2.090702838416853197e-05,1.275964388638669731e-03,1.249409441692099986e-04,2.475488721958123766e-06,1.269769994161404647e-05,2.501223066145985265e-05,5.828885327384812523e-05,1.035943644274840914e-04,1.604522314319052709e-04,2.355104362015563748e-04,3.137465643890524213e-04,5.386399810911421827e-04
8.609999999999989768e+02,1.248738861102210150e-04,7.554185369259074060e-10,1.401011368068323616e-03,1.040363926909586398e-04,2.641705843641581219e-08,4.000000000000000000e+00,2.289102788011796548e-04,2.083749341926237515e-05,1.276137481958102655e-03,1.248731306916841003e-04,2.479704700568854469e-06,1.269811630905701484e-05,2.496793931839521113e-05,5.822068158288981328e-05,1.035093100814985108e-04,1.603839277531233208e-04,2.354558869055858395e-04,3.137085078113016883e-04,5.386071135496308272e-04
8.634999999999989768e+02,1.249493644712759807e-04,3.412470450899060067e-10,1.400921897863493474e-03,1.040357106571177908e-04,2.643577277370728964e-08,4.000000000000000000e+00,2.289850751283937580e-04,2.091365381415818991e-05,1.275972533392217547e-03,1.249490232242309008e-04,2.480494179290463232e-06,1.269301727572516391e-05,2.501274476255037129e-05,5.829384395652275545e-05,1.036029884358718631e-04,1.604692292724222260e-04,2.355299491683216049e-04,3.137474461861463151e-04,5.386139138735204389e-04
8.659999999999989768e+02,1.248825993220325007e-04,4.135568880793185344e-10,1.401026544118295436e-03,1.040379916056067286e-04,2.641956731075560158e-08,4.000000000000000000e+00,2.289205909276392293e-04,2.084460771642577203e-05,1.276143944796262909e-03,1.248821857651444115e-04,2.473516191395543300e-06,1.269850011403317811e-05,2.497126001732975523e-05,5.822088372653030344e-05,1.035130113779005577e-04,1.603953549375959414e-04,2.354700479300880875e-04,3.136963241146022087e-04,5.386069979719684776e-04
8.684999999999989768e+02,1.249584745365433798e-04,9.390898979890754166e-10,1.400935823543432738e-03,1.040372423572109942e-04,2.643836815579300950e-08,4.000000000000000000e+00,2.289957168937543875e-04,2.092123217933238553e-05,1.275977349006889331e-03,1.249575354466453858e-04,2.473456672782857144e-06,1.270477517728658847e-05,2.500509508807749638e-05,5.829848212629745919e-05,1.036139588481231188e-04,1.604802199012032664e-04,2.355496052162496924e-04,3.137589905026073704e-04,5.386252706354961511e-04
8.709999999999989768e+02,1.248920994832163252e-04,1.513791835892464505e-10,1.401039243943711559e-03,1.040394459546041750e-04,2.642224282786660105e-08,4.000000000000000000e+00,2.289315454378204866e-04,2.085265352861215011e-05,1.276147144460495261e-03,1.248919481040327228e-04,2.474041462798456667e-06,1.270263015490171575e-05,2.496966662813935179e-05,5.823733437114937174e-05,1.035257472337859511e-04,1.604087930012785613e-04,2.354763604812786502e-04,3.136959106581624422e-04,5.386039595546514682e-04
8.734999999999989768e+02,1.249683567007458856e-04,4.158207395548398342e-10,1.400947321791634614e-03,1.040386323957346649e-04,2.644112720725965387e-08,4.000000000000000000e+00,2.290069890964805505e-04,2.092972430501122074e-05,1.275978965090888810e-03,1.249679408800063367e-04,2.475665951770141112e-06,1.270557710621016552e-05,2.500631688230314358e-05,5.830824105252354814e-05,1.036240614678615583e-04,1.604962098515031344e-04,2.355452094405802578e-04,3.137738454945559249e-04,5.386474236411193175e-04
8.759999999999989768e+02,1.249023571561458086e-04,1.664246910203866111e-09,1.401049564079789519e-03,1.040407603699159431e-04,2.642507864151168048e-08,4.000000000000000000e+00,2.289431175260617517e-04,2.086159678622986555e-05,1.276147206923643630e-03,1.249006929092356044e-04,2.470861455067227703e-06,1.269364703083601605e-05,2.496480591411742703e-05,5.823930173546373862e-05,1.035317231229151259e-04,1.604203683640610819e-04,2.354793286666588569e-04,3.136999785527554477e-04,5.386089177404284559e-04
8.784999999999989768e+02,1.249789820167080041e-04,5.653695614841058058e-11,1.400956486394134247e-03,1.040398854176966919e-04,2.644404370366008639e-08,4.000000000000000000e+00,2.290188674344046825e-04,2.093909659901131216e-05,1.275977504377426297e-03,1.249789254797518435e-04,2.470890245483280161e-06,1.271189897049202839e-05,2.500829912154963418e-05,5.831749484619062603e-05,1.036321241000175207e-04,1.605091356696780516e-04,2.355518045580960848e-04,3.137914772487457901e-04,5.386727306766948440e-04
8.809999999999989768e+02,1.249133427684927223e-04,3.013155318005019656e-09,1.401057595739152927e-03,1.040419408781407677e-04,2.642806866328949003e-08,4.000000000000000000e+00,2.289552836466335036e-04,2.087140189035195453e-05,1.276144252970660151e-03,1.249103296131747213e-04,2.471136985211853269e-06,1.269403214282025977e-05,2.496468557256109982e-05,5.824452792813086485e-05,1.035456873191140028e-04,1.604384930461587484e-04,2.354861176900826972e-04,3.137177257802453430e-04,5.386054748245083226e-04
8.834999999999989768e+02,1.249903230689577700e-04,9.620319844908048699e-10,1.400963406756585523e-03,1.040410054301528709e-04,2.644711167179954619e-08,4.000000000000000000e+00,2.290313284991106545e-04,2.094931763880489913e-05,1.275973083687627699e-03,1.249893610369732860e-04,2.478542416127040741e-06,1.270682945973325045e-05,2.501580450080164645e-05,5.832885382492556482e-05,1.036435336787715276e-04,1.605314350932002905e-04,2.355645481125274619e-04,3.137964501643938009e-04,5.386912986596164568e-04
8.859999999999989768e+02,1.249250286038273289e-04,6.786449731438379101e-10,1.401063425401268383e-03,1.040429924485712860e-04,2.643120704932053488e-08,4.000000000000000000e+00,2.289680210523986148e-04,2.088203615525604292e-05,1.276138396797441054e-03,1.249243499588541847e-04,2.470687055266359742e-06,1.269454564250582048e-05,2.496181785774293207e-05,5.825315111263859634e-05,1.035643845386857920e-04,1.604586012126673657e-04,2.354903040820425966e-04,3.137568553872716439e-04,5.386050233873670729e-04
8.884999999999989768e+02,1.250023515333292541e-04,3.127088212903229820e-10,1.400968165105841807e-03,1.040419986802400699e-04,2.645032537824109648e-08,4.000000000000000000e+00,2.290443502135693240e-04,2.096035285308918417e-05,1.275965813572512526e-03,1.250020388245079602e-04,2.479779130150681928e-06,1.270731663328014255e-05,2.501544714604946244e-05,5.834076570962604938e-05,1.036643373588568896e-04,1.605491688582381395e-04,2.355804442799349621e-04,3.138374946295553834e-04,5.386965348446861928e-04
8.909999999999989768e+02,1.249373884686656418e-04,6.365616844287503940e-10,1.401067132801085430e-03,1.040439193483830185e-04,2.643448819074309500e-08,4.000000000000000000e+00,2.289813078170486603e-04,2.089346912028262329e-05,1.276129744332419897e-03,1.249367519069812015e-04,2.476167455682868118e-06,1.269197687094126954e-05,2.496648259086447114e-05,5.826606268442991322e-05,1.035871075945099442e-04,1.604858970181233604e-04,2.355101654204913239e-04,3.137872512645554905e-04,5.386079527485527693e-04
8.934999999999989768e+02,1.250150402800414770e-04,5.949373558231306014e-11,1.400970843836565807e-03,1.040428710862126332e-04,2.645367932008265671e-08,4.000000000000000000e+00,2.290579113662541237e-04,2.097216919382884385e-05,1.275955803556524330e-03,1.250149807863058825e-04,2.477155294057067584e-06,1.270797352701283798e-05,2.501391866559421115e-05,5.835083861339760553e-05,1.036808758130016946e-04,1.605680164516728537e-04,2.355787490756279013e-04,3.138694631721604964e-04,5.386758770465281372e-04
8.959999999999989768e+02,1.249503954899750262e-04,4.042992582743106821e-10,1.401068804659975691e-03,1.040447277453329308e-04,2.643790670470162506e-08,4.000000000000000000e+00,2.289951232353079570e-04,2.090566774464209534e-05,1.276118409170000747e-03,1.249499911907167560e-04,2.475929509908463676e-06,1.269098184235242850e-05,2.496730366372878213e-05,5.828206953214419778e-05,1.036019826190941103e-04,1.604943657755834993e-04,2.355086444696594106e-04,3.137992905827746617e-04,5.386007138084710714e-04
8.984999999999989768e+02,1.250283663136034023e-04,3.452612355727729699e-10,1.400971528201847699e-03,1.040436246671139811e-04,2.645716821691988740e-08,4.000000000000000000e+00,2.290719909807173698e-04,2.098474164648942125e-05,1.275943161888244215e-03,1.250280210523678395e-04,2.485132852470851522e-06,1.270588254453977595e-05,2.500970330277919485e-05,5.836145177118094978e-05,1.036970060584599743e-04,1.605889010864582718e-04,2.356026606578250082e-04,3.138735245076932951e-04,5.386488907749911736e-04
9.009999999999989768e+02,1.249640258028798302e-04,1.158693244002722658e-09,1.401068520591888062e-03,1.040454212379777647e-04,2.644145742545105561e-08,4.000000000000000000e+00,2.290094470408575813e-04,2.091860456490206549e-05,1.276104494789008286e-03,1.249628671096358304e-04,2.470902183951937033e-06,1.268946309627177579e-05,2.497087400138122337e-05,5.829337647431329116e-05,1.036170742766080787e-04,1.605249562524768030e-04,2.355330723801444496e-04,3.138207911890764134e-04,5.385963578320266147e-04
9.034999999999989768e+02,1.250423037781568853e-04,2.856751308804574221e-09,1.400970294314819774e-03,1.040442658978013037e-04,2.646078700036124245e-08,4.000000000000000000e+00,2.290865696759581890e-04,2.099803788035558162e-05,1.275927990536662943e-03,1.250394470268480674e-04,2.481294616171544734e-06,1.270214003630072790e-05,2.501071755031625968e-05,5.838085355238227742e-05,1.037176124808003672e-04,1.606093092105698888e-04,2.356133393244431052e-04,3.138883935548882911e-04,5.386414623334648830e-04
9.059999999999989768e+02,1.249782575750952673e-04,1.123118745718314248e-10,1.401066355501562073e-03,1.040460019762039088e-04,2.644513539373907958e-08,4.000000000000000000e+00,2.290242595512991626e-04,2.093225559889135858e-05,1.276088097926466724e-03,1.249781452632207045e-04,2.471415378376064258e-06,1.269372227457769365e-05,2.497281789825540364e-05,5.830602135511142559e-05,1.036352305169929515e-04,1.605381728366282019e-04,2.355408986699121521e-04,3.138135105075269028e-04,5.386029230634586809e-04
9.084999999999989768e+02,1.250568306153339629e-04,1.759102703092486155e-09,1.400967215988942150e-03,1.040447976563381655e-04,2.646453080290067597e-08,4.000000000000000000e+00,2.291016282716721285e-04,2.101203295899579742e-05,1.275910385373608133e-03,1.250550715126308606e-04,2.483104159500392277e-06,1.270190712046485664e-05,2.501684916009345351e-05,5.839590758775551856e-05,1.037359982527945627e-04,1.606332966527791424e-04,2.356356306059181676e-04,3.138877936927899292e-04,5.386353327917237392e-04
9.109999999999989768e+02,1.249930651875314261e-04,1.196581341270982647e-09,1.401062381633982673e-03,1.040464776000945500e-04,2.644893584596145381e-08,4.000000000000000000e+00,2.290395427876259896e-04,2.094658758743687618e-05,1.276069316446451192e-03,1.249918686061901444e-04,2.475484873880331854e-06,1.269793397778610917e-05,2.496781377863837469e-05,5.832888547024588083e-05,1.036553321679047502e-04,1.605590019146053342e-04,2.355687125519924450e-04,3.138264123063770421e-04,5.385842182589259527e-04
9.134999999999989768e+02,1.250719238765243921e-04,1.119421499375593936e-09,1.400962363722470282e-03,1.040452248208422517e-04,2.646839495019472014e-08,4.000000000000000000e+00,2.291171486973666302e-04,2.102669905568214047e-05,1.275890439845945917e-03,1.250708044550250214e-04,2.481399608587829357e-06,1.269596125500594345e-05,2.501876073102683403e-05,5.841670364733932001e-05,1.037558065004722121e-04,1.606426244584079814e-04,2.356515688572454045e-04,3.138767741103946972e-04,5.386304523323420584e-04
9.159999999999989768e+02,1.250084279195829535e-04,7.424090197946039209e-11,1.401056668056973155e-03,1.040468507857459035e-04,2.645285420935683073e-08,4.000000000000000000e+00,2.290552787053288706e-04,2.096157713383704996e-05,1.276048240137390120e-03,1.250083536786809803e-04,2.475686509728950146e-06,1.269828533480980880e-05,2.497530433951630993e-05,5.834514697835295499e-05,1.036715414735191296e-04,1.605885517418242947e-04,2.355816309709624426e-04,3.138371962513149195e-04,5.385822251052756887e-04
9.184999999999989768e+02,1.250875619027893974e-04,1.226825141202484351e-10,1.400955805475979921e-03,1.040455516216386638e-04,2.647237495503523697e-08,4.000000000000000000e+00,2.291331135244280477e-04,2.104201028115073354e-05,1.275868243573190577e-03,1.250874392202752660e-04,2.483602871021604598e-06,1.270496176355582197e-05,2.502246164117314942e-05,5.842739816897478920e-05,1.037702491689332390e-04,1.606734292010349131e-04,2.356638627090984646e-04,3.138987873388289626e-04,5.386267731682020448e-04
9.209999999999989768e+02,1.250243250606958365e-04,1.688378664697496704e-10,1.401049281646218848e-03,1.040471250691021442e-04,2.645688609202791949e-08,4.000000000000000000e+00,2.290714501297979808e-04,2.097719999159369233e-05,1.276024956585522984e-03,1.250241562228293787e-04,2.474186611096705530e-06,1.269764209240779977e-05,2.497870119810697065e-05,5.835746068078037185e-05,1.036921957784606727e-04,1.606062485910715696e-04,2.356097701638771040e-04,3.138431211422935269e-04,5.385833075114352915e-04
9.234999999999989768e+02,1.251037261319246877e-04,2.829981638032983165e-10,1.400947606886794984e-03,1.040457794173346799e-04,2.647646650665227561e-08,4.000000000000000000e+00,2.291495055492593540e-04,2.105794671459000785e-05,1.275843880754870324e-03,1.251034431337608849e-04,2.476991426153322054e-06,1.270362078857930980e-05,2.502371563165160494e-05,5.844108380456240228e-05,1.037935485118621112e-04,1.606946871571514823e-04,2.356852180675353197e-04,3.139069830278274601e-04,5.386242495641280692e-04
9.259999999999989768e+02,1.250407362490668487e-04,1.200031201483647081e-10,1.401040286665670900e-03,1.040473044089168579e-04,2.646102727647051158e-08,4.000000000000000000e+00,2.290880406579837202e-04,2.099343184014999082e-05,1.275999550416604105e-03,1.250406162459466962e-04,2.474027580959475766e-06,1.270020203347056072e-05,2.497762233550357693e-05,5.836958893457886913e-05,1.037142309192041041e-04,1.606254795421850558e-04,2.356275773389266651e-04,3.138363455676245460e-04,5.385866404547453050e-04
9.284999999999989768e+02,1.251203953679282783e-04,1.736500005953021535e-09,1.400937830830840426e-03,1.040459135653451966e-04,2.648066546667396673e-08,4.000000000000000000e+00,2.291663089332734884e-04,2.107448180258308164e-05,1.275817435462912094e-03,1.251186588679223150e-04,2.475831730652766137e-06,1.270945756063518009e-05,2.503387409867542153e-05,5.845562210366249081e-05,1.038100277805780467e-04,1.607150589122853914e-04,2.357003608414627311e-04,3.139133725297178767e-04,5.386281131209229821e-04
9.309999999999989768e+02,1.250576442645135974e-04,3.383236956346989361e-10,1.401029744725130555e-03,1.040473897987899139e-04,2.646527371293096906e-08,4.000000000000000000e+00,2.291050340633035112e-04,2.101025446572368349e-05,1.275972100460617039e-03,1.250573059408179597e-04,2.475504857161836227e-06,1.269734284632867267e-05,2.498507922518067488e-05,5.838796529622601735e-05,1.037287059120335598e-04,1.606432507976780083e-04,2.356411797473727233e-04,3.138626740417307264e-04,5.386039302274196359e-04
9.334999999999989768e+02,1.251375521200157406e-04,4.553767521985386703e-10,1.400926537745175900e-03,1.040459557589611751e-04,2.648496786038536750e-08,4.000000000000000000e+00,2.291835078789769293e-04,2.109159636105456548e-05,1.275788985625160186e-03,1.251370967432635379e-04,2.477138921237688472e-06,1.271049747612278447e-05,2.504029002642888901e-05,5.847448705523984494e-05,1.038318055947880513e-04,1.607396674896328416e-04,2.357146251520183275e-04,3.139259931371461980e-04,5.386241513757558143e-04
9.359999999999989768e+02,1.250750286445979692e-04,1.024187471368876439e-09,1.401017715101844120e-03,1.040473869014027633e-04,2.646962151145720743e-08,4.000000000000000000e+00,2.291224155460007189e-04,2.102764174319520592e-05,1.275942686457246043e-03,1.250740044571265917e-04,2.478079571535118727e-06,1.269470245626394584e-05,2.499529011121222116e-05,5.840859071957660753e-05,1.037558573275858753e-04,1.606683321142502320e-04,2.356441360614176892e-04,3.138960964387774058e-04,5.386339145256849488e-04
9.384999999999989768e+02,1.251551765213728263e-04,3.620918925969657212e-10,1.400913785748688495e-03,1.040459113046614910e-04,2.648936986931347560e-08,4.000000000000000000e+00,2.292010878260343173e-04,2.110926521671133540e-05,1.275758609227315614e-03,1.251548144294802240e-04,2.483903042572018155e-06,1.271698587212330593e-05,2.505192317049926133e-05,5.849772991160033758e-05,1.038601905725762727e-04,1.607610744702581541e-04,2.357326255777916074e-04,3.139253046978136927e-04,5.386363823634700938e-04
9.409999999999989768e+02,1.250928729676918010e-04,1.865912688403381369e-09,1.401004254773495451e-03,1.040472972606963252e-04,2.647406693456678179e-08,4.000000000000000000e+00,2.291401702283881261e-04,2.104557570699547579e-05,1.275911381805803569e-03,1.250910070550033902e-04,2.481479861474031383e-06,1.270042623895214220e-05,2.500423065592527439e-05,5.843115948795316175e-05,1.037844056743284340e-04,1.606901309204378020e-04,2.356610995012714993e-04,3.138862064291317463e-04,5.386405054371962804e-04
9.434999999999989768e+02,1.251732508897195517e-04,9.615941180707794122e-10,1.400899630719711422e-03,1.040457836056296544e-04,2.649386782441018235e-08,4.000000000000000000e+00,2.292190344953491925e-04,2.112746728408989737e-05,1.275726379829991925e-03,1.251722892956014721e-04,2.479235442543687943e-06,1.271874739468716105e-05,2.506318227050229760e-05,5.851247026461840924e-05,1.038885859600811618e-04,1.607815599673884620e-04,2.357450765412328112e-04,3.139381097187412422e-04,5.386508708606542071e-04
9.459999999999989768e+02,1.251111579974554665e-04,4.314600290202865135e-10,1.400989418555647443e-03,1.040471265154134495e-04,2.647860639157871109e-08,4.000000000000000000e+00,2.291582845128689160e-04,2.106403148204201697e-05,1.275878260558192031e-03,1.251107265374264393e-04,2.478263145865459393e-06,1.270439817816195167e-05,2.501403201452252108e-05,5.845207748992309034e-05,1.038128873852113207e-04,1.607097035280223606e-04,2.356771793453910232e-04,3.139028475329185388e-04,5.386185874119238295e-04
9.484999999999989768e+02,1.251917574767091521e-04,6.365524936867798606e-11,1.400884126415526728e-03,1.040455768490314704e-04,2.649845820195487322e-08,4.000000000000000000e+00,2.292373343257406225e-04,2.114618062767768163e-05,1.275692368938817576e-03,1.251916938214597862e-04,2.479751942168229118e-06,1.272484341766326234e-05,2.507743078673436941e-05,5.852867757412409986e-05,1.039144465272792174e-04,1.608035311919495287e-04,2.357718777865851884e-04,3.139651068512846902e-04,5.386664370507729957e-04
9.509999999999989768e+02,1.251298675488516060e-04,1.948029494136038044e-10,1.400973259148573279e-03,1.040468773223288118e-04,2.648323643332088207e-08,4.000000000000000000e+00,2.291767448711804042e-04,2.108299022652279414e-05,1.275843391599721646e-03,1.251296727459021998e-04,2.480642839300426584e-06,1.270901510601645208e-05,2.502354141538649286e-05,5.847758911501540607e-05,1.038370395315583268e-04,1.607342542908382198e-04,2.357038570941889463e-04,3.139161289471077330e-04,5.386236519334003945e-04
9.534999999999989768e+02,1.252106824524322145e-04,4.594698682831689643e-10,1.400867324504403467e-03,1.040452911744692174e-04,2.650313761578389319e-08,4.000000000000000000e+00,2.292559736269014184e-04,2.116539127796299711e-05,1.275656642051971280e-03,1.252102229825639206e-04,2.475590475254200441e-06,1.272470191873293918e-05,2.508507525800256948e-05,5.855030643348018034e-05,1.039365108606238796e-04,1.608251550801133756e-04,2.357902187689022626e-04,3.139947102510140921e-04,5.386831364214403122e-04
9.559999999999989768e+02,1.251489861113509164e-04,2.066099457389963723e-09,1.400955827226318430e-03,1.040465521840844537e-04,2.648795374609451273e-08,4.000000000000000000e+00,2.291955382954353700e-04,2.110243392726646270e-05,1.275806841114967595e-03,1.251469200118935157e-04,2.473533625122256939e-06,1.271046036301347122e-05,2.504336780806310726e-05,5.849277995481344387e-05,1.038614269903788867e-04,1.607552728570341150e-04,2.357076341929994242e-04,3.139233865548259864e-04,5.386342394436721042e-04
9.584999999999989768e+02,1.252300097819282704e-04,1.969456659715494796e-10,1.400849274687998060e-03,1.040449300210519325e-04,2.650790281306744229e-08,4.000000000000000000e+00,2.292749398029801894e-04,2.118507976087633784e-05,1.275619264906069708e-03,1.252298128362623044e-04,2.476382631452200727e-06,1.272133772439037008e-05,2.509509248067955030e-05,5.858354022320684442e-05,1.039597659104728736e-04,1.608481204597581645e-04,2.358089574235186156e-04,3.140011350132339415e-04,5.386646826307159557e-04
9.609999999999989768e+02,1.251684981683364080e-04,7.677034731525200889e-11,1.400937171519360883e-03,1.040461542414010637e-04,2.649275514614226613e-08,4.000000000000000000e+00,2.292146524097374717e-04,2.112234392693534426e-05,1.275768673351024502e-03,1.251684213979890859e-04,2.474474264049784372e-06,1.271079898887214457e-05,2.505481575642210638e-05,5.851824192917901262e-05,1.038852385893560616e-04,1.607758225593006120e-04,2.357258897505373231e-04,3.139295314153466325e-04,5.386444164297672036e-04
9.634999999999989768e+02,1.252497239811493023e-04,5.131325574113857268e-10,1.400830024735729134e-03,1.040444967864558398e-04,2.651275066890090296e-08,4.000000000000000000e+00,2.292942207676051556e-04,2.120522719469346252e-05,1.275580300754579777e-03,1.252492108485918885e-04,2.472543547410076747e-06,1.272211832296871675e-05,2.510133208946312920e-05,5.859953482120027867e-05,1.039871331007753480e-04,1.608762885208617796e-04,2.358275638312674590e-04,3.140172919897766895e-04,5.386469513960774180e-04
9.659999999999989768e+02,1.251883885250241189e-04,3.938760689986623069e-10,1.400917338870176282e-03,1.040456868545315138e-04,2.649763757452361176e-08,4.000000000000000000e+00,2.292340753795556326e-04,2.114270167049260509e-05,1.275728950345152244e-03,1.251879946489551244e-04,2.464348686418165408e-06,1.271664810954831181e-05,2.506779228057499042e-05,5.854011317526028611e-05,1.039098608690808523e-04,1.608025507757319169e-04,2.357560232610018188e-04,3.139483612326138999e-04,5.386329530090542021e-04
9.684999999999989768e+02,1.252698105899880451e-04,8.177627962401046699e-11,1.400809620587507853e-03,1.040439942272802364e-04,2.651767818001780086e-08,4.000000000000000000e+00,2.293138048172682815e-04,2.122581636270780866e-05,1.275539809997519808e-03,1.252697288137084224e-04,2.464067757880225711e-06,1.273415425696700761e-05,2.511333649864357374e-05,5.861450276372999257e-05,1.040125099871029829e-04,1.609014446600693412e-04,2.358463829849100394e-04,3.140211260648315280e-04,5.386281661574452047e-04
9.709999999999989768e+02,1.252086447244906981e-04,5.219122855983536634e-10,1.400896374323798519e-03,1.040451506700796952e-04,2.650259809170331402e-08,4.000000000000000000e+00,2.292537953945703933e-04,2.116349405441100297e-05,1.275687729599307794e-03,1.252081228122050921e-04,2.465416498053175946e-06,1.271790347525226741e-05,2.507684602339808511e-05,5.856220026328448408e-05,1.039390656763748157e-04,1.608309791773325492e-04,2.357824766773013094e-04,3.139478519017083235e-04,5.386344366307626533e-04
9.734999999999989768e+02,1.252902545528205148e-04,4.827518613509589515e-10,1.400788106405580777e-03,1.040434263859247568e-04,2.652268246003390020e-08,4.000000000000000000e+00,2.293336809387452717e-04,2.124682816689575800e-05,1.275497851852760208e-03,1.252897718009591611e-04,2.469562778014669246e-06,1.274160174989761564e-05,2.512624529958702876e-05,5.863613392265502167e-05,1.040430390582146634e-04,1.609256230378548367e-04,2.358590829615905252e-04,3.140369699036942106e-04,5.385877837369953177e-04
9.759999999999989768e+02,1.252292538018558372e-04,5.093801604163720548e-10,1.400874321185734128e-03,1.040445474979679371e-04,2.650763387182653171e-08,4.000000000000000000e+00,2.292738012998237743e-04,2.118470630388790007e-05,1.275645067383878372e-03,1.252287444216954168e-04,2.469870859951447247e-06,1.272615580636840195e-05,2.508649314073722314e-05,5.858476601613345913e-05,1.039653584738782109e-04,1.608595937874360629e-04,2.357982496106181530e-04,3.139885595924622828e-04,5.386341927151525044e-04
9.784999999999989768e+02,1.253110446945364224e-04,1.741367548324269391e-09,1.400765524582278654e-03,1.040427931799865259e-04,2.652776073512955249e-08,4.000000000000000000e+00,2.293538378745229483e-04,2.126825151454989657e-05,1.275454479887742259e-03,1.253093033269881090e-04,2.472052627881207561e-06,1.274890399969489040e-05,2.514314499258668597e-05,5.865978874915115906e-05,1.040701722724353016e-04,1.609543423967096086e-04,2.358769506316166816e-04,3.140657228670480487e-04,5.385868225578102457e-04
9.809999999999989768e+02,1.252501999371480638e-04,2.142217107482401070e-10,1.400851220908545846e-03,1.040438831250294782e-04,2.651274220003036195e-08,4.000000000000000000e+00,2.292940830621775284e-04,2.120631681211858561e-05,1.275601020971397700e-03,1.252499857154373267e-04,2.473338544737768824e-06,1.272630995883157411e-05,2.510192565591623189e-05,5.860403087343019242e-05,1.039930131864346563e-04,1.608869299155729616e-04,2.358160103802699604e-04,3.140064639377847027e-04,5.386010796297553607e-04
9.834999999999989768e+02,1.253321673348833346e-04,1.551458567860617055e-09,1.400741916002443870e-03,1.040420980697058571e-04,2.653291033960549338e-08,4.000000000000000000e+00,2.293742654045891917e-04,2.129006926517747742e-05,1.275409748667560590e-03,1.253306158763154625e-04,2.471732983482845506e-06,1.275822600859013759e-05,2.515699836130913500e-05,5.868474043021027023e-05,1.040958204401356006e-04,1.609703197861003495e-04,2.358948643620578959e-04,3.140597582374009223e-04,5.386155718931821086e-04
9.859999999999989768e+02,1.252714736269597957e-04,4.664997139723111835e-10,1.400827113986696706e-03,1.040431562463792176e-04,2.651792046637857143e-08,4.000000000000000000e+00,2.293146298733390268e-04,2.122831738058057803e-05,1.275555640359736856e-03,1.252710071272458291e-04,2.481689525477553265e-06,1.273087980112092692e-05,2.511622422953667318e-05,5.862458912213901121e-05,1.040191027747812066e-04,1.609012624746536076e-04,2.358330558327221432e-04,3.140400254991075136e-04,5.386134884735670030e-04
9.884999999999989768e+02,1.253536098713626439e-04,1.619866934591896803e-09,1.400717320205215749e-03,1.040413437212334439e-04,2.653812871110162620e-08,4.000000000000000000e+00,2.293949535925960878e-04,2.131226615012919994e-05,1.275363710333853214e-03,1.253519900044280455e-04,2.474339886266003732e-06,1.276049361092323156e-05,2.517528406146637789e-05,5.871056654957110396e-05,1.041210707736932089e-04,1.609985938334224911e-04,2.359154854831874040e-04,3.140827835767786365e-04,5.386426763484200705e-04
9.909999999999989768e+02,1.252930603370029259e-04,2.599662301603802297e-10,1.400802038746262095e-03,1.040423721101164874e-04,2.652316616291179424e-08,4.000000000000000000e+00,2.293354324471193998e-04,2.125068822688643856e-05,1.275508978409259277e-03,1.252928003707727697e-04,2.488063854795976247e-06,1.274168778493501009e-05,2.512947121800075228e-05,5.864703452460148965e-05,1.040498130745254248e-04,1.609347100989769349e-04,2.358504482934301689e-04,3.140183109515263019e-04,5.386287084061432964e-04
9.934999999999989768e+02,1.253753588883482100e-04,6.826355109602905042e-10,1.400691774776159811e-03,1.040405342681835677e-04,2.654341338719119848e-08,4.000000000000000000e+00,2.294158931565317642e-04,2.133482462016464225e-05,1.275316415887811682e-03,1.253746762528372394e-04,2.480799428748426529e-06,1.277057004236716563e-05,2.518877550195122996e-05,5.872849934839357807e-05,1.041466954987696486e-04,1.610301010451719531e-04,2.359348663303489381e-04,3.141099729060885075e-04,5.386549894350087068e-04
9.959999999999989768e+02,1.253149495769091421e-04,9.153290149156972813e-11,1.400776032215565563e-03,1.040415315692479989e-04,2.652847687873811234e-08,4.000000000000000000e+00,2.293564811461571546e-04,2.127341800766114320e-05,1.275461082638656421e-03,1.253148580440076581e-04,2.478232503595773015e-06,1.273726367656706988e-05,2.514174935266867033e-05,5.867327188542507488e-05,1.040746286607264966e-04,1.609504327465322211e-04,2.358651666516532578e-04,3.140310576162640708e-04,5.386447431633865305e-04


==> figures/data/3d/gr1_p140_none_subset0_fiber0_cauchy_stress_error.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,2.643780207725313276e-04,2.708519124378201510e-09,2.717344899712106476e-03,2.100005136604265663e-04,1.139959536052439898e-07,4.000000000000000000e+00,4.743785344329578667e-04,5.437750711210476129e-05,2.452966878939575202e-03,2.643753122534069576e-04,4.495686122973691748e-06,2.197892037558597450e-05,4.335613051822462868e-05,1.035138950929603732e-04,2.134564089918342665e-04,3.767167893418434371e-04,5.590508074568129558e-04,6.624008270137617810e-04,9.175580449022386785e-04
-1.965000000000003695e+02,1.653085585614615658e-04,1.903621526246449781e-10,1.867922148265197804e-03,1.399507481835881499e-04,4.691313145081425772e-08,4.000000000000000000e+00,3.052593067450497157e-04,2.535781037787341588e-05,1.702613589703736319e-03,1.653083681993089296e-04,2.593381321169802921e-06,1.293962479211906392e-05,2.554899896619090634e-05,6.057627923172520957e-05,1.274082870372018385e-04,2.352116891989161260e-04,3.587135240780694946e-04,4.298757593645167151e-04,6.253112923629269761e-04
-1.940000000000003979e+02,1.421745596894853614e-04,4.023862374762849729e-10,1.643437506411395870e-03,1.223148664527192733e-04,3.517453197824558534e-08,4.000000000000000000e+00,2.644894261422046618e-04,1.985969323676608817e-05,1.501262946721910454e-03,1.421741573032478856e-04,2.253370508099328222e-06,1.107366731583987518e-05,2.154007723471206844e-05,5.152510360626196234e-05,1.080206710512585458e-04,2.020078942563886175e-04,3.093220796356205846e-04,3.736380920319827049e-04,5.507084212875401315e-04
-1.915000000000003979e+02,1.233456689444933777e-04,1.293071014197596172e-10,1.472029984877645283e-03,1.079832378736819329e-04,2.687453370904872992e-08,4.000000000000000000e+00,2.313289068181753106e-04,1.536243107081144478e-05,1.348684315933151986e-03,1.233455396373919473e-04,1.834154339657262216e-06,9.406857685013105520e-06,1.822765040062425445e-05,4.410841344553229136e-05,9.245022795648311434e-05,1.749406091064341026e-04,2.690622345941164647e-04,3.278958743515715361e-04,4.892833461999973512e-04
-1.890000000000003979e+02,1.078867756751724120e-04,1.050476764311016337e-10,1.326823428385249127e-03,9.623039264001104513e-05,2.089984483323566573e-08,4.000000000000000000e+00,2.041171683151834571e-04,1.165638303516136685e-05,1.218936652710076634e-03,1.078866706274959761e-04,1.580725225402922863e-06,7.880202509695304839e-06,1.543309031663485682e-05,3.769120827155214700e-05,7.980654129762640631e-05,1.527256517121280965e-04,2.359964475142283739e-04,2.902530347027341496e-04,4.385733131027941701e-04
-1.865000000000003979e+02,9.518538037272561718e-05,2.020975541652465709e-10,1.202693097338037274e-03,8.652128889879717201e-05,1.654619006940957132e-08,4.000000000000000000e+00,1.817066692715227892e-04,8.664091473928445166e-06,1.107507716965311752e-03,9.518517827517145784e-05,1.403005852382154163e-06,6.673920492518168984e-06,1.311676878705006716e-05,3.221535916016248294e-05,6.962550345828538137e-05,1.346418452087785227e-04,2.092234926011831504e-04,2.593607982237622453e-04,3.965842728539967850e-04
-1.840000000000003979e+02,8.462810452891403822e-05,1.960325405148269121e-10,1.096133705689443299e-03,7.840653714162448145e-05,1.330950114269774091e-08,4.000000000000000000e+00,1.630346416705385332e-04,6.221567387289556766e-06,1.011505601160529342e-03,8.462790849637352318e-05,1.125913987411689047e-06,5.656486441502564358e-06,1.121884351529857450e-05,2.770950421990070068e-05,6.134667615380919026e-05,1.197517673237580532e-04,1.869446347788062106e-04,2.338352357004510457e-04,3.614520702997464467e-04
-1.815000000000003979e+02,7.586050816086078433e-05,1.034940098796785641e-10,1.003715575627969628e-03,7.154992623737542890e-05,1.087420864299789441e-08,4.000000000000000000e+00,1.474104343982362132e-04,4.310581923485355422e-06,9.278550674671088303e-04,7.586040466685089990e-05,9.355975521348422460e-07,4.771841635065948438e-06,9.518506840195927870e-06,2.416235410415256890e-05,5.454591537575176737e-05,1.071379214716421823e-04,1.683082946832993435e-04,2.126318704091464690e-04,3.319939216127651524e-04
-1.790000000000003979e+02,6.847774499807182072e-05,4.285597565153264446e-10,9.232872595797515314e-04,6.567618659154826914e-05,9.002563045228814081e-09,4.000000000000000000e+00,1.341539315896200899e-04,2.801558406523551583e-06,8.548095145816796700e-04,6.847731643831530429e-05,8.067979167746079334e-07,4.036477853768619975e-06,8.166056336777791866e-06,2.130329989782534951e-05,4.877296830641927243e-05,9.636996894628755621e-05,1.525352317681701422e-04,1.943252469254121856e-04,3.060012582154817925e-04
-1.765000000000003979e+02,6.226807300120289570e-05,2.362240037746808065e-10,8.525017805253105917e-04,6.059239855389811455e-05,7.548751677797566325e-09,4.000000000000000000e+00,1.228604715551010103e-04,1.675674447304781149e-06,7.902337075241076553e-04,6.226783677719911823e-05,6.988637763961825998e-07,3.520154949364533055e-06,7.104908274011136463e-06,1.905934563319722192e-05,4.399993661192561415e-05,8.698469658648126559e-05,1.391785634506141297e-04,1.788355476318825952e-04,2.832171362219909855e-04
-1.740000000000003979e+02,5.694783689015297102e-05,2.117655115391640613e-10,7.900731155323767116e-04,5.614384100034680396e-05,6.395187008739690493e-09,4.000000000000000000e+00,1.130916778904997750e-04,8.039958898061670646e-07,7.331252786422237135e-04,5.694762512464143192e-05,6.253793564788935278e-07,3.146968569576349506e-06,6.402927986141162079e-06,1.716828542660414104e-05,3.999930835795252897e-05,7.921972801062339886e-05,1.276610340563401824e-04,1.653278659468779223e-04,2.635175099931642948e-04
-1.715000000000003979e+02,5.239074211946522999e-05,4.066026299431686107e-10,7.343462246567455508e-04,5.222508453418470142e-05,5.472249314431043614e-09,4.000000000000000000e+00,1.046158266536499246e-04,1.656575852805285674e-07,6.819554825372803547e-04,5.239033551683528730e-05,5.803243253222149496e-07,2.885812231405745694e-06,5.872614745933989266e-06,1.557658491495373982e-05,3.654751341820636738e-05,7.273491597409924791e-05,1.177293510897496772e-04,1.533457034204072252e-04,2.459976751687294877e-04
-1.690000000000003979e+02,4.840278115760539252e-05,1.088944795087068539e-10,6.845900442576342360e-04,4.874189575484800158e-05,4.718601625567509512e-09,4.000000000000000000e+00,9.714467691245339410e-05,1.000000000000000036e-10,6.361872631000288231e-04,4.840267226312588582e-05,5.617205026995636620e-07,2.697976766060536641e-06,5.427503133705965914e-06,1.425938976374514890e-05,3.359470869818838816e-05,6.697422312549088845e-05,1.089813950669322312e-04,1.427451435574978150e-04,2.302390521002215462e-04
-1.665000000000003979e+02,4.491804259623888616e-05,7.051402143983922728e-11,6.395940947185585739e-04,4.563161207941347043e-05,4.099874571643602622e-09,4.000000000000000000e+00,9.054965467565235658e-05,1.000000000000000036e-10,5.946760521223197352e-04,4.491797208221744544e-05,5.196006892606424457e-07,2.524781728413839706e-06,5.035940007377411941e-06,1.314818229511857572e-05,3.100076264567891687e-05,6.197608947769848889e-05,1.013391177067634712e-04,1.336134991029397324e-04,2.159850457157461569e-04
-1.640000000000003979e+02,4.180909847712809631e-05,7.227721035362241308e-11,5.989841211292454108e-04,4.282735243529843560e-05,3.582182832087457818e-09,4.000000000000000000e+00,8.463645091242653191e-05,1.000000000000000036e-10,5.571750226521173010e-04,4.180902619991774295e-05,4.717384620998951949e-07,2.357718218162071403e-06,4.699292665347211531e-06,1.217363520520159926e-05,2.866443031291356251e-05,5.750546110612115322e-05,9.446308785383340009e-05,1.252683771903718394e-04,2.028778449858829836e-04
-1.615000000000003979e+02,3.905087454643955985e-05,8.280606857169638197e-11,5.618362317414883232e-04,4.028688212960859690e-05,3.148003674566735843e-09,4.000000000000000000e+00,7.933775667604815675e-05,1.000000000000000036e-10,5.227853571950487159e-04,3.905079174037098501e-05,4.401322590293216865e-07,2.203741269843863624e-06,4.409377244865913857e-06,1.132213884672981637e-05,2.656735830616309207e-05,5.354966569945099266e-05,8.827843379222239588e-05,1.176661194591217341e-04,1.913029697839909783e-04
-1.589999999999999716e+02,3.655112452284992681e-05,1.879525507855312348e-10,5.280068278827934874e-04,3.796695664218253230e-05,2.777474500554250418e-09,4.000000000000000000e+00,7.451808116503246589e-05,1.000000000000000036e-10,4.914557033599435470e-04,3.655093657029913947e-05,4.148863864704130855e-07,2.067263608095786941e-06,4.148098772553741363e-06,1.056573496888449734e-05,2.467635493698293068e-05,4.996500568379870098e-05,8.271786423211267348e-05,1.108363343790588729e-04,1.806123724063913400e-04
-1.564999999999999716e+02,3.430391898670775655e-05,1.084243987506063622e-10,4.967578036983271968e-04,3.584187737712505196e-05,2.461399031763476916e-09,4.000000000000000000e+00,7.014579636383281528e-05,1.000000000000000036e-10,4.624538847116194335e-04,3.430381056230900449e-05,3.943944325050900972e-07,1.951319208119705732e-06,3.915288386896810139e-06,9.898645083921449593e-06,2.299352359040452470e-05,4.674488862035121046e-05,7.773394121275874202e-05,1.046189729650890782e-04,1.709990783783947783e-04
-1.539999999999999716e+02,3.223933986255906269e-05,4.100301056899962630e-12,4.680956166190215458e-04,3.388302253951049444e-05,2.187434251186566056e-09,4.000000000000000000e+00,6.612236240206956391e-05,1.000000000000000036e-10,4.358562767564624560e-04,3.223933576225800426e-05,3.627050863839541176e-07,1.839278548173756332e-06,3.688594915290636498e-06,9.286578581009351528e-06,2.147202183358172984e-05,4.380486270373089752e-05,7.318453359459390739e-05,9.879941011145616163e-05,1.618755534263589574e-04
-1.514999999999999716e+02,3.036448760318048452e-05,2.018636920092956748e-10,4.414034793303811479e-04,3.207239066211718529e-05,1.950640350187162750e-09,4.000000000000000000e+00,6.243687826529766981e-05,1.000000000000000036e-10,4.110389917272006498e-04,3.036428573948847629e-05,3.371403196854559656e-07,1.736830080876914676e-06,3.478182553605310633e-06,8.730111935275765398e-06,2.015907556894434955e-05,4.112181638420047748e-05,6.905920401917411749e-05,9.341074469899562720e-05,1.534368164853671767e-04
-1.489999999999999716e+02,2.862423030751057307e-05,1.092794504822197647e-10,4.167862883354580932e-04,3.039025488680519317e-05,1.742914152782393229e-09,4.000000000000000000e+00,5.901448519431576963e-05,1.000000000000000036e-10,3.881620580279475201e-04,2.862412102806009077e-05,3.301491502431918565e-07,1.630355985325762297e-06,3.260106562796689342e-06,8.202379127489143535e-06,1.895532061864330591e-05,3.865985959417528285e-05,6.518631070913926686e-05,8.850889250154071741e-05,1.456330937648528086e-04
-1.464999999999999716e+02,2.703199069846361972e-05,7.922313211239888880e-11,3.937072184074701456e-04,2.882421988767229335e-05,1.561564173254707038e-09,4.000000000000000000e+00,5.585621058613591308e-05,1.000000000000000036e-10,3.666752277090064988e-04,2.703191147533150638e-05,3.125525412900745678e-07,1.537230502824392368e-06,3.068684912976472132e-06,7.716701169989351064e-06,1.787179887956384569e-05,3.638586221328797435e-05,6.163084202468227014e-05,8.394051652808161778e-05,1.381609844057629785e-04
-1.439999999999999716e+02,2.554222544230470038e-05,3.939723424079395049e-11,3.723364449002504505e-04,2.736048719440825882e-05,1.401001540060895647e-09,4.000000000000000000e+00,5.290271263671296258e-05,1.000000000000000036e-10,3.467942194579457264e-04,2.554218604507045969e-05,2.938960189324185924e-07,1.438463750406814759e-06,2.876220911325767421e-06,7.271030547289077402e-06,1.683972826260277588e-05,3.430960737744450859e-05,5.832625023943300630e-05,7.955804932926322155e-05,1.311994395099162563e-04
-1.414999999999999716e+02,2.417292805303799139e-05,1.755732051260401882e-11,3.521904808385854747e-04,2.598901990474227435e-05,1.259759606266441641e-09,4.000000000000000000e+00,5.016194795778026235e-05,1.000000000000000036e-10,3.280175527855474799e-04,2.417291049571747830e-05,2.694398735496688742e-07,1.354095185476915640e-06,2.701933542620690324e-06,6.846763073169247787e-06,1.591568969459655517e-05,3.240135775581515622e-05,5.524125966494885327e-05,7.545891205113963078e-05,1.248301938483239038e-04
-1.389999999999999716e+02,2.288392897710780184e-05,3.898341127042690908e-11,3.334833663191266490e-04,2.470104266048838191e-05,1.133815713944580775e-09,4.000000000000000000e+00,4.758497163759618375e-05,1.000000000000000036e-10,3.105994373420188268e-04,2.288388999369653213e-05,2.505707710219556671e-07,1.273857834266318730e-06,2.540407721097702087e-06,6.445361280522252871e-06,1.503414804015466776e-05,3.058974888100563037e-05,5.234771607176377957e-05,7.162845357310688836e-05,1.186334061961693930e-04
-1.364999999999999716e+02,2.169458100167640218e-05,2.982507165557115069e-11,3.157677191539258639e-04,2.348903331955824148e-05,1.022389531125616208e-09,4.000000000000000000e+00,4.518361432123464705e-05,1.000000000000000036e-10,2.940731381522494617e-04,2.169455117660474649e-05,2.310165946652542699e-07,1.202588746161707247e-06,2.401572052520831516e-06,6.087123571020753768e-06,1.424524320705869613e-05,2.895057576015396900e-05,4.965549998035079314e-05,6.805612531023884316e-05,1.128300598763057387e-04
-1.339999999999999716e+02,2.056882631161847778e-05,3.566590092811136177e-12,2.992875503736730372e-04,2.234734764070637076e-05,9.224805624121136900e-10,4.000000000000000000e+00,4.291617395232484854e-05,1.000000000000000036e-10,2.787187240620545730e-04,2.056882274502838337e-05,2.276088931042030180e-07,1.127087979908841885e-06,2.252175035291755817e-06,5.751012916466435132e-06,1.348193393545172903e-05,2.737812866310116366e-05,4.714579728920551894e-05,6.470247335682703411e-05,1.074627189177786293e-04
-1.314999999999999716e+02,1.952715506814179676e-05,1.502618964116130238e-10,2.836203650480932062e-04,2.126952044427985150e-05,8.337022849848943069e-10,4.000000000000000000e+00,4.079667551242164826e-05,1.000000000000000036e-10,2.640932099799514162e-04,1.952700480624538571e-05,2.145004204224580628e-07,1.061627288465058801e-06,2.122785391496548371e-06,5.452238635669980763e-06,1.279392820897956508e-05,2.594388077702704232e-05,4.480091805861536691e-05,6.150902547291678206e-05,1.022091680980506532e-04
-1.289999999999999716e+02,1.853667730676310422e-05,5.590136676701742303e-13,2.690310434245125545e-04,2.025196627680293926e-05,7.537505436518298692e-10,4.000000000000000000e+00,3.878864358356604687e-05,1.000000000000000036e-10,2.504943661177494300e-04,1.853667674774943648e-05,1.982422984110946081e-07,9.973891744482242999e-07,2.005776215903877897e-06,5.176186851195944491e-06,1.213273318746999074e-05,2.459255357663419641e-05,4.256991446031147517e-05,5.850509375174202950e-05,9.726269348388989267e-05
-1.264999999999999716e+02,1.761888295654191262e-05,8.770987836763073692e-11,2.551146031988214824e-04,1.928844402513342948e-05,6.824691095470286456e-10,4.000000000000000000e+00,3.690732698167534210e-05,1.000000000000000036e-10,2.374957202422795562e-04,1.761879524666354411e-05,1.857217375620567052e-07,9.472505635225635758e-07,1.894894372114002561e-06,4.910478359368352386e-06,1.152796013037716048e-05,2.332685936104366675e-05,4.050007209597547922e-05,5.569793569104498926e-05,9.260318746050155648e-05
-1.239999999999999716e+02,1.674285360805526942e-05,2.547358603343615564e-10,2.421508000377294825e-04,1.837724926959982796e-05,6.180464376577766912e-10,4.000000000000000000e+00,3.512010287765510077e-05,1.000000000000000036e-10,2.254079464296742199e-04,1.674259887219493420e-05,1.797336480112321666e-07,9.005505558898284420e-07,1.796707912468819815e-06,4.657968867272803007e-06,1.095075421502147808e-05,2.210593806907491191e-05,3.854485441746490946e-05,5.301127732979608176e-05,8.834583680713704716e-05
-1.214999999999999716e+02,1.593001628519482652e-05,1.070185804252548488e-10,2.297472645335903532e-04,1.751276786449987031e-05,5.604624571224318417e-10,4.000000000000000000e+00,3.344278414969469683e-05,1.000000000000000036e-10,2.138172482483955165e-04,1.592990926661440052e-05,1.712091528192365322e-07,8.612160401340014197e-07,1.710389362849101951e-06,4.432599873573113069e-06,1.041037756834914639e-05,2.099804910383739826e-05,3.669607810352655796e-05,5.044715664751152443e-05,8.433236797284656143e-05
-1.189999999999999716e+02,1.515138326842212414e-05,4.254228670884816977e-10,2.181946110866153968e-04,1.669435534946443612e-05,5.082659154808135625e-10,4.000000000000000000e+00,3.184573861788655687e-05,1.000000000000000036e-10,2.030432278181932659e-04,1.515095784555503586e-05,1.661387930937096040e-07,8.150414499056258557e-07,1.625678031030602864e-06,4.207211579557878665e-06,9.897047823613430376e-06,1.993182205036583740e-05,3.494344105458491092e-05,4.807058224072699833e-05,8.039292279129214933e-05
-1.164999999999999716e+02,1.442821785150256735e-05,1.792905579090633899e-11,2.071097925057478197e-04,1.591677545654573202e-05,4.615172113045140302e-10,4.000000000000000000e+00,3.034499330804830107e-05,1.000000000000000036e-10,1.926815746542452439e-04,1.442819992244677655e-05,1.570816659996798838e-07,7.810518823466440716e-07,1.553640387725467952e-06,4.007838851737042743e-06,9.434526950470415607e-06,1.894165975231626597e-05,3.329794149051634332e-05,4.576425004267806147e-05,7.665645059056578757e-05
-1.139999999999999716e+02,1.373300081268502481e-05,5.141683408449056373e-11,1.967915578552041221e-04,1.518027247711463083e-05,4.190359838006515821e-10,4.000000000000000000e+00,2.891327328979965733e-05,1.000000000000000036e-10,1.830585570425190939e-04,1.373294939585094029e-05,1.506584317350479918e-07,7.491156454965433715e-07,1.478971340559053979e-06,3.812695015607926727e-06,8.967429520682002384e-06,1.799089545852037832e-05,3.171616880921877964e-05,4.362007017518254500e-05,7.302499104555007937e-05
-1.114999999999999716e+02,1.308717794070024029e-05,4.587788246818872403e-11,1.868639279804640133e-04,1.447947614247480949e-05,3.809294558120481691e-10,4.000000000000000000e+00,2.756665408317504978e-05,1.000000000000000036e-10,1.737767500397637747e-04,1.308713206281777227e-05,1.454944738588116163e-07,7.132093644531036399e-07,1.413180706632668574e-06,3.635236383032422616e-06,8.546529577512067277e-06,1.712211225864857412e-05,3.023224714651212599e-05,4.158887767784946081e-05,6.969391570571680417e-05
-1.089999999999999716e+02,1.246431001621962648e-05,8.929581254511899382e-12,1.776319071695279812e-04,1.381545131577417182e-05,3.462257192389593670e-10,4.000000000000000000e+00,2.627976133199379661e-05,1.000000000000000036e-10,1.651675971533083547e-04,1.246430108663837163e-05,1.374801876455811700e-07,6.818518528846738498e-07,1.340537070540809491e-06,3.458909610025716300e-06,8.131281908972149444e-06,1.627225979619081227e-05,2.883248483801326785e-05,3.966342718662340582e-05,6.653718493241622656e-05
-1.064999999999999716e+02,1.188589538619601442e-05,3.505179225838591516e-11,1.687250128752899132e-04,1.318269551262017871e-05,3.150579701100518826e-10,4.000000000000000000e+00,2.506859089881619313e-05,1.000000000000000036e-10,1.568391174890939005e-04,1.188586033440375550e-05,1.343342155006978009e-07,6.513378479957976413e-07,1.277411270173762936e-06,3.302077272090739929e-06,7.756737789905173672e-06,1.548985395641889757e-05,2.749801007693370952e-05,3.780989430052609254e-05,6.350318573619059294e-05
-1.039999999999999716e+02,1.132618826915734377e-05,8.336762447264291482e-12,1.604531774681932342e-04,1.258313579339510147e-05,2.866178471034183522e-10,4.000000000000000000e+00,2.390932406255244524e-05,1.000000000000000036e-10,1.491269891990358836e-04,1.132617993239489578e-05,1.241933713081599316e-07,6.208500276985375327e-07,1.217279348874394675e-06,3.149338084975622866e-06,7.377135652110610015e-06,1.473957704843219607e-05,2.621632752430590885e-05,3.608397510189055585e-05,6.062733712235050343e-05
-1.014999999999999716e+02,1.080681644941961533e-05,4.756078683568322454e-11,1.524502969012759635e-04,1.201099987851085452e-05,2.610513998530343292e-10,4.000000000000000000e+00,2.281781632793046985e-05,1.000000000000000036e-10,1.416434804518563583e-04,1.080676888863278044e-05,1.169192583692391309e-07,5.912594299595412186e-07,1.164211687510437882e-06,3.013752010842709727e-06,7.040920401884792404e-06,1.404551805617257438e-05,2.502162770619190864e-05,3.442307637305244629e-05,5.790549983695324882e-05
-9.899999999999997158e+01,1.030277412434814622e-05,8.475526594028636867e-11,1.450302753624232782e-04,1.146880417331617198e-05,2.376806238232122697e-10,4.000000000000000000e+00,2.177157829766431820e-05,1.000000000000000036e-10,1.347275012380751201e-04,1.030268936908220659e-05,1.125352453178574880e-07,5.613995970504117532e-07,1.112240927038116734e-06,2.876498011316113960e-06,6.702548156478361409e-06,1.336672971702034698e-05,2.387944220858921076e-05,3.284026052630180950e-05,5.533156905062687378e-05
-9.649999999999997158e+01,9.835573496738684625e-06,2.274922807154725386e-10,1.378305695837592269e-04,1.095068904329675481e-05,2.166560965327279406e-10,4.000000000000000000e+00,2.078626254003544113e-05,1.000000000000000036e-10,1.279949960870205457e-04,9.835346004457969643e-06,1.080178194228196700e-07,5.340977771607537054e-07,1.063909920807242175e-06,2.752000363558386796e-06,6.399293473925875001e-06,1.274080767742353665e-05,2.278144414481426733e-05,3.135374632037040885e-05,5.283554111981366900e-05
-9.399999999999997158e+01,9.380759110137882717e-06,3.441185257205695086e-11,1.314631915812454542e-04,1.045975356404688910e-05,1.974050861030264441e-10,4.000000000000000000e+00,1.984051267418477182e-05,1.000000000000000036e-10,1.220824324711075647e-04,9.380724698285310603e-06,1.043406572341256316e-07,5.091119140085149496e-07,1.017261178337497502e-06,2.625618661705933923e-06,6.096058985860914697e-06,1.214080804949126530e-05,2.176646227634667941e-05,2.993294957189286811e-05,5.048040895388214937e-05
-9.149999999999997158e+01,8.959704139049349660e-06,8.041635899215700007e-11,1.259196040076120723e-04,9.990048725119676966e-06,1.800773717895632828e-10,4.000000000000000000e+00,1.894975286416902832e-05,1.000000000000000036e-10,1.169598998685627243e-04,8.959623722690358133e-06,9.976400682715037193e-08,4.876725181920700683e-07,9.711548099960063345e-07,2.513872044468513829e-06,5.825372483008887471e-06,1.158130255276347518e-05,2.079618228281572570e-05,2.859297703389951479e-05,4.822097832783253966e-05
-8.899999999999997158e+01,8.548424307465563558e-06,2.471297151101837930e-11,1.205693930630635330e-04,9.545190080963953261e-06,1.641862118222007728e-10,4.000000000000000000e+00,1.809361438842951682e-05,1.000000000000000036e-10,1.120209687555979728e-04,8.548399594494053333e-06,9.220655350257276466e-08,4.668887443234068313e-07,9.285455949644430344e-07,2.398261379066913653e-06,5.549569759894070674e-06,1.102902353929232349e-05,1.987055913377170361e-05,2.729123713620941846e-05,4.602774867645790407e-05
-8.649999999999997158e+01,8.168347310795817193e-06,3.412857825180956196e-11,1.154820221534881943e-04,9.118953143186467764e-06,1.498772042174156532e-10,4.000000000000000000e+00,1.728730045398228326e-05,1.000000000000000036e-10,1.073136748426923822e-04,8.168313182217564608e-06,8.490183533525816692e-08,4.463439136449168754e-07,8.916723968771494147e-07,2.297964748628707118e-06,5.306012957807749244e-06,1.052487173184807127e-05,1.897665626045398518e-05,2.605107830687147682e-05,4.396902532160499346e-05
-8.399999999999997158e+01,7.795950294784996981e-06,2.371093795722214782e-12,1.105693902248900578e-04,8.715368264718098112e-06,1.367344849884136037e-10,4.000000000000000000e+00,1.651131855950309509e-05,1.000000000000000036e-10,1.027734399301050540e-04,7.795947923691200551e-06,8.408788587065742212e-08,4.258265424011428378e-07,8.513321458155305605e-07,2.192737849118753343e-06,5.053096704359000369e-06,1.002889672922289261e-05,1.812778923776531219e-05,2.489963409448583165e-05,4.202636732204147023e-05
-8.149999999999997158e+01,7.452485946503249230e-06,5.171586423212299740e-11,1.059016777402095225e-04,8.328135005035254961e-06,1.248973794449219907e-10,4.000000000000000000e+00,1.578062095153850419e-05,1.000000000000000036e-10,9.844919179370627499e-05,7.452434230639016771e-06,8.112725395773018795e-08,4.078660236176948443e-07,8.168478658276116960e-07,2.101438646822126911e-06,4.836006358215178061e-06,9.583502695466250082e-06,1.731491789154476481e-05,2.378629054292236489e-05,4.017877875497286180e-05
-7.899999999999997158e+01,7.114737041902068749e-06,1.276423535051896953e-10,1.013915023563414944e-04,7.961750629776745411e-06,1.140089562661637998e-10,4.000000000000000000e+00,1.507648767167881416e-05,1.000000000000000036e-10,9.427676531443942903e-05,7.114609399548563454e-06,7.685332124214740308e-08,3.885410429049808320e-07,7.817611424276848754e-07,2.008718835154095793e-06,4.605884501755549812e-06,9.139923994255586207e-06,1.654263448381921179e-05,2.273393666871323791e-05,3.843851573394515398e-05
-7.649999999999997158e+01,6.803957927466643101e-06,1.385990485119044974e-11,9.710970481957714056e-05,7.609675906006773527e-06,1.042010108731961798e-10,4.000000000000000000e+00,1.441363383347341748e-05,1.000000000000000036e-10,9.030574689211049322e-05,6.803944067561792128e-06,7.595421716373656355e-08,3.736789008593898627e-07,7.513778139439517309e-07,1.925377068804796554e-06,4.407885447336745585e-06,8.737699995162472234e-06,1.581189211673768603e-05,2.171611989365372094e-05,3.671185274891431625e-05
-7.399999999999997158e+01,6.497190429131082724e-06,3.280440471865060822e-11,9.296956712341158382e-05,7.276845940820623874e-06,9.516597031883014265e-11,4.000000000000000000e+00,1.377403636995170660e-05,1.000000000000000036e-10,8.647237669428049940e-05,6.497157624726364465e-06,7.183512977297313680e-08,3.575103287327493050e-07,7.178615556535335908e-07,1.838403942013056328e-06,4.202160521688697522e-06,8.333977813611194457e-06,1.511637117675588655e-05,2.074816279148071667e-05,3.512838961622434032e-05
-7.149999999999997158e+01,6.215650735126463039e-06,1.919288907564471791e-11,8.904254155614186911e-05,6.956514965096281584e-06,8.702741452068670066e-11,4.000000000000000000e+00,1.317216570022274378e-05,1.000000000000000036e-10,8.282689082101540607e-05,6.215631542237387450e-06,6.832305585610735357e-08,3.420514496936819047e-07,6.894396696328118846e-07,1.762786504480154227e-06,4.023940736861667230e-06,7.970795294946414543e-06,1.445040119350975814e-05,1.982162946867492670e-05,3.359225995192912262e-05
-6.899999999999997158e+01,5.936722392752882025e-06,1.656815075121819578e-11,8.524252482802864648e-05,6.653924740851916414e-06,7.951938722553473805e-11,4.000000000000000000e+00,1.259064713360479844e-05,1.000000000000000036e-10,7.930580243527576530e-05,5.936705824602130529e-06,6.564189845271846422e-08,3.307163558873029571e-07,6.588194713408843393e-07,1.685259840860865835e-06,3.835573748162059661e-06,7.606300207282895379e-06,1.381853204739136376e-05,1.895779457769099181e-05,3.214492795100565710e-05
-6.649999999999997158e+01,5.681459883435612104e-06,1.044284861645839940e-11,8.164153624243539783e-05,6.362230460013815745e-06,7.275696283341580322e-11,4.000000000000000000e+00,1.204369034344942785e-05,1.000000000000000036e-10,7.596007635899978234e-05,5.681449440586995655e-06,6.325596223468498536e-08,3.163704213414507983e-07,6.329716146964941898e-07,1.614221487732234207e-06,3.675733881440395084e-06,7.284766608372708162e-06,1.321123164758216146e-05,1.811735970868842298e-05,3.071752894335351078e-05
-6.399999999999997158e+01,5.427506908969941862e-06,2.711701291615519627e-11,7.815404285057459433e-05,6.087007575064035235e-06,6.650949246580339644e-11,4.000000000000000000e+00,1.151451448403397710e-05,1.000000000000000036e-10,7.272653594160464823e-05,5.427479791957025451e-06,6.011378378614031626e-08,3.050545953994763957e-07,6.031264004234458974e-07,1.541190993385321429e-06,3.502497257108614643e-06,6.952827664624707266e-06,1.264115036816781898e-05,1.732036990451021739e-05,2.939575452040778456e-05
-6.149999999999997158e+01,5.195876578452092021e-06,1.139077878700852119e-12,7.485258976642736632e-05,5.821199266307073099e-06,6.088349431656103956e-11,4.000000000000000000e+00,1.101707584475916512e-05,1.000000000000000036e-10,6.965671318797526837e-05,5.195875439374213268e-06,5.814584098323706142e-08,2.932140430163534713e-07,5.809329529812223578e-07,1.479938859873796693e-06,3.357734083534462674e-06,6.657641450035146590e-06,1.207810779474472887e-05,1.655328793022995380e-05,2.811678040118728602e-05
-5.899999999999997158e+01,4.964434275603127469e-06,5.600386532589903049e-11,7.165217296867928065e-05,5.570713279353241831e-06,5.567845411754569436e-11,4.000000000000000000e+00,1.053514755495636845e-05,1.000000000000000036e-10,6.668773869307615656e-05,4.964378271737801183e-06,5.656765064875545318e-08,2.818257951723429575e-07,5.558948614800053535e-07,1.412543028108603858e-06,3.201285048674885496e-06,6.353232279501520898e-06,1.155975811664735928e-05,1.582945381481439527e-05,2.690997361718274500e-05
-5.649999999999997158e+01,4.754085548368392866e-06,4.558264388656160798e-11,6.862582639699220670e-05,5.328334570839257313e-06,5.099247870000594141e-11,4.000000000000000000e+00,1.008242011920765103e-05,1.000000000000000036e-10,6.387174084862380706e-05,4.754039965724505983e-06,5.323798282475039319e-08,2.698359866958026630e-07,5.343109981175857410e-07,1.356179468607305988e-06,3.072181495642872485e-06,6.086099840715679636e-06,1.105629121868549576e-05,1.513097088424554670e-05,2.575035504788993524e-05
-5.399999999999997158e+01,4.542931536538979131e-06,2.639828303130747250e-11,6.568903606564003141e-05,5.100261434972495228e-06,4.665089365074808696e-11,4.000000000000000000e+00,9.643192971511473511e-06,1.000000000000000036e-10,6.114610452910104635e-05,4.542905138255947898e-06,5.155479645241580369e-08,2.584354278435439241e-07,5.102610194655426039e-07,1.293751321605368229e-06,2.931788727394672789e-06,5.807439651537314105e-06,1.057952245298583519e-05,1.445593386429972597e-05,2.466262892492293248e-05
-5.149999999999997158e+01,4.351775896380019860e-06,3.283846579147824106e-12,6.291528879410655199e-05,4.879107519915830941e-06,4.274364364321332629e-11,4.000000000000000000e+00,9.230883416295849954e-06,1.000000000000000036e-10,5.856351289772652958e-05,4.351772612533440766e-06,4.957201229563853247e-08,2.481274871980603661e-07,4.923232555440826198e-07,1.243033772691812577e-06,2.813680435531382013e-06,5.567038116947823946e-06,1.012140142129496245e-05,1.382532939495794187e-05,2.361636299902553454e-05
-4.899999999999997158e+01,4.158966657743378112e-06,9.498078420244586474e-12,6.022052595706208552e-05,4.671332149504882572e-06,3.911834771121903359e-11,4.000000000000000000e+00,8.830298807248260684e-06,1.000000000000000036e-10,5.606155929931870910e-05,4.158957159664957747e-06,4.834333427718128034e-08,2.365865565621641240e-07,4.696099754704402424e-07,1.185836089265034158e-06,2.685814873548783999e-06,5.311616388643379803e-06,9.691547189821915302e-06,1.323396204395220257e-05,2.262763872313855676e-05
-4.649999999999997158e+01,3.985143472970460375e-06,3.478643486857813285e-11,5.767865379616766872e-05,4.469422318736842219e-06,3.585710436338206014e-11,4.000000000000000000e+00,8.454565791707302594e-06,1.000000000000000036e-10,5.369351032319720919e-05,3.985108686535592200e-06,4.649681463098615251e-08,2.267949985221759130e-07,4.516120826569474122e-07,1.137875673246884795e-06,2.579664237206509832e-06,5.092792207611014810e-06,9.268819258472683632e-06,1.265115473160782269e-05,2.164247341286107802e-05
-4.399999999999997158e+01,3.808900307521926901e-06,1.865432934254725835e-12,5.520603482188335930e-05,4.280084792870369341e-06,3.282684738680082814e-11,4.000000000000000000e+00,8.088985100392295395e-06,1.000000000000000036e-10,5.139713451436143070e-05,3.808898442088992809e-06,4.352398506099583351e-08,2.182746360000408335e-07,4.309400479503262110e-07,1.086656169118832837e-06,2.459666617646520620e-06,4.862398468430252264e-06,8.877100727829101138e-06,1.211294981239398335e-05,2.072198002845746889e-05
-4.149999999999997158e+01,3.650763762399505945e-06,2.088788494255550099e-11,5.287696391075253304e-05,4.095622377803460278e-06,3.010219871041387188e-11,4.000000000000000000e+00,7.746386140202966223e-06,1.000000000000000036e-10,4.922620014835302964e-05,3.650742874514563551e-06,4.147764773296094159e-08,2.092780499029198324e-07,4.145427347334053530e-07,1.043207590110584414e-06,2.361623444009074575e-06,4.666186079606204864e-06,8.496560523265433174e-06,1.158276601681070270e-05,1.983078673380538263e-05
-3.899999999999997158e+01,3.489577660628362365e-06,3.454876458725174496e-12,5.060819349071875501e-05,3.922978097356293423e-06,2.756690940189371144e-11,4.000000000000000000e+00,7.412555757984655788e-06,1.000000000000000036e-10,4.711861583009039180e-05,3.489574205751903457e-06,4.008029227508896395e-08,2.011877414754492033e-07,3.956173370499852337e-07,9.961432144354394521e-07,2.250311282635865440e-06,4.453697882178589238e-06,8.141445599011474350e-06,1.108631499993432979e-05,1.898792965274644982e-05
-3.649999999999997158e+01,3.345645338817062090e-06,1.146145539470179194e-11,4.847437782106972894e-05,3.754352110615099368e-06,2.528850250362839117e-11,4.000000000000000000e+00,7.099997449432161458e-06,1.000000000000000036e-10,4.512873248225266685e-05,3.345633877361667567e-06,3.876848859548447435e-08,1.929444108033715905e-07,3.818321859573897567e-07,9.562957853175275750e-07,2.161660074009581847e-06,4.276357384370308232e-06,7.792476679863630701e-06,1.060690246863168508e-05,1.818182884547635741e-05
-3.399999999999997158e+01,3.198120499381221852e-06,1.655144065898615088e-11,4.639266693916720190e-05,3.596869934630933897e-06,2.316544805521433988e-11,4.000000000000000000e+00,6.794990434012155749e-06,1.000000000000000036e-10,4.319454643978597793e-05,3.198103947940562697e-06,3.729604859638632338e-08,1.851436885859139050e-07,3.628459492251990274e-07,9.131506444743084877e-07,2.059433952906228323e-06,4.084156124350131531e-06,7.473557540254276363e-06,1.015582365818050556e-05,1.742997018448918549e-05
-3.149999999999997158e+01,3.067051771150056860e-06,1.484478447125723536e-12,4.443793740131295986e-05,3.442637040369273309e-06,2.125855635863720484e-11,4.000000000000000000e+00,6.509688811519330168e-06,1.000000000000000036e-10,4.137088563016290004e-05,3.067050286671609575e-06,3.540035536106540611e-08,1.778809571932080889e-07,3.501511959511021573e-07,8.770019565388370775e-07,1.979672247789846037e-06,3.923420687825722201e-06,7.152952812367294119e-06,9.714902096428142887e-06,1.669634595871525217e-05
-2.899999999999997158e+01,2.931908504153812898e-06,5.084796136243583023e-12,4.252778258965753464e-05,3.298961194480879383e-06,1.947923243942016427e-11,4.000000000000000000e+00,6.230869698634692704e-06,1.000000000000000036e-10,3.959587408550372089e-05,2.931903419357676659e-06,3.392830961344476593e-08,1.707297018479551757e-07,3.331534804990538259e-07,8.361892512788147728e-07,1.885386462391633307e-06,3.746133941076159906e-06,6.858134056467718369e-06,9.299261659573277821e-06,1.601100781589843744e-05
-2.649999999999997158e+01,2.812501751430547129e-06,1.433789014434346684e-11,4.073738472963011860e-05,3.157815546758196058e-06,1.788196512914766131e-11,4.000000000000000000e+00,5.970317298188742764e-06,1.000000000000000036e-10,3.792488297819957444e-05,2.812487413540402937e-06,3.307455159103153512e-08,1.636461485448460976e-07,3.213329515178107659e-07,8.032194659110943469e-07,1.813323901062796750e-06,3.599334453533903009e-06,6.564063830946842068e-06,8.896586837688434584e-06,1.533117813078103291e-05
-2.399999999999997158e+01,2.688615255422271696e-06,1.264852343614578323e-11,3.898454805255067334e-05,3.026700970676757820e-06,1.638957075758499462e-11,4.000000000000000000e+00,5.715316226099029516e-06,1.000000000000000036e-10,3.629593279712840207e-05,2.688602606898835687e-06,3.100824356281598189e-08,1.559965077782695442e-07,3.064861945732376977e-07,7.661077377040102354e-07,1.726151574807244819e-06,3.439407117582830595e-06,6.299178880742559285e-06,8.521512669622386858e-06,1.470714137899233482e-05
-2.149999999999997158e+01,2.579779532167861316e-06,4.552979727473017289e-12,3.735114621720411797e-05,2.897469840091248814e-06,1.505059390883064036e-11,4.000000000000000000e+00,5.477249372259109707e-06,1.000000000000000036e-10,3.477136668503625369e-05,2.579774979188133886e-06,3.060962914179678125e-08,1.500073965473795391e-07,2.951735714230870798e-07,7.361284791852770251e-07,1.660627916808460627e-06,3.304516553905225477e-06,6.028160284896868633e-06,8.154094886041662874e-06,1.407777265565579804e-05
-1.899999999999997158e+01,2.466158124025656972e-06,4.706946045096499899e-11,3.576816467121738367e-05,2.777773514791060335e-06,1.379796159217242664e-11,4.000000000000000000e+00,5.243931638816717306e-06,1.000000000000000036e-10,3.330200654719172416e-05,2.466111054565206090e-06,2.878219002008557673e-08,1.426923124950867194e-07,2.807408522675813392e-07,7.016326884150245184e-07,1.580572713822930167e-06,3.157757029136229523e-06,5.782880001422821823e-06,7.813970315318480213e-06,1.348666839422183909e-05
-1.649999999999997158e+01,2.366930186550658838e-06,1.628485337760495205e-11,3.430030957598935540e-05,2.659377542227103044e-06,1.267464742010660634e-11,4.000000000000000000e+00,5.026307728777761459e-06,1.000000000000000036e-10,3.193337938943869572e-05,2.366913901697281413e-06,2.777514034811842530e-08,1.378546579825727101e-07,2.708660781394338025e-07,6.747966821342780306e-07,1.520523406452372431e-06,3.036776237126191783e-06,5.534053716570305073e-06,7.474637926079803330e-06,1.291735052709588327e-05
-1.399999999999997158e+01,2.262667154943316900e-06,1.287432728508482545e-11,3.284574500789158173e-05,2.550079339198157918e-06,1.162256729026459459e-11,4.000000000000000000e+00,4.812746494141474818e-06,1.000000000000000036e-10,3.058307785294826526e-05,2.262654280616031938e-06,2.623428984899101744e-08,1.307807235140621906e-07,2.573510407179110584e-07,6.431527365331067715e-07,1.445909310536080899e-06,2.898938902634783621e-06,5.311273274762979020e-06,7.168985992452623385e-06,1.239332244467969406e-05
-1.149999999999997158e+01,2.172151379673039308e-06,6.304002871642022177e-12,3.150080412695662455e-05,2.441563034869064275e-06,1.067947166945452310e-11,4.000000000000000000e+00,4.613714414542103160e-06,1.000000000000000036e-10,2.932865274728358398e-05,2.172145075670167869e-06,2.577269162667279572e-08,1.263826059094829897e-07,2.479941977426279477e-07,6.186976696301710353e-07,1.393120617142130420e-06,2.788230549154950708e-06,5.084026247506160600e-06,6.857157009444896832e-06,1.187785822413468448e-05
-8.999999999999971578e+00,2.076433384058134954e-06,2.671795171839695508e-12,3.016389679396420202e-05,2.341737223772748146e-06,9.795308823634011304e-12,4.000000000000000000e+00,4.418170607830882677e-06,1.000000000000000036e-10,2.808746340990606749e-05,2.076430712262963239e-06,2.403958928714756408e-08,1.196098242465396005e-07,2.358732221623498738e-07,5.893717180351818587e-07,1.324293031358559626e-06,2.662604046549689011e-06,4.881581768339978612e-06,6.577709925476199423e-06,1.138889608549754844e-05
-6.499999999999971578e+00,1.993829685003114410e-06,2.365067469017131932e-11,2.893158142627639222e-05,2.242225309395346393e-06,9.002931150892673432e-12,4.000000000000000000e+00,4.236054994398461227e-06,1.000000000000000036e-10,2.693775174127327823e-05,1.993806034328424264e-06,2.297032623009326873e-08,1.152107494124353780e-07,2.276184841031207581e-07,5.668966874414846631e-07,1.276990874135610977e-06,2.561908364724071124e-06,4.669393217138937108e-06,6.295479218192570305e-06,1.091011452264032716e-05
-3.999999999999971578e+00,1.905924895411470849e-06,1.914343506001312172e-12,2.770249277938868527e-05,2.151031998267170769e-06,8.259488364518486133e-12,4.000000000000000000e+00,4.056956893678641618e-06,1.000000000000000036e-10,2.579656788397721357e-05,1.905922981067964941e-06,2.209765453509688077e-08,1.088829230241915206e-07,2.157911272514034424e-07,5.401868675869155206e-07,1.213249819462202023e-06,2.445279588295580807e-06,4.485599418411619146e-06,6.037340004520279450e-06,1.046008638719310390e-05
-1.500000000000000000e+00,1.830514103855190833e-06,2.173957516596523567e-13,2.657339507632357242e-05,2.059724607758641624e-06,7.593247344219261484e-12,4.000000000000000000e+00,3.890238711613832034e-06,1.000000000000000036e-10,2.474288097246838116e-05,1.830513886459439206e-06,2.082339846026459940e-08,1.053465411536620994e-07,2.084424558888623896e-07,5.195932059931730126e-07,1.170164435390802458e-06,2.354093560996672304e-06,4.289945635090844123e-06,5.779573558101552170e-06,1.001877257239594951e-05
1.000000000000000000e+00,9.146011628023319661e-04,1.513533933851106407e-09,5.494058571292658594e-03,6.948823566304186293e-04,1.319356776555622413e-06,4.000000000000000000e+00,1.609483519432750595e-03,2.197188061719133369e-04,4.579457408490326953e-03,9.145996492683981490e-04,1.324827718770398709e-05,6.863785966809684083e-05,1.397080499306008303e-04,3.760027024183927743e-04,7.753015549660131900e-04,1.287765603116935043e-03,1.881870752406876500e-03,2.270824567341341721e-03,3.023828187201726882e-03
3.500000000000000000e+00,7.830265611992844521e-04,1.873900648366705940e-09,4.689983886998681101e-03,6.007910939796728272e-04,9.740805341488692460e-07,4.000000000000000000e+00,1.383817655178957388e-03,1.822354672196116248e-04,3.906957325799396974e-03,7.830246872986360842e-04,1.107472730778423063e-05,5.770515564887566885e-05,1.160837843586926536e-04,3.169781963573045343e-04,6.613004274307173131e-04,1.102405448679602247e-03,1.619914773660869386e-03,1.960394810006251595e-03,2.613940619630436731e-03
6.000000000000000000e+00,6.741354127315527878e-04,1.880294937520430999e-09,4.032090406448835852e-03,5.216647539612548909e-04,7.265926702241975980e-07,4.000000000000000000e+00,1.195800166692807679e-03,1.524706587702978969e-04,3.357954993717283173e-03,6.741335324366152420e-04,9.441764505520997531e-06,4.875259742946918726e-05,9.725739981499227822e-05,2.688621906718617919e-04,5.678560405771282925e-04,9.491648603321484667e-04,1.400939086287782392e-03,1.698407994619681406e-03,2.272411107258241574e-03
8.500000000000000000e+00,5.839491663892413089e-04,1.142806140306291535e-08,3.463633353677538027e-03,4.549811937033561163e-04,5.480045155504205944e-07,4.000000000000000000e+00,1.038930360092597425e-03,1.289679726858851926e-04,2.879684187288296827e-03,5.839377383278382969e-04,8.158555011238265790e-06,4.169696922603008393e-05,8.215782920879978858e-05,2.293233891690769823e-04,4.916826501708889286e-04,8.223909130488000780e-04,1.217992402853893246e-03,1.478229820734302960e-03,1.981728270968982370e-03
1.100000000000000000e+01,5.091364310131057253e-04,7.538085055409140454e-10,2.974914958736031914e-03,3.986982279565406983e-04,4.181801823604486518e-07,4.000000000000000000e+00,9.078346589696463693e-04,1.104382030565650269e-04,2.465778527722926189e-03,5.091356772046002005e-04,7.052540203105682675e-06,3.600445428075292414e-05,7.018228577056199915e-05,1.972103053748202836e-04,4.289262387977171073e-04,7.173754831972585944e-04,1.065211855463715643e-03,1.292483282059562425e-03,1.735697032747791696e-03
1.350000000000000000e+01,4.469893600902867569e-04,2.348557686837146148e-09,2.556019455721014397e-03,3.511055604540103971e-04,3.230746026156487569e-07,4.000000000000000000e+00,7.980949205442970998e-04,9.588379963627635975e-05,2.109030095630727748e-03,4.469870115325999429e-04,6.069721940753113995e-06,3.085712455424251618e-05,6.052902545940051391e-05,1.710763670253650018e-04,3.774259550120043997e-04,6.302859061418973705e-04,9.364935287484335395e-04,1.134850431804907550e-03,1.529995793796815528e-03
1.600000000000000000e+01,3.952514697718838830e-04,1.902679333768203913e-09,2.198294044689265685e-03,3.107911528911718770e-04,2.528148650722582277e-07,4.000000000000000000e+00,7.060426226630557058e-04,8.446031688071200605e-05,1.803042574917381857e-03,3.952495670925501342e-04,5.292807192218793060e-06,2.649062988855585362e-05,5.264526740115872591e-05,1.497426443328600607e-04,3.350482486868587117e-04,5.574432599685656860e-04,8.287311851312460309e-04,1.002991781385132331e-03,1.353348405056480856e-03
1.850000000000000000e+01,3.520993252247857732e-04,3.193331712861289436e-09,1.901386775782440159e-03,2.765659723162858545e-04,2.004626718670020773e-07,4.000000000000000000e+00,6.286652975410716819e-04,7.553335290849991874e-05,1.549287450557654440e-03,3.520961318930728909e-04,4.650199771557177511e-06,2.298445989200611526e-05,4.604969215663980262e-05,1.319267691722064337e-04,3.003549925906899977e-04,4.972989377731646451e-04,7.378524914427750337e-04,8.922557222429908924e-04,1.203451382927945559e-03
2.100000000000000000e+01,3.159959416886964890e-04,8.094521021108344138e-10,1.652389950816826950e-03,2.474505485464257009e-04,1.610852091396530550e-07,4.000000000000000000e+00,5.634464902351222441e-04,6.854539314227078807e-05,1.336394009128130406e-03,3.159951322365943545e-04,4.076095389807966021e-06,1.998460395609864758e-05,4.046383468533480156e-05,1.174833399563456532e-04,2.716428300757350346e-04,4.466128181073096386e-04,6.609783264487748044e-04,7.984030737379863582e-04,1.074257911121743710e-03
2.350000000000000000e+01,2.857150700357622623e-04,3.819742468877076496e-10,1.462044216813110885e-03,2.226155200374210666e-04,1.311907710070718679e-07,4.000000000000000000e+00,5.083305900731833289e-04,6.309954999834119574e-05,1.176329146777348568e-03,2.857146880615153792e-04,3.568757552489896542e-06,1.751834665605563090e-05,3.580528140346150721e-05,1.055934460513486249e-04,2.480673281031820832e-04,4.041099969320888457e-04,5.962117721546809348e-04,7.188892031258606492e-04,9.630751068402888717e-04
2.600000000000000000e+01,2.602081035517763113e-04,1.341003020779857643e-09,1.310319263692739846e-03,2.013786027188071775e-04,1.082615987869911271e-07,4.000000000000000000e+00,4.615867062705835159e-04,5.882950083296913384e-05,1.050111160140963481e-03,2.602067625487555530e-04,3.172002230700104618e-06,1.548525998069446864e-05,3.197959330359163339e-05,9.578546468008946983e-05,2.283182074841711524e-04,3.684022711421631796e-04,5.416182157825543721e-04,6.510791458981834458e-04,8.674549689652993065e-04
2.850000000000000000e+01,2.386571907657418284e-04,1.523892300770194182e-09,1.192372755310963650e-03,1.831563323776075802e-04,9.050349679421232913e-08,4.000000000000000000e+00,4.218135231433494357e-04,5.550085838813424819e-05,9.537155645452218217e-04,2.386556668734410693e-04,2.751196158500846193e-06,1.382025968986060860e-05,2.890173889543643028e-05,8.740294819044808824e-05,2.116323449095220137e-04,3.382786039777266806e-04,4.943304846044149379e-04,5.938825618789225162e-04,7.850736953600984504e-04
3.100000000000000000e+01,2.203502320355176609e-04,1.422197720438006791e-11,1.097019514512247553e-03,1.674656452071507243e-04,7.659896708275375172e-08,4.000000000000000000e+00,3.878158772426683852e-04,5.288458682836693660e-05,8.766692824767298919e-04,2.203502178135404680e-04,2.486052063186870790e-06,1.263104475875898705e-05,2.630934089739688094e-05,8.069834336027222716e-05,1.977074838413190976e-04,3.124415145409584508e-04,4.542635491648015756e-04,5.441140346739313169e-04,7.140373271016562480e-04
3.350000000000000000e+01,2.047420471251235725e-04,3.052634584736918088e-10,1.013014601205955260e-03,1.539002242487785908e-04,6.560458488481065366e-08,4.000000000000000000e+00,3.586422713739021361e-04,5.084182287634498166e-05,8.082725540808316338e-04,2.047417418616650998e-04,2.320868676452091518e-06,1.169349311016052093e-05,2.428457723645804109e-05,7.507048216722854558e-05,1.858265675596255375e-04,2.904524606588428483e-04,4.194710978486358602e-04,5.009184608873629325e-04,6.521915138500694728e-04
3.600000000000000000e+01,1.913323205272694165e-04,4.110366004209663906e-10,9.385260450318958208e-04,1.421369868636276641e-04,5.681097991302081894e-08,4.000000000000000000e+00,3.334693073908971076e-04,4.919533366364175239e-05,7.471937245046263772e-04,1.913319094906689897e-04,2.249923256302660885e-06,1.085613475672837845e-05,2.255220578860824088e-05,7.048363620460930824e-05,1.757186251482041996e-04,2.715987196212893808e-04,3.894572043981313499e-04,4.633244472649678306e-04,5.987614693955468003e-04
3.850000000000000000e+01,1.797551571269347841e-04,1.080269985684783816e-09,8.723305032710233168e-04,1.319014693084468912e-04,4.970991411945613555e-08,4.000000000000000000e+00,3.116566264353816482e-04,4.785368781848789292e-05,6.925753461440885056e-04,1.797540768569490959e-04,2.061023090866577333e-06,1.021542598117452497e-05,2.099842016643537417e-05,6.667944107424229156e-05,1.669968029439725262e-04,2.555099016010522897e-04,3.635233807178046492e-04,4.310844287406560230e-04,5.527905764820608163e-04
4.100000000000000000e+01,1.696683820401379851e-04,1.110934676446222162e-09,8.130759516368856301e-04,1.229625603203983214e-04,4.390715110466581238e-08,4.000000000000000000e+00,2.926309423605362794e-04,4.670582171973966371e-05,6.434075695967476178e-04,1.696672711054615396e-04,1.862534220431063323e-06,9.524056988153707090e-06,1.963025051641302722e-05,6.366697125816785585e-05,1.594251358766317632e-04,2.415089740300164524e-04,3.404822074870913345e-04,4.023867011750013813e-04,5.121142178798668548e-04
4.350000000000000000e+01,1.608411295640051685e-04,8.362563304030750350e-10,7.599465022489065857e-04,1.151192263656951976e-04,3.912230523846126064e-08,4.000000000000000000e+00,2.759603559297003797e-04,4.572190319830997092e-05,5.991053726849014443e-04,1.608402933076747636e-04,1.633021923501428558e-06,8.886986056342676522e-06,1.833946888465884056e-05,6.108344496852651396e-05,1.527631738853927256e-04,2.292739115040405931e-04,3.203215778873201212e-04,3.768230025740296738e-04,4.761993712985306167e-04
4.600000000000000000e+01,1.530381897017665642e-04,1.083968631367290911e-09,7.119320312041930651e-04,1.082033205751808019e-04,3.512864609068923297e-08,4.000000000000000000e+00,2.612415102769473797e-04,4.483486912658576223e-05,5.588938415024265281e-04,1.530371057331351840e-04,1.614799731464680539e-06,8.281709183802426295e-06,1.718507198470170668e-05,5.889919938370573950e-05,1.468474703453101970e-04,2.185118132790508840e-04,3.024710544568340190e-04,3.545084658521775950e-04,4.439684624145791639e-04
4.850000000000000000e+01,1.461121228522210716e-04,8.877000090423476604e-10,6.685056883993049101e-04,1.020754633759099770e-04,3.176815266778928025e-08,4.000000000000000000e+00,2.481875862281310622e-04,4.403665947631109454e-05,5.223935655470838928e-04,1.461112351522120311e-04,1.528556878278606211e-06,7.709039923425063461e-06,1.623086205544088488e-05,5.704476845400373612e-05,1.416331273229449973e-04,2.089300409940185574e-04,2.865912884152063168e-04,3.343794669537229129e-04,4.156878966822186898e-04
5.100000000000000000e+01,1.398943742056779453e-04,1.589085278360173377e-09,6.288985178542308733e-04,9.661868173035238858e-05,2.890560559370938168e-08,4.000000000000000000e+00,2.365130559360303203e-04,4.327569247532555674e-05,4.890041436485529280e-04,1.398927851203995965e-04,1.442416516741612427e-06,7.170424858656223696e-06,1.535717863920083937e-05,5.532624870272230782e-05,1.369015463443132513e-04,2.004303381080994374e-04,2.723514376515697648e-04,3.165088488756791262e-04,3.907047089968039393e-04
5.350000000000000000e+01,1.342958943847668912e-04,4.945028253601523391e-10,5.927872130358912296e-04,9.173362231419416517e-05,2.645044471148769220e-08,4.000000000000000000e+00,2.260295166989610563e-04,4.256227207057272600e-05,4.584913186511243655e-04,1.342953998819415389e-04,1.349569520690103722e-06,6.707715899876201724e-06,1.453626077022120504e-05,5.377082235722284074e-05,1.326103537061647188e-04,1.927394966155667160e-04,2.595023459931423363e-04,3.005034940511409599e-04,3.682183907689516654e-04
5.600000000000000000e+01,1.291943089647306546e-04,3.073127711398499010e-10,5.595718549510700357e-04,8.733676561389272367e-05,2.431888009677031705e-08,4.000000000000000000e+00,2.165310745786233919e-04,4.185754335083793096e-05,4.303775459863393811e-04,1.291940016519595039e-04,1.294246249858587943e-06,6.337080449554753620e-06,1.381825111865218428e-05,5.232182574421739737e-05,1.285667216416942250e-04,1.857412779103056989e-04,2.478872095688641275e-04,2.858479116052454355e-04,3.478989335606808768e-04
5.850000000000000000e+01,1.245379986656995109e-04,2.267422152099412985e-11,5.290718385400455500e-04,8.335945305686795416e-05,2.245851152559793877e-08,4.000000000000000000e+00,2.078974517225674651e-04,4.117854560883155678e-05,4.045338398743460661e-04,1.245379759914779882e-04,1.241036855909870326e-06,5.994458854095191240e-06,1.311058991329951554e-05,5.101078973990217790e-05,1.249386651214323793e-04,1.793597229932954152e-04,2.372882679843979058e-04,2.724585590976692025e-04,3.295273049762265419e-04
6.100000000000000000e+01,1.202333450504196728e-04,4.351497043306338376e-10,5.008052731567069977e-04,7.974472123175121606e-05,2.081527782634299001e-08,4.000000000000000000e+00,1.999780662821709024e-04,4.048862381866845676e-05,3.805719281062873113e-04,1.202329099007153442e-04,1.175321963913259005e-06,5.680085234188923557e-06,1.240963895138878653e-05,4.974451316922562263e-05,1.215364686983208873e-04,1.734205576099356861e-04,2.276276369596737746e-04,2.603365907115558512e-04,3.127015297952153209e-04
6.350000000000000000e+01,1.162558325976673014e-04,7.123797297542334850e-10,4.746914194998544628e-04,7.644257249723071762e-05,1.935888550297122257e-08,4.000000000000000000e+00,1.926984050948980190e-04,3.981326010043658380e-05,3.584355869021871614e-04,1.162551202179375512e-04,1.062887878632532113e-06,5.397831220173918284e-06,1.175874133808570321e-05,4.855326798467318337e-05,1.184163560372425612e-04,1.679688943025494426e-04,2.187026424831691861e-04,2.490518716182979074e-04,2.974107024967971840e-04
6.600000000000000000e+01,1.125327961690208474e-04,2.859764556302009975e-10,4.503306845665908391e-04,7.341188428458627583e-05,1.805293496783188438e-08,4.000000000000000000e+00,1.859446804536071232e-04,3.912091188443457155e-05,3.377978883975700053e-04,1.125325101925652235e-04,9.867737126926780868e-07,5.165429359855217836e-06,1.118124540187265954e-05,4.742507459509333415e-05,1.153957881856168598e-04,1.629358868033178290e-04,2.104419940919494776e-04,2.386801643937256137e-04,2.834328446707917184e-04
6.850000000000000000e+01,1.090576210155669155e-04,1.846514968344286222e-11,4.277122779670317846e-04,7.061620790236767414e-05,1.688021352008544066e-08,4.000000000000000000e+00,1.796738289179346032e-04,3.844141311319924134e-05,3.186546569514648827e-04,1.090576025504172317e-04,9.135395831922363864e-07,4.945086645325545292e-06,1.065257406680925192e-05,4.629541357365261580e-05,1.126034069914719969e-04,1.581753894186826667e-04,2.027191129162328638e-04,2.291089209858934543e-04,2.706396707399802491e-04
7.100000000000000000e+01,1.057707527153511071e-04,2.408520445822012687e-10,4.064940521164531087e-04,6.802677285258167106e-05,1.581509395470868495e-08,4.000000000000000000e+00,1.737975255679327646e-04,3.774397986276943606e-05,3.007232994011020287e-04,1.057705118633065270e-04,8.564615358602488752e-07,4.701828487705517591e-06,1.015624262260981045e-05,4.516221092915217490e-05,1.098112418456364766e-04,1.537551066300550944e-04,1.955330329977644462e-04,2.203262063961542545e-04,2.587983521102036493e-04
7.350000000000000000e+01,1.026769718900863042e-04,9.481491332648542760e-11,3.867143839725131521e-04,6.561769639676474995e-05,1.484824263693556112e-08,4.000000000000000000e+00,1.682946682868510541e-04,3.705927549332155421e-05,2.840374120824268344e-04,1.026768770751729779e-04,8.204475717456299691e-07,4.495002356765355069e-06,9.714074745239364799e-06,4.408631490077629669e-05,1.072213155512335351e-04,1.495641802958193236e-04,1.887328620104108815e-04,2.120784586796572828e-04,2.478303695969910777e-04
7.600000000000000000e+01,9.972554787044307558e-05,3.042132550867785880e-10,3.706209655328657356e-04,6.336868399966735137e-05,1.396077500990972745e-08,4.000000000000000000e+00,1.630942318701104270e-04,3.635686387077572421e-05,2.708954176624226600e-04,9.972524365718798424e-05,8.250717539781910976e-07,4.255332846098529072e-06,9.278893381010901132e-06,4.300135850622763809e-05,1.047249440113147385e-04,1.455599238164494115e-04,1.823092309125785740e-04,2.043897323348253206e-04,2.378290978667364731e-04
7.850000000000000000e+01,9.692893288585006212e-05,6.352104215382903172e-11,3.565211485057879050e-04,6.126135255394524757e-05,1.314817134712839837e-08,4.000000000000000000e+00,1.581902854397953097e-04,3.566758033190481456e-05,2.595922156199378158e-04,9.692886936480790325e-05,8.185187340283558705e-07,4.043819936378029575e-06,8.904027994572969839e-06,4.198618031622505982e-05,1.023092544207595243e-04,1.417649132300145658e-04,1.762585459527357028e-04,1.972371540551504272e-04,2.285654363102532715e-04
8.100000000000000000e+01,9.424247714740306020e-05,4.211691727125107016e-10,3.430539477680316553e-04,5.928098101319991594e-05,1.239587920876615589e-08,4.000000000000000000e+00,1.535234581606029626e-04,3.496149613420314426e-05,2.488114706206286087e-04,9.424205597823034843e-05,7.951850775015555227e-07,3.883382675241995512e-06,8.559478746595664634e-06,4.098472698581321591e-05,9.990345291635530805e-05,1.381609246778626727e-04,1.704701615888546957e-04,1.904782760387987539e-04,2.199392912010808771e-04
8.350000000000000000e+01,9.168475179847197180e-05,2.609389472066029941e-11,3.302352029215783157e-04,5.741303909588263958e-05,1.170235077057275903e-08,4.000000000000000000e+00,1.490977908943546182e-04,3.427171270258933222e-05,2.385504511231063439e-04,9.168472570457725376e-05,7.566420161264624807e-07,3.710340473847509442e-06,8.248488799741716699e-06,4.007854866404919608e-05,9.763156655430505816e-05,1.346747885648453310e-04,1.651055807525891384e-04,1.841370869325088420e-04,2.120901721376437766e-04
8.600000000000000000e+01,8.921461655141168091e-05,6.332223258322636664e-10,3.179612124635761519e-04,5.564751909037812143e-05,1.105589418732941701e-08,4.000000000000000000e+00,1.448621356417897888e-04,3.356709746103355948e-05,2.287465959121644710e-04,8.921398332908584252e-05,7.291567735609648734e-07,3.542146660358815225e-06,7.954592970060833643e-06,3.917644636695104320e-05,9.529718432835815214e-05,1.312976287293484779e-04,1.599720339830121025e-04,1.781213272129329890e-04,2.046551580837379248e-04
8.850000000000000000e+01,8.685473189279416500e-05,1.598296728620427827e-10,3.062586016281965964e-04,5.397280898444752366e-05,1.045680856184081580e-08,4.000000000000000000e+00,1.408275408772417022e-04,3.288192290834664135e-05,2.194038697354024178e-04,8.685457206312129867e-05,6.846314516589993946e-07,3.383727106713156177e-06,7.687166821299952672e-06,3.828036325167185814e-05,9.311997920790486582e-05,1.280284665680999929e-04,1.551281319805726392e-04,1.724865798139061854e-04,1.975390473152603731e-04
9.100000000000000000e+01,8.456615677497415003e-05,9.085668388116190382e-11,2.950315496646705653e-04,5.238236640907673920e-05,9.895347182304270836e-09,4.000000000000000000e+00,1.369485231840508960e-04,3.218379036589741083e-05,2.104653928896964288e-04,8.456606591829026571e-05,6.572211745259663545e-07,3.253260314118676175e-06,7.451112967305716886e-06,3.738521006014773823e-05,9.092831992555267797e-05,1.248416094803302926e-04,1.504954400468005407e-04,1.671552024686731423e-04,1.908649786299558343e-04
9.350000000000000000e+01,8.237427131629162559e-05,3.743537049037826789e-10,2.843144709784824805e-04,5.086686091307391375e-05,9.372958114040036471e-09,4.000000000000000000e+00,1.332411322293655393e-04,3.150741040321771184e-05,2.019401996621908685e-04,8.237389696258671666e-05,6.209237379090943970e-07,3.102983648745852064e-06,7.234810902505104077e-06,3.653548338338003047e-05,8.888014030593078976e-05,1.217776917878257101e-04,1.460966844872779117e-04,1.620159366169798289e-04,1.844907482443976384e-04
9.600000000000000000e+01,8.024159072592406154e-05,2.612513380669004287e-11,2.740170160125960232e-04,4.942214088023497024e-05,8.881260891412496128e-09,4.000000000000000000e+00,1.296637316061590318e-04,3.081944984568909130e-05,1.937754252866719616e-04,8.024156460079025341e-05,5.887689452584115230e-07,2.978342523333250416e-06,7.007059172829838099e-06,3.566466104517187834e-05,8.682708812697640657e-05,1.187675091765149531e-04,1.418470018482140857e-04,1.570866438154928002e-04,1.784982588598333600e-04
9.850000000000000000e+01,7.819566350940180578e-05,7.316949439136030204e-11,2.641793394922015690e-04,4.804011699505313874e-05,8.422414632573986118e-09,4.000000000000000000e+00,1.262357805044549445e-04,3.015554651434866704e-05,1.859836759827997632e-04,7.819559033990741660e-05,5.629768527090551365e-07,2.837585979852940379e-06,6.799489160799084461e-06,3.484011805165948366e-05,8.482805938083589595e-05,1.158280277430927247e-04,1.378374289086641208e-04,1.524834708757229586e-04,1.728899190111566079e-04
1.010000000000000000e+02,7.620001441051659874e-05,1.606116686543474097e-10,2.551176948718739796e-04,4.671819287906305853e-05,7.989031742048275349e-09,4.000000000000000000e+00,1.229182072895796708e-04,2.948182153145354021e-05,1.789176804613573808e-04,7.619985379884793996e-05,5.437489484358426864e-07,2.758506652598607423e-06,6.621213212751447278e-06,3.405897195528745879e-05,8.283444441762360575e-05,1.129417549756094833e-04,1.340083447523140938e-04,1.480629211160762557e-04,1.674719119273904090e-04
1.035000000000000000e+02,7.428365280043304714e-05,1.377265276144484133e-10,2.484363281685467986e-04,4.544934937304838656e-05,7.583704431808698102e-09,4.000000000000000000e+00,1.197330021734814337e-04,2.883430342738466058e-05,1.741526753681137650e-04,7.428351507390543618e-05,5.052791976619860873e-07,2.653803865466631560e-06,6.433536729536835971e-06,3.327048101564896831e-05,8.097047598019973180e-05,1.101318634459581716e-04,1.303108454429042064e-04,1.437438583760580811e-04,1.624131359089455882e-04
1.060000000000000000e+02,7.241064723471264957e-05,5.172953779961209049e-10,2.420212116173619317e-04,4.423224535037846128e-05,7.199793361686077902e-09,4.000000000000000000e+00,1.166428925850911108e-04,2.817840188433418829e-05,1.696105643826492822e-04,7.241012993933464842e-05,4.961636073181127779e-07,2.566238536746284855e-06,6.236849962499053940e-06,3.245806148362557732e-05,7.909203192063275724e-05,1.074199117847460488e-04,1.268149679673759810e-04,1.395941311993092755e-04,1.575850378664006243e-04
1.085000000000000000e+02,7.061105274250162865e-05,2.299612460639736012e-11,2.356414998511590557e-04,4.306071203713216807e-05,6.840145690549165862e-09,4.000000000000000000e+00,1.136717647796338035e-04,2.755034070536946058e-05,1.650304471086574271e-04,7.061102974637702503e-05,4.838160002559655706e-07,2.469802928048283929e-06,6.086100160874314821e-06,3.170802893383216597e-05,7.728349388902140769e-05,1.047684622438160157e-04,1.234440455155513762e-04,1.356083672340460493e-04,1.528595707502022080e-04
1.110000000000000000e+02,6.884891813284167467e-05,1.286394202428645122e-09,2.295232611176519465e-04,4.193486159411461881e-05,6.498706144980284854e-09,4.000000000000000000e+00,1.107837797269563003e-04,2.691405653872705586e-05,1.606743429848102853e-04,6.884763173863925171e-05,4.649728017165075623e-07,2.401842823236625049e-06,5.948803531084220389e-06,3.095581372497964142e-05,7.541774646229663752e-05,1.021766485412464688e-04,1.202442217841445530e-04,1.318001999232998984e-04,1.484056768232503310e-04
1.135000000000000000e+02,6.715537224322367532e-05,2.505908813644441671e-11,2.234370477272512102e-04,4.084871488941025535e-05,6.178461529242263862e-09,4.000000000000000000e+00,1.080040871326339307e-04,2.630665735381341997e-05,1.562816754840275213e-04,6.715534718413554286e-05,4.559939476824403833e-07,2.322778261828680539e-06,5.811036651202465440e-06,3.022675664013626585e-05,7.367437480188760508e-05,9.968970094288563026e-05,1.171265100877438159e-04,1.280931086335005732e-04,1.441718860791740494e-04
1.160000000000000000e+02,6.549442958158102114e-05,6.065504461303979416e-11,2.176077573819957210e-04,3.980336608811062309e-05,5.873828258160831608e-09,4.000000000000000000e+00,1.052977956696916375e-04,2.569106349347039805e-05,1.521133278004146864e-04,6.549436892653640843e-05,4.516680777826730873e-07,2.269726315009149553e-06,5.673469184191189734e-06,2.947459111529743297e-05,7.189925916663990107e-05,9.726295732105633531e-05,1.141411237427450448e-04,1.246033286549212433e-04,1.401888621409662773e-04
1.185000000000000000e+02,6.389806909302180797e-05,1.342648864104084784e-10,2.118071691320142207e-04,3.879296722088335916e-05,5.587857539617120819e-09,4.000000000000000000e+00,1.026910363139051671e-04,2.510510187213844881e-05,1.479091000389924128e-04,6.389793482813539477e-05,4.409516261181502005e-07,2.205914503960411815e-06,5.532214527000264296e-06,2.879546636233012982e-05,7.021603623699968150e-05,9.489222775738041847e-05,1.112887144527625991e-04,1.212027596381042466e-04,1.363170716482911440e-04
1.210000000000000000e+02,6.233025583994888420e-05,1.742485655468335009e-10,2.062589423744726625e-04,3.781927586607689457e-05,5.315358420107910394e-09,4.000000000000000000e+00,1.001495317060257855e-04,2.451097997387198963e-05,1.439286865345237648e-04,6.233008159138334297e-05,4.315204512229972360e-07,2.153260863298997343e-06,5.419757597873577688e-06,2.805403580984506531e-05,6.854489224396967981e-05,9.261044089707719837e-05,1.085483444255117843e-04,1.179700501292678670e-04,1.326452008873647956e-04
1.235000000000000000e+02,6.082370142374928011e-05,7.693607449242436363e-12,2.007359788336847417e-04,3.687647319313824818e-05,5.059396930049644378e-09,4.000000000000000000e+00,9.770017461688753507e-05,2.394722823061103193e-05,1.399122774099354751e-04,6.082369373014183059e-05,4.118424927403170670e-07,2.104269802540181132e-06,5.308017064503225560e-06,2.740535043069239796e-05,6.694892343319034365e-05,9.037064660220187962e-05,1.058971697290949070e-04,1.148311840973856095e-04,1.291583143365199605e-04
1.260000000000000000e+02,5.934219577262075262e-05,3.989666655848166030e-11,1.954606866792935342e-04,3.596694825032698841e-05,4.815117565557745991e-09,4.000000000000000000e+00,9.530914402294774781e-05,2.337524752229376421e-05,1.361184909066727748e-04,5.934215587595419541e-05,4.057749382295883124e-07,2.070845245260634845e-06,5.190295382370773921e-06,2.670045324544495499e-05,6.533510700059509462e-05,8.819704218535470632e-05,1.033410056058261590e-04,1.118443850679243056e-04,1.257839657860472711e-04
1.285000000000000000e+02,5.791914746281848496e-05,1.936987354279092298e-10,1.902070266755169828e-04,3.508476531263174711e-05,4.585568399862161335e-09,4.000000000000000000e+00,9.300391277545022530e-05,2.283438215018673785e-05,1.322878792126984978e-04,5.791895376408305514e-05,3.908377042750228171e-07,2.028296030278622087e-06,5.077376871477443183e-06,2.606475733835974921e-05,6.378525283402169043e-05,8.608836705648398248e-05,1.008470649267172739e-04,1.089790471345080628e-04,1.225333541716084912e-04
1.310000000000000000e+02,5.651806631926223936e-05,1.100736127260993407e-10,1.851961760069092088e-04,3.423295100739359644e-05,4.366186755143134418e-09,4.000000000000000000e+00,9.075101732665584258e-05,2.228511531186864292e-05,1.286781096876469762e-04,5.651795624564951202e-05,3.821104172405119372e-07,2.008005860749590022e-06,4.967270631935314687e-06,2.542938034935793556e-05,6.223503647533978715e-05,8.402056647835766943e-05,9.845834849140784844e-05,1.062255690071504320e-04,1.194272878215951235e-04
1.335000000000000000e+02,5.517284903668867856e-05,4.112177479638694569e-11,1.802031158418451588e-04,3.340565228039404808e-05,4.159980875103834132e-09,4.000000000000000000e+00,8.857850131708272664e-05,2.176719675629463049e-05,1.250302668051564870e-04,5.517280791491388357e-05,3.747285532147700872e-07,1.968380455946679184e-06,4.842411935472050819e-06,2.484556775192543282e-05,6.076771305293789886e-05,8.203182468212102821e-05,9.611475821836861931e-05,1.035400921569755472e-04,1.164419461360947689e-04
1.360000000000000000e+02,5.384671498541885806e-05,4.731044703170714040e-11,1.754478326460783770e-04,3.260643248097474449e-05,3.962648153857298696e-09,4.000000000000000000e+00,8.645314746639359577e-05,2.124028250444411357e-05,1.216011176606595257e-04,5.384666767497182807e-05,3.692296508825109015e-07,1.950318994026890186e-06,4.742982139710614752e-06,2.422815935371114071e-05,5.928455844547783903e-05,8.005840900928006963e-05,9.385450310332440831e-05,1.009556421132123581e-04,1.135653297993008122e-04
1.385000000000000000e+02,5.257418974849643775e-05,4.357993057624369433e-11,1.707063043090792528e-04,3.182918514076497240e-05,3.777142454436001297e-09,4.000000000000000000e+00,8.440337488926141015e-05,2.074500460773146535e-05,1.181321145605828218e-04,5.257414616856585961e-05,3.637563066767326486e-07,1.918832661969547742e-06,4.633680973649826426e-06,2.363932459116278441e-05,5.786825194016073225e-05,7.819614343896984362e-05,9.164730213313847977e-05,9.848906213470468777e-05,1.107355024079107413e-04
1.410000000000000000e+02,5.131820959467280004e-05,3.042452056827818650e-10,1.661973774452877336e-04,3.107791323668887448e-05,3.599395327149927981e-09,4.000000000000000000e+00,8.239612283136167452e-05,2.024029635798392556e-05,1.148791678506149404e-04,5.131790534946711771e-05,3.691296980928432684e-07,1.900419483628329143e-06,4.535232514072392730e-06,2.303595261398096592e-05,5.645995643549687830e-05,7.633450224384296854e-05,8.953465221532958234e-05,9.612807159282347851e-05,1.080099068549667462e-04
1.435000000000000000e+02,5.011366873161649546e-05,8.886862625969554492e-11,1.616980101920151693e-04,3.034661104899295339e-05,3.432296595901055345e-09,4.000000000000000000e+00,8.046027978060944546e-05,1.976705768262354207e-05,1.115843414603986738e-04,5.011357986299023819e-05,3.680263090911762663e-07,1.862265580705950947e-06,4.445017504990219394e-06,2.246769201660639924e-05,5.510588101937177741e-05,7.457573747906346394e-05,8.745752414768219311e-05,9.382203925781628750e-05,1.053836485869029388e-04
1.460000000000000000e+02,4.892326749828185202e-05,1.637291438163699720e-10,1.574259640541078023e-04,2.963958139682646678e-05,3.271990888087543145e-09,4.000000000000000000e+00,7.856284889510832558e-05,1.928368610145538524e-05,1.085026965558259435e-04,4.892310376913803637e-05,3.716377213072302347e-07,1.841862637132475517e-06,4.357621060932722354e-06,2.191826369681113768e-05,5.377555043195293922e-05,7.281822300151953283e-05,8.544863278173285440e-05,9.159564991038033406e-05,1.028587454415112902e-04
1.485000000000000000e+02,4.778241785874806847e-05,3.481352703473442633e-11,1.531591659057026842e-04,2.895061696577224235e-05,3.121297679126865338e-09,4.000000000000000000e+00,7.673303482452031421e-05,1.883180089297582612e-05,1.053767480469546089e-04,4.778238304522103443e-05,3.623669494819851779e-07,1.805302092936713266e-06,4.269804195499503212e-06,2.138023091255042508e-05,5.249149849893984987e-05,7.114287383446990260e-05,8.348243710416237918e-05,8.942188560922633052e-05,1.003986213027146493e-04
1.510000000000000000e+02,4.665361343175436260e-05,2.134099388365920338e-10,1.491143499386508062e-04,2.828422621802544423e-05,2.976557098992008265e-09,4.000000000000000000e+00,7.493783964977980344e-05,1.836938721372891837e-05,1.024607365068964503e-04,4.665340002181552625e-05,3.574317699292215631e-07,1.784944880360743723e-06,4.189242650636635867e-06,2.082801246058642737e-05,5.120496004040246777e-05,6.949264882671431145e-05,8.157693687971133607e-05,8.734243622440091264e-05,9.799341385438563865e-05
1.535000000000000000e+02,4.557262980505271099e-05,4.074509423720369013e-10,1.450703989708570759e-04,2.763421292770208828e-05,2.840514311481955811e-09,4.000000000000000000e+00,7.320684273275479927e-05,1.793841687735062270e-05,9.949776916580435810e-05,4.557222235411034051e-05,3.525660909687750250e-07,1.750912619941450622e-06,4.110380964158105946e-06,2.031569810714186887e-05,4.999058673125917327e-05,6.792124706595858237e-05,7.971050993952488598e-05,8.531979718077285107e-05,9.567777217165430732e-05
1.560000000000000000e+02,4.450171128039235896e-05,3.350774459505793514e-10,1.412430759207830230e-04,2.700532697413052040e-05,2.709689991863102873e-09,4.000000000000000000e+00,7.150703825452287259e-05,1.749638430626183856e-05,9.674136464039066405e-05,4.450137620294640554e-05,3.475849396204471496e-07,1.736751511586341630e-06,4.026819651851819061e-06,1.979414152987936940e-05,4.876841606637727198e-05,6.635813332272197992e-05,7.791170217617906537e-05,8.336659502313661214e-05,9.343981874088483353e-05
1.585000000000000000e+02,4.347701768718216725e-05,1.514530179891113903e-11,1.374122064258161699e-04,2.639131538071402204e-05,2.586752594495863677e-09,4.000000000000000000e+00,6.986833306789618251e-05,1.708570230646814522e-05,9.393518873863400268e-05,4.347700254188036583e-05,3.352879433611008221e-07,1.702508638708298055e-06,3.952343206969550833e-06,1.931493067549341610e-05,4.761206512086746330e-05,6.486822385465974676e-05,7.614541166873189644e-05,8.144032285599837125e-05,9.122533810847991559e-05
1.610000000000000000e+02,4.246057366886285751e-05,2.840440982266468378e-11,1.337926361983227651e-04,2.579709482907330528e-05,2.468390417909129571e-09,4.000000000000000000e+00,6.825766849793615939e-05,1.666347883978955223e-05,9.133206252945990755e-05,4.246054526445303150e-05,3.343053940807274293e-07,1.679313737051577448e-06,3.868640953600190937e-06,1.881718192880019001e-05,4.643880943094489625e-05,6.339727846509278443e-05,7.444146634525057073e-05,7.959925222165067774e-05,8.912852766332573053e-05
1.635000000000000000e+02,4.148889766261352579e-05,1.664408956311438501e-10,1.301651190602843211e-04,2.521637110159961523e-05,2.357194000792405772e-09,4.000000000000000000e+00,6.670526876421313425e-05,1.627252656101391056e-05,8.867622139767080205e-05,4.148873122171789366e-05,3.218054210431363247e-07,1.644697181367501915e-06,3.786818086048470682e-06,1.836226117735223826e-05,4.534020569984602799e-05,6.198084587897389325e-05,7.276979662644142888e-05,7.778577152119358620e-05,8.707848057221949259e-05
1.660000000000000000e+02,4.052379305322023276e-05,7.496895679317800182e-11,1.267436341057602664e-04,2.465421072403735218e-05,2.250007909845458429e-09,4.000000000000000000e+00,6.517800377725757816e-05,1.586958232918288058e-05,8.621984105254004043e-05,4.052371808426344292e-05,3.211815688439524389e-07,1.624167203441843285e-06,3.706094396073401731e-06,1.790231931370425428e-05,4.423590938189599770e-05,6.058730092064936178e-05,7.114976228415769062e-05,7.606766755415743462e-05,8.509136775841382556e-05
1.685000000000000000e+02,3.960210884117957019e-05,2.684402985326352578e-12,1.233098471329135352e-04,2.410430199755765273e-05,2.149344399458093818e-09,4.000000000000000000e+00,6.370641083873721953e-05,1.549780684362191745e-05,8.370773829173395824e-05,3.960210615677658410e-05,3.170386133315211086e-07,1.587857420326740620e-06,3.638514295783163967e-06,1.745841689650379729e-05,4.317824247757770870e-05,5.925990908558325645e-05,6.956909706885658514e-05,7.436894078543931496e-05,8.315118546303654744e-05
1.710000000000000000e+02,3.868541811138081072e-05,1.871670528671243382e-12,1.200769183746770941e-04,2.357186045476359121e-05,2.052194179751197029e-09,4.000000000000000000e+00,6.225727856614440532e-05,1.511355765661721951e-05,8.139150026329627658e-05,3.868541623971028111e-05,3.181827671094985824e-07,1.568767997279849069e-06,3.566124553193757581e-06,1.699986692376473358e-05,4.212136513119402333e-05,5.794025738012254943e-05,6.804372764740288827e-05,7.274191473682843872e-05,8.128777110290540109e-05
1.735000000000000000e+02,3.781082260613024550e-05,8.814290247531642384e-11,1.168274068952779131e-04,2.305066564187361919e-05,1.960991492685704165e-09,4.000000000000000000e+00,6.086148824800386131e-05,1.476015696425662631e-05,7.901658428914766757e-05,3.781073446322777025e-05,3.138495382447131517e-07,1.529544058339921177e-06,3.489098702607703290e-06,1.658695240976493536e-05,4.113256349473647290e-05,5.668502761314891296e-05,6.653656347694111980e-05,7.113174256466806011e-05,7.945349413282626317e-05
1.760000000000000000e+02,3.693969727779285747e-05,6.318272152293397593e-11,1.137736984743542112e-04,2.254601763550040454e-05,1.872864146195272098e-09,4.000000000000000000e+00,5.948571491329326201e-05,1.439367964229245294e-05,7.683400119656135375e-05,3.693963409507133123e-05,3.120231198946900342e-07,1.508740818792519705e-06,3.419669281819682155e-06,1.616631570068958679e-05,4.011953539114884775e-05,5.542403639607219456e-05,6.508101043516515175e-05,6.957931699720735228e-05,7.767618649722180630e-05
1.785000000000000000e+02,3.610945946816189803e-05,6.088803309259985602e-12,1.106992257508907510e-04,2.205166643545967677e-05,1.790169055663605089e-09,4.000000000000000000e+00,5.816112590362157480e-05,1.405779303270222126e-05,7.458976628272885297e-05,3.610945337935858801e-05,3.007403109751721887e-07,1.473841766506714453e-06,3.348675199688201294e-06,1.577120510860603533e-05,3.917991894793516091e-05,5.422783430560429923e-05,6.364486238625016864e-05,6.805333663758821451e-05,7.591844889405567577e-05
1.810000000000000000e+02,3.528133719837952593e-05,3.153181181153655511e-10,1.078156405851853571e-04,2.157290364995283557e-05,1.710162926395907317e-09,4.000000000000000000e+00,5.685424084833236151e-05,1.370843354842669036e-05,7.253430338680582441e-05,3.528102188026141343e-05,2.980350877113210699e-07,1.453207376637597895e-06,3.275416894342412321e-06,1.537478212172423646e-05,3.821238671637237764e-05,5.303110829501213254e-05,6.226373471760629041e-05,6.659175694668690334e-05,7.424104842951374556e-05
1.835000000000000000e+02,3.449299372372428699e-05,1.125825680515313842e-11,1.049072270255512618e-04,2.110354879102930068e-05,1.635126387600237958e-09,4.000000000000000000e+00,5.559654251475358767e-05,1.338944493269498631e-05,7.041423330182697477e-05,3.449298246546748188e-05,2.850249297398262967e-07,1.417505777265376772e-06,3.209435008194809182e-06,1.500057606947989955e-05,3.731188957852962285e-05,5.189193234023251934e-05,6.091069173123825938e-05,6.514846920794140127e-05,7.257506471065202735e-05
1.860000000000000000e+02,3.370547996477104902e-05,7.057648829049028793e-11,1.021849406554937469e-04,2.064892840408858176e-05,1.562437623892758885e-09,4.000000000000000000e+00,5.435440836885963077e-05,1.305655156068246726e-05,6.847946069072269109e-05,3.370540938828275803e-05,2.822548216938168047e-07,1.397561198448662586e-06,3.145193739513151008e-06,1.462768621351015906e-05,3.639844409598456135e-05,5.075204069384362421e-05,5.959922477642985342e-05,6.376729836989644511e-05,7.099053920242380912e-05
1.885000000000000000e+02,3.295670045580759464e-05,5.370652861158931148e-11,9.943389464129761656e-05,2.020292459382626952e-05,1.494302267077658659e-09,4.000000000000000000e+00,5.315962504963386078e-05,1.275377586198132512e-05,6.647719418549001514e-05,3.295664674927898362e-05,2.726832501801747746e-07,1.360772916875526254e-06,3.071077071406123140e-06,1.427345455761173399e-05,3.554971482127765802e-05,4.966983685592244471e-05,5.830291682484430005e-05,6.238975025552384655e-05,6.942571624512263980e-05
1.910000000000000000e+02,3.220755623014032160e-05,2.424342257603847047e-10,9.686438350565614583e-05,1.977084936545763487e-05,1.428213162949267793e-09,4.000000000000000000e+00,5.197840559559795647e-05,1.243670686468268673e-05,6.465682727551581746e-05,3.220731379591456445e-05,2.702110934316570723e-07,1.338762361150589905e-06,3.007328487799513222e-06,1.390381516794442590e-05,3.469038959679042477e-05,4.857388713049614931e-05,5.705239448540540319e-05,6.108070357903353984e-05,6.793149614639035368e-05
1.935000000000000000e+02,3.149615736784843237e-05,1.205917487428283217e-10,9.426232497870792491e-05,1.934669225866156181e-05,1.366302430291627898e-09,4.000000000000000000e+00,5.084284962650999418e-05,1.214946510918687056e-05,6.276616761085949253e-05,3.149603677609968738e-05,2.619339223789712257e-07,1.307029504757737277e-06,2.944822845387262112e-06,1.358648684761248836e-05,3.387839791504881459e-05,4.753908606512078944e-05,5.583348727401323848e-05,5.976870833056626054e-05,6.641969449467750787e-05
1.960000000000000000e+02,3.078323083836470586e-05,2.922847420031211544e-11,9.239834038654607610e-05,1.893578653094683554e-05,1.306171312393635175e-09,4.000000000000000000e+00,4.971901736931154479e-05,1.184744430741787032e-05,6.161510954818137024e-05,3.078320160989050491e-05,2.620212818347708229e-07,1.283079855270542034e-06,2.886287251371026504e-06,1.323961502593547676e-05,3.306372649731288867e-05,4.649412849794053821e-05,5.464515125855226281e-05,5.850643447459735703e-05,6.500608750291048316e-05
1.985000000000000000e+02,3.010711637395494845e-05,9.127065455081162256e-11,9.035102130102843525e-05,1.853217698564631075e-05,1.249880040182184878e-09,4.000000000000000000e+00,4.863929335960125920e-05,1.157493938830863770e-05,6.024390492707348680e-05,3.010702510330039771e-05,2.541733690684764174e-07,1.246368061361562277e-06,2.824421032431701426e-06,1.293055296757723483e-05,3.229895534962800121e-05,4.551910251025256078e-05,5.348117182708813977e-05,5.725855893538794948e-05,6.359661229022152765e-05
2.010000000000000000e+02,2.942840011792518832e-05,2.957902864129954898e-11,8.858284555584363144e-05,1.814116236694658316e-05,1.195132505524618293e-09,4.000000000000000000e+00,4.756956248487176808e-05,1.128723775097860516e-05,5.915444543791843974e-05,2.942837053889654607e-05,2.519678635856947778e-07,1.228655665383308233e-06,2.769967954536105956e-06,1.259986737886249838e-05,3.151641337969394768e-05,4.451942146161589036e-05,5.235179913256559584e-05,5.606479378681187252e-05,6.223502999916225562e-05
2.035000000000000000e+02,2.878563183109996524e-05,7.676561544604745720e-11,8.661613172943610089e-05,1.775686213280721270e-05,1.143918752719157875e-09,4.000000000000000000e+00,4.654249396390717456e-05,1.102876969829275254e-05,5.783049989833613904e-05,2.878555506548451819e-05,2.416628833063617425e-07,1.197179264550568564e-06,2.705335837674538966e-06,1.230672931186450339e-05,3.079779475867366390e-05,4.357464680407636287e-05,5.123953039734217130e-05,5.488827648265318538e-05,6.089461382633495884e-05
2.060000000000000000e+02,2.813924734996998698e-05,4.324645262453498482e-11,8.492643265875091444e-05,1.738455511594543052e-05,1.094039998002137217e-09,4.000000000000000000e+00,4.552380246591541751e-05,1.075469223402455646e-05,5.678718530878093084e-05,2.813920410351736099e-05,2.390877974384939829e-07,1.178382515034981626e-06,2.651850291818056972e-06,1.199413531335446355e-05,3.006897224902005947e-05,4.263238573121491459e-05,5.015764710473522166e-05,5.375617814075438395e-05,5.960653592764342793e-05
2.085000000000000000e+02,2.752801964154382830e-05,2.215343571693755551e-10,8.303732079569702473e-05,1.701840284147004655e-05,1.047417900659778944e-09,4.000000000000000000e+00,4.454642248301387484e-05,1.050961680007378175e-05,5.550930115415319643e-05,2.752779810718665823e-05,2.319583636318543763e-07,1.145273009070573403e-06,2.589229837960489460e-06,1.171382779431931724e-05,2.938895771395409832e-05,4.173838401926774605e-05,4.910355179509607980e-05,5.263126510766308802e-05,5.832483729237422036e-05
2.110000000000000000e+02,2.691223787391001839e-05,4.410723571932432904e-11,8.142313276597643154e-05,1.666365764817639790e-05,1.001946033597544488e-09,4.000000000000000000e+00,4.357589552208641968e-05,1.024858022573362049e-05,5.451089489206641315e-05,2.691219376667429843e-05,2.284482962247041530e-07,1.128255533546761688e-06,2.537239759419673009e-06,1.142034538003322193e-05,2.868263405563896017e-05,4.083932417100355770e-05,4.807877769452148189e-05,5.154376810244820655e-05,5.709044705794389085e-05
2.135000000000000000e+02,2.633085075348524500e-05,9.137143649055474999e-11,7.960865338607667587e-05,1.631458928310272543e-05,9.594795248786448836e-10,4.000000000000000000e+00,4.264544003658797381e-05,1.001626147038251957e-05,5.327780263259143087e-05,2.633075938204875585e-05,2.211309180647166957e-07,1.100680997115923973e-06,2.480759049095937101e-06,1.116148382160250921e-05,2.803249112505335757e-05,3.999848512700458661e-05,4.707908928956798896e-05,5.045857699184545331e-05,5.585363363492575349e-05
2.160000000000000000e+02,2.574401079877971661e-05,8.841785183613666214e-11,7.806705244095045004e-05,1.597640744227842708e-05,9.179996867693758058e-10,4.000000000000000000e+00,4.172041824105814708e-05,9.767603356501289535e-06,5.232304164217073004e-05,2.574392238092788012e-05,2.169621633285045132e-07,1.082134691537841079e-06,2.429068557422964564e-06,1.088166686849855938e-05,2.736363147882007961e-05,3.913640091691381615e-05,4.610077299955363088e-05,4.941907093692948278e-05,5.470838127278492870e-05
2.185000000000000000e+02,2.519085583696234205e-05,1.553078783863748565e-10,7.632428639757412323e-05,1.564345744755504092e-05,8.792969787120848965e-10,4.000000000000000000e+00,4.083431328451738297e-05,9.547398389407301127e-06,5.113343056061178118e-05,2.519070052908395428e-05,2.097843306555633733e-07,1.052215058821157204e-06,2.376448072391141732e-06,1.063064498829167458e-05,2.675319862915407861e-05,3.832675491098417318e-05,4.514510855884611211e-05,4.838300960667816532e-05,5.354561120022852041e-05
2.210000000000000000e+02,2.463140242407158326e-05,1.367016212857682340e-10,7.485240246357390914e-05,1.532090696318603732e-05,8.414361755511619840e-10,4.000000000000000000e+00,3.995230938725762059e-05,9.310495460885545940e-06,5.022100003950232927e-05,2.463126572245029789e-05,2.087564855503883564e-07,1.033231811655622771e-06,2.327314160262092166e-06,1.036671137237103723e-05,2.612289844815597232e-05,3.750423615507755430e-05,4.421077624462046020e-05,4.739200771941363261e-05,5.244921223042910493e-05
2.235000000000000000e+02,2.410497797045680227e-05,1.989916219689787061e-11,7.317848986697679948e-05,1.500316588345245684e-05,8.061449494825995564e-10,4.000000000000000000e+00,3.910814385390925911e-05,9.101812087004345438e-06,4.907351189652000060e-05,2.410495807129460618e-05,2.013662353666639499e-07,1.005957746498179694e-06,2.274807725471084764e-06,1.013639652584794949e-05,2.554522687110025522e-05,3.673667596135681652e-05,4.329359778625758802e-05,4.640605955533969344e-05,5.133479832189048693e-05
2.260000000000000000e+02,2.357146077627588751e-05,6.531204054507214458e-11,7.177351690893352240e-05,1.469536446880941220e-05,7.715674999986592265e-10,4.000000000000000000e+00,3.826682524508529632e-05,8.876096307466475307e-06,4.820205613265763489e-05,2.357139546423534199e-05,1.974749005543448360e-07,9.910558372148699396e-07,2.229328930098427453e-06,9.878486095555110254e-06,2.494787856740734270e-05,3.595153064993902425e-05,4.239999951860559630e-05,4.545814617915468187e-05,5.029202641513362917e-05
2.285000000000000000e+02,2.307034842442956462e-05,4.201240480701196253e-11,7.016566744721415951e-05,1.439199917696498228e-05,7.393706167343402342e-10,4.000000000000000000e+00,3.746234760139454859e-05,8.678349247464582338e-06,4.709531902278459828e-05,2.307030641202475874e-05,1.894718586636100324e-07,9.630636102105341304e-07,2.178545314604874094e-06,9.650866846221858695e-06,2.439835631128651192e-05,3.521543225025483651e-05,4.152202083213662732e-05,4.452025326863185008e-05,4.923360150480118923e-05
2.310000000000000000e+02,2.256140045687488811e-05,1.250025703600353039e-10,6.882486974256108348e-05,1.409813330882410957e-05,7.077741533688502158e-10,4.000000000000000000e+00,3.665953376569900106e-05,8.463267148050778544e-06,4.626346928568619875e-05,2.256127545430452739e-05,1.874790735643140828e-07,9.499340186142994752e-07,2.133099754453834447e-06,9.414622345797773418e-06,2.382042906685034655e-05,3.446228489334012999e-05,4.066811401899336818e-05,4.361714205559747516e-05,4.823292199149402447e-05
2.335000000000000000e+02,2.208427000392132130e-05,9.210109858955639706e-11,6.728036607817762494e-05,1.380836308529988400e-05,6.783858727015714443e-10,4.000000000000000000e+00,3.589263308922120531e-05,8.275906918621437301e-06,4.519609607425630364e-05,2.208417790282273319e-05,1.798691008513225864e-07,9.243595760446433981e-07,2.085767529000375082e-06,9.205370639133890389e-06,2.329382001715632559e-05,3.376141890266025136e-05,3.983235515524288930e-05,4.271896963068491399e-05,4.721144094621641530e-05
2.360000000000000000e+02,2.159859980543939517e-05,4.126629682861985278e-11,6.600108937591908068e-05,1.352768456905438155e-05,6.494977633553584074e-10,4.000000000000000000e+00,3.512628437449377672e-05,8.070915236385013626e-06,4.440248957047968211e-05,2.159855853914256817e-05,1.790310831432521114e-07,9.077568093991731063e-07,2.043844443732029788e-06,8.974797519346892208e-06,2.274573481636883780e-05,3.303782006137107974e-05,3.901175476307008698e-05,4.183940740646958022e-05,4.627519340001526115e-05
2.385000000000000000e+02,2.114419720817055598e-05,8.572673559181401405e-11,6.451729810389159384e-05,1.325078702496678370e-05,6.226604323590356145e-10,4.000000000000000000e+00,3.439498423313734306e-05,7.893410183203772285e-06,4.337310089572103786e-05,2.114411148143496345e-05,1.709500661140765776e-07,8.859651337508095929e-07,1.997324958167020954e-06,8.780999529571354811e-06,2.224788679808763214e-05,3.236543468374261992e-05,3.821067902863896235e-05,4.097857592252893209e-05,4.529651948075816845e-05
2.410000000000000000e+02,2.068059239713791061e-05,3.068220148134262980e-11,6.329696567999432805e-05,1.298259467230181240e-05,5.962346663218376339e-10,4.000000000000000000e+00,3.366318706943972471e-05,7.697997724836098209e-06,4.261637328285642083e-05,2.068056171493642761e-05,1.698165971975163424e-07,8.714238481352271552e-07,1.955748340142759978e-06,8.557900024630762489e-06,2.173289424255079840e-05,3.168099845232894810e-05,3.743410287597354237e-05,4.015561871291232208e-05,4.440561613540925273e-05
2.435000000000000000e+02,2.024774529339507819e-05,3.226995790815484444e-11,6.187133499803068983e-05,1.271788360861554696e-05,5.717157529484946575e-10,4.000000000000000000e+00,3.296562890201062176e-05,7.529861684779531227e-06,4.162358970463561164e-05,2.024771302343716942e-05,1.623628295687163681e-07,8.477686819288506723e-07,1.910374016586527259e-06,8.373126849007571436e-06,2.126493568373349861e-05,3.103702252770116835e-05,3.666980395070389213e-05,3.933741948962511068e-05,4.347234985796809639e-05
2.460000000000000000e+02,1.980506194264553622e-05,1.749796035349765051e-11,6.070745745114539761e-05,1.246152694121438005e-05,5.475301322586384076e-10,4.000000000000000000e+00,3.226658888385991458e-05,7.343535001431156171e-06,4.090239550849986139e-05,1.980504444468518356e-05,1.614876184120376822e-07,8.354288825884306433e-07,1.874496407842848180e-06,8.161215387206531105e-06,2.077000593453859936e-05,3.038137847975972900e-05,3.592296310941597588e-05,3.854222718322296965e-05,4.262183332644716468e-05
2.485000000000000000e+02,1.939266940942809315e-05,4.055245293246937288e-12,5.933752269365437517e-05,1.220835644255674210e-05,5.251195938518847842e-10,4.000000000000000000e+00,3.160102585198483694e-05,7.184312966871351052e-06,3.994485328422628541e-05,1.939266535418280088e-05,1.545894378949586065e-07,8.126073249830462712e-07,1.831347304076619647e-06,7.985121338731784063e-06,2.032075528507339436e-05,2.976703931597530527e-05,3.519231008333077525e-05,3.776176572241200427e-05,4.172414621204569441e-05
2.510000000000000000e+02,1.896983552332167966e-05,4.655021186338159933e-11,5.822769550783173700e-05,1.196321970402183353e-05,5.029732854685732332e-10,4.000000000000000000e+00,3.093305522734351488e-05,7.006615819299846133e-06,3.925785998451005734e-05,1.896978897310981673e-05,1.545202436435622575e-07,8.007258615354570838e-07,1.794734213386178693e-06,7.780943159285292425e-06,1.984741906531547735e-05,2.913728828363264855e-05,3.447950535988950787e-05,3.700611553898703297e-05,4.089227498916739024e-05
2.535000000000000000e+02,1.857684066935937807e-05,3.963898532327653026e-11,5.691107974744634228e-05,1.172101738649590587e-05,4.824812578293036421e-10,4.000000000000000000e+00,3.029785805585528225e-05,6.855823282863472199e-06,3.833423907808696082e-05,1.857680103037405344e-05,1.481393164145296745e-07,7.759415761329099494e-07,1.754977426303874753e-06,7.613155414308146835e-06,1.941875190806717388e-05,2.854764109622397929e-05,3.378435346767221924e-05,3.625789932184741510e-05,4.003315131702783790e-05
2.560000000000000000e+02,1.817282992837329677e-05,3.778453801709424971e-11,5.585298561606206623e-05,1.148655062473879896e-05,4.621925928602674033e-10,4.000000000000000000e+00,2.965938055311209573e-05,6.686279303634497804e-06,3.768015568768876607e-05,1.817279214383527938e-05,1.468089006266734176e-07,7.639291966400153758e-07,1.719761329842591999e-06,7.418214655457878784e-06,1.897440460378035519e-05,2.794438857512984191e-05,3.309708941112841538e-05,3.553016072050994660e-05,3.925008881261570078e-05
2.585000000000000000e+02,1.779824258281848857e-05,1.258682169548000326e-10,5.458739902899919187e-05,1.125477126220109362e-05,4.434473152013209093e-10,4.000000000000000000e+00,2.905301384501958050e-05,6.543471320617394956e-06,3.678915644618070669e-05,1.779811671460153333e-05,1.392093075539263954e-07,7.421440058836236288e-07,1.679923411003074421e-06,7.265860340228035553e-06,1.857173082242161128e-05,2.738298011055423597e-05,3.243357449308099531e-05,3.481145634297552928e-05,3.842587270630836815e-05
2.610000000000000000e+02,1.741209563705904483e-05,1.908053487845101980e-11,5.357880782586643605e-05,1.103044584476507420e-05,4.248518100083857855e-10,4.000000000000000000e+00,2.844254148182411734e-05,6.381649792293970632e-06,3.616671218880739122e-05,1.741207655652416664e-05,1.388408485439148983e-07,7.322089045392092741e-07,1.645294392888346061e-06,7.085809146728413526e-06,1.814019097822018586e-05,2.680461152999457061e-05,3.177803516738455451e-05,3.411473929831824184e-05,3.769692204582742508e-05
2.635000000000000000e+02,1.705498634826227211e-05,5.578109671878282732e-12,5.236204761177010826e-05,1.080857286700640790e-05,4.076978067607996641e-10,4.000000000000000000e+00,2.786355921526868001e-05,6.246413481255864210e-06,3.530706126350783615e-05,1.705498077015259859e-05,1.325375399654514494e-07,7.108950064556775033e-07,1.608724409879002169e-06,6.939918328817079140e-06,1.775828161737615928e-05,2.626630308604943449e-05,3.113815774131792471e-05,3.342421266742179656e-05,3.692120409677072148e-05
2.660000000000000000e+02,1.668581123148811645e-05,6.595163406662102520e-11,5.140081654846066517e-05,1.059387342503650454e-05,3.906464505985496447e-10,4.000000000000000000e+00,2.727968465652462100e-05,6.091937806451611911e-06,3.471500531697255211e-05,1.668574527985404956e-05,1.299829848984067940e-07,7.014849044559467781e-07,1.575360327357830301e-06,6.763944791068531853e-06,1.734786070480051742e-05,2.571355425447569883e-05,3.050952005421934593e-05,3.276170079356766697e-05,3.621863919692870160e-05
2.685000000000000000e+02,1.634531641900364602e-05,2.877623601268095494e-11,5.023076790057957495e-05,1.038140007921336104e-05,3.749428364420413986e-10,4.000000000000000000e+00,2.672671649821700706e-05,5.963916339790284980e-06,3.388545148157592554e-05,1.634528764276763364e-05,1.243630499894637929e-07,6.814976304597890053e-07,1.540902505641700536e-06,6.624856312286368082e-06,1.698039274387597831e-05,2.520086557840728886e-05,2.989706844797105468e-05,3.210534623100499198e-05,3.545864400897594715e-05
2.710000000000000000e+02,1.599226305071967707e-05,2.561937690580482725e-11,4.931483873784755584e-05,1.017585635362069708e-05,3.593005300129366637e-10,4.000000000000000000e+00,2.616811940434037584e-05,5.816406697098979993e-06,3.332257568712788216e-05,1.599223743134277042e-05,1.228854524402589832e-07,6.723283933779189759e-07,1.510019139814528288e-06,6.459728456641752877e-06,1.659009702157228329e-05,2.466928779931702555e-05,2.929793067543833436e-05,3.146779204524896280e-05,3.477807034181736376e-05
2.735000000000000000e+02,1.566756459117692201e-05,4.801618068787934337e-11,4.818947063621472178e-05,9.972312339370230670e-06,3.449195936126564912e-10,4.000000000000000000e+00,2.563987693054715268e-05,5.695252251806691342e-06,3.252190604503779977e-05,1.566751657499623326e-05,1.169025802428830810e-07,6.548971713386261726e-07,1.477563383377446663e-06,6.326961373420169114e-06,1.624233422954310131e-05,2.417987739203650678e-05,2.871395229496965772e-05,3.083502037257742338e-05,3.405362983519038449e-05
2.760000000000000000e+02,1.532983142081431144e-05,9.030606957114607797e-12,4.731686763375494086e-05,9.775481225982704563e-06,3.305637645901260247e-10,4.000000000000000000e+00,2.510531264679701600e-05,5.554350194831606874e-06,3.198703621294062943e-05,1.532982239020735395e-05,1.169141918530557504e-07,6.449318418729837602e-07,1.447598008215251287e-06,6.168278456754196944e-06,1.586952179303263705e-05,2.367208613395870609e-05,2.813265688660810751e-05,3.022869383229421987e-05,3.340713922686461615e-05
2.785000000000000000e+02,1.502014218303148909e-05,3.968827188852250223e-11,4.623423119651845736e-05,9.580447714536510532e-06,3.173896496094498988e-10,4.000000000000000000e+00,2.460058989756799962e-05,5.439694468494978561e-06,3.121408901348696657e-05,1.502010249475960086e-05,1.115221075019433091e-07,6.267669624255907361e-07,1.412716162039156442e-06,6.046388832441622198e-06,1.554394942468807206e-05,2.320346213224361358e-05,2.757376004807419255e-05,2.961980821416268123e-05,3.270210729563891922e-05
2.810000000000000000e+02,1.469696596623679108e-05,1.517438251956669974e-11,4.540306224899267533e-05,9.391921983809296400e-06,3.042090071626830368e-10,4.000000000000000000e+00,2.408888795004608918e-05,5.305043982427494684e-06,3.070609628275588424e-05,1.469695079185427165e-05,1.123962796290349916e-07,6.173791198780506259e-07,1.386379177558380990e-06,5.891704796413993166e-06,1.518625326698194101e-05,2.271793381263425323e-05,2.702260104593629469e-05,2.903425485276231707e-05,3.208653796254938264e-05
2.835000000000000000e+02,1.440153642597336663e-05,1.265726400879177357e-11,4.436131770816416369e-05,9.205014328978579970e-06,2.921365402253387119e-10,4.000000000000000000e+00,2.360655075495194660e-05,5.196522096994786655e-06,2.995978128219079707e-05,1.440152376870935782e-05,1.061646820612525086e-07,6.010431968332547259e-07,1.352176761525200058e-06,5.778926247516402826e-06,1.487324606499890382e-05,2.226487276779375124e-05,2.648616121437965531e-05,2.845466170433206366e-05,3.141718967981706071e-05
2.860000000000000000e+02,1.409220165063288629e-05,1.222019213945184643e-11,4.356976669073660280e-05,9.024402103775042825e-06,2.800299806927197442e-10,4.000000000000000000e+00,2.311660375440792911e-05,5.067799546857843461e-06,2.947756504010371820e-05,1.409218943044074632e-05,1.061762422598914019e-07,5.929823375093055195e-07,1.327734942842907393e-06,5.632776285995439831e-06,1.453290410728362981e-05,2.180002170515748876e-05,2.595552793121322247e-05,2.789528773903329016e-05,3.082814255556777717e-05
2.885000000000000000e+02,1.381033624519083464e-05,6.165535276032027669e-13,4.256707766724172524e-05,8.845237271228857952e-06,2.689636095895678928e-10,4.000000000000000000e+00,2.265557351641969090e-05,4.965098973961976685e-06,2.875674142205089060e-05,1.381033562863730738e-05,1.013955612011437220e-07,5.755833866886804790e-07,1.297444142949959620e-06,5.519157138008098248e-06,1.423512610447595387e-05,2.137156483417611402e-05,2.544339705778658276e-05,2.733979189603835428e-05,3.018637805398404164e-05
2.910000000000000000e+02,1.351416661002479428e-05,4.483470094852910781e-11,4.181341352702756987e-05,8.672169326009726971e-06,2.578392199824930846e-10,4.000000000000000000e+00,2.218633593603452125e-05,4.841997284015067308e-06,2.829924691700277559e-05,1.351412177532384508e-05,1.004411077515932686e-07,5.684315306822476172e-07,1.272199381549351742e-06,5.381322655473135833e-06,1.390825368479477060e-05,2.092540367148461962e-05,2.493226710182796466e-05,2.679855465197367569e-05,2.962596503114804577e-05
2.935000000000000000e+02,1.324521059176545418e-05,1.163997093714471448e-12,4.084809258908308078e-05,8.500382808671258644e-06,2.476921115141696109e-10,4.000000000000000000e+00,2.174559340043671451e-05,4.744827783094195532e-06,2.760288199731762660e-05,1.324520942776835993e-05,9.755762392358093075e-08,5.524776250547755513e-07,1.244716202699179566e-06,5.273476583898881385e-06,1.362632043949397988e-05,2.051281275882624701e-05,2.444470717528644390e-05,2.626950449150582700e-05,2.901140517097946028e-05
2.960000000000000000e+02,1.296156833455752326e-05,3.869399503805821492e-11,4.013065536769793286e-05,8.334508457517997141e-06,2.374662849198433062e-10,4.000000000000000000e+00,2.129607679207552040e-05,4.627059877039526117e-06,2.716908703314040960e-05,1.296152964056248521e-05,9.511523610154619829e-08,5.443406733102892074e-07,1.221045439519778185e-06,5.142170965960083153e-06,1.331284621707664979e-05,2.008424449333687798e-05,2.395542228652397962e-05,2.575169507340576488e-05,2.847770079760962860e-05
2.985000000000000000e+02,1.270489743181011142e-05,3.799072282590419476e-11,3.920078580580772982e-05,8.169763409341780169e-06,2.281594529174349717e-10,4.000000000000000000e+00,2.087466084115189159e-05,4.535134022468331251e-06,2.649588837399761840e-05,1.270485944108728489e-05,9.151624607109290732e-08,5.294078295025198586e-07,1.192574529397951599e-06,5.041887806246567884e-06,1.304634256386622190e-05,1.969274732013586923e-05,2.348923031337973809e-05,2.524372891090740720e-05,2.788364968316938463e-05
3.010000000000000000e+02,1.243318187932195113e-05,7.268869000193693684e-12,3.851799064489582446e-05,8.010747512541374117e-06,2.187560873539875477e-10,4.000000000000000000e+00,2.044392939186332524e-05,4.422434366780577010e-06,2.608480876557387333e-05,1.243317461045295070e-05,9.117141909689580542e-08,5.231045033592702373e-07,1.169563564148607229e-06,4.917097410793558519e-06,1.274852130330619212e-05,1.928049067974868232e-05,2.301948559433206619e-05,2.475009624653644178e-05,2.736920525486802184e-05
3.035000000000000000e+02,1.218820695176100146e-05,7.274539109008728030e-12,3.762257934443349032e-05,7.852724042395382249e-06,2.102176635849697219e-10,4.000000000000000000e+00,2.004093099415638540e-05,4.335482909365619210e-06,2.543437239267248886e-05,1.218819967722189302e-05,8.857341214319387846e-08,5.079262364807163180e-07,1.142615718285932834e-06,4.822033049074916342e-06,1.249582609216020618e-05,1.890707856755920402e-05,2.256799839210826082e-05,2.425913065308493843e-05,2.680253599209103121e-05
3.060000000000000000e+02,1.192784525316130822e-05,1.482688667885270896e-11,3.697290573757028997e-05,7.700255991691412575e-06,2.015674347209423041e-10,4.000000000000000000e+00,1.962810124485272079e-05,4.227589261469895642e-06,2.504506048440898006e-05,1.192783042627462969e-05,8.711954170484503812e-08,5.014529869219547180e-07,1.121743189859002435e-06,4.703187800320621376e-06,1.220920598819660741e-05,1.851335840644202050e-05,2.211976947885342041e-05,2.378800255545055798e-05,2.631279089819014164e-05
3.085000000000000000e+02,1.169401130358019152e-05,4.160495524990257984e-11,3.611017496478266406e-05,7.548648203853143946e-06,1.937319900737966966e-10,4.000000000000000000e+00,1.924265950743333462e-05,4.145363099727047576e-06,2.441616366120247423e-05,1.169396969862494192e-05,8.500249640391653658e-08,4.874287306912812866e-07,1.095196606047834581e-06,4.611896259986160577e-06,1.196649613694377774e-05,1.815471644858676636e-05,2.168973146285134014e-05,2.331614213159313471e-05,2.576452103298679808e-05
3.110000000000000000e+02,1.144445657864131671e-05,6.318579286643325143e-12,3.549217534574200029e-05,7.402443159646425920e-06,1.857717511122027119e-10,4.000000000000000000e+00,1.884689973828774178e-05,4.042013418994890786e-06,2.404771876710068358e-05,1.144445026006203061e-05,8.292747788479537859e-08,4.808971090153259162e-07,1.075715851888312394e-06,4.499140305985400683e-06,1.169461367957896564e-05,1.777916473442278563e-05,2.125883512909134098e-05,2.286618342928558949e-05,2.530061895012590889e-05
3.135000000000000000e+02,1.122124098191874078e-05,4.145831706587813505e-12,3.466069078906211162e-05,7.256955618970296444e-06,1.785796540299973036e-10,4.000000000000000000e+00,1.847819660088903637e-05,3.964285362948444332e-06,2.343944980714337254e-05,1.122123683608703394e-05,8.145853877371555545e-08,4.671695870909485260e-07,1.049860855690902842e-06,4.414050680465953289e-06,1.146489659056949226e-05,1.743422986680331885e-05,2.084609536954495709e-05,2.241292202095898699e-05,2.477770553222843813e-05
3.160000000000000000e+02,1.098197735765567547e-05,7.845756849781376005e-12,3.407297584940630189e-05,7.116738696848202442e-06,1.712517963632786541e-10,4.000000000000000000e+00,1.809871605450387707e-05,3.865238660807473031e-06,2.309099849175062641e-05,1.098196951189882488e-05,7.973208837691308198e-08,4.609976757747142226e-07,1.031681542486203231e-06,4.301051738480012984e-06,1.120366862647440229e-05,1.707462134065230587e-05,2.043158306111623541e-05,2.197852958923321719e-05,2.432830326740173901e-05
3.185000000000000000e+02,1.076888353409289592e-05,1.337274141533807954e-11,3.327137445255893980e-05,6.977095060185138481e-06,1.646487080497169657e-10,4.000000000000000000e+00,1.774597859427803356e-05,3.791788473907757442e-06,2.250249091846604388e-05,1.076887016135148140e-05,7.858221152272872103e-08,4.471003982678210061e-07,1.007027275209239796e-06,4.226509176878040641e-06,1.098666616034433101e-05,1.674180271657447602e-05,2.003504509580709050e-05,2.154476548347207963e-05,2.382137540629658545e-05
3.210000000000000000e+02,1.053942288068844915e-05,1.356394719565047934e-11,3.271262117159251715e-05,6.842605861428574438e-06,1.579006896328358677e-10,4.000000000000000000e+00,1.738202874211702443e-05,3.696817019259874709e-06,2.217319829090406801e-05,1.053940931674125268e-05,7.685151704002119547e-08,4.416775691989155673e-07,9.885178629045404892e-07,4.117448516231648242e-06,1.073465093774782348e-05,1.639695319604052791e-05,1.963804076704970308e-05,2.112763679319428555e-05,2.339639845829672354e-05
3.235000000000000000e+02,1.033597693571145060e-05,3.444978784897427013e-11,3.193959952481370508e-05,6.708549138484526951e-06,1.518370507590206255e-10,4.000000000000000000e+00,1.704452607419597670e-05,3.627427797226923647e-06,2.160362258910225448e-05,1.033594248592360162e-05,7.529788250501119343e-08,4.281594579172035714e-07,9.655021306134911478e-07,4.043792137318989112e-06,1.052552962973287077e-05,1.608050722738503798e-05,1.925669213862007541e-05,2.071038811441755742e-05,2.290854125443084338e-05
3.260000000000000000e+02,1.011586177102579673e-05,2.922349930322988587e-11,3.140854463279602396e-05,6.579533141723074871e-06,1.456209157335334034e-10,4.000000000000000000e+00,1.669539491274887329e-05,3.536328629302721858e-06,2.129268286177022723e-05,1.011583254752649302e-05,7.439855328800312320e-08,4.240636457925543167e-07,9.477883198822629887e-07,3.938357567460327869e-06,1.028668200953158218e-05,1.574987772508951376e-05,1.887668862617912383e-05,2.031048016634413850e-05,2.250023955191217926e-05
3.285000000000000000e+02,9.921613955242181035e-06,2.498268725129205862e-11,3.066285870118647680e-05,6.450821084585617368e-06,1.400515161421907898e-10,4.000000000000000000e+00,1.637243503982779925e-05,3.470792870656563667e-06,2.074124474594429577e-05,9.921588972554929640e-06,7.273458701473696362e-08,4.096712577576220505e-07,9.255003830595701153e-07,3.871977531583127409e-06,1.008927533849742541e-05,1.544716275995831211e-05,1.851149571657857755e-05,1.991318783033549058e-05,2.202985018285946538e-05
3.310000000000000000e+02,9.710412138348975043e-06,4.566428073166688408e-11,3.015829556723656049e-05,6.327033716303617753e-06,1.343234595438379275e-10,4.000000000000000000e+00,1.603744585465259110e-05,3.383378422045357290e-06,2.044788342888758544e-05,9.710366474068243286e-06,7.032126450611419296e-08,4.064435971260488824e-07,9.092262235508822304e-07,3.773052020210327964e-06,9.859957980159349847e-06,1.512748359256750974e-05,1.814598326236507633e-05,1.953273687732295591e-05,2.163614962091960783e-05
3.335000000000000000e+02,9.524936324724582592e-06,2.691757894107980938e-11,2.943875722306940211e-05,6.203435750001672952e-06,1.292070270944567187e-10,4.000000000000000000e+00,1.572837207472625639e-05,3.321500574722909640e-06,1.991382089834482121e-05,9.524909407145641375e-06,7.082555448891878443e-08,3.928982094843409493e-07,8.889324274942756696e-07,3.707855778649908046e-06,9.671613983119320130e-06,1.484076939333166390e-05,1.779731323149355771e-05,1.914727402421934622e-05,2.118568223626378789e-05
3.360000000000000000e+02,9.322232960539415569e-06,1.268984092846860227e-11,2.895953414874378903e-05,6.084653106133730717e-06,1.239270307925503441e-10,4.000000000000000000e+00,1.540688606667314629e-05,3.237579854405684852e-06,1.963730118820437346e-05,9.322220270698487429e-06,6.683207074722546852e-08,3.887562248163449526e-07,8.719257883039447703e-07,3.612445343695646745e-06,9.452071692967296284e-06,1.453339863822243422e-05,1.744412882376021677e-05,1.878125506181029078e-05,2.081056943409666609e-05
3.385000000000000000e+02,9.145129515711467369e-06,2.459666796212487650e-11,2.826500911269809875e-05,5.965943054178516884e-06,1.192258703848380175e-10,4.000000000000000000e+00,1.511107256988998425e-05,3.179186461532950485e-06,1.911987959698663138e-05,9.145104919043504951e-06,6.854630072174221614e-08,3.771602372082588094e-07,8.528671307624365952e-07,3.551755295009766887e-06,9.274112364686568723e-06,1.425819614718345444e-05,1.711179560463935905e-05,1.841023757976672023e-05,2.037701432852703426e-05
3.410000000000000000e+02,8.950532021480768393e-06,3.497949927971731988e-12,2.781002685903196940e-05,5.851950690235865326e-06,1.143573503485045837e-10,4.000000000000000000e+00,1.480248271171663372e-05,3.098581331244903067e-06,1.885949483755120100e-05,8.950528523530840974e-06,6.470610659718440433e-08,3.722306948345876723e-07,8.363427098319074435e-07,3.458613683479887355e-06,9.062364001972073653e-06,1.396359687954222626e-05,1.677265709447830081e-05,1.806338558998560654e-05,2.001366057323599983e-05
3.435000000000000000e+02,8.781419044342766652e-06,1.123113231331619800e-11,2.713943234441332090e-05,5.737917887283905886e-06,1.100370221135584584e-10,4.000000000000000000e+00,1.451933693162667339e-05,3.043501157058860767e-06,1.835801330007055424e-05,8.781407813210453565e-06,6.625436106683549682e-08,3.607985306445512724e-07,8.187172446336741060e-07,3.402203067449154063e-06,8.888534608128157645e-06,1.369954084246271251e-05,1.645191858783348271e-05,1.770898236597026826e-05,1.959903025681190093e-05
3.460000000000000000e+02,8.594554998304471360e-06,1.288307894507954710e-11,2.670764097006010637e-05,5.628511776392226154e-06,1.055465204358663522e-10,4.000000000000000000e+00,1.422306677469669751e-05,2.966043221912245206e-06,1.811308597175563501e-05,8.594542115225525943e-06,6.265425859904929100e-08,3.564518456828091023e-07,8.023397325180863826e-07,3.312409253369500590e-06,8.687243947731345913e-06,1.341821029249959462e-05,1.612647685339592976e-05,1.737170552610650421e-05,1.925315080568984217e-05
3.485000000000000000e+02,8.433069596394282850e-06,1.358539245529347724e-11,2.605994332841449280e-05,5.518956568091500747e-06,1.015755444181099043e-10,4.000000000000000000e+00,1.395202616448578444e-05,2.914113028302782103e-06,1.762687373202020995e-05,8.433056011001828300e-06,6.440566827949797742e-08,3.461755157949460623e-07,7.854778232503766468e-07,3.259910820622899330e-06,8.524383579391292702e-06,1.316350232128800528e-05,1.581965000945408732e-05,1.703202089564539149e-05,1.885598034129648876e-05
3.510000000000000000e+02,8.253585595706776573e-06,5.751241139918953072e-12,2.565034113125321636e-05,5.413942156017776665e-06,9.743244485436485192e-11,4.000000000000000000e+00,1.366752775172455409e-05,2.839643439688999909e-06,1.739675553554643979e-05,8.253579844465637090e-06,6.058800922465621184e-08,3.414273306838605302e-07,7.696814525587168753e-07,3.172682531303896761e-06,8.330267430351059060e-06,1.289163603728627736e-05,1.550481962921987464e-05,1.671031859224768050e-05,1.852576709849594331e-05
3.535000000000000000e+02,8.099383954787070571e-06,1.439606362230548664e-11,2.502455342072324595e-05,5.308673354139537878e-06,9.378203322801334611e-11,4.000000000000000000e+00,1.340805730892660760e-05,2.790710600647532693e-06,1.692516946593617538e-05,8.099369558723448103e-06,6.209389208191612488e-08,3.321403585429991363e-07,7.530065726292039691e-07,3.122673308760649912e-06,8.175354450459150564e-06,1.264984121990759592e-05,1.521473062988485237e-05,1.638149130817011302e-05,1.813875512893214339e-05
3.560000000000000000e+02,7.926942490036434323e-06,1.454027071656052119e-11,2.463618446764085518e-05,5.207867946542677195e-06,8.995830578897163045e-11,4.000000000000000000e+00,1.313481043657911152e-05,2.719074543493757128e-06,1.670924197760442255e-05,7.926927949765718553e-06,5.918782406738860173e-08,3.267310703448195740e-07,7.385916972242933317e-07,3.040582403477052730e-06,7.988228993786446007e-06,1.238825093578941103e-05,1.491139346970321014e-05,1.607244113030192867e-05,1.782300944219331962e-05
3.585000000000000000e+02,7.779699782740349655e-06,1.153115473121486968e-10,2.403136478378243212e-05,5.106701107376244888e-06,8.660212490964794926e-11,4.000000000000000000e+00,1.288640089011659454e-05,2.672998675364104767e-06,1.625166500104208416e-05,7.779584471193038084e-06,6.068788051325897448e-08,3.179738499432985797e-07,7.231039883341649505e-07,2.992097964450499911e-06,7.841756804520739381e-06,1.215782669132744963e-05,1.463073593805360457e-05,1.575760642887788330e-05,1.745310128827307436e-05
3.610000000000000000e+02,7.613982811604715326e-06,1.358767070356447595e-11,2.366331612958765329e-05,5.009927680165498086e-06,8.307210961590044711e-11,4.000000000000000000e+00,1.262391049177021256e-05,2.604055131439217241e-06,1.604933331798293712e-05,7.613969223934011504e-06,5.708783024813756088e-08,3.128643217117884817e-07,7.088934887381321352e-07,2.913451642280671414e-06,7.663743111364852874e-06,1.190561524272198294e-05,1.434210212196861758e-05,1.546053554917213205e-05,1.714996955410325375e-05
3.635000000000000000e+02,7.473386470412549660e-06,1.132787867984650335e-11,2.307856491823751947e-05,4.912693065259472589e-06,7.998605848959385717e-11,4.000000000000000000e+00,1.238607953567202225e-05,2.560693405153077070e-06,1.560517844782496812e-05,7.473375142533869754e-06,5.914147289221158517e-08,3.051050040318553666e-07,6.941444058812175941e-07,2.868430665838551706e-06,7.523179271030117216e-06,1.168487304956049239e-05,1.407158289651733372e-05,1.515791478967416065e-05,1.679272989183783785e-05
3.660000000000000000e+02,7.314091956930720680e-06,1.150946871825955914e-11,2.272996546848925952e-05,4.819781672128635936e-06,7.672623652142575989e-11,4.000000000000000000e+00,1.213387362905935746e-05,2.494310284802084744e-06,1.541587351155853714e-05,7.314080447462002155e-06,5.569426004823411163e-08,3.000369500701075729e-07,6.798848587840956107e-07,2.790897267649727391e-06,7.352186214989717193e-06,1.144232916401295625e-05,1.379254551648521437e-05,1.487205841134031867e-05,1.650318204145571918e-05
3.685000000000000000e+02,7.179847768548576564e-06,6.715834690988898574e-11,2.216442496668934089e-05,4.726313164157888494e-06,7.388825010522412134e-11,4.000000000000000000e+00,1.190616093270646590e-05,2.453534604390688070e-06,1.498457719814076517e-05,7.179780610201666715e-06,5.722090297288574629e-08,2.930080232545484120e-07,6.658977007727536322e-07,2.750336835477606783e-06,7.218699759686828199e-06,1.123123767881933224e-05,1.353631674419895964e-05,1.458116810222117720e-05,1.615815010828911056e-05
3.710000000000000000e+02,7.026686604902401056e-06,3.486989623605091218e-11,2.183444260044865309e-05,4.637104988103005903e-06,7.087706731420459295e-11,4.000000000000000000e+00,1.166379159300540696e-05,2.389581616799395152e-06,1.480775599554625203e-05,7.026651735006164638e-06,5.352150884928816893e-08,2.880134697521529555e-07,6.523689854270295776e-07,2.674361666359827043e-06,7.054094536649725537e-06,1.099784177830193644e-05,1.326671907282237509e-05,1.430656616020716268e-05,1.588089919876437833e-05
3.735000000000000000e+02,6.898514690521252882e-06,3.929705431682390704e-12,2.128729307569743662e-05,4.547244271700967656e-06,6.826693540185478015e-11,4.000000000000000000e+00,1.144575896222222138e-05,2.351270418820285226e-06,1.438877838517618458e-05,6.898510760815820803e-06,5.556384362737413638e-08,2.805806578197834104e-07,6.400949588243733818e-07,2.637093060975872105e-06,6.928299238857782010e-06,1.079546857409277293e-05,1.302081678113255358e-05,1.402618301111868621e-05,1.554596184801761955e-05
3.760000000000000000e+02,6.751212815231768810e-06,1.890209645787884119e-12,2.097513421015892153e-05,4.461586672634712831e-06,6.548463011398133982e-11,4.000000000000000000e+00,1.121279948786648079e-05,2.289626142597055978e-06,1.422392139492715187e-05,6.751210925022123205e-06,5.145002105962202468e-08,2.757196801951253558e-07,6.263643916965866066e-07,2.564390859402076318e-06,6.770019899204332994e-06,1.057178061396030500e-05,1.276161625668251842e-05,1.376284948646438826e-05,1.528475637071585093e-05
3.785000000000000000e+02,6.628846483213992832e-06,2.346576975752451624e-11,2.044559301218983112e-05,4.375184041123398381e-06,6.308384109171940604e-11,4.000000000000000000e+00,1.100403052433739121e-05,2.253662442090594451e-06,1.381674652897583829e-05,6.628823017444235661e-06,5.345425066538623246e-08,2.688137517419587062e-07,6.143952001701341389e-07,2.529609424365555471e-06,6.650090471782582979e-06,1.037833877720316400e-05,1.252703998891396156e-05,1.349268677153341474e-05,1.496397651625039326e-05
3.810000000000000000e+02,6.487142914054106488e-06,3.019287970824354578e-11,2.015049887473786434e-05,4.292931542272594978e-06,6.051228441400138253e-11,4.000000000000000000e+00,1.078007445632670231e-05,2.194211371781511510e-06,1.366335596068375785e-05,6.487112721174398144e-06,4.971042470574573665e-08,2.642008355006118324e-07,6.017325846445032721e-07,2.459366780165130659e-06,6.496001204553589249e-06,1.016224285358973843e-05,1.227725645831072343e-05,1.324162004805143721e-05,1.470824586384312144e-05
3.835000000000000000e+02,6.370327866495981720e-06,7.577282361237971944e-12,1.963781879647659944e-05,4.209844743601251206e-06,5.830386989188234309e-11,4.000000000000000000e+00,1.058017261009723293e-05,2.160483122894730514e-06,1.326749092998061772e-05,6.370320289213620895e-06,5.195828570940093532e-08,2.584055892203197109e-07,5.896354244335554039e-07,2.426268692747674606e-06,6.382022703648505292e-06,9.976862056702925257e-06,1.205117657345182215e-05,1.298198796061014654e-05,1.440211093798375836e-05
3.860000000000000000e+02,6.233974873730549570e-06,3.395814911545391826e-12,1.935906561202243965e-05,4.130857830528308256e-06,5.592642914234086606e-11,4.000000000000000000e+00,1.036483270425885783e-05,2.103117043202241314e-06,1.312509073829189093e-05,6.233971477915638090e-06,4.776726161461840316e-08,2.534788359586384582e-07,5.781601878258140576e-07,2.359227527071118381e-06,6.234689409215794149e-06,9.770308353351922276e-06,1.181183825463693002e-05,1.274088432224651363e-05,1.416070801833821928e-05
3.885000000000000000e+02,6.122469815557915742e-06,1.851921231557530881e-11,1.886253327418179151e-05,4.050949809298217632e-06,5.389483099987104813e-11,4.000000000000000000e+00,1.017341962485613253e-05,2.071520006259698110e-06,1.274006345862387577e-05,6.122451296345600213e-06,5.027321081903475330e-08,2.479235101177991349e-07,5.663566572933053745e-07,2.326890376512392610e-06,6.125953088714961411e-06,9.592276987671132261e-06,1.159539920513165894e-05,1.249259781248201569e-05,1.386326664084849409e-05
3.910000000000000000e+02,5.991231044610646251e-06,2.464199219877344761e-11,1.859943048771007737e-05,3.975095456846203590e-06,5.169623332094570594e-11,4.000000000000000000e+00,9.966326501456849841e-06,2.016135587764442661e-06,1.260819944309943112e-05,5.991206402618447186e-06,4.680037868045792632e-08,2.433469733699796998e-07,5.555536548743985057e-07,2.263189780619754924e-06,5.985289504883474147e-06,9.393327356711756753e-06,1.136426470988163548e-05,1.225916340181539456e-05,1.363010867209673060e-05
3.935000000000000000e+02,5.884805519180950143e-06,2.469446945465760924e-11,1.811836459475123874e-05,3.898237029088300400e-06,4.982718793353774012e-11,4.000000000000000000e+00,9.783042548269250542e-06,1.986568490092649743e-06,1.223355907557028944e-05,5.884780824711495681e-06,4.918965720167748489e-08,2.380620251657682016e-07,5.447773059995507615e-07,2.233357470195177742e-06,5.880775370550300261e-06,9.222915056467599260e-06,1.115679415240201668e-05,1.201940165176812063e-05,1.334532830173269621e-05
3.960000000000000000e+02,5.758456944614107881e-06,1.360642924733780380e-11,1.787025154270725007e-05,3.825387007405615094e-06,4.779341213940212730e-11,4.000000000000000000e+00,9.583843952019722128e-06,1.933069937208492787e-06,1.211179459809314219e-05,5.758443338184860790e-06,4.531518520995199385e-08,2.335981820136742320e-07,5.328102218702733332e-07,2.171239115187640004e-06,5.746209793015302059e-06,9.031750542770374798e-06,1.093312456723618185e-05,1.179616269329707384e-05,1.312305452144434191e-05
3.985000000000000000e+02,5.656890485457053154e-06,2.988045019917772359e-12,1.740400140227499893e-05,3.751455966056049158e-06,4.607383182971207316e-11,4.000000000000000000e+00,9.408346451513103159e-06,1.905434519401003996e-06,1.174711091681794577e-05,5.656887497412033102e-06,4.722625818446366386e-08,2.282899276782713350e-07,5.230833087282501604e-07,2.144184858807136074e-06,5.647141996229073267e-06,8.868484020950522518e-06,1.073578178537569223e-05,1.156766457188820016e-05,1.284695519065266034e-05
4.010000000000000000e+02,5.535218620835595627e-06,2.694700228922666107e-12,1.717024784784281470e-05,3.681487811479968010e-06,4.419199768652066964e-11,4.000000000000000000e+00,9.216706432315562790e-06,1.853730809355627616e-06,1.163502922700721907e-05,5.535215926135366375e-06,4.395473079536917731e-08,2.243350544982627248e-07,5.119452192270195963e-07,2.083248603947761719e-06,5.516752542908665037e-06,8.684569933370564975e-06,1.052046333050736434e-05,1.135119335432024461e-05,1.263285262771115615e-05
4.035000000000000000e+02,5.438303935704864892e-06,1.096089798454018654e-11,1.671819156557959000e-05,3.610363413642825940e-06,4.260987367567371374e-11,4.000000000000000000e+00,9.048667349347690409e-06,1.827940522062038953e-06,1.127988762987472426e-05,5.438292974806880425e-06,4.545263944636353054e-08,2.191450356396583069e-07,5.031750590712410359e-07,2.058235695682400276e-06,5.422734387184805746e-06,8.528145886151919106e-06,1.033092041271484285e-05,1.113212022876709655e-05,1.236626337164646220e-05
4.060000000000000000e+02,5.321104045101591363e-06,1.284413178319565132e-11,1.649819509468036064e-05,3.543161782671630083e-06,4.086814367698134200e-11,4.000000000000000000e+00,8.864265827773220598e-06,1.777942262429961280e-06,1.117709104957877013e-05,5.321091200969807854e-06,4.234213969631893652e-08,2.155046430664416334e-07,4.923415191203947001e-07,2.000318451214653660e-06,5.298330391064120791e-06,8.351352144706080137e-06,1.012370483294313043e-05,1.092410788247510814e-05,1.216371335314525826e-05
4.085000000000000000e+02,5.228643543812981681e-06,1.119118078044128901e-11,1.605973872972871848e-05,3.474728879573439819e-06,3.941245409479887015e-11,4.000000000000000000e+00,8.703372423386422348e-06,1.753914664239541862e-06,1.083109518591573764e-05,5.228632352632201513e-06,4.359936687330024930e-08,2.109136523932557849e-07,4.839453220563309866e-07,1.975882616142376546e-06,5.208721337195507483e-06,8.202477614748601928e-06,9.942045385696937491e-06,1.071272011539939230e-05,1.190662134260284286e-05
4.110000000000000000e+02,5.115720482649993145e-06,2.059780903567569285e-11,1.585292381336800380e-05,3.410183438397069814e-06,3.779994714012233729e-11,4.000000000000000000e+00,8.525903921047062959e-06,1.705537044252923332e-06,1.073720333071801150e-05,5.115699884840957178e-06,4.087144078716151903e-08,2.076429297003860098e-07,4.732879112536922083e-07,1.918568096281500000e-06,5.089266062164607776e-06,8.031933436618852304e-06,9.742642357633775384e-06,1.051483234814403343e-05,1.170933750298339990e-05
4.135000000000000000e+02,5.027526224728900632e-06,1.258364201721748720e-11,1.542749985884641568e-05,3.344331248408375929e-06,3.646057143941756302e-11,4.000000000000000000e+00,8.371857473137275714e-06,1.683194976320524703e-06,1.039997363411751589e-05,5.027513641086883105e-06,4.247955986346888930e-08,2.031533769378657497e-07,4.654908522457879325e-07,1.896899005457945282e-06,5.003793567624489775e-06,7.889057178587645071e-06,9.567434648196254551e-06,1.031146258133816009e-05,1.146374472591134092e-05
4.160000000000000000e+02,4.918693305295104352e-06,3.136628177030741623e-12,1.523331678289581486e-05,3.282337825578215812e-06,3.496728543277639837e-11,4.000000000000000000e+00,8.201031130873320587e-06,1.636355479716888540e-06,1.031462347760071050e-05,4.918690168666927413e-06,3.987574969662961005e-08,1.994530543319970949e-07,4.552471827233220368e-07,1.842644892608103110e-06,4.887976862064689353e-06,7.725478096044541371e-06,9.375766882077146084e-06,1.012027381810013455e-05,1.127447112962701952e-05
4.185000000000000000e+02,4.834586016866853878e-06,2.155763219217174217e-12,1.482038309683666029e-05,3.218960844430830032e-06,3.373493087246336020e-11,4.000000000000000000e+00,8.053546861297684333e-06,1.615625172436023846e-06,9.985797079969807257e-06,4.834583861103634541e-06,4.074525231223378744e-08,1.958675508200861553e-07,4.471936080265236008e-07,1.821323668722662171e-06,4.807468669115796058e-06,7.588832096107262793e-06,9.208513850312396827e-06,9.925759077139619408e-06,1.103623171151459522e-05
4.210000000000000000e+02,4.729664101411773965e-06,4.408123032669716919e-12,1.463830659140818346e-05,3.159420672024250772e-06,3.235166149499740185e-11,4.000000000000000000e+00,7.889084773436024736e-06,1.570243429387523193e-06,9.908642489996410339e-06,4.729659693288741686e-06,3.848738012488788886e-08,1.913751540751493264e-07,4.374194396634907396e-07,1.768945546629286569e-06,4.696026575149138746e-06,7.430789944471831251e-06,9.023389279570294202e-06,9.740167096761018876e-06,1.085860380359190157e-05
4.235000000000000000e+02,4.649472313045815968e-06,1.495614295651794231e-12,1.423734476156264936e-05,3.098418547961322571e-06,3.121779028813035623e-11,4.000000000000000000e+00,7.747890861007137691e-06,1.551053765084493397e-06,9.587872448516834237e-06,4.649470817431520546e-06,3.926138956167014623e-08,1.886566130946627533e-07,4.299447811898249829e-07,1.749329081198533786e-06,4.618047155987624891e-06,7.300109104970271779e-06,8.864390743571301889e-06,9.553610744903711635e-06,1.062577222085778561e-05
4.260000000000000000e+02,4.548292055425193403e-06,4.283602475628128503e-11,1.406687285458863278e-05,3.041235592972283006e-06,2.993607455340539867e-11,4.000000000000000000e+00,7.589527648397476409e-06,1.507056462452910397e-06,9.518580799163438533e-06,4.548249219400437214e-06,3.730317960913845741e-08,1.839316747916427274e-07,4.204780712279945955e-07,1.699532666410940690e-06,4.510957066456684159e-06,7.147563929789631104e-06,8.683758658778902210e-06,9.375671465160533084e-06,1.045419775042905553e-05
4.285000000000000000e+02,4.471851992350158163e-06,4.045324984294081827e-12,1.367738743088663094e-05,2.982512822001655906e-06,2.889284297489036666e-11,4.000000000000000000e+00,7.454364814351814070e-06,1.489339170348502257e-06,9.205535438536472775e-06,4.471847947025173477e-06,3.791700481997147140e-08,1.816606812846423602e-07,4.137349707429014852e-07,1.680409150182628334e-06,4.437240495901781441e-06,7.022399820641633888e-06,8.532718732156173642e-06,9.196294594791713250e-06,1.023039930870720554e-05
4.310000000000000000e+02,4.374251810167878633e-06,3.449113246520202008e-13,1.351803988088173232e-05,2.927594405168335586e-06,2.770488789992991856e-11,4.000000000000000000e+00,7.301846215336214219e-06,1.446657404999543047e-06,9.143788070713853688e-06,4.374251465256553790e-06,3.638777663045332220e-08,1.766346208965406377e-07,4.037475559215297832e-07,1.632361297607816794e-06,4.333352432733876243e-06,6.876399932882992140e-06,8.359109121372915242e-06,9.025501432212891070e-06,1.006734865815507337e-05
4.335000000000000000e+02,4.301406197103719552e-06,1.964372874770106427e-13,1.313955736281067371e-05,2.871060975495900863e-06,2.674508639749775788e-11,4.000000000000000000e+00,7.172467172599619991e-06,1.430345221607818689e-06,8.838151165706955003e-06,4.301406000666431729e-06,3.602553300693646645e-08,1.754998646691384122e-07,3.982403178877136465e-07,1.615331263162996484e-06,4.263826705915869135e-06,6.756111630463651054e-06,8.214305337008392878e-06,8.852335402398594461e-06,9.851410750512252978e-06
4.360000000000000000e+02,4.207232504403243897e-06,1.503217744283714946e-11,1.299087525986540481e-05,2.818317466651590914e-06,2.564371868894064627e-11,4.000000000000000000e+00,7.025549971054835234e-06,1.388915037751652983e-06,8.783642755462160067e-06,4.207217472225801187e-06,3.539282729939101397e-08,1.705083335670080876e-07,3.880949614326295153e-07,1.568376052981463897e-06,4.164190466587023284e-06,6.615447420105911173e-06,8.046839780297454750e-06,8.689170355361261136e-06,9.695350158663377778e-06
4.385000000000000000e+02,4.137832355112073637e-06,1.543430256507739507e-11,1.262294282689245595e-05,2.763886072505506511e-06,2.476072282080225544e-11,4.000000000000000000e+00,6.901718427617579724e-06,1.373946282606567127e-06,8.485110471780382311e-06,4.137816920809508515e-06,3.493599655119288115e-08,1.692624407515892269e-07,3.833107590015163044e-07,1.553042993925916695e-06,4.097910436205091590e-06,6.501152207742573102e-06,7.908372098098206444e-06,8.523219067640919135e-06,9.485146230149731945e-06
4.410000000000000000e+02,4.046937988413295652e-06,1.457309614169236659e-11,1.248448752473897242e-05,2.713232747800151807e-06,2.373933902579780837e-11,4.000000000000000000e+00,6.760170736213447882e-06,1.333705240613143845e-06,8.437549536325675926e-06,4.046923415317153782e-06,3.407903402872232596e-08,1.642719107408919315e-07,3.732498697139855499e-07,1.507137585381938600e-06,4.001995636496414479e-06,6.364155713368044027e-06,7.747650399204227816e-06,8.365111628769831826e-06,9.334860393465972288e-06
4.435000000000000000e+02,3.980842565101166436e-06,1.185123718062164211e-12,1.212667204137219135e-05,2.660817367186768651e-06,2.292705658964396279e-11,4.000000000000000000e+00,6.641659932287935511e-06,1.320025197914397785e-06,8.145829476271025757e-06,3.980841379977448423e-06,3.391918799973554165e-08,1.628969990479841807e-07,3.695069505941272580e-07,1.492637795633729404e-06,3.939257714140650083e-06,6.255682932653408427e-06,7.614053627197847519e-06,8.205222513687195765e-06,9.135064471490310503e-06
4.460000000000000000e+02,3.893085994140184650e-06,2.322750104501823078e-11,1.199802396947126220e-05,2.612173866111055779e-06,2.197957086456404697e-11,4.000000000000000000e+00,6.505259860251240005e-06,1.280912128029128871e-06,8.104937975331078399e-06,3.893062766639139592e-06,3.289013861817060361e-08,1.583473136763371527e-07,3.597232167504853399e-07,1.448437441716346934e-06,3.846790512300986013e-06,6.123910176991333055e-06,7.457962221734147665e-06,8.053325448457822607e-06,8.990448925140387087e-06
4.485000000000000000e+02,3.830160104813011333e-06,4.131773265189540743e-12,1.164991126639155881e-05,2.561693130976615684e-06,2.123239812579399444e-11,4.000000000000000000e+00,6.391853235789627440e-06,1.268466973836395650e-06,7.819751161578546633e-06,3.830155973039745794e-06,3.225177268029851844e-08,1.572658097298865657e-07,3.560883292531656354e-07,1.435843066402228659e-06,3.787104759926479266e-06,6.019683120497991750e-06,7.330764654226849056e-06,7.900263489041858245e-06,8.795434751380562646e-06
4.510000000000000000e+02,3.745407094934976427e-06,5.584668435757320058e-12,1.153066918075654272e-05,2.514981651751717698e-06,2.035320701543706043e-11,4.000000000000000000e+00,6.260388746686694548e-06,1.230425443183258728e-06,7.785262085821565445e-06,3.745401510266540873e-06,3.176608214088562795e-08,1.524352992703019521e-07,3.462997889473672251e-07,1.392088631595669280e-06,3.697185374359925511e-06,5.892839778617415676e-06,7.181601521994549556e-06,7.754366406744067766e-06,8.658771035221620314e-06
4.535000000000000000e+02,3.685521319394295588e-06,4.482984696830038951e-12,1.119186279715883052e-05,2.466358588120017717e-06,1.966599208090323491e-11,4.000000000000000000e+00,6.151879907514313728e-06,1.219162731274277871e-06,7.506341477764534511e-06,3.685516836409598657e-06,3.087279041980977189e-08,1.517293933381012389e-07,3.436419647624201819e-07,1.380446735412914339e-06,3.641068882535428320e-06,5.792943663161407783e-06,7.058646304811115256e-06,7.606126327437373304e-06,8.470415168188165196e-06
4.560000000000000000e+02,3.603643164469959274e-06,1.596900972985761640e-12,1.108164255420283296e-05,2.421504647517971705e-06,1.884992881478220136e-11,4.000000000000000000e+00,6.025147811987930979e-06,1.182138516951987569e-06,7.477999389732873685e-06,3.603641567568986138e-06,3.050143983537606058e-08,1.469101717062832243e-07,3.337576557669967073e-07,1.337765663299539634e-06,3.554446338694425105e-06,5.671063710228297904e-06,6.914354344251156075e-06,7.466731013942721168e-06,8.339818153556165500e-06
4.585000000000000000e+02,3.546674609903616413e-06,4.358876802597735947e-12,1.075176380239347889e-05,2.374664313503826564e-06,1.821793139036356650e-11,4.000000000000000000e+00,5.921338923407442554e-06,1.172010296399789849e-06,7.205089192489862473e-06,3.546670251026813719e-06,3.032650225727480054e-08,1.463633581063729387e-07,3.317712233320942505e-07,1.328138590158079695e-06,3.501136611268780241e-06,5.575052055993456601e-06,6.797245990859057507e-06,7.323448971714146953e-06,8.156352189013654650e-06
4.610000000000000000e+02,3.467546848533881424e-06,5.947096080090113586e-13,1.065019851005714339e-05,2.331598717884554123e-06,1.746023372801814814e-11,4.000000000000000000e+00,5.799145566418435547e-06,1.135948130649327302e-06,7.182651661523261964e-06,3.467546253824273395e-06,2.933769680928439135e-08,1.418542224944458270e-07,3.214055923925956039e-07,1.287094208085967158e-06,3.417505811639007908e-06,5.457805712465689440e-06,6.657123578490529432e-06,7.189799078459962194e-06,8.032914640847062964e-06
4.635000000000000000e+02,3.413378817325673507e-06,6.948962883027874432e-13,1.032888413682481481e-05,2.286468195370811519e-06,1.687909175900986280e-11,4.000000000000000000e+00,5.699847012696484603e-06,1.126910621954861988e-06,6.915505319499140876e-06,3.413378122429385406e-06,2.913530490704435488e-08,1.412555539924453937e-07,3.202792927476727856e-07,1.278163887370877475e-06,3.367451652430659402e-06,5.365326292786989519e-06,6.545190508986382053e-06,7.051754556739944988e-06,7.855262794431330692e-06
4.660000000000000000e+02,3.336882929940268819e-06,1.175400370540775860e-11,1.023562221743508134e-05,2.245124231649934546e-06,1.617537050366847075e-11,4.000000000000000000e+00,5.582007161590203365e-06,1.091758698290334273e-06,6.898739287494812521e-06,3.336871175936563399e-06,2.843470371186878384e-08,1.371809292239875098e-07,3.097325709712516129e-07,1.237468046918107623e-06,3.285768258108461511e-06,5.252607673041361993e-06,6.410261077202502289e-06,6.923321396927362548e-06,7.738160686659835901e-06
4.685000000000000000e+02,3.285403774551710943e-06,1.881308446534771203e-11,9.922525146127354607e-06,2.201633966223628545e-06,1.564107008306822130e-11,4.000000000000000000e+00,5.487037740775339488e-06,1.083769808328082398e-06,6.637121371575643664e-06,3.285384961467245712e-06,2.838798154999330222e-08,1.362577559496207731e-07,3.084380077389790695e-07,1.230302106927211301e-06,3.239175869734588339e-06,5.164054235513597090e-06,6.303516745078902759e-06,6.790326564239863882e-06,7.564727232971765610e-06
4.710000000000000000e+02,3.211427041818195305e-06,1.686196809005412815e-11,9.837230093438681139e-06,2.161946507084343135e-06,1.498727634441535900e-11,4.000000000000000000e+00,5.373373548902538440e-06,1.049480534733852170e-06,6.625803051620485834e-06,3.211410179850105185e-06,2.728347593203438705e-08,1.320272293621923786e-07,2.982090854635507821e-07,1.191172473737950048e-06,3.159814961343227246e-06,5.056603674639385774e-06,6.172878229308149234e-06,6.667270484357026684e-06,7.454838642971647971e-06
4.735000000000000000e+02,3.162529657549801155e-06,3.868996436589010539e-12,9.532018470950168361e-06,2.120030510874987532e-06,1.449612320192292639e-11,4.000000000000000000e+00,5.282560168424788263e-06,1.042499146674813623e-06,6.369488813400366782e-06,3.162525788553364670e-06,2.750244836696977919e-08,1.318215139438389740e-07,2.974476015972424939e-07,1.184886742476900359e-06,3.116193129966389923e-06,4.971268398875792341e-06,6.070948733452893521e-06,6.539280932820373520e-06,7.285775806701730681e-06
4.760000000000000000e+02,3.090963856274793896e-06,5.348572333137734434e-12,9.454368397939159728e-06,2.081937258450116034e-06,1.388852030891991874e-11,4.000000000000000000e+00,5.172901114724909930e-06,1.009026597824677862e-06,6.363404541664366255e-06,3.090958507702460592e-06,2.625534248496545719e-08,1.271632985143639941e-07,2.874689671223241879e-07,1.145596245524203835e-06,3.039064057214383407e-06,4.867547793848111672e-06,5.944817389449075378e-06,6.420453939238335243e-06,7.180740041856753080e-06
4.785000000000000000e+02,3.044544202093060406e-06,8.469374582955126111e-12,9.156723986015820365e-06,2.041534933321246396e-06,1.343711428246945540e-11,4.000000000000000000e+00,5.086079135414306378e-06,1.003009268771814011e-06,6.112179783922759959e-06,3.044535732718477327e-06,2.679561595599806168e-08,1.274418933243458491e-07,2.870638190539158845e-07,1.141872109731079822e-06,2.997777499112022358e-06,4.785913462525678087e-06,5.846614568312714791e-06,6.298165325657602927e-06,7.018067094133015563e-06
4.810000000000000000e+02,2.975288163420306711e-06,2.334701272732730724e-12,9.086410865727473262e-06,2.004972945338688535e-06,1.287225616692907369e-11,4.000000000000000000e+00,4.980261108758995246e-06,9.703152180816181760e-07,6.111122702307166552e-06,2.975285828719033950e-06,2.522889905599093388e-08,1.230452412069099013e-07,2.775115335821496018e-07,1.102173669664027982e-06,2.922883903307983881e-06,4.685317859435954668e-06,5.725541645267890946e-06,6.183497810757569816e-06,6.917335009398808603e-06
4.835000000000000000e+02,2.931246500033664162e-06,3.613030956442753632e-12,8.796029053746630297e-06,1.966026465472954052e-06,1.245746610689968070e-11,4.000000000000000000e+00,4.897272965506618638e-06,9.652200345607101098e-07,5.864782553712966135e-06,2.931242887002707778e-06,2.610446793905331624e-08,1.232160775126382341e-07,2.767496942126851969e-07,1.099496987953589263e-06,2.884424685200201681e-06,4.607979967438327307e-06,5.631565537439976262e-06,6.065721480851532595e-06,6.759042538416262418e-06
4.860000000000000000e+02,2.864203791741913537e-06,1.186741014704433777e-11,8.732757530918548310e-06,1.930935022594663503e-06,1.193217342211140411e-11,4.000000000000000000e+00,4.795138814336577464e-06,9.332687691472500337e-07,5.868553739176635196e-06,2.864191924331766677e-06,2.432863099944738430e-08,1.188551659343293449e-07,2.678435627597834173e-07,1.060731521162904720e-06,2.811792455757962528e-06,4.510342004038275034e-06,5.514155761621224558e-06,5.956155377351414545e-06,6.663745049456663074e-06
4.885000000000000000e+02,2.822445612479718105e-06,2.572566480450548670e-14,8.449346878959909136e-06,1.893387826505167317e-06,1.155111669696396914e-11,4.000000000000000000e+00,4.715833438984885210e-06,9.290577859745507873e-07,5.626901266480191032e-06,2.822445586754053135e-06,2.555596764493234196e-08,1.193970071471583882e-07,2.671632225839944419e-07,1.058763666231458367e-06,2.775210981239032742e-06,4.437192154693236085e-06,5.425552436552934667e-06,5.841700583298409293e-06,6.511174228902913109e-06
4.910000000000000000e+02,2.757522726053927968e-06,2.001529121932752648e-12,8.392834400363685229e-06,1.859709929057106195e-06,1.106245260493746922e-11,4.000000000000000000e+00,4.617232655111034163e-06,8.978127969968217724e-07,5.635311674309757261e-06,2.757520724524806014e-06,2.343801917096465091e-08,1.146251757590779413e-07,2.583723083998318025e-07,1.021633477418501916e-06,2.705626754913029353e-06,4.342742509055000269e-06,5.311579974421207976e-06,5.736897936782832300e-06,6.418829071624806611e-06
4.935000000000000000e+02,2.717957020517848849e-06,1.335067163684341876e-11,8.116115580067487641e-06,1.823508670651105221e-06,1.071247423732202037e-11,4.000000000000000000e+00,4.541465691168954070e-06,8.944483498667436276e-07,5.398158559549638368e-06,2.717943669846211927e-06,2.438015404688444497e-08,1.154714732642728211e-07,2.580259705485871691e-07,1.020884306135457585e-06,2.670817964533671688e-06,4.272612602593426357e-06,5.226293653783341997e-06,5.626332447958805184e-06,6.271968673977517119e-06
4.960000000000000000e+02,2.655064688701107823e-06,6.009799950116320325e-12,8.066091650178220540e-06,1.791189306149557283e-06,1.025772763165204875e-11,4.000000000000000000e+00,4.446253994850664895e-06,8.638753825515505402e-07,5.411026961477112716e-06,2.655058678901157534e-06,2.289617472282341174e-08,1.106772002831261922e-07,2.495723328607210192e-07,9.837036793127168404e-07,2.603619044927706896e-06,4.181374143341789878e-06,5.116524284111805439e-06,5.525755827767970528e-06,6.183891704114619408e-06
4.985000000000000000e+02,2.617604777016346046e-06,1.545090712291151274e-11,7.795797184192341617e-06,1.756282404396543702e-06,9.936382652651697929e-12,4.000000000000000000e+00,4.373887181412890171e-06,8.613223726198023445e-07,5.178192407175995571e-06,2.617589326109222959e-06,2.348328424071588497e-08,1.118244474774838175e-07,2.494272741559460071e-07,9.848051573565009706e-07,2.570671509487080894e-06,4.114582173773003098e-06,5.034841456131848393e-06,5.420206797412336686e-06,6.041466275614111851e-06
5.010000000000000000e+02,2.556657751620135022e-06,4.337828042292667489e-12,7.752002522829856920e-06,1.725268470930040057e-06,9.513050155704603663e-12,4.000000000000000000e+00,4.281926222550175079e-06,8.313892806900949648e-07,5.195344771209721899e-06,2.556653413792092597e-06,2.203290596642676650e-08,1.071860594492301109e-07,2.408635737447547164e-07,9.481356723072701901e-07,2.505404926833961591e-06,4.026527328336677319e-06,4.928295540520739994e-06,5.322964448706302131e-06,5.956928045210455997e-06
5.035000000000000000e+02,2.521221230413221458e-06,4.330335472457036081e-12,7.487876157028719216e-06,1.691605658598348538e-06,9.218086196888311508e-12,4.000000000000000000e+00,4.212826889011569784e-06,8.296155718148729205e-07,4.966654926615497758e-06,2.521216900077749152e-06,2.214559891089967102e-08,1.083281835050450668e-07,2.414953557114821293e-07,9.496066817157934195e-07,2.474496572050628471e-06,3.962872355583578154e-06,4.851284013921022082e-06,5.221264278721887750e-06,5.819431595108319500e-06
5.060000000000000000e+02,2.462136491028208764e-06,2.488234547284481959e-12,7.450062406485179878e-06,1.661848218568096014e-06,8.823855602010652523e-12,4.000000000000000000e+00,4.123984709596304567e-06,8.002882724601127504e-07,4.987925915456971114e-06,2.462134002793661398e-06,2.141717596157092482e-08,1.035285714673460800e-07,2.324600050048933589e-07,9.137294352043708178e-07,2.411479279830402325e-06,3.877657883079206003e-06,4.747595354036016645e-06,5.127985639160912508e-06,5.739552018567415806e-06
5.085000000000000000e+02,2.428645604647448024e-06,1.173847934025305368e-11,7.191858559624142832e-06,1.629379827513500176e-06,8.553198095281291711e-12,4.000000000000000000e+00,4.058025432160947988e-06,7.992657771339478482e-07,4.763212954976694808e-06,2.428633866168107828e-06,2.110748006804394914e-08,1.046215862777934572e-07,2.333498541681303307e-07,9.156257746280987236e-07,2.382541424884833039e-06,3.817060802311988657e-06,4.674323994701893725e-06,5.030014930734993217e-06,5.606751351811305593e-06
5.110000000000000000e+02,2.371343990204124113e-06,5.994692876336862628e-13,7.159787943319209905e-06,1.600831184391154761e-06,8.185932800796406139e-12,4.000000000000000000e+00,3.972175174595278451e-06,7.705128058129693515e-07,4.788443953115085793e-06,2.371343390734836359e-06,2.049515093138039622e-08,1.004752805919841151e-07,2.242668829690629470e-07,8.806278281820483716e-07,2.321059119002518798e-06,3.734804818502231370e-06,4.574239599484853032e-06,4.940426180774058361e-06,5.529425589607162874e-06
5.135000000000000000e+02,2.339724168795851638e-06,2.664057083679679866e-12,6.907271245457380540e-06,1.569509675796980515e-06,7.937669808467779600e-12,4.000000000000000000e+00,3.909233844592831730e-06,7.702144929988711225e-07,4.567547076661528479e-06,2.339721504738768047e-06,2.023941596370812597e-08,1.013918390346559532e-07,2.257689724324920773e-07,8.836212278718394962e-07,2.293919235533600443e-06,3.676762091378557571e-06,4.504231763085170992e-06,4.845974386461954727e-06,5.401108570115457588e-06
5.160000000000000000e+02,2.284128128791002821e-06,2.312919690882539056e-11,6.880715500688548784e-06,1.542126580556194114e-06,7.595395699192230333e-12,4.000000000000000000e+00,3.826254709347197147e-06,7.420015482348087073e-07,4.596587371897545963e-06,2.284104999594093981e-06,2.004768181975146472e-08,9.705887940749097447e-08,2.166909919531890570e-07,8.488771137024590590e-07,2.234524158782522199e-06,3.597550777208031858e-06,4.407039323186896901e-06,4.760031352081044505e-06,5.327173815465630096e-06
5.185000000000000000e+02,2.254309153506175685e-06,1.301224426847240875e-11,6.633660867343969213e-06,1.511904872520140457e-06,7.367766103131871385e-12,4.000000000000000000e+00,3.766214026026315930e-06,7.424042809860352279e-07,4.379351713837793952e-06,2.254296141261907286e-06,1.944151102025487647e-08,9.858372523460467372e-08,2.184521784140269651e-07,8.525596399892615513e-07,2.209204757007003434e-06,3.542046170961899628e-06,4.341002710723787441e-06,4.668820411393523582e-06,5.203996905320119752e-06
5.210000000000000000e+02,2.200344936696798823e-06,3.660182436085762737e-12,6.612401669124901378e-06,1.485644928602807451e-06,7.048658694330479478e-12,4.000000000000000000e+00,3.685989865299606486e-06,7.147000080939913716e-07,4.412056732428102978e-06,2.200341276514362601e-06,1.944222273359375302e-08,9.367241093838370191e-08,2.092596912985923222e-07,8.187454973781257447e-07,2.151649019423268202e-06,3.465189566979022633e-06,4.246581329478193783e-06,4.586540855312181317e-06,5.133316948167927363e-06
5.235000000000000000e+02,2.172257958704882715e-06,8.518483272610499112e-12,6.370592721842701858e-06,1.456480251616289301e-06,6.840039362504957065e-12,4.000000000000000000e+00,3.628738210321172016e-06,7.157777070885934140e-07,4.198334763137819143e-06,2.172249440221609991e-06,1.844994022859366565e-08,9.535926655035527593e-08,2.111371065581221129e-07,8.229015980809719723e-07,2.127755693819725329e-06,3.412123600110564024e-06,4.184081127956866155e-06,4.498771394242938596e-06,5.013770483763426495e-06
5.260000000000000000e+02,2.119855955623537185e-06,6.879690932500132109e-12,6.354420394637529260e-06,1.431301015128499915e-06,6.542411868500456267e-12,4.000000000000000000e+00,3.551156970752036889e-06,6.885549404950372701e-07,4.234564439013991651e-06,2.119849075932604715e-06,1.871327511300921530e-08,9.065818107840795894e-08,2.022264597811055121e-07,7.900904328052488995e-07,2.071821918519587694e-06,3.338524477234374917e-06,4.092456141319626431e-06,4.419678875588622607e-06,4.947714184456922469e-06
5.285000000000000000e+02,2.093436466484875622e-06,4.993507940814653084e-12,6.117650236354993414e-06,1.403150325800905944e-06,6.351307076003871170e-12,4.000000000000000000e+00,3.496586792285781354e-06,6.902861406839696779e-07,4.024213769870117792e-06,2.093431472976934732e-06,1.745508839737140681e-08,9.237274107442733208e-08,2.043389028159494349e-07,7.947856958176481958e-07,2.049647796179455774e-06,3.287042490936344747e-06,4.032969434352124354e-06,4.335380451287740853e-06,4.831603682786930932e-06
5.310000000000000000e+02,2.042528279721483729e-06,7.272760399965546827e-12,6.106364142098860859e-06,1.379013431086357725e-06,6.073599816578572118e-12,4.000000000000000000e+00,3.421541710807841666e-06,6.635148486351260037e-07,4.063835862377376706e-06,2.042521006961083920e-06,1.791264068871920125e-08,8.800227414320838727e-08,1.955776833783405480e-07,7.620880905895101260e-07,1.995359034297936889e-06,3.216404530889800432e-06,3.944120870179985782e-06,4.259303984758319881e-06,4.768587669069508815e-06
5.335000000000000000e+02,2.017716415514488775e-06,6.091642592432912142e-13,5.874433494387031148e-06,1.351832912603861307e-06,5.898631757035676465e-12,4.000000000000000000e+00,3.369549328118349870e-06,6.658835029106274685e-07,3.856717078872542373e-06,2.017715806350229619e-06,1.635580493141235253e-08,8.957145757885443338e-08,1.982337553500465412e-07,7.674624209447249712e-07,1.974874112522456316e-06,3.167465541474518867e-06,3.887668188819177708e-06,4.177873017579874633e-06,4.656071191042230927e-06
5.360000000000000000e+02,1.968235646861839913e-06,1.116361118955989269e-13,5.867841316423294037e-06,1.328702621631924865e-06,5.639402218309194574e-12,4.000000000000000000e+00,3.296938268493764778e-06,6.395330252299150478e-07,3.899605669561454124e-06,1.968235535225727826e-06,1.683382812430630875e-08,8.519103328726390409e-08,1.893483581828310666e-07,7.352966210725311117e-07,1.921975093234073052e-06,3.099334403163859884e-06,3.801394710589645271e-06,4.104840057811816709e-06,4.596057338453680125e-06
5.385000000000000000e+02,1.944972825778297503e-06,3.658641924699674216e-12,5.640560403924295353e-06,1.302451763393487312e-06,5.479299888982819217e-12,4.000000000000000000e+00,3.247424589171784815e-06,6.425210623848101913e-07,3.695587578145997850e-06,1.944969167136372808e-06,1.562071515542085774e-08,8.709611134452271712e-08,1.923607735994138318e-07,7.413360316281004953e-07,1.902833116931225137e-06,3.052323047944856193e-06,3.747885389301717352e-06,4.026539676380459928e-06,4.486832450428333282e-06
5.410000000000000000e+02,1.896856360564095657e-06,2.430127121341144096e-12,5.638477236367899762e-06,1.280293031366057221e-06,5.237214298776955015e-12,4.000000000000000000e+00,3.177149391930152878e-06,6.165633291980384363e-07,3.741620875803804105e-06,1.896853930436974302e-06,1.609604343344974925e-08,8.244792697937584430e-08,1.833768474005371471e-07,7.096428812142500644e-07,1.851160279137504967e-06,2.986391715847628011e-06,3.663998001220113199e-06,3.956566636762156055e-06,4.430713966983574488e-06
5.435000000000000000e+02,1.875087608418796167e-06,9.294537387556866044e-13,5.415663083023625976e-06,1.254931789865206945e-06,5.090807336460014121e-12,4.000000000000000000e+00,3.130019398284003323e-06,6.201558185535892216e-07,3.540575474604830021e-06,1.875086678965057470e-06,1.509611975628534440e-08,8.471721443278478645e-08,1.867402494358265820e-07,7.163395766054727211e-07,1.833354036814085078e-06,2.941479806622181206e-06,3.613553786016543696e-06,3.880605336665049230e-06,4.324390004004454759e-06
5.460000000000000000e+02,1.828274840385984583e-06,1.798914069618993726e-11,5.417911973640962918e-06,1.233710802600910529e-06,4.864631236442580399e-12,4.000000000000000000e+00,3.061985642986894900e-06,5.945640377850740535e-07,3.589637133254978335e-06,1.828256851245288459e-06,1.534692506297385656e-08,8.027116408137404886e-08,1.773615858320761457e-07,6.849282172369202739e-07,1.783804806012387898e-06,2.877762282804402601e-06,3.531920901372373813e-06,3.813634192059648216e-06,4.270633151561015234e-06
5.485000000000000000e+02,1.807946529083342108e-06,7.676939967401000075e-12,5.199389564038609859e-06,1.209201842748303965e-06,4.730839748530396028e-12,4.000000000000000000e+00,3.017148371831646284e-06,5.987446863350381431e-07,3.391443034955267963e-06,1.807938852143374719e-06,1.452286996915234583e-08,8.239938704269577747e-08,1.813587212092692536e-07,6.927529832977452900e-07,1.767224569769566989e-06,2.835126650774333037e-06,3.484395067024217564e-06,3.740532389752211508e-06,4.167144537990321671e-06
5.510000000000000000e+02,1.762379867917461172e-06,3.228734075391841318e-12,5.205800832650057807e-06,1.188885221316490078e-06,4.519430868305525884e-12,4.000000000000000000e+00,2.951265089233951250e-06,5.734946466009710945e-07,3.443420964732596423e-06,1.762376639183385723e-06,1.452196675805519508e-08,7.772102826341157045e-08,1.717324947821112707e-07,6.613064851048235482e-07,1.719155638766918244e-06,2.773757673652062592e-06,3.404831686423200058e-06,3.676425340406632655e-06,4.117038155652504369e-06
5.535000000000000000e+02,1.743439923623527407e-06,4.437181947254388624e-12,4.991402125313500612e-06,1.165194008126140729e-06,4.397259843857472791e-12,4.000000000000000000e+00,2.908633931749668137e-06,5.782459154973866781e-07,3.247962201689973205e-06,1.743435486441580176e-06,1.380712952961979495e-08,8.031444598095943085e-08,1.760415525926376379e-07,6.702265123897346689e-07,1.703509420079891670e-06,2.732652589012000309e-06,3.359962071008228257e-06,3.605351396740370862e-06,4.016560545880934733e-06
5.560000000000000000e+02,1.699063839304569303e-06,7.701804691500628376e-12,5.001812684341246673e-06,1.145749881008249139e-06,4.199560719862802828e-12,4.000000000000000000e+00,2.844813720312818654e-06,5.533139582963201636e-07,3.302748845036677159e-06,1.699056137499877749e-06,1.385374075942666152e-08,7.525683833443805998e-08,1.661336294925685597e-07,6.392486323797550168e-07,1.656876307801993130e-06,2.673715875879985925e-06,3.282662808900493124e-06,3.544267251310910213e-06,3.969101568586975630e-06
5.585000000000000000e+02,1.681464069066628154e-06,3.261062050337864317e-12,4.791376412835819894e-06,1.122840836387853822e-06,4.088092959422279343e-12,4.000000000000000000e+00,2.804304905454482188e-06,5.586232326787743322e-07,3.109912343769191528e-06,1.681460808004577832e-06,1.334950169710500226e-08,7.801551957488245653e-08,1.711875629355398269e-07,6.482113683782326545e-07,1.642549391761017243e-06,2.634596627948148234e-06,3.240363518262853742e-06,3.475577160537473287e-06,3.872309095623633754e-06
5.610000000000000000e+02,1.638224691072210973e-06,1.672184357200188933e-12,4.805630387785183872e-06,1.104239750175327283e-06,3.903125564305910582e-12,4.000000000000000000e+00,2.742464441247538256e-06,5.339849408968836892e-07,3.167405696712972900e-06,1.638223018887853692e-06,1.343509660998385845e-08,7.288954237111233764e-08,1.610814917603955249e-07,6.179273543488502665e-07,1.597012289931663950e-06,2.577379888128897641e-06,3.165424860689935631e-06,3.417098477877611419e-06,3.826834267442368293e-06
5.635000000000000000e+02,1.621919962098125672e-06,6.628730647673555072e-12,4.599001890884918410e-06,1.082077219426242896e-06,3.801515472253614918e-12,4.000000000000000000e+00,2.703997181524368568e-06,5.398427426718827755e-07,2.977081928786792738e-06,1.621913333367477902e-06,1.308090176396528772e-08,7.604311018209961975e-08,1.665363804206120557e-07,6.269294515090008220e-07,1.583932533882732580e-06,2.540030351722542732e-06,3.125024373216933550e-06,3.350902434720535046e-06,3.731887146080041614e-06
5.660000000000000000e+02,1.579764084858738146e-06,2.699584686325859503e-12,4.616948863644803525e-06,1.064292861445617004e-06,3.628373858733664136e-12,4.000000000000000000e+00,2.644056946304355150e-06,5.154712234131211415e-07,3.037184778786065167e-06,1.579761385274051899e-06,1.304033886997803732e-08,7.068284705123257530e-08,1.558911336034986752e-07,5.971138169608562852e-07,1.539454919384208521e-06,2.484709489339957645e-06,3.052339281892385275e-06,3.294562177712643220e-06,3.689953670875755096e-06
5.685000000000000000e+02,1.564709747727162666e-06,4.176390490864976000e-12,4.413979922349712181e-06,1.042844871670384253e-06,3.535842021001621333e-12,4.000000000000000000e+00,2.607554619397546920e-06,5.218648760567784134e-07,2.849270174622549303e-06,1.564705571336671894e-06,1.283990856833731797e-08,7.407578084000277602e-08,1.623113455153184181e-07,6.070417456545185498e-07,1.527622151081919082e-06,2.448516743338760453e-06,3.014298303731889800e-06,3.231097799063347931e-06,3.598011650237517163e-06
5.710000000000000000e+02,1.523587559536582864e-06,9.182299202640476943e-12,4.435476229842821700e-06,1.025850069334958362e-06,3.373687416329179864e-12,4.000000000000000000e+00,2.549437628871541226e-06,4.977374902016245028e-07,2.911888670306238624e-06,1.523578377237380273e-06,1.255963051402137906e-08,6.860859346445084471e-08,1.512524222480220786e-07,5.774960625446563580e-07,1.484164111959844243e-06,2.395716710552982539e-06,2.943663259776579817e-06,3.176719020225662255e-06,3.557461269319529029e-06
5.735000000000000000e+02,1.509740731636208746e-06,8.454272874070374327e-12,4.236024369534073294e-06,1.005086182410731546e-06,3.289515310834412083e-12,4.000000000000000000e+00,2.514826914046940081e-06,5.046545492254771994e-07,2.726283637897864548e-06,1.509732277363334579e-06,1.298872391876488109e-08,7.227809856174962207e-08,1.580229554305172080e-07,5.879636181371441374e-07,1.473593166360250893e-06,2.360859062428210801e-06,2.907944630671383770e-06,3.115869767551156520e-06,3.468193076779539215e-06
5.760000000000000000e+02,1.469604800726339566e-06,2.640838093706511418e-12,4.260932248217933346e-06,9.888539921166655991e-07,3.137570488042971176e-12,4.000000000000000000e+00,2.458458792843005165e-06,4.807508086096739665e-07,2.791327447491593780e-06,1.469602159888245945e-06,1.205725554218968085e-08,6.680370238588094505e-08,1.466824146275398264e-07,5.582844392016533480e-07,1.430870729535743837e-06,2.310088929559876590e-06,2.839045471838538620e-06,3.063260073966888396e-06,3.430518718220479233e-06
5.785000000000000000e+02,1.456923859446456053e-06,4.350362883873682709e-12,4.064860809432468196e-06,9.687457944754254370e-07,3.061095546538181492e-12,4.000000000000000000e+00,2.425669653921881278e-06,4.881780649710306161e-07,2.607936949986012143e-06,1.456919509083572206e-06,1.275607823409417494e-08,7.063531231778131482e-08,1.543042084717508872e-07,5.695386469336057645e-07,1.421682659783097808e-06,2.276805096139514601e-06,2.805416829815073357e-06,3.005042368164945672e-06,3.343309506636307031e-06
5.810000000000000000e+02,1.417728906934501201e-06,1.970401977409901549e-12,4.093047298082003668e-06,9.532495698779059889e-07,2.918639996030109190e-12,4.000000000000000000e+00,2.370978476812407190e-06,4.644793370565952123e-07,2.675318391147502255e-06,1.417726936532523770e-06,1.165389935990124093e-08,6.497657071709330411e-08,1.426561720866678212e-07,5.401977882751177334e-07,1.380233551761844073e-06,2.227664683406483248e-06,2.738502997729036053e-06,2.954410150927156981e-06,3.308229351630224911e-06
5.835000000000000000e+02,1.406173417641547206e-06,1.228308111000362024e-11,3.900225113252197587e-06,9.337707495049203039e-07,2.849251493112688090e-12,4.000000000000000000e+00,2.339944167146467298e-06,4.724026681366269025e-07,2.494051695610650381e-06,1.406161134560437256e-06,1.262756112528193637e-08,6.892862978512283156e-08,1.508197567676883650e-07,5.520319222221039348e-07,1.371934484015349180e-06,2.195996074910508507e-06,2.706710051456737101e-06,2.898272963064635099e-06,3.223662572162692068e-06
5.860000000000000000e+02,1.367878416787064829e-06,1.050387881218036456e-11,3.931563551016906141e-06,9.189817543306295676e-07,2.715618827904489849e-12,4.000000000000000000e+00,2.286860171117694503e-06,4.488966624564352619e-07,2.563685134229841311e-06,1.367867912908252599e-06,1.106363834851996580e-08,6.330393222909690903e-08,1.390522933723949887e-07,5.228779546100638043e-07,1.331409933631867524e-06,2.148656195010427703e-06,2.641712086901634867e-06,2.849774852068908730e-06,3.190720230732911894e-06
5.885000000000000000e+02,1.357407888599262408e-06,6.715286045926734762e-12,3.741864498136173127e-06,9.001093411375539912e-07,2.652753002034590561e-12,4.000000000000000000e+00,2.257517229736816294e-06,4.572985474617084170e-07,2.384456609536910719e-06,1.357401173313216517e-06,1.248637146685726613e-08,6.752577257535847047e-08,1.474544682258398899e-07,5.351378368257074084e-07,1.324307433620299946e-06,2.118353751704860122e-06,2.611894743262689928e-06,2.795234881217370830e-06,3.107938035527619299e-06
5.910000000000000000e+02,1.319973593076342753e-06,7.131768195928833902e-13,3.776232271298036813e-06,8.859991839679459148e-07,2.527324840410736438e-12,4.000000000000000000e+00,2.205972777044288773e-06,4.339744091083968379e-07,2.456258678221693849e-06,1.319972879899523203e-06,1.069035095120750367e-08,6.175770163866027814e-08,1.352073792806770719e-07,5.060362625339296965e-07,1.284276939125686583e-06,2.072465706782193385e-06,2.548750549233468679e-06,2.748631206047891822e-06,3.077405630676283231e-06
5.935000000000000000e+02,1.310549305789400838e-06,5.402398702936508481e-13,3.589535811564524263e-06,8.677116441897648811e-07,2.470462980367585554e-12,4.000000000000000000e+00,2.178260949979165507e-06,4.428376615996359571e-07,2.278986505775123425e-06,1.310548765549530584e-06,1.238783028823355628e-08,6.605595811288295513e-08,1.443343716361524977e-07,5.190116897316805850e-07,1.278540514772694713e-06,2.043784726630554717e-06,2.520705723900585726e-06,2.696520427074396620e-06,2.997240424229389618e-06
5.960000000000000000e+02,1.273937396711621299e-06,1.129386205434100354e-12,3.626816148268107815e-06,8.542543167378374854e-07,2.352666928405612192e-12,4.000000000000000000e+00,2.128191713449458678e-06,4.196830799737838132e-07,2.352878751556486728e-06,1.273936267325415813e-06,1.065918391391005819e-08,6.008915927384797266e-08,1.316238239563347217e-07,4.897467332478211498e-07,1.239196699919156025e-06,1.999114701037946141e-06,2.459079452033674528e-06,2.651662026323142281e-06,2.968359033294089176e-06
5.985000000000000000e+02,1.265522541959595498e-06,8.181073399170829327e-12,3.443005965185282361e-06,8.365302450578241624e-07,2.301330155104379630e-12,4.000000000000000000e+00,2.102052787017419766e-06,4.289922969017713357e-07,2.177483423225686863e-06,1.265514360886196357e-06,1.232880838246745616e-08,6.455653171842911909e-08,1.414420912491467636e-07,5.037447963763986941e-07,1.234248681060597224e-06,1.971853519523317467e-06,2.433108104984275802e-06,2.601257658311007961e-06,2.890768264764809335e-06
6.010000000000000000e+02,1.229697190169586615e-06,9.738156745579486141e-12,3.483086219936616673e-06,8.236987272371588344e-07,2.190634772763092241e-12,4.000000000000000000e+00,2.053395917406745237e-06,4.059984629324277802e-07,2.253389029767030058e-06,1.229687452012841089e-06,1.056311359981473785e-08,5.864282836132549073e-08,1.283019044574279692e-07,4.741305591362252788e-07,1.195692786748685781e-06,1.928608058514028567e-06,2.372842092413010065e-06,2.558333238499532393e-06,2.863406996995833287e-06
6.035000000000000000e+02,1.222255354633534874e-06,4.069811699780185410e-12,3.302051084264816929e-06,8.065196466292412266e-07,2.144382092329305579e-12,4.000000000000000000e+00,2.028775001262776100e-06,4.157357080042936471e-07,2.079795729631281844e-06,1.222251284821835016e-06,1.231020307353427452e-08,6.313158679616768521e-08,1.384954739907166472e-07,4.890642300764215938e-07,1.191842123140849915e-06,1.902838205234613950e-06,2.348797133792649559e-06,2.509755699413007347e-06,2.788326410397517997e-06
6.060000000000000000e+02,1.187181755091349572e-06,2.252590687533964277e-12,3.344822946687051031e-06,7.942884743790547322e-07,2.040294700153183379e-12,4.000000000000000000e+00,1.981470229470404305e-06,3.928932807122948403e-07,2.157641191595701671e-06,1.187179502500662130e-06,1.044752442382682927e-08,5.737144453160291417e-08,1.253180244473404849e-07,4.595642941560803055e-07,1.154138441725560898e-06,1.860869315458659463e-06,2.290021534522508440e-06,2.468553842229722561e-06,2.762403024894438388e-06
6.085000000000000000e+02,1.180678400957173040e-06,1.447786109834568492e-11,3.166455595681210632e-06,7.776356249126399125e-07,1.998718651620059703e-12,4.000000000000000000e+00,1.958314025869812952e-06,4.030427760445331271e-07,1.985777194724037593e-06,1.180663923096074793e-06,1.220056305602855356e-08,6.193569888696537178e-08,1.357924220916057643e-07,4.747867473220730389e-07,1.151135787924982200e-06,1.836414103182781159e-06,2.267820637591291594e-06,2.421642287030651590e-06,2.689595651352702875e-06
6.110000000000000000e+02,1.146322496950133174e-06,1.350278034362955146e-12,3.211815885097992631e-06,7.659814064162093839e-07,1.900782781989342044e-12,4.000000000000000000e+00,1.912303903366342346e-06,3.803410905339237903e-07,2.065493388147859457e-06,1.146321146672098818e-06,1.031573131578828211e-08,5.604100727298736760e-08,1.222674345081104531e-07,4.451524572862849648e-07,1.114241805846273781e-06,1.795723295119130026e-06,2.210482004477577711e-06,2.382153848008842298e-06,2.664937510979269620e-06
6.135000000000000000e+02,1.140724782649984968e-06,2.623046785230620275e-12,3.036013623521212618e-06,7.498372443268355023e-07,1.863508922731517945e-12,4.000000000000000000e+00,1.890562026976820471e-06,3.908875383231494661e-07,1.895288840871227650e-06,1.140722159603199647e-06,1.196670862758697335e-08,6.082239441316648554e-08,1.331888126798413179e-07,4.607460715834873622e-07,1.112205269328387125e-06,1.772540049873372371e-06,2.189594305000341520e-06,2.337279329051054411e-06,2.594629134531455704e-06
6.160000000000000000e+02,1.107054718199977298e-06,1.649303005421591510e-12,3.083862150531450016e-06,7.387356957891197268e-07,1.771300577321865550e-12,4.000000000000000000e+00,1.845790413989096918e-06,3.683190224108575708e-07,1.976807432331472930e-06,1.107053068896971855e-06,1.015266463075497283e-08,5.474444960769968973e-08,1.195085068978509235e-07,4.317541381491917912e-07,1.075861571372367312e-06,1.733182441871689361e-06,2.133522323641442982e-06,2.298841291056235663e-06,2.571131130683436889e-06
6.185000000000000000e+02,1.102330525606437365e-06,5.081674171574707214e-14,2.915577514606026286e-06,7.230839001751766302e-07,1.737982914376309068e-12,4.000000000000000000e+00,1.825414425781614101e-06,3.792466254312607345e-07,1.813246988999588922e-06,1.102330474789695617e-06,1.179575335738567914e-08,5.987008176543763688e-08,1.307534950888611961e-07,4.474321297888216906e-07,1.074828387756283130e-06,1.710803253791593411e-06,2.114673337683970639e-06,2.255780593276538761e-06,2.503628132970208935e-06
6.210000000000000000e+02,1.069316516045674409e-06,3.167922312215466245e-12,2.960767787763042670e-06,7.125103393111675897e-07,1.651108795113374322e-12,4.000000000000000000e+00,1.781826855356841999e-06,3.568061767345068193e-07,1.891451271717368261e-06,1.069313348123362096e-06,9.969028113497725271e-09,5.331225799351265809e-08,1.169918484172079683e-07,4.186489951588295440e-07,1.039038498569473614e-06,1.673091573085524225e-06,2.059947365205549211e-06,2.218524761866949182e-06,2.481423609394694123e-06
6.235000000000000000e+02,1.065436797174631477e-06,3.501230812638863835e-12,2.811499483862258815e-06,6.973329368671696940e-07,1.621428793613528325e-12,4.000000000000000000e+00,1.762769734041801065e-06,3.681038603074617833e-07,1.746062686687627337e-06,1.065433295943818922e-06,1.195338764458608954e-08,5.887483880432396193e-08,1.280577632745796611e-07,4.342867521974417687e-07,1.038886140346900048e-06,1.651645200180271112e-06,2.042450275340711453e-06,2.177521389575754859e-06,2.415447063522089013e-06
6.260000000000000000e+02,1.033048539975091726e-06,8.455894577379457779e-12,2.842345808575063398e-06,6.872664174708871207e-07,1.539524414527936275e-12,4.000000000000000000e+00,1.720314957445978741e-06,3.457821225042046053e-07,1.809297268599971672e-06,1.033040084080514324e-06,9.934037684965565796e-09,5.218387306437469110e-08,1.144457593337143885e-07,4.059024214130220489e-07,1.003768115191363046e-06,1.614985244266725424e-06,1.988986228036022564e-06,2.141649077671368482e-06,2.394602400036943487e-06
6.285000000000000000e+02,1.029983525689701174e-06,4.033078217441371593e-12,2.711201233275375180e-06,6.725490065559859857e-07,1.513188229411631000e-12,4.000000000000000000e+00,1.702532532245687054e-06,3.574345191337151883e-07,1.681217707585674006e-06,1.029979492611483698e-06,1.202033315207319975e-08,5.835996702408832715e-08,1.256479613770694538e-07,4.219262438978216751e-07,1.004646878892945194e-06,1.594935640947177308e-06,1.973188752151002550e-06,2.102426390559690355e-06,2.330066499318882981e-06
6.310000000000000000e+02,9.981922114968032930e-07,5.399502256251899582e-12,2.728416935048379261e-06,6.629685345496585682e-07,1.435914968895801214e-12,4.000000000000000000e+00,1.661160746046461861e-06,3.352236769471447248e-07,1.730224723551575968e-06,9.981868119945470629e-07,9.766383989936336589e-09,5.112693540532436415e-08,1.120998998252132947e-07,3.939177528424235207e-07,9.696219916483700970e-07,1.559425768919883852e-06,1.920625625514860055e-06,2.067468497139740184e-06,2.311477675052388809e-06
6.335000000000000000e+02,9.959154594766359532e-07,1.476827744690604247e-14,2.614549002292233357e-06,6.486943794921904872e-07,1.412652000409317469e-12,4.000000000000000000e+00,1.644609838968826335e-06,3.472210799844454659e-07,1.618633542815597404e-06,9.959154447083585963e-07,1.189388790947058389e-08,5.787742145599232687e-08,1.232385823244838448e-07,4.100413633423957101e-07,9.713686464912330592e-07,1.540295778744832949e-06,1.906401321410453213e-06,2.030257445866229645e-06,2.249085300826130532e-06
6.360000000000000000e+02,9.646919597049355507e-07,4.496713784667906346e-12,2.632786212176499196e-06,6.395817716162195718e-07,1.339695419703091413e-12,4.000000000000000000e+00,1.604273731321155228e-06,3.251101880887159789e-07,1.668094252471563645e-06,9.646874629911508348e-07,9.580254720373402785e-09,5.003299924611729296e-08,1.097589766775018863e-07,3.825349347758159285e-07,9.368914613265207452e-07,1.505808278512418096e-06,1.854946356671386094e-06,1.996071478314483766e-06,2.231370205587127827e-06
6.385000000000000000e+02,9.631782940344932777e-07,2.151734547207647028e-12,2.521413621895395858e-06,6.257343289380544811e-07,1.319255876510754327e-12,4.000000000000000000e+00,1.588912622972547759e-06,3.374439650964387966e-07,1.558235327860902581e-06,9.631761422999460206e-07,1.169190925996792485e-08,5.751518526442368682e-08,1.208603984516253673e-07,3.988994143430457995e-07,9.395672989643916195e-07,1.487809035310493929e-06,1.842296975027497507e-06,1.960465621168207431e-06,2.171445876146998387e-06
6.410000000000000000e+02,9.324948943160369650e-07,2.684515128534834339e-12,2.541354955753114467e-06,6.170716941877230516e-07,1.250324203693183790e-12,4.000000000000000000e+00,1.549566588503760017e-06,3.154232001283139134e-07,1.608860061437077502e-06,9.324922098009084829e-07,9.661359058107522192e-09,4.915405934261819672e-08,1.076851092685639979e-07,3.714472709461302476e-07,9.054837117964763506e-07,1.454369839692531138e-06,1.791644794541024713e-06,1.927512965175989824e-06,2.153939333371710342e-06
6.435000000000000000e+02,9.317206613866106096e-07,5.585352213877000750e-12,2.431670499658979112e-06,6.036347671361162295e-07,1.232478322950176222e-12,4.000000000000000000e+00,1.535355428522726733e-06,3.280858942504943801e-07,1.499949838272368502e-06,9.317150760343966975e-07,1.156923427991510460e-08,5.721866413288390169e-08,1.189117711841231147e-07,3.877654875934519009e-07,9.090103624803227394e-07,1.437519345328057532e-06,1.780859107978783380e-06,1.893702246036630222e-06,2.096155623224258751e-06
6.460000000000000000e+02,9.015505550372316222e-07,1.729327414037809472e-13,2.453255331052503486e-06,5.954048159440562774e-07,1.167300298137316342e-12,4.000000000000000000e+00,1.496955370981288006e-06,3.061457390931753448e-07,1.551704776015271864e-06,9.015503821044901752e-07,9.667211655347494633e-09,4.834161449484999491e-08,1.057945005691189770e-07,3.606425587985939324e-07,8.753864236278668782e-07,1.404787514231514330e-06,1.730984924467529550e-06,1.861507235882536730e-06,2.079627514136067825e-06
6.485000000000000000e+02,9.014935418214843573e-07,1.224981294791495957e-12,2.345199011232833603e-06,5.823619220934887920e-07,1.151836014250266908e-12,4.000000000000000000e+00,1.483855463914973255e-06,3.191316197279955652e-07,1.443705469411349352e-06,9.014923168401896008e-07,1.127939477908893837e-08,5.674875017694978894e-08,1.168513838185720363e-07,3.774360659415077099e-07,8.796992328336227109e-07,1.388960165667974398e-06,1.721335271391313424e-06,1.829353755006468442e-06,2.024143835031684227e-06
6.510000000000000000e+02,8.718094643303330925e-07,7.032090410181322284e-12,2.368369021309443390e-06,5.745505035233278628e-07,1.090160023194852277e-12,4.000000000000000000e+00,1.446359967853660955e-06,2.972589608070052297e-07,1.496559556979110404e-06,8.718024322399229217e-07,9.458137626709121245e-09,4.750768757463022236e-08,1.038879744981619224e-07,3.503926722167039110e-07,8.462273772775233991e-07,1.357219270212239694e-06,1.672601891970845513e-06,1.798155468039154337e-06,2.007932611222594015e-06
6.535000000000000000e+02,8.724488394796354017e-07,8.462392658532484510e-13,2.261882675714482288e-06,5.618852817458270605e-07,1.076882047351950425e-12,4.000000000000000000e+00,1.434334121225462356e-06,3.105635577338083412e-07,1.389433836234846780e-06,8.724479932403695598e-07,1.141699082642571169e-08,5.630508784275649450e-08,1.147906676911861725e-07,3.674424446894075123e-07,8.515450004662962891e-07,1.342315174961771007e-06,1.664225769172299285e-06,1.767457676045109388e-06,1.954628160744253939e-06
6.560000000000000000e+02,8.432245212729395768e-07,4.711435626942831442e-12,2.286581441748430442e-06,5.544783348814684540e-07,1.018473817128904506e-12,4.000000000000000000e+00,1.397702856154408137e-06,2.887461863914711228e-07,1.443356920475490865e-06,8.432198098373126070e-07,9.480805273434965392e-09,4.687779640577212512e-08,1.019296030954097674e-07,3.408263564326176624e-07,8.183146338773332195e-07,1.311467228999448671e-06,1.616485213477525985e-06,1.737058471502083098e-06,1.939109999037154836e-06
6.585000000000000000e+02,8.445405182339286264e-07,3.963681433239681735e-12,2.181609301258601876e-06,5.421748563647817563e-07,1.007202261813004775e-12,4.000000000000000000e+00,1.386715374598710277e-06,3.023656618691468701e-07,1.337068783024673250e-06,8.445365545524954087e-07,1.122642479192466299e-08,5.583534305745712027e-08,1.127825620347083901e-07,3.579601353476571265e-07,8.245911889073237157e-07,1.297244739480771057e-06,1.609383755710818447e-06,1.707881974311491315e-06,1.888117864565911371e-06
6.610000000000000000e+02,8.157514123145980115e-07,6.001678144257890379e-12,2.207782097894301221e-06,5.351582918881530916e-07,9.518447640699066440e-13,4.000000000000000000e+00,1.350909704202750997e-06,2.805931204264449198e-07,1.392030685579703210e-06,8.157454106364537355e-07,9.419778907685300304e-09,4.631623005893497403e-08,1.002733544965820396e-07,3.315253615603176001e-07,7.916082552584345718e-07,1.267444314639840593e-06,1.562258134137611747e-06,1.678318133964659473e-06,1.872728917801988215e-06
6.635000000000000000e+02,8.177229053104288887e-07,2.130965017507922383e-12,2.104270112729780206e-06,5.232047607967643296e-07,9.424139715897280965e-13,4.000000000000000000e+00,1.340927666107193218e-06,2.945181445136645592e-07,1.286547207419351317e-06,8.177207743454113485e-07,1.140702187401086978e-08,5.583764605030160721e-08,1.109817128593201345e-07,3.485452648183867231e-07,7.987022404525004037e-07,1.254151215724638331e-06,1.556416723573061021e-06,1.650661626397556457e-06,1.823791738150869597e-06
6.660000000000000000e+02,7.893473844304969225e-07,6.395166808223880008e-12,2.131864436071046190e-06,5.165612428303400125e-07,8.899048109016917987e-13,4.000000000000000000e+00,1.305908627260836935e-06,2.727861416001569100e-07,1.342517051640549161e-06,7.893409892636887021e-07,9.289844548098401158e-09,4.602266378972751192e-08,9.845623098371017586e-08,3.223474548716775300e-07,7.659304433094930763e-07,1.225258893326993690e-06,1.510296063198340577e-06,1.621739712201807217e-06,1.809097233582690893e-06
6.685000000000000000e+02,7.919530458293886443e-07,3.319392611779599952e-12,2.029760317889823752e-06,5.049483958584687719e-07,8.821625092784867269e-13,4.000000000000000000e+00,1.296901441687857522e-06,2.870046499709198723e-07,1.237807272060435108e-06,7.919497264367768336e-07,1.134823537730805587e-08,5.555529257877872850e-08,1.094107320484376520e-07,3.398093596566873602e-07,7.737173320867516113e-07,1.212892146517512732e-06,1.505394864212631128e-06,1.595367134068733551e-06,1.762158528048138105e-06
6.710000000000000000e+02,7.639709715971736395e-07,7.924136474256616038e-13,2.058725352940336948e-06,4.986602551482180785e-07,8.323136955076152430e-13,4.000000000000000000e+00,1.262631226745391718e-06,2.653107164489555610e-07,1.294754381343163415e-06,7.639701791835262501e-07,9.240559025895057695e-09,4.567865125927074296e-08,9.697508236989941990e-08,3.140555803266996565e-07,7.412805122854609382e-07,1.184605980269729324e-06,1.459989989977951418e-06,1.567188333978480530e-06,1.748111397681147037e-06
6.735000000000000000e+02,7.671884080358203070e-07,1.301046924311937027e-12,1.957978637860511405e-06,4.873813574096151937e-07,8.261186409749754933e-13,4.000000000000000000e+00,1.254569765445435501e-06,2.798070506262051132e-07,1.190790229824691098e-06,7.671871069888959974e-07,1.131050732406020044e-08,5.543575562604134875e-08,1.080099112017647242e-07,3.311653685828366470e-07,7.495740712601422993e-07,1.172996752902491694e-06,1.456545844353197719e-06,1.542421523557392449e-06,1.702373557054781117e-06
6.760000000000000000e+02,7.395833496664644038e-07,1.557827058215193075e-12,1.988265268604306222e-06,4.814274685446932889e-07,7.787559385732193699e-13,4.000000000000000000e+00,1.221010818211157587e-06,2.581558811217711149e-07,1.248681918937841925e-06,7.395817918394061511e-07,9.123528306002731940e-09,4.532723793349732169e-08,9.528104396773982919e-08,3.057002025556868422e-07,7.174892593271301725e-07,1.145470035593889230e-06,1.411799365494135412e-06,1.514809527340418334e-06,1.689216973334547427e-06
6.785000000000000000e+02,7.433909339731532790e-07,1.365686974666347398e-14,1.888827454348817150e-06,4.704772266528321259e-07,7.739789015124177297e-13,4.000000000000000000e+00,1.213868160625985352e-06,2.729137073203211531e-07,1.145436520375663765e-06,7.433909203162835222e-07,1.138583223036371542e-08,5.535757694641246649e-08,1.065527224071119323e-07,3.228688217472443564e-07,7.265483507869521602e-07,1.134895684605895100e-06,1.409409209655740570e-06,1.491555708024488244e-06,1.645077713074682127e-06
6.810000000000000000e+02,7.161456545727520601e-07,1.632304011452223602e-12,1.920388248719593879e-06,4.648386133193432497e-07,7.289395349960853678e-13,4.000000000000000000e+00,1.180984267892095310e-06,2.513070412534088104e-07,1.204242594146841819e-06,7.161440222687406154e-07,8.840005729741031012e-09,4.509578485792007307e-08,9.365685103960092603e-08,2.976368445948689593e-07,6.947639611263587116e-07,1.108007411959615814e-06,1.365430654660027457e-06,1.464577178905405094e-06,1.632492701658863234e-06
6.835000000000000000e+02,7.205237476701714976e-07,9.963173011716249972e-13,1.822212255029563551e-06,4.542101559757783771e-07,7.254613367482099384e-13,4.000000000000000000e+00,1.174733903645949875e-06,2.663135916943931205e-07,1.101688507359392160e-06,7.205227513528702955e-07,1.162548997510928559e-08,5.539830357786126693e-08,1.051743414060945201e-07,3.148378916381984613e-07,7.043391523815122291e-07,1.098107869289383066e-06,1.364071742845783763e-06,1.442629764903110696e-06,1.589757326862144654e-06
6.860000000000000000e+02,6.936214058617306111e-07,3.337513513887432294e-12,1.855001599260468141e-06,4.488689644755006021e-07,6.825940019389119711e-13,4.000000000000000000e+00,1.142490370337231213e-06,2.447524413862300090e-07,1.161380193398737424e-06,6.936180683482167462e-07,8.716899397391425319e-09,4.466593560952159370e-08,9.223162557583736748e-08,2.900111512666295412e-07,6.730015837200280624e-07,1.071729355948967346e-06,1.320897140198328454e-06,1.416251527146174514e-06,1.578195831200632037e-06
6.885000000000000000e+02,6.985493467665546810e-07,2.428677696075795390e-12,1.758042135042175465e-06,4.385590071784133310e-07,6.803051926452959586e-13,4.000000000000000000e+00,1.137108353944967959e-06,2.599903395881413499e-07,1.059492788275620784e-06,6.985469180888586351e-07,1.190495375783061516e-08,5.517958564186190552e-08,1.041673189279710195e-07,3.071929165554480256e-07,6.830594851140112315e-07,1.062571679989715297e-06,1.320735792732744210e-06,1.395682450958060446e-06,1.536725730808938056e-06
6.910000000000000000e+02,6.719751005655933059e-07,2.464590341478522253e-13,1.792015781471773129e-06,4.334957481515736790e-07,6.394690994456320615e-13,4.000000000000000000e+00,1.105470848717167091e-06,2.384793524140196268e-07,1.120040680906179823e-06,6.719748541065591072e-07,8.642881393210978268e-09,4.442607813895076076e-08,9.089917884780616529e-08,2.829384622699354744e-07,6.520943984551388376e-07,1.036931866179150804e-06,1.278037892865115729e-06,1.369687920978336610e-06,1.525725195670503742e-06
6.935000000000000000e+02,6.774307831954535209e-07,9.563951467456853862e-12,1.696228883108645542e-06,4.235040850085711750e-07,6.382681760397526228e-13,4.000000000000000000e+00,1.100934868204024590e-06,2.539266981868823459e-07,1.018798099913192021e-06,6.774212192439861085e-07,1.195092207313836568e-08,5.501209653755819116e-08,1.032901260619034848e-07,2.997713478070508807e-07,6.624896830407433038e-07,1.028559467492505208e-06,1.278871664363042203e-06,1.350424610734381733e-06,1.485731489819173615e-06
6.960000000000000000e+02,6.511729199201521410e-07,1.211963383156162345e-12,1.731344331379128378e-06,4.186961291744097457e-07,5.993326202229709060e-13,4.000000000000000000e+00,1.069869049094561887e-06,2.324767907457423953e-07,1.080171411458976238e-06,6.511717079567690022e-07,8.584687909851981046e-09,4.427779495226828258e-08,8.952057476272486080e-08,2.760367424940910628e-07,6.319936330795308152e-07,1.003394539117606701e-06,1.236868468372301829e-06,1.324999085173417485e-06,1.475222728182953340e-06
6.985000000000000000e+02,6.571360967309302401e-07,6.839488843133931298e-12,1.636687869080507807e-06,4.090217704572505212e-07,5.991266583347463484e-13,4.000000000000000000e+00,1.066157867188180867e-06,2.481143262736797190e-07,9.795517723495775671e-07,6.571292572420870589e-07,1.190419710426079266e-08,5.492249032208674427e-08,1.024218182240868051e-07,2.924770269031111282e-07,6.426927905446109531e-07,9.959424385127675538e-07,1.238600938461891832e-06,1.306966223597363336e-06,1.436840102105689112e-06
7.010000000000000000e+02,6.311816404537918511e-07,7.463380199779842897e-12,1.672903827042575175e-06,4.044494769242934730e-07,5.619696426302743964e-13,4.000000000000000000e+00,1.035631117378085430e-06,2.267321635294983781e-07,1.041722186588783324e-06,6.311741770735920402e-07,8.659938115862125849e-09,4.410794678536256580e-08,8.835943760943350965e-08,2.692672026434827144e-07,6.127509620988841879e-07,9.712923196295016569e-07,1.197240773687630390e-06,1.281966526364920516e-06,1.426907600215583106e-06
7.035000000000000000e+02,6.376332849493768420e-07,1.491881838062046518e-11,1.579337043900665670e-06,3.950914692504706679e-07,5.626734751498288957e-13,4.000000000000000000e+00,1.032724754199847563e-06,2.425418156989061741e-07,9.417037589512888283e-07,6.376183661309962558e-07,1.187347052612781745e-08,5.480716160333349245e-08,1.015570469145462597e-07,2.857328775986475356e-07,6.238199207941752437e-07,9.646170484837528543e-07,1.199729142853109953e-06,1.265393243677682410e-06,1.390185139892967999e-06
7.060000000000000000e+02,6.119697808211548096e-07,2.218435258257808750e-12,1.616613884668949434e-06,3.907353931280812093e-07,5.271811600812484066e-13,4.000000000000000000e+00,1.002705173949236125e-06,2.212343876930736003e-07,1.004644103847794518e-06,6.119675623858965545e-07,8.950007056066473628e-09,4.400763045307398006e-08,8.708631456837712418e-08,2.624970536938110183e-07,5.941954059465931152e-07,9.403619277801315189e-07,1.159092281408140391e-06,1.240386244230567330e-06,1.380091272209725808e-06
7.085000000000000000e+02,6.188912792378955948e-07,1.598867284873464873e-11,1.524619420670702833e-06,3.816929241478989846e-07,5.287159038612926793e-13,4.000000000000000000e+00,1.000584203385794474e-06,2.371983550899966103e-07,9.057281414328072382e-07,6.188752905650468459e-07,1.184982442865412753e-08,5.475156589119605712e-08,1.007292924508940098e-07,2.791488469059722039e-07,6.056880337043683304e-07,9.345308392791830824e-07,1.162505148184663903e-06,1.225583953218815172e-06,1.344942006545045316e-06
7.110000000000000000e+02,5.935064742281835752e-07,3.085476394202711985e-13,1.562396845063140964e-06,3.775353033106442374e-07,4.947828401966296584e-13,4.000000000000000000e+00,9.710417775388278656e-07,2.159711709175393378e-07,9.688903708349573887e-07,5.935061656805441056e-07,9.032620495130892659e-09,4.392702088688662162e-08,8.579248079259862539e-08,2.561142694652285675e-07,5.764115044362890034e-07,9.103999777534106293e-07,1.122558389221535320e-06,1.200546058459389147e-06,1.335069589502558459e-06
7.135000000000000000e+02,6.008812748091154979e-07,2.780584927077721257e-12,1.480673282984425216e-06,3.688058756932605184e-07,4.970760803621002693e-13,4.000000000000000000e+00,9.696871505023760692e-07,2.320753991158549795e-07,8.797920081753097177e-07,6.008784942241883999e-07,1.176117869206535860e-08,5.471346849726925884e-08,9.999600677752992293e-08,2.726269118065292526e-07,5.881285864251248490e-07,9.052968255601343752e-07,1.126482525617301267e-06,1.187267612537469811e-06,1.301603524890264272e-06
7.160000000000000000e+02,5.757613550721394209e-07,4.263669370777622827e-12,1.510177666451234824e-06,3.648320124341831707e-07,4.646035352912822423e-13,4.000000000000000000e+00,9.405933675063225387e-07,2.109293426379562502e-07,9.344163113790954031e-07,5.757570914027686641e-07,9.041103963162300310e-09,4.376202098114087938e-08,8.493635310801738397e-08,2.497330954441471298e-07,5.592024438841560182e-07,8.817434529226129906e-07,1.087314700273901143e-06,1.162189119927560250e-06,1.291747450927087326e-06
7.185000000000000000e+02,5.835734719791692616e-07,1.277074557669435201e-12,1.438106630336354834e-06,3.564138291523609707e-07,4.675888148088704606e-13,4.000000000000000000e+00,9.399873011315302324e-07,2.271596428268082909e-07,8.545331583571855720e-07,5.835721949046115421e-07,1.182530568128344203e-08,5.456659422996045651e-08,9.943993817539178627e-08,2.666390949173094244e-07,5.712511160711991097e-07,8.772681154601416600e-07,1.091888338926152731e-06,1.150398654887714900e-06,1.259802376162496847e-06
7.210000000000000000e+02,5.587073543716636991e-07,5.116033629296210942e-12,1.459884154680851331e-06,3.526060796726023901e-07,4.364849552510654181e-13,4.000000000000000000e+00,9.113134340442660363e-07,2.061012746990613091e-07,9.011768003091876318e-07,5.587022383380344500e-07,9.131169343246473357e-09,4.359316224656709947e-08,8.412235247781329412e-08,2.437671311307837271e-07,5.428077563197078089e-07,8.541806594984365887e-07,1.053452844947471566e-06,1.125318969206964599e-06,1.250233985422812638e-06
7.235000000000000000e+02,5.669407751551188628e-07,1.363655737445097655e-11,1.397143254630763334e-06,3.444982613887737093e-07,4.401008946333748465e-13,4.000000000000000000e+00,9.114390365438925721e-07,2.224425137663451535e-07,8.302024794756444715e-07,5.669271385977443771e-07,1.184031985720646767e-08,5.444332192226105974e-08,9.881875280600985123e-08,2.607374300665122419e-07,5.551679554815881070e-07,8.503832562689960392e-07,1.058451282053500504e-06,1.115029661572288534e-06,1.219793293714510275e-06
7.260000000000000000e+02,5.423166142209560626e-07,3.247761622116498484e-12,1.411446361375826068e-06,3.408413501020057429e-07,4.102801359994394624e-13,4.000000000000000000e+00,8.831579643229618585e-07,2.014752641189503197e-07,8.691297471548700051e-07,5.423133664593339744e-07,9.210474632241220731e-09,4.354291608801834467e-08,8.319920652096940975e-08,2.381050317857386854e-07,5.269112721527833625e-07,8.276580852784127709e-07,1.020825674938816584e-06,1.089793334061305588e-06,1.209901526300281099e-06
7.285000000000000000e+02,5.509571408609934860e-07,9.183490522708842969e-13,1.357723957233972435e-06,3.330420029780164606e-07,4.144707468133297847e-13,4.000000000000000000e+00,8.839991438390099465e-07,2.179151378829770254e-07,8.067668163729789491e-07,5.509562225119412192e-07,1.208809803968071285e-08,5.425883653648422251e-08,9.817136219296955281e-08,2.554601375948167705e-07,5.396719393595505113e-07,8.246287489955408030e-07,1.026295169874863456e-06,1.081183827285934192e-06,1.180929049614873093e-06
7.310000000000000000e+02,5.265636010164421383e-07,3.451193019716819731e-12,1.364797335516421178e-06,3.295206579073963826e-07,3.858530899031262686e-13,4.000000000000000000e+00,8.560842589238385209e-07,1.970429431090457557e-07,8.382337344999790393e-07,5.265601498234224690e-07,9.371150592031506149e-09,4.343097178122323290e-08,8.240945769857121649e-08,2.327080375252924555e-07,5.117715693294430985e-07,8.022030526384086035e-07,9.895577336496405052e-07,1.055662368604976320e-06,1.171523442585848687e-06
7.335000000000000000e+02,5.355966158352704204e-07,2.837291520861831876e-12,1.319790812872321297e-06,3.220292978502008207e-07,3.905666035680873719e-13,4.000000000000000000e+00,8.576259136854712940e-07,2.135673179850695997e-07,7.841941970370508762e-07,5.355937785437496111e-07,1.198313965939109020e-08,5.400174568931030798e-08,9.766063787667944144e-08,2.501692455367893264e-07,5.248589718525171438e-07,7.998219086077624556e-07,9.952184915944492768e-07,1.048596964607723062e-06,1.143566463696248321e-06
7.359999999999989768e+02,5.114236628661831501e-07,1.072006654539210559e-11,1.319871705230110281e-06,3.186276370797231045e-07,3.630777340504710636e-13,4.000000000000000000e+00,8.300512999459062017e-07,1.927960257864600456e-07,8.084480423639271310e-07,5.114129427996377775e-07,9.391766061110909715e-09,4.346503874904254907e-08,8.162950752668892016e-08,2.273825631418264770e-07,4.972093692228133708e-07,7.776932272022061178e-07,9.594494958026858489e-07,1.022712746612603065e-06,1.134424437508621809e-06
7.384999999999989768e+02,5.208344081125210625e-07,1.493345882736021830e-12,1.283288251217897433e-06,3.114451820613492123e-07,3.682665821031470867e-13,4.000000000000000000e+00,8.322795901738702748e-07,2.093892260511718501e-07,7.624538431053763702e-07,5.208329147666383188e-07,1.218807624427145331e-08,5.384559399563771497e-08,9.701977665602607727e-08,2.450495794775393834e-07,5.105915584088439655e-07,7.759776436447935250e-07,9.653886569291062436e-07,1.017371460174889235e-06,1.107920683010765762e-06
7.409999999999989768e+02,4.968726756479158738e-07,3.271266267624077153e-13,1.276607076838322724e-06,3.081468850011550811e-07,3.418369585414340289e-13,4.000000000000000000e+00,8.050195606490709020e-07,1.887257906467607927e-07,7.797344011904068504e-07,4.968723485212890854e-07,9.329471348265398181e-09,4.340440977255844632e-08,8.093287554993518547e-08,2.224386361808207825e-07,4.831766112871537556e-07,7.540981022554578378e-07,9.303074387196225633e-07,9.910313372381680692e-07,1.099136457229574086e-06
7.434999999999989768e+02,5.066466564726478719e-07,3.592361244324536271e-12,1.248162075687927692e-06,3.012751826376458746e-07,3.474575701882602152e-13,4.000000000000000000e+00,8.079218391102936935e-07,2.053714738350019974e-07,7.415154192152798201e-07,5.066430641114035597e-07,1.230467828485385483e-08,5.353639201632447851e-08,9.635183924317247836e-08,2.401182538929464983e-07,4.968973101281667179e-07,7.530661908708447401e-07,9.366001243546463247e-07,9.873396300494498166e-07,1.073248567373558518e-06
7.459999999999989768e+02,4.828872715850369267e-07,7.950288661993491299e-12,1.234942871915324771e-06,2.980640872585251089e-07,3.220223171720989106e-13,4.000000000000000000e+00,7.809513588435619827e-07,1.848231843265118178e-07,7.520556003302878446e-07,4.828793212963749410e-07,9.341559827439351589e-09,4.353173663966469446e-08,8.040194348096462967e-08,2.177060346746209741e-07,4.695895462571097100e-07,7.313862440941324328e-07,9.023502016624745445e-07,9.606214101290851887e-07,1.064691807174612643e-06
7.484999999999989768e+02,4.930108506066097971e-07,1.900698183428463961e-11,1.214360574538977964e-06,2.915047199148288838e-07,3.280347005484757303e-13,4.000000000000000000e+00,7.845155705214386809e-07,2.015061306917809133e-07,7.213497239323681667e-07,4.929918436247755629e-07,1.213994519967956570e-08,5.349195997879200956e-08,9.579384932745826437e-08,2.357486374883913183e-07,4.838973945666919433e-07,7.310312966142162983e-07,9.089752955285370808e-07,9.585182413616902762e-07,1.040378345434153230e-06
7.509999999999989768e+02,4.694449285039069771e-07,4.243274138624503492e-12,1.194820909991113374e-06,2.883654622833110109e-07,3.035331807359061778e-13,4.000000000000000000e+00,7.578103907872179880e-07,1.810794662205959662e-07,7.253759814872064496e-07,4.694406852297683776e-07,9.477650693878959480e-09,4.346856717643985601e-08,7.998658628508016875e-08,2.131181456709806295e-07,4.566096718889375016e-07,7.095097279347693289e-07,8.754020270000654975e-07,9.313131517983418287e-07,1.032015989096267526e-06
7.534999999999989768e+02,4.799047475646554729e-07,3.416407994399225945e-12,1.181833828145520636e-06,2.821207201087551714e-07,3.099006674497783065e-13,4.000000000000000000e+00,7.620254676734106973e-07,1.977840274559003016e-07,7.019290805808651627e-07,4.799013311566610862e-07,1.212805815354834905e-08,5.336036217601775997e-08,9.516684418566644336e-08,2.313860566027913901e-07,4.713652244569774559e-07,7.097128934119193545e-07,8.825330810796004058e-07,9.308158717829046357e-07,1.008992510023310701e-06
7.559999999999989768e+02,4.565249875697140948e-07,1.775378086864051500e-13,1.156184917533499748e-06,2.790365430975593977e-07,2.862764566593636698e-13,4.000000000000000000e+00,7.355615306672734925e-07,1.774884444721546971e-07,6.996599299637857058e-07,4.565248100319053942e-07,9.335942225725151408e-09,4.351655111911199417e-08,7.950315905107108558e-08,2.086352785159020042e-07,4.440989150927564550e-07,6.885239188587936809e-07,8.495141678539012360e-07,9.030434477080140109e-07,1.000579806771828718e-06
7.584999999999989768e+02,4.673079577075625346e-07,2.424243285342387883e-12,1.150533971038929977e-06,2.731090592527804291e-07,2.929652855827518689e-13,4.000000000000000000e+00,7.404170169603429108e-07,1.941988984547821055e-07,6.832260133313674421e-07,4.673055334642771970e-07,1.206087911940876152e-08,5.313818279745079591e-08,9.459319600733588932e-08,2.271600248649515702e-07,4.593276930945337144e-07,6.894652814215960120e-07,8.569348332644421441e-07,9.041937339600640819e-07,9.789579712933488684e-07
7.609999999999989768e+02,4.441079284684437089e-07,1.046650837412102838e-12,1.118980753349593113e-06,2.700623952347261473e-07,2.701655494484497655e-13,4.000000000000000000e+00,7.141703237031698033e-07,1.740455332337175616e-07,6.748728248811494038e-07,4.441068818176063206e-07,9.203880778457766029e-09,4.349533669051023974e-08,7.909797080389330281e-08,2.044151701258519988e-07,4.321979546187433357e-07,6.682270358979699485e-07,8.245951438667705841e-07,8.758665219025482807e-07,9.702413129619088055e-07
7.634999999999989768e+02,4.552018724987967527e-07,2.891273657601390522e-12,1.120414538366652514e-06,2.644544371901759603e-07,2.771448940759834443e-13,4.000000000000000000e+00,7.196563096889726600e-07,1.907474353086207924e-07,6.652126658678557614e-07,4.551989812251391430e-07,1.182743860724632532e-08,5.303563117996797600e-08,9.385962957848755593e-08,2.231174079763299254e-07,4.476727653810617620e-07,6.698719583276697833e-07,8.323972637935312628e-07,8.786157836026338900e-07,9.498234011616553578e-07
7.659999999999989768e+02,4.321737549187305774e-07,1.511928791372483709e-12,1.083155985964039074e-06,2.614311330744476973e-07,2.551203917811444965e-13,4.000000000000000000e+00,6.936048879931782747e-07,1.707426218442828801e-07,6.509822310453084438e-07,4.321722429899392288e-07,9.230506146163485673e-09,4.347068659008818123e-08,7.869802416718155505e-08,2.002664668343973045e-07,4.207338379709508813e-07,6.489302178261633998e-07,8.007429597715966123e-07,8.499960974163696773e-07,9.410379678817733137e-07
7.684999999999989768e+02,4.435664729103190746e-07,9.383428569843056086e-13,1.091431516762644769e-06,2.561458639463807556e-07,2.623619195069387228e-13,4.000000000000000000e+00,6.997123368566998302e-07,1.874206089639383190e-07,6.478650438523257470e-07,4.435655345674620930e-07,1.172879348485390843e-08,5.269782096713547135e-08,9.331662600651905108e-08,2.193368382953033945e-07,4.366028414072723017e-07,6.510152566018770074e-07,8.088283322915304844e-07,8.539932273334361002e-07,9.218633001286137778e-07
7.709999999999989768e+02,4.207032469623568777e-07,1.501596924524014533e-12,1.048660254273174944e-06,2.531309206022549239e-07,2.410664849696149684e-13,4.000000000000000000e+00,6.738341675646118016e-07,1.675723263601019537e-07,6.279570073108180667e-07,4.207017453654323330e-07,9.287583628586393967e-09,4.370666097572984256e-08,7.822818900810582883e-08,1.963599111069644728e-07,4.097563052621220494e-07,6.302936928337203556e-07,7.778353105398769526e-07,8.249354120399812857e-07,9.131117728600054927e-07
7.734999999999989768e+02,4.323850235002563560e-07,2.818835511598266874e-12,1.063541912240727882e-06,2.481685179381499210e-07,2.485444218429350354e-13,4.000000000000000000e+00,6.805535414384062770e-07,1.842165055621064349e-07,6.311568887404715263e-07,4.323822046647447459e-07,1.160233063397008903e-08,5.242166352154032721e-08,9.276305385426102540e-08,2.156806974620718221e-07,4.259510999775372611e-07,6.327563698053609579e-07,7.861737287628609294e-07,8.302548075472220160e-07,8.951413986288432383e-07
7.759999999999989768e+02,4.096790727996654571e-07,5.669155947446464099e-12,1.015444998597409602e-06,2.451491623092598014e-07,2.279350544709254040e-13,4.000000000000000000e+00,6.548282351089252584e-07,1.645299104904056557e-07,6.057659257977441451e-07,4.096734036437179857e-07,9.172237082758565430e-09,4.362814540599754450e-08,7.759260963626154003e-08,1.928618360143776009e-07,3.992116135954565525e-07,6.124183859271458978e-07,7.557226590410899428e-07,8.008795060165126064e-07,8.860927386969217632e-07
7.784999999999989768e+02,4.216387014988669978e-07,2.180301080115577202e-13,1.036704457581703404e-06,2.405123135582560696e-07,2.356253675747954928e-13,4.000000000000000000e+00,6.621510150571231204e-07,1.811263879406109281e-07,6.150657560828363530e-07,4.216384834687590032e-07,1.166610419533681579e-08,5.194665276712652266e-08,9.221764644789975825e-08,2.122056226476822275e-07,4.158905862633544103e-07,6.152170558202008329e-07,7.642966132704011108e-07,8.074690271703541888e-07,8.693886963891213900e-07
7.809999999999989768e+02,3.990838993744525728e-07,1.254514191841565789e-14,9.834632822244209431e-07,2.374737151886899277e-07,2.156617241454371526e-13,4.000000000000000000e+00,6.365576145631425006e-07,1.616101841857626451e-07,5.843793828499683703e-07,3.990838868293106477e-07,9.091393508456025713e-09,4.360347019069887455e-08,7.716397387106555826e-08,1.894031059013906273e-07,3.890908689282324612e-07,5.952111022146527284e-07,7.344450771338270213e-07,7.778399878210940338e-07,8.602251199854495625e-07
7.834999999999989768e+02,4.113102755330018746e-07,8.660275780354263279e-12,1.015095206935815345e-06,2.331666402229988442e-07,2.235428248719153329e-13,4.000000000000000000e+00,6.444769157560007717e-07,1.781436353100030304e-07,6.037849314028134177e-07,4.113016152572215315e-07,1.162918146228882535e-08,5.158895606225187131e-08,9.168348147445623994e-08,2.089035226481350948e-07,4.062256035072823576e-07,5.984291074657501542e-07,7.433821613690725119e-07,7.856246759096298280e-07,8.450654335495026052e-07
7.859999999999989768e+02,3.889003034564903369e-07,3.048643789344785622e-12,9.526699432184790447e-07,2.300947475418186856e-07,2.041870388748835510e-13,4.000000000000000000e+00,6.189950509983089696e-07,1.588055559146716514e-07,5.637696397619887078e-07,3.888972548127009944e-07,9.196438406118856042e-09,4.357139527709558934e-08,7.682393966734077450e-08,1.860152944637477555e-07,3.793896363755535119e-07,5.785235553355988476e-07,7.139630256417170149e-07,7.556610955033144217e-07,8.354276241322910028e-07
7.884999999999989768e+02,4.013835250904563824e-07,5.676329136936612671e-12,1.003970162543602255e-06,2.261201043520856517e-07,2.122390358062389336e-13,4.000000000000000000e+00,6.275036294425420606e-07,1.752634207383707307e-07,6.025866374531458727e-07,4.013778487613194471e-07,1.164421013414040149e-08,5.133069695035382820e-08,9.117896981831936954e-08,2.057243219232694821e-07,3.971273259732539796e-07,5.823871243142295420e-07,7.232818261086732238e-07,7.644888599074657590e-07,8.218142256568130097e-07
7.909999999999989768e+02,3.791119215182064372e-07,3.998250199045387092e-12,9.230213057396307429e-07,2.230020743113205849e-07,1.934557741843785602e-13,4.000000000000000000e+00,6.021139958295270751e-07,1.561098472068858523e-07,5.439093842214243057e-07,3.791079232680074128e-07,9.223771770385794671e-09,4.339971219275133929e-08,7.638469989831930866e-08,1.827688870112569097e-07,3.700203957761877774e-07,5.625720782364196623e-07,6.942070296470514758e-07,7.343410872785802117e-07,8.113031683932075399e-07
7.934999999999989768e+02,3.918420494120001755e-07,1.643476145474009283e-11,9.932782347994080010e-07,2.193636875054267641e-07,2.016606190833748650e-13,4.000000000000000000e+00,6.112057369174269131e-07,1.724783619065734113e-07,6.014361853874078255e-07,3.918256146505454507e-07,1.161574125595682107e-08,5.117604440380759381e-08,9.072517667663760892e-08,2.026928852821323086e-07,3.883067861980734688e-07,5.668853628704661930e-07,7.039600086873197377e-07,7.443164785591736370e-07,7.995440681050469196e-07
7.959999999999989768e+02,3.697042531115792838e-07,2.007232736860653743e-13,8.944754795038509424e-07,2.161844583919112052e-07,1.834169548189946553e-13,4.000000000000000000e+00,5.858887115034904625e-07,1.535197947196680786e-07,5.247712263922716057e-07,3.697040523883055949e-07,9.123961788418080676e-09,4.332754391720600637e-08,7.610901746433804092e-08,1.797660759221239307e-07,3.610450485858733701e-07,5.471598464462758861e-07,6.752233686429000936e-07,7.137618761949986669e-07,7.884157729295175225e-07
7.984999999999989768e+02,3.826712796214184745e-07,1.420873042123358820e-11,9.830018321927292473e-07,2.128861418804989542e-07,1.917578176518577690e-13,4.000000000000000000e+00,5.955574215019174022e-07,1.697851377409195203e-07,6.003305525713107728e-07,3.826570708909972650e-07,1.156015302489181157e-08,5.079210374751603117e-08,9.027891071860269006e-08,1.997357554816587414e-07,3.798996153269482459e-07,5.518457381987178002e-07,6.852921035363569020e-07,7.248279853269900902e-07,7.781304723968379121e-07
8.009999999999989768e+02,3.606618813965934741e-07,4.476567225270005900e-13,8.673792413025207039e-07,2.096322915265010728e-07,1.740226903431823702e-13,4.000000000000000000e+00,5.702941729230944940e-07,1.510295898700924013e-07,5.067173599059272828e-07,3.606614337398709562e-07,9.243108469741763262e-09,4.312143076854064492e-08,7.580292713328099865e-08,1.769114625831653727e-07,3.524554487444050315e-07,5.323993106927798976e-07,6.569620628815950050e-07,6.942106377865223976e-07,7.663057857192424570e-07
8.034999999999989768e+02,3.738563900536593466e-07,4.030370198537802500e-13,9.731249035845555083e-07,2.066782429153597572e-07,1.824844964785343285e-13,4.000000000000000000e+00,5.805346329690190773e-07,1.671781471382995894e-07,5.992685135308961617e-07,3.738559870166394744e-07,1.147861596606152535e-08,5.042491023091263058e-08,8.977744215076469040e-08,1.968830774058651721e-07,3.718467846558458238e-07,5.375087111681050005e-07,6.674808215342451260e-07,7.058943437831791647e-07,7.578592492124251299e-07
8.059999999999989768e+02,3.519709135044333435e-07,2.713885420972875171e-13,8.456597672110987872e-07,2.033361356950047493e-07,1.652291080325226806e-13,4.000000000000000000e+00,5.553070491994380928e-07,1.486347778094285942e-07,4.936888537066654437e-07,3.519706421158912536e-07,9.236850860745578947e-09,4.299745486244083749e-08,7.543626251213411816e-08,1.742078478917434703e-07,3.443188356595068520e-07,5.182689875374406309e-07,6.394458967565477135e-07,6.754127665169140975e-07,7.451490589865120060e-07
8.084999999999989768e+02,3.653841067071165762e-07,1.467956220799492616e-12,9.636308418252232654e-07,2.007297106324481135e-07,1.737979621647439469e-13,4.000000000000000000e+00,5.661138173395647162e-07,1.646543960746684627e-07,5.982467351181067421e-07,3.653826387508957605e-07,1.147327587569486422e-08,5.006929686426607569e-08,8.934343502457750575e-08,1.942644279938125988e-07,3.639962559287083616e-07,5.238012557869749942e-07,6.503573861234616716e-07,6.877976718556326876e-07,7.385516208701672760e-07
8.109999999999989768e+02,3.436170758032239067e-07,4.528654294894313853e-12,8.247602855205666067e-07,1.972875982579792733e-07,1.569950912099603852e-13,4.000000000000000000e+00,5.409046740612032065e-07,1.463294775452446334e-07,4.811432097173427529e-07,3.436125471489290045e-07,9.102318966397974834e-09,4.277815537418534831e-08,7.489266628817138227e-08,1.717132661531596331e-07,3.363942060872238735e-07,5.046044631523173774e-07,6.225712175643496405e-07,6.572601763665691784e-07,7.246213966829535808e-07
8.134999999999989768e+02,3.572398414096990306e-07,2.788340413090804915e-12,9.545048335422783140e-07,1.950335420240026944e-07,1.656583868048552918e-13,4.000000000000000000e+00,5.522733834337017250e-07,1.622062993856963362e-07,5.972649921325793364e-07,3.572370530692859633e-07,1.140293491222766376e-08,4.964620552807561939e-08,8.877167830746573924e-08,1.917790098414009913e-07,3.564946253279745253e-07,5.106973378438519301e-07,6.338560536618811951e-07,6.704087788636303925e-07,7.201734140430412570e-07
8.159999999999989768e+02,3.355872506572631361e-07,8.098759719761573825e-15,8.046499630173275084e-07,1.914777867084691902e-07,1.492825456064748109e-13,4.000000000000000000e+00,5.270650373657323263e-07,1.441094639487939459e-07,4.690627123600643723e-07,3.355872425585034065e-07,9.049669813924251138e-09,4.253027214912943300e-08,7.445987267954662643e-08,1.692237162941015746e-07,3.288741739974258204e-07,4.914624516189812164e-07,6.064125849009755440e-07,6.399591746937294493e-07,7.050774216360206021e-07
8.184999999999989768e+02,3.494112359569737309e-07,2.660218806679828639e-12,9.457324935740892088e-07,1.895798768087024112e-07,1.580287415037828081e-13,4.000000000000000000e+00,5.389911127656761686e-07,1.598313591482713197e-07,5.963212576171154250e-07,3.494085757381670541e-07,1.140179933573853259e-08,4.925893532956179938e-08,8.819445756487529309e-08,1.892538613360314504e-07,3.492312900749496363e-07,4.980583755633276616e-07,6.180308184144289073e-07,6.536236256341656464e-07,7.027293780052341477e-07
8.209999999999989768e+02,3.278688159676185427e-07,3.598244615817735872e-12,7.852989206821270913e-07,1.858980346761465704e-07,1.420560397804619120e-13,4.000000000000000000e+00,5.137668506437651396e-07,1.419707812914719723e-07,4.574301047145085486e-07,3.278652177230027046e-07,9.138862905158204943e-09,4.235464651799082022e-08,7.409563652137123235e-08,1.667969733074989425e-07,3.215938703043165107e-07,4.788099636984180608e-07,5.907935299666459123e-07,6.232814891667749721e-07,6.861222747359835356e-07
8.234999999999989768e+02,3.418861536919122244e-07,3.533443861301270844e-12,9.373003481883522818e-07,1.843598334759840709e-07,1.508746902855424482e-13,4.000000000000000000e+00,5.262459871678963217e-07,1.575263202159281535e-07,5.954141944964400574e-07,3.418826202480509148e-07,1.115828139173623913e-08,4.882739590001247045e-08,8.773446108495508986e-08,1.869354633535647454e-07,3.421968627148166423e-07,4.860247040880364995e-07,6.027544548583266802e-07,6.374958497682976494e-07,6.862156634593222011e-07
8.259999999999989768e+02,3.204498924195132564e-07,1.905115733007364623e-12,7.666786323284069500e-07,1.805397940439848803e-07,1.352827507851221107e-13,4.000000000000000000e+00,5.009896864634981367e-07,1.399100983755283762e-07,4.462287399088936936e-07,3.204479873037802579e-07,8.971287045847958060e-09,4.207538412811945857e-08,7.365082496787306206e-08,1.645457888911465242e-07,3.146045962997900210e-07,4.666903806610852940e-07,5.757722908125499403e-07,6.071909299077297479e-07,6.681047076144170885e-07
8.284999999999989768e+02,3.346524715298310323e-07,5.084118867977630506e-12,9.291943582035480561e-07,1.793652440288533337e-07,1.441641674665545051e-13,4.000000000000000000e+00,5.140177155586843660e-07,1.552872275009776985e-07,5.945418866737169709e-07,3.346473874109630679e-07,1.087824107164656698e-08,4.839774177696171771e-08,8.737012621030674127e-08,1.846461695770816962e-07,3.354998730826726085e-07,4.744384408356391474e-07,5.881197627452983992e-07,6.220350513877726601e-07,6.704598786911142098e-07
8.309999999999989768e+02,3.133189380899032446e-07,2.858388938906288612e-15,7.487616852108333434e-07,1.753946708598245317e-07,1.289320475318107970e-13,4.000000000000000000e+00,4.887136089497277499e-07,1.379242672300787129e-07,4.354427471209300988e-07,3.133189352315143312e-07,9.017771981295079156e-09,4.194034048790501937e-08,7.342540819193144055e-08,1.623121949480041915e-07,3.080277447848343732e-07,4.549767003582736106e-07,5.612924018967205284e-07,5.917231436362283372e-07,6.503820370246676197e-07
8.334999999999989768e+02,3.276995700568379007e-07,4.588665786036512788e-12,9.213989653711186280e-07,1.745870353859551101e-07,1.378676411402931050e-13,4.000000000000000000e+00,5.022866054427929843e-07,1.531125346708827907e-07,5.936993953142807273e-07,3.276949813910518790e-07,1.068906927110155977e-08,4.807270249132091250e-08,8.687400561204739199e-08,1.824253494045722271e-07,3.290678582924250291e-07,4.633945593221870766e-07,5.740174168499323388e-07,6.072388175831517705e-07,6.556933709647690571e-07
8.359999999999989768e+02,3.064648187206015933e-07,1.918309789244696942e-13,7.315213829450136544e-07,1.704549759238533980e-07,1.229755839306526484e-13,4.000000000000000000e+00,4.769197946444550178e-07,1.360098427967481953e-07,4.250565642244120611e-07,3.064646268896226686e-07,9.028438608341281715e-09,4.170245655696814723e-08,7.303506679787896992e-08,1.601278859781416262e-07,3.017503043654162104e-07,4.437504343262891342e-07,5.473637244139516271e-07,5.769770745087591126e-07,6.334136929336123714e-07
8.384999999999989768e+02,3.210168485187597167e-07,1.437658082182565662e-11,9.139044582439653107e-07,1.700166961632535721e-07,1.319574940071844246e-13,4.000000000000000000e+00,4.910335446820133152e-07,1.510001523555061446e-07,5.928876097252055941e-07,3.210024719379378923e-07,1.054544206658620602e-08,4.759182852369336461e-08,8.643643787651725513e-08,1.801925127457186028e-07,3.228794317721011742e-07,4.528110995532747271e-07,5.604241341099171884e-07,5.929837139282764059e-07,6.417700618315988076e-07
8.409999999999989768e+02,2.998764722365589078e-07,6.996699280267863835e-13,7.196620659009864048e-07,1.657140957052361358e-07,1.173870601164478773e-13,4.000000000000000000e+00,4.655905679417950437e-07,1.341623765313227720e-07,4.197855936644274970e-07,2.998757725666308674e-07,8.942445587761245464e-09,4.147055172339249462e-08,7.267690278193470465e-08,1.581118643621528173e-07,2.957697291222562660e-07,4.328941669366194713e-07,5.339132447599489171e-07,5.627898998120005412e-07,6.173962655653896352e-07
8.434999999999989768e+02,3.145932703071682564e-07,7.186556552126929401e-12,9.067007413909908062e-07,1.656477633001013009e-07,1.264081072088853769e-13,4.000000000000000000e+00,4.802410336072695308e-07,1.489455070070669555e-07,5.921074710838224969e-07,3.145860837506161319e-07,1.040209645735290896e-08,4.726183685169445142e-08,8.592407486921568078e-08,1.781313663165131303e-07,3.168275946615449272e-07,4.426828039930515220e-07,5.472820983390636904e-07,5.793738697520266465e-07,6.283351793932763473e-07
8.459999999999989768e+02,2.935432852636962573e-07,2.713722608262517871e-12,7.125979244205810297e-07,1.611648454764548362e-07,1.121417677408533230e-13,4.000000000000000000e+00,4.547081307401510670e-07,1.323784397872414211e-07,4.190546391568847724e-07,2.935405715410880085e-07,8.928664496965058457e-09,4.126335634361601251e-08,7.245073905053260679e-08,1.562788358313794373e-07,2.900310778909232296e-07,4.225207283900259503e-07,5.210325802906219701e-07,5.491461599700839716e-07,6.019113586915707674e-07
8.484999999999989768e+02,3.084192797949744976e-07,1.212960051488705041e-11,8.997752968492940061e-07,1.614716727965672863e-07,1.211955532649724612e-13,4.000000000000000000e+00,4.698909525915418104e-07,1.469476069984072113e-07,5.913560170543195614e-07,3.084071501944596319e-07,1.026733806296382564e-08,4.686265132424037284e-08,8.531496020565069958e-08,1.761497453651264697e-07,3.110406442784200653e-07,4.330248525221086409e-07,5.347103821589210736e-07,5.664788935090223143e-07,6.155063194192471349e-07
8.509999999999989768e+02,2.874560147850307190e-07,8.424327126124543831e-13,7.058160217418086602e-07,1.567997367871739723e-07,1.072171178926188252e-13,4.000000000000000000e+00,4.442557515722046648e-07,1.306562779978567466e-07,4.183600069567779412e-07,2.874551723523181307e-07,8.855062298152763968e-09,4.097356644546141724e-08,7.204733390441792080e-08,1.543621844108177509e-07,2.845683397011139690e-07,4.125250407242329256e-07,5.085776186011245724e-07,5.361275375416723646e-07,5.869370247761141520e-07
8.534999999999989768e+02,3.024851759071266241e-07,5.422636564961630978e-12,8.931170406232280514e-07,1.574815194084098354e-07,1.162977105987467044e-13,4.000000000000000000e+00,4.599666953155364330e-07,1.450036564987167887e-07,5.906318647161014273e-07,3.024797532705616430e-07,1.008645589890807844e-08,4.643071241557531624e-08,8.465320350846668400e-08,1.742209273176867035e-07,3.053570980909293416e-07,4.237752182543899522e-07,5.226159627664453530e-07,5.542052844846492003e-07,6.031479937742534642e-07
8.559999999999989768e+02,2.816046542852431376e-07,3.104527820820629421e-12,6.992849482875884921e-07,1.526120182774426800e-07,1.025916094378257939e-13,4.000000000000000000e+00,4.342166725626858176e-07,1.289926360078004576e-07,4.176802940023453545e-07,2.816015497574223021e-07,8.956949265113312685e-09,4.072046550737958711e-08,7.169573485557058622e-08,1.526506534414684834e-07,2.792510876900711130e-07,4.028991526391545802e-07,4.966116582425721080e-07,5.235281989224953820e-07,5.726886155605352034e-07
8.584999999999989768e+02,2.967809470441209226e-07,5.274628652725486347e-12,8.867705850449849108e-07,1.536711850814203633e-07,1.116937636527334260e-13,4.000000000000000000e+00,4.504521321255412594e-07,1.431097619627005593e-07,5.899896380008639353e-07,2.967756724154681896e-07,9.979206082872766241e-09,4.609199707009066855e-08,8.413354935854819558e-08,1.723715943814089698e-07,2.998167302877500001e-07,4.148455221226561885e-07,5.109233286865291775e-07,5.424415333278709767e-07,5.913576781752209052e-07
8.609999999999989768e+02,2.759798615751824202e-07,3.550436438146899192e-12,6.927289900961766460e-07,1.485958884748617646e-07,9.824562206669038020e-14,4.000000000000000000e+00,4.245757500500441848e-07,1.273839731003206556e-07,4.167491285209942258e-07,2.759763111387442869e-07,8.884883682063838257e-09,4.037609914197578363e-08,7.130547828025811130e-08,1.508991756961106347e-07,2.742348958865044806e-07,3.937383123695036130e-07,4.850776140021651489e-07,5.114349064490712226e-07,5.588946123174953696e-07
8.634999999999989768e+02,2.912980047967722689e-07,8.914319220133248417e-12,8.806138265071777631e-07,1.500335482062587234e-07,1.073645931859400904e-13,4.000000000000000000e+00,4.413315530030310187e-07,1.412644565905135455e-07,5.893158217104054942e-07,2.912890904775521373e-07,9.755510052736189355e-09,4.579136121994937180e-08,8.356120299437559350e-08,1.706396597406184298e-07,2.945848596969761160e-07,4.064237799324275326e-07,4.998382695334895953e-07,5.311790475762772839e-07,5.800873992179533197e-07
8.659999999999989768e+02,2.705732123596507436e-07,8.764125432442201043e-13,6.867028425782674484e-07,1.447447110072257210e-07,9.416089461118593040e-14,4.000000000000000000e+00,4.153179233668764647e-07,1.258285013524250226e-07,4.161296302186167047e-07,2.705723359471074746e-07,8.828597167565482038e-09,4.003805476355114841e-08,7.098321111086352895e-08,1.493701943376147157e-07,2.693753042068700156e-07,3.848147828581158424e-07,4.738735680411524803e-07,4.998837369051582009e-07,5.457235362056686601e-07
8.684999999999989768e+02,2.860275409547441426e-07,6.744214788345635600e-13,8.746960446348126675e-07,1.465622966320676857e-07,1.032922609786840799e-13,4.000000000000000000e+00,4.325898375868118018e-07,1.394652443226764569e-07,5.886685036800685249e-07,2.860268665332653029e-07,9.584649411406238518e-09,4.536023235595995640e-08,8.290243022548017872e-08,1.688804102321101811e-07,2.894729149467296183e-07,3.983330045800544476e-07,4.891403699809881503e-07,5.203684762547577825e-07,5.693883557367286179e-07
8.709999999999989768e+02,2.653754485487589930e-07,8.872105492742578904e-13,6.809095360435880887e-07,1.410529422144715354e-07,9.032006119981408323e-14,4.000000000000000000e+00,4.064283907632305284e-07,1.243225063342874577e-07,4.155340874948290957e-07,2.653745613382096957e-07,8.756222867229814674e-09,3.972919954099272891e-08,7.056563041091154396e-08,1.477714918796672883e-07,2.646935084652342654e-07,3.763101520689035708e-07,4.631648699409505905e-07,4.887710598723809693e-07,5.331826764278529447e-07
8.734999999999989768e+02,2.809614562194491208e-07,3.303033864118235859e-14,8.690069116477674294e-07,1.432509128761218207e-07,9.946016392079567218e-14,4.000000000000000000e+00,4.242123690955709150e-07,1.377105433433273000e-07,5.880454554283182557e-07,2.809614231891105043e-07,9.434817412353931999e-09,4.501051529900979650e-08,8.226974261129380346e-08,1.672114243538120979e-07,2.845165211507163728e-07,3.905848694187562290e-07,4.788747514726851232e-07,5.100199476599336692e-07,5.591919782905536836e-07
8.759999999999989768e+02,2.603790739577079978e-07,6.283707752610833443e-13,6.753396909759378074e-07,1.375144031528569446e-07,8.670747322956002331e-14,4.000000000000000000e+00,3.978934771105649424e-07,1.228646708048510533e-07,4.149606170182298095e-07,2.603784455869327172e-07,8.668978121578185213e-09,3.943875884647396070e-08,7.020000212763347941e-08,1.463438412856874137e-07,2.601994392033233144e-07,3.682332615246000949e-07,4.528916997858282488e-07,4.780473711056820922e-07,5.212230955317299175e-07
8.784999999999989768e+02,2.760920441170433657e-07,3.961084051475236875e-12,8.635374445984439787e-07,1.400930226449425952e-07,9.585287181852378915e-14,4.000000000000000000e+00,4.161850667619859345e-07,1.359990214721007705e-07,5.874454004814006130e-07,2.760880830329918939e-07,9.343367937446479068e-09,4.464847532407386566e-08,8.159286830235378958e-08,1.655189779766760620e-07,2.797415100410309779e-07,3.831473448584694671e-07,4.691069919194407516e-07,5.001176894400900385e-07,5.493482217001022557e-07
8.809999999999989768e+02,2.555763593147019529e-07,8.608505009213921607e-13,6.699842860468531024e-07,1.341234747748075744e-07,8.330838192622613349e-14,4.000000000000000000e+00,3.896998340895095538e-07,1.214528845398943786e-07,4.144079267321511495e-07,2.555754984642010448e-07,8.624505975516902258e-09,3.907889392797097311e-08,6.979613380882115140e-08,1.448984388012516954e-07,2.558127603678191525e-07,3.604704547566222952e-07,4.430112928637779641e-07,4.677507105810325446e-07,5.096485591398882603e-07
8.834999999999989768e+02,2.714115544343996216e-07,4.134966667613953050e-12,8.582880526155315031e-07,1.370826026457078497e-07,9.245587182861810321e-14,4.000000000000000000e+00,4.084941570801074713e-07,1.343289517886917719e-07,5.868764981811318816e-07,2.714074194677319914e-07,9.182180329536442866e-09,4.424209304840495500e-08,8.091188677861906249e-08,1.638803939430108910e-07,2.751356008805970391e-07,3.760639155544536401e-07,4.596381527511146964e-07,4.905461734242668352e-07,5.399816169876789904e-07
8.859999999999989768e+02,2.509598218060908730e-07,3.168047410282782997e-13,6.648353174519154459e-07,1.308735544510627606e-07,8.010871941560015584e-14,4.000000000000000000e+00,3.818333762571536336e-07,1.200862673550281124e-07,4.138754956458245729e-07,2.509595050013498227e-07,8.539803437559392270e-09,3.873087600602403020e-08,6.946192530839844539e-08,1.435408120353951322e-07,2.516488913630378520e-07,3.529680723011971978e-07,4.335808300497247931e-07,4.577459667375825367e-07,4.986274024640941804e-07
8.884999999999989768e+02,2.669129541423604778e-07,3.629366454071588441e-12,8.532308052397041628e-07,1.342131878082938447e-07,8.925570487066620400e-14,4.000000000000000000e+00,4.011261419506543225e-07,1.326997663340666332e-07,5.863178510973436320e-07,2.669093247759064082e-07,9.047494603321721148e-09,4.390541929988056643e-08,8.022121692966434994e-08,1.622782891507602263e-07,2.705801079765229462e-07,3.692478754391930636e-07,4.506208756346144404e-07,4.815058148718380796e-07,5.309008463709441770e-07
8.909999999999989768e+02,2.465220926318717341e-07,1.597045241701766130e-12,6.598848238640653263e-07,1.277601887219186313e-07,7.709580797785742372e-14,4.000000000000000000e+00,3.742822813537903654e-07,1.187619039099531028e-07,4.133627312321935922e-07,2.465204955866300406e-07,8.441397506653104922e-09,3.842560403563377176e-08,6.914401147575492826e-08,1.421134273397617869e-07,2.476257439139866310e-07,3.458597082767541463e-07,4.245179752871739264e-07,4.481737668102920181e-07,4.879627187769162972e-07
8.934999999999989768e+02,2.625887559827186863e-07,6.786305235026687223e-12,8.480894144987615978e-07,1.314792131121676637e-07,8.623963824914657949e-14,4.000000000000000000e+00,3.940679690948863500e-07,1.311095428705510225e-07,5.855006585160429645e-07,2.625819696774836411e-07,9.005536835483215308e-09,4.360769280918933187e-08,7.953562246518425793e-08,1.606323426920587423e-07,2.661740693919558644e-07,3.627396760951944532e-07,4.420189667402350014e-07,4.727903010194762723e-07,5.222606286926448552e-07
8.959999999999989768e+02,2.422559881169512204e-07,3.507878009484756078e-12,6.551251465448606519e-07,1.247787030254643943e-07,7.425768850723742662e-14,4.000000000000000000e+00,3.670346911424156147e-07,1.174772850914868261e-07,4.128691584279094315e-07,2.422524802389417328e-07,8.438942957735474963e-09,3.815909643763148552e-08,6.881109118020527264e-08,1.408208720160236132e-07,2.438388527074934903e-07,3.389497111002486372e-07,4.157786994755384582e-07,4.389879753703988805e-07,4.778139325560678500e-07
8.984999999999989768e+02,2.584325029886926850e-07,3.849293757379045795e-12,8.434229853682106152e-07,1.288755751434493067e-07,8.339627246955549948e-14,4.000000000000000000e+00,3.873080781321419653e-07,1.295569278452433783e-07,5.849904823795178773e-07,2.584286536949353200e-07,8.993876067173212863e-09,4.319696827274086620e-08,7.882664811238413490e-08,1.591251668279945157e-07,2.618610646172403056e-07,3.564321448674650408e-07,4.338949370937981439e-07,4.645022273754424723e-07,5.138741654458553290e-07
9.009999999999989768e+02,2.381556847790079666e-07,1.472070208535167449e-13,6.505489220346084617e-07,1.219232103999624925e-07,7.158339942679173235e-14,4.000000000000000000e+00,3.600788951789704856e-07,1.162324743790454741e-07,4.123932372556004951e-07,2.381555375719871018e-07,8.344243835988034513e-09,3.787420262167149075e-08,6.843937843445560270e-08,1.395598817536316883e-07,2.400196800149715771e-07,3.324844427739945037e-07,4.072991188943405093e-07,4.301707359183334934e-07,4.681390924124100686e-07
9.034999999999989768e+02,2.544371181557652513e-07,2.548082088706850230e-12,8.389361639004063176e-07,1.263979468310793801e-07,8.071468805852322324e-14,4.000000000000000000e+00,3.808350649868446315e-07,1.280391713246858712e-07,5.844990457446410663e-07,2.544345700736765571e-07,8.873670724605871856e-09,4.291979933771775550e-08,7.812484313238254707e-08,1.574638533917517149e-07,2.575894172361572014e-07,3.504196761575008794e-07,4.261540647607215732e-07,4.565756372294806328e-07,5.056479346569028511e-07
9.059999999999989768e+02,2.342141288680410549e-07,3.238716175925936173e-12,6.461489204884493300e-07,1.191892583397116747e-07,6.906233746498583131e-14,4.000000000000000000e+00,3.534033872077527031e-07,1.150248705283293803e-07,4.119347916204082486e-07,2.342108901518651227e-07,8.340349263115551026e-09,3.763718771333773489e-08,6.805450490412242227e-08,1.383603639075091900e-07,2.363553878873030662e-07,3.262033758581906574e-07,3.991867300438970189e-07,4.217322301681477873e-07,4.589229046782199511e-07
9.084999999999989768e+02,2.505963235604258862e-07,8.290918732141959448e-13,8.346224615952608464e-07,1.240406070061089828e-07,7.818458956844564734e-14,4.000000000000000000e+00,3.746369305665348690e-07,1.265557165543169034e-07,5.840261380348349602e-07,2.505954944685526797e-07,8.702952242605212856e-09,4.264290916682157810e-08,7.745105852775189328e-08,1.559096413525672925e-07,2.534204421398194282e-07,3.446721638342762472e-07,4.187673833502456024e-07,4.489428806688129404e-07,4.979032854509237962e-07
9.109999999999989768e+02,2.304249440247047307e-07,1.373609656091364332e-13,6.419182182884624315e-07,1.165719288609792489e-07,6.668466942715750050e-14,4.000000000000000000e+00,3.469968728856839663e-07,1.138530151637254819e-07,4.114932742637577008e-07,2.304248066637391316e-07,8.261837338928932028e-09,3.737867180134675393e-08,6.766072047979596605e-08,1.372266766135993271e-07,2.328832943495830599e-07,3.202149243375158963e-07,3.914869707366852410e-07,4.135596988310753446e-07,4.499964097145727997e-07
9.134999999999989768e+02,2.469042051503621929e-07,4.943408182614006690e-13,8.304745725072031296e-07,1.217984983586914769e-07,7.579656072336431215e-14,4.000000000000000000e+00,3.687027035090536962e-07,1.251057067916707160e-07,5.835703673568409897e-07,2.469037108095439361e-07,8.569046574977929209e-09,4.235744617130356269e-08,7.675913653593376953e-08,1.542709528026099636e-07,2.495226239313469899e-07,3.392378204286563677e-07,4.116732442513948737e-07,4.416736166102089392e-07,4.905298499295330768e-07
9.159999999999989768e+02,2.267825597942104787e-07,5.577041508023344062e-13,6.378502764874619614e-07,1.140670032190811105e-07,6.444161065019648929e-14,4.000000000000000000e+00,3.408495630132915760e-07,1.127155565751293682e-07,4.110677166932514827e-07,2.267820020900596724e-07,8.209275511772605931e-09,3.718038466030093684e-08,6.728483780552112079e-08,1.360454408448030863e-07,2.294782728500789762e-07,3.144548639035267875e-07,3.840509898286511565e-07,4.057923665492065702e-07,4.415507827983749388e-07
9.184999999999989768e+02,2.433549556153577298e-07,2.307840565456046555e-12,8.264861197338688043e-07,1.196659401560413377e-07,7.354157165598201517e-14,4.000000000000000000e+00,3.630208957713990940e-07,1.236890154593163921e-07,5.831311641185110745e-07,2.433526477747922984e-07,8.439304530806617855e-09,4.205749181271175954e-08,7.600414812554033240e-08,1.527310645422237871e-07,2.457280354675219360e-07,3.340075914791401818e-07,4.049968526509069178e-07,4.347280438286170454e-07,4.835309382165987163e-07
9.209999999999989768e+02,2.232804754016163581e-07,2.697688532707784004e-12,6.339387421449023632e-07,1.116703737690417102e-07,6.232444307328928780e-14,4.000000000000000000e+00,3.349508491706580551e-07,1.116101016325746479e-07,4.106582667432859786e-07,2.232777777130836410e-07,8.096887669606196585e-09,3.698513786320444467e-08,6.691566997141852340e-08,1.349014234954823224e-07,2.262293051416671620e-07,3.089941730238817362e-07,3.769327352422619009e-07,3.981625684502038989e-07,4.333805095798847647e-07
9.234999999999989768e+02,2.399431361054293012e-07,5.097461175491547503e-14,8.226511100894869937e-07,1.176389086849414758e-07,7.141162140069258232e-14,4.000000000000000000e+00,3.575820447903707903e-07,1.223042274204878121e-07,5.827079739840576396e-07,2.399430851308175523e-07,8.353725088555344059e-09,4.159776197782534239e-08,7.532114748860512614e-08,1.512398323373137146e-07,2.420863443266682006e-07,3.289267053644446935e-07,3.985029758672000278e-07,4.280943928712432807e-07,4.768170357309559180e-07
9.259999999999989768e+02,2.199134424901952055e-07,3.984272087817690305e-13,6.301776433310522613e-07,1.093782333983125185e-07,6.032552012922414319e-14,4.000000000000000000e+00,3.292916758885077505e-07,1.105352090918826870e-07,4.102642008408570823e-07,2.199130440629864215e-07,7.989290724745575837e-09,3.678407153166944520e-08,6.658390700624252958e-08,1.337818112650436526e-07,2.230402865221332863e-07,3.036910055510432472e-07,3.700833765582582464e-07,3.908640341050487245e-07,4.256289118265038338e-07
9.284999999999989768e+02,2.366633317548747991e-07,3.193463766351464162e-13,8.189635329703659970e-07,1.157127790406718794e-07,6.939897983063326154e-14,4.000000000000000000e+00,3.523761107955466917e-07,1.209505527142029064e-07,5.823002012154912244e-07,2.366630124084981529e-07,8.190831367259271081e-09,4.116325547150377658e-08,7.464192667668977480e-08,1.498019430912255397e-07,2.385075231395113002e-07,3.241078696043862321e-07,3.923489392436375447e-07,4.217468058968907676e-07,4.703550380101586623e-07
9.309999999999989768e+02,2.166765821042333807e-07,3.160114218367935315e-14,6.265611126512607937e-07,1.071859875624005983e-07,5.843757716209967221e-14,4.000000000000000000e+00,3.238625696666339790e-07,1.094905945418327824e-07,4.098845305470274130e-07,2.166765505030912063e-07,7.976700100710835592e-09,3.649524217354821787e-08,6.620292556283229029e-08,1.327366639209248999e-07,2.200140361538632426e-07,2.985970026268365857e-07,3.634688011180457440e-07,3.838667316967031370e-07,4.181053477629826476e-07
9.334999999999989768e+02,2.335104635744492644e-07,6.340850399965221070e-13,8.154175779090737469e-07,1.138829414591710144e-07,6.749646095414716572e-14,4.000000000000000000e+00,3.473934050336202789e-07,1.196275221152782500e-07,5.819071143346244560e-07,2.335098294894092772e-07,8.108944401800096053e-09,4.080795472510541564e-08,7.402495732352942788e-08,1.483792225684993373e-07,2.350475284688597453e-07,3.195368476466759976e-07,3.864173484559332222e-07,4.157053254237759206e-07,4.641190739940705366e-07
9.359999999999989768e+02,2.135645435726160340e-07,8.860991355244605451e-14,6.230835533488574702e-07,1.050897136959096975e-07,5.665366219606806527e-14,4.000000000000000000e+00,3.186542572685257447e-07,1.084748298767063365e-07,4.095190097762414097e-07,2.135644549627024942e-07,7.932169044471308034e-09,3.618899428401817954e-08,6.578570704880963848e-08,1.317456935834915021e-07,2.171262761296400372e-07,2.937236545055417471e-07,3.571377062547822931e-07,3.771560820614436100e-07,4.110123616812661252e-07
9.384999999999989768e+02,2.304795434478219978e-07,4.794169141719501483e-13,8.120079242234432315e-07,1.121449531408087629e-07,6.569731046287065391e-14,4.000000000000000000e+00,3.426244965886307607e-07,1.183345903070132349e-07,5.815283807756211808e-07,2.304790640309078378e-07,8.087168732088151520e-09,4.046386098108640570e-08,7.340539030721413812e-08,1.469318447313939165e-07,2.317736643809947515e-07,3.151733341948523656e-07,3.808333338498112913e-07,4.098923992889403489e-07,4.581874667323616483e-07
9.409999999999989768e+02,2.105726347527375187e-07,3.040995651481626264e-12,6.197395535497223537e-07,1.030851037727738891e-07,5.496737312655336205e-14,4.000000000000000000e+00,3.136577385255113813e-07,1.074875309799636296e-07,4.091669187969848350e-07,2.105695937570860337e-07,7.831793669067664375e-09,3.598105961573454576e-08,6.539512487877944839e-08,1.307643617830442980e-07,2.142974397712545814e-07,2.890803726736509853e-07,3.510376268460130829e-07,3.707079018070781630e-07,4.042803543087628634e-07
9.434999999999989768e+02,2.275660345933375586e-07,2.318618565356311249e-12,8.087292325341772349e-07,1.104944586240944880e-07,6.399532548716783723e-14,4.000000000000000000e+00,3.380604932174320202e-07,1.170715759692430706e-07,5.811631979408396764e-07,2.275637159747721966e-07,8.091838817108711106e-09,4.008313024751302357e-08,7.278677084685742749e-08,1.455793054990603816e-07,2.285274207615342426e-07,3.109903272882324766e-07,3.755025513108227998e-07,4.042943239515961875e-07,4.525410135750352324e-07
9.459999999999989768e+02,2.076961513852085360e-07,8.112582561120526903e-12,6.165239177024040689e-07,1.011691903739907204e-07,5.337289638115622696e-14,4.000000000000000000e+00,3.088653417591992565e-07,1.065269610112178156e-07,4.088277663171955594e-07,2.076880388026474204e-07,7.735023519950316222e-09,3.581665537807884858e-08,6.498727081208334701e-08,1.297663908130882448e-07,2.115946337292345155e-07,2.846305796014114029e-07,3.451654660301797082e-07,3.645391976096138003e-07,3.977752479057299178e-07
9.484999999999989768e+02,2.247650944337580927e-07,3.787853004200327402e-12,8.055763402458484567e-07,1.089276778705685789e-07,6.238458668209054066e-14,4.000000000000000000e+00,3.336927723043266716e-07,1.158374165631895138e-07,5.808112458120903375e-07,2.247613065807538813e-07,8.027628226585161127e-09,3.982224351386814027e-08,7.210808161196371744e-08,1.442205017155128391e-07,2.255137145120317194e-07,3.068869053325041200e-07,3.703940896379721727e-07,3.988762816107460571e-07,4.471352773963704298e-07
9.509999999999989768e+02,2.049305905133309691e-07,4.452083741832181840e-12,6.134911843383530579e-07,9.933785594875571731e-08,5.186455655263828637e-14,4.000000000000000000e+00,3.042684464620866864e-07,1.055927345645752518e-07,4.085605938250220888e-07,2.049261384295891332e-07,7.625905111057246959e-09,3.560271029942262450e-08,6.455227910012797731e-08,1.287853403722122313e-07,2.089315426124106316e-07,2.804264957736609101e-07,3.395361299299360010e-07,3.586169625840084207e-07,3.914999041499127094e-07
9.534999999999989768e+02,2.220721043241345065e-07,3.031006926607139904e-12,8.025444038294679944e-07,1.074416897651225322e-07,6.085973621853413774e-14,4.000000000000000000e+00,3.295137940892570388e-07,1.146304145590119743e-07,5.804722995053334878e-07,2.220690733172079111e-07,8.057773195637263092e-09,3.951194296771933788e-08,7.149613457905139323e-08,1.429515009658531753e-07,2.226076562972317228e-07,3.030391546522235162e-07,3.655292939407305087e-07,3.938019526759515944e-07,4.418950004360306714e-07
9.559999999999989768e+02,2.022721984286916893e-07,7.800221947293762882e-13,6.131861980530287352e-07,9.758684024628643730e-08,5.043723364643025480e-14,4.000000000000000000e+00,2.998590386749781531e-07,1.046853581824052520e-07,4.109139996243370459e-07,2.022714184064969672e-07,7.529977628291570192e-09,3.536415502154831105e-08,6.417573429568836878e-08,1.278560512028527739e-07,2.063999233758774685e-07,2.764426524745651815e-07,3.341154693200807326e-07,3.530055311322231110e-07,3.855629373584496056e-07
9.584999999999989768e+02,2.194829223128500994e-07,1.279925441514097357e-13,7.996288595964058618e-07,1.060324501019614295e-07,5.941563366161354989e-14,4.000000000000000000e+00,3.255153724148115289e-07,1.134504722108886698e-07,5.801459372835557625e-07,2.194827943203059602e-07,8.018519758318254446e-09,3.918989345906688765e-08,7.089311137942243043e-08,1.416322568908591825e-07,2.198024611593719521e-07,2.992688496613956310e-07,3.609186668422299099e-07,3.888615143779051147e-07,4.368279195722657788e-07
9.609999999999989768e+02,1.997165983328710957e-07,5.619896188308299382e-13,6.128932317117702545e-07,9.591354521460233356e-08,4.908612780528696348e-14,4.000000000000000000e+00,2.956301435474734425e-07,1.038030531182687621e-07,4.131766333788991852e-07,1.997160363432522781e-07,7.439831605201238109e-09,3.519829634413806176e-08,6.374536016370488146e-08,1.269405282064837164e-07,2.039231766945782620e-07,2.726008118897350773e-07,3.288879051366108496e-07,3.476511913198774384e-07,3.798990289573963391e-07
9.634999999999989768e+02,2.169935765317869923e-07,1.494145034315199558e-12,7.968249677803480312e-07,1.046961116734720903e-07,5.804748805560062098e-14,4.000000000000000000e+00,3.216896882052590560e-07,1.122974648583149020e-07,5.798313912485610654e-07,2.169920823867526710e-07,7.997759327861453991e-09,3.885216666366007761e-08,7.026548867172338280e-08,1.403383885262943136e-07,2.170961136570662876e-07,2.957148363268360391e-07,3.564952224203597687e-07,3.842563162394442016e-07,4.321839553340297154e-07
9.659999999999989768e+02,1.972596283763098796e-07,2.558257226818838153e-12,6.126114011420180216e-07,9.431453757024177975e-08,4.780659298424841190e-14,4.000000000000000000e+00,2.915741659465516726e-07,1.029450908060680999e-07,4.153517727657081420e-07,1.972570701190830583e-07,7.391132472839359838e-09,3.502042656864317671e-08,6.334436827403412352e-08,1.261221308113125002e-07,2.015825105261868279e-07,2.688816400374020927e-07,3.238661479149115739e-07,3.424369412530106030e-07,3.744616071186951889e-07
9.684999999999989768e+02,2.146004288165844356e-07,2.828383908835226326e-12,7.941286794265837953e-07,1.034291038121045203e-07,5.675092356363700430e-14,4.000000000000000000e+00,3.180295326286889691e-07,1.111713250044799153e-07,5.795282506099993598e-07,2.145976004326756048e-07,7.878997280685747687e-09,3.858214607706319770e-08,6.965807507573822675e-08,1.390881979852702936e-07,2.145115903673788129e-07,2.923010169654546349e-07,3.522876096576165764e-07,3.798032971751518502e-07,4.277457149965167054e-07
9.709999999999989768e+02,1.948975160203488222e-07,1.003455753456397028e-12,6.123408667523203245e-07,9.278742620578586618e-08,4.659454821279627221e-14,4.000000000000000000e+00,2.876849422261346884e-07,1.021100898145629560e-07,4.174433507319715023e-07,1.948965125645953743e-07,7.287293626173804741e-09,3.479618989501971297e-08,6.294625827605303649e-08,1.252375540059925162e-07,1.992922489692475014e-07,2.653064456348071546e-07,3.190446024340176652e-07,3.374851688187651100e-07,3.694119010468216893e-07
9.734999999999989768e+02,2.122994635644576203e-07,5.062522024844837475e-12,7.915356926393991743e-07,1.022284977477924200e-07,5.552172798152686336e-14,4.000000000000000000e+00,3.145279613122500271e-07,1.100709658166652003e-07,5.792362290749415805e-07,2.122944010424327843e-07,7.845840611602253703e-09,3.822638933961414374e-08,6.898177704511432500e-08,1.379501242629038473e-07,2.120538568856779863e-07,2.890320711099413128e-07,3.483269665910245995e-07,3.755341724921904853e-07,4.235450375644921908e-07
9.759999999999989768e+02,1.926267062186037062e-07,2.913971263181128177e-12,6.120809722453542546e-07,9.132866411389495731e-08,4.544597283745691188e-14,4.000000000000000000e+00,2.839553703324986503e-07,1.012980421047087489e-07,4.194542660267505484e-07,1.926237922473405339e-07,7.231875655488393729e-09,3.462930288108921276e-08,6.259584770190516858e-08,1.243812364135355035e-07,1.970580745018951790e-07,2.619200826953385431e-07,3.144359894927410457e-07,3.327323984483853666e-07,3.644775062542735181e-07
9.784999999999989768e+02,2.100872949415535142e-07,8.092421880211779522e-13,7.890424164983215589e-07,1.010907558838871520e-07,5.435601242103495065e-14,4.000000000000000000e+00,3.111780508254406794e-07,1.089965390576663622e-07,5.789551215567680182e-07,2.100864856993654899e-07,7.752748790689077349e-09,3.784813899902806655e-08,6.850197080174781032e-08,1.368154929730397746e-07,2.096654457694604702e-07,2.859378560944951904e-07,3.445620593736508640e-07,3.714565722537456846e-07,4.193643884321625627e-07
9.809999999999989768e+02,1.904437483658854573e-07,1.008536695911329006e-12,6.118321506864647864e-07,8.993527224209658628e-08,4.435717448490873165e-14,4.000000000000000000e+00,2.803790206079820568e-07,1.005084761237888710e-07,4.213884023205793292e-07,1.904427398291895493e-07,7.190842535042568553e-09,3.447343353773344963e-08,6.224588163993337058e-08,1.235476389068617689e-07,1.949444764188951227e-07,2.586239864463086239e-07,3.100145252196421658e-07,3.282174810847548360e-07,3.598562551624231882e-07
9.834999999999989768e+02,2.079605892962235251e-07,5.377562506328451287e-12,7.866444946903340274e-07,1.000122876351924337e-07,5.325006437845701148e-14,4.000000000000000000e+00,3.079728769314159853e-07,1.079483016610310913e-07,5.786839053941104759e-07,2.079552117337172065e-07,7.712593139527285788e-09,3.754188881125170498e-08,6.796718004375553189e-08,1.356521498054083591e-07,2.074602803057571253e-07,2.828993888252401417e-07,3.410169144228772761e-07,3.675921839174062469e-07,4.155168005238068588e-07
9.859999999999989768e+02,1.883448948329906194e-07,8.225804891411360222e-13,6.115911185998709219e-07,8.860475642217260949e-08,4.332460227028280818e-14,4.000000000000000000e+00,2.769496512551632288e-07,9.974013841081800987e-08,4.232462237668803290e-07,1.883440722525014798e-07,7.185255697394360324e-09,3.432289473330120641e-08,6.190812491098315461e-08,1.227752750708942266e-07,1.929528472615756011e-07,2.555518068996460500e-07,3.057777435310143722e-07,3.238132151923691778e-07,3.554644235350256464e-07
9.884999999999989768e+02,2.059160091109376871e-07,1.610376632825856741e-12,7.843384633832647573e-07,9.899029661948676082e-08,5.220048163298976809e-14,4.000000000000000000e+00,3.049063057304244479e-07,1.069257124914509263e-07,5.784224542723270966e-07,2.059143987343048673e-07,7.666729230397658122e-09,3.711305751795911647e-08,6.740890411936265288e-08,1.344761515444718630e-07,2.052343837911250236e-07,2.799961905519033906e-07,3.375870080985416888e-07,3.639146123706932577e-07,4.116916184547588559e-07
9.909999999999989768e+02,1.863270055715511676e-07,1.605142542522101896e-12,6.113604695145555190e-07,8.733435292591482219e-08,4.234504220624911025e-14,4.000000000000000000e+00,2.736613584974659765e-07,9.899265264563634537e-08,4.250334639430043249e-07,1.863254004290086528e-07,7.187808292382593511e-09,3.412704848075594980e-08,6.148362139358489499e-08,1.219772159986746022e-07,1.909874840620541865e-07,2.525515065264736777e-07,3.016655064029481091e-07,3.195781660062088818e-07,3.513299577133957779e-07
9.934999999999989768e+02,2.039501356721772458e-07,1.148676280819026524e-11,7.821207977873198219e-07,9.802227033478843823e-08,5.120402332228587310e-14,4.000000000000000000e+00,3.019724060069656708e-07,1.059278653373888076e-07,5.781706621151426026e-07,2.039386489093690442e-07,7.634819976627883484e-09,3.684197835064849852e-08,6.685259668962309727e-08,1.333382747277659311e-07,2.031729143747284028e-07,2.772112560052122524e-07,3.342598030191649709e-07,3.604034799479556972e-07,4.080755573548033231e-07
9.959999999999989768e+02,1.843869082180755201e-07,7.978093144903871095e-13,6.111387067635228800e-07,8.612174534617766380e-08,4.141548694369290103e-14,4.000000000000000000e+00,2.705086535642531575e-07,9.826516287189785632e-08,4.267517985454473334e-07,1.843861104087610235e-07,7.131645333565363049e-09,3.394396894519803649e-08,6.119744252273642144e-08,1.211643445643600957e-07,1.891293624001553730e-07,2.497083796432565932e-07,2.977193221151659585e-07,3.155459319610815395e-07,3.474185849770127160e-07


==> figures/data/3d/gr1_p140_none_subset0_history_size.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,0.000000000000000000e+00,1.000000000000000000e+02,4.000000000000000000e+00,1.000000000000000000e+01,1.000000000000000000e+01,-0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01
-1.960000000000003695e+02,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,0.000000000000000000e+00,1.600000000000000000e+03,4.000000000000000000e+00,4.000000000000000000e+01,4.000000000000000000e+01,-0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01
-1.930000000000003979e+02,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,0.000000000000000000e+00,4.900000000000000000e+03,4.000000000000000000e+00,7.000000000000000000e+01,7.000000000000000000e+01,-0.000000000000000000e+00,0.000000000000000000e+00,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01
-1.900000000000003979e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,0.000000000000000000e+00,1.000000000000000000e+04,4.000000000000000000e+00,1.000000000000000000e+02,1.000000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
-1.870000000000003979e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,0.000000000000000000e+00,1.690000000000000000e+04,4.000000000000000000e+00,1.300000000000000000e+02,1.300000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02
-1.840000000000003979e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,0.000000000000000000e+00,2.560000000000000000e+04,4.000000000000000000e+00,1.600000000000000000e+02,1.600000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02
-1.810000000000003979e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,0.000000000000000000e+00,3.610000000000000000e+04,4.000000000000000000e+00,1.900000000000000000e+02,1.900000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02
-1.780000000000003979e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,0.000000000000000000e+00,4.840000000000000000e+04,4.000000000000000000e+00,2.200000000000000000e+02,2.200000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02
-1.750000000000003979e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,0.000000000000000000e+00,6.250000000000000000e+04,4.000000000000000000e+00,2.500000000000000000e+02,2.500000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02
-1.720000000000003979e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,0.000000000000000000e+00,7.840000000000000000e+04,4.000000000000000000e+00,2.800000000000000000e+02,2.800000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02
-1.690000000000003979e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,0.000000000000000000e+00,9.610000000000000000e+04,4.000000000000000000e+00,3.100000000000000000e+02,3.100000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02
-1.660000000000003979e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,0.000000000000000000e+00,1.156000000000000000e+05,4.000000000000000000e+00,3.400000000000000000e+02,3.400000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02
-1.630000000000003979e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,0.000000000000000000e+00,1.369000000000000000e+05,4.000000000000000000e+00,3.700000000000000000e+02,3.700000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02
-1.600000000000003979e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,0.000000000000000000e+00,1.600000000000000000e+05,4.000000000000000000e+00,4.000000000000000000e+02,4.000000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02
-1.569999999999999716e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,0.000000000000000000e+00,1.849000000000000000e+05,4.000000000000000000e+00,4.300000000000000000e+02,4.300000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02
-1.539999999999999716e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,0.000000000000000000e+00,2.116000000000000000e+05,4.000000000000000000e+00,4.600000000000000000e+02,4.600000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02
-1.509999999999999716e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,0.000000000000000000e+00,2.401000000000000000e+05,4.000000000000000000e+00,4.900000000000000000e+02,4.900000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02
-1.479999999999999716e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,0.000000000000000000e+00,2.704000000000000000e+05,4.000000000000000000e+00,5.200000000000000000e+02,5.200000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02
-1.449999999999999716e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,0.000000000000000000e+00,3.025000000000000000e+05,4.000000000000000000e+00,5.500000000000000000e+02,5.500000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02
-1.419999999999999716e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,0.000000000000000000e+00,3.364000000000000000e+05,4.000000000000000000e+00,5.800000000000000000e+02,5.800000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02
-1.389999999999999716e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,0.000000000000000000e+00,3.721000000000000000e+05,4.000000000000000000e+00,6.100000000000000000e+02,6.100000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02
-1.359999999999999716e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,0.000000000000000000e+00,4.096000000000000000e+05,4.000000000000000000e+00,6.400000000000000000e+02,6.400000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02
-1.329999999999999716e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,0.000000000000000000e+00,4.489000000000000000e+05,4.000000000000000000e+00,6.700000000000000000e+02,6.700000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02
-1.299999999999999716e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,0.000000000000000000e+00,4.900000000000000000e+05,4.000000000000000000e+00,7.000000000000000000e+02,7.000000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02
-1.269999999999999716e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,0.000000000000000000e+00,5.329000000000000000e+05,4.000000000000000000e+00,7.300000000000000000e+02,7.300000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02
-1.239999999999999716e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,0.000000000000000000e+00,5.776000000000000000e+05,4.000000000000000000e+00,7.600000000000000000e+02,7.600000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02
-1.209999999999999716e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,0.000000000000000000e+00,6.241000000000000000e+05,4.000000000000000000e+00,7.900000000000000000e+02,7.900000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02
-1.179999999999999716e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,0.000000000000000000e+00,6.724000000000000000e+05,4.000000000000000000e+00,8.200000000000000000e+02,8.200000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02
-1.149999999999999716e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,0.000000000000000000e+00,7.225000000000000000e+05,4.000000000000000000e+00,8.500000000000000000e+02,8.500000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02
-1.119999999999999716e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,0.000000000000000000e+00,7.744000000000000000e+05,4.000000000000000000e+00,8.800000000000000000e+02,8.800000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02
-1.089999999999999716e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,0.000000000000000000e+00,8.281000000000000000e+05,4.000000000000000000e+00,9.100000000000000000e+02,9.100000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02
-1.059999999999999716e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,0.000000000000000000e+00,8.836000000000000000e+05,4.000000000000000000e+00,9.400000000000000000e+02,9.400000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02
-1.029999999999999716e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,0.000000000000000000e+00,9.409000000000000000e+05,4.000000000000000000e+00,9.700000000000000000e+02,9.700000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02
-9.999999999999997158e+01,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,0.000000000000000000e+00,1.000000000000000000e+06,4.000000000000000000e+00,1.000000000000000000e+03,1.000000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03
-9.699999999999997158e+01,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,0.000000000000000000e+00,1.060900000000000000e+06,4.000000000000000000e+00,1.030000000000000000e+03,1.030000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03
-9.399999999999997158e+01,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,0.000000000000000000e+00,1.123600000000000000e+06,4.000000000000000000e+00,1.060000000000000000e+03,1.060000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03
-9.099999999999997158e+01,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,0.000000000000000000e+00,1.188100000000000000e+06,4.000000000000000000e+00,1.090000000000000000e+03,1.090000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03
-8.799999999999997158e+01,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03,0.000000000000000000e+00,1.254400000000000000e+06,4.000000000000000000e+00,1.120000000000000000e+03,1.120000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03
-8.499999999999997158e+01,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,0.000000000000000000e+00,1.322500000000000000e+06,4.000000000000000000e+00,1.150000000000000000e+03,1.150000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03
-8.199999999999997158e+01,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,0.000000000000000000e+00,1.392400000000000000e+06,4.000000000000000000e+00,1.180000000000000000e+03,1.180000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03
-7.899999999999997158e+01,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,0.000000000000000000e+00,1.464100000000000000e+06,4.000000000000000000e+00,1.210000000000000000e+03,1.210000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03
-7.599999999999997158e+01,1.240000000000000000e+03,1.240000000000000000e+03,1.240000000000000000e+03,0.000000000000000000e+00,1.537600000000000000e+06,4.000000000000000000e+00,1.240000000000000000e+03,1.240000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.240000000000000000e+03,1.240000000000000000e+03,1.240000000000000000e+03,1.240000000000000000e+03,1.240000000000000000e+03,1.240000000000000000e+03,1.240000000000000000e+03,1.240000000000000000e+03,1.240000000000000000e+03
-7.299999999999997158e+01,1.270000000000000000e+03,1.270000000000000000e+03,1.270000000000000000e+03,0.000000000000000000e+00,1.612900000000000000e+06,4.000000000000000000e+00,1.270000000000000000e+03,1.270000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.270000000000000000e+03,1.270000000000000000e+03,1.270000000000000000e+03,1.270000000000000000e+03,1.270000000000000000e+03,1.270000000000000000e+03,1.270000000000000000e+03,1.270000000000000000e+03,1.270000000000000000e+03
-6.999999999999997158e+01,1.300000000000000000e+03,1.300000000000000000e+03,1.300000000000000000e+03,0.000000000000000000e+00,1.690000000000000000e+06,4.000000000000000000e+00,1.300000000000000000e+03,1.300000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.300000000000000000e+03,1.300000000000000000e+03,1.300000000000000000e+03,1.300000000000000000e+03,1.300000000000000000e+03,1.300000000000000000e+03,1.300000000000000000e+03,1.300000000000000000e+03,1.300000000000000000e+03
-6.699999999999997158e+01,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,0.000000000000000000e+00,1.768900000000000000e+06,4.000000000000000000e+00,1.330000000000000000e+03,1.330000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03
-6.399999999999997158e+01,1.360000000000000000e+03,1.360000000000000000e+03,1.360000000000000000e+03,0.000000000000000000e+00,1.849600000000000000e+06,4.000000000000000000e+00,1.360000000000000000e+03,1.360000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.360000000000000000e+03,1.360000000000000000e+03,1.360000000000000000e+03,1.360000000000000000e+03,1.360000000000000000e+03,1.360000000000000000e+03,1.360000000000000000e+03,1.360000000000000000e+03,1.360000000000000000e+03
-6.099999999999997158e+01,1.390000000000000000e+03,1.390000000000000000e+03,1.390000000000000000e+03,0.000000000000000000e+00,1.932100000000000000e+06,4.000000000000000000e+00,1.390000000000000000e+03,1.390000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.390000000000000000e+03,1.390000000000000000e+03,1.390000000000000000e+03,1.390000000000000000e+03,1.390000000000000000e+03,1.390000000000000000e+03,1.390000000000000000e+03,1.390000000000000000e+03,1.390000000000000000e+03
-5.799999999999997158e+01,1.420000000000000000e+03,1.420000000000000000e+03,1.420000000000000000e+03,0.000000000000000000e+00,2.016400000000000000e+06,4.000000000000000000e+00,1.420000000000000000e+03,1.420000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.420000000000000000e+03,1.420000000000000000e+03,1.420000000000000000e+03,1.420000000000000000e+03,1.420000000000000000e+03,1.420000000000000000e+03,1.420000000000000000e+03,1.420000000000000000e+03,1.420000000000000000e+03
-5.499999999999997158e+01,1.450000000000000000e+03,1.450000000000000000e+03,1.450000000000000000e+03,0.000000000000000000e+00,2.102500000000000000e+06,4.000000000000000000e+00,1.450000000000000000e+03,1.450000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.450000000000000000e+03,1.450000000000000000e+03,1.450000000000000000e+03,1.450000000000000000e+03,1.450000000000000000e+03,1.450000000000000000e+03,1.450000000000000000e+03,1.450000000000000000e+03,1.450000000000000000e+03
-5.199999999999997158e+01,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03,0.000000000000000000e+00,2.190400000000000000e+06,4.000000000000000000e+00,1.480000000000000000e+03,1.480000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03
-4.899999999999997158e+01,1.510000000000000000e+03,1.510000000000000000e+03,1.510000000000000000e+03,0.000000000000000000e+00,2.280100000000000000e+06,4.000000000000000000e+00,1.510000000000000000e+03,1.510000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.510000000000000000e+03,1.510000000000000000e+03,1.510000000000000000e+03,1.510000000000000000e+03,1.510000000000000000e+03,1.510000000000000000e+03,1.510000000000000000e+03,1.510000000000000000e+03,1.510000000000000000e+03
-4.599999999999997158e+01,1.540000000000000000e+03,1.540000000000000000e+03,1.540000000000000000e+03,0.000000000000000000e+00,2.371600000000000000e+06,4.000000000000000000e+00,1.540000000000000000e+03,1.540000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.540000000000000000e+03,1.540000000000000000e+03,1.540000000000000000e+03,1.540000000000000000e+03,1.540000000000000000e+03,1.540000000000000000e+03,1.540000000000000000e+03,1.540000000000000000e+03,1.540000000000000000e+03
-4.299999999999997158e+01,1.570000000000000000e+03,1.570000000000000000e+03,1.570000000000000000e+03,0.000000000000000000e+00,2.464900000000000000e+06,4.000000000000000000e+00,1.570000000000000000e+03,1.570000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.570000000000000000e+03,1.570000000000000000e+03,1.570000000000000000e+03,1.570000000000000000e+03,1.570000000000000000e+03,1.570000000000000000e+03,1.570000000000000000e+03,1.570000000000000000e+03,1.570000000000000000e+03
-3.999999999999997158e+01,1.600000000000000000e+03,1.600000000000000000e+03,1.600000000000000000e+03,0.000000000000000000e+00,2.560000000000000000e+06,4.000000000000000000e+00,1.600000000000000000e+03,1.600000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.600000000000000000e+03,1.600000000000000000e+03,1.600000000000000000e+03,1.600000000000000000e+03,1.600000000000000000e+03,1.600000000000000000e+03,1.600000000000000000e+03,1.600000000000000000e+03,1.600000000000000000e+03
-3.699999999999997158e+01,1.630000000000000000e+03,1.630000000000000000e+03,1.630000000000000000e+03,0.000000000000000000e+00,2.656900000000000000e+06,4.000000000000000000e+00,1.630000000000000000e+03,1.630000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.630000000000000000e+03,1.630000000000000000e+03,1.630000000000000000e+03,1.630000000000000000e+03,1.630000000000000000e+03,1.630000000000000000e+03,1.630000000000000000e+03,1.630000000000000000e+03,1.630000000000000000e+03
-3.399999999999997158e+01,1.660000000000000000e+03,1.660000000000000000e+03,1.660000000000000000e+03,0.000000000000000000e+00,2.755600000000000000e+06,4.000000000000000000e+00,1.660000000000000000e+03,1.660000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.660000000000000000e+03,1.660000000000000000e+03,1.660000000000000000e+03,1.660000000000000000e+03,1.660000000000000000e+03,1.660000000000000000e+03,1.660000000000000000e+03,1.660000000000000000e+03,1.660000000000000000e+03
-3.099999999999997158e+01,1.690000000000000000e+03,1.690000000000000000e+03,1.690000000000000000e+03,0.000000000000000000e+00,2.856100000000000000e+06,4.000000000000000000e+00,1.690000000000000000e+03,1.690000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.690000000000000000e+03,1.690000000000000000e+03,1.690000000000000000e+03,1.690000000000000000e+03,1.690000000000000000e+03,1.690000000000000000e+03,1.690000000000000000e+03,1.690000000000000000e+03,1.690000000000000000e+03
-2.799999999999997158e+01,1.720000000000000000e+03,1.720000000000000000e+03,1.720000000000000000e+03,0.000000000000000000e+00,2.958400000000000000e+06,4.000000000000000000e+00,1.720000000000000000e+03,1.720000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.720000000000000000e+03,1.720000000000000000e+03,1.720000000000000000e+03,1.720000000000000000e+03,1.720000000000000000e+03,1.720000000000000000e+03,1.720000000000000000e+03,1.720000000000000000e+03,1.720000000000000000e+03
-2.499999999999997158e+01,1.750000000000000000e+03,1.750000000000000000e+03,1.750000000000000000e+03,0.000000000000000000e+00,3.062500000000000000e+06,4.000000000000000000e+00,1.750000000000000000e+03,1.750000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.750000000000000000e+03,1.750000000000000000e+03,1.750000000000000000e+03,1.750000000000000000e+03,1.750000000000000000e+03,1.750000000000000000e+03,1.750000000000000000e+03,1.750000000000000000e+03,1.750000000000000000e+03
-2.199999999999997158e+01,1.780000000000000000e+03,1.780000000000000000e+03,1.780000000000000000e+03,0.000000000000000000e+00,3.168400000000000000e+06,4.000000000000000000e+00,1.780000000000000000e+03,1.780000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.780000000000000000e+03,1.780000000000000000e+03,1.780000000000000000e+03,1.780000000000000000e+03,1.780000000000000000e+03,1.780000000000000000e+03,1.780000000000000000e+03,1.780000000000000000e+03,1.780000000000000000e+03
-1.899999999999997158e+01,1.810000000000000000e+03,1.810000000000000000e+03,1.810000000000000000e+03,0.000000000000000000e+00,3.276100000000000000e+06,4.000000000000000000e+00,1.810000000000000000e+03,1.810000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.810000000000000000e+03,1.810000000000000000e+03,1.810000000000000000e+03,1.810000000000000000e+03,1.810000000000000000e+03,1.810000000000000000e+03,1.810000000000000000e+03,1.810000000000000000e+03,1.810000000000000000e+03
-1.599999999999997158e+01,1.840000000000000000e+03,1.840000000000000000e+03,1.840000000000000000e+03,0.000000000000000000e+00,3.385600000000000000e+06,4.000000000000000000e+00,1.840000000000000000e+03,1.840000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.840000000000000000e+03,1.840000000000000000e+03,1.840000000000000000e+03,1.840000000000000000e+03,1.840000000000000000e+03,1.840000000000000000e+03,1.840000000000000000e+03,1.840000000000000000e+03,1.840000000000000000e+03
-1.299999999999997158e+01,1.870000000000000000e+03,1.870000000000000000e+03,1.870000000000000000e+03,0.000000000000000000e+00,3.496900000000000000e+06,4.000000000000000000e+00,1.870000000000000000e+03,1.870000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.870000000000000000e+03,1.870000000000000000e+03,1.870000000000000000e+03,1.870000000000000000e+03,1.870000000000000000e+03,1.870000000000000000e+03,1.870000000000000000e+03,1.870000000000000000e+03,1.870000000000000000e+03
-9.999999999999971578e+00,1.900000000000000000e+03,1.900000000000000000e+03,1.900000000000000000e+03,0.000000000000000000e+00,3.610000000000000000e+06,4.000000000000000000e+00,1.900000000000000000e+03,1.900000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.900000000000000000e+03,1.900000000000000000e+03,1.900000000000000000e+03,1.900000000000000000e+03,1.900000000000000000e+03,1.900000000000000000e+03,1.900000000000000000e+03,1.900000000000000000e+03,1.900000000000000000e+03
-6.999999999999971578e+00,1.930000000000000000e+03,1.930000000000000000e+03,1.930000000000000000e+03,0.000000000000000000e+00,3.724900000000000000e+06,4.000000000000000000e+00,1.930000000000000000e+03,1.930000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.930000000000000000e+03,1.930000000000000000e+03,1.930000000000000000e+03,1.930000000000000000e+03,1.930000000000000000e+03,1.930000000000000000e+03,1.930000000000000000e+03,1.930000000000000000e+03,1.930000000000000000e+03
-3.999999999999971578e+00,1.960000000000000000e+03,1.960000000000000000e+03,1.960000000000000000e+03,0.000000000000000000e+00,3.841600000000000000e+06,4.000000000000000000e+00,1.960000000000000000e+03,1.960000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.960000000000000000e+03,1.960000000000000000e+03,1.960000000000000000e+03,1.960000000000000000e+03,1.960000000000000000e+03,1.960000000000000000e+03,1.960000000000000000e+03,1.960000000000000000e+03,1.960000000000000000e+03
-1.000000000000000000e+00,1.990000000000000000e+03,1.990000000000000000e+03,1.990000000000000000e+03,0.000000000000000000e+00,3.960100000000000000e+06,4.000000000000000000e+00,1.990000000000000000e+03,1.990000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.990000000000000000e+03,1.990000000000000000e+03,1.990000000000000000e+03,1.990000000000000000e+03,1.990000000000000000e+03,1.990000000000000000e+03,1.990000000000000000e+03,1.990000000000000000e+03,1.990000000000000000e+03
2.000000000000000000e+00,2.075000000000000000e+03,2.075000000000000000e+03,2.075000000000000000e+03,0.000000000000000000e+00,4.305625000000000000e+06,4.000000000000000000e+00,2.075000000000000000e+03,2.075000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.075000000000000000e+03,2.075000000000000000e+03,2.075000000000000000e+03,2.075000000000000000e+03,2.075000000000000000e+03,2.075000000000000000e+03,2.075000000000000000e+03,2.075000000000000000e+03,2.075000000000000000e+03
5.000000000000000000e+00,2.105000000000000000e+03,2.105000000000000000e+03,2.105000000000000000e+03,0.000000000000000000e+00,4.431025000000000000e+06,4.000000000000000000e+00,2.105000000000000000e+03,2.105000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.105000000000000000e+03,2.105000000000000000e+03,2.105000000000000000e+03,2.105000000000000000e+03,2.105000000000000000e+03,2.105000000000000000e+03,2.105000000000000000e+03,2.105000000000000000e+03,2.105000000000000000e+03
8.000000000000000000e+00,2.135000000000000000e+03,2.135000000000000000e+03,2.135000000000000000e+03,0.000000000000000000e+00,4.558225000000000000e+06,4.000000000000000000e+00,2.135000000000000000e+03,2.135000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.135000000000000000e+03,2.135000000000000000e+03,2.135000000000000000e+03,2.135000000000000000e+03,2.135000000000000000e+03,2.135000000000000000e+03,2.135000000000000000e+03,2.135000000000000000e+03,2.135000000000000000e+03
1.100000000000000000e+01,2.165000000000000000e+03,2.165000000000000000e+03,2.165000000000000000e+03,0.000000000000000000e+00,4.687225000000000000e+06,4.000000000000000000e+00,2.165000000000000000e+03,2.165000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.165000000000000000e+03,2.165000000000000000e+03,2.165000000000000000e+03,2.165000000000000000e+03,2.165000000000000000e+03,2.165000000000000000e+03,2.165000000000000000e+03,2.165000000000000000e+03,2.165000000000000000e+03
1.400000000000000000e+01,2.195000000000000000e+03,2.195000000000000000e+03,2.195000000000000000e+03,0.000000000000000000e+00,4.818025000000000000e+06,4.000000000000000000e+00,2.195000000000000000e+03,2.195000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.195000000000000000e+03,2.195000000000000000e+03,2.195000000000000000e+03,2.195000000000000000e+03,2.195000000000000000e+03,2.195000000000000000e+03,2.195000000000000000e+03,2.195000000000000000e+03,2.195000000000000000e+03
1.700000000000000000e+01,2.225000000000000000e+03,2.225000000000000000e+03,2.225000000000000000e+03,0.000000000000000000e+00,4.950625000000000000e+06,4.000000000000000000e+00,2.225000000000000000e+03,2.225000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.225000000000000000e+03,2.225000000000000000e+03,2.225000000000000000e+03,2.225000000000000000e+03,2.225000000000000000e+03,2.225000000000000000e+03,2.225000000000000000e+03,2.225000000000000000e+03,2.225000000000000000e+03
2.000000000000000000e+01,2.255000000000000000e+03,2.255000000000000000e+03,2.255000000000000000e+03,0.000000000000000000e+00,5.085025000000000000e+06,4.000000000000000000e+00,2.255000000000000000e+03,2.255000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.255000000000000000e+03,2.255000000000000000e+03,2.255000000000000000e+03,2.255000000000000000e+03,2.255000000000000000e+03,2.255000000000000000e+03,2.255000000000000000e+03,2.255000000000000000e+03,2.255000000000000000e+03
2.300000000000000000e+01,2.285000000000000000e+03,2.285000000000000000e+03,2.285000000000000000e+03,0.000000000000000000e+00,5.221225000000000000e+06,4.000000000000000000e+00,2.285000000000000000e+03,2.285000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.285000000000000000e+03,2.285000000000000000e+03,2.285000000000000000e+03,2.285000000000000000e+03,2.285000000000000000e+03,2.285000000000000000e+03,2.285000000000000000e+03,2.285000000000000000e+03,2.285000000000000000e+03
2.600000000000000000e+01,2.315000000000000000e+03,2.315000000000000000e+03,2.315000000000000000e+03,0.000000000000000000e+00,5.359225000000000000e+06,4.000000000000000000e+00,2.315000000000000000e+03,2.315000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.315000000000000000e+03,2.315000000000000000e+03,2.315000000000000000e+03,2.315000000000000000e+03,2.315000000000000000e+03,2.315000000000000000e+03,2.315000000000000000e+03,2.315000000000000000e+03,2.315000000000000000e+03
2.900000000000000000e+01,2.345000000000000000e+03,2.345000000000000000e+03,2.345000000000000000e+03,0.000000000000000000e+00,5.499025000000000000e+06,4.000000000000000000e+00,2.345000000000000000e+03,2.345000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.345000000000000000e+03,2.345000000000000000e+03,2.345000000000000000e+03,2.345000000000000000e+03,2.345000000000000000e+03,2.345000000000000000e+03,2.345000000000000000e+03,2.345000000000000000e+03,2.345000000000000000e+03
3.200000000000000000e+01,2.375000000000000000e+03,2.375000000000000000e+03,2.375000000000000000e+03,0.000000000000000000e+00,5.640625000000000000e+06,4.000000000000000000e+00,2.375000000000000000e+03,2.375000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.375000000000000000e+03,2.375000000000000000e+03,2.375000000000000000e+03,2.375000000000000000e+03,2.375000000000000000e+03,2.375000000000000000e+03,2.375000000000000000e+03,2.375000000000000000e+03,2.375000000000000000e+03
3.500000000000000000e+01,2.405000000000000000e+03,2.405000000000000000e+03,2.405000000000000000e+03,0.000000000000000000e+00,5.784025000000000000e+06,4.000000000000000000e+00,2.405000000000000000e+03,2.405000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.405000000000000000e+03,2.405000000000000000e+03,2.405000000000000000e+03,2.405000000000000000e+03,2.405000000000000000e+03,2.405000000000000000e+03,2.405000000000000000e+03,2.405000000000000000e+03,2.405000000000000000e+03
3.800000000000000000e+01,2.435000000000000000e+03,2.435000000000000000e+03,2.435000000000000000e+03,0.000000000000000000e+00,5.929225000000000000e+06,4.000000000000000000e+00,2.435000000000000000e+03,2.435000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.435000000000000000e+03,2.435000000000000000e+03,2.435000000000000000e+03,2.435000000000000000e+03,2.435000000000000000e+03,2.435000000000000000e+03,2.435000000000000000e+03,2.435000000000000000e+03,2.435000000000000000e+03
4.100000000000000000e+01,2.465000000000000000e+03,2.465000000000000000e+03,2.465000000000000000e+03,0.000000000000000000e+00,6.076225000000000000e+06,4.000000000000000000e+00,2.465000000000000000e+03,2.465000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.465000000000000000e+03,2.465000000000000000e+03,2.465000000000000000e+03,2.465000000000000000e+03,2.465000000000000000e+03,2.465000000000000000e+03,2.465000000000000000e+03,2.465000000000000000e+03,2.465000000000000000e+03
4.400000000000000000e+01,2.495000000000000000e+03,2.495000000000000000e+03,2.495000000000000000e+03,0.000000000000000000e+00,6.225025000000000000e+06,4.000000000000000000e+00,2.495000000000000000e+03,2.495000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.495000000000000000e+03,2.495000000000000000e+03,2.495000000000000000e+03,2.495000000000000000e+03,2.495000000000000000e+03,2.495000000000000000e+03,2.495000000000000000e+03,2.495000000000000000e+03,2.495000000000000000e+03
4.700000000000000000e+01,2.525000000000000000e+03,2.525000000000000000e+03,2.525000000000000000e+03,0.000000000000000000e+00,6.375625000000000000e+06,4.000000000000000000e+00,2.525000000000000000e+03,2.525000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.525000000000000000e+03,2.525000000000000000e+03,2.525000000000000000e+03,2.525000000000000000e+03,2.525000000000000000e+03,2.525000000000000000e+03,2.525000000000000000e+03,2.525000000000000000e+03,2.525000000000000000e+03
5.000000000000000000e+01,2.555000000000000000e+03,2.555000000000000000e+03,2.555000000000000000e+03,0.000000000000000000e+00,6.528025000000000000e+06,4.000000000000000000e+00,2.555000000000000000e+03,2.555000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.555000000000000000e+03,2.555000000000000000e+03,2.555000000000000000e+03,2.555000000000000000e+03,2.555000000000000000e+03,2.555000000000000000e+03,2.555000000000000000e+03,2.555000000000000000e+03,2.555000000000000000e+03
5.300000000000000000e+01,2.585000000000000000e+03,2.585000000000000000e+03,2.585000000000000000e+03,0.000000000000000000e+00,6.682225000000000000e+06,4.000000000000000000e+00,2.585000000000000000e+03,2.585000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.585000000000000000e+03,2.585000000000000000e+03,2.585000000000000000e+03,2.585000000000000000e+03,2.585000000000000000e+03,2.585000000000000000e+03,2.585000000000000000e+03,2.585000000000000000e+03,2.585000000000000000e+03
5.600000000000000000e+01,2.615000000000000000e+03,2.615000000000000000e+03,2.615000000000000000e+03,0.000000000000000000e+00,6.838225000000000000e+06,4.000000000000000000e+00,2.615000000000000000e+03,2.615000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.615000000000000000e+03,2.615000000000000000e+03,2.615000000000000000e+03,2.615000000000000000e+03,2.615000000000000000e+03,2.615000000000000000e+03,2.615000000000000000e+03,2.615000000000000000e+03,2.615000000000000000e+03
5.900000000000000000e+01,2.645000000000000000e+03,2.645000000000000000e+03,2.645000000000000000e+03,0.000000000000000000e+00,6.996025000000000000e+06,4.000000000000000000e+00,2.645000000000000000e+03,2.645000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.645000000000000000e+03,2.645000000000000000e+03,2.645000000000000000e+03,2.645000000000000000e+03,2.645000000000000000e+03,2.645000000000000000e+03,2.645000000000000000e+03,2.645000000000000000e+03,2.645000000000000000e+03
6.200000000000000000e+01,2.675000000000000000e+03,2.675000000000000000e+03,2.675000000000000000e+03,0.000000000000000000e+00,7.155625000000000000e+06,4.000000000000000000e+00,2.675000000000000000e+03,2.675000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.675000000000000000e+03,2.675000000000000000e+03,2.675000000000000000e+03,2.675000000000000000e+03,2.675000000000000000e+03,2.675000000000000000e+03,2.675000000000000000e+03,2.675000000000000000e+03,2.675000000000000000e+03
6.500000000000000000e+01,2.705000000000000000e+03,2.705000000000000000e+03,2.705000000000000000e+03,0.000000000000000000e+00,7.317025000000000000e+06,4.000000000000000000e+00,2.705000000000000000e+03,2.705000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.705000000000000000e+03,2.705000000000000000e+03,2.705000000000000000e+03,2.705000000000000000e+03,2.705000000000000000e+03,2.705000000000000000e+03,2.705000000000000000e+03,2.705000000000000000e+03,2.705000000000000000e+03
6.800000000000000000e+01,2.735000000000000000e+03,2.735000000000000000e+03,2.735000000000000000e+03,0.000000000000000000e+00,7.480225000000000000e+06,4.000000000000000000e+00,2.735000000000000000e+03,2.735000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.735000000000000000e+03,2.735000000000000000e+03,2.735000000000000000e+03,2.735000000000000000e+03,2.735000000000000000e+03,2.735000000000000000e+03,2.735000000000000000e+03,2.735000000000000000e+03,2.735000000000000000e+03
7.100000000000000000e+01,2.765000000000000000e+03,2.765000000000000000e+03,2.765000000000000000e+03,0.000000000000000000e+00,7.645225000000000000e+06,4.000000000000000000e+00,2.765000000000000000e+03,2.765000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.765000000000000000e+03,2.765000000000000000e+03,2.765000000000000000e+03,2.765000000000000000e+03,2.765000000000000000e+03,2.765000000000000000e+03,2.765000000000000000e+03,2.765000000000000000e+03,2.765000000000000000e+03
7.400000000000000000e+01,2.795000000000000000e+03,2.795000000000000000e+03,2.795000000000000000e+03,0.000000000000000000e+00,7.812025000000000000e+06,4.000000000000000000e+00,2.795000000000000000e+03,2.795000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.795000000000000000e+03,2.795000000000000000e+03,2.795000000000000000e+03,2.795000000000000000e+03,2.795000000000000000e+03,2.795000000000000000e+03,2.795000000000000000e+03,2.795000000000000000e+03,2.795000000000000000e+03
7.700000000000000000e+01,2.825000000000000000e+03,2.825000000000000000e+03,2.825000000000000000e+03,0.000000000000000000e+00,7.980625000000000000e+06,4.000000000000000000e+00,2.825000000000000000e+03,2.825000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.825000000000000000e+03,2.825000000000000000e+03,2.825000000000000000e+03,2.825000000000000000e+03,2.825000000000000000e+03,2.825000000000000000e+03,2.825000000000000000e+03,2.825000000000000000e+03,2.825000000000000000e+03
8.000000000000000000e+01,2.855000000000000000e+03,2.855000000000000000e+03,2.855000000000000000e+03,0.000000000000000000e+00,8.151025000000000000e+06,4.000000000000000000e+00,2.855000000000000000e+03,2.855000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.855000000000000000e+03,2.855000000000000000e+03,2.855000000000000000e+03,2.855000000000000000e+03,2.855000000000000000e+03,2.855000000000000000e+03,2.855000000000000000e+03,2.855000000000000000e+03,2.855000000000000000e+03
8.300000000000000000e+01,2.885000000000000000e+03,2.885000000000000000e+03,2.885000000000000000e+03,0.000000000000000000e+00,8.323225000000000000e+06,4.000000000000000000e+00,2.885000000000000000e+03,2.885000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.885000000000000000e+03,2.885000000000000000e+03,2.885000000000000000e+03,2.885000000000000000e+03,2.885000000000000000e+03,2.885000000000000000e+03,2.885000000000000000e+03,2.885000000000000000e+03,2.885000000000000000e+03
8.600000000000000000e+01,2.915000000000000000e+03,2.915000000000000000e+03,2.915000000000000000e+03,0.000000000000000000e+00,8.497225000000000000e+06,4.000000000000000000e+00,2.915000000000000000e+03,2.915000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.915000000000000000e+03,2.915000000000000000e+03,2.915000000000000000e+03,2.915000000000000000e+03,2.915000000000000000e+03,2.915000000000000000e+03,2.915000000000000000e+03,2.915000000000000000e+03,2.915000000000000000e+03
8.900000000000000000e+01,2.945000000000000000e+03,2.945000000000000000e+03,2.945000000000000000e+03,0.000000000000000000e+00,8.673025000000000000e+06,4.000000000000000000e+00,2.945000000000000000e+03,2.945000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.945000000000000000e+03,2.945000000000000000e+03,2.945000000000000000e+03,2.945000000000000000e+03,2.945000000000000000e+03,2.945000000000000000e+03,2.945000000000000000e+03,2.945000000000000000e+03,2.945000000000000000e+03
9.200000000000000000e+01,2.975000000000000000e+03,2.975000000000000000e+03,2.975000000000000000e+03,0.000000000000000000e+00,8.850625000000000000e+06,4.000000000000000000e+00,2.975000000000000000e+03,2.975000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.975000000000000000e+03,2.975000000000000000e+03,2.975000000000000000e+03,2.975000000000000000e+03,2.975000000000000000e+03,2.975000000000000000e+03,2.975000000000000000e+03,2.975000000000000000e+03,2.975000000000000000e+03
9.500000000000000000e+01,3.005000000000000000e+03,3.005000000000000000e+03,3.005000000000000000e+03,0.000000000000000000e+00,9.030025000000000000e+06,4.000000000000000000e+00,3.005000000000000000e+03,3.005000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.005000000000000000e+03,3.005000000000000000e+03,3.005000000000000000e+03,3.005000000000000000e+03,3.005000000000000000e+03,3.005000000000000000e+03,3.005000000000000000e+03,3.005000000000000000e+03,3.005000000000000000e+03
9.800000000000000000e+01,3.035000000000000000e+03,3.035000000000000000e+03,3.035000000000000000e+03,0.000000000000000000e+00,9.211225000000000000e+06,4.000000000000000000e+00,3.035000000000000000e+03,3.035000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.035000000000000000e+03,3.035000000000000000e+03,3.035000000000000000e+03,3.035000000000000000e+03,3.035000000000000000e+03,3.035000000000000000e+03,3.035000000000000000e+03,3.035000000000000000e+03,3.035000000000000000e+03
1.010000000000000000e+02,3.065000000000000000e+03,3.065000000000000000e+03,3.065000000000000000e+03,0.000000000000000000e+00,9.394225000000000000e+06,4.000000000000000000e+00,3.065000000000000000e+03,3.065000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.065000000000000000e+03,3.065000000000000000e+03,3.065000000000000000e+03,3.065000000000000000e+03,3.065000000000000000e+03,3.065000000000000000e+03,3.065000000000000000e+03,3.065000000000000000e+03,3.065000000000000000e+03
1.040000000000000000e+02,3.095000000000000000e+03,3.095000000000000000e+03,3.095000000000000000e+03,0.000000000000000000e+00,9.579025000000000000e+06,4.000000000000000000e+00,3.095000000000000000e+03,3.095000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.095000000000000000e+03,3.095000000000000000e+03,3.095000000000000000e+03,3.095000000000000000e+03,3.095000000000000000e+03,3.095000000000000000e+03,3.095000000000000000e+03,3.095000000000000000e+03,3.095000000000000000e+03
1.070000000000000000e+02,3.125000000000000000e+03,3.125000000000000000e+03,3.125000000000000000e+03,0.000000000000000000e+00,9.765625000000000000e+06,4.000000000000000000e+00,3.125000000000000000e+03,3.125000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.125000000000000000e+03,3.125000000000000000e+03,3.125000000000000000e+03,3.125000000000000000e+03,3.125000000000000000e+03,3.125000000000000000e+03,3.125000000000000000e+03,3.125000000000000000e+03,3.125000000000000000e+03
1.100000000000000000e+02,3.155000000000000000e+03,3.155000000000000000e+03,3.155000000000000000e+03,0.000000000000000000e+00,9.954025000000000000e+06,4.000000000000000000e+00,3.155000000000000000e+03,3.155000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.155000000000000000e+03,3.155000000000000000e+03,3.155000000000000000e+03,3.155000000000000000e+03,3.155000000000000000e+03,3.155000000000000000e+03,3.155000000000000000e+03,3.155000000000000000e+03,3.155000000000000000e+03
1.130000000000000000e+02,3.185000000000000000e+03,3.185000000000000000e+03,3.185000000000000000e+03,0.000000000000000000e+00,1.014422500000000000e+07,4.000000000000000000e+00,3.185000000000000000e+03,3.185000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.185000000000000000e+03,3.185000000000000000e+03,3.185000000000000000e+03,3.185000000000000000e+03,3.185000000000000000e+03,3.185000000000000000e+03,3.185000000000000000e+03,3.185000000000000000e+03,3.185000000000000000e+03
1.160000000000000000e+02,3.215000000000000000e+03,3.215000000000000000e+03,3.215000000000000000e+03,0.000000000000000000e+00,1.033622500000000000e+07,4.000000000000000000e+00,3.215000000000000000e+03,3.215000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.215000000000000000e+03,3.215000000000000000e+03,3.215000000000000000e+03,3.215000000000000000e+03,3.215000000000000000e+03,3.215000000000000000e+03,3.215000000000000000e+03,3.215000000000000000e+03,3.215000000000000000e+03
1.190000000000000000e+02,3.245000000000000000e+03,3.245000000000000000e+03,3.245000000000000000e+03,0.000000000000000000e+00,1.053002500000000000e+07,4.000000000000000000e+00,3.245000000000000000e+03,3.245000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.245000000000000000e+03,3.245000000000000000e+03,3.245000000000000000e+03,3.245000000000000000e+03,3.245000000000000000e+03,3.245000000000000000e+03,3.245000000000000000e+03,3.245000000000000000e+03,3.245000000000000000e+03
1.220000000000000000e+02,3.275000000000000000e+03,3.275000000000000000e+03,3.275000000000000000e+03,0.000000000000000000e+00,1.072562500000000000e+07,4.000000000000000000e+00,3.275000000000000000e+03,3.275000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.275000000000000000e+03,3.275000000000000000e+03,3.275000000000000000e+03,3.275000000000000000e+03,3.275000000000000000e+03,3.275000000000000000e+03,3.275000000000000000e+03,3.275000000000000000e+03,3.275000000000000000e+03
1.250000000000000000e+02,3.305000000000000000e+03,3.305000000000000000e+03,3.305000000000000000e+03,0.000000000000000000e+00,1.092302500000000000e+07,4.000000000000000000e+00,3.305000000000000000e+03,3.305000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.305000000000000000e+03,3.305000000000000000e+03,3.305000000000000000e+03,3.305000000000000000e+03,3.305000000000000000e+03,3.305000000000000000e+03,3.305000000000000000e+03,3.305000000000000000e+03,3.305000000000000000e+03
1.280000000000000000e+02,3.335000000000000000e+03,3.335000000000000000e+03,3.335000000000000000e+03,0.000000000000000000e+00,1.112222500000000000e+07,4.000000000000000000e+00,3.335000000000000000e+03,3.335000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.335000000000000000e+03,3.335000000000000000e+03,3.335000000000000000e+03,3.335000000000000000e+03,3.335000000000000000e+03,3.335000000000000000e+03,3.335000000000000000e+03,3.335000000000000000e+03,3.335000000000000000e+03
1.310000000000000000e+02,3.365000000000000000e+03,3.365000000000000000e+03,3.365000000000000000e+03,0.000000000000000000e+00,1.132322500000000000e+07,4.000000000000000000e+00,3.365000000000000000e+03,3.365000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.365000000000000000e+03,3.365000000000000000e+03,3.365000000000000000e+03,3.365000000000000000e+03,3.365000000000000000e+03,3.365000000000000000e+03,3.365000000000000000e+03,3.365000000000000000e+03,3.365000000000000000e+03
1.340000000000000000e+02,3.395000000000000000e+03,3.395000000000000000e+03,3.395000000000000000e+03,0.000000000000000000e+00,1.152602500000000000e+07,4.000000000000000000e+00,3.395000000000000000e+03,3.395000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.395000000000000000e+03,3.395000000000000000e+03,3.395000000000000000e+03,3.395000000000000000e+03,3.395000000000000000e+03,3.395000000000000000e+03,3.395000000000000000e+03,3.395000000000000000e+03,3.395000000000000000e+03
1.370000000000000000e+02,3.425000000000000000e+03,3.425000000000000000e+03,3.425000000000000000e+03,0.000000000000000000e+00,1.173062500000000000e+07,4.000000000000000000e+00,3.425000000000000000e+03,3.425000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.425000000000000000e+03,3.425000000000000000e+03,3.425000000000000000e+03,3.425000000000000000e+03,3.425000000000000000e+03,3.425000000000000000e+03,3.425000000000000000e+03,3.425000000000000000e+03,3.425000000000000000e+03
1.400000000000000000e+02,3.455000000000000000e+03,3.455000000000000000e+03,3.455000000000000000e+03,0.000000000000000000e+00,1.193702500000000000e+07,4.000000000000000000e+00,3.455000000000000000e+03,3.455000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.455000000000000000e+03,3.455000000000000000e+03,3.455000000000000000e+03,3.455000000000000000e+03,3.455000000000000000e+03,3.455000000000000000e+03,3.455000000000000000e+03,3.455000000000000000e+03,3.455000000000000000e+03
1.430000000000000000e+02,3.485000000000000000e+03,3.485000000000000000e+03,3.485000000000000000e+03,0.000000000000000000e+00,1.214522500000000000e+07,4.000000000000000000e+00,3.485000000000000000e+03,3.485000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.485000000000000000e+03,3.485000000000000000e+03,3.485000000000000000e+03,3.485000000000000000e+03,3.485000000000000000e+03,3.485000000000000000e+03,3.485000000000000000e+03,3.485000000000000000e+03,3.485000000000000000e+03
1.460000000000000000e+02,3.515000000000000000e+03,3.515000000000000000e+03,3.515000000000000000e+03,0.000000000000000000e+00,1.235522500000000000e+07,4.000000000000000000e+00,3.515000000000000000e+03,3.515000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.515000000000000000e+03,3.515000000000000000e+03,3.515000000000000000e+03,3.515000000000000000e+03,3.515000000000000000e+03,3.515000000000000000e+03,3.515000000000000000e+03,3.515000000000000000e+03,3.515000000000000000e+03
1.490000000000000000e+02,3.545000000000000000e+03,3.545000000000000000e+03,3.545000000000000000e+03,0.000000000000000000e+00,1.256702500000000000e+07,4.000000000000000000e+00,3.545000000000000000e+03,3.545000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.545000000000000000e+03,3.545000000000000000e+03,3.545000000000000000e+03,3.545000000000000000e+03,3.545000000000000000e+03,3.545000000000000000e+03,3.545000000000000000e+03,3.545000000000000000e+03,3.545000000000000000e+03
1.520000000000000000e+02,3.575000000000000000e+03,3.575000000000000000e+03,3.575000000000000000e+03,0.000000000000000000e+00,1.278062500000000000e+07,4.000000000000000000e+00,3.575000000000000000e+03,3.575000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.575000000000000000e+03,3.575000000000000000e+03,3.575000000000000000e+03,3.575000000000000000e+03,3.575000000000000000e+03,3.575000000000000000e+03,3.575000000000000000e+03,3.575000000000000000e+03,3.575000000000000000e+03
1.550000000000000000e+02,3.605000000000000000e+03,3.605000000000000000e+03,3.605000000000000000e+03,0.000000000000000000e+00,1.299602500000000000e+07,4.000000000000000000e+00,3.605000000000000000e+03,3.605000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.605000000000000000e+03,3.605000000000000000e+03,3.605000000000000000e+03,3.605000000000000000e+03,3.605000000000000000e+03,3.605000000000000000e+03,3.605000000000000000e+03,3.605000000000000000e+03,3.605000000000000000e+03
1.580000000000000000e+02,3.635000000000000000e+03,3.635000000000000000e+03,3.635000000000000000e+03,0.000000000000000000e+00,1.321322500000000000e+07,4.000000000000000000e+00,3.635000000000000000e+03,3.635000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.635000000000000000e+03,3.635000000000000000e+03,3.635000000000000000e+03,3.635000000000000000e+03,3.635000000000000000e+03,3.635000000000000000e+03,3.635000000000000000e+03,3.635000000000000000e+03,3.635000000000000000e+03
1.610000000000000000e+02,3.665000000000000000e+03,3.665000000000000000e+03,3.665000000000000000e+03,0.000000000000000000e+00,1.343222500000000000e+07,4.000000000000000000e+00,3.665000000000000000e+03,3.665000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.665000000000000000e+03,3.665000000000000000e+03,3.665000000000000000e+03,3.665000000000000000e+03,3.665000000000000000e+03,3.665000000000000000e+03,3.665000000000000000e+03,3.665000000000000000e+03,3.665000000000000000e+03
1.640000000000000000e+02,3.695000000000000000e+03,3.695000000000000000e+03,3.695000000000000000e+03,0.000000000000000000e+00,1.365302500000000000e+07,4.000000000000000000e+00,3.695000000000000000e+03,3.695000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.695000000000000000e+03,3.695000000000000000e+03,3.695000000000000000e+03,3.695000000000000000e+03,3.695000000000000000e+03,3.695000000000000000e+03,3.695000000000000000e+03,3.695000000000000000e+03,3.695000000000000000e+03
1.670000000000000000e+02,3.725000000000000000e+03,3.725000000000000000e+03,3.725000000000000000e+03,0.000000000000000000e+00,1.387562500000000000e+07,4.000000000000000000e+00,3.725000000000000000e+03,3.725000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.725000000000000000e+03,3.725000000000000000e+03,3.725000000000000000e+03,3.725000000000000000e+03,3.725000000000000000e+03,3.725000000000000000e+03,3.725000000000000000e+03,3.725000000000000000e+03,3.725000000000000000e+03
1.700000000000000000e+02,3.755000000000000000e+03,3.755000000000000000e+03,3.755000000000000000e+03,0.000000000000000000e+00,1.410002500000000000e+07,4.000000000000000000e+00,3.755000000000000000e+03,3.755000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.755000000000000000e+03,3.755000000000000000e+03,3.755000000000000000e+03,3.755000000000000000e+03,3.755000000000000000e+03,3.755000000000000000e+03,3.755000000000000000e+03,3.755000000000000000e+03,3.755000000000000000e+03
1.730000000000000000e+02,3.785000000000000000e+03,3.785000000000000000e+03,3.785000000000000000e+03,0.000000000000000000e+00,1.432622500000000000e+07,4.000000000000000000e+00,3.785000000000000000e+03,3.785000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.785000000000000000e+03,3.785000000000000000e+03,3.785000000000000000e+03,3.785000000000000000e+03,3.785000000000000000e+03,3.785000000000000000e+03,3.785000000000000000e+03,3.785000000000000000e+03,3.785000000000000000e+03
1.760000000000000000e+02,3.815000000000000000e+03,3.815000000000000000e+03,3.815000000000000000e+03,0.000000000000000000e+00,1.455422500000000000e+07,4.000000000000000000e+00,3.815000000000000000e+03,3.815000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.815000000000000000e+03,3.815000000000000000e+03,3.815000000000000000e+03,3.815000000000000000e+03,3.815000000000000000e+03,3.815000000000000000e+03,3.815000000000000000e+03,3.815000000000000000e+03,3.815000000000000000e+03
1.790000000000000000e+02,3.845000000000000000e+03,3.845000000000000000e+03,3.845000000000000000e+03,0.000000000000000000e+00,1.478402500000000000e+07,4.000000000000000000e+00,3.845000000000000000e+03,3.845000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.845000000000000000e+03,3.845000000000000000e+03,3.845000000000000000e+03,3.845000000000000000e+03,3.845000000000000000e+03,3.845000000000000000e+03,3.845000000000000000e+03,3.845000000000000000e+03,3.845000000000000000e+03
1.820000000000000000e+02,3.875000000000000000e+03,3.875000000000000000e+03,3.875000000000000000e+03,0.000000000000000000e+00,1.501562500000000000e+07,4.000000000000000000e+00,3.875000000000000000e+03,3.875000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.875000000000000000e+03,3.875000000000000000e+03,3.875000000000000000e+03,3.875000000000000000e+03,3.875000000000000000e+03,3.875000000000000000e+03,3.875000000000000000e+03,3.875000000000000000e+03,3.875000000000000000e+03
1.850000000000000000e+02,3.905000000000000000e+03,3.905000000000000000e+03,3.905000000000000000e+03,0.000000000000000000e+00,1.524902500000000000e+07,4.000000000000000000e+00,3.905000000000000000e+03,3.905000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.905000000000000000e+03,3.905000000000000000e+03,3.905000000000000000e+03,3.905000000000000000e+03,3.905000000000000000e+03,3.905000000000000000e+03,3.905000000000000000e+03,3.905000000000000000e+03,3.905000000000000000e+03
1.880000000000000000e+02,3.935000000000000000e+03,3.935000000000000000e+03,3.935000000000000000e+03,0.000000000000000000e+00,1.548422500000000000e+07,4.000000000000000000e+00,3.935000000000000000e+03,3.935000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.935000000000000000e+03,3.935000000000000000e+03,3.935000000000000000e+03,3.935000000000000000e+03,3.935000000000000000e+03,3.935000000000000000e+03,3.935000000000000000e+03,3.935000000000000000e+03,3.935000000000000000e+03
1.910000000000000000e+02,3.965000000000000000e+03,3.965000000000000000e+03,3.965000000000000000e+03,0.000000000000000000e+00,1.572122500000000000e+07,4.000000000000000000e+00,3.965000000000000000e+03,3.965000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.965000000000000000e+03,3.965000000000000000e+03,3.965000000000000000e+03,3.965000000000000000e+03,3.965000000000000000e+03,3.965000000000000000e+03,3.965000000000000000e+03,3.965000000000000000e+03,3.965000000000000000e+03
1.940000000000000000e+02,3.995000000000000000e+03,3.995000000000000000e+03,3.995000000000000000e+03,0.000000000000000000e+00,1.596002500000000000e+07,4.000000000000000000e+00,3.995000000000000000e+03,3.995000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,3.995000000000000000e+03,3.995000000000000000e+03,3.995000000000000000e+03,3.995000000000000000e+03,3.995000000000000000e+03,3.995000000000000000e+03,3.995000000000000000e+03,3.995000000000000000e+03,3.995000000000000000e+03
1.970000000000000000e+02,4.025000000000000000e+03,4.025000000000000000e+03,4.025000000000000000e+03,0.000000000000000000e+00,1.620062500000000000e+07,4.000000000000000000e+00,4.025000000000000000e+03,4.025000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.025000000000000000e+03,4.025000000000000000e+03,4.025000000000000000e+03,4.025000000000000000e+03,4.025000000000000000e+03,4.025000000000000000e+03,4.025000000000000000e+03,4.025000000000000000e+03,4.025000000000000000e+03
2.000000000000000000e+02,4.055000000000000000e+03,4.055000000000000000e+03,4.055000000000000000e+03,0.000000000000000000e+00,1.644302500000000000e+07,4.000000000000000000e+00,4.055000000000000000e+03,4.055000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.055000000000000000e+03,4.055000000000000000e+03,4.055000000000000000e+03,4.055000000000000000e+03,4.055000000000000000e+03,4.055000000000000000e+03,4.055000000000000000e+03,4.055000000000000000e+03,4.055000000000000000e+03
2.030000000000000000e+02,4.085000000000000000e+03,4.085000000000000000e+03,4.085000000000000000e+03,0.000000000000000000e+00,1.668722500000000000e+07,4.000000000000000000e+00,4.085000000000000000e+03,4.085000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.085000000000000000e+03,4.085000000000000000e+03,4.085000000000000000e+03,4.085000000000000000e+03,4.085000000000000000e+03,4.085000000000000000e+03,4.085000000000000000e+03,4.085000000000000000e+03,4.085000000000000000e+03
2.060000000000000000e+02,4.115000000000000000e+03,4.115000000000000000e+03,4.115000000000000000e+03,0.000000000000000000e+00,1.693322500000000000e+07,4.000000000000000000e+00,4.115000000000000000e+03,4.115000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.115000000000000000e+03,4.115000000000000000e+03,4.115000000000000000e+03,4.115000000000000000e+03,4.115000000000000000e+03,4.115000000000000000e+03,4.115000000000000000e+03,4.115000000000000000e+03,4.115000000000000000e+03
2.090000000000000000e+02,4.145000000000000000e+03,4.145000000000000000e+03,4.145000000000000000e+03,0.000000000000000000e+00,1.718102500000000000e+07,4.000000000000000000e+00,4.145000000000000000e+03,4.145000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.145000000000000000e+03,4.145000000000000000e+03,4.145000000000000000e+03,4.145000000000000000e+03,4.145000000000000000e+03,4.145000000000000000e+03,4.145000000000000000e+03,4.145000000000000000e+03,4.145000000000000000e+03
2.120000000000000000e+02,4.175000000000000000e+03,4.175000000000000000e+03,4.175000000000000000e+03,0.000000000000000000e+00,1.743062500000000000e+07,4.000000000000000000e+00,4.175000000000000000e+03,4.175000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.175000000000000000e+03,4.175000000000000000e+03,4.175000000000000000e+03,4.175000000000000000e+03,4.175000000000000000e+03,4.175000000000000000e+03,4.175000000000000000e+03,4.175000000000000000e+03,4.175000000000000000e+03
2.150000000000000000e+02,4.205000000000000000e+03,4.205000000000000000e+03,4.205000000000000000e+03,0.000000000000000000e+00,1.768202500000000000e+07,4.000000000000000000e+00,4.205000000000000000e+03,4.205000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.205000000000000000e+03,4.205000000000000000e+03,4.205000000000000000e+03,4.205000000000000000e+03,4.205000000000000000e+03,4.205000000000000000e+03,4.205000000000000000e+03,4.205000000000000000e+03,4.205000000000000000e+03
2.180000000000000000e+02,4.235000000000000000e+03,4.235000000000000000e+03,4.235000000000000000e+03,0.000000000000000000e+00,1.793522500000000000e+07,4.000000000000000000e+00,4.235000000000000000e+03,4.235000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.235000000000000000e+03,4.235000000000000000e+03,4.235000000000000000e+03,4.235000000000000000e+03,4.235000000000000000e+03,4.235000000000000000e+03,4.235000000000000000e+03,4.235000000000000000e+03,4.235000000000000000e+03
2.210000000000000000e+02,4.265000000000000000e+03,4.265000000000000000e+03,4.265000000000000000e+03,0.000000000000000000e+00,1.819022500000000000e+07,4.000000000000000000e+00,4.265000000000000000e+03,4.265000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.265000000000000000e+03,4.265000000000000000e+03,4.265000000000000000e+03,4.265000000000000000e+03,4.265000000000000000e+03,4.265000000000000000e+03,4.265000000000000000e+03,4.265000000000000000e+03,4.265000000000000000e+03
2.240000000000000000e+02,4.295000000000000000e+03,4.295000000000000000e+03,4.295000000000000000e+03,0.000000000000000000e+00,1.844702500000000000e+07,4.000000000000000000e+00,4.295000000000000000e+03,4.295000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.295000000000000000e+03,4.295000000000000000e+03,4.295000000000000000e+03,4.295000000000000000e+03,4.295000000000000000e+03,4.295000000000000000e+03,4.295000000000000000e+03,4.295000000000000000e+03,4.295000000000000000e+03
2.270000000000000000e+02,4.325000000000000000e+03,4.325000000000000000e+03,4.325000000000000000e+03,0.000000000000000000e+00,1.870562500000000000e+07,4.000000000000000000e+00,4.325000000000000000e+03,4.325000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.325000000000000000e+03,4.325000000000000000e+03,4.325000000000000000e+03,4.325000000000000000e+03,4.325000000000000000e+03,4.325000000000000000e+03,4.325000000000000000e+03,4.325000000000000000e+03,4.325000000000000000e+03
2.300000000000000000e+02,4.355000000000000000e+03,4.355000000000000000e+03,4.355000000000000000e+03,0.000000000000000000e+00,1.896602500000000000e+07,4.000000000000000000e+00,4.355000000000000000e+03,4.355000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.355000000000000000e+03,4.355000000000000000e+03,4.355000000000000000e+03,4.355000000000000000e+03,4.355000000000000000e+03,4.355000000000000000e+03,4.355000000000000000e+03,4.355000000000000000e+03,4.355000000000000000e+03
2.330000000000000000e+02,4.385000000000000000e+03,4.385000000000000000e+03,4.385000000000000000e+03,0.000000000000000000e+00,1.922822500000000000e+07,4.000000000000000000e+00,4.385000000000000000e+03,4.385000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.385000000000000000e+03,4.385000000000000000e+03,4.385000000000000000e+03,4.385000000000000000e+03,4.385000000000000000e+03,4.385000000000000000e+03,4.385000000000000000e+03,4.385000000000000000e+03,4.385000000000000000e+03
2.360000000000000000e+02,4.415000000000000000e+03,4.415000000000000000e+03,4.415000000000000000e+03,0.000000000000000000e+00,1.949222500000000000e+07,4.000000000000000000e+00,4.415000000000000000e+03,4.415000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.415000000000000000e+03,4.415000000000000000e+03,4.415000000000000000e+03,4.415000000000000000e+03,4.415000000000000000e+03,4.415000000000000000e+03,4.415000000000000000e+03,4.415000000000000000e+03,4.415000000000000000e+03
2.390000000000000000e+02,4.445000000000000000e+03,4.445000000000000000e+03,4.445000000000000000e+03,0.000000000000000000e+00,1.975802500000000000e+07,4.000000000000000000e+00,4.445000000000000000e+03,4.445000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.445000000000000000e+03,4.445000000000000000e+03,4.445000000000000000e+03,4.445000000000000000e+03,4.445000000000000000e+03,4.445000000000000000e+03,4.445000000000000000e+03,4.445000000000000000e+03,4.445000000000000000e+03
2.420000000000000000e+02,4.475000000000000000e+03,4.475000000000000000e+03,4.475000000000000000e+03,0.000000000000000000e+00,2.002562500000000000e+07,4.000000000000000000e+00,4.475000000000000000e+03,4.475000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.475000000000000000e+03,4.475000000000000000e+03,4.475000000000000000e+03,4.475000000000000000e+03,4.475000000000000000e+03,4.475000000000000000e+03,4.475000000000000000e+03,4.475000000000000000e+03,4.475000000000000000e+03
2.450000000000000000e+02,4.505000000000000000e+03,4.505000000000000000e+03,4.505000000000000000e+03,0.000000000000000000e+00,2.029502500000000000e+07,4.000000000000000000e+00,4.505000000000000000e+03,4.505000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.505000000000000000e+03,4.505000000000000000e+03,4.505000000000000000e+03,4.505000000000000000e+03,4.505000000000000000e+03,4.505000000000000000e+03,4.505000000000000000e+03,4.505000000000000000e+03,4.505000000000000000e+03
2.480000000000000000e+02,4.535000000000000000e+03,4.535000000000000000e+03,4.535000000000000000e+03,0.000000000000000000e+00,2.056622500000000000e+07,4.000000000000000000e+00,4.535000000000000000e+03,4.535000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.535000000000000000e+03,4.535000000000000000e+03,4.535000000000000000e+03,4.535000000000000000e+03,4.535000000000000000e+03,4.535000000000000000e+03,4.535000000000000000e+03,4.535000000000000000e+03,4.535000000000000000e+03
2.510000000000000000e+02,4.565000000000000000e+03,4.565000000000000000e+03,4.565000000000000000e+03,0.000000000000000000e+00,2.083922500000000000e+07,4.000000000000000000e+00,4.565000000000000000e+03,4.565000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.565000000000000000e+03,4.565000000000000000e+03,4.565000000000000000e+03,4.565000000000000000e+03,4.565000000000000000e+03,4.565000000000000000e+03,4.565000000000000000e+03,4.565000000000000000e+03,4.565000000000000000e+03
2.540000000000000000e+02,4.595000000000000000e+03,4.595000000000000000e+03,4.595000000000000000e+03,0.000000000000000000e+00,2.111402500000000000e+07,4.000000000000000000e+00,4.595000000000000000e+03,4.595000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.595000000000000000e+03,4.595000000000000000e+03,4.595000000000000000e+03,4.595000000000000000e+03,4.595000000000000000e+03,4.595000000000000000e+03,4.595000000000000000e+03,4.595000000000000000e+03,4.595000000000000000e+03
2.570000000000000000e+02,4.625000000000000000e+03,4.625000000000000000e+03,4.625000000000000000e+03,0.000000000000000000e+00,2.139062500000000000e+07,4.000000000000000000e+00,4.625000000000000000e+03,4.625000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.625000000000000000e+03,4.625000000000000000e+03,4.625000000000000000e+03,4.625000000000000000e+03,4.625000000000000000e+03,4.625000000000000000e+03,4.625000000000000000e+03,4.625000000000000000e+03,4.625000000000000000e+03
2.600000000000000000e+02,4.655000000000000000e+03,4.655000000000000000e+03,4.655000000000000000e+03,0.000000000000000000e+00,2.166902500000000000e+07,4.000000000000000000e+00,4.655000000000000000e+03,4.655000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.655000000000000000e+03,4.655000000000000000e+03,4.655000000000000000e+03,4.655000000000000000e+03,4.655000000000000000e+03,4.655000000000000000e+03,4.655000000000000000e+03,4.655000000000000000e+03,4.655000000000000000e+03
2.630000000000000000e+02,4.685000000000000000e+03,4.685000000000000000e+03,4.685000000000000000e+03,0.000000000000000000e+00,2.194922500000000000e+07,4.000000000000000000e+00,4.685000000000000000e+03,4.685000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.685000000000000000e+03,4.685000000000000000e+03,4.685000000000000000e+03,4.685000000000000000e+03,4.685000000000000000e+03,4.685000000000000000e+03,4.685000000000000000e+03,4.685000000000000000e+03,4.685000000000000000e+03
2.660000000000000000e+02,4.715000000000000000e+03,4.715000000000000000e+03,4.715000000000000000e+03,0.000000000000000000e+00,2.223122500000000000e+07,4.000000000000000000e+00,4.715000000000000000e+03,4.715000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.715000000000000000e+03,4.715000000000000000e+03,4.715000000000000000e+03,4.715000000000000000e+03,4.715000000000000000e+03,4.715000000000000000e+03,4.715000000000000000e+03,4.715000000000000000e+03,4.715000000000000000e+03
2.690000000000000000e+02,4.745000000000000000e+03,4.745000000000000000e+03,4.745000000000000000e+03,0.000000000000000000e+00,2.251502500000000000e+07,4.000000000000000000e+00,4.745000000000000000e+03,4.745000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.745000000000000000e+03,4.745000000000000000e+03,4.745000000000000000e+03,4.745000000000000000e+03,4.745000000000000000e+03,4.745000000000000000e+03,4.745000000000000000e+03,4.745000000000000000e+03,4.745000000000000000e+03
2.720000000000000000e+02,4.775000000000000000e+03,4.775000000000000000e+03,4.775000000000000000e+03,0.000000000000000000e+00,2.280062500000000000e+07,4.000000000000000000e+00,4.775000000000000000e+03,4.775000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.775000000000000000e+03,4.775000000000000000e+03,4.775000000000000000e+03,4.775000000000000000e+03,4.775000000000000000e+03,4.775000000000000000e+03,4.775000000000000000e+03,4.775000000000000000e+03,4.775000000000000000e+03
2.750000000000000000e+02,4.805000000000000000e+03,4.805000000000000000e+03,4.805000000000000000e+03,0.000000000000000000e+00,2.308802500000000000e+07,4.000000000000000000e+00,4.805000000000000000e+03,4.805000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.805000000000000000e+03,4.805000000000000000e+03,4.805000000000000000e+03,4.805000000000000000e+03,4.805000000000000000e+03,4.805000000000000000e+03,4.805000000000000000e+03,4.805000000000000000e+03,4.805000000000000000e+03
2.780000000000000000e+02,4.835000000000000000e+03,4.835000000000000000e+03,4.835000000000000000e+03,0.000000000000000000e+00,2.337722500000000000e+07,4.000000000000000000e+00,4.835000000000000000e+03,4.835000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.835000000000000000e+03,4.835000000000000000e+03,4.835000000000000000e+03,4.835000000000000000e+03,4.835000000000000000e+03,4.835000000000000000e+03,4.835000000000000000e+03,4.835000000000000000e+03,4.835000000000000000e+03
2.810000000000000000e+02,4.865000000000000000e+03,4.865000000000000000e+03,4.865000000000000000e+03,0.000000000000000000e+00,2.366822500000000000e+07,4.000000000000000000e+00,4.865000000000000000e+03,4.865000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.865000000000000000e+03,4.865000000000000000e+03,4.865000000000000000e+03,4.865000000000000000e+03,4.865000000000000000e+03,4.865000000000000000e+03,4.865000000000000000e+03,4.865000000000000000e+03,4.865000000000000000e+03
2.840000000000000000e+02,4.895000000000000000e+03,4.895000000000000000e+03,4.895000000000000000e+03,0.000000000000000000e+00,2.396102500000000000e+07,4.000000000000000000e+00,4.895000000000000000e+03,4.895000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.895000000000000000e+03,4.895000000000000000e+03,4.895000000000000000e+03,4.895000000000000000e+03,4.895000000000000000e+03,4.895000000000000000e+03,4.895000000000000000e+03,4.895000000000000000e+03,4.895000000000000000e+03
2.870000000000000000e+02,4.925000000000000000e+03,4.925000000000000000e+03,4.925000000000000000e+03,0.000000000000000000e+00,2.425562500000000000e+07,4.000000000000000000e+00,4.925000000000000000e+03,4.925000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.925000000000000000e+03,4.925000000000000000e+03,4.925000000000000000e+03,4.925000000000000000e+03,4.925000000000000000e+03,4.925000000000000000e+03,4.925000000000000000e+03,4.925000000000000000e+03,4.925000000000000000e+03
2.900000000000000000e+02,4.955000000000000000e+03,4.955000000000000000e+03,4.955000000000000000e+03,0.000000000000000000e+00,2.455202500000000000e+07,4.000000000000000000e+00,4.955000000000000000e+03,4.955000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.955000000000000000e+03,4.955000000000000000e+03,4.955000000000000000e+03,4.955000000000000000e+03,4.955000000000000000e+03,4.955000000000000000e+03,4.955000000000000000e+03,4.955000000000000000e+03,4.955000000000000000e+03
2.930000000000000000e+02,4.985000000000000000e+03,4.985000000000000000e+03,4.985000000000000000e+03,0.000000000000000000e+00,2.485022500000000000e+07,4.000000000000000000e+00,4.985000000000000000e+03,4.985000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,4.985000000000000000e+03,4.985000000000000000e+03,4.985000000000000000e+03,4.985000000000000000e+03,4.985000000000000000e+03,4.985000000000000000e+03,4.985000000000000000e+03,4.985000000000000000e+03,4.985000000000000000e+03
2.960000000000000000e+02,5.015000000000000000e+03,5.015000000000000000e+03,5.015000000000000000e+03,0.000000000000000000e+00,2.515022500000000000e+07,4.000000000000000000e+00,5.015000000000000000e+03,5.015000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.015000000000000000e+03,5.015000000000000000e+03,5.015000000000000000e+03,5.015000000000000000e+03,5.015000000000000000e+03,5.015000000000000000e+03,5.015000000000000000e+03,5.015000000000000000e+03,5.015000000000000000e+03
2.990000000000000000e+02,5.045000000000000000e+03,5.045000000000000000e+03,5.045000000000000000e+03,0.000000000000000000e+00,2.545202500000000000e+07,4.000000000000000000e+00,5.045000000000000000e+03,5.045000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.045000000000000000e+03,5.045000000000000000e+03,5.045000000000000000e+03,5.045000000000000000e+03,5.045000000000000000e+03,5.045000000000000000e+03,5.045000000000000000e+03,5.045000000000000000e+03,5.045000000000000000e+03
3.020000000000000000e+02,5.075000000000000000e+03,5.075000000000000000e+03,5.075000000000000000e+03,0.000000000000000000e+00,2.575562500000000000e+07,4.000000000000000000e+00,5.075000000000000000e+03,5.075000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.075000000000000000e+03,5.075000000000000000e+03,5.075000000000000000e+03,5.075000000000000000e+03,5.075000000000000000e+03,5.075000000000000000e+03,5.075000000000000000e+03,5.075000000000000000e+03,5.075000000000000000e+03
3.050000000000000000e+02,5.105000000000000000e+03,5.105000000000000000e+03,5.105000000000000000e+03,0.000000000000000000e+00,2.606102500000000000e+07,4.000000000000000000e+00,5.105000000000000000e+03,5.105000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.105000000000000000e+03,5.105000000000000000e+03,5.105000000000000000e+03,5.105000000000000000e+03,5.105000000000000000e+03,5.105000000000000000e+03,5.105000000000000000e+03,5.105000000000000000e+03,5.105000000000000000e+03
3.080000000000000000e+02,5.135000000000000000e+03,5.135000000000000000e+03,5.135000000000000000e+03,0.000000000000000000e+00,2.636822500000000000e+07,4.000000000000000000e+00,5.135000000000000000e+03,5.135000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.135000000000000000e+03,5.135000000000000000e+03,5.135000000000000000e+03,5.135000000000000000e+03,5.135000000000000000e+03,5.135000000000000000e+03,5.135000000000000000e+03,5.135000000000000000e+03,5.135000000000000000e+03
3.110000000000000000e+02,5.165000000000000000e+03,5.165000000000000000e+03,5.165000000000000000e+03,0.000000000000000000e+00,2.667722500000000000e+07,4.000000000000000000e+00,5.165000000000000000e+03,5.165000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.165000000000000000e+03,5.165000000000000000e+03,5.165000000000000000e+03,5.165000000000000000e+03,5.165000000000000000e+03,5.165000000000000000e+03,5.165000000000000000e+03,5.165000000000000000e+03,5.165000000000000000e+03
3.140000000000000000e+02,5.195000000000000000e+03,5.195000000000000000e+03,5.195000000000000000e+03,0.000000000000000000e+00,2.698802500000000000e+07,4.000000000000000000e+00,5.195000000000000000e+03,5.195000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.195000000000000000e+03,5.195000000000000000e+03,5.195000000000000000e+03,5.195000000000000000e+03,5.195000000000000000e+03,5.195000000000000000e+03,5.195000000000000000e+03,5.195000000000000000e+03,5.195000000000000000e+03
3.170000000000000000e+02,5.225000000000000000e+03,5.225000000000000000e+03,5.225000000000000000e+03,0.000000000000000000e+00,2.730062500000000000e+07,4.000000000000000000e+00,5.225000000000000000e+03,5.225000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.225000000000000000e+03,5.225000000000000000e+03,5.225000000000000000e+03,5.225000000000000000e+03,5.225000000000000000e+03,5.225000000000000000e+03,5.225000000000000000e+03,5.225000000000000000e+03,5.225000000000000000e+03
3.200000000000000000e+02,5.255000000000000000e+03,5.255000000000000000e+03,5.255000000000000000e+03,0.000000000000000000e+00,2.761502500000000000e+07,4.000000000000000000e+00,5.255000000000000000e+03,5.255000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.255000000000000000e+03,5.255000000000000000e+03,5.255000000000000000e+03,5.255000000000000000e+03,5.255000000000000000e+03,5.255000000000000000e+03,5.255000000000000000e+03,5.255000000000000000e+03,5.255000000000000000e+03
3.230000000000000000e+02,5.285000000000000000e+03,5.285000000000000000e+03,5.285000000000000000e+03,0.000000000000000000e+00,2.793122500000000000e+07,4.000000000000000000e+00,5.285000000000000000e+03,5.285000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.285000000000000000e+03,5.285000000000000000e+03,5.285000000000000000e+03,5.285000000000000000e+03,5.285000000000000000e+03,5.285000000000000000e+03,5.285000000000000000e+03,5.285000000000000000e+03,5.285000000000000000e+03
3.260000000000000000e+02,5.315000000000000000e+03,5.315000000000000000e+03,5.315000000000000000e+03,0.000000000000000000e+00,2.824922500000000000e+07,4.000000000000000000e+00,5.315000000000000000e+03,5.315000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.315000000000000000e+03,5.315000000000000000e+03,5.315000000000000000e+03,5.315000000000000000e+03,5.315000000000000000e+03,5.315000000000000000e+03,5.315000000000000000e+03,5.315000000000000000e+03,5.315000000000000000e+03
3.290000000000000000e+02,5.345000000000000000e+03,5.345000000000000000e+03,5.345000000000000000e+03,0.000000000000000000e+00,2.856902500000000000e+07,4.000000000000000000e+00,5.345000000000000000e+03,5.345000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.345000000000000000e+03,5.345000000000000000e+03,5.345000000000000000e+03,5.345000000000000000e+03,5.345000000000000000e+03,5.345000000000000000e+03,5.345000000000000000e+03,5.345000000000000000e+03,5.345000000000000000e+03
3.320000000000000000e+02,5.375000000000000000e+03,5.375000000000000000e+03,5.375000000000000000e+03,0.000000000000000000e+00,2.889062500000000000e+07,4.000000000000000000e+00,5.375000000000000000e+03,5.375000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.375000000000000000e+03,5.375000000000000000e+03,5.375000000000000000e+03,5.375000000000000000e+03,5.375000000000000000e+03,5.375000000000000000e+03,5.375000000000000000e+03,5.375000000000000000e+03,5.375000000000000000e+03
3.350000000000000000e+02,5.405000000000000000e+03,5.405000000000000000e+03,5.405000000000000000e+03,0.000000000000000000e+00,2.921402500000000000e+07,4.000000000000000000e+00,5.405000000000000000e+03,5.405000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.405000000000000000e+03,5.405000000000000000e+03,5.405000000000000000e+03,5.405000000000000000e+03,5.405000000000000000e+03,5.405000000000000000e+03,5.405000000000000000e+03,5.405000000000000000e+03,5.405000000000000000e+03
3.380000000000000000e+02,5.435000000000000000e+03,5.435000000000000000e+03,5.435000000000000000e+03,0.000000000000000000e+00,2.953922500000000000e+07,4.000000000000000000e+00,5.435000000000000000e+03,5.435000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.435000000000000000e+03,5.435000000000000000e+03,5.435000000000000000e+03,5.435000000000000000e+03,5.435000000000000000e+03,5.435000000000000000e+03,5.435000000000000000e+03,5.435000000000000000e+03,5.435000000000000000e+03
3.410000000000000000e+02,5.465000000000000000e+03,5.465000000000000000e+03,5.465000000000000000e+03,0.000000000000000000e+00,2.986622500000000000e+07,4.000000000000000000e+00,5.465000000000000000e+03,5.465000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.465000000000000000e+03,5.465000000000000000e+03,5.465000000000000000e+03,5.465000000000000000e+03,5.465000000000000000e+03,5.465000000000000000e+03,5.465000000000000000e+03,5.465000000000000000e+03,5.465000000000000000e+03
3.440000000000000000e+02,5.495000000000000000e+03,5.495000000000000000e+03,5.495000000000000000e+03,0.000000000000000000e+00,3.019502500000000000e+07,4.000000000000000000e+00,5.495000000000000000e+03,5.495000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.495000000000000000e+03,5.495000000000000000e+03,5.495000000000000000e+03,5.495000000000000000e+03,5.495000000000000000e+03,5.495000000000000000e+03,5.495000000000000000e+03,5.495000000000000000e+03,5.495000000000000000e+03
3.470000000000000000e+02,5.525000000000000000e+03,5.525000000000000000e+03,5.525000000000000000e+03,0.000000000000000000e+00,3.052562500000000000e+07,4.000000000000000000e+00,5.525000000000000000e+03,5.525000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.525000000000000000e+03,5.525000000000000000e+03,5.525000000000000000e+03,5.525000000000000000e+03,5.525000000000000000e+03,5.525000000000000000e+03,5.525000000000000000e+03,5.525000000000000000e+03,5.525000000000000000e+03
3.500000000000000000e+02,5.555000000000000000e+03,5.555000000000000000e+03,5.555000000000000000e+03,0.000000000000000000e+00,3.085802500000000000e+07,4.000000000000000000e+00,5.555000000000000000e+03,5.555000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.555000000000000000e+03,5.555000000000000000e+03,5.555000000000000000e+03,5.555000000000000000e+03,5.555000000000000000e+03,5.555000000000000000e+03,5.555000000000000000e+03,5.555000000000000000e+03,5.555000000000000000e+03
3.530000000000000000e+02,5.585000000000000000e+03,5.585000000000000000e+03,5.585000000000000000e+03,0.000000000000000000e+00,3.119222500000000000e+07,4.000000000000000000e+00,5.585000000000000000e+03,5.585000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.585000000000000000e+03,5.585000000000000000e+03,5.585000000000000000e+03,5.585000000000000000e+03,5.585000000000000000e+03,5.585000000000000000e+03,5.585000000000000000e+03,5.585000000000000000e+03,5.585000000000000000e+03
3.560000000000000000e+02,5.615000000000000000e+03,5.615000000000000000e+03,5.615000000000000000e+03,0.000000000000000000e+00,3.152822500000000000e+07,4.000000000000000000e+00,5.615000000000000000e+03,5.615000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.615000000000000000e+03,5.615000000000000000e+03,5.615000000000000000e+03,5.615000000000000000e+03,5.615000000000000000e+03,5.615000000000000000e+03,5.615000000000000000e+03,5.615000000000000000e+03,5.615000000000000000e+03
3.590000000000000000e+02,5.645000000000000000e+03,5.645000000000000000e+03,5.645000000000000000e+03,0.000000000000000000e+00,3.186602500000000000e+07,4.000000000000000000e+00,5.645000000000000000e+03,5.645000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.645000000000000000e+03,5.645000000000000000e+03,5.645000000000000000e+03,5.645000000000000000e+03,5.645000000000000000e+03,5.645000000000000000e+03,5.645000000000000000e+03,5.645000000000000000e+03,5.645000000000000000e+03
3.620000000000000000e+02,5.675000000000000000e+03,5.675000000000000000e+03,5.675000000000000000e+03,0.000000000000000000e+00,3.220562500000000000e+07,4.000000000000000000e+00,5.675000000000000000e+03,5.675000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.675000000000000000e+03,5.675000000000000000e+03,5.675000000000000000e+03,5.675000000000000000e+03,5.675000000000000000e+03,5.675000000000000000e+03,5.675000000000000000e+03,5.675000000000000000e+03,5.675000000000000000e+03
3.650000000000000000e+02,5.705000000000000000e+03,5.705000000000000000e+03,5.705000000000000000e+03,0.000000000000000000e+00,3.254702500000000000e+07,4.000000000000000000e+00,5.705000000000000000e+03,5.705000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.705000000000000000e+03,5.705000000000000000e+03,5.705000000000000000e+03,5.705000000000000000e+03,5.705000000000000000e+03,5.705000000000000000e+03,5.705000000000000000e+03,5.705000000000000000e+03,5.705000000000000000e+03
3.680000000000000000e+02,5.735000000000000000e+03,5.735000000000000000e+03,5.735000000000000000e+03,0.000000000000000000e+00,3.289022500000000000e+07,4.000000000000000000e+00,5.735000000000000000e+03,5.735000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.735000000000000000e+03,5.735000000000000000e+03,5.735000000000000000e+03,5.735000000000000000e+03,5.735000000000000000e+03,5.735000000000000000e+03,5.735000000000000000e+03,5.735000000000000000e+03,5.735000000000000000e+03
3.710000000000000000e+02,5.765000000000000000e+03,5.765000000000000000e+03,5.765000000000000000e+03,0.000000000000000000e+00,3.323522500000000000e+07,4.000000000000000000e+00,5.765000000000000000e+03,5.765000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.765000000000000000e+03,5.765000000000000000e+03,5.765000000000000000e+03,5.765000000000000000e+03,5.765000000000000000e+03,5.765000000000000000e+03,5.765000000000000000e+03,5.765000000000000000e+03,5.765000000000000000e+03
3.740000000000000000e+02,5.795000000000000000e+03,5.795000000000000000e+03,5.795000000000000000e+03,0.000000000000000000e+00,3.358202500000000000e+07,4.000000000000000000e+00,5.795000000000000000e+03,5.795000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.795000000000000000e+03,5.795000000000000000e+03,5.795000000000000000e+03,5.795000000000000000e+03,5.795000000000000000e+03,5.795000000000000000e+03,5.795000000000000000e+03,5.795000000000000000e+03,5.795000000000000000e+03
3.770000000000000000e+02,5.825000000000000000e+03,5.825000000000000000e+03,5.825000000000000000e+03,0.000000000000000000e+00,3.393062500000000000e+07,4.000000000000000000e+00,5.825000000000000000e+03,5.825000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.825000000000000000e+03,5.825000000000000000e+03,5.825000000000000000e+03,5.825000000000000000e+03,5.825000000000000000e+03,5.825000000000000000e+03,5.825000000000000000e+03,5.825000000000000000e+03,5.825000000000000000e+03
3.800000000000000000e+02,5.855000000000000000e+03,5.855000000000000000e+03,5.855000000000000000e+03,0.000000000000000000e+00,3.428102500000000000e+07,4.000000000000000000e+00,5.855000000000000000e+03,5.855000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.855000000000000000e+03,5.855000000000000000e+03,5.855000000000000000e+03,5.855000000000000000e+03,5.855000000000000000e+03,5.855000000000000000e+03,5.855000000000000000e+03,5.855000000000000000e+03,5.855000000000000000e+03
3.830000000000000000e+02,5.885000000000000000e+03,5.885000000000000000e+03,5.885000000000000000e+03,0.000000000000000000e+00,3.463322500000000000e+07,4.000000000000000000e+00,5.885000000000000000e+03,5.885000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.885000000000000000e+03,5.885000000000000000e+03,5.885000000000000000e+03,5.885000000000000000e+03,5.885000000000000000e+03,5.885000000000000000e+03,5.885000000000000000e+03,5.885000000000000000e+03,5.885000000000000000e+03
3.860000000000000000e+02,5.915000000000000000e+03,5.915000000000000000e+03,5.915000000000000000e+03,0.000000000000000000e+00,3.498722500000000000e+07,4.000000000000000000e+00,5.915000000000000000e+03,5.915000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.915000000000000000e+03,5.915000000000000000e+03,5.915000000000000000e+03,5.915000000000000000e+03,5.915000000000000000e+03,5.915000000000000000e+03,5.915000000000000000e+03,5.915000000000000000e+03,5.915000000000000000e+03
3.890000000000000000e+02,5.945000000000000000e+03,5.945000000000000000e+03,5.945000000000000000e+03,0.000000000000000000e+00,3.534302500000000000e+07,4.000000000000000000e+00,5.945000000000000000e+03,5.945000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.945000000000000000e+03,5.945000000000000000e+03,5.945000000000000000e+03,5.945000000000000000e+03,5.945000000000000000e+03,5.945000000000000000e+03,5.945000000000000000e+03,5.945000000000000000e+03,5.945000000000000000e+03
3.920000000000000000e+02,5.975000000000000000e+03,5.975000000000000000e+03,5.975000000000000000e+03,0.000000000000000000e+00,3.570062500000000000e+07,4.000000000000000000e+00,5.975000000000000000e+03,5.975000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,5.975000000000000000e+03,5.975000000000000000e+03,5.975000000000000000e+03,5.975000000000000000e+03,5.975000000000000000e+03,5.975000000000000000e+03,5.975000000000000000e+03,5.975000000000000000e+03,5.975000000000000000e+03
3.950000000000000000e+02,6.005000000000000000e+03,6.005000000000000000e+03,6.005000000000000000e+03,0.000000000000000000e+00,3.606002500000000000e+07,4.000000000000000000e+00,6.005000000000000000e+03,6.005000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.005000000000000000e+03,6.005000000000000000e+03,6.005000000000000000e+03,6.005000000000000000e+03,6.005000000000000000e+03,6.005000000000000000e+03,6.005000000000000000e+03,6.005000000000000000e+03,6.005000000000000000e+03
3.980000000000000000e+02,6.035000000000000000e+03,6.035000000000000000e+03,6.035000000000000000e+03,0.000000000000000000e+00,3.642122500000000000e+07,4.000000000000000000e+00,6.035000000000000000e+03,6.035000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.035000000000000000e+03,6.035000000000000000e+03,6.035000000000000000e+03,6.035000000000000000e+03,6.035000000000000000e+03,6.035000000000000000e+03,6.035000000000000000e+03,6.035000000000000000e+03,6.035000000000000000e+03
4.010000000000000000e+02,6.065000000000000000e+03,6.065000000000000000e+03,6.065000000000000000e+03,0.000000000000000000e+00,3.678422500000000000e+07,4.000000000000000000e+00,6.065000000000000000e+03,6.065000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.065000000000000000e+03,6.065000000000000000e+03,6.065000000000000000e+03,6.065000000000000000e+03,6.065000000000000000e+03,6.065000000000000000e+03,6.065000000000000000e+03,6.065000000000000000e+03,6.065000000000000000e+03
4.040000000000000000e+02,6.095000000000000000e+03,6.095000000000000000e+03,6.095000000000000000e+03,0.000000000000000000e+00,3.714902500000000000e+07,4.000000000000000000e+00,6.095000000000000000e+03,6.095000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.095000000000000000e+03,6.095000000000000000e+03,6.095000000000000000e+03,6.095000000000000000e+03,6.095000000000000000e+03,6.095000000000000000e+03,6.095000000000000000e+03,6.095000000000000000e+03,6.095000000000000000e+03
4.070000000000000000e+02,6.125000000000000000e+03,6.125000000000000000e+03,6.125000000000000000e+03,0.000000000000000000e+00,3.751562500000000000e+07,4.000000000000000000e+00,6.125000000000000000e+03,6.125000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.125000000000000000e+03,6.125000000000000000e+03,6.125000000000000000e+03,6.125000000000000000e+03,6.125000000000000000e+03,6.125000000000000000e+03,6.125000000000000000e+03,6.125000000000000000e+03,6.125000000000000000e+03
4.100000000000000000e+02,6.155000000000000000e+03,6.155000000000000000e+03,6.155000000000000000e+03,0.000000000000000000e+00,3.788402500000000000e+07,4.000000000000000000e+00,6.155000000000000000e+03,6.155000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.155000000000000000e+03,6.155000000000000000e+03,6.155000000000000000e+03,6.155000000000000000e+03,6.155000000000000000e+03,6.155000000000000000e+03,6.155000000000000000e+03,6.155000000000000000e+03,6.155000000000000000e+03
4.130000000000000000e+02,6.185000000000000000e+03,6.185000000000000000e+03,6.185000000000000000e+03,0.000000000000000000e+00,3.825422500000000000e+07,4.000000000000000000e+00,6.185000000000000000e+03,6.185000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.185000000000000000e+03,6.185000000000000000e+03,6.185000000000000000e+03,6.185000000000000000e+03,6.185000000000000000e+03,6.185000000000000000e+03,6.185000000000000000e+03,6.185000000000000000e+03,6.185000000000000000e+03
4.160000000000000000e+02,6.215000000000000000e+03,6.215000000000000000e+03,6.215000000000000000e+03,0.000000000000000000e+00,3.862622500000000000e+07,4.000000000000000000e+00,6.215000000000000000e+03,6.215000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.215000000000000000e+03,6.215000000000000000e+03,6.215000000000000000e+03,6.215000000000000000e+03,6.215000000000000000e+03,6.215000000000000000e+03,6.215000000000000000e+03,6.215000000000000000e+03,6.215000000000000000e+03
4.190000000000000000e+02,6.245000000000000000e+03,6.245000000000000000e+03,6.245000000000000000e+03,0.000000000000000000e+00,3.900002500000000000e+07,4.000000000000000000e+00,6.245000000000000000e+03,6.245000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.245000000000000000e+03,6.245000000000000000e+03,6.245000000000000000e+03,6.245000000000000000e+03,6.245000000000000000e+03,6.245000000000000000e+03,6.245000000000000000e+03,6.245000000000000000e+03,6.245000000000000000e+03
4.220000000000000000e+02,6.275000000000000000e+03,6.275000000000000000e+03,6.275000000000000000e+03,0.000000000000000000e+00,3.937562500000000000e+07,4.000000000000000000e+00,6.275000000000000000e+03,6.275000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.275000000000000000e+03,6.275000000000000000e+03,6.275000000000000000e+03,6.275000000000000000e+03,6.275000000000000000e+03,6.275000000000000000e+03,6.275000000000000000e+03,6.275000000000000000e+03,6.275000000000000000e+03
4.250000000000000000e+02,6.305000000000000000e+03,6.305000000000000000e+03,6.305000000000000000e+03,0.000000000000000000e+00,3.975302500000000000e+07,4.000000000000000000e+00,6.305000000000000000e+03,6.305000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.305000000000000000e+03,6.305000000000000000e+03,6.305000000000000000e+03,6.305000000000000000e+03,6.305000000000000000e+03,6.305000000000000000e+03,6.305000000000000000e+03,6.305000000000000000e+03,6.305000000000000000e+03
4.280000000000000000e+02,6.335000000000000000e+03,6.335000000000000000e+03,6.335000000000000000e+03,0.000000000000000000e+00,4.013222500000000000e+07,4.000000000000000000e+00,6.335000000000000000e+03,6.335000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.335000000000000000e+03,6.335000000000000000e+03,6.335000000000000000e+03,6.335000000000000000e+03,6.335000000000000000e+03,6.335000000000000000e+03,6.335000000000000000e+03,6.335000000000000000e+03,6.335000000000000000e+03
4.310000000000000000e+02,6.365000000000000000e+03,6.365000000000000000e+03,6.365000000000000000e+03,0.000000000000000000e+00,4.051322500000000000e+07,4.000000000000000000e+00,6.365000000000000000e+03,6.365000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.365000000000000000e+03,6.365000000000000000e+03,6.365000000000000000e+03,6.365000000000000000e+03,6.365000000000000000e+03,6.365000000000000000e+03,6.365000000000000000e+03,6.365000000000000000e+03,6.365000000000000000e+03
4.340000000000000000e+02,6.395000000000000000e+03,6.395000000000000000e+03,6.395000000000000000e+03,0.000000000000000000e+00,4.089602500000000000e+07,4.000000000000000000e+00,6.395000000000000000e+03,6.395000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.395000000000000000e+03,6.395000000000000000e+03,6.395000000000000000e+03,6.395000000000000000e+03,6.395000000000000000e+03,6.395000000000000000e+03,6.395000000000000000e+03,6.395000000000000000e+03,6.395000000000000000e+03
4.370000000000000000e+02,6.425000000000000000e+03,6.425000000000000000e+03,6.425000000000000000e+03,0.000000000000000000e+00,4.128062500000000000e+07,4.000000000000000000e+00,6.425000000000000000e+03,6.425000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.425000000000000000e+03,6.425000000000000000e+03,6.425000000000000000e+03,6.425000000000000000e+03,6.425000000000000000e+03,6.425000000000000000e+03,6.425000000000000000e+03,6.425000000000000000e+03,6.425000000000000000e+03
4.400000000000000000e+02,6.455000000000000000e+03,6.455000000000000000e+03,6.455000000000000000e+03,0.000000000000000000e+00,4.166702500000000000e+07,4.000000000000000000e+00,6.455000000000000000e+03,6.455000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.455000000000000000e+03,6.455000000000000000e+03,6.455000000000000000e+03,6.455000000000000000e+03,6.455000000000000000e+03,6.455000000000000000e+03,6.455000000000000000e+03,6.455000000000000000e+03,6.455000000000000000e+03
4.430000000000000000e+02,6.485000000000000000e+03,6.485000000000000000e+03,6.485000000000000000e+03,0.000000000000000000e+00,4.205522500000000000e+07,4.000000000000000000e+00,6.485000000000000000e+03,6.485000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.485000000000000000e+03,6.485000000000000000e+03,6.485000000000000000e+03,6.485000000000000000e+03,6.485000000000000000e+03,6.485000000000000000e+03,6.485000000000000000e+03,6.485000000000000000e+03,6.485000000000000000e+03
4.460000000000000000e+02,6.515000000000000000e+03,6.515000000000000000e+03,6.515000000000000000e+03,0.000000000000000000e+00,4.244522500000000000e+07,4.000000000000000000e+00,6.515000000000000000e+03,6.515000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.515000000000000000e+03,6.515000000000000000e+03,6.515000000000000000e+03,6.515000000000000000e+03,6.515000000000000000e+03,6.515000000000000000e+03,6.515000000000000000e+03,6.515000000000000000e+03,6.515000000000000000e+03
4.490000000000000000e+02,6.545000000000000000e+03,6.545000000000000000e+03,6.545000000000000000e+03,0.000000000000000000e+00,4.283702500000000000e+07,4.000000000000000000e+00,6.545000000000000000e+03,6.545000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.545000000000000000e+03,6.545000000000000000e+03,6.545000000000000000e+03,6.545000000000000000e+03,6.545000000000000000e+03,6.545000000000000000e+03,6.545000000000000000e+03,6.545000000000000000e+03,6.545000000000000000e+03
4.520000000000000000e+02,6.575000000000000000e+03,6.575000000000000000e+03,6.575000000000000000e+03,0.000000000000000000e+00,4.323062500000000000e+07,4.000000000000000000e+00,6.575000000000000000e+03,6.575000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.575000000000000000e+03,6.575000000000000000e+03,6.575000000000000000e+03,6.575000000000000000e+03,6.575000000000000000e+03,6.575000000000000000e+03,6.575000000000000000e+03,6.575000000000000000e+03,6.575000000000000000e+03
4.550000000000000000e+02,6.605000000000000000e+03,6.605000000000000000e+03,6.605000000000000000e+03,0.000000000000000000e+00,4.362602500000000000e+07,4.000000000000000000e+00,6.605000000000000000e+03,6.605000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.605000000000000000e+03,6.605000000000000000e+03,6.605000000000000000e+03,6.605000000000000000e+03,6.605000000000000000e+03,6.605000000000000000e+03,6.605000000000000000e+03,6.605000000000000000e+03,6.605000000000000000e+03
4.580000000000000000e+02,6.635000000000000000e+03,6.635000000000000000e+03,6.635000000000000000e+03,0.000000000000000000e+00,4.402322500000000000e+07,4.000000000000000000e+00,6.635000000000000000e+03,6.635000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.635000000000000000e+03,6.635000000000000000e+03,6.635000000000000000e+03,6.635000000000000000e+03,6.635000000000000000e+03,6.635000000000000000e+03,6.635000000000000000e+03,6.635000000000000000e+03,6.635000000000000000e+03
4.610000000000000000e+02,6.665000000000000000e+03,6.665000000000000000e+03,6.665000000000000000e+03,0.000000000000000000e+00,4.442222500000000000e+07,4.000000000000000000e+00,6.665000000000000000e+03,6.665000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.665000000000000000e+03,6.665000000000000000e+03,6.665000000000000000e+03,6.665000000000000000e+03,6.665000000000000000e+03,6.665000000000000000e+03,6.665000000000000000e+03,6.665000000000000000e+03,6.665000000000000000e+03
4.640000000000000000e+02,6.695000000000000000e+03,6.695000000000000000e+03,6.695000000000000000e+03,0.000000000000000000e+00,4.482302500000000000e+07,4.000000000000000000e+00,6.695000000000000000e+03,6.695000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.695000000000000000e+03,6.695000000000000000e+03,6.695000000000000000e+03,6.695000000000000000e+03,6.695000000000000000e+03,6.695000000000000000e+03,6.695000000000000000e+03,6.695000000000000000e+03,6.695000000000000000e+03
4.670000000000000000e+02,6.725000000000000000e+03,6.725000000000000000e+03,6.725000000000000000e+03,0.000000000000000000e+00,4.522562500000000000e+07,4.000000000000000000e+00,6.725000000000000000e+03,6.725000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.725000000000000000e+03,6.725000000000000000e+03,6.725000000000000000e+03,6.725000000000000000e+03,6.725000000000000000e+03,6.725000000000000000e+03,6.725000000000000000e+03,6.725000000000000000e+03,6.725000000000000000e+03
4.700000000000000000e+02,6.755000000000000000e+03,6.755000000000000000e+03,6.755000000000000000e+03,0.000000000000000000e+00,4.563002500000000000e+07,4.000000000000000000e+00,6.755000000000000000e+03,6.755000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.755000000000000000e+03,6.755000000000000000e+03,6.755000000000000000e+03,6.755000000000000000e+03,6.755000000000000000e+03,6.755000000000000000e+03,6.755000000000000000e+03,6.755000000000000000e+03,6.755000000000000000e+03
4.730000000000000000e+02,6.785000000000000000e+03,6.785000000000000000e+03,6.785000000000000000e+03,0.000000000000000000e+00,4.603622500000000000e+07,4.000000000000000000e+00,6.785000000000000000e+03,6.785000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.785000000000000000e+03,6.785000000000000000e+03,6.785000000000000000e+03,6.785000000000000000e+03,6.785000000000000000e+03,6.785000000000000000e+03,6.785000000000000000e+03,6.785000000000000000e+03,6.785000000000000000e+03
4.760000000000000000e+02,6.815000000000000000e+03,6.815000000000000000e+03,6.815000000000000000e+03,0.000000000000000000e+00,4.644422500000000000e+07,4.000000000000000000e+00,6.815000000000000000e+03,6.815000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.815000000000000000e+03,6.815000000000000000e+03,6.815000000000000000e+03,6.815000000000000000e+03,6.815000000000000000e+03,6.815000000000000000e+03,6.815000000000000000e+03,6.815000000000000000e+03,6.815000000000000000e+03
4.790000000000000000e+02,6.845000000000000000e+03,6.845000000000000000e+03,6.845000000000000000e+03,0.000000000000000000e+00,4.685402500000000000e+07,4.000000000000000000e+00,6.845000000000000000e+03,6.845000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.845000000000000000e+03,6.845000000000000000e+03,6.845000000000000000e+03,6.845000000000000000e+03,6.845000000000000000e+03,6.845000000000000000e+03,6.845000000000000000e+03,6.845000000000000000e+03,6.845000000000000000e+03
4.820000000000000000e+02,6.875000000000000000e+03,6.875000000000000000e+03,6.875000000000000000e+03,0.000000000000000000e+00,4.726562500000000000e+07,4.000000000000000000e+00,6.875000000000000000e+03,6.875000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.875000000000000000e+03,6.875000000000000000e+03,6.875000000000000000e+03,6.875000000000000000e+03,6.875000000000000000e+03,6.875000000000000000e+03,6.875000000000000000e+03,6.875000000000000000e+03,6.875000000000000000e+03
4.850000000000000000e+02,6.905000000000000000e+03,6.905000000000000000e+03,6.905000000000000000e+03,0.000000000000000000e+00,4.767902500000000000e+07,4.000000000000000000e+00,6.905000000000000000e+03,6.905000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.905000000000000000e+03,6.905000000000000000e+03,6.905000000000000000e+03,6.905000000000000000e+03,6.905000000000000000e+03,6.905000000000000000e+03,6.905000000000000000e+03,6.905000000000000000e+03,6.905000000000000000e+03
4.880000000000000000e+02,6.935000000000000000e+03,6.935000000000000000e+03,6.935000000000000000e+03,0.000000000000000000e+00,4.809422500000000000e+07,4.000000000000000000e+00,6.935000000000000000e+03,6.935000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.935000000000000000e+03,6.935000000000000000e+03,6.935000000000000000e+03,6.935000000000000000e+03,6.935000000000000000e+03,6.935000000000000000e+03,6.935000000000000000e+03,6.935000000000000000e+03,6.935000000000000000e+03
4.910000000000000000e+02,6.965000000000000000e+03,6.965000000000000000e+03,6.965000000000000000e+03,0.000000000000000000e+00,4.851122500000000000e+07,4.000000000000000000e+00,6.965000000000000000e+03,6.965000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.965000000000000000e+03,6.965000000000000000e+03,6.965000000000000000e+03,6.965000000000000000e+03,6.965000000000000000e+03,6.965000000000000000e+03,6.965000000000000000e+03,6.965000000000000000e+03,6.965000000000000000e+03
4.940000000000000000e+02,6.995000000000000000e+03,6.995000000000000000e+03,6.995000000000000000e+03,0.000000000000000000e+00,4.893002500000000000e+07,4.000000000000000000e+00,6.995000000000000000e+03,6.995000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,6.995000000000000000e+03,6.995000000000000000e+03,6.995000000000000000e+03,6.995000000000000000e+03,6.995000000000000000e+03,6.995000000000000000e+03,6.995000000000000000e+03,6.995000000000000000e+03,6.995000000000000000e+03
4.970000000000000000e+02,7.025000000000000000e+03,7.025000000000000000e+03,7.025000000000000000e+03,0.000000000000000000e+00,4.935062500000000000e+07,4.000000000000000000e+00,7.025000000000000000e+03,7.025000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.025000000000000000e+03,7.025000000000000000e+03,7.025000000000000000e+03,7.025000000000000000e+03,7.025000000000000000e+03,7.025000000000000000e+03,7.025000000000000000e+03,7.025000000000000000e+03,7.025000000000000000e+03
5.000000000000000000e+02,7.055000000000000000e+03,7.055000000000000000e+03,7.055000000000000000e+03,0.000000000000000000e+00,4.977302500000000000e+07,4.000000000000000000e+00,7.055000000000000000e+03,7.055000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.055000000000000000e+03,7.055000000000000000e+03,7.055000000000000000e+03,7.055000000000000000e+03,7.055000000000000000e+03,7.055000000000000000e+03,7.055000000000000000e+03,7.055000000000000000e+03,7.055000000000000000e+03
5.030000000000000000e+02,7.085000000000000000e+03,7.085000000000000000e+03,7.085000000000000000e+03,0.000000000000000000e+00,5.019722500000000000e+07,4.000000000000000000e+00,7.085000000000000000e+03,7.085000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.085000000000000000e+03,7.085000000000000000e+03,7.085000000000000000e+03,7.085000000000000000e+03,7.085000000000000000e+03,7.085000000000000000e+03,7.085000000000000000e+03,7.085000000000000000e+03,7.085000000000000000e+03
5.060000000000000000e+02,7.115000000000000000e+03,7.115000000000000000e+03,7.115000000000000000e+03,0.000000000000000000e+00,5.062322500000000000e+07,4.000000000000000000e+00,7.115000000000000000e+03,7.115000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.115000000000000000e+03,7.115000000000000000e+03,7.115000000000000000e+03,7.115000000000000000e+03,7.115000000000000000e+03,7.115000000000000000e+03,7.115000000000000000e+03,7.115000000000000000e+03,7.115000000000000000e+03
5.090000000000000000e+02,7.145000000000000000e+03,7.145000000000000000e+03,7.145000000000000000e+03,0.000000000000000000e+00,5.105102500000000000e+07,4.000000000000000000e+00,7.145000000000000000e+03,7.145000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.145000000000000000e+03,7.145000000000000000e+03,7.145000000000000000e+03,7.145000000000000000e+03,7.145000000000000000e+03,7.145000000000000000e+03,7.145000000000000000e+03,7.145000000000000000e+03,7.145000000000000000e+03
5.120000000000000000e+02,7.175000000000000000e+03,7.175000000000000000e+03,7.175000000000000000e+03,0.000000000000000000e+00,5.148062500000000000e+07,4.000000000000000000e+00,7.175000000000000000e+03,7.175000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.175000000000000000e+03,7.175000000000000000e+03,7.175000000000000000e+03,7.175000000000000000e+03,7.175000000000000000e+03,7.175000000000000000e+03,7.175000000000000000e+03,7.175000000000000000e+03,7.175000000000000000e+03
5.150000000000000000e+02,7.205000000000000000e+03,7.205000000000000000e+03,7.205000000000000000e+03,0.000000000000000000e+00,5.191202500000000000e+07,4.000000000000000000e+00,7.205000000000000000e+03,7.205000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.205000000000000000e+03,7.205000000000000000e+03,7.205000000000000000e+03,7.205000000000000000e+03,7.205000000000000000e+03,7.205000000000000000e+03,7.205000000000000000e+03,7.205000000000000000e+03,7.205000000000000000e+03
5.180000000000000000e+02,7.235000000000000000e+03,7.235000000000000000e+03,7.235000000000000000e+03,0.000000000000000000e+00,5.234522500000000000e+07,4.000000000000000000e+00,7.235000000000000000e+03,7.235000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.235000000000000000e+03,7.235000000000000000e+03,7.235000000000000000e+03,7.235000000000000000e+03,7.235000000000000000e+03,7.235000000000000000e+03,7.235000000000000000e+03,7.235000000000000000e+03,7.235000000000000000e+03
5.210000000000000000e+02,7.265000000000000000e+03,7.265000000000000000e+03,7.265000000000000000e+03,0.000000000000000000e+00,5.278022500000000000e+07,4.000000000000000000e+00,7.265000000000000000e+03,7.265000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.265000000000000000e+03,7.265000000000000000e+03,7.265000000000000000e+03,7.265000000000000000e+03,7.265000000000000000e+03,7.265000000000000000e+03,7.265000000000000000e+03,7.265000000000000000e+03,7.265000000000000000e+03
5.240000000000000000e+02,7.295000000000000000e+03,7.295000000000000000e+03,7.295000000000000000e+03,0.000000000000000000e+00,5.321702500000000000e+07,4.000000000000000000e+00,7.295000000000000000e+03,7.295000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.295000000000000000e+03,7.295000000000000000e+03,7.295000000000000000e+03,7.295000000000000000e+03,7.295000000000000000e+03,7.295000000000000000e+03,7.295000000000000000e+03,7.295000000000000000e+03,7.295000000000000000e+03
5.270000000000000000e+02,7.325000000000000000e+03,7.325000000000000000e+03,7.325000000000000000e+03,0.000000000000000000e+00,5.365562500000000000e+07,4.000000000000000000e+00,7.325000000000000000e+03,7.325000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.325000000000000000e+03,7.325000000000000000e+03,7.325000000000000000e+03,7.325000000000000000e+03,7.325000000000000000e+03,7.325000000000000000e+03,7.325000000000000000e+03,7.325000000000000000e+03,7.325000000000000000e+03
5.300000000000000000e+02,7.355000000000000000e+03,7.355000000000000000e+03,7.355000000000000000e+03,0.000000000000000000e+00,5.409602500000000000e+07,4.000000000000000000e+00,7.355000000000000000e+03,7.355000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.355000000000000000e+03,7.355000000000000000e+03,7.355000000000000000e+03,7.355000000000000000e+03,7.355000000000000000e+03,7.355000000000000000e+03,7.355000000000000000e+03,7.355000000000000000e+03,7.355000000000000000e+03
5.330000000000000000e+02,7.385000000000000000e+03,7.385000000000000000e+03,7.385000000000000000e+03,0.000000000000000000e+00,5.453822500000000000e+07,4.000000000000000000e+00,7.385000000000000000e+03,7.385000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.385000000000000000e+03,7.385000000000000000e+03,7.385000000000000000e+03,7.385000000000000000e+03,7.385000000000000000e+03,7.385000000000000000e+03,7.385000000000000000e+03,7.385000000000000000e+03,7.385000000000000000e+03
5.360000000000000000e+02,7.415000000000000000e+03,7.415000000000000000e+03,7.415000000000000000e+03,0.000000000000000000e+00,5.498222500000000000e+07,4.000000000000000000e+00,7.415000000000000000e+03,7.415000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.415000000000000000e+03,7.415000000000000000e+03,7.415000000000000000e+03,7.415000000000000000e+03,7.415000000000000000e+03,7.415000000000000000e+03,7.415000000000000000e+03,7.415000000000000000e+03,7.415000000000000000e+03
5.390000000000000000e+02,7.445000000000000000e+03,7.445000000000000000e+03,7.445000000000000000e+03,0.000000000000000000e+00,5.542802500000000000e+07,4.000000000000000000e+00,7.445000000000000000e+03,7.445000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.445000000000000000e+03,7.445000000000000000e+03,7.445000000000000000e+03,7.445000000000000000e+03,7.445000000000000000e+03,7.445000000000000000e+03,7.445000000000000000e+03,7.445000000000000000e+03,7.445000000000000000e+03
5.420000000000000000e+02,7.475000000000000000e+03,7.475000000000000000e+03,7.475000000000000000e+03,0.000000000000000000e+00,5.587562500000000000e+07,4.000000000000000000e+00,7.475000000000000000e+03,7.475000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.475000000000000000e+03,7.475000000000000000e+03,7.475000000000000000e+03,7.475000000000000000e+03,7.475000000000000000e+03,7.475000000000000000e+03,7.475000000000000000e+03,7.475000000000000000e+03,7.475000000000000000e+03
5.450000000000000000e+02,7.505000000000000000e+03,7.505000000000000000e+03,7.505000000000000000e+03,0.000000000000000000e+00,5.632502500000000000e+07,4.000000000000000000e+00,7.505000000000000000e+03,7.505000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.505000000000000000e+03,7.505000000000000000e+03,7.505000000000000000e+03,7.505000000000000000e+03,7.505000000000000000e+03,7.505000000000000000e+03,7.505000000000000000e+03,7.505000000000000000e+03,7.505000000000000000e+03
5.480000000000000000e+02,7.535000000000000000e+03,7.535000000000000000e+03,7.535000000000000000e+03,0.000000000000000000e+00,5.677622500000000000e+07,4.000000000000000000e+00,7.535000000000000000e+03,7.535000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.535000000000000000e+03,7.535000000000000000e+03,7.535000000000000000e+03,7.535000000000000000e+03,7.535000000000000000e+03,7.535000000000000000e+03,7.535000000000000000e+03,7.535000000000000000e+03,7.535000000000000000e+03
5.510000000000000000e+02,7.565000000000000000e+03,7.565000000000000000e+03,7.565000000000000000e+03,0.000000000000000000e+00,5.722922500000000000e+07,4.000000000000000000e+00,7.565000000000000000e+03,7.565000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.565000000000000000e+03,7.565000000000000000e+03,7.565000000000000000e+03,7.565000000000000000e+03,7.565000000000000000e+03,7.565000000000000000e+03,7.565000000000000000e+03,7.565000000000000000e+03,7.565000000000000000e+03
5.540000000000000000e+02,7.595000000000000000e+03,7.595000000000000000e+03,7.595000000000000000e+03,0.000000000000000000e+00,5.768402500000000000e+07,4.000000000000000000e+00,7.595000000000000000e+03,7.595000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.595000000000000000e+03,7.595000000000000000e+03,7.595000000000000000e+03,7.595000000000000000e+03,7.595000000000000000e+03,7.595000000000000000e+03,7.595000000000000000e+03,7.595000000000000000e+03,7.595000000000000000e+03
5.570000000000000000e+02,7.625000000000000000e+03,7.625000000000000000e+03,7.625000000000000000e+03,0.000000000000000000e+00,5.814062500000000000e+07,4.000000000000000000e+00,7.625000000000000000e+03,7.625000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.625000000000000000e+03,7.625000000000000000e+03,7.625000000000000000e+03,7.625000000000000000e+03,7.625000000000000000e+03,7.625000000000000000e+03,7.625000000000000000e+03,7.625000000000000000e+03,7.625000000000000000e+03
5.600000000000000000e+02,7.655000000000000000e+03,7.655000000000000000e+03,7.655000000000000000e+03,0.000000000000000000e+00,5.859902500000000000e+07,4.000000000000000000e+00,7.655000000000000000e+03,7.655000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.655000000000000000e+03,7.655000000000000000e+03,7.655000000000000000e+03,7.655000000000000000e+03,7.655000000000000000e+03,7.655000000000000000e+03,7.655000000000000000e+03,7.655000000000000000e+03,7.655000000000000000e+03
5.630000000000000000e+02,7.685000000000000000e+03,7.685000000000000000e+03,7.685000000000000000e+03,0.000000000000000000e+00,5.905922500000000000e+07,4.000000000000000000e+00,7.685000000000000000e+03,7.685000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.685000000000000000e+03,7.685000000000000000e+03,7.685000000000000000e+03,7.685000000000000000e+03,7.685000000000000000e+03,7.685000000000000000e+03,7.685000000000000000e+03,7.685000000000000000e+03,7.685000000000000000e+03
5.660000000000000000e+02,7.715000000000000000e+03,7.715000000000000000e+03,7.715000000000000000e+03,0.000000000000000000e+00,5.952122500000000000e+07,4.000000000000000000e+00,7.715000000000000000e+03,7.715000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.715000000000000000e+03,7.715000000000000000e+03,7.715000000000000000e+03,7.715000000000000000e+03,7.715000000000000000e+03,7.715000000000000000e+03,7.715000000000000000e+03,7.715000000000000000e+03,7.715000000000000000e+03
5.690000000000000000e+02,7.745000000000000000e+03,7.745000000000000000e+03,7.745000000000000000e+03,0.000000000000000000e+00,5.998502500000000000e+07,4.000000000000000000e+00,7.745000000000000000e+03,7.745000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.745000000000000000e+03,7.745000000000000000e+03,7.745000000000000000e+03,7.745000000000000000e+03,7.745000000000000000e+03,7.745000000000000000e+03,7.745000000000000000e+03,7.745000000000000000e+03,7.745000000000000000e+03
5.720000000000000000e+02,7.775000000000000000e+03,7.775000000000000000e+03,7.775000000000000000e+03,0.000000000000000000e+00,6.045062500000000000e+07,4.000000000000000000e+00,7.775000000000000000e+03,7.775000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.775000000000000000e+03,7.775000000000000000e+03,7.775000000000000000e+03,7.775000000000000000e+03,7.775000000000000000e+03,7.775000000000000000e+03,7.775000000000000000e+03,7.775000000000000000e+03,7.775000000000000000e+03
5.750000000000000000e+02,7.805000000000000000e+03,7.805000000000000000e+03,7.805000000000000000e+03,0.000000000000000000e+00,6.091802500000000000e+07,4.000000000000000000e+00,7.805000000000000000e+03,7.805000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.805000000000000000e+03,7.805000000000000000e+03,7.805000000000000000e+03,7.805000000000000000e+03,7.805000000000000000e+03,7.805000000000000000e+03,7.805000000000000000e+03,7.805000000000000000e+03,7.805000000000000000e+03
5.780000000000000000e+02,7.835000000000000000e+03,7.835000000000000000e+03,7.835000000000000000e+03,0.000000000000000000e+00,6.138722500000000000e+07,4.000000000000000000e+00,7.835000000000000000e+03,7.835000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.835000000000000000e+03,7.835000000000000000e+03,7.835000000000000000e+03,7.835000000000000000e+03,7.835000000000000000e+03,7.835000000000000000e+03,7.835000000000000000e+03,7.835000000000000000e+03,7.835000000000000000e+03
5.810000000000000000e+02,7.865000000000000000e+03,7.865000000000000000e+03,7.865000000000000000e+03,0.000000000000000000e+00,6.185822500000000000e+07,4.000000000000000000e+00,7.865000000000000000e+03,7.865000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.865000000000000000e+03,7.865000000000000000e+03,7.865000000000000000e+03,7.865000000000000000e+03,7.865000000000000000e+03,7.865000000000000000e+03,7.865000000000000000e+03,7.865000000000000000e+03,7.865000000000000000e+03
5.840000000000000000e+02,7.895000000000000000e+03,7.895000000000000000e+03,7.895000000000000000e+03,0.000000000000000000e+00,6.233102500000000000e+07,4.000000000000000000e+00,7.895000000000000000e+03,7.895000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.895000000000000000e+03,7.895000000000000000e+03,7.895000000000000000e+03,7.895000000000000000e+03,7.895000000000000000e+03,7.895000000000000000e+03,7.895000000000000000e+03,7.895000000000000000e+03,7.895000000000000000e+03
5.870000000000000000e+02,7.925000000000000000e+03,7.925000000000000000e+03,7.925000000000000000e+03,0.000000000000000000e+00,6.280562500000000000e+07,4.000000000000000000e+00,7.925000000000000000e+03,7.925000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.925000000000000000e+03,7.925000000000000000e+03,7.925000000000000000e+03,7.925000000000000000e+03,7.925000000000000000e+03,7.925000000000000000e+03,7.925000000000000000e+03,7.925000000000000000e+03,7.925000000000000000e+03
5.900000000000000000e+02,7.955000000000000000e+03,7.955000000000000000e+03,7.955000000000000000e+03,0.000000000000000000e+00,6.328202500000000000e+07,4.000000000000000000e+00,7.955000000000000000e+03,7.955000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.955000000000000000e+03,7.955000000000000000e+03,7.955000000000000000e+03,7.955000000000000000e+03,7.955000000000000000e+03,7.955000000000000000e+03,7.955000000000000000e+03,7.955000000000000000e+03,7.955000000000000000e+03
5.930000000000000000e+02,7.985000000000000000e+03,7.985000000000000000e+03,7.985000000000000000e+03,0.000000000000000000e+00,6.376022500000000000e+07,4.000000000000000000e+00,7.985000000000000000e+03,7.985000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,7.985000000000000000e+03,7.985000000000000000e+03,7.985000000000000000e+03,7.985000000000000000e+03,7.985000000000000000e+03,7.985000000000000000e+03,7.985000000000000000e+03,7.985000000000000000e+03,7.985000000000000000e+03
5.960000000000000000e+02,8.015000000000000000e+03,8.015000000000000000e+03,8.015000000000000000e+03,0.000000000000000000e+00,6.424022500000000000e+07,4.000000000000000000e+00,8.015000000000000000e+03,8.015000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.015000000000000000e+03,8.015000000000000000e+03,8.015000000000000000e+03,8.015000000000000000e+03,8.015000000000000000e+03,8.015000000000000000e+03,8.015000000000000000e+03,8.015000000000000000e+03,8.015000000000000000e+03
5.990000000000000000e+02,8.045000000000000000e+03,8.045000000000000000e+03,8.045000000000000000e+03,0.000000000000000000e+00,6.472202500000000000e+07,4.000000000000000000e+00,8.045000000000000000e+03,8.045000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.045000000000000000e+03,8.045000000000000000e+03,8.045000000000000000e+03,8.045000000000000000e+03,8.045000000000000000e+03,8.045000000000000000e+03,8.045000000000000000e+03,8.045000000000000000e+03,8.045000000000000000e+03
6.020000000000000000e+02,8.075000000000000000e+03,8.075000000000000000e+03,8.075000000000000000e+03,0.000000000000000000e+00,6.520562500000000000e+07,4.000000000000000000e+00,8.075000000000000000e+03,8.075000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.075000000000000000e+03,8.075000000000000000e+03,8.075000000000000000e+03,8.075000000000000000e+03,8.075000000000000000e+03,8.075000000000000000e+03,8.075000000000000000e+03,8.075000000000000000e+03,8.075000000000000000e+03
6.050000000000000000e+02,8.105000000000000000e+03,8.105000000000000000e+03,8.105000000000000000e+03,0.000000000000000000e+00,6.569102500000000000e+07,4.000000000000000000e+00,8.105000000000000000e+03,8.105000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.105000000000000000e+03,8.105000000000000000e+03,8.105000000000000000e+03,8.105000000000000000e+03,8.105000000000000000e+03,8.105000000000000000e+03,8.105000000000000000e+03,8.105000000000000000e+03,8.105000000000000000e+03
6.080000000000000000e+02,8.135000000000000000e+03,8.135000000000000000e+03,8.135000000000000000e+03,0.000000000000000000e+00,6.617822500000000000e+07,4.000000000000000000e+00,8.135000000000000000e+03,8.135000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.135000000000000000e+03,8.135000000000000000e+03,8.135000000000000000e+03,8.135000000000000000e+03,8.135000000000000000e+03,8.135000000000000000e+03,8.135000000000000000e+03,8.135000000000000000e+03,8.135000000000000000e+03
6.110000000000000000e+02,8.165000000000000000e+03,8.165000000000000000e+03,8.165000000000000000e+03,0.000000000000000000e+00,6.666722500000000000e+07,4.000000000000000000e+00,8.165000000000000000e+03,8.165000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.165000000000000000e+03,8.165000000000000000e+03,8.165000000000000000e+03,8.165000000000000000e+03,8.165000000000000000e+03,8.165000000000000000e+03,8.165000000000000000e+03,8.165000000000000000e+03,8.165000000000000000e+03
6.140000000000000000e+02,8.195000000000000000e+03,8.195000000000000000e+03,8.195000000000000000e+03,0.000000000000000000e+00,6.715802500000000000e+07,4.000000000000000000e+00,8.195000000000000000e+03,8.195000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.195000000000000000e+03,8.195000000000000000e+03,8.195000000000000000e+03,8.195000000000000000e+03,8.195000000000000000e+03,8.195000000000000000e+03,8.195000000000000000e+03,8.195000000000000000e+03,8.195000000000000000e+03
6.170000000000000000e+02,8.225000000000000000e+03,8.225000000000000000e+03,8.225000000000000000e+03,0.000000000000000000e+00,6.765062500000000000e+07,4.000000000000000000e+00,8.225000000000000000e+03,8.225000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.225000000000000000e+03,8.225000000000000000e+03,8.225000000000000000e+03,8.225000000000000000e+03,8.225000000000000000e+03,8.225000000000000000e+03,8.225000000000000000e+03,8.225000000000000000e+03,8.225000000000000000e+03
6.200000000000000000e+02,8.255000000000000000e+03,8.255000000000000000e+03,8.255000000000000000e+03,0.000000000000000000e+00,6.814502500000000000e+07,4.000000000000000000e+00,8.255000000000000000e+03,8.255000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.255000000000000000e+03,8.255000000000000000e+03,8.255000000000000000e+03,8.255000000000000000e+03,8.255000000000000000e+03,8.255000000000000000e+03,8.255000000000000000e+03,8.255000000000000000e+03,8.255000000000000000e+03
6.230000000000000000e+02,8.285000000000000000e+03,8.285000000000000000e+03,8.285000000000000000e+03,0.000000000000000000e+00,6.864122500000000000e+07,4.000000000000000000e+00,8.285000000000000000e+03,8.285000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.285000000000000000e+03,8.285000000000000000e+03,8.285000000000000000e+03,8.285000000000000000e+03,8.285000000000000000e+03,8.285000000000000000e+03,8.285000000000000000e+03,8.285000000000000000e+03,8.285000000000000000e+03
6.260000000000000000e+02,8.315000000000000000e+03,8.315000000000000000e+03,8.315000000000000000e+03,0.000000000000000000e+00,6.913922500000000000e+07,4.000000000000000000e+00,8.315000000000000000e+03,8.315000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.315000000000000000e+03,8.315000000000000000e+03,8.315000000000000000e+03,8.315000000000000000e+03,8.315000000000000000e+03,8.315000000000000000e+03,8.315000000000000000e+03,8.315000000000000000e+03,8.315000000000000000e+03
6.290000000000000000e+02,8.345000000000000000e+03,8.345000000000000000e+03,8.345000000000000000e+03,0.000000000000000000e+00,6.963902500000000000e+07,4.000000000000000000e+00,8.345000000000000000e+03,8.345000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.345000000000000000e+03,8.345000000000000000e+03,8.345000000000000000e+03,8.345000000000000000e+03,8.345000000000000000e+03,8.345000000000000000e+03,8.345000000000000000e+03,8.345000000000000000e+03,8.345000000000000000e+03
6.320000000000000000e+02,8.375000000000000000e+03,8.375000000000000000e+03,8.375000000000000000e+03,0.000000000000000000e+00,7.014062500000000000e+07,4.000000000000000000e+00,8.375000000000000000e+03,8.375000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.375000000000000000e+03,8.375000000000000000e+03,8.375000000000000000e+03,8.375000000000000000e+03,8.375000000000000000e+03,8.375000000000000000e+03,8.375000000000000000e+03,8.375000000000000000e+03,8.375000000000000000e+03
6.350000000000000000e+02,8.405000000000000000e+03,8.405000000000000000e+03,8.405000000000000000e+03,0.000000000000000000e+00,7.064402500000000000e+07,4.000000000000000000e+00,8.405000000000000000e+03,8.405000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.405000000000000000e+03,8.405000000000000000e+03,8.405000000000000000e+03,8.405000000000000000e+03,8.405000000000000000e+03,8.405000000000000000e+03,8.405000000000000000e+03,8.405000000000000000e+03,8.405000000000000000e+03
6.380000000000000000e+02,8.435000000000000000e+03,8.435000000000000000e+03,8.435000000000000000e+03,0.000000000000000000e+00,7.114922500000000000e+07,4.000000000000000000e+00,8.435000000000000000e+03,8.435000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.435000000000000000e+03,8.435000000000000000e+03,8.435000000000000000e+03,8.435000000000000000e+03,8.435000000000000000e+03,8.435000000000000000e+03,8.435000000000000000e+03,8.435000000000000000e+03,8.435000000000000000e+03
6.410000000000000000e+02,8.465000000000000000e+03,8.465000000000000000e+03,8.465000000000000000e+03,0.000000000000000000e+00,7.165622500000000000e+07,4.000000000000000000e+00,8.465000000000000000e+03,8.465000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.465000000000000000e+03,8.465000000000000000e+03,8.465000000000000000e+03,8.465000000000000000e+03,8.465000000000000000e+03,8.465000000000000000e+03,8.465000000000000000e+03,8.465000000000000000e+03,8.465000000000000000e+03
6.440000000000000000e+02,8.495000000000000000e+03,8.495000000000000000e+03,8.495000000000000000e+03,0.000000000000000000e+00,7.216502500000000000e+07,4.000000000000000000e+00,8.495000000000000000e+03,8.495000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.495000000000000000e+03,8.495000000000000000e+03,8.495000000000000000e+03,8.495000000000000000e+03,8.495000000000000000e+03,8.495000000000000000e+03,8.495000000000000000e+03,8.495000000000000000e+03,8.495000000000000000e+03
6.470000000000000000e+02,8.525000000000000000e+03,8.525000000000000000e+03,8.525000000000000000e+03,0.000000000000000000e+00,7.267562500000000000e+07,4.000000000000000000e+00,8.525000000000000000e+03,8.525000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.525000000000000000e+03,8.525000000000000000e+03,8.525000000000000000e+03,8.525000000000000000e+03,8.525000000000000000e+03,8.525000000000000000e+03,8.525000000000000000e+03,8.525000000000000000e+03,8.525000000000000000e+03
6.500000000000000000e+02,8.555000000000000000e+03,8.555000000000000000e+03,8.555000000000000000e+03,0.000000000000000000e+00,7.318802500000000000e+07,4.000000000000000000e+00,8.555000000000000000e+03,8.555000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.555000000000000000e+03,8.555000000000000000e+03,8.555000000000000000e+03,8.555000000000000000e+03,8.555000000000000000e+03,8.555000000000000000e+03,8.555000000000000000e+03,8.555000000000000000e+03,8.555000000000000000e+03
6.530000000000000000e+02,8.585000000000000000e+03,8.585000000000000000e+03,8.585000000000000000e+03,0.000000000000000000e+00,7.370222500000000000e+07,4.000000000000000000e+00,8.585000000000000000e+03,8.585000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.585000000000000000e+03,8.585000000000000000e+03,8.585000000000000000e+03,8.585000000000000000e+03,8.585000000000000000e+03,8.585000000000000000e+03,8.585000000000000000e+03,8.585000000000000000e+03,8.585000000000000000e+03
6.560000000000000000e+02,8.615000000000000000e+03,8.615000000000000000e+03,8.615000000000000000e+03,0.000000000000000000e+00,7.421822500000000000e+07,4.000000000000000000e+00,8.615000000000000000e+03,8.615000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.615000000000000000e+03,8.615000000000000000e+03,8.615000000000000000e+03,8.615000000000000000e+03,8.615000000000000000e+03,8.615000000000000000e+03,8.615000000000000000e+03,8.615000000000000000e+03,8.615000000000000000e+03
6.590000000000000000e+02,8.645000000000000000e+03,8.645000000000000000e+03,8.645000000000000000e+03,0.000000000000000000e+00,7.473602500000000000e+07,4.000000000000000000e+00,8.645000000000000000e+03,8.645000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.645000000000000000e+03,8.645000000000000000e+03,8.645000000000000000e+03,8.645000000000000000e+03,8.645000000000000000e+03,8.645000000000000000e+03,8.645000000000000000e+03,8.645000000000000000e+03,8.645000000000000000e+03
6.620000000000000000e+02,8.675000000000000000e+03,8.675000000000000000e+03,8.675000000000000000e+03,0.000000000000000000e+00,7.525562500000000000e+07,4.000000000000000000e+00,8.675000000000000000e+03,8.675000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.675000000000000000e+03,8.675000000000000000e+03,8.675000000000000000e+03,8.675000000000000000e+03,8.675000000000000000e+03,8.675000000000000000e+03,8.675000000000000000e+03,8.675000000000000000e+03,8.675000000000000000e+03
6.650000000000000000e+02,8.705000000000000000e+03,8.705000000000000000e+03,8.705000000000000000e+03,0.000000000000000000e+00,7.577702500000000000e+07,4.000000000000000000e+00,8.705000000000000000e+03,8.705000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.705000000000000000e+03,8.705000000000000000e+03,8.705000000000000000e+03,8.705000000000000000e+03,8.705000000000000000e+03,8.705000000000000000e+03,8.705000000000000000e+03,8.705000000000000000e+03,8.705000000000000000e+03
6.680000000000000000e+02,8.735000000000000000e+03,8.735000000000000000e+03,8.735000000000000000e+03,0.000000000000000000e+00,7.630022500000000000e+07,4.000000000000000000e+00,8.735000000000000000e+03,8.735000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.735000000000000000e+03,8.735000000000000000e+03,8.735000000000000000e+03,8.735000000000000000e+03,8.735000000000000000e+03,8.735000000000000000e+03,8.735000000000000000e+03,8.735000000000000000e+03,8.735000000000000000e+03
6.710000000000000000e+02,8.765000000000000000e+03,8.765000000000000000e+03,8.765000000000000000e+03,0.000000000000000000e+00,7.682522500000000000e+07,4.000000000000000000e+00,8.765000000000000000e+03,8.765000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.765000000000000000e+03,8.765000000000000000e+03,8.765000000000000000e+03,8.765000000000000000e+03,8.765000000000000000e+03,8.765000000000000000e+03,8.765000000000000000e+03,8.765000000000000000e+03,8.765000000000000000e+03
6.740000000000000000e+02,8.795000000000000000e+03,8.795000000000000000e+03,8.795000000000000000e+03,0.000000000000000000e+00,7.735202500000000000e+07,4.000000000000000000e+00,8.795000000000000000e+03,8.795000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.795000000000000000e+03,8.795000000000000000e+03,8.795000000000000000e+03,8.795000000000000000e+03,8.795000000000000000e+03,8.795000000000000000e+03,8.795000000000000000e+03,8.795000000000000000e+03,8.795000000000000000e+03
6.770000000000000000e+02,8.825000000000000000e+03,8.825000000000000000e+03,8.825000000000000000e+03,0.000000000000000000e+00,7.788062500000000000e+07,4.000000000000000000e+00,8.825000000000000000e+03,8.825000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.825000000000000000e+03,8.825000000000000000e+03,8.825000000000000000e+03,8.825000000000000000e+03,8.825000000000000000e+03,8.825000000000000000e+03,8.825000000000000000e+03,8.825000000000000000e+03,8.825000000000000000e+03
6.800000000000000000e+02,8.855000000000000000e+03,8.855000000000000000e+03,8.855000000000000000e+03,0.000000000000000000e+00,7.841102500000000000e+07,4.000000000000000000e+00,8.855000000000000000e+03,8.855000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.855000000000000000e+03,8.855000000000000000e+03,8.855000000000000000e+03,8.855000000000000000e+03,8.855000000000000000e+03,8.855000000000000000e+03,8.855000000000000000e+03,8.855000000000000000e+03,8.855000000000000000e+03
6.830000000000000000e+02,8.885000000000000000e+03,8.885000000000000000e+03,8.885000000000000000e+03,0.000000000000000000e+00,7.894322500000000000e+07,4.000000000000000000e+00,8.885000000000000000e+03,8.885000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.885000000000000000e+03,8.885000000000000000e+03,8.885000000000000000e+03,8.885000000000000000e+03,8.885000000000000000e+03,8.885000000000000000e+03,8.885000000000000000e+03,8.885000000000000000e+03,8.885000000000000000e+03
6.860000000000000000e+02,8.915000000000000000e+03,8.915000000000000000e+03,8.915000000000000000e+03,0.000000000000000000e+00,7.947722500000000000e+07,4.000000000000000000e+00,8.915000000000000000e+03,8.915000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.915000000000000000e+03,8.915000000000000000e+03,8.915000000000000000e+03,8.915000000000000000e+03,8.915000000000000000e+03,8.915000000000000000e+03,8.915000000000000000e+03,8.915000000000000000e+03,8.915000000000000000e+03
6.890000000000000000e+02,8.945000000000000000e+03,8.945000000000000000e+03,8.945000000000000000e+03,0.000000000000000000e+00,8.001302500000000000e+07,4.000000000000000000e+00,8.945000000000000000e+03,8.945000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.945000000000000000e+03,8.945000000000000000e+03,8.945000000000000000e+03,8.945000000000000000e+03,8.945000000000000000e+03,8.945000000000000000e+03,8.945000000000000000e+03,8.945000000000000000e+03,8.945000000000000000e+03
6.920000000000000000e+02,8.975000000000000000e+03,8.975000000000000000e+03,8.975000000000000000e+03,0.000000000000000000e+00,8.055062500000000000e+07,4.000000000000000000e+00,8.975000000000000000e+03,8.975000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,8.975000000000000000e+03,8.975000000000000000e+03,8.975000000000000000e+03,8.975000000000000000e+03,8.975000000000000000e+03,8.975000000000000000e+03,8.975000000000000000e+03,8.975000000000000000e+03,8.975000000000000000e+03
6.950000000000000000e+02,9.005000000000000000e+03,9.005000000000000000e+03,9.005000000000000000e+03,0.000000000000000000e+00,8.109002500000000000e+07,4.000000000000000000e+00,9.005000000000000000e+03,9.005000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.005000000000000000e+03,9.005000000000000000e+03,9.005000000000000000e+03,9.005000000000000000e+03,9.005000000000000000e+03,9.005000000000000000e+03,9.005000000000000000e+03,9.005000000000000000e+03,9.005000000000000000e+03
6.980000000000000000e+02,9.035000000000000000e+03,9.035000000000000000e+03,9.035000000000000000e+03,0.000000000000000000e+00,8.163122500000000000e+07,4.000000000000000000e+00,9.035000000000000000e+03,9.035000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.035000000000000000e+03,9.035000000000000000e+03,9.035000000000000000e+03,9.035000000000000000e+03,9.035000000000000000e+03,9.035000000000000000e+03,9.035000000000000000e+03,9.035000000000000000e+03,9.035000000000000000e+03
7.010000000000000000e+02,9.065000000000000000e+03,9.065000000000000000e+03,9.065000000000000000e+03,0.000000000000000000e+00,8.217422500000000000e+07,4.000000000000000000e+00,9.065000000000000000e+03,9.065000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.065000000000000000e+03,9.065000000000000000e+03,9.065000000000000000e+03,9.065000000000000000e+03,9.065000000000000000e+03,9.065000000000000000e+03,9.065000000000000000e+03,9.065000000000000000e+03,9.065000000000000000e+03
7.040000000000000000e+02,9.095000000000000000e+03,9.095000000000000000e+03,9.095000000000000000e+03,0.000000000000000000e+00,8.271902500000000000e+07,4.000000000000000000e+00,9.095000000000000000e+03,9.095000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.095000000000000000e+03,9.095000000000000000e+03,9.095000000000000000e+03,9.095000000000000000e+03,9.095000000000000000e+03,9.095000000000000000e+03,9.095000000000000000e+03,9.095000000000000000e+03,9.095000000000000000e+03
7.070000000000000000e+02,9.125000000000000000e+03,9.125000000000000000e+03,9.125000000000000000e+03,0.000000000000000000e+00,8.326562500000000000e+07,4.000000000000000000e+00,9.125000000000000000e+03,9.125000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.125000000000000000e+03,9.125000000000000000e+03,9.125000000000000000e+03,9.125000000000000000e+03,9.125000000000000000e+03,9.125000000000000000e+03,9.125000000000000000e+03,9.125000000000000000e+03,9.125000000000000000e+03
7.100000000000000000e+02,9.155000000000000000e+03,9.155000000000000000e+03,9.155000000000000000e+03,0.000000000000000000e+00,8.381402500000000000e+07,4.000000000000000000e+00,9.155000000000000000e+03,9.155000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.155000000000000000e+03,9.155000000000000000e+03,9.155000000000000000e+03,9.155000000000000000e+03,9.155000000000000000e+03,9.155000000000000000e+03,9.155000000000000000e+03,9.155000000000000000e+03,9.155000000000000000e+03
7.130000000000000000e+02,9.185000000000000000e+03,9.185000000000000000e+03,9.185000000000000000e+03,0.000000000000000000e+00,8.436422500000000000e+07,4.000000000000000000e+00,9.185000000000000000e+03,9.185000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.185000000000000000e+03,9.185000000000000000e+03,9.185000000000000000e+03,9.185000000000000000e+03,9.185000000000000000e+03,9.185000000000000000e+03,9.185000000000000000e+03,9.185000000000000000e+03,9.185000000000000000e+03
7.160000000000000000e+02,9.215000000000000000e+03,9.215000000000000000e+03,9.215000000000000000e+03,0.000000000000000000e+00,8.491622500000000000e+07,4.000000000000000000e+00,9.215000000000000000e+03,9.215000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.215000000000000000e+03,9.215000000000000000e+03,9.215000000000000000e+03,9.215000000000000000e+03,9.215000000000000000e+03,9.215000000000000000e+03,9.215000000000000000e+03,9.215000000000000000e+03,9.215000000000000000e+03
7.190000000000000000e+02,9.245000000000000000e+03,9.245000000000000000e+03,9.245000000000000000e+03,0.000000000000000000e+00,8.547002500000000000e+07,4.000000000000000000e+00,9.245000000000000000e+03,9.245000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.245000000000000000e+03,9.245000000000000000e+03,9.245000000000000000e+03,9.245000000000000000e+03,9.245000000000000000e+03,9.245000000000000000e+03,9.245000000000000000e+03,9.245000000000000000e+03,9.245000000000000000e+03
7.220000000000000000e+02,9.275000000000000000e+03,9.275000000000000000e+03,9.275000000000000000e+03,0.000000000000000000e+00,8.602562500000000000e+07,4.000000000000000000e+00,9.275000000000000000e+03,9.275000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.275000000000000000e+03,9.275000000000000000e+03,9.275000000000000000e+03,9.275000000000000000e+03,9.275000000000000000e+03,9.275000000000000000e+03,9.275000000000000000e+03,9.275000000000000000e+03,9.275000000000000000e+03
7.250000000000000000e+02,9.305000000000000000e+03,9.305000000000000000e+03,9.305000000000000000e+03,0.000000000000000000e+00,8.658302500000000000e+07,4.000000000000000000e+00,9.305000000000000000e+03,9.305000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.305000000000000000e+03,9.305000000000000000e+03,9.305000000000000000e+03,9.305000000000000000e+03,9.305000000000000000e+03,9.305000000000000000e+03,9.305000000000000000e+03,9.305000000000000000e+03,9.305000000000000000e+03
7.280000000000000000e+02,9.335000000000000000e+03,9.335000000000000000e+03,9.335000000000000000e+03,0.000000000000000000e+00,8.714222500000000000e+07,4.000000000000000000e+00,9.335000000000000000e+03,9.335000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.335000000000000000e+03,9.335000000000000000e+03,9.335000000000000000e+03,9.335000000000000000e+03,9.335000000000000000e+03,9.335000000000000000e+03,9.335000000000000000e+03,9.335000000000000000e+03,9.335000000000000000e+03
7.310000000000000000e+02,9.365000000000000000e+03,9.365000000000000000e+03,9.365000000000000000e+03,0.000000000000000000e+00,8.770322500000000000e+07,4.000000000000000000e+00,9.365000000000000000e+03,9.365000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.365000000000000000e+03,9.365000000000000000e+03,9.365000000000000000e+03,9.365000000000000000e+03,9.365000000000000000e+03,9.365000000000000000e+03,9.365000000000000000e+03,9.365000000000000000e+03,9.365000000000000000e+03
7.340000000000000000e+02,9.395000000000000000e+03,9.395000000000000000e+03,9.395000000000000000e+03,0.000000000000000000e+00,8.826602500000000000e+07,4.000000000000000000e+00,9.395000000000000000e+03,9.395000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.395000000000000000e+03,9.395000000000000000e+03,9.395000000000000000e+03,9.395000000000000000e+03,9.395000000000000000e+03,9.395000000000000000e+03,9.395000000000000000e+03,9.395000000000000000e+03,9.395000000000000000e+03
7.369999999999989768e+02,9.425000000000000000e+03,9.425000000000000000e+03,9.425000000000000000e+03,0.000000000000000000e+00,8.883062500000000000e+07,4.000000000000000000e+00,9.425000000000000000e+03,9.425000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.425000000000000000e+03,9.425000000000000000e+03,9.425000000000000000e+03,9.425000000000000000e+03,9.425000000000000000e+03,9.425000000000000000e+03,9.425000000000000000e+03,9.425000000000000000e+03,9.425000000000000000e+03
7.399999999999989768e+02,9.455000000000000000e+03,9.455000000000000000e+03,9.455000000000000000e+03,0.000000000000000000e+00,8.939702500000000000e+07,4.000000000000000000e+00,9.455000000000000000e+03,9.455000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.455000000000000000e+03,9.455000000000000000e+03,9.455000000000000000e+03,9.455000000000000000e+03,9.455000000000000000e+03,9.455000000000000000e+03,9.455000000000000000e+03,9.455000000000000000e+03,9.455000000000000000e+03
7.429999999999989768e+02,9.485000000000000000e+03,9.485000000000000000e+03,9.485000000000000000e+03,0.000000000000000000e+00,8.996522500000000000e+07,4.000000000000000000e+00,9.485000000000000000e+03,9.485000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.485000000000000000e+03,9.485000000000000000e+03,9.485000000000000000e+03,9.485000000000000000e+03,9.485000000000000000e+03,9.485000000000000000e+03,9.485000000000000000e+03,9.485000000000000000e+03,9.485000000000000000e+03
7.459999999999989768e+02,9.515000000000000000e+03,9.515000000000000000e+03,9.515000000000000000e+03,0.000000000000000000e+00,9.053522500000000000e+07,4.000000000000000000e+00,9.515000000000000000e+03,9.515000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.515000000000000000e+03,9.515000000000000000e+03,9.515000000000000000e+03,9.515000000000000000e+03,9.515000000000000000e+03,9.515000000000000000e+03,9.515000000000000000e+03,9.515000000000000000e+03,9.515000000000000000e+03
7.489999999999989768e+02,9.545000000000000000e+03,9.545000000000000000e+03,9.545000000000000000e+03,0.000000000000000000e+00,9.110702500000000000e+07,4.000000000000000000e+00,9.545000000000000000e+03,9.545000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.545000000000000000e+03,9.545000000000000000e+03,9.545000000000000000e+03,9.545000000000000000e+03,9.545000000000000000e+03,9.545000000000000000e+03,9.545000000000000000e+03,9.545000000000000000e+03,9.545000000000000000e+03
7.519999999999989768e+02,9.575000000000000000e+03,9.575000000000000000e+03,9.575000000000000000e+03,0.000000000000000000e+00,9.168062500000000000e+07,4.000000000000000000e+00,9.575000000000000000e+03,9.575000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.575000000000000000e+03,9.575000000000000000e+03,9.575000000000000000e+03,9.575000000000000000e+03,9.575000000000000000e+03,9.575000000000000000e+03,9.575000000000000000e+03,9.575000000000000000e+03,9.575000000000000000e+03
7.549999999999989768e+02,9.605000000000000000e+03,9.605000000000000000e+03,9.605000000000000000e+03,0.000000000000000000e+00,9.225602500000000000e+07,4.000000000000000000e+00,9.605000000000000000e+03,9.605000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.605000000000000000e+03,9.605000000000000000e+03,9.605000000000000000e+03,9.605000000000000000e+03,9.605000000000000000e+03,9.605000000000000000e+03,9.605000000000000000e+03,9.605000000000000000e+03,9.605000000000000000e+03
7.579999999999989768e+02,9.635000000000000000e+03,9.635000000000000000e+03,9.635000000000000000e+03,0.000000000000000000e+00,9.283322500000000000e+07,4.000000000000000000e+00,9.635000000000000000e+03,9.635000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.635000000000000000e+03,9.635000000000000000e+03,9.635000000000000000e+03,9.635000000000000000e+03,9.635000000000000000e+03,9.635000000000000000e+03,9.635000000000000000e+03,9.635000000000000000e+03,9.635000000000000000e+03
7.609999999999989768e+02,9.665000000000000000e+03,9.665000000000000000e+03,9.665000000000000000e+03,0.000000000000000000e+00,9.341222500000000000e+07,4.000000000000000000e+00,9.665000000000000000e+03,9.665000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.665000000000000000e+03,9.665000000000000000e+03,9.665000000000000000e+03,9.665000000000000000e+03,9.665000000000000000e+03,9.665000000000000000e+03,9.665000000000000000e+03,9.665000000000000000e+03,9.665000000000000000e+03
7.639999999999989768e+02,9.695000000000000000e+03,9.695000000000000000e+03,9.695000000000000000e+03,0.000000000000000000e+00,9.399302500000000000e+07,4.000000000000000000e+00,9.695000000000000000e+03,9.695000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.695000000000000000e+03,9.695000000000000000e+03,9.695000000000000000e+03,9.695000000000000000e+03,9.695000000000000000e+03,9.695000000000000000e+03,9.695000000000000000e+03,9.695000000000000000e+03,9.695000000000000000e+03
7.669999999999989768e+02,9.725000000000000000e+03,9.725000000000000000e+03,9.725000000000000000e+03,0.000000000000000000e+00,9.457562500000000000e+07,4.000000000000000000e+00,9.725000000000000000e+03,9.725000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.725000000000000000e+03,9.725000000000000000e+03,9.725000000000000000e+03,9.725000000000000000e+03,9.725000000000000000e+03,9.725000000000000000e+03,9.725000000000000000e+03,9.725000000000000000e+03,9.725000000000000000e+03
7.699999999999989768e+02,9.755000000000000000e+03,9.755000000000000000e+03,9.755000000000000000e+03,0.000000000000000000e+00,9.516002500000000000e+07,4.000000000000000000e+00,9.755000000000000000e+03,9.755000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.755000000000000000e+03,9.755000000000000000e+03,9.755000000000000000e+03,9.755000000000000000e+03,9.755000000000000000e+03,9.755000000000000000e+03,9.755000000000000000e+03,9.755000000000000000e+03,9.755000000000000000e+03
7.729999999999989768e+02,9.785000000000000000e+03,9.785000000000000000e+03,9.785000000000000000e+03,0.000000000000000000e+00,9.574622500000000000e+07,4.000000000000000000e+00,9.785000000000000000e+03,9.785000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.785000000000000000e+03,9.785000000000000000e+03,9.785000000000000000e+03,9.785000000000000000e+03,9.785000000000000000e+03,9.785000000000000000e+03,9.785000000000000000e+03,9.785000000000000000e+03,9.785000000000000000e+03
7.759999999999989768e+02,9.815000000000000000e+03,9.815000000000000000e+03,9.815000000000000000e+03,0.000000000000000000e+00,9.633422500000000000e+07,4.000000000000000000e+00,9.815000000000000000e+03,9.815000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.815000000000000000e+03,9.815000000000000000e+03,9.815000000000000000e+03,9.815000000000000000e+03,9.815000000000000000e+03,9.815000000000000000e+03,9.815000000000000000e+03,9.815000000000000000e+03,9.815000000000000000e+03
7.789999999999989768e+02,9.845000000000000000e+03,9.845000000000000000e+03,9.845000000000000000e+03,0.000000000000000000e+00,9.692402500000000000e+07,4.000000000000000000e+00,9.845000000000000000e+03,9.845000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.845000000000000000e+03,9.845000000000000000e+03,9.845000000000000000e+03,9.845000000000000000e+03,9.845000000000000000e+03,9.845000000000000000e+03,9.845000000000000000e+03,9.845000000000000000e+03,9.845000000000000000e+03
7.819999999999989768e+02,9.875000000000000000e+03,9.875000000000000000e+03,9.875000000000000000e+03,0.000000000000000000e+00,9.751562500000000000e+07,4.000000000000000000e+00,9.875000000000000000e+03,9.875000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.875000000000000000e+03,9.875000000000000000e+03,9.875000000000000000e+03,9.875000000000000000e+03,9.875000000000000000e+03,9.875000000000000000e+03,9.875000000000000000e+03,9.875000000000000000e+03,9.875000000000000000e+03
7.849999999999989768e+02,9.905000000000000000e+03,9.905000000000000000e+03,9.905000000000000000e+03,0.000000000000000000e+00,9.810902500000000000e+07,4.000000000000000000e+00,9.905000000000000000e+03,9.905000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.905000000000000000e+03,9.905000000000000000e+03,9.905000000000000000e+03,9.905000000000000000e+03,9.905000000000000000e+03,9.905000000000000000e+03,9.905000000000000000e+03,9.905000000000000000e+03,9.905000000000000000e+03
7.879999999999989768e+02,9.935000000000000000e+03,9.935000000000000000e+03,9.935000000000000000e+03,0.000000000000000000e+00,9.870422500000000000e+07,4.000000000000000000e+00,9.935000000000000000e+03,9.935000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.935000000000000000e+03,9.935000000000000000e+03,9.935000000000000000e+03,9.935000000000000000e+03,9.935000000000000000e+03,9.935000000000000000e+03,9.935000000000000000e+03,9.935000000000000000e+03,9.935000000000000000e+03
7.909999999999989768e+02,9.965000000000000000e+03,9.965000000000000000e+03,9.965000000000000000e+03,0.000000000000000000e+00,9.930122500000000000e+07,4.000000000000000000e+00,9.965000000000000000e+03,9.965000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.965000000000000000e+03,9.965000000000000000e+03,9.965000000000000000e+03,9.965000000000000000e+03,9.965000000000000000e+03,9.965000000000000000e+03,9.965000000000000000e+03,9.965000000000000000e+03,9.965000000000000000e+03
7.939999999999989768e+02,9.995000000000000000e+03,9.995000000000000000e+03,9.995000000000000000e+03,0.000000000000000000e+00,9.990002500000000000e+07,4.000000000000000000e+00,9.995000000000000000e+03,9.995000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,9.995000000000000000e+03,9.995000000000000000e+03,9.995000000000000000e+03,9.995000000000000000e+03,9.995000000000000000e+03,9.995000000000000000e+03,9.995000000000000000e+03,9.995000000000000000e+03,9.995000000000000000e+03
7.969999999999989768e+02,1.002500000000000000e+04,1.002500000000000000e+04,1.002500000000000000e+04,0.000000000000000000e+00,1.005006250000000000e+08,4.000000000000000000e+00,1.002500000000000000e+04,1.002500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.002500000000000000e+04,1.002500000000000000e+04,1.002500000000000000e+04,1.002500000000000000e+04,1.002500000000000000e+04,1.002500000000000000e+04,1.002500000000000000e+04,1.002500000000000000e+04,1.002500000000000000e+04
7.999999999999989768e+02,1.005500000000000000e+04,1.005500000000000000e+04,1.005500000000000000e+04,0.000000000000000000e+00,1.011030250000000000e+08,4.000000000000000000e+00,1.005500000000000000e+04,1.005500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.005500000000000000e+04,1.005500000000000000e+04,1.005500000000000000e+04,1.005500000000000000e+04,1.005500000000000000e+04,1.005500000000000000e+04,1.005500000000000000e+04,1.005500000000000000e+04,1.005500000000000000e+04
8.029999999999989768e+02,1.008500000000000000e+04,1.008500000000000000e+04,1.008500000000000000e+04,0.000000000000000000e+00,1.017072250000000000e+08,4.000000000000000000e+00,1.008500000000000000e+04,1.008500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.008500000000000000e+04,1.008500000000000000e+04,1.008500000000000000e+04,1.008500000000000000e+04,1.008500000000000000e+04,1.008500000000000000e+04,1.008500000000000000e+04,1.008500000000000000e+04,1.008500000000000000e+04
8.059999999999989768e+02,1.011500000000000000e+04,1.011500000000000000e+04,1.011500000000000000e+04,0.000000000000000000e+00,1.023132250000000000e+08,4.000000000000000000e+00,1.011500000000000000e+04,1.011500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.011500000000000000e+04,1.011500000000000000e+04,1.011500000000000000e+04,1.011500000000000000e+04,1.011500000000000000e+04,1.011500000000000000e+04,1.011500000000000000e+04,1.011500000000000000e+04,1.011500000000000000e+04
8.089999999999989768e+02,1.014500000000000000e+04,1.014500000000000000e+04,1.014500000000000000e+04,0.000000000000000000e+00,1.029210250000000000e+08,4.000000000000000000e+00,1.014500000000000000e+04,1.014500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.014500000000000000e+04,1.014500000000000000e+04,1.014500000000000000e+04,1.014500000000000000e+04,1.014500000000000000e+04,1.014500000000000000e+04,1.014500000000000000e+04,1.014500000000000000e+04,1.014500000000000000e+04
8.119999999999989768e+02,1.017500000000000000e+04,1.017500000000000000e+04,1.017500000000000000e+04,0.000000000000000000e+00,1.035306250000000000e+08,4.000000000000000000e+00,1.017500000000000000e+04,1.017500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.017500000000000000e+04,1.017500000000000000e+04,1.017500000000000000e+04,1.017500000000000000e+04,1.017500000000000000e+04,1.017500000000000000e+04,1.017500000000000000e+04,1.017500000000000000e+04,1.017500000000000000e+04
8.149999999999989768e+02,1.020500000000000000e+04,1.020500000000000000e+04,1.020500000000000000e+04,0.000000000000000000e+00,1.041420250000000000e+08,4.000000000000000000e+00,1.020500000000000000e+04,1.020500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.020500000000000000e+04,1.020500000000000000e+04,1.020500000000000000e+04,1.020500000000000000e+04,1.020500000000000000e+04,1.020500000000000000e+04,1.020500000000000000e+04,1.020500000000000000e+04,1.020500000000000000e+04
8.179999999999989768e+02,1.023500000000000000e+04,1.023500000000000000e+04,1.023500000000000000e+04,0.000000000000000000e+00,1.047552250000000000e+08,4.000000000000000000e+00,1.023500000000000000e+04,1.023500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.023500000000000000e+04,1.023500000000000000e+04,1.023500000000000000e+04,1.023500000000000000e+04,1.023500000000000000e+04,1.023500000000000000e+04,1.023500000000000000e+04,1.023500000000000000e+04,1.023500000000000000e+04
8.209999999999989768e+02,1.026500000000000000e+04,1.026500000000000000e+04,1.026500000000000000e+04,0.000000000000000000e+00,1.053702250000000000e+08,4.000000000000000000e+00,1.026500000000000000e+04,1.026500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.026500000000000000e+04,1.026500000000000000e+04,1.026500000000000000e+04,1.026500000000000000e+04,1.026500000000000000e+04,1.026500000000000000e+04,1.026500000000000000e+04,1.026500000000000000e+04,1.026500000000000000e+04
8.239999999999989768e+02,1.029500000000000000e+04,1.029500000000000000e+04,1.029500000000000000e+04,0.000000000000000000e+00,1.059870250000000000e+08,4.000000000000000000e+00,1.029500000000000000e+04,1.029500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.029500000000000000e+04,1.029500000000000000e+04,1.029500000000000000e+04,1.029500000000000000e+04,1.029500000000000000e+04,1.029500000000000000e+04,1.029500000000000000e+04,1.029500000000000000e+04,1.029500000000000000e+04
8.269999999999989768e+02,1.032500000000000000e+04,1.032500000000000000e+04,1.032500000000000000e+04,0.000000000000000000e+00,1.066056250000000000e+08,4.000000000000000000e+00,1.032500000000000000e+04,1.032500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.032500000000000000e+04,1.032500000000000000e+04,1.032500000000000000e+04,1.032500000000000000e+04,1.032500000000000000e+04,1.032500000000000000e+04,1.032500000000000000e+04,1.032500000000000000e+04,1.032500000000000000e+04
8.299999999999989768e+02,1.035500000000000000e+04,1.035500000000000000e+04,1.035500000000000000e+04,0.000000000000000000e+00,1.072260250000000000e+08,4.000000000000000000e+00,1.035500000000000000e+04,1.035500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.035500000000000000e+04,1.035500000000000000e+04,1.035500000000000000e+04,1.035500000000000000e+04,1.035500000000000000e+04,1.035500000000000000e+04,1.035500000000000000e+04,1.035500000000000000e+04,1.035500000000000000e+04
8.329999999999989768e+02,1.038500000000000000e+04,1.038500000000000000e+04,1.038500000000000000e+04,0.000000000000000000e+00,1.078482250000000000e+08,4.000000000000000000e+00,1.038500000000000000e+04,1.038500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.038500000000000000e+04,1.038500000000000000e+04,1.038500000000000000e+04,1.038500000000000000e+04,1.038500000000000000e+04,1.038500000000000000e+04,1.038500000000000000e+04,1.038500000000000000e+04,1.038500000000000000e+04
8.359999999999989768e+02,1.041500000000000000e+04,1.041500000000000000e+04,1.041500000000000000e+04,0.000000000000000000e+00,1.084722250000000000e+08,4.000000000000000000e+00,1.041500000000000000e+04,1.041500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.041500000000000000e+04,1.041500000000000000e+04,1.041500000000000000e+04,1.041500000000000000e+04,1.041500000000000000e+04,1.041500000000000000e+04,1.041500000000000000e+04,1.041500000000000000e+04,1.041500000000000000e+04
8.389999999999989768e+02,1.044500000000000000e+04,1.044500000000000000e+04,1.044500000000000000e+04,0.000000000000000000e+00,1.090980250000000000e+08,4.000000000000000000e+00,1.044500000000000000e+04,1.044500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.044500000000000000e+04,1.044500000000000000e+04,1.044500000000000000e+04,1.044500000000000000e+04,1.044500000000000000e+04,1.044500000000000000e+04,1.044500000000000000e+04,1.044500000000000000e+04,1.044500000000000000e+04
8.419999999999989768e+02,1.047500000000000000e+04,1.047500000000000000e+04,1.047500000000000000e+04,0.000000000000000000e+00,1.097256250000000000e+08,4.000000000000000000e+00,1.047500000000000000e+04,1.047500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.047500000000000000e+04,1.047500000000000000e+04,1.047500000000000000e+04,1.047500000000000000e+04,1.047500000000000000e+04,1.047500000000000000e+04,1.047500000000000000e+04,1.047500000000000000e+04,1.047500000000000000e+04
8.449999999999989768e+02,1.050500000000000000e+04,1.050500000000000000e+04,1.050500000000000000e+04,0.000000000000000000e+00,1.103550250000000000e+08,4.000000000000000000e+00,1.050500000000000000e+04,1.050500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.050500000000000000e+04,1.050500000000000000e+04,1.050500000000000000e+04,1.050500000000000000e+04,1.050500000000000000e+04,1.050500000000000000e+04,1.050500000000000000e+04,1.050500000000000000e+04,1.050500000000000000e+04
8.479999999999989768e+02,1.053500000000000000e+04,1.053500000000000000e+04,1.053500000000000000e+04,0.000000000000000000e+00,1.109862250000000000e+08,4.000000000000000000e+00,1.053500000000000000e+04,1.053500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.053500000000000000e+04,1.053500000000000000e+04,1.053500000000000000e+04,1.053500000000000000e+04,1.053500000000000000e+04,1.053500000000000000e+04,1.053500000000000000e+04,1.053500000000000000e+04,1.053500000000000000e+04
8.509999999999989768e+02,1.056500000000000000e+04,1.056500000000000000e+04,1.056500000000000000e+04,0.000000000000000000e+00,1.116192250000000000e+08,4.000000000000000000e+00,1.056500000000000000e+04,1.056500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.056500000000000000e+04,1.056500000000000000e+04,1.056500000000000000e+04,1.056500000000000000e+04,1.056500000000000000e+04,1.056500000000000000e+04,1.056500000000000000e+04,1.056500000000000000e+04,1.056500000000000000e+04
8.539999999999989768e+02,1.059500000000000000e+04,1.059500000000000000e+04,1.059500000000000000e+04,0.000000000000000000e+00,1.122540250000000000e+08,4.000000000000000000e+00,1.059500000000000000e+04,1.059500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.059500000000000000e+04,1.059500000000000000e+04,1.059500000000000000e+04,1.059500000000000000e+04,1.059500000000000000e+04,1.059500000000000000e+04,1.059500000000000000e+04,1.059500000000000000e+04,1.059500000000000000e+04
8.569999999999989768e+02,1.062500000000000000e+04,1.062500000000000000e+04,1.062500000000000000e+04,0.000000000000000000e+00,1.128906250000000000e+08,4.000000000000000000e+00,1.062500000000000000e+04,1.062500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.062500000000000000e+04,1.062500000000000000e+04,1.062500000000000000e+04,1.062500000000000000e+04,1.062500000000000000e+04,1.062500000000000000e+04,1.062500000000000000e+04,1.062500000000000000e+04,1.062500000000000000e+04
8.599999999999989768e+02,1.065500000000000000e+04,1.065500000000000000e+04,1.065500000000000000e+04,0.000000000000000000e+00,1.135290250000000000e+08,4.000000000000000000e+00,1.065500000000000000e+04,1.065500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.065500000000000000e+04,1.065500000000000000e+04,1.065500000000000000e+04,1.065500000000000000e+04,1.065500000000000000e+04,1.065500000000000000e+04,1.065500000000000000e+04,1.065500000000000000e+04,1.065500000000000000e+04
8.629999999999989768e+02,1.068500000000000000e+04,1.068500000000000000e+04,1.068500000000000000e+04,0.000000000000000000e+00,1.141692250000000000e+08,4.000000000000000000e+00,1.068500000000000000e+04,1.068500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.068500000000000000e+04,1.068500000000000000e+04,1.068500000000000000e+04,1.068500000000000000e+04,1.068500000000000000e+04,1.068500000000000000e+04,1.068500000000000000e+04,1.068500000000000000e+04,1.068500000000000000e+04
8.659999999999989768e+02,1.071500000000000000e+04,1.071500000000000000e+04,1.071500000000000000e+04,0.000000000000000000e+00,1.148112250000000000e+08,4.000000000000000000e+00,1.071500000000000000e+04,1.071500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.071500000000000000e+04,1.071500000000000000e+04,1.071500000000000000e+04,1.071500000000000000e+04,1.071500000000000000e+04,1.071500000000000000e+04,1.071500000000000000e+04,1.071500000000000000e+04,1.071500000000000000e+04
8.689999999999989768e+02,1.074500000000000000e+04,1.074500000000000000e+04,1.074500000000000000e+04,0.000000000000000000e+00,1.154550250000000000e+08,4.000000000000000000e+00,1.074500000000000000e+04,1.074500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.074500000000000000e+04,1.074500000000000000e+04,1.074500000000000000e+04,1.074500000000000000e+04,1.074500000000000000e+04,1.074500000000000000e+04,1.074500000000000000e+04,1.074500000000000000e+04,1.074500000000000000e+04
8.719999999999989768e+02,1.077500000000000000e+04,1.077500000000000000e+04,1.077500000000000000e+04,0.000000000000000000e+00,1.161006250000000000e+08,4.000000000000000000e+00,1.077500000000000000e+04,1.077500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.077500000000000000e+04,1.077500000000000000e+04,1.077500000000000000e+04,1.077500000000000000e+04,1.077500000000000000e+04,1.077500000000000000e+04,1.077500000000000000e+04,1.077500000000000000e+04,1.077500000000000000e+04
8.749999999999989768e+02,1.080500000000000000e+04,1.080500000000000000e+04,1.080500000000000000e+04,0.000000000000000000e+00,1.167480250000000000e+08,4.000000000000000000e+00,1.080500000000000000e+04,1.080500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.080500000000000000e+04,1.080500000000000000e+04,1.080500000000000000e+04,1.080500000000000000e+04,1.080500000000000000e+04,1.080500000000000000e+04,1.080500000000000000e+04,1.080500000000000000e+04,1.080500000000000000e+04
8.779999999999989768e+02,1.083500000000000000e+04,1.083500000000000000e+04,1.083500000000000000e+04,0.000000000000000000e+00,1.173972250000000000e+08,4.000000000000000000e+00,1.083500000000000000e+04,1.083500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.083500000000000000e+04,1.083500000000000000e+04,1.083500000000000000e+04,1.083500000000000000e+04,1.083500000000000000e+04,1.083500000000000000e+04,1.083500000000000000e+04,1.083500000000000000e+04,1.083500000000000000e+04
8.809999999999989768e+02,1.086500000000000000e+04,1.086500000000000000e+04,1.086500000000000000e+04,0.000000000000000000e+00,1.180482250000000000e+08,4.000000000000000000e+00,1.086500000000000000e+04,1.086500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.086500000000000000e+04,1.086500000000000000e+04,1.086500000000000000e+04,1.086500000000000000e+04,1.086500000000000000e+04,1.086500000000000000e+04,1.086500000000000000e+04,1.086500000000000000e+04,1.086500000000000000e+04
8.839999999999989768e+02,1.089500000000000000e+04,1.089500000000000000e+04,1.089500000000000000e+04,0.000000000000000000e+00,1.187010250000000000e+08,4.000000000000000000e+00,1.089500000000000000e+04,1.089500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.089500000000000000e+04,1.089500000000000000e+04,1.089500000000000000e+04,1.089500000000000000e+04,1.089500000000000000e+04,1.089500000000000000e+04,1.089500000000000000e+04,1.089500000000000000e+04,1.089500000000000000e+04
8.869999999999989768e+02,1.092500000000000000e+04,1.092500000000000000e+04,1.092500000000000000e+04,0.000000000000000000e+00,1.193556250000000000e+08,4.000000000000000000e+00,1.092500000000000000e+04,1.092500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.092500000000000000e+04,1.092500000000000000e+04,1.092500000000000000e+04,1.092500000000000000e+04,1.092500000000000000e+04,1.092500000000000000e+04,1.092500000000000000e+04,1.092500000000000000e+04,1.092500000000000000e+04
8.899999999999989768e+02,1.095500000000000000e+04,1.095500000000000000e+04,1.095500000000000000e+04,0.000000000000000000e+00,1.200120250000000000e+08,4.000000000000000000e+00,1.095500000000000000e+04,1.095500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.095500000000000000e+04,1.095500000000000000e+04,1.095500000000000000e+04,1.095500000000000000e+04,1.095500000000000000e+04,1.095500000000000000e+04,1.095500000000000000e+04,1.095500000000000000e+04,1.095500000000000000e+04
8.929999999999989768e+02,1.098500000000000000e+04,1.098500000000000000e+04,1.098500000000000000e+04,0.000000000000000000e+00,1.206702250000000000e+08,4.000000000000000000e+00,1.098500000000000000e+04,1.098500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.098500000000000000e+04,1.098500000000000000e+04,1.098500000000000000e+04,1.098500000000000000e+04,1.098500000000000000e+04,1.098500000000000000e+04,1.098500000000000000e+04,1.098500000000000000e+04,1.098500000000000000e+04
8.959999999999989768e+02,1.101500000000000000e+04,1.101500000000000000e+04,1.101500000000000000e+04,0.000000000000000000e+00,1.213302250000000000e+08,4.000000000000000000e+00,1.101500000000000000e+04,1.101500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.101500000000000000e+04,1.101500000000000000e+04,1.101500000000000000e+04,1.101500000000000000e+04,1.101500000000000000e+04,1.101500000000000000e+04,1.101500000000000000e+04,1.101500000000000000e+04,1.101500000000000000e+04
8.989999999999989768e+02,1.104500000000000000e+04,1.104500000000000000e+04,1.104500000000000000e+04,0.000000000000000000e+00,1.219920250000000000e+08,4.000000000000000000e+00,1.104500000000000000e+04,1.104500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.104500000000000000e+04,1.104500000000000000e+04,1.104500000000000000e+04,1.104500000000000000e+04,1.104500000000000000e+04,1.104500000000000000e+04,1.104500000000000000e+04,1.104500000000000000e+04,1.104500000000000000e+04
9.019999999999989768e+02,1.107500000000000000e+04,1.107500000000000000e+04,1.107500000000000000e+04,0.000000000000000000e+00,1.226556250000000000e+08,4.000000000000000000e+00,1.107500000000000000e+04,1.107500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.107500000000000000e+04,1.107500000000000000e+04,1.107500000000000000e+04,1.107500000000000000e+04,1.107500000000000000e+04,1.107500000000000000e+04,1.107500000000000000e+04,1.107500000000000000e+04,1.107500000000000000e+04
9.049999999999989768e+02,1.110500000000000000e+04,1.110500000000000000e+04,1.110500000000000000e+04,0.000000000000000000e+00,1.233210250000000000e+08,4.000000000000000000e+00,1.110500000000000000e+04,1.110500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.110500000000000000e+04,1.110500000000000000e+04,1.110500000000000000e+04,1.110500000000000000e+04,1.110500000000000000e+04,1.110500000000000000e+04,1.110500000000000000e+04,1.110500000000000000e+04,1.110500000000000000e+04
9.079999999999989768e+02,1.113500000000000000e+04,1.113500000000000000e+04,1.113500000000000000e+04,0.000000000000000000e+00,1.239882250000000000e+08,4.000000000000000000e+00,1.113500000000000000e+04,1.113500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.113500000000000000e+04,1.113500000000000000e+04,1.113500000000000000e+04,1.113500000000000000e+04,1.113500000000000000e+04,1.113500000000000000e+04,1.113500000000000000e+04,1.113500000000000000e+04,1.113500000000000000e+04
9.109999999999989768e+02,1.116500000000000000e+04,1.116500000000000000e+04,1.116500000000000000e+04,0.000000000000000000e+00,1.246572250000000000e+08,4.000000000000000000e+00,1.116500000000000000e+04,1.116500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.116500000000000000e+04,1.116500000000000000e+04,1.116500000000000000e+04,1.116500000000000000e+04,1.116500000000000000e+04,1.116500000000000000e+04,1.116500000000000000e+04,1.116500000000000000e+04,1.116500000000000000e+04
9.139999999999989768e+02,1.119500000000000000e+04,1.119500000000000000e+04,1.119500000000000000e+04,0.000000000000000000e+00,1.253280250000000000e+08,4.000000000000000000e+00,1.119500000000000000e+04,1.119500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.119500000000000000e+04,1.119500000000000000e+04,1.119500000000000000e+04,1.119500000000000000e+04,1.119500000000000000e+04,1.119500000000000000e+04,1.119500000000000000e+04,1.119500000000000000e+04,1.119500000000000000e+04
9.169999999999989768e+02,1.122500000000000000e+04,1.122500000000000000e+04,1.122500000000000000e+04,0.000000000000000000e+00,1.260006250000000000e+08,4.000000000000000000e+00,1.122500000000000000e+04,1.122500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.122500000000000000e+04,1.122500000000000000e+04,1.122500000000000000e+04,1.122500000000000000e+04,1.122500000000000000e+04,1.122500000000000000e+04,1.122500000000000000e+04,1.122500000000000000e+04,1.122500000000000000e+04
9.199999999999989768e+02,1.125500000000000000e+04,1.125500000000000000e+04,1.125500000000000000e+04,0.000000000000000000e+00,1.266750250000000000e+08,4.000000000000000000e+00,1.125500000000000000e+04,1.125500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.125500000000000000e+04,1.125500000000000000e+04,1.125500000000000000e+04,1.125500000000000000e+04,1.125500000000000000e+04,1.125500000000000000e+04,1.125500000000000000e+04,1.125500000000000000e+04,1.125500000000000000e+04
9.229999999999989768e+02,1.128500000000000000e+04,1.128500000000000000e+04,1.128500000000000000e+04,0.000000000000000000e+00,1.273512250000000000e+08,4.000000000000000000e+00,1.128500000000000000e+04,1.128500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.128500000000000000e+04,1.128500000000000000e+04,1.128500000000000000e+04,1.128500000000000000e+04,1.128500000000000000e+04,1.128500000000000000e+04,1.128500000000000000e+04,1.128500000000000000e+04,1.128500000000000000e+04
9.259999999999989768e+02,1.131500000000000000e+04,1.131500000000000000e+04,1.131500000000000000e+04,0.000000000000000000e+00,1.280292250000000000e+08,4.000000000000000000e+00,1.131500000000000000e+04,1.131500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.131500000000000000e+04,1.131500000000000000e+04,1.131500000000000000e+04,1.131500000000000000e+04,1.131500000000000000e+04,1.131500000000000000e+04,1.131500000000000000e+04,1.131500000000000000e+04,1.131500000000000000e+04
9.289999999999989768e+02,1.134500000000000000e+04,1.134500000000000000e+04,1.134500000000000000e+04,0.000000000000000000e+00,1.287090250000000000e+08,4.000000000000000000e+00,1.134500000000000000e+04,1.134500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.134500000000000000e+04,1.134500000000000000e+04,1.134500000000000000e+04,1.134500000000000000e+04,1.134500000000000000e+04,1.134500000000000000e+04,1.134500000000000000e+04,1.134500000000000000e+04,1.134500000000000000e+04
9.319999999999989768e+02,1.137500000000000000e+04,1.137500000000000000e+04,1.137500000000000000e+04,0.000000000000000000e+00,1.293906250000000000e+08,4.000000000000000000e+00,1.137500000000000000e+04,1.137500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.137500000000000000e+04,1.137500000000000000e+04,1.137500000000000000e+04,1.137500000000000000e+04,1.137500000000000000e+04,1.137500000000000000e+04,1.137500000000000000e+04,1.137500000000000000e+04,1.137500000000000000e+04
9.349999999999989768e+02,1.140500000000000000e+04,1.140500000000000000e+04,1.140500000000000000e+04,0.000000000000000000e+00,1.300740250000000000e+08,4.000000000000000000e+00,1.140500000000000000e+04,1.140500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.140500000000000000e+04,1.140500000000000000e+04,1.140500000000000000e+04,1.140500000000000000e+04,1.140500000000000000e+04,1.140500000000000000e+04,1.140500000000000000e+04,1.140500000000000000e+04,1.140500000000000000e+04
9.379999999999989768e+02,1.143500000000000000e+04,1.143500000000000000e+04,1.143500000000000000e+04,0.000000000000000000e+00,1.307592250000000000e+08,4.000000000000000000e+00,1.143500000000000000e+04,1.143500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.143500000000000000e+04,1.143500000000000000e+04,1.143500000000000000e+04,1.143500000000000000e+04,1.143500000000000000e+04,1.143500000000000000e+04,1.143500000000000000e+04,1.143500000000000000e+04,1.143500000000000000e+04
9.409999999999989768e+02,1.146500000000000000e+04,1.146500000000000000e+04,1.146500000000000000e+04,0.000000000000000000e+00,1.314462250000000000e+08,4.000000000000000000e+00,1.146500000000000000e+04,1.146500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.146500000000000000e+04,1.146500000000000000e+04,1.146500000000000000e+04,1.146500000000000000e+04,1.146500000000000000e+04,1.146500000000000000e+04,1.146500000000000000e+04,1.146500000000000000e+04,1.146500000000000000e+04
9.439999999999989768e+02,1.149500000000000000e+04,1.149500000000000000e+04,1.149500000000000000e+04,0.000000000000000000e+00,1.321350250000000000e+08,4.000000000000000000e+00,1.149500000000000000e+04,1.149500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.149500000000000000e+04,1.149500000000000000e+04,1.149500000000000000e+04,1.149500000000000000e+04,1.149500000000000000e+04,1.149500000000000000e+04,1.149500000000000000e+04,1.149500000000000000e+04,1.149500000000000000e+04
9.469999999999989768e+02,1.152500000000000000e+04,1.152500000000000000e+04,1.152500000000000000e+04,0.000000000000000000e+00,1.328256250000000000e+08,4.000000000000000000e+00,1.152500000000000000e+04,1.152500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.152500000000000000e+04,1.152500000000000000e+04,1.152500000000000000e+04,1.152500000000000000e+04,1.152500000000000000e+04,1.152500000000000000e+04,1.152500000000000000e+04,1.152500000000000000e+04,1.152500000000000000e+04
9.499999999999989768e+02,1.155500000000000000e+04,1.155500000000000000e+04,1.155500000000000000e+04,0.000000000000000000e+00,1.335180250000000000e+08,4.000000000000000000e+00,1.155500000000000000e+04,1.155500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.155500000000000000e+04,1.155500000000000000e+04,1.155500000000000000e+04,1.155500000000000000e+04,1.155500000000000000e+04,1.155500000000000000e+04,1.155500000000000000e+04,1.155500000000000000e+04,1.155500000000000000e+04
9.529999999999989768e+02,1.158500000000000000e+04,1.158500000000000000e+04,1.158500000000000000e+04,0.000000000000000000e+00,1.342122250000000000e+08,4.000000000000000000e+00,1.158500000000000000e+04,1.158500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.158500000000000000e+04,1.158500000000000000e+04,1.158500000000000000e+04,1.158500000000000000e+04,1.158500000000000000e+04,1.158500000000000000e+04,1.158500000000000000e+04,1.158500000000000000e+04,1.158500000000000000e+04
9.559999999999989768e+02,1.161500000000000000e+04,1.161500000000000000e+04,1.161500000000000000e+04,0.000000000000000000e+00,1.349082250000000000e+08,4.000000000000000000e+00,1.161500000000000000e+04,1.161500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.161500000000000000e+04,1.161500000000000000e+04,1.161500000000000000e+04,1.161500000000000000e+04,1.161500000000000000e+04,1.161500000000000000e+04,1.161500000000000000e+04,1.161500000000000000e+04,1.161500000000000000e+04
9.589999999999989768e+02,1.164500000000000000e+04,1.164500000000000000e+04,1.164500000000000000e+04,0.000000000000000000e+00,1.356060250000000000e+08,4.000000000000000000e+00,1.164500000000000000e+04,1.164500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.164500000000000000e+04,1.164500000000000000e+04,1.164500000000000000e+04,1.164500000000000000e+04,1.164500000000000000e+04,1.164500000000000000e+04,1.164500000000000000e+04,1.164500000000000000e+04,1.164500000000000000e+04
9.619999999999989768e+02,1.167500000000000000e+04,1.167500000000000000e+04,1.167500000000000000e+04,0.000000000000000000e+00,1.363056250000000000e+08,4.000000000000000000e+00,1.167500000000000000e+04,1.167500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.167500000000000000e+04,1.167500000000000000e+04,1.167500000000000000e+04,1.167500000000000000e+04,1.167500000000000000e+04,1.167500000000000000e+04,1.167500000000000000e+04,1.167500000000000000e+04,1.167500000000000000e+04
9.649999999999989768e+02,1.170500000000000000e+04,1.170500000000000000e+04,1.170500000000000000e+04,0.000000000000000000e+00,1.370070250000000000e+08,4.000000000000000000e+00,1.170500000000000000e+04,1.170500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.170500000000000000e+04,1.170500000000000000e+04,1.170500000000000000e+04,1.170500000000000000e+04,1.170500000000000000e+04,1.170500000000000000e+04,1.170500000000000000e+04,1.170500000000000000e+04,1.170500000000000000e+04
9.679999999999989768e+02,1.173500000000000000e+04,1.173500000000000000e+04,1.173500000000000000e+04,0.000000000000000000e+00,1.377102250000000000e+08,4.000000000000000000e+00,1.173500000000000000e+04,1.173500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.173500000000000000e+04,1.173500000000000000e+04,1.173500000000000000e+04,1.173500000000000000e+04,1.173500000000000000e+04,1.173500000000000000e+04,1.173500000000000000e+04,1.173500000000000000e+04,1.173500000000000000e+04
9.709999999999989768e+02,1.176500000000000000e+04,1.176500000000000000e+04,1.176500000000000000e+04,0.000000000000000000e+00,1.384152250000000000e+08,4.000000000000000000e+00,1.176500000000000000e+04,1.176500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.176500000000000000e+04,1.176500000000000000e+04,1.176500000000000000e+04,1.176500000000000000e+04,1.176500000000000000e+04,1.176500000000000000e+04,1.176500000000000000e+04,1.176500000000000000e+04,1.176500000000000000e+04
9.739999999999989768e+02,1.179500000000000000e+04,1.179500000000000000e+04,1.179500000000000000e+04,0.000000000000000000e+00,1.391220250000000000e+08,4.000000000000000000e+00,1.179500000000000000e+04,1.179500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.179500000000000000e+04,1.179500000000000000e+04,1.179500000000000000e+04,1.179500000000000000e+04,1.179500000000000000e+04,1.179500000000000000e+04,1.179500000000000000e+04,1.179500000000000000e+04,1.179500000000000000e+04
9.769999999999989768e+02,1.182500000000000000e+04,1.182500000000000000e+04,1.182500000000000000e+04,0.000000000000000000e+00,1.398306250000000000e+08,4.000000000000000000e+00,1.182500000000000000e+04,1.182500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.182500000000000000e+04,1.182500000000000000e+04,1.182500000000000000e+04,1.182500000000000000e+04,1.182500000000000000e+04,1.182500000000000000e+04,1.182500000000000000e+04,1.182500000000000000e+04,1.182500000000000000e+04
9.799999999999989768e+02,1.185500000000000000e+04,1.185500000000000000e+04,1.185500000000000000e+04,0.000000000000000000e+00,1.405410250000000000e+08,4.000000000000000000e+00,1.185500000000000000e+04,1.185500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.185500000000000000e+04,1.185500000000000000e+04,1.185500000000000000e+04,1.185500000000000000e+04,1.185500000000000000e+04,1.185500000000000000e+04,1.185500000000000000e+04,1.185500000000000000e+04,1.185500000000000000e+04
9.829999999999989768e+02,1.188500000000000000e+04,1.188500000000000000e+04,1.188500000000000000e+04,0.000000000000000000e+00,1.412532250000000000e+08,4.000000000000000000e+00,1.188500000000000000e+04,1.188500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.188500000000000000e+04,1.188500000000000000e+04,1.188500000000000000e+04,1.188500000000000000e+04,1.188500000000000000e+04,1.188500000000000000e+04,1.188500000000000000e+04,1.188500000000000000e+04,1.188500000000000000e+04
9.859999999999989768e+02,1.191500000000000000e+04,1.191500000000000000e+04,1.191500000000000000e+04,0.000000000000000000e+00,1.419672250000000000e+08,4.000000000000000000e+00,1.191500000000000000e+04,1.191500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.191500000000000000e+04,1.191500000000000000e+04,1.191500000000000000e+04,1.191500000000000000e+04,1.191500000000000000e+04,1.191500000000000000e+04,1.191500000000000000e+04,1.191500000000000000e+04,1.191500000000000000e+04
9.889999999999989768e+02,1.194500000000000000e+04,1.194500000000000000e+04,1.194500000000000000e+04,0.000000000000000000e+00,1.426830250000000000e+08,4.000000000000000000e+00,1.194500000000000000e+04,1.194500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.194500000000000000e+04,1.194500000000000000e+04,1.194500000000000000e+04,1.194500000000000000e+04,1.194500000000000000e+04,1.194500000000000000e+04,1.194500000000000000e+04,1.194500000000000000e+04,1.194500000000000000e+04
9.919999999999989768e+02,1.197500000000000000e+04,1.197500000000000000e+04,1.197500000000000000e+04,0.000000000000000000e+00,1.434006250000000000e+08,4.000000000000000000e+00,1.197500000000000000e+04,1.197500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.197500000000000000e+04,1.197500000000000000e+04,1.197500000000000000e+04,1.197500000000000000e+04,1.197500000000000000e+04,1.197500000000000000e+04,1.197500000000000000e+04,1.197500000000000000e+04,1.197500000000000000e+04
9.949999999999989768e+02,1.200500000000000000e+04,1.200500000000000000e+04,1.200500000000000000e+04,0.000000000000000000e+00,1.441200250000000000e+08,4.000000000000000000e+00,1.200500000000000000e+04,1.200500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.200500000000000000e+04,1.200500000000000000e+04,1.200500000000000000e+04,1.200500000000000000e+04,1.200500000000000000e+04,1.200500000000000000e+04,1.200500000000000000e+04,1.200500000000000000e+04,1.200500000000000000e+04
9.979999999999989768e+02,1.203500000000000000e+04,1.203500000000000000e+04,1.203500000000000000e+04,0.000000000000000000e+00,1.448412250000000000e+08,4.000000000000000000e+00,1.203500000000000000e+04,1.203500000000000000e+04,-0.000000000000000000e+00,0.000000000000000000e+00,1.203500000000000000e+04,1.203500000000000000e+04,1.203500000000000000e+04,1.203500000000000000e+04,1.203500000000000000e+04,1.203500000000000000e+04,1.203500000000000000e+04,1.203500000000000000e+04,1.203500000000000000e+04


==> figures/data/3d/gr1_p140_none_timestep_runtime.csv <==
time,timestep_solution_time,newton_solution_time,cumulative_time,cumulative_time_h
-1.995000000000009663e+02,2.104870000000000019e+01,3.006957142857142884e+00,2.104870000000000019e+01,5.846861111111110836e-03
-1.965000000000009663e+02,1.466239999999999988e+01,2.932479999999999976e+00,1.225956000000000046e+02,3.405433333333333229e-02
-1.935000000000009663e+02,1.478320000000000078e+01,2.956640000000000157e+00,2.111531999999999982e+02,5.865366666666666645e-02
-1.905000000000009663e+02,1.515150000000000041e+01,3.030299999999999994e+00,3.011599999999999682e+02,8.365555555555555245e-02
-1.875000000000009663e+02,1.542309999999999981e+01,3.084620000000000140e+00,3.924447999999999865e+02,1.090124444444444396e-01
-1.845000000000009663e+02,1.529170000000000051e+01,3.058340000000000281e+00,4.844896000000000527e+02,1.345804444444444470e-01
-1.815000000000009663e+02,1.583159999999999989e+01,3.166319999999999801e+00,5.782958000000000993e+02,1.606377222222222512e-01
-1.785000000000009663e+02,1.600140000000000029e+01,3.200280000000000236e+00,6.740269000000000688e+02,1.872296944444444555e-01
-1.755000000000009663e+02,1.605999999999999872e+01,3.211999999999999744e+00,7.708701000000000931e+02,2.141305833333333464e-01
-1.725000000000009663e+02,1.647060000000000102e+01,3.294120000000000381e+00,8.689913000000000238e+02,2.413864722222222314e-01
-1.695000000000009663e+02,1.656350000000000122e+01,3.312700000000000422e+00,9.681310000000000855e+02,2.689252777777778047e-01
-1.665000000000009663e+02,1.682580000000000098e+01,3.365160000000000373e+00,1.068309700000000021e+03,2.967526944444444648e-01
-1.635000000000009663e+02,1.697070000000000078e+01,3.394140000000000157e+00,1.170093300000000227e+03,3.250259166666667476e-01
-1.605000000000009663e+02,1.740419999999999945e+01,3.480839999999999712e+00,1.274045599999999922e+03,3.539015555555555248e-01
-1.575000000000009663e+02,1.765919999999999845e+01,3.531839999999999868e+00,1.379539199999999937e+03,3.832053333333333422e-01
-1.545000000000009663e+02,1.800280000000000058e+01,3.600560000000000205e+00,1.486870699999999715e+03,4.130196388888888182e-01
-1.515000000000009663e+02,1.812280000000000157e+01,3.624560000000000226e+00,1.595150899999999865e+03,4.430974722222221773e-01
-1.485000000000009663e+02,1.831299999999999883e+01,3.662599999999999856e+00,1.704832999999999856e+03,4.735647222222221786e-01
-1.455000000000009663e+02,1.837829999999999941e+01,3.675659999999999705e+00,1.815351899999999887e+03,5.042644166666666594e-01
-1.425000000000009663e+02,1.838789999999999836e+01,3.677579999999999849e+00,1.926325199999999768e+03,5.350903333333332235e-01
-1.395000000000009663e+02,1.842079999999999984e+01,3.684159999999999879e+00,2.037616399999999658e+03,5.660045555555555108e-01
-1.365000000000009663e+02,1.871000000000000085e+01,3.741999999999999993e+00,2.150107400000000325e+03,5.972520555555556054e-01
-1.335000000000009663e+02,1.898920000000000030e+01,3.797839999999999883e+00,2.263881200000000263e+03,6.288558888888889919e-01
-1.305000000000009663e+02,1.922640000000000171e+01,3.845280000000000253e+00,2.378098800000000210e+03,6.605830000000000313e-01
-1.275000000000009663e+02,1.955679999999999907e+01,3.911359999999999726e+00,2.494359300000000076e+03,6.928775833333333800e-01
-1.245000000000009663e+02,1.977049999999999841e+01,3.954099999999999504e+00,2.612275900000000092e+03,7.256321944444444894e-01
-1.215000000000009663e+02,2.003640000000000043e+01,4.007279999999999731e+00,2.732150200000000041e+03,7.589306111111111530e-01
-1.185000000000009663e+02,2.025349999999999895e+01,4.050699999999999967e+00,2.853646199999999681e+03,7.926794999999998703e-01
-1.155000000000009663e+02,2.023679999999999879e+01,4.047359999999999403e+00,2.976244099999999435e+03,8.267344722222220721e-01
-1.125000000000009663e+02,2.082969999999999899e+01,4.165939999999999976e+00,3.100434199999999237e+03,8.612317222222219959e-01
-1.095000000000009663e+02,2.085519999999999996e+01,4.171039999999999637e+00,3.224808799999998882e+03,8.957802222222218669e-01
-1.065000000000009663e+02,2.139679999999999893e+01,4.279359999999999609e+00,3.351771099999999024e+03,9.310475277777775505e-01
-1.035000000000009663e+02,2.167070000000000007e+01,4.334139999999999660e+00,3.481241099999999733e+03,9.670114166666665678e-01
-1.005000000000009663e+02,2.171760000000000090e+01,4.343519999999999825e+00,3.611728799999999410e+03,1.003257999999999761e+00
-9.750000000000096634e+01,2.210670000000000002e+01,4.421339999999999826e+00,3.744229199999998855e+03,1.040063666666666276e+00
-9.450000000000096634e+01,2.266989999999999839e+01,4.533979999999999677e+00,3.879778099999998631e+03,1.077716138888888509e+00
-9.150000000000096634e+01,2.291270000000000095e+01,4.582539999999999836e+00,4.016549399999998514e+03,1.115708166666666168e+00
-8.850000000000096634e+01,2.338919999999999888e+01,4.677839999999999776e+00,4.155118499999997766e+03,1.154199583333332724e+00
-8.550000000000096634e+01,2.364649999999999963e+01,4.729300000000000281e+00,4.296434799999997267e+03,1.193454111111110327e+00
-8.250000000000096634e+01,2.412999999999999901e+01,4.825999999999999623e+00,4.439002299999997376e+03,1.233056194444443809e+00
-7.950000000000096634e+01,2.436319999999999908e+01,4.872639999999999638e+00,4.582539599999996426e+03,1.272927666666665569e+00
-7.650000000000096634e+01,2.446910000000000096e+01,4.893819999999999837e+00,4.727161499999996522e+03,1.313100416666665771e+00
-7.350000000000096634e+01,2.464930000000000021e+01,4.929859999999999687e+00,4.873245299999995950e+03,1.353679249999998779e+00
-7.050000000000096634e+01,2.471249999999999858e+01,4.942499999999999893e+00,5.019822199999995973e+03,1.394395055555554430e+00
-6.750000000000096634e+01,2.499259999999999948e+01,4.998520000000000074e+00,5.168611399999995228e+03,1.435725388888887455e+00
-6.450000000000096634e+01,2.528180000000000049e+01,5.056359999999999744e+00,5.318941999999995460e+03,1.477483888888887709e+00
-6.150000000000096634e+01,2.527230000000000132e+01,5.054460000000000619e+00,5.470340399999995498e+03,1.519538999999998641e+00
-5.850000000000096634e+01,2.556929999999999836e+01,5.113859999999999850e+00,5.623202499999996689e+03,1.562000694444443560e+00
-5.550000000000096634e+01,2.599640000000000128e+01,5.199279999999999902e+00,5.777933399999997164e+03,1.604981499999999173e+00
-5.250000000000096634e+01,2.629179999999999851e+01,5.258359999999999701e+00,5.935225199999997130e+03,1.648673666666665927e+00
-4.950000000000096634e+01,2.636820000000000164e+01,5.273640000000000327e+00,6.093873699999997370e+03,1.692742694444443696e+00
-4.650000000000096634e+01,2.683909999999999840e+01,5.367820000000000036e+00,6.254234099999996943e+03,1.737287249999999172e+00
-4.350000000000096634e+01,2.722779999999999845e+01,5.445559999999999512e+00,6.417062799999995150e+03,1.782517444444443155e+00
-4.050000000000096634e+01,2.749330000000000140e+01,5.498660000000000103e+00,6.581296499999995831e+03,1.828137916666665586e+00
-3.750000000000096634e+01,2.774569999999999936e+01,5.549139999999999517e+00,6.747054899999995541e+03,1.874181916666665337e+00
-3.450000000000096634e+01,2.809479999999999933e+01,5.618959999999999511e+00,6.913276499999996304e+03,1.920354583333332199e+00
-3.150000000000096634e+01,2.844719999999999871e+01,5.689439999999999387e+00,7.081422599999996237e+03,1.967061833333332288e+00
-2.850000000000096634e+01,2.868189999999999884e+01,5.736379999999999590e+00,7.251737899999996444e+03,2.014371638888887706e+00
-2.550000000000096634e+01,2.883180000000000121e+01,5.766360000000000596e+00,7.423399999999996908e+03,2.062055555555554864e+00
-2.250000000000096634e+01,2.911499999999999844e+01,5.822999999999999510e+00,7.596670499999997446e+03,2.110186249999999486e+00
-1.950000000000096634e+01,2.934870000000000090e+01,5.869740000000000180e+00,7.771425099999996746e+03,2.158729194444443333e+00
-1.650000000000096634e+01,2.942060000000000031e+01,5.884120000000000239e+00,7.947521299999996700e+03,2.207644805555554424e+00
-1.350000000000096634e+01,2.968629999999999924e+01,5.937260000000000204e+00,8.125338799999996809e+03,2.257038555555554549e+00
-1.050000000000096634e+01,2.992689999999999984e+01,5.985380000000000145e+00,8.304785199999996621e+03,2.306884777777777007e+00
-7.500000000000966338e+00,3.005499999999999972e+01,6.011000000000000121e+00,8.485742199999996956e+03,2.357150611111110461e+00
-4.500000000000966338e+00,3.028790000000000049e+01,6.057579999999999742e+00,8.667784199999996417e+03,2.407717833333332447e+00
-1.500000000000966338e+00,3.050179999999999936e+01,6.100360000000000227e+00,8.850981199999994715e+03,2.458605888888887314e+00
9.999999999990336619e-01,2.726739999999999853e+01,6.816849999999999632e+00,9.024416699999996126e+03,2.506782416666665458e+00
3.999999999999033662e+00,2.738060000000000116e+01,6.845150000000000290e+00,9.188912599999996019e+03,2.552475722222220966e+00
6.999999999999033662e+00,2.767229999999999990e+01,6.918074999999999974e+00,9.353223899999997229e+03,2.598117749999999226e+00
9.999999999999033662e+00,2.788129999999999953e+01,6.970324999999999882e+00,9.519084799999996903e+03,2.644190222222221553e+00
1.299999999999903366e+01,2.780320000000000036e+01,6.950800000000000090e+00,9.685791399999998248e+03,2.690497611111110743e+00
1.599999999999903366e+01,2.782580000000000098e+01,6.956450000000000244e+00,9.853557300000000396e+03,2.737099249999999984e+00
1.899999999999903366e+01,2.811479999999999890e+01,7.028699999999999726e+00,1.002224550000000090e+04,2.783957083333333582e+00
2.199999999999903366e+01,2.811680000000000135e+01,7.029200000000000337e+00,1.019084040000000095e+04,2.830789000000000222e+00
2.499999999999903366e+01,2.820929999999999893e+01,7.052324999999999733e+00,1.035976330000000235e+04,2.877712027777778570e+00
2.799999999999903366e+01,2.792569999999999908e+01,6.981424999999999770e+00,1.052831540000000314e+04,2.924532055555556287e+00
3.099999999999903366e+01,2.863739999999999952e+01,7.159349999999999881e+00,1.069835650000000169e+04,2.971765694444445050e+00
3.399999999999903366e+01,2.868680000000000163e+01,7.171700000000000408e+00,1.087023750000000109e+04,3.019510416666666863e+00
3.699999999999903366e+01,2.876630000000000109e+01,7.191575000000000273e+00,1.104266060000000107e+04,3.067405722222222408e+00
3.999999999999903366e+01,2.893720000000000070e+01,7.234300000000000175e+00,1.121590430000000197e+04,3.115528972222222581e+00
4.299999999999903366e+01,2.834730000000000061e+01,7.086825000000000152e+00,1.138932530000000042e+04,3.163701472222222311e+00
4.599999999999903366e+01,2.910650000000000048e+01,7.276625000000000121e+00,1.156324649999999929e+04,3.212012916666666662e+00
4.899999999999903366e+01,2.866799999999999926e+01,7.166999999999999815e+00,1.173787959999999839e+04,3.260522111111110455e+00
5.199999999999903366e+01,2.924390000000000001e+01,7.310975000000000001e+00,1.191272749999999724e+04,3.309090972222221261e+00
5.499999999999903366e+01,2.935099999999999909e+01,7.337749999999999773e+00,1.208791069999999854e+04,3.357752972222221910e+00
5.799999999999903366e+01,2.952029999999999887e+01,7.380074999999999719e+00,1.226459789999999703e+04,3.406832749999999077e+00
6.099999999999903366e+01,2.964410000000000167e+01,7.411025000000000418e+00,1.244173789999999462e+04,3.456038305555554135e+00
6.399999999999903366e+01,2.974080000000000013e+01,7.435200000000000031e+00,1.261942449999999371e+04,3.505395694444442878e+00
6.699999999999903366e+01,3.005099999999999838e+01,7.512749999999999595e+00,1.279938659999999436e+04,3.555385166666665153e+00
6.999999999999903366e+01,3.017989999999999995e+01,7.544974999999999987e+00,1.298044519999999466e+04,3.605679222222220925e+00
7.299999999999903366e+01,3.027479999999999905e+01,7.568699999999999761e+00,1.316147679999999309e+04,3.655965777777775649e+00
7.599999999999903366e+01,3.044310000000000116e+01,7.610775000000000290e+00,1.334349139999999170e+04,3.706525388888886496e+00
7.899999999999903366e+01,3.068189999999999884e+01,7.670474999999999710e+00,1.352716199999999117e+04,3.757544999999997692e+00
8.199999999999903366e+01,3.087430000000000163e+01,7.718575000000000408e+00,1.371185379999999168e+04,3.808848277777775682e+00
8.499999999999903366e+01,3.106599999999999895e+01,7.766499999999999737e+00,1.389810729999999057e+04,3.860585361111108504e+00
8.799999999999903366e+01,3.104889999999999972e+01,7.762224999999999930e+00,1.408493049999998948e+04,3.912480694444441465e+00
9.099999999999903366e+01,3.121519999999999939e+01,7.803799999999999848e+00,1.427203539999999157e+04,3.964454277777775371e+00
9.399999999999903366e+01,3.112890000000000157e+01,7.782225000000000392e+00,1.445970279999999002e+04,4.016584111111108690e+00
9.699999999999903366e+01,3.183780000000000143e+01,7.959450000000000358e+00,1.465010919999998987e+04,4.069474777777775110e+00
9.999999999999903366e+01,3.198499999999999943e+01,7.996249999999999858e+00,1.484166679999999178e+04,4.122685222222219892e+00
1.029999999999990337e+02,3.240559999999999974e+01,8.101399999999999935e+00,1.503648299999999290e+04,4.176800833333331298e+00
1.059999999999990337e+02,3.246970000000000312e+01,8.117425000000000779e+00,1.523218759999999202e+04,4.231163222222219744e+00
1.089999999999990337e+02,3.321730000000000160e+01,8.304325000000000401e+00,1.543137899999999354e+04,4.286494166666664718e+00
1.119999999999990337e+02,3.302969999999999828e+01,8.257424999999999571e+00,1.563148669999999402e+04,4.342079638888887594e+00
1.149999999999990337e+02,3.361840000000000117e+01,8.404600000000000293e+00,1.583290359999999419e+04,4.398028777777776455e+00
1.179999999999990337e+02,3.369080000000000297e+01,8.422700000000000742e+00,1.603452959999999439e+04,4.454035999999998552e+00
1.209999999999990337e+02,3.358919999999999817e+01,8.397299999999999542e+00,1.623693399999999565e+04,4.510259444444443488e+00
1.239999999999990337e+02,3.410609999999999786e+01,8.526524999999999466e+00,1.644119479999999749e+04,4.566998555555555228e+00
1.269999999999990337e+02,3.423010000000000019e+01,8.557525000000000048e+00,1.664596500000000015e+04,4.623879166666666762e+00
1.299999999999990337e+02,3.435620000000000118e+01,8.589050000000000296e+00,1.685211499999999796e+04,4.681143055555555321e+00
1.329999999999990337e+02,3.469440000000000168e+01,8.673600000000000421e+00,1.705961140000000159e+04,4.738780944444444643e+00
1.359999999999990337e+02,3.485020000000000095e+01,8.712550000000000239e+00,1.726866870000000563e+04,4.796852416666668617e+00
1.389999999999990337e+02,3.507039999999999935e+01,8.767599999999999838e+00,1.747847400000000562e+04,4.855131666666668622e+00
1.419999999999990337e+02,3.504010000000000247e+01,8.760025000000000617e+00,1.768926880000000892e+04,4.913685777777780039e+00
1.449999999999990337e+02,3.520450000000000301e+01,8.801125000000000753e+00,1.790033860000001005e+04,4.972316277777780513e+00
1.479999999999990337e+02,3.552479999999999905e+01,8.881199999999999761e+00,1.811288530000000901e+04,5.031357027777779933e+00
1.509999999999990337e+02,3.565749999999999886e+01,8.914374999999999716e+00,1.832668800000000920e+04,5.090746666666669640e+00
1.539999999999990337e+02,3.551039999999999708e+01,8.877599999999999270e+00,1.854045400000000518e+04,5.150126111111112515e+00
1.569999999999990337e+02,3.601250000000000284e+01,9.003125000000000711e+00,1.875596930000000793e+04,5.209991472222224473e+00
1.599999999999990337e+02,3.629240000000000066e+01,9.073100000000000165e+00,1.897255790000000707e+04,5.270154972222224288e+00
1.629999999999990337e+02,3.630590000000000117e+01,9.076475000000000293e+00,1.919061730000000534e+04,5.330727027777779625e+00
1.659999999999990337e+02,3.627499999999999858e+01,9.068749999999999645e+00,1.940952350000000661e+04,5.391534305555557793e+00
1.689999999999990337e+02,3.641129999999999711e+01,9.102824999999999278e+00,1.962985940000000483e+04,5.452738722222223444e+00
1.719999999999990337e+02,3.710840000000000316e+01,9.277100000000000790e+00,1.985195700000000579e+04,5.514432500000001625e+00
1.749999999999990337e+02,3.680969999999999942e+01,9.202424999999999855e+00,2.007410000000000582e+04,5.576138888888890754e+00
1.779999999999990337e+02,3.690979999999999706e+01,9.227449999999999264e+00,2.029675610000000597e+04,5.637987805555557230e+00
1.809999999999990337e+02,3.697189999999999799e+01,9.242974999999999497e+00,2.051891890000000785e+04,5.699699694444446685e+00
1.839999999999990337e+02,3.749869999999999948e+01,9.374674999999999869e+00,2.074281960000000618e+04,5.761894333333335005e+00
1.869999999999990337e+02,3.767479999999999762e+01,9.418699999999999406e+00,2.096863660000000891e+04,5.824621277777779937e+00
1.899999999999990337e+02,3.777020000000000266e+01,9.442550000000000665e+00,2.119526480000000811e+04,5.887573555555557725e+00
1.929999999999990337e+02,3.805680000000000263e+01,9.514200000000000657e+00,2.142306450000000768e+04,5.950851250000002146e+00
1.959999999999990337e+02,3.794680000000000319e+01,9.486700000000000799e+00,2.165098100000000704e+04,6.014161388888890514e+00
1.989999999999990337e+02,3.794819999999999993e+01,9.487049999999999983e+00,2.187917080000000715e+04,6.077547444444446612e+00
2.019999999999990337e+02,3.818350000000000222e+01,9.545875000000000554e+00,2.210791390000000683e+04,6.141087194444446062e+00
2.049999999999990337e+02,3.834089999999999776e+01,9.585224999999999440e+00,2.233766600000000471e+04,6.204907222222223240e+00
2.079999999999990337e+02,3.893119999999999692e+01,9.732799999999999230e+00,2.256979880000000048e+04,6.269388555555555520e+00
2.109999999999990337e+02,3.918800000000000239e+01,9.797000000000000597e+00,2.280445549999999639e+04,6.334570972222221208e+00
2.139999999999990337e+02,3.932030000000000314e+01,9.830075000000000784e+00,2.303987789999999222e+04,6.399966083333331390e+00
2.169999999999990337e+02,3.944819999999999993e+01,9.862049999999999983e+00,2.327592439999998896e+04,6.465534555555552565e+00
2.199999999999990337e+02,3.970539999999999736e+01,9.926349999999999341e+00,2.351380449999998746e+04,6.531612361111107212e+00
2.229999999999990337e+02,3.988550000000000040e+01,9.971375000000000099e+00,2.375309699999998338e+04,6.598082499999994965e+00
2.259999999999990337e+02,3.996039999999999992e+01,9.990099999999999980e+00,2.399283999999998559e+04,6.664677777777773926e+00
2.289999999999990337e+02,4.015129999999999910e+01,1.003782499999999978e+01,2.423414159999998446e+04,6.731705999999995527e+00
2.319999999999990337e+02,4.023369999999999891e+01,1.005842499999999973e+01,2.447592009999998481e+04,6.798866694444440029e+00
2.349999999999990337e+02,4.043769999999999953e+01,1.010942499999999988e+01,2.471830469999998240e+04,6.866195749999994824e+00
2.379999999999990337e+02,4.068030000000000257e+01,1.017007500000000064e+01,2.496161959999998362e+04,6.933783222222217546e+00
2.409999999999990337e+02,4.088430000000000319e+01,1.022107500000000080e+01,2.520680389999998442e+04,7.001889972222217651e+00
2.439999999999990337e+02,4.093350000000000222e+01,1.023337500000000055e+01,2.545198799999998300e+04,7.069996666666662044e+00
2.469999999999989768e+02,4.119080000000000297e+01,1.029770000000000074e+01,2.569889749999998457e+04,7.138582638888884446e+00
2.499999999999989768e+02,4.122090000000000032e+01,1.030522500000000008e+01,2.594621919999998499e+04,7.207283111111107310e+00
2.529999999999989768e+02,4.125919999999999987e+01,1.031479999999999997e+01,2.619474059999999008e+04,7.276316833333330791e+00
2.559999999999989768e+02,4.151800000000000068e+01,1.037950000000000017e+01,2.644376869999998962e+04,7.345491305555552408e+00
2.589999999999989768e+02,4.168229999999999791e+01,1.042057499999999948e+01,2.669376749999999083e+04,7.414935416666664558e+00
2.619999999999989768e+02,4.189869999999999806e+01,1.047467499999999951e+01,2.694473209999999381e+04,7.484647805555553646e+00
2.649999999999989768e+02,4.169700000000000273e+01,1.042425000000000068e+01,2.719595609999999215e+04,7.554432249999997850e+00
2.679999999999989768e+02,4.197789999999999822e+01,1.049447499999999955e+01,2.744766119999999501e+04,7.624350333333332230e+00
2.709999999999989768e+02,4.220080000000000098e+01,1.055020000000000024e+01,2.770086179999999149e+04,7.694683833333330725e+00
2.739999999999989768e+02,4.221650000000000347e+01,1.055412500000000087e+01,2.795487289999999120e+04,7.765242472222220194e+00
2.769999999999989768e+02,4.249949999999999761e+01,1.062487499999999940e+01,2.821004649999999310e+04,7.836124027777775503e+00
2.799999999999989768e+02,4.263779999999999859e+01,1.065944999999999965e+01,2.846638659999999072e+04,7.907329611111108214e+00
2.829999999999989768e+02,4.285260000000000247e+01,1.071315000000000062e+01,2.872373359999998502e+04,7.978814888888885015e+00
2.859999999999989768e+02,4.310640000000000072e+01,1.077660000000000018e+01,2.898220699999998396e+04,8.050613055555551512e+00
2.889999999999989768e+02,4.325789999999999935e+01,1.081447499999999984e+01,2.924168169999998645e+04,8.122689361111106621e+00
2.919999999999989768e+02,4.367009999999999792e+01,1.091752499999999948e+01,2.950287699999998586e+04,8.195243611111107995e+00
2.949999999999989768e+02,4.376120000000000232e+01,1.094030000000000058e+01,2.976598669999999038e+04,8.268329638888886279e+00
2.979999999999989768e+02,4.387610000000000099e+01,1.096902500000000025e+01,3.003011939999999595e+04,8.341699833333331426e+00
3.009999999999989768e+02,4.426570000000000249e+01,1.106642500000000062e+01,3.029518839999999545e+04,8.415330111111110512e+00
3.039999999999989768e+02,4.434129999999999683e+01,1.108532499999999921e+01,3.056156429999999091e+04,8.489323416666664457e+00
3.069999999999989768e+02,3.165180000000000149e+01,1.055060000000000109e+01,3.079043789999998990e+04,8.552899416666663868e+00
3.099999999999989768e+02,3.146519999999999939e+01,1.048840000000000039e+01,3.098046919999999227e+04,8.605685888888887192e+00
3.129999999999989768e+02,3.195120000000000005e+01,1.065039999999999942e+01,3.117166249999999491e+04,8.658795138888887521e+00
3.159999999999989768e+02,3.201500000000000057e+01,1.067166666666666686e+01,3.136427269999999407e+04,8.712297972222220466e+00
3.189999999999989768e+02,3.224779999999999802e+01,1.074926666666666542e+01,3.155791609999999127e+04,8.766087805555553558e+00
3.219999999999989768e+02,3.251189999999999714e+01,1.083729999999999905e+01,3.175246599999998944e+04,8.820129444444441802e+00
3.249999999999989768e+02,3.262500000000000000e+01,1.087500000000000000e+01,3.194781029999999009e+04,8.874391749999997359e+00
3.279999999999989768e+02,3.279919999999999902e+01,1.093306666666666693e+01,3.214451589999998760e+04,8.929032194444440407e+00
3.309999999999989768e+02,3.282990000000000208e+01,1.094330000000000069e+01,3.234182589999998891e+04,8.983840527777774199e+00
3.339999999999989768e+02,3.309539999999999793e+01,1.103179999999999872e+01,3.254019269999998505e+04,9.038942416666662538e+00
3.369999999999989768e+02,3.312129999999999797e+01,1.104043333333333266e+01,3.273936509999998088e+04,9.094268083333327368e+00
3.399999999999989768e+02,3.335849999999999937e+01,1.111950000000000038e+01,3.293907209999999031e+04,9.149742249999997412e+00
3.429999999999989768e+02,3.345920000000000272e+01,1.115306666666666757e+01,3.314009009999998671e+04,9.205580583333329514e+00
3.459999999999989768e+02,3.367329999999999757e+01,1.122443333333333193e+01,3.334207539999998698e+04,9.261687611111106833e+00
3.489999999999989768e+02,3.390959999999999752e+01,1.130319999999999858e+01,3.354504979999998613e+04,9.318069388888885030e+00
3.519999999999989768e+02,3.390120000000000289e+01,1.130040000000000155e+01,3.374861179999997694e+04,9.374614388888883099e+00
3.549999999999989768e+02,3.414260000000000161e+01,1.138086666666666780e+01,3.395305849999997736e+04,9.431405138888882433e+00
3.579999999999989768e+02,3.415599999999999881e+01,1.138533333333333353e+01,3.415837969999997586e+04,9.488438805555547972e+00
3.609999999999989768e+02,3.435329999999999728e+01,1.145109999999999850e+01,3.436458959999997751e+04,9.545719333333327228e+00
3.639999999999989768e+02,3.449560000000000315e+01,1.149853333333333438e+01,3.457146649999998044e+04,9.603185138888884254e+00
3.669999999999989768e+02,3.471800000000000352e+01,1.157266666666666843e+01,3.477945199999998295e+04,9.660958888888883322e+00
3.699999999999989768e+02,3.489090000000000202e+01,1.163030000000000008e+01,3.498831359999997949e+04,9.718975999999994286e+00
3.729999999999989768e+02,3.493280000000000030e+01,1.164426666666666677e+01,3.519865739999998186e+04,9.777404833333328327e+00
3.759999999999989768e+02,3.523910000000000053e+01,1.174636666666666684e+01,3.540989129999998113e+04,9.836080916666661622e+00
3.789999999999989768e+02,3.528960000000000008e+01,1.176319999999999943e+01,3.562176279999998224e+04,9.894934111111105324e+00
3.819999999999989768e+02,3.547480000000000189e+01,1.182493333333333396e+01,3.583430069999997795e+04,9.953972416666660550e+00
3.849999999999989768e+02,3.566380000000000194e+01,1.188793333333333457e+01,3.604780999999996857e+04,1.001328055555554641e+01
3.879999999999989768e+02,3.577139999999999986e+01,1.192379999999999995e+01,3.626232999999996537e+04,1.007286944444443400e+01
3.909999999999989768e+02,3.582939999999999969e+01,1.194313333333333382e+01,3.647753729999996722e+04,1.013264924999999117e+01
3.939999999999989768e+02,3.592029999999999745e+01,1.197343333333333248e+01,3.669355649999996240e+04,1.019265458333332219e+01
3.969999999999989768e+02,3.607639999999999958e+01,1.202546666666666653e+01,3.691021679999996559e+04,1.025283799999998990e+01
3.999999999999989768e+02,3.628569999999999851e+01,1.209523333333333284e+01,3.712757439999996859e+04,1.031321511111110212e+01
4.029999999999989768e+02,3.641429999999999723e+01,1.213809999999999967e+01,3.734579919999995764e+04,1.037383311111110018e+01
4.059999999999989768e+02,3.640559999999999974e+01,1.213519999999999932e+01,3.756501879999995435e+04,1.043472744444443201e+01
4.089999999999989768e+02,3.659799999999999898e+01,1.219933333333333358e+01,3.778489469999994617e+04,1.049580408333331860e+01
4.119999999999989768e+02,3.666120000000000090e+01,1.222039999999999971e+01,3.800483159999994677e+04,1.055689766666665186e+01
4.149999999999989768e+02,3.679760000000000275e+01,1.226586666666666758e+01,3.822647809999994934e+04,1.061846613888887525e+01
4.179999999999989768e+02,3.677009999999999934e+01,1.225670000000000037e+01,3.844857149999995454e+04,1.068015874999998793e+01
4.209999999999989768e+02,3.719709999999999894e+01,1.239903333333333357e+01,3.867183799999994517e+04,1.074217722222220672e+01
4.239999999999989768e+02,3.742889999999999873e+01,1.247630000000000017e+01,3.889672179999994842e+04,1.080464494444442991e+01
4.269999999999989768e+02,3.743189999999999884e+01,1.247729999999999961e+01,3.912157319999994797e+04,1.086710366666665273e+01
4.299999999999989768e+02,3.735490000000000066e+01,1.245163333333333355e+01,3.934782019999994372e+04,1.092995005555554044e+01
4.329999999999989768e+02,3.769639999999999702e+01,1.256546666666666567e+01,3.957329719999994995e+04,1.099258255555554165e+01
4.359999999999989768e+02,3.780850000000000222e+01,1.260283333333333466e+01,3.979997379999994882e+04,1.105554827777776339e+01
4.389999999999989768e+02,3.830149999999999721e+01,1.276716666666666633e+01,4.002927119999995193e+04,1.111924199999998741e+01
4.419999999999989768e+02,3.835300000000000153e+01,1.278433333333333444e+01,4.025949189999994996e+04,1.118319219444443036e+01
4.449999999999989768e+02,3.860000000000000142e+01,1.286666666666666714e+01,4.049064939999995840e+04,1.124740261111109874e+01
4.479999999999989768e+02,3.868010000000000304e+01,1.289336666666666709e+01,4.072264439999996102e+04,1.131184566666665603e+01
4.509999999999989768e+02,3.875119999999999720e+01,1.291706666666666514e+01,4.095519629999996687e+04,1.137644341666665682e+01
4.539999999999989768e+02,3.896549999999999869e+01,1.298850000000000016e+01,4.118885209999996005e+04,1.144134780555554443e+01
4.569999999999989768e+02,3.914090000000000202e+01,1.304696666666666793e+01,4.142327169999995385e+04,1.150646436111109772e+01
4.599999999999989768e+02,3.877830000000000155e+01,1.292609999999999992e+01,4.165707379999995464e+04,1.157140938888887582e+01
4.629999999999989768e+02,3.920029999999999859e+01,1.306676666666666620e+01,4.189199019999994925e+04,1.163666394444443064e+01
4.659999999999989768e+02,3.935190000000000055e+01,1.311730000000000018e+01,4.212788619999994989e+04,1.170219061111109760e+01
4.689999999999989768e+02,3.957459999999999667e+01,1.319153333333333222e+01,4.236445479999996314e+04,1.176790411111110046e+01
4.719999999999989768e+02,3.960940000000000083e+01,1.320313333333333361e+01,4.260271059999996214e+04,1.183408627777776800e+01
4.749999999999989768e+02,3.986440000000000339e+01,1.328813333333333446e+01,4.284203649999995832e+04,1.190056569444443291e+01
4.779999999999989768e+02,4.001310000000000144e+01,1.333769999999999989e+01,4.308208429999995133e+04,1.196724563888887616e+01
4.809999999999989768e+02,3.987180000000000035e+01,1.329059999999999953e+01,4.332254429999995045e+04,1.203404008333331987e+01
4.839999999999989768e+02,4.020819999999999794e+01,1.340273333333333206e+01,4.356466409999995085e+04,1.210129558333331978e+01
4.869999999999989768e+02,4.042990000000000350e+01,1.347663333333333391e+01,4.380721919999994861e+04,1.216867199999998661e+01
4.899999999999989768e+02,4.062060000000000315e+01,1.354020000000000046e+01,4.405067819999995118e+04,1.223629949999998701e+01
4.929999999999989768e+02,4.067810000000000059e+01,1.355936666666666746e+01,4.429439669999994658e+04,1.230399908333331815e+01
4.959999999999989768e+02,4.082569999999999766e+01,1.360856666666666648e+01,4.453930489999994461e+04,1.237202913888887323e+01
4.989999999999989768e+02,4.093119999999999692e+01,1.364373333333333171e+01,4.478491079999993963e+04,1.244025299999998246e+01
5.019999999999989768e+02,4.104950000000000188e+01,1.368316666666666670e+01,4.503080549999993673e+04,1.250855708333331506e+01
5.049999999999989768e+02,4.105400000000000205e+01,1.368466666666666676e+01,4.527783799999993062e+04,1.257717722222220225e+01
5.079999999999989768e+02,4.106560000000000343e+01,1.368853333333333389e+01,4.552562939999993250e+04,1.264600816666664862e+01
5.109999999999989768e+02,4.135770000000000124e+01,1.378589999999999982e+01,4.577426729999992676e+04,1.271507424999997937e+01
5.139999999999989768e+02,4.165999999999999659e+01,1.388666666666666494e+01,4.602378779999993276e+04,1.278438549999998131e+01
5.169999999999989768e+02,4.167060000000000031e+01,1.389020000000000010e+01,4.627411579999992682e+04,1.285392105555553499e+01
5.199999999999989768e+02,4.157459999999999667e+01,1.385819999999999830e+01,4.652504189999992377e+04,1.292362274999997851e+01
5.229999999999989768e+02,4.187010000000000076e+01,1.395669999999999966e+01,4.677680849999992643e+04,1.299355791666664572e+01
5.259999999999989768e+02,4.220499999999999829e+01,1.406833333333333336e+01,4.702973149999992893e+04,1.306381430555553536e+01
5.289999999999989768e+02,4.221300000000000097e+01,1.407099999999999973e+01,4.728278459999993356e+04,1.313410683333331441e+01
5.319999999999989768e+02,4.229350000000000165e+01,1.409783333333333388e+01,4.753726879999992525e+04,1.320479688888886827e+01
5.349999999999989768e+02,4.240950000000000131e+01,1.413649999999999984e+01,4.779242549999993207e+04,1.327567374999998151e+01
5.379999999999989768e+02,4.267629999999999768e+01,1.422543333333333315e+01,4.804824859999993350e+04,1.334673572222220450e+01
5.409999999999989768e+02,4.282180000000000319e+01,1.427393333333333381e+01,4.830547619999993185e+04,1.341818783333331488e+01
5.439999999999989768e+02,4.277559999999999718e+01,1.425853333333333239e+01,4.856244219999992492e+04,1.348956727777775733e+01
5.469999999999989768e+02,4.313539999999999708e+01,1.437846666666666628e+01,4.882088779999993130e+04,1.356135772222220304e+01
5.499999999999989768e+02,4.293019999999999925e+01,1.431006666666666582e+01,4.907968699999993987e+04,1.363324638888887286e+01
5.529999999999989768e+02,4.307560000000000144e+01,1.435853333333333381e+01,4.933913909999993484e+04,1.370531641666664768e+01
5.559999999999989768e+02,4.330689999999999884e+01,1.443563333333333354e+01,4.959924379999993107e+04,1.377756772222220327e+01
5.589999999999989768e+02,4.311070000000000135e+01,1.437023333333333319e+01,4.985994159999992553e+04,1.384998377777775680e+01
5.619999999999989768e+02,4.365200000000000102e+01,1.455066666666666642e+01,5.012155719999992289e+04,1.392265477777775651e+01
5.649999999999989768e+02,4.376689999999999969e+01,1.458896666666666597e+01,5.038360529999992286e+04,1.399544591666664495e+01
5.679999999999989768e+02,4.396300000000000097e+01,1.465433333333333366e+01,5.064684549999992305e+04,1.406856819444442230e+01
5.709999999999989768e+02,4.410349999999999682e+01,1.470116666666666561e+01,5.091083689999992203e+04,1.414189913888886707e+01
5.739999999999989768e+02,4.429370000000000118e+01,1.476456666666666706e+01,5.117627809999993042e+04,1.421563280555553632e+01
5.769999999999989768e+02,4.413640000000000185e+01,1.471213333333333395e+01,5.144214769999993587e+04,1.428948547222220355e+01
5.799999999999989768e+02,4.450759999999999650e+01,1.483586666666666609e+01,5.170917919999994047e+04,1.436366088888887305e+01
5.829999999999989768e+02,4.451200000000000045e+01,1.483733333333333348e+01,5.197662889999993786e+04,1.443795247222220546e+01
5.859999999999989768e+02,4.465939999999999799e+01,1.488646666666666540e+01,5.224496089999993274e+04,1.451248913888887060e+01
5.889999999999989768e+02,4.467860000000000298e+01,1.489286666666666825e+01,5.251441339999993943e+04,1.458733705555553861e+01
5.919999999999989768e+02,4.491270000000000095e+01,1.497090000000000032e+01,5.278445639999994455e+04,1.466234899999998476e+01
5.949999999999989768e+02,4.524929999999999808e+01,1.508309999999999995e+01,5.305539519999994809e+04,1.473760977777776304e+01
5.979999999999989768e+02,4.544400000000000261e+01,1.514800000000000146e+01,5.332785379999995348e+04,1.481329272222220972e+01
6.009999999999989768e+02,4.549410000000000309e+01,1.516470000000000162e+01,5.360063819999995758e+04,1.488906616666665528e+01
6.039999999999989768e+02,4.555619999999999692e+01,1.518539999999999957e+01,5.387398619999995572e+04,1.496499616666665489e+01
6.069999999999989768e+02,4.554270000000000351e+01,1.518090000000000117e+01,5.414834169999995356e+04,1.504120602777776483e+01
6.099999999999989768e+02,4.570369999999999777e+01,1.523456666666666592e+01,5.442246889999995619e+04,1.511735247222221012e+01
6.129999999999989768e+02,4.597599999999999909e+01,1.532533333333333303e+01,5.469813609999996697e+04,1.519392669444443555e+01
6.159999999999989768e+02,4.621600000000000108e+01,1.540533333333333310e+01,5.497505539999996836e+04,1.527084872222221357e+01
6.189999999999989768e+02,4.666620000000000346e+01,1.555540000000000056e+01,5.525362769999996817e+04,1.534822991666665715e+01
6.219999999999989768e+02,4.682639999999999958e+01,1.560880000000000045e+01,5.553383879999997589e+04,1.542606633333332589e+01
6.249999999999989768e+02,4.706349999999999767e+01,1.568783333333333196e+01,5.581606069999997271e+04,1.550446130555554802e+01
6.279999999999989768e+02,4.680340000000000344e+01,1.560113333333333507e+01,5.609886759999996139e+04,1.558301877777776667e+01
6.309999999999989768e+02,4.707439999999999714e+01,1.569146666666666512e+01,5.638147509999995964e+04,1.566152086111110009e+01
6.339999999999989768e+02,4.737080000000000268e+01,1.579026666666666756e+01,5.666552819999995700e+04,1.574042449999998894e+01
6.369999999999989768e+02,4.710139999999999816e+01,1.570046666666666546e+01,5.694929509999994480e+04,1.581924863888887423e+01
6.399999999999989768e+02,4.741170000000000329e+01,1.580390000000000050e+01,5.723331829999994079e+04,1.589814397222220599e+01
6.429999999999989768e+02,4.745349999999999824e+01,1.581783333333333275e+01,5.751780509999994683e+04,1.597716808333331784e+01
6.459999999999989768e+02,4.765780000000000172e+01,1.588593333333333391e+01,5.780284759999995003e+04,1.605634655555554247e+01
6.489999999999989768e+02,4.770799999999999841e+01,1.590266666666666673e+01,5.808904789999994682e+04,1.613584663888887505e+01
6.519999999999989768e+02,4.795499999999999829e+01,1.598499999999999943e+01,5.837552439999995113e+04,1.621542344444442918e+01
6.549999999999989768e+02,4.815250000000000341e+01,1.605083333333333329e+01,5.866347919999995065e+04,1.629541088888887401e+01
6.579999999999989768e+02,4.801189999999999714e+01,1.600396666666666690e+01,5.895294169999995211e+04,1.637581713888887691e+01
6.609999999999989768e+02,4.844129999999999825e+01,1.614709999999999823e+01,5.924356149999995250e+04,1.645654486111109804e+01
6.639999999999989768e+02,4.850450000000000017e+01,1.616816666666666791e+01,5.953501419999995414e+04,1.653750394444443117e+01
6.669999999999989768e+02,4.867249999999999943e+01,1.622416666666666529e+01,5.982703399999995600e+04,1.661862055555554463e+01
6.699999999999989768e+02,4.888589999999999947e+01,1.629530000000000101e+01,6.011962339999996766e+04,1.669989538888887992e+01
6.729999999999989768e+02,4.889330000000000354e+01,1.629776666666666785e+01,6.041346889999997074e+04,1.678151913888888203e+01
6.759999999999989768e+02,4.902830000000000155e+01,1.634276666666666600e+01,6.070814199999996345e+04,1.686337277777776933e+01
6.789999999999989768e+02,4.928970000000000340e+01,1.642989999999999995e+01,6.100343149999996967e+04,1.694539763888888118e+01
6.819999999999989768e+02,4.940070000000000050e+01,1.646689999999999898e+01,6.129956019999996352e+04,1.702765561111110060e+01
6.849999999999989768e+02,4.942329999999999757e+01,1.647443333333333371e+01,6.159636209999996936e+04,1.711010058333332395e+01
6.879999999999989768e+02,4.927069999999999794e+01,1.642356666666666598e+01,6.189460339999996359e+04,1.719294538888888013e+01
6.909999999999989768e+02,4.994200000000000017e+01,1.664733333333333221e+01,6.219342309999997087e+04,1.727595086111110234e+01
6.939999999999989768e+02,5.007930000000000348e+01,1.669310000000000116e+01,6.249268659999996453e+04,1.735907961111110254e+01
6.969999999999989768e+02,5.034590000000000032e+01,1.678196666666666559e+01,6.279422169999996549e+04,1.744283936111110123e+01
6.999999999999989768e+02,5.037969999999999970e+01,1.679323333333333323e+01,6.309652729999996518e+04,1.752681313888887971e+01
7.029999999999989768e+02,5.027309999999999945e+01,1.675769999999999982e+01,6.339932839999996941e+04,1.761092455555554537e+01
7.059999999999989768e+02,5.062230000000000274e+01,1.687410000000000210e+01,6.370305619999997725e+04,1.769529338888888148e+01
7.089999999999989768e+02,5.081810000000000116e+01,1.693936666666666824e+01,6.400793949999997130e+04,1.777998319444443709e+01
7.119999999999989768e+02,5.114569999999999794e+01,1.704856666666666598e+01,6.431408289999996487e+04,1.786502302777776663e+01
7.149999999999989768e+02,5.129910000000000281e+01,1.709970000000000212e+01,6.462141229999995994e+04,1.795039230555554610e+01
7.179999999999989768e+02,5.132300000000000040e+01,1.710766666666666680e+01,6.492937949999995180e+04,1.803593874999998548e+01
7.209999999999989768e+02,5.159969999999999857e+01,1.719989999999999952e+01,6.523869619999994757e+04,1.812186005555554047e+01
7.239999999999989768e+02,5.167660000000000053e+01,1.722553333333333470e+01,6.554891159999994852e+04,1.820803099999998409e+01
7.269999999999989768e+02,5.190899999999999892e+01,1.730300000000000082e+01,6.585968789999996079e+04,1.829435774999998898e+01
7.299999999999989768e+02,5.204780000000000229e+01,1.734926666666666861e+01,6.617142109999996319e+04,1.838095030555554388e+01
7.329999999999989768e+02,5.234129999999999683e+01,1.744709999999999894e+01,6.648422849999993923e+04,1.846784124999998156e+01
7.356999999999990223e+02,5.224860000000000326e+01,1.741619999999999990e+01,6.679782259999995586e+04,1.855495072222220898e+01
7.386999999999990223e+02,5.248270000000000124e+01,1.749423333333333375e+01,6.711190059999996447e+04,1.864219461111110121e+01
7.416999999999990223e+02,5.250759999999999650e+01,1.750253333333333217e+01,6.742654349999997066e+04,1.872959541666665828e+01
7.446999999999990223e+02,5.225319999999999965e+01,1.741773333333333440e+01,6.774065159999996831e+04,1.881684766666665709e+01
7.476999999999990223e+02,5.222420000000000329e+01,1.740806666666666658e+01,6.805407319999995525e+04,1.890390922222221093e+01
7.506999999999990223e+02,5.253139999999999787e+01,1.751046666666666596e+01,6.836906429999998363e+04,1.899140674999999590e+01
7.536999999999990223e+02,5.266729999999999734e+01,1.755576666666666696e+01,6.868498919999998179e+04,1.907916366666666264e+01
7.566999999999990223e+02,5.274620000000000175e+01,1.758206666666666607e+01,6.900141009999996459e+04,1.916705836111110273e+01
7.596999999999990223e+02,5.301219999999999999e+01,1.767073333333333451e+01,6.931904349999997066e+04,1.925528986111110186e+01
7.626999999999990223e+02,5.325410000000000110e+01,1.775136666666666585e+01,6.963729529999996885e+04,1.934369313888888087e+01
7.656999999999990223e+02,5.328810000000000002e+01,1.776269999999999882e+01,6.995700939999998081e+04,1.943250261111110433e+01
7.686999999999990223e+02,5.313680000000000092e+01,1.771226666666666816e+01,7.027668229999995674e+04,1.952130063888887790e+01
7.716999999999990223e+02,5.354449999999999932e+01,1.784816666666666762e+01,7.059773169999994570e+04,1.961048102777776236e+01
7.746999999999990223e+02,5.345250000000000057e+01,1.781749999999999901e+01,7.091964759999995294e+04,1.969990211111109701e+01
7.776999999999990223e+02,5.382249999999999801e+01,1.794083333333333385e+01,7.124214329999995243e+04,1.978948424999998679e+01
7.806999999999990223e+02,5.402009999999999934e+01,1.800669999999999860e+01,7.156593919999994978e+04,1.987942755555554086e+01
7.836999999999990223e+02,5.416360000000000241e+01,1.805453333333333532e+01,7.189084399999995367e+04,1.996967888888887543e+01
7.866999999999990223e+02,5.402850000000000108e+01,1.800949999999999918e+01,7.221530349999996542e+04,2.005980652777776641e+01
7.896999999999990223e+02,5.416810000000000258e+01,1.805603333333333538e+01,7.254075189999995928e+04,2.015020886111109988e+01
7.926999999999990223e+02,5.428889999999999816e+01,1.809629999999999939e+01,7.286666589999996359e+04,2.024074052777776700e+01
7.956999999999990223e+02,5.447160000000000224e+01,1.815719999999999956e+01,7.319353019999996468e+04,2.033153616666665542e+01
7.986999999999990223e+02,5.448499999999999943e+01,1.816166666666666529e+01,7.352065049999995972e+04,2.042240291666665541e+01
8.016999999999990223e+02,5.462080000000000268e+01,1.820693333333333541e+01,7.384841059999995923e+04,2.051344738888887775e+01
8.046999999999990223e+02,5.478070000000000306e+01,1.826023333333333554e+01,7.417721689999995579e+04,2.060478247222221171e+01
8.076999999999990223e+02,5.487830000000000297e+01,1.829276666666666884e+01,7.450658189999993192e+04,2.069627274999998079e+01
8.106999999999990223e+02,5.526789999999999736e+01,1.842263333333333364e+01,7.483635229999994044e+04,2.078787563888887391e+01
8.136999999999990223e+02,5.532390000000000185e+01,1.844130000000000180e+01,7.516833459999994375e+04,2.088009294444442787e+01
8.166999999999990223e+02,5.566559999999999775e+01,1.855519999999999925e+01,7.550215679999993881e+04,2.097282133333331799e+01
8.196999999999990223e+02,5.556949999999999790e+01,1.852316666666666478e+01,7.583679199999994307e+04,2.106577555555553971e+01
8.226999999999990223e+02,5.578349999999999653e+01,1.859450000000000003e+01,7.617104319999995641e+04,2.115862311111109761e+01
8.256999999999990223e+02,5.613499999999999801e+01,1.871166666666666600e+01,7.650673269999993499e+04,2.125187019444442527e+01
8.286999999999990223e+02,5.610560000000000258e+01,1.870186666666666753e+01,7.684385529999995197e+04,2.134551536111109726e+01
8.316999999999990223e+02,5.650119999999999720e+01,1.883373333333333122e+01,7.718174699999994482e+04,2.143937416666665285e+01
8.346999999999990223e+02,5.704010000000000247e+01,1.901336666666666630e+01,7.752185999999995693e+04,2.153384999999998684e+01
8.376999999999990223e+02,5.671220000000000283e+01,1.890406666666666879e+01,7.786202469999995083e+04,2.162834019444443001e+01
8.406999999999990223e+02,5.705160000000000053e+01,1.901719999999999899e+01,7.820311349999996310e+04,2.172308708333332206e+01
8.436999999999990223e+02,5.714430000000000121e+01,1.904810000000000159e+01,7.854469459999997343e+04,2.181797072222221345e+01
8.466999999999990223e+02,5.721880000000000166e+01,1.907293333333333507e+01,7.888772749999997905e+04,2.191325763888888289e+01
8.496999999999990223e+02,5.713419999999999987e+01,1.904473333333333329e+01,7.923164139999997860e+04,2.200878927777777250e+01
8.526999999999990223e+02,5.756580000000000297e+01,1.918860000000000099e+01,7.957664229999997769e+04,2.210462286111110330e+01
8.556999999999990223e+02,5.769550000000000267e+01,1.923183333333333422e+01,7.992238589999999385e+04,2.220066274999999933e+01
8.586999999999990223e+02,5.785199999999999676e+01,1.928399999999999892e+01,8.026835499999999593e+04,2.229676527777777650e+01
8.616999999999990223e+02,5.798769999999999669e+01,1.932923333333333105e+01,8.061578699999998207e+04,2.239327416666666082e+01
8.646999999999990223e+02,5.811200000000000188e+01,1.937066666666666848e+01,8.096385049999997136e+04,2.248995847222221300e+01
8.676999999999990223e+02,5.812590000000000146e+01,1.937529999999999930e+01,8.131285929999996733e+04,2.258690536111110347e+01
8.706999999999990223e+02,5.842569999999999908e+01,1.947523333333333184e+01,8.166234169999997539e+04,2.268398380555554894e+01
8.736999999999990223e+02,5.845049999999999812e+01,1.948349999999999937e+01,8.201208989999997721e+04,2.278113608333332607e+01
8.766999999999990223e+02,5.860799999999999699e+01,1.953599999999999781e+01,8.236286649999996007e+04,2.287857402777776628e+01
8.796999999999990223e+02,5.889670000000000272e+01,1.963223333333333542e+01,8.271511719999996421e+04,2.297642144444443346e+01
8.826999999999990223e+02,5.903099999999999881e+01,1.967699999999999960e+01,8.306745309999996971e+04,2.307429252777776796e+01
8.856999999999990223e+02,5.892219999999999658e+01,1.964073333333333338e+01,8.342141129999997793e+04,2.317261424999999520e+01
8.886999999999990223e+02,5.906000000000000227e+01,1.968666666666666742e+01,8.377617399999996996e+04,2.327115944444443585e+01
8.916999999999990223e+02,5.924170000000000158e+01,1.974723333333333386e+01,8.413074889999997686e+04,2.336965247222221720e+01
8.946999999999990223e+02,5.949009999999999820e+01,1.983003333333333273e+01,8.448698479999997653e+04,2.346860688888888191e+01
8.976999999999990223e+02,5.961370000000000147e+01,1.987123333333333264e+01,8.484363199999998324e+04,2.356767555555554949e+01
9.006999999999990223e+02,5.963759999999999906e+01,1.987920000000000087e+01,8.520099509999997099e+04,2.366694308333332586e+01
9.036999999999990223e+02,5.971880000000000166e+01,1.990626666666666722e+01,8.555910999999997148e+04,2.376641944444443766e+01
9.066999999999990223e+02,6.009420000000000073e+01,2.003140000000000143e+01,8.591826329999997688e+04,2.386618424999999277e+01
9.096999999999990223e+02,6.016210000000000235e+01,2.005403333333333293e+01,8.627827859999997600e+04,2.396618849999999412e+01
9.126999999999990223e+02,6.030380000000000251e+01,2.010126666666666750e+01,8.663895729999996547e+04,2.406637702777776866e+01
9.156999999999990223e+02,6.007050000000000267e+01,2.002350000000000207e+01,8.700039379999997618e+04,2.416677605555554820e+01
9.186999999999990223e+02,6.027340000000000231e+01,2.009113333333333529e+01,8.736232269999998971e+04,2.426731186111110716e+01
9.216999999999990223e+02,6.058449999999999847e+01,2.019483333333333164e+01,8.772501179999999295e+04,2.436805883333333256e+01
9.246999999999990223e+02,6.061599999999999966e+01,2.020533333333333204e+01,8.808844009999997797e+04,2.446901113888888446e+01
9.276999999999990223e+02,6.076820000000000022e+01,2.025606666666666555e+01,8.845232849999997416e+04,2.457009124999999372e+01
9.306999999999990223e+02,6.081920000000000215e+01,2.027306666666666857e+01,8.881683909999998286e+04,2.467134419444444049e+01
9.336999999999990223e+02,6.106629999999999825e+01,2.035543333333333393e+01,8.918219459999998799e+04,2.477283183333333128e+01
9.366999999999990223e+02,6.103220000000000312e+01,2.034406666666666652e+01,8.954836879999999655e+04,2.487454688888888654e+01
9.396999999999990223e+02,6.110399999999999920e+01,2.036799999999999855e+01,8.991488859999999113e+04,2.497635794444444102e+01
9.426999999999990223e+02,6.134340000000000259e+01,2.044780000000000086e+01,9.028224659999998403e+04,2.507840183333332718e+01
9.456999999999990223e+02,6.096229999999999905e+01,2.032076666666666753e+01,9.065007079999998678e+04,2.518057522222221678e+01
9.486999999999990223e+02,6.125079999999999814e+01,2.041693333333333271e+01,9.101883889999997336e+04,2.528301080555554847e+01
9.516999999999990223e+02,6.167699999999999960e+01,2.055900000000000105e+01,9.138801749999997264e+04,2.538556041666666019e+01
9.546999999999990223e+02,6.181479999999999819e+01,2.060493333333333155e+01,9.175886789999996836e+04,2.548857441666665835e+01
9.576999999999990223e+02,6.198910000000000053e+01,2.066303333333333470e+01,9.212986529999997583e+04,2.559162924999999333e+01
9.606999999999990223e+02,6.200840000000000174e+01,2.066946666666666843e+01,9.250163829999999143e+04,2.569489952777777475e+01
9.636999999999990223e+02,6.206900000000000261e+01,2.068966666666666754e+01,9.287417990000000282e+04,2.579838330555555714e+01
9.666999999999990223e+02,6.313900000000000290e+01,2.104633333333333312e+01,9.324893989999999758e+04,2.590248330555555611e+01
9.696999999999990223e+02,6.206329999999999814e+01,2.068776666666666486e+01,9.362221499999998196e+04,2.600617083333332857e+01
9.726999999999990223e+02,6.250110000000000099e+01,2.083370000000000033e+01,9.399636919999997190e+04,2.611010255555554949e+01
9.756999999999990223e+02,6.272760000000000247e+01,2.090920000000000201e+01,9.437206419999994978e+04,2.621446227777776272e+01
9.786999999999990223e+02,6.273010000000000019e+01,2.091003333333333458e+01,9.474836019999995187e+04,2.631898894444443116e+01
9.816999999999990223e+02,6.297520000000000095e+01,2.099173333333333247e+01,9.512517239999995218e+04,2.642365899999998646e+01
9.846999999999990223e+02,6.240449999999999875e+01,2.080150000000000077e+01,9.550247619999997551e+04,2.652846561111110546e+01
9.876999999999990223e+02,6.316089999999999804e+01,2.105363333333333387e+01,9.588055789999995613e+04,2.663348830555554514e+01
9.906999999999990223e+02,6.317560000000000286e+01,2.105853333333333310e+01,9.625965859999995155e+04,2.673879405555554101e+01
9.936999999999990223e+02,6.335499999999999687e+01,2.111833333333333229e+01,9.664056439999995928e+04,2.684460122222220946e+01
9.966999999999990223e+02,6.345109999999999673e+01,2.115036666666666676e+01,9.702070849999996426e+04,2.695019680555554586e+01


==> figures/data/3d/gr1_p140_none_wall_thickness_septum_error.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,6.207603795491476849e-04,4.453967131852306824e-04,7.004429035867751861e-04,5.513481334561755884e-05,3.883832964606580009e-07,1.456000000000000000e+03,6.758951928947651896e-04,5.656255662035301803e-04,7.968252403762750118e-05,1.753636663639170025e-04,4.744103109710804626e-04,5.078670321206968982e-04,5.264337037435500672e-04,5.902028657090088856e-04,6.410309334964471410e-04,6.625515107242052702e-04,6.710471328798339003e-04,6.765262540996052829e-04,6.950746061684553350e-04
-1.965000000000003695e+02,4.109991237962010461e-04,2.980868279103911548e-04,4.685873313477036334e-04,3.559877013979026542e-05,1.701875521967105951e-07,1.456000000000000000e+03,4.465978939359913319e-04,3.754003536564107604e-04,5.758820755150258729e-05,1.129122958858098913e-04,3.159136177483642580e-04,3.367300620942701383e-04,3.505956139077785489e-04,3.925383337464741435e-04,4.232556492644805974e-04,4.374542656471444623e-04,4.439434868223493882e-04,4.475656666846601975e-04,4.634221136999919764e-04
-1.940000000000003979e+02,4.119939534199906729e-04,3.007743496388248544e-04,4.704680352134832616e-04,3.514679854501397312e-05,1.709743151025972999e-07,1.456000000000000000e+03,4.471407519650046460e-04,3.768471548749766998e-04,5.847408179349258871e-05,1.112196037811658184e-04,3.187518625654506906e-04,3.386867946442146228e-04,3.525094274677769779e-04,3.939179693904032659e-04,4.240086001164771520e-04,4.380407888953245007e-04,4.449387642730468417e-04,4.483966631613497760e-04,4.646749930419273784e-04
-1.915000000000003979e+02,4.130061478937994165e-04,3.021475988925784390e-04,4.719808929540992713e-04,3.478911622266615681e-05,1.717843608056290839e-07,1.456000000000000000e+03,4.477952641164655869e-04,3.782170316711332462e-04,5.897474506029985481e-05,1.108585490012209776e-04,3.211399437418917800e-04,3.405756069243734679e-04,3.552438265350740939e-04,3.954588650013821614e-04,4.246012044772896291e-04,4.389680878050480927e-04,4.457842308522043905e-04,4.493928077377516944e-04,4.660329644254740107e-04
-1.890000000000003979e+02,4.136679853994181455e-04,3.036542278485236212e-04,4.734747476512506841e-04,3.449375029708412265e-05,1.723110209539708370e-07,1.456000000000000000e+03,4.481617356965022884e-04,3.791742351023340025e-04,5.980676225183253862e-05,1.100137575508945242e-04,3.225587559429836360e-04,3.422032038154992168e-04,3.565371211026441126e-04,3.956348133321926789e-04,4.250457426462823408e-04,4.391814984138736177e-04,4.464445330752599833e-04,4.500234434107707989e-04,4.672722686184604501e-04
-1.865000000000003979e+02,4.144159938249781594e-04,3.050436275170239795e-04,4.751051417089357360e-04,3.427311642670755098e-05,1.729152624475429943e-07,1.456000000000000000e+03,4.486891102516857104e-04,3.801428773982706085e-04,6.068914788395757655e-05,1.093723663079541799e-04,3.245614269647969174e-04,3.432033999886030984e-04,3.581992232867394843e-04,3.959713773407071906e-04,4.255463917007094735e-04,4.396385044484832100e-04,4.470735886206055791e-04,4.514872512811334698e-04,4.689414573425738138e-04
-1.840000000000003979e+02,4.148250628201751822e-04,3.060023757132153562e-04,4.759867361727905533e-04,3.410523491732392185e-05,1.732429997925281320e-07,1.456000000000000000e+03,4.489302977374990972e-04,3.807198279028512671e-04,6.116167335261537110e-05,1.088226871069598260e-04,3.253473702546672312e-04,3.443390920764109872e-04,3.589674830320179963e-04,3.965014688103740974e-04,4.257610611549951084e-04,4.397886580791253029e-04,4.475952601567736327e-04,4.527210861358461815e-04,4.699212491095281332e-04
-1.815000000000003979e+02,4.153755079617711156e-04,3.066621867688113260e-04,4.772558152735024051e-04,3.396977948437885085e-05,1.736907585327167675e-07,1.456000000000000000e+03,4.493452874461499732e-04,3.814057284773922580e-04,6.188030731173128950e-05,1.087133211929597896e-04,3.261956794921170764e-04,3.458046072786623184e-04,3.602487540211588490e-04,3.966885621986892619e-04,4.262412251974865814e-04,4.401102183500078466e-04,4.481886421790992571e-04,4.534374633046176547e-04,4.709165058890636473e-04
-1.790000000000003979e+02,4.156294890170297656e-04,3.075280669712345482e-04,4.784530458201141905e-04,3.388544808928963643e-05,1.738960957327691404e-07,1.456000000000000000e+03,4.495149371063193885e-04,3.817440409277401427e-04,6.282355680308442493e-05,1.081014220457952174e-04,3.265798921590203985e-04,3.467001491585868195e-04,3.609293084279100155e-04,3.967726099787446405e-04,4.263259076043029875e-04,4.400508424296858956e-04,4.485324984022690756e-04,4.543459447359274425e-04,4.727364654259357695e-04
-1.765000000000003979e+02,4.160160614553548119e-04,3.083624699200555722e-04,4.792913528159330064e-04,3.383643681222325275e-05,1.742142678449732178e-07,1.456000000000000000e+03,4.498524982675780647e-04,3.821796246431315592e-04,6.327529136057819447e-05,1.076535915352992397e-04,3.270612575160796050e-04,3.472003519282524189e-04,3.618521530136981383e-04,3.965148922605435996e-04,4.267927116823188195e-04,4.402871002859141025e-04,4.491005113766215152e-04,4.553819230278749268e-04,4.735434325856159176e-04
-1.740000000000003979e+02,4.161397133493878551e-04,3.086776359648134575e-04,4.808143306174790131e-04,3.380104202807655231e-05,1.743147714686945369e-07,1.456000000000000000e+03,4.499407553774644277e-04,3.823386713213112824e-04,6.467461726809115800e-05,1.074620773845743975e-04,3.271365483661438410e-04,3.478550408922800093e-04,3.625076785905447354e-04,3.965476883476940807e-04,4.268725374626884108e-04,4.402922172774042988e-04,4.492193430779964011e-04,4.563729566374739627e-04,4.742929544283295195e-04
-1.715000000000003979e+02,4.164421633774777740e-04,3.093240771492594015e-04,4.840281486057828523e-04,3.380699243517489434e-05,1.745669881760258477e-07,1.456000000000000000e+03,4.502491558126526616e-04,3.826351709423028865e-04,6.758598522830507830e-05,1.071180862282183725e-04,3.275118783610211806e-04,3.484921695245537339e-04,3.627110408796572344e-04,3.966393135375355155e-04,4.270921854592342427e-04,4.404502206573870015e-04,4.497343748006348376e-04,4.574303470333551669e-04,4.752924257661582668e-04
-1.690000000000003979e+02,4.164842422155310038e-04,3.094020057672783276e-04,4.866003675927075309e-04,3.382173586426177105e-05,1.746030338307169544e-07,1.456000000000000000e+03,4.503059780797927952e-04,3.826625063512692124e-04,7.011612537717652706e-05,1.070822364482526762e-04,3.281157518015016664e-04,3.488787911617547647e-04,3.628460736190823491e-04,3.968352820203056050e-04,4.269092992306383703e-04,4.402854648751417486e-04,4.499100707995865511e-04,4.581468889318986723e-04,4.758834003158540576e-04
-1.665000000000003979e+02,4.167047734970861519e-04,3.101138942718148473e-04,4.888417806320092878e-04,3.385472436019537905e-05,1.747890106167626739e-07,1.456000000000000000e+03,4.505594978572815580e-04,3.828500491368907457e-04,7.213700713492313598e-05,1.065908792252713046e-04,3.286775551165862000e-04,3.491141402478744357e-04,3.630198605164117230e-04,3.965546494185461456e-04,4.269784491046255083e-04,4.404178923221804148e-04,4.504135251945214839e-04,4.589082162159831648e-04,4.770657017562708103e-04
-1.640000000000003979e+02,4.166849095614715069e-04,3.103161907077023308e-04,4.913084732934689574e-04,3.389596998906880263e-05,1.747752506377515757e-07,1.456000000000000000e+03,4.505808795505403231e-04,3.827889395724026907e-04,7.462356373199745046e-05,1.063687188537691761e-04,3.291150487231699713e-04,3.492589375039271060e-04,3.632420014477688282e-04,3.963758638569724719e-04,4.267838323102426685e-04,4.403250093828741264e-04,4.504646028595177612e-04,4.592975949729430417e-04,4.778539769881883013e-04
-1.615000000000003979e+02,4.168449488033091764e-04,3.105621000933925170e-04,4.934074449996305291e-04,3.395583497671642644e-05,1.749127100717994686e-07,1.456000000000000000e+03,4.508007837800255893e-04,3.828891138265927635e-04,7.656249619632135269e-05,1.062828487099166594e-04,3.297022130615553459e-04,3.494105648293639212e-04,3.629809802964505117e-04,3.959884793221918591e-04,4.269040898751448468e-04,4.402989374537255867e-04,4.507231913315184330e-04,4.601115138089099965e-04,4.784421077685754604e-04
-1.589999999999999716e+02,4.167778187766120056e-04,3.111179032768090049e-04,4.957667106139714442e-04,3.401947989115302766e-05,1.748610752362549862e-07,1.456000000000000000e+03,4.507972986677650129e-04,3.827583388854589983e-04,7.898889183735943861e-05,1.056599154998030007e-04,3.302193965506320435e-04,3.495187780537886029e-04,3.632002805580364846e-04,3.955315271159987088e-04,4.267864862364329154e-04,4.401216233665430867e-04,4.510394207750825042e-04,4.607129693719600925e-04,4.792732236147645127e-04
-1.564999999999999716e+02,4.168941212875713052e-04,3.114623452983631790e-04,4.972735539934827146e-04,3.408892087823879932e-05,1.749627628907790623e-07,1.456000000000000000e+03,4.509830421658100842e-04,3.828052004093325262e-04,8.037943270591140941e-05,1.054317759892081261e-04,3.305651788443814197e-04,3.498102884589950122e-04,3.632830461063301774e-04,3.955448570755773453e-04,4.268038496189256823e-04,4.401670816266453189e-04,4.511377541487844372e-04,4.613402633862683324e-04,4.798553988822307995e-04
-1.539999999999999716e+02,4.168013499528247035e-04,3.112373282942942714e-04,4.990486248352402803e-04,3.417211056557935387e-05,1.748910984630031766e-07,1.456000000000000000e+03,4.509734605184040302e-04,3.826292393872453767e-04,8.224727488241557680e-05,1.055640216585304321e-04,3.306361774675752865e-04,3.500298171005474532e-04,3.627217252441482503e-04,3.952695619462899155e-04,4.267954322350178470e-04,4.401124156671841481e-04,4.513242423637229672e-04,4.616279578657778962e-04,4.803197603734162425e-04
-1.514999999999999716e+02,4.168957201062062985e-04,3.109735986967752399e-04,5.007804490755542355e-04,3.424588196612404311e-05,1.749748218745099840e-07,1.456000000000000000e+03,4.511416020723303145e-04,3.826498381400822825e-04,8.388472896934793697e-05,1.059221214094310587e-04,3.310743999591787270e-04,3.503881865135737711e-04,3.631244708534285006e-04,3.953082736481176515e-04,4.266451421205261956e-04,4.401807956285380186e-04,4.515676805297089147e-04,4.622878515477784451e-04,4.809364115426051746e-04
-1.489999999999999716e+02,4.167869194897442088e-04,3.111055303952578758e-04,5.016512650455796528e-04,3.433090558502184547e-05,1.748899473360382388e-07,1.456000000000000000e+03,4.511178250747660610e-04,3.824560139047223565e-04,8.486434555583544396e-05,1.056813890944863330e-04,3.313048752504701750e-04,3.504402364634562231e-04,3.630283556623364362e-04,3.949482167945955139e-04,4.265864695074765827e-04,4.399884522070843219e-04,4.516701792992614093e-04,4.626068153271670636e-04,4.812311155876733177e-04
-1.464999999999999716e+02,4.168658589076448102e-04,3.115785923075827728e-04,5.033848649325644306e-04,3.443719593575131626e-05,1.749630647867257072e-07,1.456000000000000000e+03,4.513030548433961129e-04,3.824286629718935075e-04,8.651900602491962048e-05,1.052872666000620374e-04,3.311880195245092348e-04,3.502479921349784843e-04,3.629601602450786618e-04,3.948018120015178538e-04,4.265958791623901229e-04,4.400302022102521777e-04,4.517783001355094464e-04,4.638177134400992560e-04,4.815347927255150470e-04
-1.439999999999999716e+02,4.167311488642489901e-04,3.116632392978040123e-04,5.043306792969784675e-04,3.453878661790554474e-05,1.748577782147540916e-07,1.456000000000000000e+03,4.512699354821545416e-04,3.821923622463434386e-04,8.759953043272947736e-05,1.050679095664449779e-04,3.315703988773251567e-04,3.502701646885471071e-04,3.629110876330427448e-04,3.945676349603707053e-04,4.264452313513782816e-04,4.399745233440442477e-04,4.519024768906545813e-04,4.640801421471081730e-04,4.821326492404758046e-04
-1.414999999999999716e+02,4.167910564169576546e-04,3.114281591422372983e-04,5.055409109862627317e-04,3.464001502056361003e-05,1.749147153497883966e-07,1.456000000000000000e+03,4.514310714375212850e-04,3.821510413963940243e-04,8.874985456930507702e-05,1.053628972747203563e-04,3.312042446245419590e-04,3.504434210255653014e-04,3.625629622891862985e-04,3.943314013445666736e-04,4.264989226259731066e-04,4.399639333096427071e-04,4.522963705933352426e-04,4.649236955755507781e-04,4.824379756012806453e-04
-1.389999999999999716e+02,4.166381668506976914e-04,3.114386670193655042e-04,5.067772975691171638e-04,3.472710880996414628e-05,1.747933341630089656e-07,1.456000000000000000e+03,4.513652756606618445e-04,3.819110580407335384e-04,9.013913071841947238e-05,1.051994998313321873e-04,3.311839886918902702e-04,3.503463740726016394e-04,3.622214980206549077e-04,3.940420397173903392e-04,4.263582017387481564e-04,4.397066800593818492e-04,4.522882282257832329e-04,4.653824657773573546e-04,4.827603190279351384e-04
-1.364999999999999716e+02,4.167005706257851673e-04,3.115673152999736913e-04,5.077997094750540856e-04,3.482571557544770477e-05,1.748521960251969861e-07,1.456000000000000000e+03,4.515262862012328518e-04,3.818748550503374829e-04,9.109913884926891829e-05,1.051332553258114760e-04,3.314206570443389887e-04,3.502754196071624282e-04,3.624454779338298583e-04,3.941796883690395939e-04,4.262772903450349864e-04,4.398330520601168394e-04,4.524118790141285775e-04,4.654506955221883024e-04,4.834645929249909704e-04
-1.339999999999999716e+02,4.165545670412155468e-04,3.114465383426801666e-04,5.086219463766866603e-04,3.491533009147396416e-05,1.747367875982911673e-07,1.456000000000000000e+03,4.514698971326895041e-04,3.816392369497415894e-04,9.206737933547111353e-05,1.051080286985353802e-04,3.313607105915629663e-04,3.499965227295215482e-04,3.622489011578738731e-04,3.938567910039723289e-04,4.261107506687923695e-04,4.395991484749366541e-04,4.525321726249967725e-04,4.654310775182939042e-04,4.837827491459999380e-04
-1.314999999999999716e+02,4.166005127979811504e-04,3.116922199163006343e-04,5.095814113033284715e-04,3.501604258216159729e-05,1.747821105016565981e-07,1.456000000000000000e+03,4.516165553801427613e-04,3.815844702158195396e-04,9.298089850534732104e-05,1.049082928816805161e-04,3.314623036114583269e-04,3.504420845843194917e-04,3.623520099280009427e-04,3.934815529123848179e-04,4.262912376254840972e-04,4.396523946894445502e-04,4.525128374586296449e-04,4.659232445301758163e-04,4.842512370708925351e-04
-1.289999999999999716e+02,4.164353587534564056e-04,3.117052382841216124e-04,5.104168258657441459e-04,3.511958703253411480e-05,1.746517934134556658e-07,1.456000000000000000e+03,4.515549457859904933e-04,3.813157717209223179e-04,9.398146711228774026e-05,1.047301204693347931e-04,3.315529303779650308e-04,3.500723704379900074e-04,3.622322041699404865e-04,3.930740791249498489e-04,4.260717113995393548e-04,4.394635453485868900e-04,4.525370218146288056e-04,4.665021202042662863e-04,4.846968497273065933e-04
-1.264999999999999716e+02,4.164923409376239676e-04,3.113168056537076052e-04,5.112093906890134666e-04,3.520178251372219237e-05,1.747050355518453496e-07,1.456000000000000000e+03,4.516941234513461396e-04,3.812905584239017955e-04,9.471704975138949901e-05,1.051755352839163623e-04,3.313766924962124796e-04,3.501266982479889710e-04,3.623472030457552907e-04,3.929954404505316655e-04,4.260786859773486911e-04,4.395771267678571397e-04,4.528055847898385415e-04,4.667122143069930905e-04,4.850229780928111086e-04
-1.239999999999999716e+02,4.163401871846187860e-04,3.112297624729615567e-04,5.117503452087380578e-04,3.529076776106565647e-05,1.745845897540888319e-07,1.456000000000000000e+03,4.516309549456844425e-04,3.810494194235531295e-04,9.541015802411927180e-05,1.051104247116572293e-04,3.313501944615734754e-04,3.498468107952283309e-04,3.619206414437940809e-04,3.924258458217370969e-04,4.258961245374975457e-04,4.393555060464409681e-04,4.526681999083316792e-04,4.669211241746231908e-04,4.852068244832608143e-04
-1.214999999999999716e+02,4.163755938662204925e-04,3.106973504334749055e-04,5.125130792844678025e-04,3.538176342162777929e-05,1.746205043502718536e-07,1.456000000000000000e+03,4.517573572878482921e-04,3.809938304445926929e-04,9.613748541824731000e-05,1.056782434327455870e-04,3.313480160916786889e-04,3.501680440696532397e-04,3.619857003214609222e-04,3.923366689308364691e-04,4.258320584165535615e-04,4.395564393029013114e-04,4.530964661330124515e-04,4.671815974675293335e-04,4.856354099197868570e-04
-1.189999999999999716e+02,4.162144844886183151e-04,3.104951309625896645e-04,5.136163243906945869e-04,3.548476247734744915e-05,1.744936654662000815e-07,1.456000000000000000e+03,4.516992469659657575e-04,3.807297220112708727e-04,9.740183990207627179e-05,1.057193535260286506e-04,3.311733964269098353e-04,3.498970912368207795e-04,3.615208059432008431e-04,3.923681243533099655e-04,4.256530819032078609e-04,4.393778413945572357e-04,4.531250646338871326e-04,4.671096281405304239e-04,4.857290668273961127e-04
-1.164999999999999716e+02,4.162577521730745399e-04,3.101652753417289050e-04,5.141392859658033831e-04,3.557470422977302267e-05,1.745360758252165841e-07,1.456000000000000000e+03,4.518324564028475829e-04,3.806830479433014969e-04,9.788153379272884324e-05,1.060924768313456349e-04,3.308703438099810630e-04,3.498508256695104300e-04,3.613633754843914797e-04,3.923189535617927393e-04,4.256542768547723712e-04,4.394565554163197226e-04,4.532035089738704328e-04,4.675230442454503103e-04,4.860414847620663620e-04
-1.139999999999999716e+02,4.160941209032897577e-04,3.097167328026616240e-04,5.143221564887621609e-04,3.564369294204484679e-05,1.744047902968282553e-07,1.456000000000000000e+03,4.517378138453346180e-04,3.804504279612448974e-04,9.822803558547240320e-05,1.063773881006281337e-04,3.309112137245653657e-04,3.496738338541907718e-04,3.613059702456303908e-04,3.919864838874254466e-04,4.254535853648743642e-04,4.393492823493970749e-04,4.531857979551864564e-04,4.677459499239891745e-04,4.860230884000508208e-04
-1.114999999999999716e+02,4.161353896789946787e-04,3.096065246607752506e-04,5.148073959557368864e-04,3.573007498619771021e-05,1.744453008018080593e-07,1.456000000000000000e+03,4.518654646651923618e-04,3.804053146927969956e-04,9.867200627674220775e-05,1.065288650182194281e-04,3.308989035880319685e-04,3.493781383803077159e-04,3.610745156421338829e-04,3.920718398880360936e-04,4.255775546679044967e-04,4.393389057364519858e-04,4.532563262170495469e-04,4.679689568213485818e-04,4.864333174934993014e-04
-1.089999999999999716e+02,4.159628489824616698e-04,3.090817994262452036e-04,5.150877674231936878e-04,3.581570598772559108e-05,1.743078565290053831e-07,1.456000000000000000e+03,4.517785549701872744e-04,3.801471429947360652e-04,9.912491844073201795e-05,1.068810495562164662e-04,3.305329266545843636e-04,3.492209440657989181e-04,3.611186639974830895e-04,3.920731228715688748e-04,4.253021056121675724e-04,4.391045796644930032e-04,4.533418892163284001e-04,4.681563155386163485e-04,4.864859172948430449e-04
-1.064999999999999716e+02,4.160218420641640367e-04,3.093886270778722263e-04,5.158993692393632619e-04,3.589443793095947310e-05,1.743625837488397864e-07,1.456000000000000000e+03,4.519162799951235098e-04,3.801274041332045636e-04,9.987752717519922515e-05,1.066332149862918104e-04,3.305751991923164485e-04,3.493766613143871325e-04,3.611578843941713659e-04,3.920593429326009851e-04,4.254192085509815656e-04,4.392016357171999222e-04,4.534900718058764270e-04,4.682751301527386689e-04,4.867252591734112744e-04
-1.039999999999999716e+02,4.158552618493219243e-04,3.089838486361366028e-04,5.163239003119496221e-04,3.598509198100539479e-05,1.742305256526495178e-07,1.456000000000000000e+03,4.518403538303272988e-04,3.798701698683165499e-04,1.004686384626276977e-04,1.068714132131853216e-04,3.304020154009054710e-04,3.490030172233013093e-04,3.610259592015636161e-04,3.918754273007009239e-04,4.251586984929500821e-04,4.389970119522032229e-04,4.532592460164135313e-04,4.683086457857467801e-04,4.869876388936001115e-04
-1.014999999999999716e+02,4.158994121240919706e-04,3.086385077936411965e-04,5.168037883808323293e-04,3.605414035488391504e-05,1.742722220418949361e-07,1.456000000000000000e+03,4.519535524789758721e-04,3.798452717692080692e-04,1.009043762567403586e-04,1.072609043304507742e-04,3.299329303302259543e-04,3.489403890848354257e-04,3.609666267843352622e-04,3.918342058097732251e-04,4.252495020298543678e-04,4.389452235692320220e-04,4.533993396333159918e-04,4.686234836651758783e-04,4.872683900813446238e-04
-9.899999999999997158e+01,4.157329196173126218e-04,3.084664554568506984e-04,5.169158281211817156e-04,3.612581354925213938e-05,1.741389348581302375e-07,1.456000000000000000e+03,4.518587331665647544e-04,3.796071060680604892e-04,1.011829085038690938e-04,1.072664641604619234e-04,3.297415738136160205e-04,3.486576094820338450e-04,3.606393449215413620e-04,3.918916731413779847e-04,4.250961310265861438e-04,4.388131668171459544e-04,4.532863470412237849e-04,4.684983161156661678e-04,4.876528090438546825e-04
-9.649999999999997158e+01,4.157730093212184171e-04,3.075538808961667350e-04,5.174715016495854032e-04,3.620501194714176540e-05,1.741779981701146352e-07,1.456000000000000000e+03,4.519780212683601893e-04,3.795679973740766450e-04,1.016984923283669861e-04,1.082191284250516822e-04,3.292063070476814617e-04,3.483624711928439213e-04,3.608409103791770673e-04,3.917749001367588652e-04,4.250486933005177717e-04,4.389210005426251839e-04,4.534954433230172876e-04,4.686140282603013353e-04,4.878380261671928569e-04
-9.399999999999997158e+01,4.156326051237408097e-04,3.076743098162878815e-04,5.176192345470443084e-04,3.627354180299994260e-05,1.740662322768814513e-07,1.456000000000000000e+03,4.519061469267407591e-04,3.793590633207408603e-04,1.019866294233034987e-04,1.079582953074529283e-04,3.289027349967142103e-04,3.486014548100418737e-04,3.604141920402219226e-04,3.917434864369982728e-04,4.250200746102390684e-04,4.387177711544382468e-04,4.534031950198990019e-04,4.688647169818152701e-04,4.878188814885362412e-04
-9.149999999999997158e+01,4.156658347261946444e-04,3.073928456685919301e-04,5.181773526351302799e-04,3.634344510516821191e-05,1.740989321607365398e-07,1.456000000000000000e+03,4.520092798313628496e-04,3.793223896210264393e-04,1.025115179089356354e-04,1.082729890576027143e-04,3.288790299892322549e-04,3.484198582640783367e-04,3.605582844868638346e-04,3.917392710836605624e-04,4.250630934635833279e-04,4.387646670322470528e-04,4.537350519735525558e-04,4.691285136040202874e-04,4.883605546973064995e-04
-8.899999999999997158e+01,4.155085814925958080e-04,3.069903120831251708e-04,5.180160817807704645e-04,3.640191219369109932e-05,1.739724805053463267e-07,1.456000000000000000e+03,4.519104936862869209e-04,3.791066692989046951e-04,1.025075002881746565e-04,1.085182694094706372e-04,3.285970819634648492e-04,3.481274556583882412e-04,3.601877546547286668e-04,3.915577234983806231e-04,4.249257403580128400e-04,4.387663791623620368e-04,4.535780175180239779e-04,4.691800246485264151e-04,4.884617189794945771e-04
-8.649999999999997158e+01,4.155570533633484546e-04,3.071559142158073689e-04,5.187125266173364928e-04,3.647705390545129332e-05,1.740182400616500099e-07,1.456000000000000000e+03,4.520341072687997751e-04,3.790799994578971342e-04,1.031554732539880382e-04,1.084011391475410858e-04,3.284192814855550670e-04,3.481830973517898342e-04,3.598459194189658960e-04,3.914237650611616221e-04,4.249031786289099704e-04,4.387962674782896577e-04,4.536428043864622556e-04,4.692422157670665716e-04,4.888014576520099009e-04
-8.399999999999997158e+01,4.153934799889149460e-04,3.073371162664056033e-04,5.192471564359394222e-04,3.652656240005196654e-05,1.738859329780658912e-07,1.456000000000000000e+03,4.519200423889669260e-04,3.788669175888629659e-04,1.038536764470244763e-04,1.080563637225093426e-04,3.281349783254658317e-04,3.479691670293008740e-04,3.598300458459237393e-04,3.913687089758091154e-04,4.247095096151684806e-04,4.386148533712464284e-04,4.536595220168998955e-04,4.690736000743791568e-04,4.886976060928465522e-04
-8.149999999999997158e+01,4.154436375580333176e-04,3.068185500744214397e-04,5.193825005654476891e-04,3.658794800486793946e-05,1.739320939266574508e-07,1.456000000000000000e+03,4.520315855629012639e-04,3.788556895531653714e-04,1.039388630074143715e-04,1.086250874836118779e-04,3.280182994104677893e-04,3.477298043383327724e-04,3.597888664528940163e-04,3.912964706073670564e-04,4.248327201664897981e-04,4.386623442794687936e-04,4.538561273378739552e-04,4.695416958188194153e-04,4.891296587239324280e-04
-7.899999999999997158e+01,4.152786604882884014e-04,3.061904500131759415e-04,5.195770259798307162e-04,3.664581456746024879e-05,1.737992815822597855e-07,1.456000000000000000e+03,4.519244750557486773e-04,3.786328459208281256e-04,1.042983654915423147e-04,1.090882104751124599e-04,3.277373238582339415e-04,3.476134442603902829e-04,3.597107710930109591e-04,3.909715006320364176e-04,4.246575404019125059e-04,4.385705782689549616e-04,4.537400433224231255e-04,4.693193707017573194e-04,4.889575653917103797e-04
-7.649999999999997158e+01,4.153262951292390143e-04,3.065399815196921695e-04,5.197418653221323043e-04,3.669872963257377394e-05,1.738427281824245557e-07,1.456000000000000000e+03,4.520250247618127679e-04,3.786275654966652607e-04,1.044155701928932900e-04,1.087863136095468448e-04,3.274021858153709774e-04,3.477369712357051613e-04,3.598010557297148218e-04,3.910328134820491709e-04,4.246619713675689055e-04,4.388160541528531217e-04,4.539162242217293546e-04,4.693946999715023494e-04,4.891563324381352105e-04
-7.399999999999997158e+01,4.151740605892237758e-04,3.060668292024254934e-04,5.198972792974889583e-04,3.676009792737698937e-05,1.737208053857748080e-07,1.456000000000000000e+03,4.519341585166007516e-04,3.784139626618468000e-04,1.047232187082651825e-04,1.091072313867982825e-04,3.275402325783218611e-04,3.472799862367399325e-04,3.593781653651685398e-04,3.909794391565514678e-04,4.245885049178419607e-04,4.385411543460151097e-04,4.536106042029991719e-04,4.696147856543579028e-04,4.893757180601390278e-04
-7.149999999999997158e+01,4.152151935789335645e-04,3.056178244292067042e-04,5.203670202193827954e-04,3.682248851076529454e-05,1.737595526389167188e-07,1.456000000000000000e+03,4.520376820896988726e-04,3.783927050681682564e-04,1.051518266404492309e-04,1.095973691497268603e-04,3.268912349399095388e-04,3.470778197377442616e-04,3.595209843435933977e-04,3.907854472988660710e-04,4.245296327733332842e-04,4.387281217933167426e-04,4.536781435641960695e-04,4.697519130635857535e-04,4.896361828070026076e-04
-6.899999999999997158e+01,4.150688268681540700e-04,3.052619687633968985e-04,5.203340220464029069e-04,3.685964079827321581e-05,1.736407641574833869e-07,1.456000000000000000e+03,4.519284676664272722e-04,3.782091860698808677e-04,1.052651951782488369e-04,1.098068581047571715e-04,3.265761325471378961e-04,3.470170354665164168e-04,3.593341175380608803e-04,3.906923439417707270e-04,4.245629288682434624e-04,4.385888537365812225e-04,4.538129662269653518e-04,4.696631507538193053e-04,4.895347000556865081e-04
-6.649999999999997158e+01,4.151124286519693131e-04,3.052010337302755788e-04,5.207521708026150841e-04,3.692754411890025311e-05,1.736819719359897044e-07,1.456000000000000000e+03,4.520399727708695526e-04,3.781848845330690735e-04,1.056397421506457711e-04,1.099113949216937343e-04,3.266397642300317302e-04,3.471053390965846922e-04,3.593194445628295625e-04,3.906761618751309869e-04,4.245594898953046871e-04,4.386120426531780352e-04,4.537202028161083220e-04,4.697402153934202343e-04,4.897278339994749720e-04
-6.399999999999997158e+01,4.149593322320628335e-04,3.050249117370328620e-04,5.202595573904351522e-04,3.696385289054966705e-05,1.735575738269936938e-07,1.456000000000000000e+03,4.519231851226125142e-04,3.779954793415131529e-04,1.053002251583723186e-04,1.099344204950299716e-04,3.266930333513551766e-04,3.469506595732546324e-04,3.589118976021896850e-04,3.904815943258748952e-04,4.244609267726889585e-04,4.385606196644416146e-04,4.538534348394289430e-04,4.697675251829379404e-04,4.899105991815964596e-04
-6.149999999999997158e+01,4.150057979591544022e-04,3.051016594328176553e-04,5.209172509369695272e-04,3.701257561741499053e-05,1.735997430935492967e-07,1.456000000000000000e+03,4.520183735765694131e-04,3.779932223417393914e-04,1.059114529778151250e-04,1.099041385263367469e-04,3.263642558418126277e-04,3.469720647406621290e-04,3.591890865520093673e-04,3.904819917316872547e-04,4.243998857538317177e-04,4.385184891693049347e-04,4.538329714646658058e-04,4.700018340506826328e-04,4.900246883646246698e-04
-5.899999999999997158e+01,4.148619969339738885e-04,3.049151338851974744e-04,5.206061455352442927e-04,3.705070241788722783e-05,1.734832310497034267e-07,1.456000000000000000e+03,4.519126993518610960e-04,3.778112945160866810e-04,1.057441486012704042e-04,1.099468630487764140e-04,3.260241667021455307e-04,3.468793376846092489e-04,3.587805061515543211e-04,3.899096941424602778e-04,4.243763951296167063e-04,4.383890897442038964e-04,4.537382523818957896e-04,4.699882429326425492e-04,4.900238518275535022e-04
-5.649999999999997158e+01,4.149021899334439517e-04,3.055068559262566139e-04,5.208716477606617403e-04,3.708906913384368641e-05,1.735194262607825884e-07,1.456000000000000000e+03,4.519912590672876449e-04,3.778131207996002585e-04,1.059694578272177886e-04,1.093953340071873379e-04,3.264210001493130409e-04,3.470145175524315027e-04,3.591135456728059743e-04,3.900167201197979132e-04,4.244005100423426866e-04,4.385539868376910457e-04,4.538218733050735786e-04,4.702458787962412296e-04,4.901147493120865985e-04
-5.399999999999997158e+01,4.147552786600465307e-04,3.047426365649650638e-04,5.208627261221772256e-04,3.713177049854829236e-05,1.734007095567296979e-07,1.456000000000000000e+03,4.518870491585948298e-04,3.776235081614982315e-04,1.061074474621306950e-04,1.100126420950814669e-04,3.258261264912889403e-04,3.467785026146669603e-04,3.589095250570590039e-04,3.896331019541639305e-04,4.242920329199452488e-04,4.386012852827152002e-04,4.537626929036218731e-04,4.700173944748792308e-04,4.901061787544314227e-04
-5.149999999999997158e+01,4.148219882609376617e-04,3.044059560288604033e-04,5.214132293346212567e-04,3.717457200213880380e-05,1.734592307482996954e-07,1.456000000000000000e+03,4.519965602630764655e-04,3.776474162587988579e-04,1.065912410736835950e-04,1.104160322320772583e-04,3.258711172046100421e-04,3.470201568638687584e-04,3.589303787098897087e-04,3.897737986324679342e-04,4.243530250758368412e-04,4.384878835143887028e-04,4.538255960251169965e-04,4.701399981053380772e-04,4.902091176700515678e-04
-4.899999999999997158e+01,4.146548359430949422e-04,3.043513481494338835e-04,5.210877794263492476e-04,3.721044505297201255e-05,1.733232501920351837e-07,1.456000000000000000e+03,4.518652809960669345e-04,3.774443908901229500e-04,1.064329434832543054e-04,1.103034877936610587e-04,3.258207585556265637e-04,3.469117867604158082e-04,3.587021926527192667e-04,3.892904695399198385e-04,4.242257452757652262e-04,4.383678054370783060e-04,4.537092984213719803e-04,4.701565920231763618e-04,4.903226566054646194e-04
-4.649999999999997158e+01,4.147236115002793746e-04,3.044489159399412122e-04,5.210643596814858863e-04,3.724501267735807824e-05,1.733828649051711922e-07,1.456000000000000000e+03,4.519686241776374393e-04,3.774785988229213099e-04,1.063407481812065117e-04,1.102746955603381624e-04,3.257217846411582067e-04,3.467454933396927480e-04,3.584802300072114072e-04,3.891717349044765254e-04,4.243832240768386464e-04,4.384905077587534844e-04,4.538499212335637013e-04,4.701225810940937513e-04,4.904430873055522395e-04
-4.399999999999997158e+01,4.145617526308388676e-04,3.044009261374023092e-04,5.217064235825115501e-04,3.728454401511625729e-05,1.732515839667679808e-07,1.456000000000000000e+03,4.518462966459551385e-04,3.772772086157225968e-04,1.071446709516726825e-04,1.101608264934365584e-04,3.254783719481038574e-04,3.465951034558148762e-04,3.584811703017356708e-04,3.892415772268454461e-04,4.241526730450093335e-04,4.382497270448668949e-04,4.537523877567192321e-04,4.701489145283021392e-04,4.904227446870083624e-04
-4.149999999999997158e+01,4.146124518309401963e-04,3.038698145262973900e-04,5.217126343480505638e-04,3.732516123216351767e-05,1.732966528742707490e-07,1.456000000000000000e+03,4.519376130631037208e-04,3.772872905987766719e-04,1.071001825171103675e-04,1.107426373046428063e-04,3.252555190690102562e-04,3.464756104489464432e-04,3.584021143604511372e-04,3.893270338998520226e-04,4.242781652835029139e-04,4.383987056321284655e-04,4.538111802064940777e-04,4.702051114941607074e-04,4.904411190831991282e-04
-3.899999999999997158e+01,4.144679382299121251e-04,3.038744088458647540e-04,5.214701514666042394e-04,3.735451951968711879e-05,1.731790319491008923e-07,1.456000000000000000e+03,4.518224577495992371e-04,3.771134187102250131e-04,1.070022132366921144e-04,1.105935293840473710e-04,3.253255420414788196e-04,3.464407356220007019e-04,3.584229572802734472e-04,3.891953944294631608e-04,4.240021073182546354e-04,4.382569047380217376e-04,4.536585297266825618e-04,4.701459635777985985e-04,4.903150379274473806e-04
-3.649999999999997158e+01,4.145215283674110731e-04,3.036380868015681666e-04,5.220978379421968704e-04,3.739752851733402472e-05,1.732266726192591650e-07,1.456000000000000000e+03,4.519190568847450775e-04,3.771239998500770687e-04,1.075763095747857973e-04,1.108834415658429065e-04,3.253054923254379755e-04,3.462862688370500720e-04,3.581460523605703569e-04,3.890458325717952785e-04,4.241734032863210785e-04,4.384172296216954376e-04,4.537746187312251592e-04,4.702368221992862633e-04,4.904259846800561968e-04
-3.399999999999997158e+01,4.143833859489958458e-04,3.036345569079150204e-04,5.217021002448692362e-04,3.741421529349245003e-05,1.731134140565822403e-07,1.456000000000000000e+03,4.517976012424882891e-04,3.769691706555034025e-04,1.073187142958733904e-04,1.107488290410808254e-04,3.250825916610623496e-04,3.463066842628626267e-04,3.582385469101176520e-04,3.889399269599201018e-04,4.239695146552847037e-04,4.382779148979069916e-04,4.536724227042525847e-04,4.703296626875903114e-04,4.904689549465247227e-04
-3.149999999999997158e+01,4.144322755192461497e-04,3.037028851546543125e-04,5.219006601382753701e-04,3.744702405402399321e-05,1.731563906025629903e-07,1.456000000000000000e+03,4.518792995732701361e-04,3.769852514652221633e-04,1.074683846190292204e-04,1.107293903645918372e-04,3.252496277411247088e-04,3.463825935226417922e-04,3.581980131614950075e-04,3.889210903057351378e-04,4.239975563119181487e-04,4.383070656674182023e-04,4.538332179270322718e-04,4.704336839091608304e-04,4.906701798596660230e-04
-2.899999999999997158e+01,4.142794906624362814e-04,3.034146768562223347e-04,5.218859372985147713e-04,3.747451588359791230e-05,1.730318357242376752e-07,1.456000000000000000e+03,4.517540065460341802e-04,3.768049747788383827e-04,1.076064466360784899e-04,1.108648138062139467e-04,3.250418276716084218e-04,3.457592629176461582e-04,3.578420727330132770e-04,3.887678622046167711e-04,4.238028721041990567e-04,4.382591280685496681e-04,4.537582402572851647e-04,4.702977488382681414e-04,4.902827077727092350e-04
-2.649999999999997158e+01,4.143390618307696760e-04,3.033637624354693758e-04,5.221181158384307708e-04,3.750547136966968383e-05,1.730835185414634708e-07,1.456000000000000000e+03,4.518445332004393869e-04,3.768335904610999650e-04,1.077790540076610949e-04,1.109752993953003002e-04,3.250628848270535175e-04,3.459619554369505203e-04,3.576657470167507154e-04,3.887989373885850346e-04,4.238987285778493368e-04,4.382268630974583599e-04,4.538035425650760023e-04,4.704451623798851451e-04,4.905489342395993576e-04
-2.399999999999997158e+01,4.141872312289411563e-04,3.030668101566880482e-04,5.220345595246900314e-04,3.753521718896427446e-05,1.729599550425190196e-07,1.456000000000000000e+03,4.517224484179054511e-04,3.766520140399768615e-04,1.078473282957488752e-04,1.111204210722531080e-04,3.247669254716942211e-04,3.458437298346510227e-04,3.575633164253910756e-04,3.882570164793334479e-04,4.237917970786378701e-04,4.381830625046533923e-04,4.536195445769355700e-04,4.700855853935509312e-04,4.904210335111708341e-04
-2.149999999999997158e+01,4.142470190510117649e-04,3.028854962991131051e-04,5.219634944232578316e-04,3.754893173667314693e-05,1.730105150672146062e-07,1.456000000000000000e+03,4.517959507876849186e-04,3.766980873143386112e-04,1.077164753722460668e-04,1.113615227518986598e-04,3.250406869618451206e-04,3.458258069729475202e-04,3.576872044385694593e-04,3.886922515142742494e-04,4.238116900082882030e-04,4.382244506252043850e-04,4.537471908305705341e-04,4.705060878963654631e-04,4.906786574328899546e-04
-1.899999999999997158e+01,4.140942008698033174e-04,3.023751975879651588e-04,5.220919168102286729e-04,3.757932717563289320e-05,1.728862130249742988e-07,1.456000000000000000e+03,4.516735280454361903e-04,3.765148736941704446e-04,1.079977159404253554e-04,1.117190032818381586e-04,3.245460867388587096e-04,3.457107167276722158e-04,3.575232496489160134e-04,3.880546605363778545e-04,4.235937834403122391e-04,4.380244514816784515e-04,4.536102960266247242e-04,4.704425710307668404e-04,4.905977046703331040e-04
-1.649999999999997158e+01,4.141654109142655889e-04,3.027798789099591173e-04,5.219488865099971902e-04,3.760261809396788429e-05,1.729469444853033205e-07,1.456000000000000000e+03,4.517680290082334935e-04,3.765627928202976843e-04,1.077834755957316013e-04,1.113855320043064716e-04,3.248014128024708045e-04,3.454185580086040642e-04,3.575010028089437020e-04,3.882798665868974022e-04,4.237520596178897311e-04,4.380977344721080548e-04,4.537107581528396260e-04,4.705445991249804618e-04,4.906210900482925030e-04
-1.399999999999997158e+01,4.140135520811707862e-04,3.027741485454670629e-04,5.224735285904526282e-04,3.762747841998325353e-05,1.728230484391145859e-07,1.456000000000000000e+03,4.516410305011540329e-04,3.763860736611875394e-04,1.084599765092818420e-04,1.112394035357037233e-04,3.246602639773104411e-04,3.454537016149779359e-04,3.571871962225878954e-04,3.881510295913006463e-04,4.236172403747855532e-04,4.380806421045145040e-04,4.537648504686637562e-04,4.704606017107328532e-04,4.905472099111179247e-04
-1.149999999999997158e+01,4.140717843149415659e-04,3.017981473104765743e-04,5.221579016920171491e-04,3.764871503382848192e-05,1.728728683094579417e-07,1.456000000000000000e+03,4.517204993487700343e-04,3.764230692811130975e-04,1.080861173770755832e-04,1.122736370044649917e-04,3.246528829242199365e-04,3.454295601586049010e-04,3.571721819135903128e-04,3.882381929382353264e-04,4.236307770964980795e-04,4.380656430870379548e-04,4.536882615472127584e-04,4.704665348208208813e-04,4.906309562683088248e-04
-8.999999999999971578e+00,4.139367154850554821e-04,3.027076010910365240e-04,5.221672278899150855e-04,3.765250213912144605e-05,1.727613153438923578e-07,1.456000000000000000e+03,4.515892176241769417e-04,3.762842133459340225e-04,1.082305124048596034e-04,1.112291143940189581e-04,3.245567258947848607e-04,3.454504147434535235e-04,3.572688944799285436e-04,3.880515020513173371e-04,4.235819163262455897e-04,4.379396740171597217e-04,4.536403645662988077e-04,4.703620771967947402e-04,4.906358277590656177e-04
-6.499999999999971578e+00,4.139803519591934967e-04,3.017323374797151571e-04,5.221643506411517309e-04,3.769590672745253132e-05,1.728007131922625074e-07,1.456000000000000000e+03,4.516762586866460280e-04,3.762844452317409653e-04,1.081839986819582342e-04,1.122480144794783395e-04,3.244977279875933102e-04,3.452242503935490890e-04,3.572194729840568513e-04,3.880094861926105089e-04,4.236067528010070606e-04,4.379737977412021194e-04,4.536714386896375682e-04,4.704962168985793816e-04,4.907499353974864240e-04
-3.999999999999971578e+00,4.138433995358757936e-04,3.017882649092229128e-04,5.224266390975464656e-04,3.770786952081382060e-05,1.726882427632092651e-07,1.456000000000000000e+03,4.515512690566895939e-04,3.761355300150619934e-04,1.085832395616706720e-04,1.120551346266528809e-04,3.244850397170760984e-04,3.451055895844451320e-04,3.570790449936912282e-04,3.878555242414291225e-04,4.234493879651816863e-04,4.378267768250408091e-04,4.534412233536152907e-04,4.704538592543059078e-04,4.905479433207880508e-04
-1.500000000000000000e+00,4.139029562404156898e-04,3.020727072072712234e-04,5.221732406152458433e-04,3.771996013428691137e-05,1.727384525770876695e-07,1.456000000000000000e+03,4.516229163747026215e-04,3.761829961061287581e-04,1.082702843748301535e-04,1.118302490331444664e-04,3.245056227309243871e-04,3.451381494837803222e-04,3.569678834272992226e-04,3.877725795480285861e-04,4.235660470334780812e-04,4.379195780055794812e-04,4.536078218586353690e-04,4.706740611420388333e-04,4.907224214552763537e-04
1.000000000000000000e+00,8.803959395413701492e-05,2.181938756164997815e-09,2.125427408520685207e-04,4.205123058917694491e-05,9.519276097673453021e-09,1.466000000000000000e+03,1.300908245433139666e-04,4.598836336496007002e-05,1.245031468979315194e-04,8.803741201538084905e-05,3.014461454879375036e-06,1.196442589717018288e-05,2.340678973831259319e-05,5.927446354824073531e-05,9.328881176199653523e-05,1.180118138358499807e-04,1.370345722782460212e-04,1.512905420191050238e-04,1.783150191196093410e-04
3.500000000000000000e+00,8.745947867703056659e-05,5.782626457559672710e-09,2.059074982273718945e-04,4.156430009713005865e-05,9.376751453022252801e-09,1.468000000000000000e+03,1.290237787741606388e-04,4.589517857990050795e-05,1.184480195503413279e-04,8.745369605057300502e-05,1.083755468115135001e-06,1.167648761896350391e-05,2.488649332995210010e-05,6.112017550523236073e-05,9.383628372304322928e-05,1.161621315875355220e-04,1.345236132854386814e-04,1.481513259603194305e-04,1.786781638495293348e-04
6.000000000000000000e+00,8.818131766219806131e-05,2.624898519839825498e-08,2.016359552412314146e-04,4.148282580307326921e-05,9.496769621249606487e-09,1.469000000000000000e+03,1.296641434652713305e-04,4.669849185912479210e-05,1.134546375790333533e-04,8.815506867699965995e-05,2.046824046974543401e-06,1.156403058717030004e-05,2.338528038110744469e-05,6.091007052054725148e-05,9.486929451751397640e-05,1.168011849309340055e-04,1.341778139097742940e-04,1.493077015702844775e-04,1.802390834032333825e-04
8.500000000000000000e+00,8.974383632574461727e-05,3.794174773773532824e-08,1.983587012465411550e-04,4.176142484031502932e-05,9.797972763155316552e-09,1.469000000000000000e+03,1.315052611660596398e-04,4.798241148542958795e-05,1.086148649207965377e-04,8.970589457800688205e-05,3.008488833395800831e-06,1.201414187403269288e-05,2.388788111588688396e-05,6.151008740000124347e-05,9.674782380609400702e-05,1.186804923715520268e-04,1.360613408218208360e-04,1.506942938589126986e-04,1.802680448600722026e-04
1.100000000000000000e+01,9.239457136462440596e-05,9.850312356044528027e-08,1.965673275272941624e-04,4.238067522113299817e-05,1.033287844985182622e-08,1.470000000000000000e+03,1.347752465857574109e-04,5.001389614349140779e-05,1.041727561626697564e-04,9.229606824106396197e-05,2.143744378992192534e-06,1.336201333016880520e-05,2.762771320712369469e-05,6.007250929649824789e-05,9.998532158646784916e-05,1.220190818343944161e-04,1.387681550510744613e-04,1.530246924855146811e-04,1.828495236518546633e-04
1.350000000000000000e+01,9.564690522002653979e-05,9.177583743720769420e-08,1.957706327274138700e-04,4.314384185466225839e-05,1.100972156814884596e-08,1.471000000000000000e+03,1.387907470746888050e-04,5.250306336536428141e-05,1.001237275073873302e-04,9.555512938258933439e-05,3.207922060138642568e-06,1.563723136835218724e-05,2.965570408436146843e-05,6.203024264474061807e-05,1.049155534039250423e-04,1.263325255200829582e-04,1.417662146812975440e-04,1.562217523677800093e-04,1.851455170801064379e-04
1.600000000000000000e+01,9.970097438637326090e-05,1.652857694536649944e-07,1.978686537750748182e-04,4.422765714534752571e-05,1.189636995015866061e-08,1.471000000000000000e+03,1.439286315317207798e-04,5.547331724102573519e-05,9.816767938870155725e-05,9.953568861691959146e-05,2.831354287715049959e-06,1.718655241065519763e-05,3.029918239754352658e-05,6.714331010882799793e-05,1.104336530880990812e-04,1.307663992229744093e-04,1.458617640704691447e-04,1.612602380359435064e-04,1.886512774207985393e-04
1.850000000000000000e+01,1.041120905661737099e-04,1.813705396903699539e-07,2.011159375513836437e-04,4.528116125033049370e-05,1.288971096623758483e-08,1.471000000000000000e+03,1.493932518165041968e-04,5.883092931584321623e-05,9.700384698520993373e-05,1.039307200264833446e-04,2.794983618013318746e-06,1.694638676398038009e-05,3.058393671975564429e-05,7.330224370376113444e-05,1.166792827750077945e-04,1.352921314703351254e-04,1.501407015004302772e-04,1.659748826874041195e-04,1.919044201079527228e-04
2.100000000000000000e+01,1.092547951028996522e-04,5.788469961340402049e-08,2.046337529982166675e-04,4.615601260783520963e-05,1.406698775283122721e-08,1.470000000000000000e+03,1.554108077107348618e-04,6.309878249506444253e-05,9.537895789531701529e-05,1.091969104032862491e-04,4.539901983254189116e-06,1.512512501187406222e-05,3.193966740733579794e-05,8.130202083566593100e-05,1.227872502179021860e-04,1.403240269613771618e-04,1.550017023457018767e-04,1.704019104072755923e-04,1.955971132958057520e-04
2.350000000000000000e+01,1.145848156682008009e-04,2.023745885654800674e-07,2.101833173743319916e-04,4.690476329969131970e-05,1.532973680191562897e-08,1.470000000000000000e+03,1.614895789678921138e-04,6.768005236850948799e-05,9.559850170613119064e-05,1.143824410796353170e-04,2.907020529271677037e-06,1.356995093727465541e-05,3.423370322489986364e-05,8.904339885441368385e-05,1.285058809388179906e-04,1.454852967150800983e-04,1.599085608546103410e-04,1.759962650775017919e-04,1.995647900696052271e-04
2.600000000000000000e+01,1.205090080904290236e-04,4.055251029672769233e-07,2.130736273503911838e-04,4.717430960769775501e-05,1.674783651790201286e-08,1.470000000000000000e+03,1.676833176981267718e-04,7.333469848273127534e-05,9.256461925996216020e-05,1.201034829874617505e-04,2.346973675310726885e-06,1.508012065962455077e-05,4.134134420703829523e-05,9.649815026155188213e-05,1.347065462380382618e-04,1.510798658445320665e-04,1.654832079264169028e-04,1.817552326036259462e-04,2.029157207419650432e-04
2.850000000000000000e+01,1.266076833401499435e-04,3.015828215841713537e-07,2.162900397891274009e-04,4.670355694717262209e-05,1.821072771227746891e-08,1.470000000000000000e+03,1.733112402873225588e-04,7.990412639297732821e-05,8.968235644897745739e-05,1.263061005185657677e-04,4.430501236952819750e-06,1.814943348449140378e-05,5.022390338010337225e-05,1.036172962410003117e-04,1.407040729879870870e-04,1.562967027281296159e-04,1.709096984047837257e-04,1.865114120144255240e-04,2.060579899538407403e-04
3.100000000000000000e+01,1.331094518884622395e-04,5.348291800327973494e-07,2.204705781313118207e-04,4.594166432244269760e-05,1.982876270276285326e-08,1.470000000000000000e+03,1.790511162109049439e-04,8.716778756601953511e-05,8.736112624284958126e-05,1.325746227084294391e-04,6.306215170273357484e-06,2.799159380657392961e-05,5.944951853958330775e-05,1.115683655698567075e-04,1.472707195259489858e-04,1.620431309854631241e-04,1.764764922967825586e-04,1.925784713518392040e-04,2.098773195533974116e-04
3.350000000000000000e+01,1.395231539424066319e-04,6.462659211812865681e-06,2.240944857202157973e-04,4.488840320842152017e-05,2.148167922863832659e-08,1.470000000000000000e+03,1.844115571508281521e-04,9.463475073398511174e-05,8.457133177780916541e-05,1.330604947305937620e-04,1.567100893484432920e-05,3.644954147687948432e-05,6.773192086228291742e-05,1.185681328941556889e-04,1.532756346127753873e-04,1.676616003938204277e-04,1.820561901505706294e-04,1.970587157508507691e-04,2.136600017534341601e-04
3.600000000000000000e+01,1.461203695983236703e-04,1.606377198799623565e-05,2.282396773811275702e-04,4.387324197493376777e-05,2.327602377294180092e-08,1.470000000000000000e+03,1.899936115732574313e-04,1.022471276233899093e-04,8.211930778280389994e-05,1.300565976103274380e-04,2.429331880018738952e-05,4.578027408804293045e-05,7.596619774781859205e-05,1.259746210457620417e-04,1.595861636484063493e-04,1.735798108573911728e-04,1.884233579547830919e-04,2.024927132940363566e-04,2.178177965048591440e-04
3.850000000000000000e+01,1.524391022661223641e-04,2.571161252102707840e-05,2.331295122792157619e-04,4.294501533713508196e-05,2.508195424200808070e-08,1.471000000000000000e+03,1.953841176032574528e-04,1.094940869289872754e-04,8.069041001309339785e-05,1.267274897450952891e-04,3.242875418878582010e-05,5.410954312437467762e-05,8.379051146322875302e-05,1.330908954943510773e-04,1.657180142307766604e-04,1.793531193349279414e-04,1.942058915430950206e-04,2.079460225510065851e-04,2.220930902105888120e-04
4.100000000000000000e+01,1.587519053262296989e-04,3.451323541488130061e-05,2.384385785501402734e-04,4.225807189530123682e-05,2.698791208501663895e-08,1.473000000000000000e+03,2.010099772215309492e-04,1.164938334309284621e-04,7.968667322391057451e-05,1.242386699113483847e-04,4.090117280758131445e-05,6.184412097617543360e-05,9.172809586352199517e-05,1.401145207829657634e-04,1.717626767486693106e-04,1.854206049046175765e-04,1.993774632271345601e-04,2.131484211784614915e-04,2.267473804942556667e-04
4.350000000000000000e+01,1.648986799822511895e-04,4.326426219573129722e-05,2.431774740558467892e-04,4.150772567045373440e-05,2.891446595022253028e-08,1.473000000000000000e+03,2.064064056527049103e-04,1.233909543117974687e-04,7.827879407359559973e-05,1.216344177865198923e-04,4.954691703097873054e-05,6.977681805228836201e-05,9.812953775246241407e-05,1.468430537367781464e-04,1.776421542873498141e-04,1.911958701730851601e-04,2.049046307479560102e-04,2.183048741706565185e-04,2.322508091770925261e-04
4.600000000000000000e+01,1.712469582407757701e-04,5.234418678590159121e-05,2.477393094925910274e-04,4.083229622265947741e-05,3.099279712153300506e-08,1.473000000000000000e+03,2.120792544634352407e-04,1.304146620181162995e-04,7.649235125181525733e-05,1.189027714548741789e-04,5.748388265550341347e-05,7.765344166984053571e-05,1.051850472010567331e-04,1.537062444139409450e-04,1.834889120173019189e-04,1.970801825369116963e-04,2.111038752244774478e-04,2.239006225055985224e-04,2.377413615963534451e-04
4.850000000000000000e+01,1.772031868254432898e-04,5.987670852507449485e-05,2.524405501957597631e-04,4.022725413817902009e-05,3.301920139659058725e-08,1.473000000000000000e+03,2.174304409636223167e-04,1.369759326872642630e-04,7.523736337031647326e-05,1.173264783003688018e-04,6.466034094071979651e-05,8.512842252851295305e-05,1.113996119084286667e-04,1.598912804552416627e-04,1.891417459452389112e-04,2.028970273347940748e-04,2.165703133926134773e-04,2.291987052276335437e-04,2.419280535910512254e-04
5.100000000000000000e+01,1.832603124438053155e-04,6.773703421274231812e-05,2.568814299499326266e-04,3.968765147309965001e-05,3.515945179645138107e-08,1.473000000000000000e+03,2.229479639169049587e-04,1.435726609707056723e-04,7.362111750612731109e-05,1.155232782310629974e-04,7.218883110905881966e-05,9.227121546774168280e-05,1.186383559869709649e-04,1.663736622543442872e-04,1.947109790507302015e-04,2.085430338104272486e-04,2.224300513719593088e-04,2.342820446978404988e-04,2.473770207577054097e-04
5.350000000000000000e+01,1.890678601901138380e-04,7.486258197302828347e-05,2.611324303628113257e-04,3.916923728496616165e-05,3.728088490635442742e-08,1.472000000000000000e+03,2.282370974750799861e-04,1.498986229051476899e-04,7.206457017269748771e-05,1.142052782170855545e-04,7.935426332482373754e-05,9.884605403676912727e-05,1.254851002748083903e-04,1.723622822655938879e-04,2.001669950404625633e-04,2.140171358686576545e-04,2.278389529880643671e-04,2.392598494935573061e-04,2.525474739396466896e-04
5.600000000000000000e+01,1.949077794587255057e-04,8.149201933610101026e-05,2.659907481680007170e-04,3.872833432944107056e-05,3.948892637346414534e-08,1.472000000000000000e+03,2.336361137881665627e-04,1.561794451292844487e-04,7.108296870927521133e-05,1.134157601226244954e-04,8.650316244415992507e-05,1.056513193987916035e-04,1.321852158896890696e-04,1.783559301877676276e-04,2.057455515614832432e-04,2.197530664072131650e-04,2.330346150377836335e-04,2.448362938263053123e-04,2.580472712678784581e-04
5.850000000000000000e+01,2.004669360020894220e-04,8.696389085566983248e-05,2.708867324225077561e-04,3.832624900629213999e-05,4.165589379295811398e-08,1.472000000000000000e+03,2.387931850083815553e-04,1.621406869957972888e-04,7.041979642041833404e-05,1.135030451464195896e-04,9.353838602599366626e-05,1.120211610816917715e-04,1.389150791066688412e-04,1.843101681686732979e-04,2.111803414210459973e-04,2.252438232882948764e-04,2.380431805476483761e-04,2.500408322930220296e-04,2.634265564117707517e-04
6.100000000000000000e+01,2.061146257068544648e-04,9.284196891928198005e-05,2.755075742786561267e-04,3.796417101352889714e-05,4.392451721102117204e-08,1.472000000000000000e+03,2.440787967203833552e-04,1.681504546933255744e-04,6.939294857180166188e-05,1.132726567875724848e-04,1.004076351730142042e-04,1.189351834464884403e-04,1.456514594835306561e-04,1.901246951929177836e-04,2.168934721771408774e-04,2.309174495793228513e-04,2.436405637719345641e-04,2.545648627882145004e-04,2.689324391665173807e-04
6.350000000000000000e+01,2.114118097307958683e-04,9.809045378412800838e-05,2.803438047818366131e-04,3.766406778420544442e-05,4.611353529570345611e-08,1.473000000000000000e+03,2.490758775150013330e-04,1.737477419465904306e-04,6.893199505104074479e-05,1.133213559466678599e-04,1.063603457928192152e-04,1.252695980442649715e-04,1.509012122706943461e-04,1.952840351713206585e-04,2.218958741998833565e-04,2.361917615624654768e-04,2.484132302508508918e-04,2.586277586104065778e-04,2.738931230586172665e-04
6.600000000000000000e+01,2.168624529846597496e-04,1.037618833433066347e-04,2.854642635256768421e-04,3.736184489582173907e-05,4.842523096854319748e-08,1.473000000000000000e+03,2.542242978804815090e-04,1.795006080888380173e-04,6.860181054101709250e-05,1.131005696413531149e-04,1.130449403700465314e-04,1.316132095082592809e-04,1.565626916432666762e-04,2.009463690822631753e-04,2.272890313641664031e-04,2.414650056562293434e-04,2.536094529975172819e-04,2.632914643733108248e-04,2.794035682092833981e-04
6.850000000000000000e+01,2.219895256356909166e-04,1.089176111737737276e-04,2.903693180319642732e-04,3.709905097792314796e-05,5.065568907542161744e-08,1.473000000000000000e+03,2.590885766136140442e-04,1.848904746577677619e-04,6.837979239627335658e-05,1.130719144619171890e-04,1.187803612307215752e-04,1.375735534550464332e-04,1.618559072171711253e-04,2.063722424118444180e-04,2.322255189775455561e-04,2.463734521333703288e-04,2.587056925502049794e-04,2.681443289072270829e-04,2.843871309126970101e-04
7.100000000000000000e+01,2.272532478797370688e-04,1.147666121197686421e-04,2.956062152342930774e-04,3.680976588357043046e-05,5.299899753629248436e-08,1.472000000000000000e+03,2.640630137633074789e-04,1.904434819961666316e-04,6.835296735455600862e-05,1.124866357599684267e-04,1.252742103052909841e-04,1.443589266398947015e-04,1.680478749896404745e-04,2.115315131488491960e-04,2.371689545851943682e-04,2.515548281285054106e-04,2.638740860046875718e-04,2.731439735703167552e-04,2.888300974126297859e-04
7.350000000000000000e+01,2.321932633562053374e-04,1.195051396793175526e-04,3.003178622051549604e-04,3.660094064669099334e-05,5.525334040422672203e-08,1.472000000000000000e+03,2.687942040028963239e-04,1.955923227095143508e-04,6.812459884894962302e-05,1.126881236768877847e-04,1.306670268516383455e-04,1.500880825833204890e-04,1.737898046241301406e-04,2.165099165038844597e-04,2.419445942807442029e-04,2.565209810096163046e-04,2.687726879076911182e-04,2.777867519498870407e-04,2.935487049347764344e-04
7.600000000000000000e+01,2.372063642918037052e-04,1.247246718521493475e-04,3.049968118204457522e-04,3.641834878389240890e-05,5.759315538868113663e-08,1.472000000000000000e+03,2.736247130756961276e-04,2.007880155079112827e-04,6.779044752864204701e-05,1.124816924396543577e-04,1.362796507201170597e-04,1.557837228055608428e-04,1.791081085298528092e-04,2.214460622445336177e-04,2.468065993943027682e-04,2.613262983817472461e-04,2.735720562930439321e-04,2.822780119790618499e-04,2.982547196985853083e-04
7.850000000000000000e+01,2.419378511236270734e-04,1.292738507358554131e-04,3.093702395347530361e-04,3.623997870445605030e-05,5.984725986281778308e-08,1.472000000000000000e+03,2.781778298280830966e-04,2.056978724191710231e-04,6.743238841112596271e-05,1.126640003877716603e-04,1.416312276945818304e-04,1.615300465758120346e-04,1.841838806718169201e-04,2.261183660890210285e-04,2.513520668074275253e-04,2.661504593871580793e-04,2.783888554612503046e-04,2.868843933464565888e-04,3.027963740833303718e-04
8.100000000000000000e+01,2.467479509286084945e-04,1.340410597307571780e-04,3.142294463387023968e-04,3.611361527920162960e-05,6.218874449600117217e-08,1.472000000000000000e+03,2.828615662078101038e-04,2.106343356494068582e-04,6.748149541009390226e-05,1.127068911978513165e-04,1.468994484185904312e-04,1.669202560621965464e-04,1.893691606621162563e-04,2.306194717458477303e-04,2.561178625699478016e-04,2.708899422350008121e-04,2.832997749968727604e-04,2.916771025330729128e-04,3.075284498063027196e-04
8.350000000000000000e+01,2.512169618035245888e-04,1.386180251685462225e-04,3.185777907176775420e-04,3.602693093989512183e-05,6.440790165074149398e-08,1.473000000000000000e+03,2.872438927434197310e-04,2.151900308636294737e-04,6.736082891415295319e-05,1.125989366349783663e-04,1.520732865549315226e-04,1.714018934758504420e-04,1.941027121793193757e-04,2.350328388615896568e-04,2.605213067771763565e-04,2.753386938941570572e-04,2.878776265644232514e-04,2.957580752539093016e-04,3.118112280387747124e-04
8.600000000000000000e+01,2.558398900764447328e-04,1.438552648862865136e-04,3.227985661093137320e-04,3.591562418637908783e-05,6.674398141502456057e-08,1.473000000000000000e+03,2.917555142628238275e-04,2.199242658900656382e-04,6.695867603286899915e-05,1.119846251901582192e-04,1.572506365319157999e-04,1.763440041016755330e-04,1.990022119266222098e-04,2.391824624027877734e-04,2.649806748275246988e-04,2.798751784947697591e-04,2.927703144217064213e-04,3.004247071272665541e-04,3.163275983349331764e-04
8.850000000000000000e+01,2.601734279292921984e-04,1.474957182191185471e-04,3.268750521506743126e-04,3.580450015294029520e-05,6.897217483168050124e-08,1.473000000000000000e+03,2.959779280822324868e-04,2.243689277763519100e-04,6.670162422138211419e-05,1.126777097101736512e-04,1.623104646651049598e-04,1.814631022013025498e-04,2.034533884016072683e-04,2.437349313139437778e-04,2.692108562952211779e-04,2.841708603281667108e-04,2.969587088660824762e-04,3.047936586321900541e-04,3.200358358181682925e-04
9.100000000000000000e+01,2.646360258218428247e-04,1.526415129187425718e-04,3.311704439428057368e-04,3.572762172512804413e-05,7.130868911691289080e-08,1.474000000000000000e+03,3.003636475469708485e-04,2.289084040967147738e-04,6.653441812096291211e-05,1.119945129031002528e-04,1.675102185864141063e-04,1.859733869173494270e-04,2.082120085464170647e-04,2.480076080973908680e-04,2.736741237494051552e-04,2.887843988812396618e-04,3.016693466566909435e-04,3.092757669931508178e-04,3.244566095738262422e-04
9.350000000000000000e+01,2.687782781235907885e-04,1.561653030427814814e-04,3.349945495597802495e-04,3.565588820501294662e-05,7.351310515477069553e-08,1.474000000000000000e+03,3.044341663286037418e-04,2.331223899185778351e-04,6.621627143618946101e-05,1.126129750808093071e-04,1.718227326730052695e-04,1.910963713761510243e-04,2.124812840574047553e-04,2.521163181097202432e-04,2.776907625638629453e-04,2.926161474459815226e-04,3.057839494056559899e-04,3.132046960429207068e-04,3.285439452900587825e-04
9.600000000000000000e+01,2.730385986968773089e-04,1.608451268238942505e-04,3.391034142859450633e-04,3.559263393816051828e-05,7.581691196901030200e-08,1.474000000000000000e+03,3.086312326350378272e-04,2.374459647587167906e-04,6.606481558906775447e-05,1.121934718729830584e-04,1.770150383640005734e-04,1.958351773728594805e-04,2.168653334413181812e-04,2.563625169145705512e-04,2.819364631870301726e-04,2.967359994776323415e-04,3.101978453649571928e-04,3.174658503715685823e-04,3.327775153437323441e-04
9.850000000000000000e+01,2.770125985182002076e-04,1.647631381122979192e-04,3.426200430745438463e-04,3.552583573791594072e-05,7.799806474268295021e-08,1.474000000000000000e+03,3.125384342561161551e-04,2.414867627802842602e-04,6.560744455634363870e-05,1.122494604059022885e-04,1.815345809235834756e-04,2.001402871437967955e-04,2.205495102662275787e-04,2.604105575617980369e-04,2.858259352799804383e-04,3.007733856629344780e-04,3.144925087514661771e-04,3.215919998515810100e-04,3.369177487463637381e-04
1.010000000000000000e+02,2.810926388927046217e-04,1.685076761822266165e-04,3.463677714387777525e-04,3.549694198550977059e-05,8.027310452998708601e-08,1.474000000000000000e+03,3.165895808782143855e-04,2.455956969071948579e-04,6.527513254607313076e-05,1.125849627104780052e-04,1.860389832030880607e-04,2.049064298724911524e-04,2.247876026201621870e-04,2.642285124564768624e-04,2.896886230876701863e-04,3.051577465270997056e-04,3.186015814431866831e-04,3.253455895365232734e-04,3.408161024385681780e-04
1.035000000000000000e+02,2.848789287818752672e-04,1.724818540525817931e-04,3.500125520503663806e-04,3.545215017393557540e-05,8.241285901586404325e-08,1.474000000000000000e+03,3.203310789558108359e-04,2.494267786079396986e-04,6.513362326849111332e-05,1.123970747292934742e-04,1.900475578402946464e-04,2.093027011591072791e-04,2.283688151978915915e-04,2.679958651607967750e-04,2.933972885738315344e-04,3.091057022492520786e-04,3.225986621140699011e-04,3.290251265253898169e-04,3.446560961555762193e-04
1.060000000000000000e+02,2.888086481282855144e-04,1.763009275022377762e-04,3.535692633102796426e-04,3.542946994141708188e-05,8.466568257401762828e-08,1.474000000000000000e+03,3.242381180697025828e-04,2.533791781868684461e-04,6.476061518199412821e-05,1.125077206260477383e-04,1.941222003636538867e-04,2.136011188168980557e-04,2.323792056650408845e-04,2.715906188529981368e-04,2.973705228211665484e-04,3.130885329056025076e-04,3.265882836167968207e-04,3.328654029966231654e-04,3.481873551190049136e-04
1.085000000000000000e+02,2.924393812071489872e-04,1.803496518751209442e-04,3.569475156640233458e-04,3.539653728251737722e-05,8.677370653241284143e-08,1.474000000000000000e+03,3.278359184896663847e-04,2.570428439246315896e-04,6.450813445687435862e-05,1.120897293320280430e-04,1.982054996820124457e-04,2.176906643281161565e-04,2.360013522321559646e-04,2.752300417615675173e-04,3.006968523498047049e-04,3.168143219384463938e-04,3.304987359797718969e-04,3.363048347143130748e-04,3.518078207854622081e-04
1.110000000000000000e+02,2.961974451912981025e-04,1.834849170597849428e-04,3.606182907107243147e-04,3.537243665076307938e-05,8.898413581246427333e-08,1.476000000000000000e+03,3.315698818420611616e-04,2.608250085405350435e-04,6.442084551942621213e-05,1.127125281315131597e-04,2.022447328398096393e-04,2.216431092191756334e-04,2.401796289490683149e-04,2.787311787625514721e-04,3.045004066742792418e-04,3.209493341007545555e-04,3.343675774133744033e-04,3.398721253213603461e-04,3.556336600209191595e-04
1.135000000000000000e+02,2.996657753030844396e-04,1.872733108379450177e-04,3.637113417633698435e-04,3.534290782538168993e-05,9.104869802155213121e-08,1.476000000000000000e+03,3.350086831284661499e-04,2.643228674777027293e-04,6.404556646028540393e-05,1.123924644651394219e-04,2.062643983264606580e-04,2.252947149077112515e-04,2.434418984043746866e-04,2.819719268446249758e-04,3.079544049327814651e-04,3.243553431282517985e-04,3.376916570551039996e-04,3.435800981264044225e-04,3.590832516241527247e-04
1.160000000000000000e+02,3.032586948150865313e-04,1.912833551628444109e-04,3.671392067010018512e-04,3.535263024614454866e-05,9.321564444627039716e-08,1.476000000000000000e+03,3.386113250612310800e-04,2.679060645689419827e-04,6.388051188591531990e-05,1.119753396522421205e-04,2.101200349933651128e-04,2.292143826613549323e-04,2.470859507150041960e-04,2.852161342153209603e-04,3.114350688101584605e-04,3.280656334355059223e-04,3.414751768296732382e-04,3.475390855230878055e-04,3.625778269761609934e-04
1.185000000000000000e+02,3.066011581462182219e-04,1.946239549870013670e-04,3.700231169364925302e-04,3.532928334103370714e-05,9.525242843799336750e-08,1.477000000000000000e+03,3.419304414872519223e-04,2.712718748051845216e-04,6.342195879027430830e-05,1.119772031592168550e-04,2.138326466065202075e-04,2.324182706547225073e-04,2.504381391418973482e-04,2.885753603895553372e-04,3.146321808843067927e-04,3.316292515473491997e-04,3.450490015382856623e-04,3.508872918456940721e-04,3.660090507901219304e-04
1.210000000000000000e+02,3.100464466188905446e-04,1.978436390111608899e-04,3.733695299143161722e-04,3.532429644812361318e-05,9.737660498055546752e-08,1.477000000000000000e+03,3.453707430670141781e-04,2.747221501707669111e-04,6.332308329542562760e-05,1.122028076077296547e-04,2.172894861632231089e-04,2.364436038392984409e-04,2.539567266728527022e-04,2.917428324956596476e-04,3.179933109616508275e-04,3.353377594542629914e-04,3.485588567442034192e-04,3.544232624622779631e-04,3.692883249255319070e-04
1.235000000000000000e+02,3.132096559102672917e-04,2.005652997488359293e-04,3.762292567837315993e-04,3.532658353499141190e-05,9.934825605968276154e-08,1.477000000000000000e+03,3.485362394452586900e-04,2.778830723752758933e-04,6.301960087346430766e-05,1.126443561614313624e-04,2.206311627172860925e-04,2.398385793735007031e-04,2.572258893205750041e-04,2.949353891860862658e-04,3.210540700568371010e-04,3.386959049617885797e-04,3.518255653713046232e-04,3.578167824001946581e-04,3.724335264346644459e-04
1.260000000000000000e+02,3.165310571295881651e-04,2.042248304869751169e-04,3.795810121534953698e-04,3.532682682430621956e-05,1.014398948210490864e-07,1.477000000000000000e+03,3.518578839538943643e-04,2.812042303052819658e-04,6.304995502390720475e-05,1.123062266426130482e-04,2.236598227431798398e-04,2.434394520368774644e-04,2.604520636907983419e-04,2.979154477594186771e-04,3.245129635800782491e-04,3.421879323268820741e-04,3.552227738425879178e-04,3.614739488879779167e-04,3.757160947767384921e-04
1.285000000000000000e+02,3.195527271117024103e-04,2.077348338958906265e-04,3.818939090961675511e-04,3.533479434181075683e-05,1.033624930957041858e-07,1.477000000000000000e+03,3.548875214535131468e-04,2.842179327698916738e-04,6.234118198446514077e-05,1.118178932158117838e-04,2.268887447273136852e-04,2.467563902195814675e-04,2.634843837280525613e-04,3.008695667289529871e-04,3.275037143937195127e-04,3.452388114024072764e-04,3.584886412313625101e-04,3.643830818572420379e-04,3.787037527387019731e-04
1.310000000000000000e+02,3.227206813497790331e-04,2.101412523832305317e-04,3.848929902852265563e-04,3.535860438322355155e-05,1.053988690747949458e-07,1.477000000000000000e+03,3.580792857330026050e-04,2.873620769665554612e-04,6.217230893544752317e-05,1.125794289665485014e-04,2.300949535822086078e-04,2.500873733534748921e-04,2.665985726378131420e-04,3.040266895238854096e-04,3.306650413849396980e-04,3.484087846589564372e-04,3.617965521169841880e-04,3.676100727322944564e-04,3.817145018734385982e-04
1.335000000000000000e+02,3.256738115475064530e-04,2.139486136006090084e-04,3.876008815594657146e-04,3.539121119465322399e-05,1.073159693577052690e-07,1.478000000000000000e+03,3.610650227421596499e-04,2.902826003528532562e-04,6.192707001195926157e-05,1.117251979468974446e-04,2.331000635020079336e-04,2.536085877531407554e-04,2.691984890977617553e-04,3.067188178255185016e-04,3.337296903976594005e-04,3.513062449755656176e-04,3.647838166984705504e-04,3.706317718134883470e-04,3.844566753270295748e-04
1.360000000000000000e+02,3.287167508695135404e-04,2.161841997502564447e-04,3.903114415238042364e-04,3.540490158154059353e-05,1.093082093582084125e-07,1.478000000000000000e+03,3.641216524510541407e-04,2.933118492879729401e-04,6.159469065429069596e-05,1.125325511192570957e-04,2.365477255899037365e-04,2.568324626043723673e-04,2.722869393736185523e-04,3.096090804306037697e-04,3.367159214319832491e-04,3.542097198503647241e-04,3.680016461456783196e-04,3.735195242902683175e-04,3.874007131397665701e-04
1.385000000000000000e+02,3.315002805337660110e-04,2.194546687365406745e-04,3.928654734704208561e-04,3.540807011683956410e-05,1.111461674233645951e-07,1.479000000000000000e+03,3.669083506506055480e-04,2.960922104169264740e-04,6.136519293665484509e-05,1.120456117972253366e-04,2.393628248075031838e-04,2.600819554167734795e-04,2.744332309640517913e-04,3.121997856011500885e-04,3.395965232095807555e-04,3.572145996666652406e-04,3.708869933236558724e-04,3.764166745456035872e-04,3.900338444657071302e-04
1.410000000000000000e+02,3.343978633387610535e-04,2.221356770466079459e-04,3.956672359609644091e-04,3.543298270827280452e-05,1.130774272691335234e-07,1.479000000000000000e+03,3.698308460470338377e-04,2.989648806304882694e-04,6.126937262220335557e-05,1.122621862921531076e-04,2.423421399227047618e-04,2.630633383220221566e-04,2.776713393914171562e-04,3.153094213024235570e-04,3.424244497245080947e-04,3.602220248061320778e-04,3.738562637242310313e-04,3.791288067881253541e-04,3.929287197194407995e-04
1.435000000000000000e+02,3.370781003906714573e-04,2.246888944574756302e-04,3.981136760371629512e-04,3.542486140480586844e-05,1.148765665685332697e-07,1.480000000000000000e+03,3.725029617954773325e-04,3.016532389858655821e-04,6.103557564649149392e-05,1.123892059331958271e-04,2.449399189902205180e-04,2.662471282497738114e-04,2.801830102196207605e-04,3.177388818131633144e-04,3.451804001618192065e-04,3.630279836114102361e-04,3.764972333899907616e-04,3.821845049331241604e-04,3.954962514721377734e-04
1.460000000000000000e+02,3.398691858983208473e-04,2.272002393204040633e-04,4.008641494594178943e-04,3.545033649058895394e-05,1.167677898804833828e-07,1.480000000000000000e+03,3.753195223889097877e-04,3.044188494077319069e-04,6.099496356109704700e-05,1.126689465779167839e-04,2.476134522246831453e-04,2.693432920283402162e-04,2.823736944969185126e-04,3.203937406427007951e-04,3.481200598800979445e-04,3.656747517472731237e-04,3.793661660935812303e-04,3.852109038087361110e-04,3.980158508832236245e-04
1.485000000000000000e+02,3.423834126091586231e-04,2.300486339762409203e-04,4.030779664865545824e-04,3.545632231468511490e-05,1.184835520219761840e-07,1.480000000000000000e+03,3.778397349238437177e-04,3.069270902944735285e-04,6.069455387739595932e-05,1.123347786329177028e-04,2.500178007484770760e-04,2.723290182483829218e-04,2.855612328140645618e-04,3.228669414366728088e-04,3.506350509124202958e-04,3.682612527637438987e-04,3.817440260629976763e-04,3.874841693732768567e-04,4.005840833871273342e-04
1.510000000000000000e+02,3.451087547328430117e-04,2.332522168523021831e-04,4.054323243546264404e-04,3.547540739443032616e-05,1.203585571230544125e-07,1.479000000000000000e+03,3.805841621272733582e-04,3.096333473384126653e-04,6.032356962178342863e-05,1.118565378805408286e-04,2.525060144271806936e-04,2.750731147108436076e-04,2.886382218201941812e-04,3.255497264002538680e-04,3.534067401906810569e-04,3.710694501678505003e-04,3.845641271077408362e-04,3.904995359866683950e-04,4.031110242626464676e-04
1.535000000000000000e+02,3.475257143192154899e-04,2.355930238931175521e-04,4.080437025211134630e-04,3.548705446206560911e-05,1.220334531474745444e-07,1.479000000000000000e+03,3.830127687812811058e-04,3.120386598571498740e-04,6.051798820189797316e-05,1.119326904260979378e-04,2.553264289882432045e-04,2.777375532243422734e-04,2.910069105541655539e-04,3.276739626731622196e-04,3.559859288595001265e-04,3.735128987457998935e-04,3.870088171198024767e-04,3.931526793186225868e-04,4.055406837013634516e-04
1.560000000000000000e+02,3.500833145362528941e-04,2.377090054805337620e-04,4.104376504637097375e-04,3.553892385098345719e-05,1.238213422251749515e-07,1.479000000000000000e+03,3.856222383872363445e-04,3.145443906852694437e-04,6.035433592745684337e-05,1.123743090557191321e-04,2.572270714379390694e-04,2.804738828960004460e-04,2.937344139026525796e-04,3.303724961683084799e-04,3.583882467920667205e-04,3.762231662595183794e-04,3.896716399734994501e-04,3.956181717390654389e-04,4.082056406117964375e-04
1.585000000000000000e+02,3.523488726178556816e-04,2.402255187018287200e-04,4.124909188973619042e-04,3.557618660243018293e-05,1.254153930882447771e-07,1.480000000000000000e+03,3.879250592202858577e-04,3.167726860154255054e-04,6.014204627950622264e-05,1.121233539160269616e-04,2.595255450303111185e-04,2.822807890739499398e-04,2.953943562581706262e-04,3.323379812585757907e-04,3.608788146463409144e-04,3.784408639828027430e-04,3.919887368646453795e-04,3.978816960553293626e-04,4.103734570007872115e-04
1.610000000000000000e+02,3.547990951019802620e-04,2.432116585929225340e-04,4.149572185523710570e-04,3.562221127084565193e-05,1.271513398210088232e-07,1.480000000000000000e+03,3.904213063728259343e-04,3.191768838311345897e-04,6.015812345039079495e-05,1.115874365090577280e-04,2.619871717854791631e-04,2.844712482849939177e-04,2.979101175313092552e-04,3.346417237328643251e-04,3.635646922663210131e-04,3.810234366596284054e-04,3.943444602732522146e-04,4.005180501049224791e-04,4.125916395034470718e-04
1.635000000000000000e+02,3.570218089652892968e-04,2.454010283364782010e-04,4.171629854548062461e-04,3.562741734509826191e-05,1.287338849435293453e-07,1.480000000000000000e+03,3.926492263103875452e-04,3.213943916201910484e-04,6.014117648951694929e-05,1.116207806288110958e-04,2.642474262732450612e-04,2.870122380028330544e-04,3.005901310429034642e-04,3.366533941054131976e-04,3.658476765817346302e-04,3.832509983874671732e-04,3.966900467488764697e-04,4.026044335668655522e-04,4.148484262775652717e-04
1.660000000000000000e+02,3.593904601379826341e-04,2.474062904384867197e-04,4.195297155403158291e-04,3.563885377022675077e-05,1.304316307362465111e-07,1.480000000000000000e+03,3.950293139082094052e-04,3.237516063677558630e-04,6.013925540233319494e-05,1.119841696994959145e-04,2.662416238017561955e-04,2.892525058340230390e-04,3.026583710405871181e-04,3.388044803510950045e-04,3.682696453092367721e-04,3.854967941445170570e-04,3.992234973588872928e-04,4.052361133415365762e-04,4.170975986739451700e-04
1.685000000000000000e+02,3.614978496535258792e-04,2.499198203545805212e-04,4.215838940942203783e-04,3.566735085824378063e-05,1.319528552213682695e-07,1.480000000000000000e+03,3.971652005117696734e-04,3.258304987952820851e-04,6.008604444069449903e-05,1.115780292989453581e-04,2.684675157530906154e-04,2.915193269806964373e-04,3.051175932237245236e-04,3.407594192031184474e-04,3.704664010934452002e-04,3.876521544493971680e-04,4.012667724210401644e-04,4.074925924680354822e-04,4.191718543514526773e-04
1.710000000000000000e+02,3.637532522900595831e-04,2.519191601377804486e-04,4.236607655160330157e-04,3.570212128275374904e-05,1.335910700156841756e-07,1.480000000000000000e+03,3.994553735728133118e-04,3.280511310073058544e-04,5.990751322597343258e-05,1.118340921522791346e-04,2.709151631180111135e-04,2.940158404272063533e-04,3.073105321696664987e-04,3.428708581930895111e-04,3.727664216661698781e-04,3.899668635471648191e-04,4.035564483849814438e-04,4.098706379443204208e-04,4.214533759693237262e-04
1.735000000000000000e+02,3.657810476156214338e-04,2.540478665705077094e-04,4.256330545081156544e-04,3.569605922223318816e-05,1.350699834387786796e-07,1.480000000000000000e+03,4.014771068378546084e-04,3.300849883933882592e-04,5.985200689249422059e-05,1.117331810451137244e-04,2.723045132990104065e-04,2.962355866067920571e-04,3.093961889661458217e-04,3.448094950841955482e-04,3.749066509558130074e-04,3.918788768083389515e-04,4.058031293675798444e-04,4.119675872842729785e-04,4.233617330538416148e-04
1.760000000000000000e+02,3.679416547200029777e-04,2.563160256969963737e-04,4.275893099440282626e-04,3.573796579517383613e-05,1.366582634772709113e-07,1.480000000000000000e+03,4.036796205151768342e-04,3.322036889248291213e-04,5.964765522402528481e-05,1.116256290230066041e-04,2.738165201965693822e-04,2.983979368294057679e-04,3.115926581405150352e-04,3.468363881981935859e-04,3.771489512345004578e-04,3.941268706089861218e-04,4.078394175156999199e-04,4.141339342698318140e-04,4.256135007682858122e-04
1.785000000000000000e+02,3.698761562240036166e-04,2.581933439135572321e-04,4.294468374474598969e-04,3.573327900713182915e-05,1.380852381716450578e-07,1.480000000000000000e+03,4.056094352311354458e-04,3.341428772168717875e-04,5.957068122345628028e-05,1.116828123104463845e-04,2.759196928170846931e-04,3.006287180603977585e-04,3.135656813280812173e-04,3.488082643639303084e-04,3.792348443532334305e-04,3.960284093212549338e-04,4.098117995271858822e-04,4.160118160380273924e-04,4.274963466565868736e-04
1.810000000000000000e+02,3.719553360352612884e-04,2.602833735693528485e-04,4.315013599429650694e-04,3.577516954448555631e-05,1.396306347610407965e-07,1.480000000000000000e+03,4.077305055797468243e-04,3.361801664907757524e-04,5.954602390770378107e-05,1.116719624659084399e-04,2.773917095082557372e-04,3.024301714855218170e-04,3.155521270609329865e-04,3.508507217859051773e-04,3.813157444437445683e-04,3.981537426303075576e-04,4.120049106362188782e-04,4.180139885254825099e-04,4.293245500965734611e-04
1.835000000000000000e+02,3.737949288464941238e-04,2.623472425687162668e-04,4.331745813345138762e-04,3.577962934634904615e-05,1.410028307075177278e-07,1.480000000000000000e+03,4.095745581928431902e-04,3.380152995001450573e-04,5.937965248801975243e-05,1.114476862777778569e-04,2.790958092803109340e-04,3.039166708703171932e-04,3.177692862402823715e-04,3.525758370721377788e-04,3.830086510327242611e-04,4.000570996123247857e-04,4.137834472823004230e-04,4.198446306453593939e-04,4.310591196708250285e-04
1.860000000000000000e+02,3.757801916238324535e-04,2.644745925023060640e-04,4.349772917224238524e-04,3.581372080081741380e-05,1.424933750144431703e-07,1.480000000000000000e+03,4.115939124246498606e-04,3.399664708230150465e-04,5.919710009859139883e-05,1.113055991215263895e-04,2.809648779723873668e-04,3.062460891265479743e-04,3.196445194181957421e-04,3.547034648399521699e-04,3.848039915995160620e-04,4.019807114372786331e-04,4.158050601704584535e-04,4.215795731951743727e-04,4.331993546053680699e-04
1.885000000000000000e+02,3.775342920374485933e-04,2.664950958893761942e-04,4.366165569565116401e-04,3.583404065073512057e-05,1.438162201335760630e-07,1.480000000000000000e+03,4.133683326881837003e-04,3.417002513867134863e-04,5.908226491906304681e-05,1.110391961480723991e-04,2.822601031655260872e-04,3.085059005970768281e-04,3.216262274833339685e-04,3.562473260648900603e-04,3.865985707620129977e-04,4.036784363450942595e-04,4.175875747869869665e-04,4.233468666204906559e-04,4.349109770316525719e-04
1.910000000000000000e+02,3.794577785672635390e-04,2.681061303078685512e-04,4.387894755654542884e-04,3.584938116394779825e-05,1.452733838450404011e-07,1.480000000000000000e+03,4.153071597312113440e-04,3.436083974033157340e-04,5.933169699819074942e-05,1.113516482593949878e-04,2.840851012047081355e-04,3.104833074958809327e-04,3.238718605528116711e-04,3.584043096326585895e-04,3.886849391514104828e-04,4.055247110521731303e-04,4.195537516311720425e-04,4.255748249960588964e-04,4.366982599654665922e-04
1.935000000000000000e+02,3.811267151042596851e-04,2.696761033813205376e-04,4.402081663869634900e-04,3.586294067562571466e-05,1.465437234800670066e-07,1.480000000000000000e+03,4.169896557798854065e-04,3.452637744286339637e-04,5.908145128270380492e-05,1.114506117229391476e-04,2.855180073008644617e-04,3.126249903356784882e-04,3.258081175576872397e-04,3.598725075882897181e-04,3.904200590720204337e-04,4.072901688563187236e-04,4.213019932642568239e-04,4.269687198000673240e-04,4.381538397374509525e-04
1.960000000000000000e+02,3.829725853626445649e-04,2.717362914820142133e-04,4.420864737592229417e-04,3.588909881067647324e-05,1.479560285527905896e-07,1.480000000000000000e+03,4.188616841733210517e-04,3.470834865519680781e-04,5.911388839657837676e-05,1.112362938806303516e-04,2.874203577790643326e-04,3.144858562402551663e-04,3.279491744693208946e-04,3.617408148208185541e-04,3.921917392144247654e-04,4.092577531346337067e-04,4.231177928086565418e-04,4.289199688048474799e-04,4.401419925073731215e-04
1.985000000000000000e+02,3.845870086434895522e-04,2.737149180063795065e-04,4.436634206123067138e-04,3.589724513913412885e-05,1.491957794259266004e-07,1.480000000000000000e+03,4.204842537826236539e-04,3.486897635043554504e-04,5.907641196881716159e-05,1.108720906371100457e-04,2.896830188359298839e-04,3.162289979942836714e-04,3.295038280070871359e-04,3.631639771275566074e-04,3.938620991161828492e-04,4.106975282643708473e-04,4.247915272317249590e-04,4.307266669206815854e-04,4.417053044754199473e-04
2.010000000000000000e+02,3.863409759480890444e-04,2.749717028314639742e-04,4.453179400444323569e-04,3.593083648984237561e-05,1.505503747073817136e-07,1.480000000000000000e+03,4.222718124379314336e-04,3.504101394582466553e-04,5.897696409634331245e-05,1.113692731166250702e-04,2.910986452308702492e-04,3.181849985121300772e-04,3.315426956143271444e-04,3.647202515033511495e-04,3.956888210701809175e-04,4.126367313109447149e-04,4.266269178805452158e-04,4.325865845154301930e-04,4.431917675641808946e-04
2.035000000000000000e+02,3.878625282310749775e-04,2.763243034976185764e-04,4.468144052840666370e-04,3.592879616391218118e-05,1.517282191995893322e-07,1.480000000000000000e+03,4.237913243949871858e-04,3.519337320671627693e-04,5.895187705299165942e-05,1.115382247334564011e-04,2.930670943223544428e-04,3.196746865080683179e-04,3.330081489221752987e-04,3.661326051067504295e-04,3.972045783464841617e-04,4.140625156391515831e-04,4.280688838487513304e-04,4.339973826608226103e-04,4.447663842618106069e-04
2.060000000000000000e+02,3.895504980529690474e-04,2.777818343808715804e-04,4.487647609484636253e-04,3.596383799762126052e-05,1.530429881768353981e-07,1.480000000000000000e+03,4.255143360505902876e-04,3.535866600553478072e-04,5.921426289549457794e-05,1.117686636720974670e-04,2.948821819480051108e-04,3.216143023125571094e-04,3.344348417480604040e-04,3.675269151542171278e-04,3.989907306483127941e-04,4.159017881919736988e-04,4.298762907656909727e-04,4.357252949621562418e-04,4.465470115266392272e-04
2.085000000000000000e+02,3.910161660912054573e-04,2.784865745713596642e-04,4.499984324784786580e-04,3.596289786630609030e-05,1.541869721676074986e-07,1.480000000000000000e+03,4.269790639575115612e-04,3.550532682248993535e-04,5.898226638727320070e-05,1.125295915198457931e-04,2.960669294969954252e-04,3.231112244916865828e-04,3.363036541383307237e-04,3.687256849690972614e-04,4.003487171250423148e-04,4.172149642032871525e-04,4.311657109295389352e-04,4.372960471785474141e-04,4.478788139305857146e-04
2.110000000000000000e+02,3.926447568276074645e-04,2.802891310447050074e-04,4.517473676243860753e-04,3.598635135690055531e-05,1.554649225481932957e-07,1.480000000000000000e+03,4.286311081845080198e-04,3.566584054707069092e-04,5.910261079677861084e-05,1.123556257829024570e-04,2.979093904595983664e-04,3.249017313401722311e-04,3.381547602323003044e-04,3.702796532985239445e-04,4.021604082431084657e-04,4.188357502801230746e-04,4.328345371338708524e-04,4.387939047099997177e-04,4.498617498225717303e-04
2.135000000000000000e+02,3.940599810254014198e-04,2.814286828799162049e-04,4.533230807499320737e-04,3.599265230116768100e-05,1.565787396654125082e-07,1.480000000000000000e+03,4.300526333265690805e-04,3.580673287242337592e-04,5.926309972453065386e-05,1.126312981454852149e-04,2.995007219749477238e-04,3.263696988202354756e-04,3.396850189706997918e-04,3.718125954228934009e-04,4.035850580338511953e-04,4.200895496735162940e-04,4.342138219118957189e-04,4.404912456453365858e-04,4.511775881778186045e-04
2.160000000000000000e+02,3.956103360083828083e-04,2.827295113586561666e-04,4.551190833210674164e-04,3.602672098468034793e-05,1.578054625815735736e-07,1.480000000000000000e+03,4.316370569930631697e-04,3.595836150237024468e-04,5.950874731268460810e-05,1.128808246497266417e-04,3.012179954515183068e-04,3.278011553098045283e-04,3.413170513966266449e-04,3.728348359893823762e-04,4.051926311011986638e-04,4.214507989763214895e-04,4.358635143174163307e-04,4.421467554338805758e-04,4.526304132402686454e-04
2.185000000000000000e+02,3.969307854491427204e-04,2.831121224606705333e-04,4.563613064094783735e-04,3.602636299223924355e-05,1.588519472677219865e-07,1.480000000000000000e+03,4.329571484413819436e-04,3.609044224569034971e-04,5.943052096033565315e-05,1.138186629884721870e-04,3.024362864807360546e-04,3.289817578551428989e-04,3.429039449622405433e-04,3.740557832707725513e-04,4.065566025966089797e-04,4.227879258531884845e-04,4.371738415616714343e-04,4.436374920504540737e-04,4.541465812779595210e-04
2.210000000000000000e+02,3.984287275900951484e-04,2.852475976008229139e-04,4.576867849323556126e-04,3.606211543378820761e-05,1.600459271386221588e-07,1.480000000000000000e+03,4.344908430238833357e-04,3.623666121563069611e-04,5.925805734226046416e-05,1.131811299892722346e-04,3.037258537602514842e-04,3.303978532815974667e-04,3.442204744107425231e-04,3.753299186739864762e-04,4.081141684477472900e-04,4.244682975844203243e-04,4.385673389678660956e-04,4.453457686206411322e-04,4.557543801374625784e-04
2.235000000000000000e+02,3.996902108145067105e-04,2.864591892072988386e-04,4.591953402614685478e-04,3.606385452804428945e-05,1.610528662243647571e-07,1.480000000000000000e+03,4.357540653425509797e-04,3.636263562864624414e-04,5.950512944696183725e-05,1.132310216072078719e-04,3.052763521655240059e-04,3.317335544733235005e-04,3.454251498510359382e-04,3.766245070036585026e-04,4.093684107337071517e-04,4.256824626329861003e-04,4.398402510542281777e-04,4.464738144337329845e-04,4.567556240082992292e-04
2.260000000000000000e+02,4.011855240484159648e-04,2.871115130591962521e-04,4.602624540689583422e-04,3.601452842375898469e-05,1.622468709635878722e-07,1.479000000000000000e+03,4.372000524721749359e-04,3.651709956246569936e-04,5.907693002054237742e-05,1.140740109892197126e-04,3.060923242838184898e-04,3.334555518469219169e-04,3.468113158126859903e-04,3.780997781733810522e-04,4.108078922299185950e-04,4.271687456167868593e-04,4.412430397187436107e-04,4.480046018101523325e-04,4.584823525696221712e-04
2.285000000000000000e+02,4.024000118481479201e-04,2.875127379049492965e-04,4.615541600679859717e-04,3.602959471633926174e-05,1.632239012308132136e-07,1.479000000000000000e+03,4.384296065644871683e-04,3.663704171318086719e-04,5.915414821983805155e-05,1.148872739431986236e-04,3.073273536377639091e-04,3.347986395782219559e-04,3.481134171617904552e-04,3.793781280592793117e-04,4.121062698021455513e-04,4.283455700493372215e-04,4.426175618775677690e-04,4.492588318959040653e-04,4.594336878756909008e-04
2.310000000000000000e+02,4.038067648576044869e-04,2.889436024420666662e-04,4.630731553551750571e-04,3.604066562425744738e-05,1.643588329234041863e-07,1.479000000000000000e+03,4.398474304818619546e-04,3.677660992333470192e-04,5.926639049757057021e-05,1.148631624155378207e-04,3.089658941133884376e-04,3.360791294542429309e-04,3.496948724418345996e-04,3.805951252751348405e-04,4.135572995078363903e-04,4.297678621946629486e-04,4.439187554483955858e-04,4.506394278020342146e-04,4.609418709673954585e-04
2.335000000000000000e+02,4.049891687751710524e-04,2.899990483663201037e-04,4.641092793704530792e-04,3.605337541218328227e-05,1.653160727038158415e-07,1.480000000000000000e+03,4.410425441873543550e-04,3.689357933629877498e-04,5.912011059528202682e-05,1.149901204088509487e-04,3.100109244380047104e-04,3.377015273235839800e-04,3.508737303718792683e-04,3.816383374995747360e-04,4.147157292073528831e-04,4.309198280784986602e-04,4.452173719655466103e-04,4.518299944466448769e-04,4.619411745119485668e-04
2.360000000000000000e+02,4.063249489457935884e-04,2.908099943880818592e-04,4.657797512120966381e-04,3.607079886799143735e-05,1.664010666667769081e-07,1.480000000000000000e+03,4.423957478137850122e-04,3.702541500778021646e-04,5.945480226630304966e-05,1.155149545577117292e-04,3.108923667803755527e-04,3.390271111948591387e-04,3.523165973562093984e-04,3.829389007221646992e-04,4.160803270869732162e-04,4.323564829895176352e-04,4.464078144717921579e-04,4.532289575936653513e-04,4.633218463293703460e-04
2.385000000000000000e+02,4.074208728680291298e-04,2.912485828849041081e-04,4.668306970236560252e-04,3.607093272177287616e-05,1.672928798359654550e-07,1.480000000000000000e+03,4.434918055898020195e-04,3.713499401462562401e-04,5.940982415562689545e-05,1.161722899831250217e-04,3.122528632965590814e-04,3.400039774268750776e-04,3.534292402235184797e-04,3.838993309040925300e-04,4.172178213591268715e-04,4.334134545603024902e-04,4.476220581667622101e-04,4.543935731529755856e-04,4.644584200774568190e-04
2.410000000000000000e+02,4.087045676555060652e-04,2.928160532718333386e-04,4.678569025131769322e-04,3.608213839094418955e-05,1.683413443333373116e-07,1.480000000000000000e+03,4.447867060464502750e-04,3.726224292645618553e-04,5.915233485767086704e-05,1.158885143836727266e-04,3.136607888123670983e-04,3.416314189209497510e-04,3.549534627039682136e-04,3.850740531736971685e-04,4.185315893276771886e-04,4.347547363978755447e-04,4.488329509083697610e-04,4.555000702683802659e-04,4.655571821110176330e-04
2.435000000000000000e+02,4.097535643246881130e-04,2.939954446724248245e-04,4.690126339498167291e-04,3.610050775502330575e-05,1.692012301369568314e-07,1.480000000000000000e+03,4.458540720797114255e-04,3.736530565696648005e-04,5.925906962512861613e-05,1.157581196522632886e-04,3.148435302020606216e-04,3.428409201920084378e-04,3.558680230113101580e-04,3.859234458111956696e-04,4.196831202465892293e-04,4.358541253241632156e-04,4.499080863909842671e-04,4.567808860048406757e-04,4.667057324391567273e-04
2.460000000000000000e+02,4.109806383606057754e-04,2.949178902833853792e-04,4.703237291351652525e-04,3.611643562410250281e-05,1.702094820294810219e-07,1.480000000000000000e+03,4.470970739847082579e-04,3.748642027365032929e-04,5.934309077455947714e-05,1.160627480772203962e-04,3.160794564506986702e-04,3.438782202829946343e-04,3.567520867685544206e-04,3.871336628890173948e-04,4.210964392275913450e-04,4.370851201921168187e-04,4.510177966468865963e-04,4.577086529016750828e-04,4.677848789367618654e-04
2.485000000000000000e+02,4.119758705804057509e-04,2.960698058946574724e-04,4.713878652495321025e-04,3.611770231195854169e-05,1.710286063607784795e-07,1.480000000000000000e+03,4.480935728923642926e-04,3.758581682684472092e-04,5.941199466912635164e-05,1.159060646857482785e-04,3.169865064567393975e-04,3.450821044123749326e-04,3.579478302081664349e-04,3.882267911573919657e-04,4.219556280613863809e-04,4.381926888613354412e-04,4.520578402669853438e-04,4.585987627879102579e-04,4.688430980160397665e-04
2.510000000000000000e+02,4.131547520874980146e-04,2.971731216431439853e-04,4.724084198394077130e-04,3.616087264492235954e-05,1.720044578829242210e-07,1.480000000000000000e+03,4.493156247324203538e-04,3.769938794425756754e-04,5.925366775190969845e-05,1.159816304443540293e-04,3.182214542007383144e-04,3.462961438889428675e-04,3.587213144466394046e-04,3.891543605164753507e-04,4.233704710839461104e-04,4.393150929466712110e-04,4.533064526687165838e-04,4.595289970751868553e-04,4.700786749581058123e-04
2.535000000000000000e+02,4.141288641617761439e-04,2.975679844376646248e-04,4.731635516664605833e-04,3.613633040440376843e-05,1.728085505070191567e-07,1.480000000000000000e+03,4.502651945661799394e-04,3.779925337573723483e-04,5.903468750468443939e-05,1.165608797241115191e-04,3.193790130008333805e-04,3.474525623807004325e-04,3.598192067661322565e-04,3.901015332866794214e-04,4.242872113457972797e-04,4.402037194894599403e-04,4.542765163534811710e-04,4.604578960637514102e-04,4.707331454102937581e-04
2.560000000000000000e+02,4.152510660589312733e-04,2.988506110916639520e-04,4.746552129617667530e-04,3.615399354344816065e-05,1.737405591122185865e-07,1.480000000000000000e+03,4.514050596023794475e-04,3.790970725154830991e-04,5.940414690283547967e-05,1.164004549672673213e-04,3.206862275449270591e-04,3.486794201921892709e-04,3.610420619818555782e-04,3.910785562569371035e-04,4.254712506665844058e-04,4.413433213602655121e-04,4.553504411211607944e-04,4.614525793933153342e-04,4.720957757774447918e-04
2.585000000000000000e+02,4.161685346295809665e-04,2.996388432857431216e-04,4.754915266667724002e-04,3.614547826610378390e-05,1.745027448148180959e-07,1.480000000000000000e+03,4.523140128956847300e-04,3.800230563634772029e-04,5.932299203719143370e-05,1.165296913438378448e-04,3.210804535648997316e-04,3.497186062611817750e-04,3.620171743169615410e-04,3.918649582968680885e-04,4.263723865929436958e-04,4.423003167491891779e-04,4.562772355217425122e-04,4.622557093657471438e-04,4.727704159649797071e-04
2.610000000000000000e+02,4.172639920646882311e-04,3.000853082912299037e-04,4.768641795770823914e-04,3.616121054556747303e-05,1.754168722218810488e-07,1.480000000000000000e+03,4.534252026102556974e-04,3.811027815191207649e-04,5.960018751239416030e-05,1.171786837734583274e-04,3.225631522980896074e-04,3.508595941319572514e-04,3.632293792277784266e-04,3.927806443190988515e-04,4.273203667240675846e-04,4.433729299649542019e-04,4.574042839852997537e-04,4.634233386638188018e-04,4.740355887495351648e-04
2.635000000000000000e+02,4.181341904480532883e-04,3.009155962912135238e-04,4.775281030958134745e-04,3.617289408720089416e-05,1.761446794882928090e-07,1.480000000000000000e+03,4.543070845352541621e-04,3.819612963608524144e-04,5.939391264776018630e-05,1.172185941568397644e-04,3.236227584297118550e-04,3.517001704648109245e-04,3.642575665715716603e-04,3.939443617114485210e-04,4.281708884309690533e-04,4.442692615099112850e-04,4.582755196926950321e-04,4.644029687628829458e-04,4.748660251323644547e-04
2.660000000000000000e+02,4.192499842730464327e-04,3.017347373077074093e-04,4.786966198272080315e-04,3.611388445367129667e-05,1.770747619632827622e-07,1.479000000000000000e+03,4.553638687267177023e-04,3.831360998193751631e-04,5.944663555416159883e-05,1.175152469653390234e-04,3.243914090998500704e-04,3.530775654128840823e-04,3.653888819238000673e-04,3.950239588901988943e-04,4.292351150475922001e-04,4.454406784751042416e-04,4.593963465164254615e-04,4.658335457753425869e-04,4.757612600775838730e-04
2.685000000000000000e+02,4.200782025475904608e-04,3.022956202050343616e-04,4.797087968429124770e-04,3.611461707944852725e-05,1.777699618224096470e-07,1.479000000000000000e+03,4.561928196270389948e-04,3.839635854681419267e-04,5.963059429532201628e-05,1.177825823425560992e-04,3.257005471777018593e-04,3.537975131348342528e-04,3.661449529191232715e-04,3.958564415503493293e-04,4.300889483723695879e-04,4.462472610766220573e-04,4.601205465657937153e-04,4.665686670671275512e-04,4.766744021876784623e-04
2.710000000000000000e+02,4.210975385760832505e-04,3.030301242681017536e-04,4.806170518132139532e-04,3.613598441140731485e-05,1.786289463642174112e-07,1.479000000000000000e+03,4.572335229874905857e-04,3.849615541646759153e-04,5.951951323713070268e-05,1.180674143079814969e-04,3.267552983165705814e-04,3.549460489722640420e-04,3.673169448636004648e-04,3.967638569185306637e-04,4.311365192637774168e-04,4.473205390242078298e-04,4.609836559193319114e-04,4.674863031277114926e-04,4.778007880899882466e-04
2.735000000000000000e+02,4.218791633019604997e-04,3.042582369577896662e-04,4.812743969039171357e-04,3.613769132828756125e-05,1.792879611629008218e-07,1.479000000000000000e+03,4.580168546302480813e-04,3.857414719736729182e-04,5.939523360195663598e-05,1.176209263441708335e-04,3.276383400726781843e-04,3.557546179358919724e-04,3.679463269272859331e-04,3.978574020886831457e-04,4.318159348098460121e-04,4.481927661257655102e-04,4.619042993950842600e-04,4.684898569239589767e-04,4.782658732527468224e-04
2.760000000000000000e+02,4.228485386890888068e-04,3.047528990582921548e-04,4.821525979105653116e-04,3.614186118834992599e-05,1.801071208016557226e-07,1.479000000000000000e+03,4.589903998774387192e-04,3.867066775007388943e-04,5.930405922147650478e-05,1.180956396307966520e-04,3.282999016150650465e-04,3.562612855388920335e-04,3.692365242145234606e-04,3.983925284077929072e-04,4.330691409946962347e-04,4.490391302929859084e-04,4.627755048256052147e-04,4.694110843896735080e-04,4.792379850985142419e-04
2.785000000000000000e+02,4.236022550456201223e-04,3.052492114303490358e-04,4.829938623981009315e-04,3.615077976257507738e-05,1.807457493571767858e-07,1.479000000000000000e+03,4.597530348081951997e-04,3.874514752830450449e-04,5.939160735248080920e-05,1.183530436152710865e-04,3.293416389154208714e-04,3.569224555152377483e-04,3.696856001533681052e-04,3.992102441837113314e-04,4.334924972166126120e-04,4.498553746306883775e-04,4.636387510192011420e-04,4.705429919410218978e-04,4.799718363800632324e-04
2.810000000000000000e+02,4.245398885480026812e-04,3.065341365781207371e-04,4.840111024473935705e-04,3.615390492837652697e-05,1.815412218099206273e-07,1.479000000000000000e+03,4.606937934763791946e-04,3.883859836196261678e-04,5.947121389939088922e-05,1.180057519698819442e-04,3.310153030024744441e-04,3.576882834566641684e-04,3.706379080559497104e-04,3.999244798554092207e-04,4.346519359683936466e-04,4.508517398815090841e-04,4.645612145663917804e-04,4.712896634230272414e-04,4.810040642677665011e-04
2.835000000000000000e+02,4.252562208174910782e-04,3.071291513066643072e-04,4.849464313483511230e-04,3.616689969215082295e-05,1.821508979773168298e-07,1.479000000000000000e+03,4.614231205096419011e-04,3.890893211253402552e-04,5.969021053086004478e-05,1.181270695108267710e-04,3.311455763445353851e-04,3.585873254949301634e-04,3.713883054013821915e-04,4.005848363096806315e-04,4.353250177721536729e-04,4.516469198348135069e-04,4.652579197558325387e-04,4.720099953336666832e-04,4.817371098904792972e-04
2.860000000000000000e+02,4.261574788762296107e-04,3.077967386611716086e-04,4.859803828083006892e-04,3.617077718265066086e-05,1.829185219241410112e-07,1.479000000000000000e+03,4.623282560588802851e-04,3.899867016935789363e-04,5.982290393207107849e-05,1.183607402150580021e-04,3.328005417246563563e-04,3.591735790088903786e-04,3.721899746133326757e-04,4.014525552174424473e-04,4.361660497037914684e-04,4.525237378581567667e-04,4.661036835308698641e-04,4.730920122381658197e-04,4.825420272019094285e-04
2.885000000000000000e+02,4.268469114457723026e-04,3.086008009958362479e-04,4.859836392282396752e-04,3.615814735456666750e-05,1.835056974309095508e-07,1.479000000000000000e+03,4.630050588003389498e-04,3.906887640912056554e-04,5.913672778246737262e-05,1.182461104499360548e-04,3.332911525416325823e-04,3.598263133999105088e-04,3.729345270278969682e-04,4.018186319744325506e-04,4.370727859271706121e-04,4.532292096999010868e-04,4.668991456253852347e-04,4.736661358324220530e-04,4.833599007703885545e-04
2.910000000000000000e+02,4.276958726217347626e-04,3.096814520654255854e-04,4.875597445535184878e-04,3.616553043769504621e-05,1.842317050495070311e-07,1.480000000000000000e+03,4.638614030594297817e-04,3.915303421840397435e-04,5.986387193178372519e-05,1.180144205563091772e-04,3.344754509863474812e-04,3.606110687275121190e-04,3.739132124244778791e-04,4.025558591548481467e-04,4.378007927423038380e-04,4.541837725896809633e-04,4.675806001923089850e-04,4.746149535615854799e-04,4.842589980825937296e-04
2.935000000000000000e+02,4.283333921235365832e-04,3.097776594817751913e-04,4.880398857452525416e-04,3.617506341705548664e-05,1.847781300212833542e-07,1.480000000000000000e+03,4.645084555405920969e-04,3.921583287064810694e-04,5.970649362171595847e-05,1.185557326417613919e-04,3.348693423707789800e-04,3.614008158066814888e-04,3.745127575768333731e-04,4.029624106338303060e-04,4.383764614224292151e-04,4.547723084317769064e-04,4.683389692835352716e-04,4.751817969021634828e-04,4.847738565624084878e-04
2.960000000000000000e+02,4.291731996380632750e-04,3.107018410846115503e-04,4.887695279613448992e-04,3.617673169654209451e-05,1.854983912038165089e-07,1.480000000000000000e+03,4.653499313346053491e-04,3.929964679415212008e-04,5.959632832328162419e-05,1.184713585534517247e-04,3.360039884695896289e-04,3.621271984179589946e-04,3.754567010645878705e-04,4.036992986956782024e-04,4.390036810606090436e-04,4.555922367933381363e-04,4.691475981378873095e-04,4.760437522730494590e-04,4.856543982613624965e-04
2.985000000000000000e+02,4.297891545485640788e-04,3.109472195936790724e-04,4.892577585190513835e-04,3.617352181968418390e-05,1.860272410484087034e-07,1.480000000000000000e+03,4.659626763682482424e-04,3.936156327288799152e-04,5.946860397048730476e-05,1.188419349548850063e-04,3.366560283544180535e-04,3.629671971239039068e-04,3.760468962155379233e-04,4.042620530383937314e-04,4.398703244920945730e-04,4.561837817712004889e-04,4.696985209312467624e-04,4.766590114847562795e-04,4.864006433274078978e-04
3.010000000000000000e+02,4.306007413155716495e-04,3.112098939621448239e-04,4.901750969061728939e-04,3.617831668679448247e-05,1.867258690198098526e-07,1.480000000000000000e+03,4.667790580023661049e-04,3.944224246287771941e-04,5.957435559060124440e-05,1.193908473534268256e-04,3.374278668293917470e-04,3.637806627957487489e-04,3.767703779193459497e-04,4.049587965252872098e-04,4.405916823124151152e-04,4.570440630489601874e-04,4.706408404862423784e-04,4.776426307562609886e-04,4.873234002430873262e-04
3.035000000000000000e+02,4.311745109717579497e-04,3.120124718913319661e-04,4.904416394459905045e-04,3.618976651623620065e-05,1.872211581122343240e-07,1.480000000000000000e+03,4.673642774879941232e-04,3.949847444555217761e-04,5.926712847423255479e-05,1.191620390804259836e-04,3.382091758682351907e-04,3.641322869138175497e-04,3.773027878750198237e-04,4.051881016252060369e-04,4.411552462432857856e-04,4.576762344781173291e-04,4.712378940224399562e-04,4.779383576087126791e-04,4.877382383686753686e-04
3.060000000000000000e+02,4.319596048648682504e-04,3.131739418088758738e-04,4.913595655502085756e-04,3.619587562019255879e-05,1.878992416469255771e-07,1.480000000000000000e+03,4.681554804850608024e-04,3.957637292446756984e-04,5.939996068534032520e-05,1.187856630559923766e-04,3.387974815070533613e-04,3.650263734513550839e-04,3.780780537329052858e-04,4.062666685944154709e-04,4.420196374651647313e-04,4.585067844280331806e-04,4.719927874664476435e-04,4.786656150704785158e-04,4.884229118312940305e-04
3.085000000000000000e+02,4.325384382299852300e-04,3.138150793234636537e-04,4.921935214135978809e-04,3.619369185895746435e-05,1.883994838768159461e-07,1.480000000000000000e+03,4.687321300889426808e-04,3.963447463710277792e-04,5.965508318361265093e-05,1.187233589065215763e-04,3.391116833462446203e-04,3.658856294277230883e-04,3.788392125188881849e-04,4.066648678761525032e-04,4.425438164992796406e-04,4.591355650684453239e-04,4.727101045232393940e-04,4.794060028641807729e-04,4.892187282616848208e-04
3.110000000000000000e+02,4.332649100287060281e-04,3.139861857449215447e-04,4.927616118746568248e-04,3.621528243320575410e-05,1.890300289438995705e-07,1.480000000000000000e+03,4.694801924619117889e-04,3.970496275955002672e-04,5.949670184595079675e-05,1.192787242837844834e-04,3.399616000650578168e-04,3.664397723610973126e-04,3.793727623108238936e-04,4.073886142469263904e-04,4.432660134022836716e-04,4.598294188832844818e-04,4.734179490216786361e-04,4.801824156139616537e-04,4.900224820981152318e-04
3.135000000000000000e+02,4.337980775499282807e-04,3.140057780932406766e-04,4.932657309193156335e-04,3.621192199006718839e-05,1.894920753802282670e-07,1.480000000000000000e+03,4.700099995399954420e-04,3.975861555598611194e-04,5.946765336938735283e-05,1.197922994566876041e-04,3.405492792087412460e-04,3.672341965342748311e-04,3.799844909493994469e-04,4.076043734571786975e-04,4.439357355793537322e-04,4.603605202207074307e-04,4.738853726332785160e-04,4.805715654423175923e-04,4.904251128276278368e-04
3.160000000000000000e+02,4.345198053428096026e-04,3.153004811951839255e-04,4.940126573117931564e-04,3.621230895695087539e-05,1.901187925551468195e-07,1.480000000000000000e+03,4.707321142997604848e-04,3.983074963858587204e-04,5.949285196898355379e-05,1.192193241476256771e-04,3.412673839274402111e-04,3.678126049589033062e-04,3.807351807552540731e-04,4.086201991786988716e-04,4.445594735756326719e-04,4.611531737341434531e-04,4.747576001079828597e-04,4.813183423617591159e-04,4.911474876154533781e-04
3.185000000000000000e+02,4.350192763958384847e-04,3.152038043387750659e-04,4.944746291318227651e-04,3.620813084289794100e-05,1.905527995750953600e-07,1.480000000000000000e+03,4.712274072387364460e-04,3.988111455529405234e-04,5.945535273598428041e-05,1.198154720570634188e-04,3.419838676419274565e-04,3.682323322062639294e-04,3.811971520290140009e-04,4.089008148711528864e-04,4.451182385437378120e-04,4.617595599299334822e-04,4.752540377555944276e-04,4.820370783070925197e-04,4.916486253359929684e-04
3.210000000000000000e+02,4.356985687045096881e-04,3.165576270134175577e-04,4.950567579371111969e-04,3.622952497378554090e-05,1.911458212509844871e-07,1.480000000000000000e+03,4.719280936782952493e-04,3.994690437307241268e-04,5.935818923260150880e-05,1.191409416910921303e-04,3.425137109983072861e-04,3.688394778250603180e-04,3.818528407942732507e-04,4.094666738070577698e-04,4.458579737418863010e-04,4.624143033434484178e-04,4.758844108536735510e-04,4.827036157828722466e-04,4.922132821597255143e-04
3.235000000000000000e+02,4.361793993453212150e-04,3.167156229286794160e-04,4.956902340596116641e-04,3.622464574884374470e-05,1.915646933728743919e-07,1.480000000000000000e+03,4.724040450941649461e-04,3.999547535964774838e-04,5.951083471429044914e-05,1.194637764166417990e-04,3.426868643496548163e-04,3.696302874010723113e-04,3.824442453816788022e-04,4.100045426857400958e-04,4.462521985328427357e-04,4.628972788003736126e-04,4.762143531650759373e-04,4.830248215077852757e-04,4.929116411288991676e-04
3.260000000000000000e+02,4.368583691654203305e-04,3.172615948803943989e-04,4.964260570458152357e-04,3.623557142570426806e-05,1.921582513464180291e-07,1.480000000000000000e+03,4.730939405911245782e-04,4.006227977397160828e-04,5.956768788039490522e-05,1.195967742850259316e-04,3.440489351119815648e-04,3.702062661154764830e-04,3.831731599524966676e-04,4.104871576450578848e-04,4.468783290985968437e-04,4.636127701329775374e-04,4.771222875243530848e-04,4.836145847064523043e-04,4.935797882373858022e-04
3.285000000000000000e+02,4.373030936128692440e-04,3.178199557957148190e-04,4.970647979564526194e-04,3.623827436424731217e-05,1.925472082122843737e-07,1.480000000000000000e+03,4.735413679771165629e-04,4.010648192486219251e-04,5.976170434358337542e-05,1.194831378171544250e-04,3.444281342615440242e-04,3.702849714453999462e-04,3.835229632668370279e-04,4.110209312878562986e-04,4.474917525401364907e-04,4.640816041676422161e-04,4.775224196566172090e-04,4.841372612660330491e-04,4.938304611898007655e-04
3.310000000000000000e+02,4.379452685186338372e-04,3.184509413101260528e-04,4.973522561702617114e-04,3.623992728903887233e-05,1.931093905477731605e-07,1.480000000000000000e+03,4.741851958076727163e-04,4.017053412295949581e-04,5.940698765162787413e-05,1.194943272085077844e-04,3.449448018194644716e-04,3.711945442192476669e-04,3.843257411982105320e-04,4.116182413776972235e-04,4.480586597956966871e-04,4.646939218000680979e-04,4.781268793513088872e-04,4.846490379980958546e-04,4.944964225363906183e-04
3.335000000000000000e+02,4.383777579523819501e-04,3.190263491795198572e-04,4.978161645786415056e-04,3.623554634201050611e-05,1.934880734860611667e-07,1.480000000000000000e+03,4.746133042943924494e-04,4.021422116103714507e-04,5.943840662625955555e-05,1.193514087728620929e-04,3.454407255861444712e-04,3.715575301811892142e-04,3.844701366091296990e-04,4.122457785298374883e-04,4.485614173672654130e-04,4.651567740889597509e-04,4.786020316287062826e-04,4.850805906546326639e-04,4.949551758533847446e-04
3.360000000000000000e+02,4.389983265030250972e-04,3.191331512645821135e-04,4.985259903873757222e-04,3.623973575817875103e-05,1.940328491202792436e-07,1.480000000000000000e+03,4.752380622612038482e-04,4.027585907448463461e-04,5.952766388435062504e-05,1.198651752384429837e-04,3.460396409179400563e-04,3.723341852821617274e-04,3.848372766163426400e-04,4.126883315240802456e-04,4.493068098135173617e-04,4.658316616252405353e-04,4.792699259462015983e-04,4.856052182784621014e-04,4.954405365254973019e-04
3.385000000000000000e+02,4.393949973007951846e-04,3.193569436652558781e-04,4.986906147777064825e-04,3.622565364794092863e-05,1.943802616351863457e-07,1.481000000000000000e+03,4.756206509487361065e-04,4.031693436528542627e-04,5.929561747691129790e-05,1.200380536355393065e-04,3.467611111744294808e-04,3.723632029727617118e-04,3.856218333248612098e-04,4.131356526919767133e-04,4.495583614779857492e-04,4.663068033336463395e-04,4.796451746755999996e-04,4.859901653417040873e-04,4.960781625702982093e-04
3.410000000000000000e+02,4.400014300227145171e-04,3.195817482764287632e-04,4.995599273493936789e-04,3.623903413426378487e-05,1.949145260170181060e-07,1.481000000000000000e+03,4.762404641569783223e-04,4.037623958884507119e-04,5.955849732667916176e-05,1.204196817462857539e-04,3.475129650440898495e-04,3.728412795137788253e-04,3.860669759612453725e-04,4.139872946270378739e-04,4.504262066057558599e-04,4.669384897484261335e-04,4.802072108570805127e-04,4.866961942367918018e-04,4.967196182324248475e-04
3.435000000000000000e+02,4.403763411146201386e-04,3.203599380045938521e-04,4.998749883889871699e-04,3.622508263455761633e-05,1.952435784253808484e-07,1.482000000000000000e+03,4.766014237491777820e-04,4.041512584800624952e-04,5.949864727436703126e-05,1.200164031100262865e-04,3.473744602003156381e-04,3.734417315971762501e-04,3.862905055241956545e-04,4.145065137657937210e-04,4.506146597681812290e-04,4.674437658735405344e-04,4.806580973205878591e-04,4.871040240188264010e-04,4.969140598559297758e-04
3.460000000000000000e+02,4.409523980396027319e-04,3.211384270465568089e-04,5.005606642110468863e-04,3.623249125233820754e-05,1.957518107592269085e-07,1.482000000000000000e+03,4.771848892919409394e-04,4.047199067872645243e-04,5.960826617144415447e-05,1.198139709930459229e-04,3.480056662136404876e-04,3.739325812521772461e-04,3.867621189607319118e-04,4.150594801534857221e-04,4.513097949619835009e-04,4.679329733401988095e-04,4.811509819826956919e-04,4.877490160573180137e-04,4.974828987174816650e-04
3.485000000000000000e+02,4.413197881116282797e-04,3.210529449369240113e-04,5.008970694957273545e-04,3.621699141505355508e-05,1.960748258460505620e-07,1.482000000000000000e+03,4.775367795266818416e-04,4.051027966965747179e-04,5.957728138409907476e-05,1.202668431747042684e-04,3.487751775902577195e-04,3.742419207706561561e-04,3.870220910329388864e-04,4.153082548503470180e-04,4.517161474252276345e-04,4.684588864840137385e-04,4.815071724161324742e-04,4.880019627958102056e-04,4.978042522497478023e-04
3.510000000000000000e+02,4.418906068363924553e-04,3.218468534630296676e-04,5.014170241177411027e-04,3.622000559286242484e-05,1.965791972153822171e-07,1.482000000000000000e+03,4.781106124292548937e-04,4.056706012435300169e-04,5.952641728134864738e-05,1.200437533733627877e-04,3.485612161164562185e-04,3.748045446942325468e-04,3.875736701060583677e-04,4.161742547047039462e-04,4.522405305856095400e-04,4.690131356067388409e-04,4.821079525908035035e-04,4.885821404178491067e-04,4.987119315746712340e-04
3.535000000000000000e+02,4.422309634013387391e-04,3.224263222504253519e-04,5.018002830986516716e-04,3.622948063401762675e-05,1.968808002578868739e-07,1.482000000000000000e+03,4.784604440353563862e-04,4.060014827673210920e-04,5.956931969731293257e-05,1.198046411509133872e-04,3.492109086956196443e-04,3.750909623735027357e-04,3.878300721612595306e-04,4.163965388873262850e-04,4.526505544201035475e-04,4.693238544795911476e-04,4.823969986870381313e-04,4.890787258664278320e-04,4.988624358269167468e-04
3.560000000000000000e+02,4.427683813849888706e-04,3.227720844247982941e-04,5.024892185499582479e-04,3.624234130275996257e-05,1.973573468573887152e-07,1.482000000000000000e+03,4.790107226877488196e-04,4.065260400822289216e-04,5.972083716496937728e-05,1.199962969601905765e-04,3.501510879937579394e-04,3.757496846553125703e-04,3.882363384833884272e-04,4.170461795168460680e-04,4.529427299371284422e-04,4.698554806478847539e-04,4.829627929534434415e-04,4.895393178126737372e-04,4.993047105176344220e-04
3.585000000000000000e+02,4.430933206436653542e-04,3.230058541289231489e-04,5.025049784606490638e-04,3.622954537761529650e-05,1.976442707572987197e-07,1.482000000000000000e+03,4.793228660212806372e-04,4.068637752660500713e-04,5.941165781698370951e-05,1.200874665147422054e-04,3.502421078784368272e-04,3.760674050610750708e-04,3.887481396440262810e-04,4.174622194908027121e-04,4.532503654461640381e-04,4.702319819664498761e-04,4.834157153974247365e-04,4.899776622406141818e-04,4.996120525068075769e-04
3.610000000000000000e+02,4.436126471271056664e-04,3.231059259037761936e-04,5.035566308275537693e-04,3.624456544333978846e-05,1.981058492152945684e-07,1.482000000000000000e+03,4.798572125704454413e-04,4.073680816837658915e-04,5.994398370044810289e-05,1.205067212233294728e-04,3.502701443811238294e-04,3.767415201556710753e-04,3.892888522151316381e-04,4.181356740612578540e-04,4.538753115148569470e-04,4.706992513739321820e-04,4.839418768663989834e-04,4.904567277711624615e-04,5.001679183301333291e-04
3.635000000000000000e+02,4.439075324960061689e-04,3.234346036224498692e-04,5.036264999778390433e-04,3.624465557793370954e-05,1.983675724646557546e-07,1.482000000000000000e+03,4.801521880739398514e-04,4.076628769180724865e-04,5.971896748183287435e-05,1.204729288735562997e-04,3.506484215365540972e-04,3.773126000532162983e-04,3.893243393483097350e-04,4.184707950948033609e-04,4.541487403505940659e-04,4.710682177610334858e-04,4.841034999374556878e-04,4.905862298435162850e-04,5.002124171202196453e-04
3.660000000000000000e+02,4.444275483601051592e-04,3.241643711142127063e-04,5.042449425244652055e-04,3.624545839416257626e-05,1.988295789955765780e-07,1.482000000000000000e+03,4.806730067542677558e-04,4.081820899659425626e-04,5.981739416436004627e-05,1.202631772458924529e-04,3.513446183189274335e-04,3.774918156062028905e-04,3.898161891861716345e-04,4.189911739307448208e-04,4.548210348790210052e-04,4.715731579572451362e-04,4.845960983553723018e-04,4.910382013144423945e-04,5.010240323985563644e-04
3.685000000000000000e+02,4.447082501839404981e-04,3.242841359009098162e-04,5.043904762408113951e-04,3.623794529214267033e-05,1.990786164606584867e-07,1.482000000000000000e+03,4.809461954760831819e-04,4.084703048917978142e-04,5.968222605687089699e-05,1.204241142830306819e-04,3.513528660828490807e-04,3.779292533421710733e-04,3.905583605364961624e-04,4.194451655067071958e-04,4.549560728482999420e-04,4.718623527126717624e-04,4.848328724386476748e-04,4.915370618273785103e-04,5.011675121266365163e-04
3.710000000000000000e+02,4.452003888191139293e-04,3.248943651789238806e-04,5.048600607161932369e-04,3.624100366408287255e-05,1.995167965512703241e-07,1.482000000000000000e+03,4.814413924831968086e-04,4.089593851550310500e-04,5.965967189707930760e-05,1.203060236401900488e-04,3.517279663013499463e-04,3.784729222207906503e-04,3.908085937430952469e-04,4.199951270514860782e-04,4.554563047017941486e-04,4.723704276065402428e-04,4.853473705460672593e-04,4.917494311649089900e-04,5.018212073880051576e-04
3.735000000000000000e+02,4.454732591162308001e-04,3.248145869266888747e-04,5.053909487778580206e-04,3.623321985778456272e-05,1.997592708088990564e-07,1.482000000000000000e+03,4.817064789740153831e-04,4.092400392584462170e-04,5.991768966162722056e-05,1.206586721895419254e-04,3.525863065947228104e-04,3.788744719830016371e-04,3.910901609931222329e-04,4.199931002996912569e-04,4.558114623923530616e-04,4.726445164596847345e-04,4.857035752808310371e-04,4.920911053223342435e-04,5.017972744413300200e-04
3.760000000000000000e+02,4.459339895217641434e-04,3.250196986135367168e-04,5.058663693319646404e-04,3.625749039743605376e-05,2.001717286207170397e-07,1.482000000000000000e+03,4.821914799192001701e-04,4.096764991243281168e-04,5.993237981020049700e-05,1.209142909082274266e-04,3.526437237310646932e-04,3.792074751144705017e-04,3.915476530500698691e-04,4.204946721090885341e-04,4.561896192389617221e-04,4.730616308874206364e-04,4.862537456582152078e-04,4.925664183078479414e-04,5.023771388649849725e-04
3.785000000000000000e+02,4.461997893662088873e-04,3.256842163301340576e-04,5.059705856549460978e-04,3.623807614677949565e-05,2.004074501932689571e-07,1.482000000000000000e+03,4.824378655129883762e-04,4.099617132194293984e-04,5.977079628873721052e-05,1.205155730360748297e-04,3.527947175098561329e-04,3.794427627591457925e-04,3.916129599604645305e-04,4.207207018172104364e-04,4.563783764231422362e-04,4.733961574834394349e-04,4.864720791114807131e-04,4.930008883461833467e-04,5.027478982656188996e-04
3.810000000000000000e+02,4.466541701061714411e-04,3.258945392049700826e-04,5.063210723107356391e-04,3.624389661228646947e-05,2.008135677148748484e-07,1.482000000000000000e+03,4.828980667184579038e-04,4.104102734938849784e-04,5.966690220456419801e-05,1.207596309012013585e-04,3.534267076470536399e-04,3.797564931083908450e-04,3.921253048392403886e-04,4.212541768746868014e-04,4.566981027705495138e-04,4.738088052419294383e-04,4.869544140011258077e-04,4.934860419700111368e-04,5.030386901298040296e-04
3.835000000000000000e+02,4.468928092900347295e-04,3.262701012333846630e-04,5.066918941467138957e-04,3.623810363002829280e-05,2.010263831498400251e-07,1.482000000000000000e+03,4.831309129200630223e-04,4.106547056600064367e-04,5.979908485667916615e-05,1.206227080566500665e-04,3.535599775184328241e-04,3.800491222925426625e-04,3.924445316778101076e-04,4.215200119004940886e-04,4.570593357695990305e-04,4.740536662466898125e-04,4.870813665887595051e-04,4.935342590152755988e-04,5.033758883844536994e-04
3.860000000000000000e+02,4.473313867974043037e-04,3.267772847405164762e-04,5.073002272248016082e-04,3.625228724571152839e-05,2.014195979446345754e-07,1.482000000000000000e+03,4.835836740431158050e-04,4.110790995516928024e-04,5.996884042739730443e-05,1.205541020568878276e-04,3.543430560809355959e-04,3.803370995275439357e-04,3.926726611939592273e-04,4.219888775584834401e-04,4.576799683716504521e-04,4.744539698882901295e-04,4.876148829148752007e-04,4.940290427649876191e-04,5.039084800375044984e-04
3.885000000000000000e+02,4.475612252042860664e-04,3.269747176302190876e-04,5.073205904346389126e-04,3.625862060294822670e-05,2.016257378743901863e-07,1.482000000000000000e+03,4.838198458072342795e-04,4.113026046013378532e-04,5.975936523035284623e-05,1.205865075740669787e-04,3.542007676400736756e-04,3.803020056490607060e-04,3.932735612371438634e-04,4.220403692313042139e-04,4.579159826408470374e-04,4.745590443933012039e-04,4.878024913798366304e-04,4.944156206177000284e-04,5.040296052125599943e-04
3.910000000000000000e+02,4.479703667555731857e-04,3.269388688285279274e-04,5.076482199997814967e-04,3.626661457476837653e-05,2.019927168238375089e-07,1.482000000000000000e+03,4.842369813303415622e-04,4.117037521808048091e-04,5.967785324420831101e-05,1.210314979270452583e-04,3.546237710596530121e-04,3.807565804278491197e-04,3.934915539416363665e-04,4.224677490203467695e-04,4.582002711896556628e-04,4.749646463074908985e-04,4.882205582557685281e-04,4.947267020724243052e-04,5.042809033897737575e-04
3.935000000000000000e+02,4.481931371288549256e-04,3.275490766288365811e-04,5.081247702643172702e-04,3.625268847702173552e-05,2.021913455912165510e-07,1.482000000000000000e+03,4.844458256058766475e-04,4.119404486518332036e-04,5.993163313546234468e-05,1.206440605000183445e-04,3.546470308633232712e-04,3.807433999074698880e-04,3.938386958402103548e-04,4.228603330568638809e-04,4.585568220938653593e-04,4.752355111528882583e-04,4.884259344522415107e-04,4.949418764831766630e-04,5.045603902590771505e-04
3.960000000000000000e+02,4.485895938277631640e-04,3.279006298024573119e-04,5.088345496576438367e-04,3.626729405002689864e-05,2.025479403082686570e-07,1.482000000000000000e+03,4.848568878777900423e-04,4.123222997777362857e-04,6.024495582988067264e-05,1.206889640253058522e-04,3.549915092774085239e-04,3.816786232241197049e-04,3.944565406022294916e-04,4.231166876586777955e-04,4.589921163173519354e-04,4.756880115286976369e-04,4.889967581566980175e-04,4.953550346882966719e-04,5.051031072212489341e-04
3.985000000000000000e+02,4.487935821446145342e-04,3.280990908517169820e-04,5.084213002301645173e-04,3.626629869789819733e-05,2.027309237954400142e-07,1.482000000000000000e+03,4.850598808425127316e-04,4.125272834467163369e-04,5.962771808554998302e-05,1.206944912928975522e-04,3.551511658078192451e-04,3.818089606633272358e-04,3.947718273098765624e-04,4.234493308376383221e-04,4.590033220628124367e-04,4.758677660188387901e-04,4.890291137448384007e-04,4.955390688494926490e-04,5.049749109818611748e-04
4.010000000000000000e+02,4.491965500008561788e-04,3.287805647690979498e-04,5.093204630037795853e-04,3.626548627142840996e-05,2.030927260271748447e-07,1.482000000000000000e+03,4.854620362722845820e-04,4.129310637294277757e-04,6.012391300292340649e-05,1.204159852317582290e-04,3.555474478928187564e-04,3.818902950458447076e-04,3.948000312873721084e-04,4.237457046547248181e-04,4.593018314035277961e-04,4.762155919013060109e-04,4.895440541656881708e-04,4.958443213702987042e-04,5.053412740621920744e-04
4.035000000000000000e+02,4.493912937319078770e-04,3.285235393975856778e-04,5.093180957017303181e-04,3.625597506100463230e-05,2.032670306096621208e-07,1.482000000000000000e+03,4.856472687929124822e-04,4.131353186709032718e-04,5.992680196982244113e-05,1.208677543343221993e-04,3.556193327660462158e-04,3.818437691141784692e-04,3.950801833149861480e-04,4.238603583308182213e-04,4.595736997552607472e-04,4.765220919929696137e-04,4.896990033515767355e-04,4.959337066683772947e-04,5.055510178877567311e-04
4.060000000000000000e+02,4.497698624512282009e-04,3.287814050703186455e-04,5.095050024004690870e-04,3.626133944347849022e-05,2.036078139076318970e-07,1.482000000000000000e+03,4.860312018947066776e-04,4.135085230077497243e-04,5.973513994924088601e-05,1.209884573809095554e-04,3.559286600394906581e-04,3.820014621421339456e-04,3.957206872620767967e-04,4.238728786250107973e-04,4.599548691554875392e-04,4.769030065981875294e-04,4.901560338280515263e-04,4.963677611061579698e-04,5.058558957762276497e-04
4.085000000000000000e+02,4.499418282884526171e-04,3.295280544086700539e-04,5.096819928992154299e-04,3.625983238470109621e-05,2.037624242881220136e-07,1.482000000000000000e+03,4.862016606731537336e-04,4.136819959037515006e-04,5.974016461076281283e-05,1.204137738797825632e-04,3.560997799089315650e-04,3.822448922577187272e-04,3.958867101164164856e-04,4.243575981360657857e-04,4.601503942801550649e-04,4.771795432932315765e-04,4.902925030691747789e-04,4.966359678133893708e-04,5.064468112827243997e-04
4.110000000000000000e+02,4.503128509997732752e-04,3.293911602843184287e-04,5.100969979419700843e-04,3.626687119136330026e-05,2.040969497215549470e-07,1.482000000000000000e+03,4.865797221911365958e-04,4.140459798084099546e-04,5.978414694219680910e-05,1.209216907154548465e-04,3.561708741511127692e-04,3.826299057488387226e-04,3.964308139027894820e-04,4.247233206357713575e-04,4.604724943132964231e-04,4.774766914539867397e-04,4.907018705008894333e-04,4.970015657915075654e-04,5.065424395873781250e-04
4.135000000000000000e+02,4.504773193827503529e-04,3.297322465321423095e-04,5.103894537150853407e-04,3.626141907414003843e-05,2.042447057915388711e-07,1.482000000000000000e+03,4.867387384568903777e-04,4.142159003086103280e-04,5.991213433233498779e-05,1.207450728506080434e-04,3.563059317582322675e-04,3.824575914213920584e-04,3.967759804505974273e-04,4.250382183599167151e-04,4.605510481387980852e-04,4.776570062498273540e-04,4.907926675910979485e-04,4.970791821448625495e-04,5.066940575890900968e-04
4.160000000000000000e+02,4.508374864677739346e-04,3.295513876204451032e-04,5.106685113339658752e-04,3.627404961813885379e-05,2.045702458802794141e-07,1.482000000000000000e+03,4.871115360859127816e-04,4.145634368496350875e-04,5.983102486619194067e-05,1.212860988473288314e-04,3.566884027361890948e-04,3.829997239221116789e-04,3.967566569911673688e-04,4.252604256082882545e-04,4.610618111072891040e-04,4.780130581289678991e-04,4.911778286885267386e-04,4.976372581043715269e-04,5.070412125034653040e-04
4.185000000000000000e+02,4.509925715812169219e-04,3.301871391988990046e-04,5.106314505718371078e-04,3.626395932419704086e-05,2.047093743673061136e-07,1.482000000000000000e+03,4.872565309054139628e-04,4.147286122570198810e-04,5.963887899062018591e-05,1.208054323823179173e-04,3.567133506406698585e-04,3.831656927799789269e-04,3.969548705540425172e-04,4.253439110414941539e-04,4.611531459573128128e-04,4.781584898638934389e-04,4.913320388516633462e-04,4.976778840773415794e-04,5.071236597409800031e-04
4.210000000000000000e+02,4.513412874586331374e-04,3.296335738166992547e-04,5.110928347514218399e-04,3.627588488053192021e-05,2.050248975886822022e-07,1.482000000000000000e+03,4.876171723391650508e-04,4.150654025781012240e-04,5.975154729278870248e-05,1.217077136419338827e-04,3.573468248658011283e-04,3.833170974758035683e-04,3.972312173767878537e-04,4.257232762827734365e-04,4.614489614348516442e-04,4.785020830714027912e-04,4.917218670815980130e-04,4.979691137371681370e-04,5.073856934889217326e-04
4.235000000000000000e+02,4.514831332581602306e-04,3.306379004647170042e-04,5.113592520399457388e-04,3.626732490384208145e-05,2.051523384722865312e-07,1.482000000000000000e+03,4.877504581620023256e-04,4.152158083543181356e-04,5.987611878178550817e-05,1.208452327934432264e-04,3.575508307031521438e-04,3.833357844275360037e-04,3.975738164908259827e-04,4.260715839875774602e-04,4.616616913117874751e-04,4.787003486359146603e-04,4.919318129844352282e-04,4.983640675181637497e-04,5.077167132982403136e-04
4.260000000000000000e+02,4.518272779088447228e-04,3.308097251682909183e-04,5.118015148819312406e-04,3.628609233149422084e-05,2.054645695592060882e-07,1.482000000000000000e+03,4.881133702403389640e-04,4.155411855773504816e-04,5.997423697308651783e-05,1.210175527405538045e-04,3.572823740781608075e-04,3.837487007666227890e-04,3.976483940983574755e-04,4.262901983158741523e-04,4.620047030708397369e-04,4.790749324087605131e-04,4.921797516118666359e-04,4.988517182738233654e-04,5.081190369436561606e-04
4.285000000000000000e+02,4.519390042471863132e-04,3.309931243132731835e-04,5.117658714233453386e-04,3.627118665811640498e-05,2.055644625415261977e-07,1.482000000000000000e+03,4.882101909053027317e-04,4.156678175890698946e-04,5.982686717615902545e-05,1.209458799339131296e-04,3.574546810361483706e-04,3.841227809924879452e-04,3.981965894278355540e-04,4.264217106311545772e-04,4.620493819079634452e-04,4.791319758513682900e-04,4.923262313312960943e-04,4.985504224364352812e-04,5.081069340826698585e-04
4.310000000000000000e+02,4.522680373986313115e-04,3.310823273015557709e-04,5.119525249204029144e-04,3.627043178941077547e-05,2.058619218746000302e-07,1.482000000000000000e+03,4.885384691880421005e-04,4.159976056092205225e-04,5.968448752177160296e-05,1.211857100970755406e-04,3.578234003298715266e-04,3.845486574365445135e-04,3.983814198627258106e-04,4.268336158869580755e-04,4.624302017908526389e-04,4.794537773328943608e-04,4.926590001461520797e-04,4.990319214641728007e-04,5.083675550833532172e-04
4.335000000000000000e+02,4.523972020384281413e-04,3.309337908300150240e-04,5.126041598184213552e-04,3.626771688769202170e-05,2.059785757004441428e-07,1.482000000000000000e+03,4.886649189261201833e-04,4.161294851507360993e-04,6.020695777999321386e-05,1.214634112084131174e-04,3.581215659155938280e-04,3.844378135388851355e-04,3.985933929579125578e-04,4.268450540730593136e-04,4.625664019033314998e-04,4.797149970585657644e-04,4.927564320023591340e-04,4.993658026705578281e-04,5.085419547700709966e-04
4.360000000000000000e+02,4.527034068982801985e-04,3.321743566022093718e-04,5.125287099569884311e-04,3.627828093079607595e-05,2.062564882846036931e-07,1.482000000000000000e+03,4.889816878290762338e-04,4.164251259674841090e-04,5.982530305870823253e-05,1.205290502960708267e-04,3.579596879019928887e-04,3.847299882298391019e-04,3.989562500106879944e-04,4.272818240992541736e-04,4.629147761007119423e-04,4.798853607199234312e-04,4.931373131122527512e-04,4.996027122193810515e-04,5.089118437761615916e-04
4.385000000000000000e+02,4.528166888887208983e-04,3.322520298257004520e-04,5.126553012983183161e-04,3.627201938457199899e-05,2.063586131263794077e-07,1.482000000000000000e+03,4.890887082732929244e-04,4.165446695041488722e-04,5.983861240959741784e-05,1.205646590630204463e-04,3.583420459593274817e-04,3.849886825431615917e-04,3.989219292985669700e-04,4.272295748468398326e-04,4.629731560861117959e-04,4.800679342073552831e-04,4.932970534867941667e-04,4.996762114215509525e-04,5.089451698772527949e-04
4.410000000000000000e+02,4.531159343735294233e-04,3.327081525233783945e-04,5.127194895357261055e-04,3.627586210023175879e-05,2.066299881543116426e-07,1.482000000000000000e+03,4.893917964737612295e-04,4.168400722732976712e-04,5.960355516219668220e-05,1.204077818501510288e-04,3.583405341382716052e-04,3.854051533340779791e-04,3.993271361265993526e-04,4.276801694898392080e-04,4.632195419480391371e-04,4.803622829741070570e-04,4.935943820475762779e-04,5.001081923580121989e-04,5.092209934053770629e-04
4.435000000000000000e+02,4.532221928499393379e-04,3.321592372564193744e-04,5.131173439074605607e-04,3.626533522763146039e-05,2.067255306308801282e-07,1.482000000000000000e+03,4.894875280775707509e-04,4.169568576223078708e-04,5.989515105752122280e-05,1.210629555935199635e-04,3.585145830691937739e-04,3.856481178824966156e-04,3.994453820529808943e-04,4.279144918929809333e-04,4.633265180664337349e-04,4.805231172660524527e-04,4.936308324548301140e-04,5.002011322625956550e-04,5.092661236337417798e-04
4.460000000000000000e+02,4.535277087664341708e-04,3.327374701290278800e-04,5.135758872186052797e-04,3.628434419156056125e-05,2.070039362523432362e-07,1.482000000000000000e+03,4.898120529579947117e-04,4.172433645748736299e-04,6.004817845217110895e-05,1.207902386374062908e-04,3.591608594352569805e-04,3.857880982742513398e-04,3.997260319229952678e-04,4.280218654866569522e-04,4.636830044874488228e-04,4.806711526809603831e-04,4.939971533240958583e-04,5.004938745847225352e-04,5.097117243512508953e-04
4.485000000000000000e+02,4.536159980557444814e-04,3.325454110291032857e-04,5.136746548163057674e-04,3.625821987481114530e-05,2.070821322005992958e-07,1.482000000000000000e+03,4.898742179305556063e-04,4.173577781809333564e-04,6.005865676056128602e-05,1.210705870266411957e-04,3.591327834680222461e-04,3.857970294312209215e-04,3.998452842677033075e-04,4.280582377508553396e-04,4.637996495287187698e-04,4.808373558263407950e-04,4.941246967316032662e-04,5.003591745536130168e-04,5.097256705531398591e-04
4.510000000000000000e+02,4.539014369363589371e-04,3.325325582720419513e-04,5.135958825029813277e-04,3.626998455430653921e-05,2.073420262324610386e-07,1.482000000000000000e+03,4.901714214906654696e-04,4.176314523820524047e-04,5.969444556662239056e-05,1.213688786643169859e-04,3.588242869878314405e-04,3.864309749544952814e-04,4.002692519573041135e-04,4.284154343668460639e-04,4.639737299829563635e-04,4.811223115096273980e-04,4.944088318846842937e-04,5.007227234376225187e-04,5.099057889576834226e-04
4.535000000000000000e+02,4.539785717999238255e-04,3.330275892397429986e-04,5.139971324252292891e-04,3.626867283955713335e-05,2.074119602830413981e-07,1.482000000000000000e+03,4.902472446394809521e-04,4.177098989603666990e-04,6.001856062530546354e-05,1.209509825601808269e-04,3.591440387425391136e-04,3.864003753517025871e-04,4.003256878726522169e-04,4.285688010905569479e-04,4.640086640049639346e-04,4.811309044635128434e-04,4.946175830152706480e-04,5.005903198924650322e-04,5.098954195521153898e-04
4.560000000000000000e+02,4.542632367784585454e-04,3.332238930215806246e-04,5.142810028367044003e-04,3.627200424014449820e-05,2.076707465800389365e-07,1.482000000000000000e+03,4.905352410186030300e-04,4.179912325383140607e-04,6.001776605824585492e-05,1.210393437568779208e-04,3.597362590595379675e-04,3.867028681828727052e-04,4.005395402139083237e-04,4.288012985500855084e-04,4.643800653532109842e-04,4.814567200448749136e-04,4.947870904443510149e-04,5.009308592619224820e-04,5.100593603722452726e-04
4.585000000000000000e+02,4.543399199276461050e-04,3.332224286736057699e-04,5.141135777217791230e-04,3.626317256573626544e-05,2.077397805243922234e-07,1.482000000000000000e+03,4.906030924933823568e-04,4.180767473619098531e-04,5.977365779413301803e-05,1.211174912540403351e-04,3.596647150749634255e-04,3.866872859301267768e-04,4.007430763450556656e-04,4.289216757302967723e-04,4.643909930641823905e-04,4.815151459492912948e-04,4.949187300512422312e-04,5.009768051224724713e-04,5.103087348010526937e-04
4.610000000000000000e+02,4.546126323827325141e-04,3.334242130695821310e-04,5.144311278843492503e-04,3.626171859338144480e-05,2.079875577573031510e-07,1.482000000000000000e+03,4.908743509761139250e-04,4.183509137893510490e-04,5.981849550161673617e-05,1.211884193131503831e-04,3.594350574724781825e-04,3.869895767924974627e-04,4.008715469980362396e-04,4.289910280368894194e-04,4.645916534523733587e-04,4.817891145465227030e-04,4.951941205712207753e-04,5.014502907850977879e-04,5.107558870509385602e-04
4.635000000000000000e+02,4.546830360695165111e-04,3.342287365499296619e-04,5.146674028453391289e-04,3.626060832299738475e-05,2.080514950053470645e-07,1.482000000000000000e+03,4.909436443925139365e-04,4.184224277465191399e-04,5.998436677582261786e-05,1.204542995195868492e-04,3.596553302905015036e-04,3.871232055766839989e-04,4.010638563937549074e-04,4.291388234925790557e-04,4.646239642835079146e-04,4.817713152642019844e-04,4.954102811229625300e-04,5.015431850387061649e-04,5.108247963766851920e-04
4.660000000000000000e+02,4.549522342756918947e-04,3.336403014501410644e-04,5.148643190383869316e-04,3.625973002495861509e-05,2.082963034939269230e-07,1.482000000000000000e+03,4.912119643006504759e-04,4.186925042507332593e-04,5.991208476269503690e-05,1.213119328255508303e-04,3.603295566968966416e-04,3.876349220355914684e-04,4.013621266978484444e-04,4.294598207835621925e-04,4.650339270673313269e-04,4.821270906844177121e-04,4.956990300697102295e-04,5.017995816284018381e-04,5.108787788143062149e-04
4.685000000000000000e+02,4.550124659380300478e-04,3.341179572522951576e-04,5.151297916963331865e-04,3.624529932295170160e-05,2.083500658820172944e-07,1.482000000000000000e+03,4.912577652609817968e-04,4.187671666150783530e-04,6.011732575830313870e-05,1.208945086857348902e-04,3.599176526236887229e-04,3.873699011513532836e-04,4.013059716398464558e-04,4.295728445733989283e-04,4.648708773440228298e-04,4.822497593509661364e-04,4.955719793108107106e-04,5.016274607482267217e-04,5.110067421075769343e-04
4.710000000000000000e+02,4.552656006070973671e-04,3.344325023046351274e-04,5.152636885143386039e-04,3.626784119895624600e-05,2.085821234013738453e-07,1.482000000000000000e+03,4.915334418060535995e-04,4.189977594081411346e-04,5.999808790724123686e-05,1.208330983024622396e-04,3.599762038777674488e-04,3.875018902112015769e-04,4.018950635405738308e-04,4.299912317332877341e-04,4.651633531086057146e-04,4.824467212446884121e-04,4.958386775899897240e-04,5.019000139668541513e-04,5.112341110116988075e-04
4.735000000000000000e+02,4.553089355261571644e-04,3.348301333465506977e-04,5.151342965662642675e-04,3.625708085081437421e-05,2.086208026817848352e-07,1.482000000000000000e+03,4.915660163769715318e-04,4.190518546753427970e-04,5.982536104010710305e-05,1.204788021796064667e-04,3.603525069356802637e-04,3.878519844341690942e-04,4.018603828411418497e-04,4.300348798300337354e-04,4.652356027821018887e-04,4.825819062645887573e-04,4.959299907403097668e-04,5.021183448445002513e-04,5.113278915625613054e-04
4.760000000000000000e+02,4.555615299368167030e-04,3.346064180253352548e-04,5.153942930572966022e-04,3.627161322424506340e-05,2.088519374842623475e-07,1.482000000000000000e+03,4.918331431610617867e-04,4.192899167125716193e-04,5.983276312047989924e-05,1.209551119114814482e-04,3.605876135773887080e-04,3.879724750125286515e-04,4.021810397443146006e-04,4.302285695986672793e-04,4.655410695770705390e-04,4.827811864792761376e-04,4.962914709018285400e-04,5.022684944925453771e-04,5.117752629567827709e-04
4.785000000000000000e+02,4.556032540326142885e-04,3.342448701169638118e-04,5.157336271544355789e-04,3.625422035399471709e-05,2.088886935785828317e-07,1.482000000000000000e+03,4.918574743866090462e-04,4.193490336786195849e-04,6.013037312182129045e-05,1.213583839156504767e-04,3.605682634190508621e-04,3.876518598824984087e-04,4.023647685751656402e-04,4.301573202670604524e-04,4.655612684919914132e-04,4.828134562111324702e-04,4.962040525087116610e-04,5.022515286736266857e-04,5.115625962561776976e-04
4.810000000000000000e+02,4.558401865594048597e-04,3.352332558520879904e-04,5.159123432839106188e-04,3.626883184135763565e-05,2.091057038456496641e-07,1.482000000000000000e+03,4.921090184007624818e-04,4.195713547180472376e-04,6.007215672450575902e-05,1.206069307073168694e-04,3.605899562300918259e-04,3.880592319433001842e-04,4.026053256299263420e-04,4.306439514598613951e-04,4.658503826859642640e-04,4.830703793575661341e-04,4.965011656094880325e-04,5.025959497043106308e-04,5.119087706328570532e-04
4.835000000000000000e+02,4.558873865430574171e-04,3.351757245156281040e-04,5.163288021414596260e-04,3.626119359346176779e-05,2.091481833698815168e-07,1.482000000000000000e+03,4.921485801365192052e-04,4.196261929495956290e-04,6.044141559840220893e-05,1.207116620274293131e-04,3.606146493626670316e-04,3.884911723793542035e-04,4.028355618332504296e-04,4.305691244738007366e-04,4.659157335270327485e-04,4.831840936581913376e-04,4.965417192050210335e-04,5.024070280135969381e-04,5.117943817712736513e-04
4.860000000000000000e+02,4.560620246744213858e-04,3.351801240597114778e-04,5.160708166511231198e-04,3.634594244464458087e-05,2.093135978823219658e-07,1.483000000000000000e+03,4.924079671190659735e-04,4.197160822297767982e-04,6.000879197670173394e-05,1.208819006147099080e-04,3.603246394308836503e-04,3.884359906999086827e-04,4.026161880474212851e-04,4.308625996667415654e-04,4.662433792479975638e-04,4.833414692165014610e-04,4.967971040054318648e-04,5.027662486078383940e-04,5.118953993333383735e-04
4.885000000000000000e+02,4.561000651048196207e-04,3.350935893604176856e-04,5.162346518626005371e-04,3.633484221627155840e-05,2.093474901475020321e-07,1.483000000000000000e+03,4.924349073210912333e-04,4.197652228885480623e-04,6.013458675778091643e-05,1.210064757444019351e-04,3.608880204317406275e-04,3.886785497789954353e-04,4.027349273109450149e-04,4.309010157769739384e-04,4.663532208475776645e-04,4.832921024954828790e-04,4.967928788350150929e-04,5.028787423966396119e-04,5.119559577535112921e-04
4.910000000000000000e+02,4.563143474856026110e-04,3.349711017145265467e-04,5.164654941145725231e-04,3.633659637818707457e-05,2.095431319575625523e-07,1.483000000000000000e+03,4.926509438637897195e-04,4.199777511074155568e-04,6.015114662896991213e-05,1.213432457710760643e-04,3.609865942586607695e-04,3.883211683961680606e-04,4.031745675900790622e-04,4.311403359239885996e-04,4.664478867210017886e-04,4.835767586106575204e-04,4.969601337595882162e-04,5.030225348031914200e-04,5.123661819240312798e-04
4.935000000000000000e+02,4.563394041861389811e-04,3.354822408610872169e-04,5.163319975052210829e-04,3.633879717854251426e-05,2.095661599933435751e-07,1.483000000000000000e+03,4.926782013646815225e-04,4.200006070075964397e-04,5.999259331908210176e-05,1.208571633250517642e-04,3.608669657753495554e-04,3.887667620794856959e-04,4.029774153138267331e-04,4.310089610999912361e-04,4.665283854273121530e-04,4.835851755750152732e-04,4.970467693267649565e-04,5.030351827969248247e-04,5.120777332214554445e-04
4.960000000000000000e+02,4.565679769761947764e-04,3.356897883961024349e-04,5.166203625676829862e-04,3.633883448082960761e-05,2.097748284915602669e-07,1.483000000000000000e+03,4.929068114570243908e-04,4.202291424953651620e-04,6.005238559148820977e-05,1.208781885800923415e-04,3.612617531281805158e-04,3.889806766254713427e-04,4.031166811134170446e-04,4.313174984938309212e-04,4.666775212880422234e-04,4.838306200537839056e-04,4.971778547934448079e-04,5.032492335545422349e-04,5.124245207394741500e-04
4.985000000000000000e+02,4.565836846467081307e-04,3.356807895826456156e-04,5.166610437001522942e-04,3.634209258421036394e-05,2.097894087789638951e-07,1.483000000000000000e+03,4.929257772309184743e-04,4.202415920624977871e-04,6.007735905344416347e-05,1.209028950640625151e-04,3.612049311322987127e-04,3.883045624234367763e-04,4.032761391069945790e-04,4.313158603268800895e-04,4.665960140330918031e-04,4.839093490720572073e-04,4.972424470897143789e-04,5.033950426890237712e-04,5.126657001314632606e-04
5.010000000000000000e+02,4.568001800328867009e-04,3.360035203615034270e-04,5.168076795368509299e-04,3.634785579729559439e-05,2.099875710991387673e-07,1.483000000000000000e+03,4.931480358301822478e-04,4.204523242355910997e-04,6.000749950396422902e-05,1.207966596713832739e-04,3.613684362582750970e-04,3.889633608894284581e-04,4.034135766573703819e-04,4.315819518124566507e-04,4.669229056494203522e-04,4.840748358885482391e-04,4.974888601511519423e-04,5.034407784048468368e-04,5.126132709567369529e-04
5.035000000000000000e+02,4.568184623510949667e-04,3.358715349205960011e-04,5.166861656455416958e-04,3.633258751135001199e-05,2.100031644600886999e-07,1.483000000000000000e+03,4.931510498624449516e-04,4.204858748397449818e-04,5.986770329444672913e-05,1.209469274304989655e-04,3.615369774530247451e-04,3.889046450959985127e-04,4.034222775733759198e-04,4.316080449630762227e-04,4.669474771466616998e-04,4.840014348467833270e-04,4.974812741998154439e-04,5.035740681178617340e-04,5.126457780067842631e-04
5.060000000000000000e+02,4.570335522254412373e-04,3.358353890029866008e-04,5.171288858151383084e-04,3.634427211979410151e-05,2.102005739757227724e-07,1.483000000000000000e+03,4.933778243452353321e-04,4.206892801056471426e-04,6.009533358969707103e-05,1.211981632224546366e-04,3.619016571515833430e-04,3.889711958328793181e-04,4.035887740433929385e-04,4.317900427552603623e-04,4.672208361297305185e-04,4.843312439245591079e-04,4.977602222541683890e-04,5.036651757751381886e-04,5.132485242562152654e-04
5.085000000000000000e+02,4.570313205523025249e-04,3.358570392113402361e-04,5.168202403954382310e-04,3.633678794140808962e-05,2.101979901236803139e-07,1.483000000000000000e+03,4.933681084937106484e-04,4.206945326108944556e-04,5.978891984313570605e-05,1.211742813409622888e-04,3.617504734918185996e-04,3.893703299613043129e-04,4.037722841806730216e-04,4.320671753708158055e-04,4.673046068597448395e-04,4.843335254516651289e-04,4.977157129029773476e-04,5.038984431756675158e-04,5.129540946394023620e-04
5.110000000000000000e+02,4.572439000064331218e-04,3.361268551309719603e-04,5.170679615092881650e-04,3.635549819584362174e-05,2.103937063421610668e-07,1.483000000000000000e+03,4.935993982022767639e-04,4.208884018105894798e-04,5.982406150285504319e-05,1.211170448754611616e-04,3.619154896814744940e-04,3.896282108141316041e-04,4.038376490622580311e-04,4.318340106031675675e-04,4.674589663278287048e-04,4.846221378843880261e-04,4.978255900617323563e-04,5.038603847530516476e-04,5.131173721386549612e-04
5.135000000000000000e+02,4.572358766260727937e-04,3.365940566140413728e-04,5.174777259300164219e-04,3.633477999712849234e-05,2.103848631114529859e-07,1.483000000000000000e+03,4.935706566232012657e-04,4.209010966289443217e-04,6.024184930394362817e-05,1.206418200120314209e-04,3.621988395236951813e-04,3.892706995363982001e-04,4.036777406041607529e-04,4.322068129295558400e-04,4.673887057934236018e-04,4.845024589161203189e-04,4.979079065203363512e-04,5.037896522108993667e-04,5.130013640346827320e-04
5.160000000000000000e+02,4.574411400571793416e-04,3.361513057594541333e-04,5.172820312658358254e-04,3.634502847383334277e-05,2.105733577115756901e-07,1.483000000000000000e+03,4.937861685310126775e-04,4.210961115833460056e-04,5.984089120865648381e-05,1.212898342977252082e-04,3.623918241568473619e-04,3.894594975481183597e-04,4.041574584364875967e-04,4.321969103527569162e-04,4.674794106222311240e-04,4.847701822184368814e-04,4.981052108718557730e-04,5.040305375562495515e-04,5.134107947099404929e-04
5.185000000000000000e+02,4.574323104990206130e-04,3.363084942290611658e-04,5.175199761515164197e-04,3.632542495316822386e-05,2.105638551865007025e-07,1.483000000000000000e+03,4.937577354521887826e-04,4.211068855458523891e-04,6.008766565249580669e-05,1.211238162699594472e-04,3.621590282791840886e-04,3.896496768739506024e-04,4.041387064901926407e-04,4.321993389832676441e-04,4.675894013396180316e-04,4.847794720841054920e-04,4.980525667715374931e-04,5.039986501495832263e-04,5.132935051285256569e-04
5.210000000000000000e+02,4.576293013091945329e-04,3.370629815186767793e-04,5.177102964805218839e-04,3.634175938069269629e-05,2.107453008916256868e-07,1.483000000000000000e+03,4.939710606898872021e-04,4.212875419285018637e-04,6.008099517132735106e-05,1.205663197905177536e-04,3.622717260743657801e-04,3.896971976558921344e-04,4.043734317338294314e-04,4.322652539222188997e-04,4.677035648933277300e-04,4.848368959491632666e-04,4.984280044677207684e-04,5.043384360715737159e-04,5.131772871617029143e-04
5.235000000000000000e+02,4.576240798748917025e-04,3.371050756196937535e-04,5.176900410680413409e-04,3.632657679981876137e-05,2.107394186633344234e-07,1.483000000000000000e+03,4.939506566747104300e-04,4.212975030750729208e-04,6.006596119314963839e-05,1.205190042551979490e-04,3.625893159860891493e-04,3.896598782972968611e-04,4.042578195756263209e-04,4.324573760266467470e-04,4.678796229823924905e-04,4.849181375994360038e-04,4.982230297703092682e-04,5.041853019799543735e-04,5.137125161775320768e-04
5.260000000000000000e+02,4.578147242881898805e-04,3.374613422372642986e-04,5.181247684881340378e-04,3.634353409603578402e-05,2.109151742456609974e-07,1.483000000000000000e+03,4.941582583842256578e-04,4.214711901921541033e-04,6.031004419994415730e-05,1.203533820509255820e-04,3.627713149580445761e-04,3.897777286829794130e-04,4.044565662450693658e-04,4.326454578572765087e-04,4.680944075065239757e-04,4.851226441529072784e-04,4.985038618803197931e-04,5.043993780743952432e-04,5.138498238070547241e-04
5.285000000000000000e+02,4.578007010105276898e-04,3.371299775536161026e-04,5.180426059995120978e-04,3.632319903686929985e-05,2.109008566340026497e-07,1.483000000000000000e+03,4.941239000473970303e-04,4.214775019736584035e-04,6.024190498898440802e-05,1.206707234569115873e-04,3.628409990895905884e-04,3.897901449884611717e-04,4.046399634505993973e-04,4.325820413883063424e-04,4.679521028539810235e-04,4.851473623559697827e-04,4.984937777158338166e-04,5.044064159117488295e-04,5.135391781815427936e-04
5.310000000000000000e+02,4.579974855802530082e-04,3.368644677223614167e-04,5.177250887892935385e-04,3.634275831431155033e-05,2.110824928797266407e-07,1.483000000000000000e+03,4.943402438945646059e-04,4.216547272659414646e-04,5.972760320904053032e-05,1.211330178578915915e-04,3.628311006381043863e-04,3.901896077602337283e-04,4.047492089792166731e-04,4.328285406869138716e-04,4.682492324301662685e-04,4.853209916525845057e-04,4.988326452521793216e-04,5.047135442763692583e-04,5.138209413127429320e-04
5.335000000000000000e+02,4.579588991739431026e-04,3.370526252087841152e-04,5.179808338666219356e-04,3.633184240309213578e-05,2.110463561050128853e-07,1.483000000000000000e+03,4.942907415770352248e-04,4.216270567708509803e-04,6.002193469267883301e-05,1.209062739651589873e-04,3.626717106793847642e-04,3.900518605959890400e-04,4.048053068034725989e-04,4.327658576470092325e-04,4.680780670795117856e-04,4.854092094654200665e-04,4.986632370349100302e-04,5.045051870844110414e-04,5.138779502553410348e-04
5.360000000000000000e+02,4.581602481738418736e-04,3.369171913281962874e-04,5.181307209390522729e-04,3.632948953158392024e-05,2.112306448163418463e-07,1.483000000000000000e+03,4.944897377054258006e-04,4.218307586422579466e-04,5.997047276521039931e-05,1.212430568456455862e-04,3.630744790663984357e-04,3.900023904861305967e-04,4.047659700075762878e-04,4.331146368606336337e-04,4.683518478579340233e-04,4.854630716014424912e-04,4.988297695458348288e-04,5.047738749934672486e-04,5.139744760686877764e-04
5.385000000000000000e+02,4.581381365177829420e-04,3.371627265822949352e-04,5.183191962180752578e-04,3.631328934390761452e-05,2.112092071149610639e-07,1.483000000000000000e+03,4.944514258616905565e-04,4.218248471738753275e-04,6.018105970029231575e-05,1.209754099354880068e-04,3.633145530923977801e-04,3.903070582479983863e-04,4.048456967709076039e-04,4.328267559329810124e-04,4.684018632491988659e-04,4.853670538046520348e-04,4.988732474247891454e-04,5.049562761000803883e-04,5.140245846144375587e-04
5.410000000000000000e+02,4.583043725900903809e-04,3.373066049245322315e-04,5.181272541351466913e-04,3.632857345544424478e-05,2.113626631845039259e-07,1.483000000000000000e+03,4.946329460455346121e-04,4.219757991346461496e-04,5.982288154505631048e-05,1.209977676655581494e-04,3.634462820611093488e-04,3.903630909411622235e-04,4.050011223174370431e-04,4.332066228658001689e-04,4.688313463567676592e-04,4.856063464005228210e-04,4.989630289710098900e-04,5.049573691847282497e-04,5.139841834091167690e-04
5.435000000000000000e+02,4.582857689363500930e-04,3.368895769650433344e-04,5.184309992226639836e-04,3.630964313068384103e-05,2.113442361938592648e-07,1.483000000000000000e+03,4.945954120670339408e-04,4.219761258056662452e-04,6.014523028631389061e-05,1.213961919713067586e-04,3.634386233653067464e-04,3.903010347398893666e-04,4.050980299286082061e-04,4.328730960382364055e-04,4.686870755144476345e-04,4.856720043713034845e-04,4.988318921112231460e-04,5.050071628206685400e-04,5.139435957782197226e-04
5.460000000000000000e+02,4.584605104731446015e-04,3.375425132588145472e-04,5.185694169200504326e-04,3.633207460127564094e-05,2.115060593081290038e-07,1.483000000000000000e+03,4.947925850744202018e-04,4.221284358718689470e-04,6.010890644690583106e-05,1.209179972143300543e-04,3.634631462490213699e-04,3.905298607729370598e-04,4.052731842333987672e-04,4.332000455509628085e-04,4.687303378899386236e-04,4.858345799162592030e-04,4.991888776455479437e-04,5.053083881270559879e-04,5.144054203815350348e-04
5.485000000000000000e+02,4.584302711022559466e-04,3.375261368754117145e-04,5.185863223127798981e-04,3.633019467072601759e-05,2.114781965077008076e-07,1.483000000000000000e+03,4.947604657729819371e-04,4.221000764315299561e-04,6.015605121052395145e-05,1.209041342268442321e-04,3.633893524316740000e-04,3.906313100637930622e-04,4.052520651960638139e-04,4.332581256225659025e-04,4.688202024764370388e-04,4.858383987903424836e-04,4.991482428143402886e-04,5.051893683096801355e-04,5.141388945705027734e-04
5.510000000000000000e+02,4.585874623186884241e-04,3.375936309108997684e-04,5.183381261896694145e-04,3.632681975569950335e-05,2.116220984294576145e-07,1.483000000000000000e+03,4.949142820743878800e-04,4.222606425629889140e-04,5.975066387098099032e-05,1.209938314077886557e-04,3.637869567934967564e-04,3.905426599242528465e-04,4.052608051599958109e-04,4.333930277467135258e-04,4.689041188456133315e-04,4.859356253098431866e-04,4.992694600310192393e-04,5.053064073084433377e-04,5.144628555505574097e-04
5.535000000000000000e+02,4.585563269750941818e-04,3.375955245801567613e-04,5.185107779616305755e-04,3.631940791184917798e-05,2.115930043999567506e-07,1.483000000000000000e+03,4.948757348869433801e-04,4.222369190632449835e-04,5.995445098653639365e-05,1.209608023949374205e-04,3.636337935892135827e-04,3.907901378421180542e-04,4.052447618063693144e-04,4.330114240957647640e-04,4.690055990410028778e-04,4.859179776828011894e-04,4.993305561770033018e-04,5.052880899284292911e-04,5.144197692663885543e-04
5.560000000000000000e+02,4.587309916818918445e-04,3.374109657367907315e-04,5.188305082439867910e-04,3.633268466419820373e-05,2.117541867043600059e-07,1.483000000000000000e+03,4.950636763460900414e-04,4.223983070176936475e-04,6.009951656209494650e-05,1.213200259451011130e-04,3.638526037007216952e-04,3.908573293056174852e-04,4.055985175482311206e-04,4.333264961739780345e-04,4.690391471901154356e-04,4.861320895375694840e-04,4.993807450715523127e-04,5.053835476233483432e-04,5.143757440781392392e-04
5.585000000000000000e+02,4.586902430775437038e-04,3.378858847772142843e-04,5.184897036263979393e-04,3.632136584833301933e-05,2.117159807116245877e-07,1.483000000000000000e+03,4.950116089258766892e-04,4.223688772292106641e-04,5.979946054885423553e-05,1.208043583003294195e-04,3.637788856731946543e-04,3.908657936999496824e-04,4.052395724974580779e-04,4.334069718852530525e-04,4.691871577373339696e-04,4.860673767832979957e-04,4.994223460961763660e-04,5.051958745822979170e-04,5.144194336322377653e-04
5.610000000000000000e+02,4.588472200422015479e-04,3.378422510955934638e-04,5.188100601634012534e-04,3.631219797115151023e-05,2.118593470619526312e-07,1.483000000000000000e+03,4.951594180133531056e-04,4.225350220710500444e-04,5.996284012119970554e-05,1.210049689466080841e-04,3.640562114949994366e-04,3.909114902993579424e-04,4.056688799776685117e-04,4.334933851512458216e-04,4.692428238622350836e-04,4.861941764151596216e-04,4.994701378476278575e-04,5.056885618409053028e-04,5.146703785276439663e-04
5.635000000000000000e+02,4.588087378003166661e-04,3.378165879011295857e-04,5.187358412336106435e-04,3.631975905479439733e-05,2.118245827797180461e-07,1.483000000000000000e+03,4.951284968551110431e-04,4.224889787455222891e-04,5.992710343329397732e-05,1.209921498991870805e-04,3.636157746597489123e-04,3.908672267110163169e-04,4.054840749891835462e-04,4.336984563660435275e-04,4.690170002219917625e-04,4.861484436212702470e-04,4.995089850038015753e-04,5.053991561930758518e-04,5.144723402550183643e-04
5.660000000000000000e+02,4.589623558953083286e-04,3.380177213705306107e-04,5.188691819074294767e-04,3.632608682800238638e-05,2.119660287132072234e-07,1.483000000000000000e+03,4.952884427233106811e-04,4.226362690673059219e-04,5.990682601212114810e-05,1.209446345247777179e-04,3.640069674293598722e-04,3.911534248839377528e-04,4.058892260600139050e-04,4.335557226719910615e-04,4.694041343987427118e-04,4.863228660577084824e-04,4.997386136085342143e-04,5.056571869797997672e-04,5.147471973490084151e-04
5.685000000000000000e+02,4.589173279631044659e-04,3.375521423559974562e-04,5.187889876577401593e-04,3.632011272349190196e-05,2.119242644930427813e-07,1.483000000000000000e+03,4.952374406865964153e-04,4.225972152396125707e-04,5.987165969463569340e-05,1.213651856071070096e-04,3.640299632557529195e-04,3.908832979530486992e-04,4.055964753335521795e-04,4.335486101267397295e-04,4.691697330092449566e-04,4.863164139532209686e-04,4.995980906519264728e-04,5.056160034499617437e-04,5.147730664642486548e-04
5.710000000000000000e+02,4.590767775605044754e-04,3.384360507888623838e-04,5.192080333302114816e-04,3.632730057245545411e-05,2.120711604622183801e-07,1.483000000000000000e+03,4.954040781329599160e-04,4.227494769880490348e-04,6.013125576970700624e-05,1.206407267716420916e-04,3.641419550893365662e-04,3.910532432954448643e-04,4.059418842242507801e-04,4.340347323907249697e-04,4.696241287968124910e-04,4.863571734276201709e-04,4.997984375255676162e-04,5.058259340597703966e-04,5.147244616382319138e-04
5.735000000000000000e+02,4.590216163931698447e-04,3.376642150331552340e-04,5.187618334440983114e-04,3.631279260925448219e-05,2.120194632232811137e-07,1.483000000000000000e+03,4.953344090024243201e-04,4.227088237839153693e-04,5.974021705092846671e-05,1.213574013600146107e-04,3.639416923827407178e-04,3.910840361711628377e-04,4.058518978533014600e-04,4.338418703808595849e-04,4.694761778675040124e-04,4.863940160214087738e-04,4.996645201926782449e-04,5.059434572286684645e-04,5.146551259219658185e-04
5.760000000000000000e+02,4.591921778523087578e-04,3.386896628447046706e-04,5.190252690607551197e-04,3.631174619292371297e-05,2.121759991123256246e-07,1.483000000000000000e+03,4.955039240452324776e-04,4.228804316593850381e-04,5.983309120844636187e-05,1.205025150076040872e-04,3.639746908860876876e-04,3.911948690804873535e-04,4.062288755782851287e-04,4.338430814987264956e-04,4.696949055263818437e-04,4.866397263055411283e-04,4.998162049518331063e-04,5.059512303554347407e-04,5.151327433885453423e-04
5.785000000000000000e+02,4.591361786376347578e-04,3.384262965350771078e-04,5.191195360448806447e-04,3.630718747469082434e-05,2.121242423962923898e-07,1.483000000000000000e+03,4.954433661123256024e-04,4.228289911629439131e-04,5.998335740724588692e-05,1.207098821025576500e-04,3.642174165152414181e-04,3.912419999161461021e-04,4.059396997413067991e-04,4.339376151954309094e-04,4.694359142021294518e-04,4.864719564368194310e-04,4.998404920812125679e-04,5.057960558423474362e-04,5.148859847108873487e-04
5.810000000000000000e+02,4.592823947053115510e-04,3.384809910850131013e-04,5.190911980541118012e-04,3.631269905016788383e-05,2.122589301985536872e-07,1.483000000000000000e+03,4.955950937554794416e-04,4.229696956551436604e-04,5.980880334880025019e-05,1.208014036202984497e-04,3.645249639704594129e-04,3.911452508330079251e-04,4.060100979396223382e-04,4.337433134104426154e-04,4.698339383867066225e-04,4.867101051952638026e-04,4.998476221092601436e-04,5.062032487607306475e-04,5.148812551173642107e-04
5.835000000000000000e+02,4.592248693881741291e-04,3.387737616191590739e-04,5.191553084495068070e-04,3.629808518277438510e-05,2.122050316525214063e-07,1.483000000000000000e+03,4.955229545709485209e-04,4.229267842053997372e-04,5.993043906133267793e-05,1.204511077690150552e-04,3.642005939870702124e-04,3.913462432680466473e-04,4.060345411656666906e-04,4.339138004709488204e-04,4.698625797942925278e-04,4.866135625639251292e-04,4.997425874880992522e-04,5.058853018334280149e-04,5.147699506154098390e-04
5.860000000000000000e+02,4.593668590167039665e-04,3.382228053925834103e-04,5.191928229066493155e-04,3.631635139789620987e-05,2.123367885417278121e-07,1.483000000000000000e+03,4.956832104146001493e-04,4.230505076188077838e-04,5.982596388994534898e-05,1.211440536241205563e-04,3.644133690219620854e-04,3.911288652943603335e-04,4.064355596987639192e-04,4.341985176679261094e-04,4.695958912718928833e-04,4.867641875655290707e-04,5.000857486283268039e-04,5.061862388029153169e-04,5.151732769933467255e-04
5.885000000000000000e+02,4.593171956560802524e-04,3.383331603588292033e-04,5.194071003170302320e-04,3.628840213731900462e-05,2.122891343550457570e-07,1.483000000000000000e+03,4.956055977933992909e-04,4.230287935187612681e-04,6.008990466094997962e-05,1.209840352972510490e-04,3.644365903442559475e-04,3.912090245593126468e-04,4.060454019798412926e-04,4.337920304593323320e-04,4.698462272227660482e-04,4.867014749734998496e-04,4.998737865094561583e-04,5.058800352498795143e-04,5.148094683875193865e-04
5.910000000000000000e+02,4.594642745396511352e-04,3.390984653501081364e-04,5.194737315233900450e-04,3.631144777832162227e-05,2.124259408180056508e-07,1.483000000000000000e+03,4.957757223179727439e-04,4.231528267613295265e-04,6.000945698373890986e-05,1.203658091895429987e-04,3.644309096732629917e-04,3.916181055042047008e-04,4.062675433946613310e-04,4.342426470548679590e-04,4.699563979436666779e-04,4.868972583662386925e-04,5.000358252296695574e-04,5.061971577928324082e-04,5.150367806166570011e-04
5.935000000000000000e+02,4.594029803301054814e-04,3.383420126637152309e-04,5.196065450642095183e-04,3.629790527349790986e-05,2.123686362634271312e-07,1.483000000000000000e+03,4.957008856036034319e-04,4.231050750566075851e-04,6.020356473410403688e-05,1.210609676663902505e-04,3.646514103787310132e-04,3.915593368418433546e-04,4.063841434238231964e-04,4.341525747642042618e-04,4.698483381988491120e-04,4.867203357838046805e-04,4.999541306146267983e-04,5.060136466302039534e-04,5.149317606634955637e-04
5.960000000000000000e+02,4.595344709807593249e-04,3.386494457293943690e-04,5.196035212750912263e-04,3.631839971137947390e-05,2.124909561771618569e-07,1.483000000000000000e+03,4.958528706921387988e-04,4.232160712693798510e-04,6.006905029433190144e-05,1.208850252513649559e-04,3.641742176909036469e-04,3.917219737360017550e-04,4.062099632779854128e-04,4.341498758495666941e-04,4.697459744432539884e-04,4.869641821407380881e-04,5.000907904963835388e-04,5.063691230259469633e-04,5.151008232784550639e-04
5.985000000000000000e+02,4.594845795647331402e-04,3.382774142110816671e-04,5.194019208510118266e-04,3.629431239853487867e-05,2.124433559702619565e-07,1.483000000000000000e+03,4.957788919632679986e-04,4.231902671661982819e-04,5.991734128627868635e-05,1.212071653536514731e-04,3.646832998902999078e-04,3.917835832788066418e-04,4.064239065247346678e-04,4.340236137820221302e-04,4.700246744796968503e-04,4.868655427531707030e-04,5.000806200547135974e-04,5.063673449255299500e-04,5.153748657219945012e-04
6.010000000000000000e+02,4.596231273334623916e-04,3.390032742119540804e-04,5.194665957498407387e-04,3.629906334318903064e-05,2.125710411793850292e-07,1.483000000000000000e+03,4.959221906766514290e-04,4.233240639902733542e-04,5.984346841637834709e-05,1.206198531215083112e-04,3.648717721769503212e-04,3.916705309416802653e-04,4.066772140378871686e-04,4.344759154438980172e-04,4.700715695057774090e-04,4.870529478463895092e-04,5.001911192974388800e-04,5.064148767339538351e-04,5.151823381508684055e-04
6.035000000000000000e+02,4.595452981167355675e-04,3.386445065092258703e-04,5.193063342386714399e-04,3.628971516018324113e-05,2.124988244476066458e-07,1.483000000000000000e+03,4.958350132769187612e-04,4.232555829565523195e-04,5.976103612193587244e-05,1.209007916075096971e-04,3.643629380613969712e-04,3.916946329450931414e-04,4.064693242322987387e-04,4.342633082122834397e-04,4.701096928756617064e-04,4.869556767595260936e-04,5.000404435769510931e-04,5.063006738256989065e-04,5.152331627962357255e-04
6.060000000000000000e+02,4.596927858583058817e-04,3.388378795373437084e-04,5.193878082471704242e-04,3.630134452822606102e-05,2.126352449847272415e-07,1.483000000000000000e+03,4.959941303865319021e-04,4.233914413300798071e-04,5.969502238886454249e-05,1.208549063209621733e-04,3.648050352320794079e-04,3.917256211907981758e-04,4.066550171439484401e-04,4.343258249642916488e-04,4.700023561215439468e-04,4.871342988514759708e-04,5.001967419411593955e-04,5.063990822758279026e-04,5.155404650666445786e-04
6.085000000000000000e+02,4.596222074179192913e-04,3.386885967663446945e-04,5.193780130524029356e-04,3.629187570107269282e-05,2.125696737936229227e-07,1.483000000000000000e+03,4.959140831189920180e-04,4.233303317168466188e-04,5.975580563448364439e-05,1.209336106515745968e-04,3.645485927507318195e-04,3.917095083366331086e-04,4.066792822249824932e-04,4.343511668509956146e-04,4.701572177139434630e-04,4.870378921760947269e-04,4.999888491920943942e-04,5.065071296669167514e-04,5.154077177367777330e-04
6.110000000000000000e+02,4.597524802808858205e-04,3.394634026076146990e-04,5.197549445909229338e-04,3.629998735369274835e-05,2.126900322063046062e-07,1.483000000000000000e+03,4.960524676345786027e-04,4.234524929271930925e-04,6.000246431003711332e-05,1.202890776732711215e-04,3.650377419421458724e-04,3.919274372889638590e-04,4.066057374694227559e-04,4.342660743994981648e-04,4.703339407709096042e-04,4.871858842946642462e-04,5.002583718549923888e-04,5.065164007960209786e-04,5.156194088012565563e-04
6.135000000000000000e+02,4.596843931398183060e-04,3.385043146137022745e-04,5.195049484972880409e-04,3.628318606315216111e-05,2.126262108872163574e-07,1.483000000000000000e+03,4.959675792029704603e-04,4.234012070766661516e-04,5.982055535746973489e-05,1.211800785261160315e-04,3.644265423082245284e-04,3.919242486360930344e-04,4.067064255470951260e-04,4.347310141693684193e-04,4.702498691803267284e-04,4.872843143319588368e-04,5.001772756759386524e-04,5.065159088652702868e-04,5.154512197607046377e-04
6.160000000000000000e+02,4.598245805267952625e-04,3.392850448620633795e-04,5.194838634353101748e-04,3.629067767091099091e-05,2.127556581424571572e-07,1.483000000000000000e+03,4.961152581977062602e-04,4.235339028558842648e-04,5.965928290851491228e-05,1.205395356647318830e-04,3.649264133494537952e-04,3.918043950380599807e-04,4.069475089629498075e-04,4.345153431322560170e-04,4.703707801841899958e-04,4.873598793323579391e-04,5.003311480235151211e-04,5.067198111430467038e-04,5.153453839297899306e-04
6.185000000000000000e+02,4.597438784526618281e-04,3.389067396324673982e-04,5.193774449616182353e-04,3.627873954467303281e-05,2.126805807176461323e-07,1.483000000000000000e+03,4.960226179973348812e-04,4.234651389079887749e-04,5.963356650895640723e-05,1.208371388201944299e-04,3.653272486935860500e-04,3.921360980396584373e-04,4.067391870566910831e-04,4.345248449579495716e-04,4.699813001142368052e-04,4.872118654597599368e-04,5.002360551753047948e-04,5.063159773280284225e-04,5.152239654537231353e-04
6.210000000000000000e+02,4.598589454746117430e-04,3.389266746095969448e-04,5.196487854424631809e-04,3.629712298051395087e-05,2.127877308696845266e-07,1.483000000000000000e+03,4.961560684551256668e-04,4.235618224940978192e-04,5.978983996785143789e-05,1.209322708650147982e-04,3.650279668125449260e-04,3.918086652988163093e-04,4.071076128554240465e-04,4.345861751102447074e-04,4.704196410592940514e-04,4.872465610339397814e-04,5.003307208694639501e-04,5.066243375274815568e-04,5.159149096964119703e-04
6.235000000000000000e+02,4.598029473213460284e-04,3.389229435812760667e-04,5.196754414270280016e-04,3.627264788249314560e-05,2.127344553498039215e-07,1.483000000000000000e+03,4.960755952038391333e-04,4.235302994388528692e-04,5.987249410568197322e-05,1.208800037400699617e-04,3.650680739915178503e-04,3.920912250733530322e-04,4.069629818842690114e-04,4.346063342992398533e-04,4.703723566663484080e-04,4.873259367564979332e-04,5.001669936851659655e-04,5.064938225512081397e-04,5.155633351938199898e-04
6.260000000000000000e+02,4.599270009922654090e-04,3.395893646497459496e-04,5.198056496315196133e-04,3.627615784500326567e-05,2.128488058697348957e-07,1.483000000000000000e+03,4.962031588372687154e-04,4.236508431472621569e-04,5.987864863925420429e-05,1.203376363425194594e-04,3.653895001351766350e-04,3.920978177484792256e-04,4.072431045639924511e-04,4.346303647827769873e-04,4.704334472631587741e-04,4.875508881999785242e-04,5.004445923278235710e-04,5.066876616184599110e-04,5.156825471133569521e-04
6.285000000000000000e+02,4.598474487331662836e-04,3.391168798958372186e-04,5.195370793304396068e-04,3.626836072025259680e-05,2.127750700957364153e-07,1.483000000000000000e+03,4.961158094534188871e-04,4.235790880129136800e-04,5.968963059727332328e-05,1.207305688373290649e-04,3.651760002977613695e-04,3.919662543548693007e-04,4.067377354227471199e-04,4.346037888829143827e-04,4.704142229571067692e-04,4.873294678869352463e-04,5.003486222542738926e-04,5.066291266458244468e-04,5.154505512791193386e-04
6.310000000000000000e+02,4.599633082622098940e-04,3.396173010978375379e-04,5.198643041675696935e-04,3.627857705204803228e-05,2.128823801004380587e-07,1.483000000000000000e+03,4.962418853142579059e-04,4.236847312101618820e-04,5.990099590535979956e-05,1.203460071643723561e-04,3.652808460594749200e-04,3.921542828933304243e-04,4.072664327434611146e-04,4.346419383064913577e-04,4.704966690463559579e-04,4.875234246645245343e-04,5.003389231349087037e-04,5.067096695764039148e-04,5.157388820878847915e-04
6.335000000000000000e+02,4.598944106788837747e-04,3.391258106906030979e-04,5.199051585148935705e-04,3.625921378027895385e-05,2.128175995576418593e-07,1.483000000000000000e+03,4.961536244591627015e-04,4.236351968986048480e-04,6.001074783600979581e-05,1.207685999882806768e-04,3.654004581262150692e-04,3.921503329284923016e-04,4.071479600387657802e-04,4.344907865048842736e-04,4.704186875516424182e-04,4.875197168310896638e-04,5.002603336110142320e-04,5.066203483306955030e-04,5.154289256175413397e-04
6.360000000000000000e+02,4.600099482190434246e-04,3.393205378604708397e-04,5.197736633251886802e-04,3.627602444123444652e-05,2.129251024097480410e-07,1.483000000000000000e+03,4.962859726602779050e-04,4.237339237778089984e-04,5.976371510614525559e-05,1.206894103585725848e-04,3.653740975549502989e-04,3.921792297639556781e-04,4.071032580010661714e-04,4.345552140106199242e-04,4.704561644197383596e-04,4.875019576912370707e-04,5.005541450428409702e-04,5.068576937106185603e-04,5.154527623432799853e-04
6.385000000000000000e+02,4.599325739106066200e-04,3.392185554981304221e-04,5.198785984078271817e-04,3.626543261365023133e-05,2.128531541466908695e-07,1.483000000000000000e+03,4.961980065242568242e-04,4.236671412969564158e-04,5.994602449722056170e-05,1.207140184124761979e-04,3.653497106319920007e-04,3.922795749412724773e-04,4.069347127121392149e-04,4.345597567083380776e-04,4.703056601734699992e-04,4.875024906301100077e-04,5.003379806835412140e-04,5.066280369819668207e-04,5.158089826246295374e-04
6.410000000000000000e+02,4.600484497049446260e-04,3.391819788740220182e-04,5.199060090495844248e-04,3.627486073812033739e-05,2.129604415974930250e-07,1.483000000000000000e+03,4.963233104430649295e-04,4.237735889668242683e-04,5.985755934463979876e-05,1.208664708309226078e-04,3.654976702574097959e-04,3.923313756451518065e-04,4.070361030011141455e-04,4.346580971838316047e-04,4.706177949755666555e-04,4.875768465703195784e-04,5.004279821084878623e-04,5.069020554507208849e-04,5.155787069099953190e-04
6.435000000000000000e+02,4.599803644154027717e-04,3.392822546382554092e-04,5.196923997058530351e-04,3.625942950759187281e-05,2.128966818759427224e-07,1.483000000000000000e+03,4.962397939229946106e-04,4.237209349078108786e-04,5.971203529045026335e-05,1.206981097771473626e-04,3.653820206763981810e-04,3.923540722986909915e-04,4.071381908944572822e-04,4.347670723279426462e-04,4.703923101600549525e-04,4.873884700683634146e-04,5.004669076048898733e-04,5.066806150563613314e-04,5.154004462467124932e-04
6.460000000000000000e+02,4.600879118896313252e-04,3.394690880805909558e-04,5.197661993443371091e-04,3.627338363685579317e-05,2.129966450274276886e-07,1.483000000000000000e+03,4.963612955264871387e-04,4.238145282527755117e-04,5.967828745470578388e-05,1.206188238090403694e-04,3.650447382088266106e-04,3.924510751291335870e-04,4.071294051895298213e-04,4.348017272009442775e-04,4.705877277901493938e-04,4.876939520115331720e-04,5.004595381566743616e-04,5.068098782316500473e-04,5.157101540126284500e-04
6.485000000000000000e+02,4.600058081918766877e-04,3.391634612845223170e-04,5.197226700196399445e-04,3.626004473379429378e-05,2.129201344143583664e-07,1.483000000000000000e+03,4.962658529256710289e-04,4.237457634580824007e-04,5.971686182776325680e-05,1.208423469073543707e-04,3.654844753273783818e-04,3.924411877764413608e-04,4.071388487179305473e-04,4.347125540868612670e-04,4.705388120907382974e-04,4.875371397316028256e-04,5.003075096976405045e-04,5.067869654411759611e-04,5.156286487473299082e-04
6.510000000000000000e+02,4.601192112865335609e-04,3.393048063589279421e-04,5.196925273322096752e-04,3.625828909469999928e-05,2.130243521230166284e-07,1.483000000000000000e+03,4.963775003812335128e-04,4.238609221918335549e-04,5.957331604567611422e-05,1.208144049276056189e-04,3.656365501407750243e-04,3.922640570648270632e-04,4.072835140406184853e-04,4.348594126914259598e-04,4.705793231189855561e-04,4.876206669075796403e-04,5.004996077987009699e-04,5.067754577477732785e-04,5.157093553051731328e-04
6.535000000000000000e+02,4.600289334585663781e-04,3.390991712174190814e-04,5.197003868302900237e-04,3.625473241715678548e-05,2.129410252416657646e-07,1.483000000000000000e+03,4.962836658757231907e-04,4.237742010414095655e-04,5.967145337172364552e-05,1.209297622411472967e-04,3.657025784545309957e-04,3.922269227847748302e-04,4.070665862010539341e-04,4.346550441003967742e-04,4.706633589144360030e-04,4.875911979307200462e-04,5.005041837008787587e-04,5.067965376059659337e-04,5.156787135755555151e-04
6.560000000000000000e+02,4.601539414908032712e-04,3.395660590262005070e-04,5.197521328023959860e-04,3.625171468954619389e-05,2.130558366874538320e-07,1.483000000000000000e+03,4.964056561803494244e-04,4.239022268012570638e-04,5.959819131159271475e-05,1.205878824646027642e-04,3.654202075534929281e-04,3.926274163140623728e-04,4.072985402852305654e-04,4.347952848093731616e-04,4.705962647346134003e-04,4.877690065562057583e-04,5.005068671875831984e-04,5.069284126054375778e-04,5.159328281566737508e-04
6.585000000000000000e+02,4.600606517094170465e-04,3.393075235203709436e-04,5.194983654410903311e-04,3.624299018046992844e-05,2.129693575885151076e-07,1.483000000000000000e+03,4.963036418898869682e-04,4.238176615289471249e-04,5.943771373167328455e-05,1.207531281890461029e-04,3.655484390494472880e-04,3.923336243697179006e-04,4.072217199743948099e-04,4.347480737767398635e-04,4.704988150635391973e-04,4.875967935419842645e-04,5.004365607720086262e-04,5.067277924914263256e-04,5.155597359758432724e-04
6.610000000000000000e+02,4.601679803499324596e-04,3.394744583720703170e-04,5.199615728639668663e-04,3.625127403848351748e-05,2.130687250087490516e-07,1.483000000000000000e+03,4.964192543884159365e-04,4.239167063114489286e-04,5.979359251403440663e-05,1.206935219778621426e-04,3.655745172954959557e-04,3.924402660893256799e-04,4.072351871021741808e-04,4.349423199760288654e-04,4.706226571563386992e-04,4.877523558727361614e-04,5.006196205187772022e-04,5.068040048895466887e-04,5.157649586170845197e-04
6.635000000000000000e+02,4.600842167046662913e-04,3.395175521306295825e-04,5.197080248982203316e-04,3.624588180486272018e-05,2.129912504085584391e-07,1.483000000000000000e+03,4.963300985095289979e-04,4.238383348998035847e-04,5.962380819355404035e-05,1.205666645740367088e-04,3.658221333640003124e-04,3.924097847555208505e-04,4.070292721237390109e-04,4.349065174972070735e-04,4.705431128999034264e-04,4.876692756124661543e-04,5.004745857761677989e-04,5.067536434813681026e-04,5.157342744692781488e-04
6.660000000000000000e+02,4.601967978512945361e-04,3.390172049767069913e-04,5.200214684243358466e-04,3.624047025046536329e-05,2.130944644365601503e-07,1.483000000000000000e+03,4.964372681017599400e-04,4.239563276008291863e-04,5.982467057304131051e-05,1.211795928745875448e-04,3.656141602817212176e-04,3.925674838094064074e-04,4.074089969346439953e-04,4.348750564744831163e-04,4.704461097930856626e-04,4.878332334226182735e-04,5.006863325881695395e-04,5.067577948681363043e-04,5.158103173818673250e-04
6.685000000000000000e+02,4.601131961413597771e-04,3.394827966811299748e-04,5.197350218077784667e-04,3.622348947073145852e-05,2.130162944528535797e-07,1.483000000000000000e+03,4.963366856120911882e-04,4.238897066706283118e-04,5.962182566641868959e-05,1.206303994602298023e-04,3.657476553492683760e-04,3.926044125669082732e-04,4.073908807605033629e-04,4.348521185013324479e-04,4.704511209043981323e-04,4.877040620514483350e-04,5.005178402497339595e-04,5.066930105350064698e-04,5.154698558940918815e-04
6.710000000000000000e+02,4.602261679580072515e-04,3.395249985423257131e-04,5.200197660568748725e-04,3.624709265884531860e-05,2.131219773995307672e-07,1.483000000000000000e+03,4.964732606168525226e-04,4.239790752991619261e-04,5.979359809886762101e-05,1.207011694156815383e-04,3.657885693745701445e-04,3.927502519957157224e-04,4.074062290020980144e-04,4.348881042131145114e-04,4.706216621601769018e-04,4.878408325964176642e-04,5.006570926231814237e-04,5.068134432699709143e-04,5.160374592566320789e-04
6.735000000000000000e+02,4.601282983805364481e-04,3.393748976713338388e-04,5.197473271211153342e-04,3.623190483942560080e-05,2.130308018988611890e-07,1.483000000000000000e+03,4.963602032199620692e-04,4.238963935411108270e-04,5.961902874057888610e-05,1.207534007092026093e-04,3.656560927316168837e-04,3.922602762475044876e-04,4.071992824294324502e-04,4.347741052015733319e-04,4.704817019602586616e-04,4.876911861291298531e-04,5.005639193586433437e-04,5.066439026111415169e-04,5.155845980573127950e-04
6.760000000000000000e+02,4.602332264894172780e-04,3.395538917625130423e-04,5.200727318639366452e-04,3.624376870954179283e-05,2.131282335351299514e-07,1.483000000000000000e+03,4.964769951989590844e-04,4.239894577798754716e-04,5.983950537451936721e-05,1.206793347269042357e-04,3.656168056032954757e-04,3.927388596392704183e-04,4.072952750607597146e-04,4.349462425712263087e-04,4.706344669933542452e-04,4.877924995196034367e-04,5.006893307509153882e-04,5.069036004761027147e-04,5.158859102756646305e-04
6.785000000000000000e+02,4.601483174458550433e-04,3.394854847581039309e-04,5.197001326574480704e-04,3.622569733521592442e-05,2.130487751956740293e-07,1.483000000000000000e+03,4.963740147810709541e-04,4.239226201106391324e-04,5.955181521159302709e-05,1.206628326877511124e-04,3.655443048168172766e-04,3.926217367796690748e-04,4.074522534635984590e-04,4.347940894120233156e-04,4.706116404835470148e-04,4.876985679938551340e-04,5.005900389462588458e-04,5.067014499654534871e-04,5.156854639550354077e-04
6.810000000000000000e+02,4.602478681396792847e-04,3.398924003132753171e-04,5.198700212455357886e-04,3.623056344917061859e-05,2.131407538549639483e-07,1.483000000000000000e+03,4.964784315888499033e-04,4.240173046905086661e-04,5.962215310585650390e-05,1.203554678264039677e-04,3.660313925949388778e-04,3.924213237084125082e-04,4.072772076246928261e-04,4.347900791939837304e-04,4.705967279044130061e-04,4.877959653969756457e-04,5.006949691139119364e-04,5.067574414373123091e-04,5.156539286774339216e-04
6.835000000000000000e+02,4.601521319069710992e-04,3.394539746899605010e-04,5.199209974203396764e-04,3.622285029968014660e-05,2.130520793823635528e-07,1.483000000000000000e+03,4.963749822066512458e-04,4.239292816072909526e-04,5.976886551336857726e-05,1.206981572170105982e-04,3.655708874274722847e-04,3.926678786123930453e-04,4.075216252613427458e-04,4.349111338481468237e-04,4.706660766734594749e-04,4.877331032159689891e-04,5.005090168668944930e-04,5.067154197379952589e-04,5.157988729907259703e-04
6.860000000000000000e+02,4.602603057294876667e-04,3.394749494059134606e-04,5.202235864893923123e-04,3.623080652568350254e-05,2.131522203717029975e-07,1.483000000000000000e+03,4.964911122551711421e-04,4.240294992038041912e-04,5.996328075990464560e-05,1.207853563235742060e-04,3.661582114984456558e-04,3.927056121517185044e-04,4.071892597360434038e-04,4.349745380051475664e-04,4.706270076967193931e-04,4.878450520187261209e-04,5.007114891330441105e-04,5.069242785480362673e-04,5.159208790140363708e-04
6.885000000000000000e+02,4.601621615651840455e-04,3.398668158642972653e-04,5.197021401881570142e-04,3.620859541642658819e-05,2.130602773183730586e-07,1.483000000000000000e+03,4.963707569816106337e-04,4.239535661487574573e-04,5.953997862297296870e-05,1.202953457008867802e-04,3.658858379989382375e-04,3.925188506206368192e-04,4.075254799586654751e-04,4.351042584861453165e-04,4.705912679694204378e-04,4.876793290113175163e-04,5.005647623081461864e-04,5.068343332373210445e-04,5.155567190197456748e-04
6.910000000000000000e+02,4.602729841718263513e-04,3.398214415984514617e-04,5.199494223427870640e-04,3.621973979365950545e-05,2.131630895091586974e-07,1.483000000000000000e+03,4.964927239654858297e-04,4.240532443781668730e-04,5.967643817096071265e-05,1.204515425733748897e-04,3.656174636431250790e-04,3.926259920079106739e-04,4.073568614501701436e-04,4.349643555822945980e-04,4.705399664262352238e-04,4.877842881292102735e-04,5.008160920238547472e-04,5.067465517624078746e-04,5.158077650114647290e-04
6.935000000000000000e+02,4.601711840152681340e-04,3.398898791435876385e-04,5.199314213796451048e-04,3.621894474569381040e-05,2.130693305565053245e-07,1.483000000000000000e+03,4.963901287609619444e-04,4.239522392695743236e-04,5.976023736437697078e-05,1.202813048716804955e-04,3.657934793018196413e-04,3.925611382972891863e-04,4.076738441285314494e-04,4.347744340535283306e-04,4.705529719946550688e-04,4.877578432028277771e-04,5.005042482195685202e-04,5.066713135148193450e-04,5.156765527573744460e-04
6.960000000000000000e+02,4.602804757690279387e-04,3.397443311439148116e-04,5.200540908873606174e-04,3.622676931756375689e-05,2.131704951893506863e-07,1.483000000000000000e+03,4.965072450865917362e-04,4.240537064514641953e-04,5.977361511833267872e-05,1.205361446251131271e-04,3.659103471220340230e-04,3.926764079717318698e-04,4.076205676580729764e-04,4.349278574601720846e-04,4.706931891662145947e-04,4.879069665859957867e-04,5.006641858184523704e-04,5.068578578746711378e-04,5.160156482727091534e-04
6.985000000000000000e+02,4.601727844911818253e-04,3.397509014982886080e-04,5.200390995193600102e-04,3.620801042388051852e-05,2.130700116052234919e-07,1.483000000000000000e+03,4.963807949150623100e-04,4.239647740673012865e-04,5.986631502817818485e-05,1.204218829928932174e-04,3.657752490695222094e-04,3.925886607732616035e-04,4.071289972713470822e-04,4.348032851828329058e-04,4.705574297806326060e-04,4.877802935739700878e-04,5.005656842533438887e-04,5.067386257779909076e-04,5.156747721471174406e-04
7.010000000000000000e+02,4.602714171042778185e-04,3.393870106811250060e-04,5.198612375231014904e-04,3.621617637866731402e-05,2.131613888346708356e-07,1.483000000000000000e+03,4.964875934829451800e-04,4.240552407256105113e-04,5.958982041882367187e-05,1.208844064231528125e-04,3.660750616650635661e-04,3.927095745505536557e-04,4.073127518841694605e-04,4.348843170019849025e-04,4.706815074527899412e-04,4.878243296322193985e-04,5.006548452481951201e-04,5.068050511622239091e-04,5.157134490413395941e-04
7.035000000000000000e+02,4.601798317157434364e-04,3.394341900038809587e-04,5.200727298030304036e-04,3.620795644178574364e-05,2.130764936276202424e-07,1.483000000000000000e+03,4.963877881575291936e-04,4.239718752739576792e-04,5.989289808728696712e-05,1.207456417118624777e-04,3.657582029537990477e-04,3.925098133337636525e-04,4.073565615496361038e-04,4.348546865153680259e-04,4.705202155217997760e-04,4.878217405977238168e-04,5.006047600283604305e-04,5.067277960832419726e-04,5.156751032119592142e-04
7.060000000000000000e+02,4.602744597047432845e-04,3.391668489671004075e-04,5.200461780522176378e-04,3.620701622280415416e-05,2.131635262802517991e-07,1.483000000000000000e+03,4.964814759275474861e-04,4.240674434819391371e-04,5.977171834747435327e-05,1.211076107376428770e-04,3.663011586282225113e-04,3.927055351460613367e-04,4.071822790277425537e-04,4.349788088700758809e-04,4.706005449448807249e-04,4.879012060948587927e-04,5.006899921128755938e-04,5.069035206759577071e-04,5.157477214366303726e-04
7.085000000000000000e+02,4.601696927433973866e-04,3.397533130056963244e-04,5.200869325081917656e-04,3.619560026682206946e-05,2.130662675982283209e-07,1.483000000000000000e+03,4.963652930102194086e-04,4.239740924765753104e-04,5.991723976479437904e-05,1.204163797377010622e-04,3.658569557188235408e-04,3.927585636244466439e-04,4.074283377622107136e-04,4.348578519848963434e-04,4.705189826826631171e-04,4.877539381921699524e-04,5.005005780978615416e-04,5.067233071146025683e-04,5.156688190597493284e-04
7.110000000000000000e+02,4.602787459665512253e-04,3.394944250079601124e-04,5.199180193882403265e-04,3.619544174624899757e-05,2.131666339917471079e-07,1.483000000000000000e+03,4.964741877128001687e-04,4.240833042203022278e-04,5.963927342168910120e-05,1.207843209585911129e-04,3.660119426453205412e-04,3.927869715650490106e-04,4.072785392645118015e-04,4.347033674648647858e-04,4.706337503504720555e-04,4.878757120163423433e-04,5.006300724810069372e-04,5.068484115898825746e-04,5.155305325908309672e-04
7.135000000000000000e+02,4.601779594868224952e-04,3.399271856961406067e-04,5.198196091486944085e-04,3.619505708654254629e-05,2.130738365549537061e-07,1.483000000000000000e+03,4.963730165733650076e-04,4.239829024002799286e-04,5.964164966187191332e-05,1.202507737906818885e-04,3.655687996561198384e-04,3.927725958387510595e-04,4.073892346798276801e-04,4.347142494256555842e-04,4.706411995237141693e-04,4.877739309643863578e-04,5.005274797564296385e-04,5.067882931718285973e-04,5.156875657723515192e-04
7.160000000000000000e+02,4.602678740980471338e-04,3.395773359677905666e-04,5.198190879107454469e-04,3.620009525931925764e-05,2.131569628235195528e-07,1.483000000000000000e+03,4.964679693573664050e-04,4.240677788387278626e-04,5.955121381269831314e-05,1.206905381302565672e-04,3.660215659712596700e-04,3.927611581227221532e-04,4.077294245077908025e-04,4.347992070396984642e-04,4.707054538732975885e-04,4.878493672029191649e-04,5.007415118850797563e-04,5.067560352298590941e-04,5.158540232384160179e-04
7.185000000000000000e+02,4.601665558436442496e-04,3.395282316117698217e-04,5.197194343088821274e-04,3.620273717927357398e-05,2.130638972962733098e-07,1.483000000000000000e+03,4.963692930229178643e-04,4.239638186643706892e-04,5.955287846523787780e-05,1.206383242318744280e-04,3.656637954899962070e-04,3.926152420976486445e-04,4.075135383040832471e-04,4.348646413068734664e-04,4.703820740127931106e-04,4.876911133730643037e-04,5.005388365738348616e-04,5.066980635353928548e-04,5.155305414513820404e-04
7.210000000000000000e+02,4.602680763904605315e-04,3.398285130272791056e-04,5.199527682856615015e-04,3.619082320276206463e-05,2.131564778282683513e-07,1.483000000000000000e+03,4.964588995932225825e-04,4.240772531876984804e-04,5.968469189520097000e-05,1.204395633631814258e-04,3.659952696020949705e-04,3.928276032661981161e-04,4.075070078918026492e-04,4.348728376360018943e-04,4.706566311195429261e-04,4.877327988357412067e-04,5.006350416186921420e-04,5.066689382311372536e-04,5.156777700136620747e-04
7.235000000000000000e+02,4.601614640607679498e-04,3.391839524039006533e-04,5.198097199117937897e-04,3.617254040324938326e-05,2.130570256857741378e-07,1.483000000000000000e+03,4.963340044640173398e-04,4.239889236575185598e-04,5.964825585102583993e-05,1.209775116568672965e-04,3.659267703946003604e-04,3.928374953109025291e-04,4.072948318449632395e-04,4.349572906048351480e-04,4.705870789308904279e-04,4.877474827005896406e-04,5.005092191626323798e-04,5.065016786061022139e-04,5.156833131462020730e-04
7.260000000000000000e+02,4.602602327354362167e-04,3.394832702763915066e-04,5.200276775850705717e-04,3.617736819837890017e-05,2.131482838074389924e-07,1.483000000000000000e+03,4.964376009338151508e-04,4.240828645370573369e-04,5.976744484963435492e-05,1.207769624590447101e-04,3.657503710329914671e-04,3.928034795261009559e-04,4.078364470535285444e-04,4.349799112013788332e-04,4.705819397262677481e-04,4.878331023078375113e-04,5.005176329691191951e-04,5.067965796883167756e-04,5.156310898456524126e-04
7.285000000000000000e+02,4.601529960622737533e-04,3.398575093311873561e-04,5.200993743880738150e-04,3.617263750596805776e-05,2.130492394892250918e-07,1.483000000000000000e+03,4.963256335682418585e-04,4.239803585563057023e-04,5.994637832580006166e-05,1.202954867310863972e-04,3.658097310004779570e-04,3.927266532388550783e-04,4.073369741869770772e-04,4.349095223768205442e-04,4.704797624154165455e-04,4.877422690391148728e-04,5.006481106563540019e-04,5.065526033726854309e-04,5.155289793954410645e-04
7.310000000000000000e+02,4.602450057479159462e-04,3.398983925158848571e-04,5.201776173759601728e-04,3.618331215470916087e-05,2.131346973943842793e-07,1.483000000000000000e+03,4.964283179026251613e-04,4.240616935932067853e-04,5.993261162804422665e-05,1.203466132320310891e-04,3.658920689142017508e-04,3.927086748454412693e-04,4.076862616660092671e-04,4.349141448554858999e-04,4.706378377886835207e-04,4.878367516782589259e-04,5.006762274954760453e-04,5.067976214966004060e-04,5.157899517689346113e-04
7.335000000000000000e+02,4.601434087462347644e-04,3.391858405817438989e-04,5.196649908460825680e-04,3.618009059314628885e-05,2.130409555679326833e-07,1.483000000000000000e+03,4.963234993393810532e-04,4.239633181530884755e-04,5.952158209984780360e-05,1.209575681644908655e-04,3.659197404091050435e-04,3.926275273007917826e-04,4.073126851558740995e-04,4.347518274301862560e-04,4.703791818309090980e-04,4.876633648069441979e-04,5.006217066384235871e-04,5.064953737455745635e-04,5.157191510314249831e-04
7.359999999999989768e+02,4.602308422376905094e-04,3.395922024784993505e-04,5.201786041169300301e-04,3.618030347295405784e-05,2.131214425062090263e-07,1.483000000000000000e+03,4.964111457106446012e-04,4.240505387647364719e-04,5.994776187923952062e-05,1.206386397591911589e-04,3.660803805741328276e-04,3.927664272703847766e-04,4.076301566566101816e-04,4.348716922514126912e-04,4.705637611487110223e-04,4.879080771760091863e-04,5.006008060667345438e-04,5.067334503363168366e-04,5.159296745695174727e-04
7.384999999999989768e+02,4.601117209841531575e-04,3.391677046471437760e-04,5.203134642897404467e-04,3.617434249737101624e-05,2.130113788421163135e-07,1.483000000000000000e+03,4.962860634815241534e-04,4.239373784867821616e-04,6.020174330558728925e-05,1.209440163370093814e-04,3.660294897500283753e-04,3.927310882139880394e-04,4.077318884004192462e-04,4.347616980154160636e-04,4.704517272542244380e-04,4.876943332324358907e-04,5.005844307773029246e-04,5.067420058493270121e-04,5.153993809772688733e-04
7.409999999999989768e+02,4.602206732535450988e-04,3.403059797838029203e-04,5.198091027067537834e-04,3.617685383108685469e-05,2.131118328430621185e-07,1.483000000000000000e+03,4.963975270846320009e-04,4.240438194224582509e-04,5.958842945320868461e-05,1.199146934697421785e-04,3.660639672336952317e-04,3.928177307146827756e-04,4.073731266408063935e-04,4.350037478282269649e-04,4.705831118767569402e-04,4.877772007368587782e-04,5.004933552250319731e-04,5.067317248942859384e-04,5.155829666923085561e-04
7.434999999999989768e+02,4.600947763910835067e-04,3.398793830982946404e-04,5.194146047898710135e-04,3.616213919290346359e-05,2.129949035733680647e-07,1.483000000000000000e+03,4.962569155839869229e-04,4.239326371981800364e-04,5.931982839878750672e-05,1.202153932927888663e-04,3.659653873429151178e-04,3.925453515959672420e-04,4.076274547876784695e-04,4.348983485302335052e-04,4.704261770895524662e-04,4.877292591475090129e-04,5.004396747286594298e-04,5.066146065929624494e-04,5.155467579217287146e-04
7.459999999999989768e+02,4.601916183358516362e-04,3.398155737042936374e-04,5.197600005765883350e-04,3.618740505861587140e-05,2.130858538714464775e-07,1.483000000000000000e+03,4.963790233944674873e-04,4.240042132772357851e-04,5.956838224073669882e-05,1.203760446315579988e-04,3.659786357539802069e-04,3.926082405523426046e-04,4.075540597767276433e-04,4.347709801656601293e-04,4.703830272175398529e-04,4.877869751288638135e-04,5.004992054069797892e-04,5.066865309521979052e-04,5.156606240677144223e-04
7.484999999999989768e+02,4.600958381735624492e-04,3.395480061748223813e-04,5.198159018500146666e-04,3.615814382826043345e-05,2.129955916697381341e-07,1.483000000000000000e+03,4.962539820018228420e-04,4.239376943453020022e-04,5.972006367645221747e-05,1.205478319987400679e-04,3.659076412390891223e-04,3.925959261340743558e-04,4.075696072023753894e-04,4.347673437859730168e-04,4.704624830008739388e-04,4.877102289838709044e-04,5.004936460579045149e-04,5.065226960896545855e-04,5.155429140064960499e-04
7.509999999999989768e+02,4.601805272326010853e-04,3.395283914781775853e-04,5.198087082852158184e-04,3.617542406788769674e-05,2.130747789505661376e-07,1.483000000000000000e+03,4.963559513004887685e-04,4.240051031647134022e-04,5.962818105261473304e-05,1.206521357544235000e-04,3.661782226635218332e-04,3.928286816445194889e-04,4.074802316408244096e-04,4.348636478126766710e-04,4.705171583728424501e-04,4.877903863594433976e-04,5.006028293055445402e-04,5.066114717455360997e-04,5.156238576525969380e-04
7.534999999999989768e+02,4.600763162436795361e-04,3.391835738391583283e-04,5.199056934454063250e-04,3.615926363321870737e-05,2.129777091148508049e-07,1.483000000000000000e+03,4.962355798768982706e-04,4.239170526104608016e-04,5.982937720172678891e-05,1.208927424045212078e-04,3.661218173701281920e-04,3.925431494436673195e-04,4.074716911452088970e-04,4.347736289668696955e-04,4.703261837469637397e-04,4.877168098454894062e-04,5.004855818021955623e-04,5.064183207175324084e-04,5.154757261093753651e-04
7.559999999999989768e+02,4.601653346199604394e-04,3.399078168768659243e-04,5.199424258687816627e-04,3.615712577295433392e-05,2.130594729300613870e-07,1.483000000000000000e+03,4.963224603929147598e-04,4.240082088470061190e-04,5.977709124882122325e-05,1.202575177430945151e-04,3.659413478538076059e-04,3.926658165242923482e-04,4.076073250672705619e-04,4.347928292430865583e-04,4.704706151746034914e-04,4.877450430081657542e-04,5.006477744849366926e-04,5.067592905973661212e-04,5.154179787757496873e-04
7.584999999999989768e+02,4.600508234622850017e-04,3.394807754359980959e-04,5.194624694955296334e-04,3.615588759873687529e-05,2.129540083763790817e-07,1.483000000000000000e+03,4.962067110610219245e-04,4.238949358635481332e-04,5.941164603324463169e-05,1.205700480262869058e-04,3.659221623414152377e-04,3.924620205951277600e-04,4.077895788296485272e-04,4.347129458916859082e-04,4.704624498534765685e-04,4.875658849716979991e-04,5.002961392056130829e-04,5.065279092130580297e-04,5.155870343591751953e-04
7.609999999999989768e+02,4.601413686230674659e-04,3.395086425574872827e-04,5.197710274323872346e-04,3.615924619706009099e-05,2.130375702038493117e-07,1.483000000000000000e+03,4.963006148201275095e-04,4.239821224260073682e-04,5.962965880931976864e-05,1.206327260655801832e-04,3.659602309658662508e-04,3.927961308733939343e-04,4.074173874848321226e-04,4.349413060341354199e-04,4.704084442321025596e-04,4.876943747127783805e-04,5.005549121086287027e-04,5.066092556279498931e-04,5.157229448824961725e-04
7.634999999999989768e+02,4.600411496895408822e-04,3.399147480850717791e-04,5.195414391820226633e-04,3.614705558101197240e-05,2.129444690348513938e-07,1.483000000000000000e+03,4.961882052705528885e-04,4.238940941085289301e-04,5.950028949248178109e-05,1.201264016044691031e-04,3.658583091288855681e-04,3.924839464647792743e-04,4.074003847437813043e-04,4.348019155299461935e-04,4.703618105944012040e-04,4.876579449206771958e-04,5.004210394509266005e-04,5.065040200739226277e-04,5.154215415130482258e-04
7.659999999999989768e+02,4.601243511853096886e-04,3.391250105213416814e-04,5.197640421524948526e-04,3.616546816611007653e-05,2.130223596413761454e-07,1.483000000000000000e+03,4.962898193514197380e-04,4.239588830191996392e-04,5.963969096718516397e-05,1.209993406639680072e-04,3.660233682692439188e-04,3.927510414674777748e-04,4.074518449642095756e-04,4.348783857953668775e-04,4.704352850387175686e-04,4.877631648581734437e-04,5.005215645356167952e-04,5.066409902911564109e-04,5.154395563390495047e-04
7.684999999999989768e+02,4.600148192843764154e-04,3.395916987887265173e-04,5.198810036308986740e-04,3.615136511623572089e-05,2.129205551610047952e-07,1.483000000000000000e+03,4.961661844006121092e-04,4.238634541681407216e-04,5.986618434652225861e-05,1.204231204956498981e-04,3.659822266056633722e-04,3.923628305625967753e-04,4.075454871210922037e-04,4.347308328554476734e-04,4.702956095450576261e-04,4.875527354729770457e-04,5.002811327321461188e-04,5.064711084911896477e-04,5.155871090826429515e-04
7.709999999999989768e+02,4.601091178711905053e-04,3.396197788532484313e-04,5.196921119992201034e-04,3.614927699711110949e-05,2.130071705756189781e-07,1.483000000000000000e+03,4.962583948683016487e-04,4.239598408740794162e-04,5.958299412802959801e-05,1.204893390179420740e-04,3.661276339581091529e-04,3.924990849929664788e-04,4.073309425437311791e-04,4.348550904760917300e-04,4.703104447131072020e-04,4.876397039854154245e-04,5.005662144609701733e-04,5.064777680990921113e-04,5.155311050472707489e-04
7.734999999999989768e+02,4.599838854332989092e-04,3.395923652173168895e-04,5.195585108258929125e-04,3.614327206378761191e-05,2.128915109737912102e-07,1.483000000000000000e+03,4.961271574970865144e-04,4.238406133695113041e-04,5.957462539259400329e-05,1.203915202159820197e-04,3.659948868482835235e-04,3.924482201449125472e-04,4.076073679058416313e-04,4.346720827001049987e-04,4.702822081710278141e-04,4.875204206554685418e-04,5.004999104795534656e-04,5.063683838801040157e-04,5.153978562875620277e-04
7.759999999999989768e+02,4.600770133628594096e-04,3.399442268806545731e-04,5.197361903393479332e-04,3.615500286554028587e-05,2.129780424570960193e-07,1.483000000000000000e+03,4.962320162283996887e-04,4.239220104973191305e-04,5.965917697648852368e-05,1.201327864822048365e-04,3.657606692268596058e-04,3.925018114836144236e-04,4.075777976871045255e-04,4.349181737093351231e-04,4.702904314997762838e-04,4.876725420550710515e-04,5.005110657925612109e-04,5.065900672469313441e-04,5.155258486771006768e-04
7.784999999999989768e+02,4.599729680025171257e-04,3.395717257350632369e-04,5.196215264445623724e-04,3.613272427447863401e-05,2.128807050565401118e-07,1.483000000000000000e+03,4.961056922769957597e-04,4.238402437280384917e-04,5.964855844204524672e-05,1.204012422674538888e-04,3.657637410633634667e-04,3.924656610902125110e-04,4.073948873734113468e-04,4.347625146158734023e-04,4.702182514784791030e-04,4.875885470622818218e-04,5.003331875655186133e-04,5.063506858870302522e-04,5.156242478464981077e-04
7.809999999999989768e+02,4.600579195641228626e-04,3.395115376782575174e-04,5.197376071273238259e-04,3.613915253971419810e-05,2.129593276999576830e-07,1.483000000000000000e+03,4.961970721038370946e-04,4.239187670244086849e-04,5.967968756320096322e-05,1.205463818858653452e-04,3.658055701520606263e-04,3.925816765520902035e-04,4.074251243884662661e-04,4.347655683161499884e-04,4.703386271597699130e-04,4.876089014714064720e-04,5.004260412458864764e-04,5.065300447683213645e-04,5.154989801095385352e-04
7.834999999999989768e+02,4.599284516970058808e-04,3.393249730574041351e-04,5.193824537228820554e-04,3.614538873914891040e-05,2.128406698075092619e-07,1.483000000000000000e+03,4.960738404361547844e-04,4.237830629578569772e-04,5.945400202587617462e-05,1.206034786396017458e-04,3.654740301634573077e-04,3.924557651932435620e-04,4.072660274142634457e-04,4.345371030502519563e-04,4.700951797074650728e-04,4.876047764960745679e-04,5.003559866982159330e-04,5.063413865036105795e-04,5.154802859163134295e-04
7.859999999999989768e+02,4.600317426164538047e-04,3.395468073833828927e-04,5.197573866100464171e-04,3.613226172425242441e-05,2.129347445520410890e-07,1.483000000000000000e+03,4.961640043407061816e-04,4.238994808922013735e-04,5.972564399359261240e-05,1.204849352330709120e-04,3.659100476435816237e-04,3.927729636005163820e-04,4.075771817743641199e-04,4.347005145139451162e-04,4.703666545189401338e-04,4.875894711125297078e-04,5.004614081520873279e-04,5.064782731307108498e-04,5.155249353147558274e-04
7.884999999999989768e+02,4.599075328667152299e-04,3.399314329541730777e-04,5.193948939151304565e-04,3.611877165764360834e-05,2.128195044536057010e-07,1.483000000000000000e+03,4.960263045243588518e-04,4.237887612090716081e-04,5.948736104841522657e-05,1.199760999125421522e-04,3.657118247001332257e-04,3.925581752787917975e-04,4.074053811941454289e-04,4.345941432703465481e-04,4.701671046266400473e-04,4.874887752767031925e-04,5.002242299215560375e-04,5.062976564841961680e-04,5.151111248435014849e-04
7.909999999999989768e+02,4.599941863356775472e-04,3.397470922664790689e-04,5.196086452503208015e-04,3.613762083763030465e-05,2.129005791024263109e-07,1.483000000000000000e+03,4.961318071733078179e-04,4.238565654980472222e-04,5.961445891464325431e-05,1.202470940691984782e-04,3.657284765869175600e-04,3.923499112608739496e-04,4.075161901857661897e-04,4.347072432957849912e-04,4.702821921808329145e-04,4.875837209036809183e-04,5.004189281081569294e-04,5.064696380365364247e-04,5.154613168604497064e-04
7.934999999999989768e+02,4.598700407679720873e-04,3.396591446993363025e-04,5.195458444483333623e-04,3.612747175477071352e-05,2.127856486113280607e-07,1.483000000000000000e+03,4.959975125227427534e-04,4.237425690132013670e-04,5.967580368036127505e-05,1.202108960686357848e-04,3.659273936755309711e-04,3.925731545270140250e-04,4.074263613736376776e-04,4.345958401423133258e-04,4.701115038872847067e-04,4.874854040235706339e-04,5.001125772284027021e-04,5.063688587259797431e-04,5.152325626257253221e-04
7.959999999999989768e+02,4.599652731652151163e-04,3.395802905138250441e-04,5.195256902510048558e-04,3.612981136604956160e-05,2.128734157872972718e-07,1.483000000000000000e+03,4.960950845312646915e-04,4.238354617991655412e-04,5.956041708578973951e-05,1.203849826513900723e-04,3.658966970408656684e-04,3.925420807312644572e-04,4.074078374171423412e-04,4.347069310007367713e-04,4.702399504686212970e-04,4.874972486098500305e-04,5.004149634601731027e-04,5.064674542193509620e-04,5.155139365962015238e-04
7.984999999999989768e+02,4.598532089329769069e-04,3.391339809367435428e-04,5.195032714189819515e-04,3.611665279148883764e-05,2.127693863748170703e-07,1.483000000000000000e+03,4.959698617244657310e-04,4.237365561414880829e-04,5.965006248600504459e-05,1.207192279962333642e-04,3.658852887429038113e-04,3.924163648837792023e-04,4.074634414362652527e-04,4.347586174467296910e-04,4.700178301180418881e-04,4.874943362281168461e-04,5.000876262275657591e-04,5.063398975139432297e-04,5.151789693428130822e-04
8.009999999999989768e+02,4.599277392555109218e-04,3.400599462510825130e-04,5.196732068530544434e-04,3.612011241835187605e-05,2.128381878577996954e-07,1.483000000000000000e+03,4.960478516738628385e-04,4.238076268371590593e-04,5.974546759754352163e-05,1.198677930044284089e-04,3.659447484898734255e-04,3.924598119266306962e-04,4.072484665526029490e-04,4.347068948663324918e-04,4.702127983366452893e-04,4.875611499219760004e-04,5.002496885487073362e-04,5.064544587081552677e-04,5.153782564391677905e-04
8.034999999999989768e+02,4.598198808036393177e-04,3.394711100390649804e-04,5.192858058307023772e-04,3.610636541260234706e-05,2.127379924055813778e-07,1.483000000000000000e+03,4.959262462162416715e-04,4.237135153910369639e-04,5.946592502706305947e-05,1.203487707645743373e-04,3.660319671543169799e-04,3.923104772127789398e-04,4.073172059302052105e-04,4.345558364678264707e-04,4.699899617040429281e-04,4.873422618101181649e-04,5.002619527490064248e-04,5.061999016441695197e-04,5.152448437321187737e-04
8.059999999999989768e+02,4.599089242302155552e-04,3.393823306907132000e-04,5.197408891900054612e-04,3.611656852418604623e-05,2.128206251085563909e-07,1.483000000000000000e+03,4.960254927544016082e-04,4.237923557060295022e-04,5.983196495978990604e-05,1.205265935395023551e-04,3.655618458877058874e-04,3.923539623689877931e-04,4.075279370816459255e-04,4.345990075604893753e-04,4.700875689819049947e-04,4.874845486281538087e-04,5.003489434879434400e-04,5.062269695501977508e-04,5.152865127097766519e-04
8.084999999999989768e+02,4.597779398531825026e-04,3.391409973560432210e-04,5.193221762358119810e-04,3.610824797282774441e-05,2.126995595473039668e-07,1.483000000000000000e+03,4.958861878260102402e-04,4.236696918803547649e-04,5.954423638262947840e-05,1.206369424971392816e-04,3.656168484365441423e-04,3.925770860248912770e-04,4.072340526642107450e-04,4.345055288840708849e-04,4.700799834906390631e-04,4.873510784060083737e-04,5.002016325757959207e-04,5.061984342662884237e-04,5.153301165824159631e-04
8.109999999999989768e+02,4.598628108707335238e-04,3.401898170560468623e-04,5.195084601442535518e-04,3.611435917908375337e-05,2.127780517608479546e-07,1.483000000000000000e+03,4.959771700498173111e-04,4.237484516916497908e-04,5.964564927352002804e-05,1.196729938146866615e-04,3.656609046467814957e-04,3.923739289980934103e-04,4.071802098329253285e-04,4.347152017074473089e-04,4.700917314957062478e-04,4.874865830685530489e-04,5.002291254612176250e-04,5.062777648318769405e-04,5.151389917018925346e-04
8.134999999999989768e+02,4.597518536854135348e-04,3.390320893635435451e-04,5.194758029830184387e-04,3.610489570013818302e-05,2.126753304606917401e-07,1.483000000000000000e+03,4.958567493855516907e-04,4.236469579852753789e-04,5.972394929760490396e-05,1.207197643218699897e-04,3.658505727006103802e-04,3.922536106305640844e-04,4.072296574813432952e-04,4.345251448388029567e-04,4.699656568678692650e-04,4.873406157868935963e-04,5.001108493304601364e-04,5.061097666580877379e-04,5.150131404801933793e-04
8.159999999999989768e+02,4.598323734113394178e-04,3.392432186766827502e-04,5.191288265509889964e-04,3.610864105275779338e-05,2.127496455957824133e-07,1.483000000000000000e+03,4.959410144640971976e-04,4.237237323585816380e-04,5.929645313964957863e-05,1.205891547346566676e-04,3.657278581147375149e-04,3.922747199064745673e-04,4.074326608461811068e-04,4.346345840879479701e-04,4.701123022076313302e-04,4.874052442625467665e-04,5.002263780315853014e-04,5.061356496907955249e-04,5.151460520720091028e-04
8.184999999999989768e+02,4.597140054689188935e-04,3.393837064478727071e-04,5.194455400017164090e-04,3.609529238213187151e-05,2.126398369564287786e-07,1.483000000000000000e+03,4.958092978510507311e-04,4.236187130867870017e-04,5.973153453279751550e-05,1.203302990210461864e-04,3.654642728310606640e-04,3.923923278415745054e-04,4.072714026916929362e-04,4.345761566450961942e-04,4.700337187288438192e-04,4.871707586038974587e-04,4.999681739752356337e-04,5.059578130207011311e-04,5.150229134592916765e-04
8.209999999999989768e+02,4.598109874695858676e-04,3.394173383288196649e-04,5.194514846952072397e-04,3.609632334415186991e-05,2.127290887567212093e-07,1.483000000000000000e+03,4.959073108137377782e-04,4.237146641254340112e-04,5.964049722562137206e-05,1.203936491407662027e-04,3.656517044935192798e-04,3.925647440573403488e-04,4.074247318181697377e-04,4.346735829135517414e-04,4.700944607465395021e-04,4.872993049294515461e-04,5.001118518491988419e-04,5.062193429468889042e-04,5.152422658674391323e-04
8.234999999999989768e+02,4.596789782256226154e-04,3.397293141655106496e-04,5.193760955369407673e-04,3.610325474302225943e-05,2.126082080255919165e-07,1.483000000000000000e+03,4.957822329686448681e-04,4.235757234826003628e-04,5.969711731131815188e-05,1.199496640601119659e-04,3.657437679186539836e-04,3.923751354590906504e-04,4.073870867571773914e-04,4.345283063186409687e-04,4.700169266067567310e-04,4.872416724067602282e-04,4.999461402366963065e-04,5.060010618329491977e-04,5.151077061417769958e-04
8.259999999999989768e+02,4.597664485260119201e-04,3.390058394447335302e-04,5.189948430450368275e-04,3.609974350947808011e-05,2.126883786716721130e-07,1.483000000000000000e+03,4.958661920354900205e-04,4.236667050165338197e-04,5.922839451902490743e-05,1.207606090812783899e-04,3.654775771276012539e-04,3.924346706723187781e-04,4.074644473863373549e-04,4.345792085183512276e-04,4.699988113465142334e-04,4.872866693867290125e-04,5.000640729116022538e-04,5.061789014862982938e-04,5.150640544016234787e-04
8.284999999999989768e+02,4.596482385619725321e-04,3.397297424820028408e-04,5.193801244880216208e-04,3.608536198236052652e-05,2.125786565625219224e-07,1.483000000000000000e+03,4.957336005443330586e-04,4.235628765796120056e-04,5.973188592604908873e-05,1.199184960799696913e-04,3.656788396558870603e-04,3.922480086889317246e-04,4.073789026574219682e-04,4.344019759245316211e-04,4.698945661646821369e-04,4.872730147728485616e-04,5.000113914847371726e-04,5.060585426527317628e-04,5.150337190899748757e-04
8.309999999999989768e+02,4.597326376382220850e-04,3.394180984799650361e-04,5.196049668234017276e-04,3.609644461719287709e-05,2.126570514237989022e-07,1.483000000000000000e+03,4.958290822554149756e-04,4.236361930210291943e-04,5.987232918517964263e-05,1.203145391582570488e-04,3.655978874289906471e-04,3.922528131064197576e-04,4.072049144451567898e-04,4.345092686472280764e-04,4.699649844405498727e-04,4.872620602080216445e-04,5.000926530821695566e-04,5.061792912038352897e-04,5.150868230212650662e-04
8.334999999999989768e+02,4.596084134218996549e-04,3.394314972348625608e-04,5.191447849519191396e-04,3.607976180924903656e-05,2.125416429004079840e-07,1.483000000000000000e+03,4.956881752311486982e-04,4.235286516126506116e-04,5.953637153001948472e-05,1.201769161870370941e-04,3.657593741602859307e-04,3.922519015336404201e-04,4.071094513163046489e-04,4.344590370471553779e-04,4.697305048218935065e-04,4.871719838465166270e-04,4.998916714406571177e-04,5.059492902718154854e-04,5.150076371699196338e-04
8.359999999999989768e+02,4.596857428432168306e-04,3.394126548089907575e-04,5.193776359767376472e-04,3.609496107119249494e-05,2.126138283880509778e-07,1.483000000000000000e+03,4.957807039144093188e-04,4.235907817720243424e-04,5.969189313352081657e-05,1.202730880342260732e-04,3.654568863035343135e-04,3.921121174173634459e-04,4.072166125984436644e-04,4.343363904016847316e-04,4.698451677219643401e-04,4.872651880382660198e-04,5.001010967938088365e-04,5.060111573231530985e-04,5.151699954867637685e-04
8.384999999999989768e+02,4.595733100631446059e-04,3.398187162738905464e-04,5.191457307913871933e-04,3.608583762286197169e-05,2.125098149993388435e-07,1.483000000000000000e+03,4.956591476860066183e-04,4.234874724402826478e-04,5.957242072824258739e-05,1.197545937892540596e-04,3.657319006555662393e-04,3.919936208248727782e-04,4.072049378422487251e-04,4.344472616703671467e-04,4.698888955623966050e-04,4.870941833834850285e-04,4.998852325497234444e-04,5.059029011315895096e-04,5.147300627071645747e-04
8.409999999999989768e+02,4.596629342474319708e-04,3.394710980824308384e-04,5.191888777676543143e-04,3.609306246412993937e-05,2.125927222789984921e-07,1.483000000000000000e+03,4.957559967115618763e-04,4.235698717833020111e-04,5.952594352022234350e-05,1.201918361650011324e-04,3.657424965956710609e-04,3.921309676092143526e-04,4.073218918457928938e-04,4.344704080581591544e-04,4.699820290695831400e-04,4.872969941617938134e-04,5.000659219033401839e-04,5.060022506591961696e-04,5.148868660032785175e-04
8.434999999999989768e+02,4.595342012707373763e-04,3.397369383261542855e-04,5.191893729523089883e-04,3.608287130595313921e-05,2.124736557392165783e-07,1.483000000000000000e+03,4.956170725766904884e-04,4.234513299647842642e-04,5.965517168157161198e-05,1.197972629445830908e-04,3.654470532030070222e-04,3.921068971316290521e-04,4.071824930942223738e-04,4.344446009931393995e-04,4.697744617825055772e-04,4.871178620845274809e-04,4.999345877645930197e-04,5.060038950531309905e-04,5.148436228320025154e-04
8.459999999999989768e+02,4.596194635168486336e-04,3.394266954036837870e-04,5.190147060604028946e-04,3.608569232404446546e-05,2.125522284340213394e-07,1.483000000000000000e+03,4.957051558408930719e-04,4.235337711928041952e-04,5.939524254355426107e-05,1.201927681131648466e-04,3.656327918767979788e-04,3.921804293788099622e-04,4.071444243811353936e-04,4.343941281710092354e-04,4.699313354520817318e-04,4.871429949249507811e-04,5.000381462435400225e-04,5.058543873968939951e-04,5.147916394258329319e-04
8.484999999999989768e+02,4.594968753289393158e-04,3.393039302386172563e-04,5.186876415573296031e-04,3.607865237097703182e-05,2.124390475939645950e-07,1.483000000000000000e+03,4.955755276999163680e-04,4.234182229579622637e-04,5.919076622839028728e-05,1.201929450903220595e-04,3.655933249945020076e-04,3.920092549956893523e-04,4.069505283697609738e-04,4.342707278515188030e-04,4.696620576475609094e-04,4.870004573887137291e-04,4.996399359890097867e-04,5.059021918896462310e-04,5.147620906616270659e-04
8.509999999999989768e+02,4.595680990219611919e-04,3.394719299249739281e-04,5.188761451383884331e-04,3.607962287009396757e-05,2.125045768251073735e-07,1.483000000000000000e+03,4.956477218920551323e-04,4.234884761518672514e-04,5.930804611642724123e-05,1.200961690969872637e-04,3.654932736321785938e-04,3.921726794065807302e-04,4.071060984317130451e-04,4.344853605862440487e-04,4.698944573731664645e-04,4.870290405118802429e-04,5.000014858032003195e-04,5.060338695857436071e-04,5.148496988506240206e-04
8.534999999999989768e+02,4.594550930252195783e-04,3.390810146773043225e-04,5.191338576075468997e-04,3.607283508196941832e-05,2.124002319376640832e-07,1.483000000000000000e+03,4.955279281071890305e-04,4.233822579432501803e-04,5.967876458232732138e-05,1.203740783479152559e-04,3.655518952265498838e-04,3.920861085818692308e-04,4.070555486232519424e-04,4.342420824335102613e-04,4.697616099399908930e-04,4.870281247985852840e-04,4.998062220081935045e-04,5.058515606002656232e-04,5.149406223041386394e-04
8.559999999999989768e+02,4.595358120335489745e-04,3.387807684345796452e-04,5.188291939085853174e-04,3.608456654823940905e-05,2.124752584843075895e-07,1.483000000000000000e+03,4.956203785817884242e-04,4.234512454853095790e-04,5.929338187503634290e-05,1.207550435989693293e-04,3.655068145377404049e-04,3.919764561253335101e-04,4.069200565143906746e-04,4.344176094605731392e-04,4.699342495725530302e-04,4.870746119260167947e-04,4.999406470320399672e-04,5.058757312085260509e-04,5.147163353861030277e-04
8.584999999999989768e+02,4.594141173388628587e-04,3.391869424821543333e-04,5.187970625481170628e-04,3.606398177795793928e-05,2.123619419919273333e-07,1.483000000000000000e+03,4.954780991168208047e-04,4.233501355609049126e-04,5.938294520925420416e-05,1.202271748567085253e-04,3.653521489093577122e-04,3.921041887687158807e-04,4.069701117060708136e-04,4.341763914251975777e-04,4.696422726109010168e-04,4.869263403100388765e-04,4.999214715482369403e-04,5.058111175423635371e-04,5.146944578257479095e-04
8.609999999999989768e+02,4.595015322156018479e-04,3.390875978274313996e-04,5.187314560296860501e-04,3.607177551193523508e-05,2.124428310970691958e-07,1.483000000000000000e+03,4.955733077275370491e-04,4.234297567036665925e-04,5.922992381408420225e-05,1.204139343881704483e-04,3.656125817935660912e-04,3.922114939503845038e-04,4.069821666640388667e-04,4.341033436183981947e-04,4.697406907736358410e-04,4.871239449005572170e-04,4.997801891903379994e-04,5.058778499265117199e-04,5.148848632183020265e-04
8.634999999999989768e+02,4.593757316663042429e-04,3.394279542642280765e-04,5.188780915112815861e-04,3.606362675453595590e-05,2.123266480186427845e-07,1.483000000000000000e+03,4.954393584208401785e-04,4.233121049117683074e-04,5.950235984497734320e-05,1.199477774020761664e-04,3.654725637195324118e-04,3.921826893372849332e-04,4.070187671784210358e-04,4.342705828207273902e-04,4.696956045176041688e-04,4.868591099705208303e-04,4.997807194473386340e-04,5.055251497818127621e-04,5.145257898479256142e-04
8.659999999999989768e+02,4.594546628189920029e-04,3.392065943270007990e-04,5.188438546372851554e-04,3.606100754550898267e-05,2.123989834513108667e-07,1.483000000000000000e+03,4.955156703645009720e-04,4.233936552734830338e-04,5.938919181829315245e-05,1.202480684919912039e-04,3.657294006176063303e-04,3.921018245377020641e-04,4.070896129394848849e-04,4.341296254780120526e-04,4.697435454300743747e-04,4.869253115704622785e-04,4.997956961407527170e-04,5.057920036244257633e-04,5.147932359406071556e-04
8.684999999999989768e+02,4.593237573754982341e-04,3.391341008892636275e-04,5.187470658913756472e-04,3.606090444726293038e-05,2.122787029191001735e-07,1.483000000000000000e+03,4.953846618227611713e-04,4.232628529282352970e-04,5.942330851587741304e-05,1.201896564862346066e-04,3.651114969710930703e-04,3.919040579188419709e-04,4.070470228907006817e-04,4.340470782782996544e-04,4.695381216156286762e-04,4.868229552218490295e-04,4.995918346662903695e-04,5.056333350854395545e-04,5.146493263844327710e-04
8.709999999999989768e+02,4.594168565400439503e-04,3.388011160829613425e-04,5.190940231415814253e-04,3.605959055200237500e-05,2.123641421439133534e-07,1.483000000000000000e+03,4.954764470920463388e-04,4.233572659880415617e-04,5.967716660153747502e-05,1.206157404570826078e-04,3.650343583061918203e-04,3.918300657351599580e-04,4.070808998658227381e-04,4.342524423466242707e-04,4.696997244270574210e-04,4.869048243765259449e-04,4.997458253237416475e-04,5.058240624029570294e-04,5.145162046042040405e-04
8.734999999999989768e+02,4.592900581369645371e-04,3.395188096983736410e-04,5.186988180389290760e-04,3.604622698582956680e-05,2.122466879833702165e-07,1.483000000000000000e+03,4.953362851227940565e-04,4.232438311511349635e-04,5.940875990196453887e-05,1.197712484385908961e-04,3.655083623746040221e-04,3.920478058609608838e-04,4.067083899173185219e-04,4.341930763750815876e-04,4.694953491069904982e-04,4.867887159013828142e-04,4.997066318959012075e-04,5.054537227665554817e-04,5.144549425203981180e-04
8.759999999999989768e+02,4.593730531824798038e-04,3.388228204585938758e-04,5.188779657849301643e-04,3.605465939068310498e-05,2.123235404539715845e-07,1.483000000000000000e+03,4.954277125731629088e-04,4.233183937917966988e-04,5.950491260245036051e-05,1.205502327238859280e-04,3.656000384472532982e-04,3.919249782467598394e-04,4.068690229060379303e-04,4.343089799959661077e-04,4.695257253251397273e-04,4.869093947191491809e-04,4.997903732902835147e-04,5.056231395803138535e-04,5.147783854920205985e-04
8.784999999999989768e+02,4.592504508428325990e-04,3.392015240617485532e-04,5.188303593304411255e-04,3.604594198716730327e-05,2.122102865330872503e-07,1.483000000000000000e+03,4.952963928299998616e-04,4.232045088556652822e-04,5.957990848760852647e-05,1.200489267810840458e-04,3.649936488311409754e-04,3.917599820600412941e-04,4.068348289489406465e-04,4.339931978741091100e-04,4.694338916818239214e-04,4.867446059344107201e-04,4.996441887605307950e-04,5.056631572870313269e-04,5.144413097447026817e-04
8.809999999999989768e+02,4.593309870810506667e-04,3.391193939088280583e-04,5.186963474269230823e-04,3.604147826221615575e-05,2.122839438481781112e-07,1.483000000000000000e+03,4.953724653432668495e-04,4.232895088188344838e-04,5.936536034587241561e-05,1.202115931722226084e-04,3.652340670408222548e-04,3.918927431995161107e-04,4.068532691581932810e-04,4.339879374543963815e-04,4.695117924164865248e-04,4.868638876896407919e-04,4.996695040109492983e-04,5.056472657064589159e-04,5.144679280610209423e-04
8.834999999999989768e+02,4.592116894372978383e-04,3.391602336814678108e-04,5.185922663227807887e-04,3.604602868205757684e-05,2.121746918996049436e-07,1.483000000000000000e+03,4.952577181193554626e-04,4.231656607552402682e-04,5.938057688548295044e-05,1.200514557558300275e-04,3.656255677593707779e-04,3.916754186482091101e-04,4.068344161733460714e-04,4.339388767820715116e-04,4.695460405397989417e-04,4.866593339102526011e-04,4.995859389849633325e-04,5.055637332751185741e-04,5.146876582013523629e-04
8.859999999999989768e+02,4.592774384948185404e-04,3.391759243644923839e-04,5.187608154457848441e-04,3.604735352724047721e-05,2.122351772066796401e-07,1.483000000000000000e+03,4.953247920220590515e-04,4.232300849675780835e-04,5.948337695096630367e-05,1.201015141303261565e-04,3.652953128315144550e-04,3.919331561642218158e-04,4.068824430684997071e-04,4.340748953797470217e-04,4.694782629271265838e-04,4.868267833804312068e-04,4.994610505736494155e-04,5.057832610562207950e-04,5.148058642212038384e-04
8.884999999999989768e+02,4.591556601659342249e-04,3.388923470974298255e-04,5.183217225658502247e-04,3.603729521324655605e-05,2.121226069087014984e-07,1.483000000000000000e+03,4.951929553791808080e-04,4.231183649526876417e-04,5.916606239991599979e-05,1.202633130685043994e-04,3.651943417479427165e-04,3.916189082308373700e-04,4.066889756591822902e-04,4.339813485335458870e-04,4.693985178600204849e-04,4.865835653741462218e-04,4.994080701548344291e-04,5.053819673494829110e-04,5.145128797437145728e-04
8.909999999999989768e+02,4.592279630150606392e-04,3.395198153246786884e-04,5.184055239215925193e-04,3.604046675283397469e-05,2.121892372587240245e-07,1.483000000000000000e+03,4.952684297678946546e-04,4.231874962622266781e-04,5.917756090653188009e-05,1.197081476903819508e-04,3.655826631794629892e-04,3.919743703849368167e-04,4.068224314907375517e-04,4.338892234763511591e-04,4.693297520267572108e-04,4.867343059430652126e-04,4.996827679189753610e-04,5.055887416344988878e-04,5.146419758393184574e-04
8.934999999999989768e+02,4.591121003014807895e-04,3.391882979853830921e-04,5.186359128414983919e-04,3.603988013569984057e-05,2.120827936034325954e-07,1.483000000000000000e+03,4.951519804371806504e-04,4.230722201657809286e-04,5.952381254001760241e-05,1.199238023160976974e-04,3.649116961923880168e-04,3.915528109038999443e-04,4.067502699275987667e-04,4.339665946634503027e-04,4.693895908684203415e-04,4.866320363830617911e-04,4.995180514037891135e-04,5.055842718264799479e-04,5.144197998980702072e-04
8.959999999999989768e+02,4.591973139470109135e-04,3.388969678988722049e-04,5.186448034268704597e-04,3.604071103316873156e-05,2.121611059879260785e-07,1.483000000000000000e+03,4.952380249801796586e-04,4.231566029138421683e-04,5.944748947985954626e-05,1.203003460481387086e-04,3.652022276605573076e-04,3.920568109464733319e-04,4.067664722544942196e-04,4.340928120946562960e-04,4.695013464628116089e-04,4.866888057963435362e-04,4.995331086335879408e-04,5.055104286308178272e-04,5.145523791440765292e-04
8.984999999999989768e+02,4.590639212990280668e-04,3.393762375196851381e-04,5.187499050381901055e-04,3.603038498989200223e-05,2.120378724809599930e-07,1.483000000000000000e+03,4.950943062889200759e-04,4.230335363091360578e-04,5.968598373916203861e-05,1.196876837793429287e-04,3.651502522220148247e-04,3.917749197348994669e-04,4.065559682638101809e-04,4.338802587095961041e-04,4.692353816956671276e-04,4.865167442350315009e-04,4.992781540755471606e-04,5.052648455494897521e-04,5.143633819200549295e-04
9.009999999999989768e+02,4.591434622208171411e-04,3.387815095389734815e-04,5.187831479741045236e-04,3.604056487313982068e-05,2.121116412164939270e-07,1.483000000000000000e+03,4.951840270939569279e-04,4.231028973476773001e-04,5.963968575328738256e-05,1.203619526818436596e-04,3.650901518722711502e-04,3.919938496790615788e-04,4.066137679981529250e-04,4.338139619987014172e-04,4.693445828272913229e-04,4.866055590647826211e-04,4.995648789443723385e-04,5.055569011491628821e-04,5.145348926044696980e-04
9.034999999999989768e+02,4.590198078588593076e-04,3.389489867806586443e-04,5.182230403828942417e-04,3.601733884275239731e-05,2.119964327040977719e-07,1.483000000000000000e+03,4.950371467016117253e-04,4.230024690161068900e-04,5.920323252403493410e-05,1.200708210782006633e-04,3.648967807001920181e-04,3.916885944134179632e-04,4.066518337706074128e-04,4.338181686269748367e-04,4.692270193078037946e-04,4.864999876646680871e-04,4.993099610094430029e-04,5.054014735154477127e-04,5.141320925237598564e-04
9.059999999999989768e+02,4.591059722511009879e-04,3.387877033198323940e-04,5.184381940296858447e-04,3.601991281088426106e-05,2.120757278755324179e-07,1.483000000000000000e+03,4.951258850619851947e-04,4.230860594402167268e-04,5.933222177858485684e-05,1.203182689312685938e-04,3.651239925552222237e-04,3.916264595863303715e-04,4.066078628869540740e-04,4.341166247551794095e-04,4.693917232581036819e-04,4.866052364391941043e-04,4.993604215121144000e-04,5.055504456604147231e-04,5.143658110752835676e-04
9.084999999999989768e+02,4.589669623499642538e-04,3.386102348189351150e-04,5.182392713911922709e-04,3.602667149835909782e-05,2.119485935880042040e-07,1.483000000000000000e+03,4.949936338483233245e-04,4.229402908516051831e-04,5.927230904122801711e-05,1.203567275310291388e-04,3.650004424669573149e-04,3.917072607108699209e-04,4.064513212917141016e-04,4.336955339373380286e-04,4.691159769874281705e-04,4.864694539940179509e-04,4.991714102783553113e-04,5.052197286918678077e-04,5.142665102286168291e-04
9.109999999999989768e+02,4.590540009924033433e-04,3.386379285035726158e-04,5.185537727547152994e-04,3.602914048692212076e-05,2.120286747913598350e-07,1.483000000000000000e+03,4.950831414793254370e-04,4.230248605054812497e-04,5.949977176231195609e-05,1.204160724888307275e-04,3.653272383603037516e-04,3.916488098176936178e-04,4.066537894542792764e-04,4.337667763986993263e-04,4.692526587821779240e-04,4.864786408133693141e-04,4.994033375963078314e-04,5.053382602395002296e-04,5.144253062422706867e-04
9.134999999999989768e+02,4.589214562950953962e-04,3.389629158558908530e-04,5.182646698202430504e-04,3.600863122508643331e-05,2.119055245707154860e-07,1.483000000000000000e+03,4.949300875201818363e-04,4.229128250700089561e-04,5.934321352514765422e-05,1.199585404392045432e-04,3.650267520615996394e-04,3.916087665056498541e-04,4.064162290468606811e-04,4.336864365580638632e-04,4.691314142680943480e-04,4.864643970356301046e-04,4.991574597674959578e-04,5.051882385440384197e-04,5.140484311114437667e-04
9.159999999999989768e+02,4.590032925684092604e-04,3.389068416784771698e-04,5.181548567716252711e-04,3.600756344398918821e-05,2.119805672138136831e-07,1.483000000000000000e+03,4.950108560123984893e-04,4.229957291244200858e-04,5.915156420321601065e-05,1.200964508899320907e-04,3.652535112887255039e-04,3.916844074950713767e-04,4.067351991624010093e-04,4.338618400520945760e-04,4.692059712257415317e-04,4.864772255696826406e-04,4.992981596927388663e-04,5.053101397111967388e-04,5.142296865697574800e-04
9.184999999999989768e+02,4.588809067163726087e-04,3.390168371884829074e-04,5.181676658710447593e-04,3.601201658054885757e-05,2.118685518870379844e-07,1.483000000000000000e+03,4.948929232969214798e-04,4.228688901358237376e-04,5.928675915467215059e-05,1.198640695278897013e-04,3.647467278928086297e-04,3.916696470094289235e-04,4.065837408208969436e-04,4.338026559561594577e-04,4.691156737011698669e-04,4.863983526924802294e-04,4.992303548880286075e-04,5.051614776073414361e-04,5.139232205799755147e-04
9.209999999999989768e+02,4.589500915525960862e-04,3.390166539351768772e-04,5.186576287946278617e-04,3.601824916347843713e-05,2.119325008089387608e-07,1.483000000000000000e+03,4.949683407160745301e-04,4.229318423891176423e-04,5.970753724203177546e-05,1.199334376174192090e-04,3.648663543218699529e-04,3.916029375437499464e-04,4.067378661388939024e-04,4.337234554690023655e-04,4.691019743729329581e-04,4.864635965839750591e-04,4.993090153843844940e-04,5.052437302151551075e-04,5.142728396286018596e-04
9.234999999999989768e+02,4.588288482511707392e-04,3.386170705127369124e-04,5.182239254781513104e-04,3.599043670209578982e-05,2.118192235215034029e-07,1.483000000000000000e+03,4.948192849532665697e-04,4.228384115490749630e-04,5.939507722698057117e-05,1.202117777384338268e-04,3.649997702095590202e-04,3.915491116673740116e-04,4.064261926281496386e-04,4.335609136390985562e-04,4.690222627036417006e-04,4.863139815797471073e-04,4.990412192182680853e-04,5.050663975199227735e-04,5.140527860892864145e-04
9.259999999999989768e+02,4.589097658006389057e-04,3.386110930570097985e-04,5.184981826064183168e-04,3.600340771081768338e-05,2.118944185139886043e-07,1.483000000000000000e+03,4.949131735114565417e-04,4.229063580898212156e-04,5.958841680577941103e-05,1.202986727436291072e-04,3.649840207235056488e-04,3.915546119824205354e-04,4.064151222054933690e-04,4.336123661771280565e-04,4.691199974844327721e-04,4.863753206642228676e-04,4.992538920833679630e-04,5.049570597673621718e-04,5.142587289146358662e-04
9.284999999999989768e+02,4.587749227526367337e-04,3.388040392266803932e-04,5.181914090739895120e-04,3.600245415072067718e-05,2.117706064515625263e-07,1.483000000000000000e+03,4.947773769033574380e-04,4.227724686019160294e-04,5.941648632135277828e-05,1.199708835259563405e-04,3.646495947168522465e-04,3.916310378907867317e-04,4.064660020970468956e-04,4.336436672385316740e-04,4.690006801061177063e-04,4.862431463966605544e-04,4.991195272331672974e-04,5.048972288185171135e-04,5.138188752149484536e-04
9.309999999999989768e+02,4.588631170581132035e-04,3.389074401976981707e-04,5.182650067425816033e-04,3.601399133915988624e-05,2.118523677684647300e-07,1.483000000000000000e+03,4.948771083972730491e-04,4.228491257189533037e-04,5.940188968446839975e-05,1.199556768604150329e-04,3.651416368840417945e-04,3.919213377192899694e-04,4.064604599790021884e-04,4.336117694812659023e-04,4.691597942392444396e-04,4.863657600202265455e-04,4.992497266282048748e-04,5.050360899640839738e-04,5.140088956766348995e-04
9.334999999999989768e+02,4.587419609006452171e-04,3.389076227179464891e-04,5.178158745516843551e-04,3.599356473605173803e-05,2.117397233933774166e-07,1.483000000000000000e+03,4.947355256366969822e-04,4.227483961645934520e-04,5.907391365103913800e-05,1.198343381826987280e-04,3.650515493643014713e-04,3.913657823141992250e-04,4.065247343883868669e-04,4.335077903911290333e-04,4.690213828726412732e-04,4.862477699154388929e-04,4.990477595961745555e-04,5.049233832114311243e-04,5.140721350573808270e-04
9.359999999999989768e+02,4.588034698838329385e-04,3.389694237563890280e-04,5.182685707345373273e-04,3.600707847494422407e-05,2.117971336777460872e-07,1.483000000000000000e+03,4.948105483587771558e-04,4.227963914088887212e-04,5.946510085070438878e-05,1.198340461274439105e-04,3.646794554564011326e-04,3.912374410491863846e-04,4.063295796928197124e-04,4.336843347289342848e-04,4.691451997914857864e-04,4.863004001979168546e-04,4.991772908122247328e-04,5.051025276301380432e-04,5.139573305816560155e-04
9.384999999999989768e+02,4.586929694577957981e-04,3.387145571579456985e-04,5.180955494280130606e-04,3.599574579293644410e-05,2.116949339452000813e-07,1.483000000000000000e+03,4.946887152507321948e-04,4.226972236648593472e-04,5.940257997021726249e-05,1.199784122998500996e-04,3.648491784802741149e-04,3.915251271343757702e-04,4.060403608278585676e-04,4.334053280480109445e-04,4.688454551626426172e-04,4.862321939565302149e-04,4.991403004713530073e-04,5.049625372722379513e-04,5.140293497043682677e-04
9.409999999999989768e+02,4.587507977235629440e-04,3.391221977930114310e-04,5.180484314865056077e-04,3.600054018638487502e-05,2.117483333057169165e-07,1.483000000000000000e+03,4.947513379099478326e-04,4.227502575371780555e-04,5.929763376294266367e-05,1.196285999305515130e-04,3.651318523278167618e-04,3.913898560065766190e-04,4.063095628081953817e-04,4.335493956005841165e-04,4.689888569107772973e-04,4.862340661547873166e-04,4.990028234609282607e-04,5.049905368751800294e-04,5.138940089644510175e-04
9.434999999999989768e+02,4.586262084388953312e-04,3.382515063189489232e-04,5.177244366467861165e-04,3.600116800486853798e-05,2.116340831647518102e-07,1.483000000000000000e+03,4.946273764437638353e-04,4.226250404340267729e-04,5.909822820789078536e-05,1.203747021199464079e-04,3.646634031639096342e-04,3.912569544376654396e-04,4.061870383542049768e-04,4.334997767613050753e-04,4.689234692482304920e-04,4.861138852354693861e-04,4.989524544553911685e-04,5.049976663649906154e-04,5.137273846923699283e-04
9.459999999999989768e+02,4.587072308311050282e-04,3.392876430012086125e-04,5.179964295813375757e-04,3.598761430113268695e-05,2.117074319998277709e-07,1.483000000000000000e+03,4.946948451322376880e-04,4.227196165299723684e-04,5.928919875023254751e-05,1.194195878298964157e-04,3.646836662643262940e-04,3.912379337338804794e-04,4.063016968065892879e-04,4.336092217630552409e-04,4.690150444981866376e-04,4.862440190181202917e-04,4.990759024706851793e-04,5.048672275417604880e-04,5.139983816599275057e-04
9.484999999999989768e+02,4.585836890233033485e-04,3.386312749782538077e-04,5.178690840802441893e-04,3.598910047741728382e-05,2.115942151913954268e-07,1.483000000000000000e+03,4.945727895007206391e-04,4.225945885458860579e-04,5.928539505694084078e-05,1.199524140450495407e-04,3.645102025596720706e-04,3.913846541176544563e-04,4.061252662450472953e-04,4.334029465859495387e-04,4.688589139775147679e-04,4.861148057291728359e-04,4.987629088815539275e-04,5.047259084454522489e-04,5.137075817587839072e-04
9.509999999999989768e+02,4.586515220516015705e-04,3.387429446241675191e-04,5.180403200836225779e-04,3.599294654444260862e-05,2.116567108812018932e-07,1.483000000000000000e+03,4.946444685960441588e-04,4.226585755071589822e-04,5.938879803202100740e-05,1.199085774274340514e-04,3.646059513707495918e-04,3.913908455809710519e-04,4.062243254677312763e-04,4.335763278858480001e-04,4.688463580083659845e-04,4.861109843760301171e-04,4.990309061042814747e-04,5.049342142784398954e-04,5.137259627518922381e-04
9.534999999999989768e+02,4.585263356670780705e-04,3.388457313057987403e-04,5.176867354825082871e-04,3.597809625318840995e-05,2.115408239102817126e-07,1.483000000000000000e+03,4.945044319202664736e-04,4.225482394138896673e-04,5.916039981543021664e-05,1.196806043612793301e-04,3.645831707336257802e-04,3.918111032221730438e-04,4.061223401050314034e-04,4.333529434725617619e-04,4.687283084222743351e-04,4.860343310063718232e-04,4.986801380863631339e-04,5.047873694171646410e-04,5.138032615725857078e-04
9.559999999999989768e+02,4.586161050093629280e-04,3.387837728721295751e-04,5.177595578138252013e-04,3.598201791089349392e-05,2.116234373868988543e-07,1.483000000000000000e+03,4.945981229202563948e-04,4.226340870984694612e-04,5.914345280446227327e-05,1.198323321372333529e-04,3.646507006302966724e-04,3.911598649711354883e-04,4.062307923858230179e-04,4.335309176022918978e-04,4.687702520359580483e-04,4.860990755612248481e-04,4.987948370487137574e-04,5.047837745400169437e-04,5.136952587236192367e-04
9.584999999999989768e+02,4.584754782197000768e-04,3.383779238881894796e-04,5.179517461739106387e-04,3.597185820509209300e-05,2.114937387115099822e-07,1.483000000000000000e+03,4.944473364247921766e-04,4.225036200146079770e-04,5.947626795421056189e-05,1.200975543315105972e-04,3.644329266520771569e-04,3.911242079873061611e-04,4.060715060953978307e-04,4.331821301542195424e-04,4.687386245109650333e-04,4.859879628347556170e-04,4.985843752468560987e-04,5.046131726716621265e-04,5.136833735170460904e-04
9.609999999999989768e+02,4.585647834494775026e-04,3.391572516579805657e-04,5.180246208066895423e-04,3.597716517178150311e-05,2.115760170338638448e-07,1.483000000000000000e+03,4.945419486212590532e-04,4.225876182776960063e-04,5.945983735721203966e-05,1.194075317914969369e-04,3.645903532347897027e-04,3.912863386798556115e-04,4.059713546039485604e-04,4.333566915490220158e-04,4.688980136597433487e-04,4.861253583207228771e-04,4.988536621812547645e-04,5.048256095816336299e-04,5.137237800325437660e-04
9.634999999999989768e+02,4.584281486570391346e-04,3.384663554646405188e-04,5.176011147805773156e-04,3.596470992021925971e-05,2.114498278407659476e-07,1.483000000000000000e+03,4.943928585772584079e-04,4.224634387368198614e-04,5.917296612353818101e-05,1.199617931923986159e-04,3.649689880650452750e-04,3.912010449051036534e-04,4.060161918108436672e-04,4.331753435042533067e-04,4.686324668562798939e-04,4.859888744846418409e-04,4.986540617010613201e-04,5.045039428526271403e-04,5.134839115330715881e-04
9.659999999999989768e+02,4.585157405955961308e-04,3.384663792822015065e-04,5.181855195992131563e-04,3.597312197620744392e-05,2.115307498786431376e-07,1.483000000000000000e+03,4.944888625718035476e-04,4.225426186193887140e-04,5.966977900361702556e-05,1.200493613133946243e-04,3.645092280126817634e-04,3.911946123392817470e-04,4.060091970047672444e-04,4.333788008998687739e-04,4.687504597652988403e-04,4.860205655306110411e-04,4.987708016879806999e-04,5.047758509947778511e-04,5.135845426974842629e-04
9.684999999999989768e+02,4.583806708696113678e-04,3.386678806804158158e-04,5.176504706498802127e-04,3.596565782440632142e-05,2.114063679696173438e-07,1.483000000000000000e+03,4.943463286940176418e-04,4.224150130452050396e-04,5.926979978026884494e-05,1.197127901891955519e-04,3.643034896824989886e-04,3.910185028952397495e-04,4.059605379830062569e-04,4.333478801666543461e-04,4.685948143651165942e-04,4.859422432593883852e-04,4.986599612921016221e-04,5.045228184572963809e-04,5.134174530162471895e-04
9.709999999999989768e+02,4.584571056113055133e-04,3.387375706349108847e-04,5.176419262260243716e-04,3.596221727432062480e-05,2.114761987567812269e-07,1.483000000000000000e+03,4.944193228856261788e-04,4.224948883369849021e-04,5.918482061471885824e-05,1.197195349763946286e-04,3.648275108136382096e-04,3.909898750070994983e-04,4.062842984104145716e-04,4.335410762761640570e-04,4.688193982642591216e-04,4.859315910299936026e-04,4.986974779622236047e-04,5.045951935896464185e-04,5.136343439113721541e-04
9.734999999999989768e+02,4.583345270704343010e-04,3.388836428291403424e-04,5.176052887129321172e-04,3.596519530977639360e-05,2.113640339785489470e-07,1.483000000000000000e+03,4.942997223802106811e-04,4.223693317606579210e-04,5.927076164249781617e-05,1.194508842412939586e-04,3.644771547578769103e-04,3.909590360973340200e-04,4.058185975131180408e-04,4.333318318959275398e-04,4.685214467034162908e-04,4.858425940645446825e-04,4.985896516705300586e-04,5.044528649708220330e-04,5.133826250631925558e-04
9.759999999999989768e+02,4.584057921731572033e-04,3.388621805942854527e-04,5.178450630970160692e-04,3.596040706699058350e-05,2.114290211743234075e-07,1.483000000000000000e+03,4.943661992401478071e-04,4.224453851061665995e-04,5.943927092385886592e-05,1.195436115788717506e-04,3.648328309417121318e-04,3.912204626679176072e-04,4.058772874424040433e-04,4.332606784613059984e-04,4.686770038418562210e-04,4.858765162151124258e-04,4.985875576045710120e-04,5.045360920509343481e-04,5.134238036713827460e-04
9.784999999999989768e+02,4.582840525677980338e-04,3.389366476591116934e-04,5.171546965586639680e-04,3.594703624223645927e-05,2.113164622525649419e-07,1.483000000000000000e+03,4.942310888100344456e-04,4.223370163255615677e-04,5.887064399086593429e-05,1.193474049086863404e-04,3.645953480282309103e-04,3.910882514299381151e-04,4.061444479901648143e-04,4.331065377705460269e-04,4.684453312419980826e-04,4.857379511744437618e-04,4.985884724017265734e-04,5.043958005646944362e-04,5.134421415055943731e-04
9.809999999999989768e+02,4.583565439384794772e-04,3.383510795621097488e-04,5.178015295813238059e-04,3.596896368548527126e-05,2.113844877198350172e-07,1.483000000000000000e+03,4.943255076239647756e-04,4.223875802529941789e-04,5.944498564284432865e-05,1.200054643763697284e-04,3.643513968727775431e-04,3.911618556323799480e-04,4.060796481448449772e-04,4.330615534153693506e-04,4.686528753645983103e-04,4.858135513379635974e-04,4.986292175430204893e-04,5.045651325438849436e-04,5.135789880165802200e-04
9.834999999999989768e+02,4.582228532601884076e-04,3.380609455092454954e-04,5.174584556923980325e-04,3.595816645369010915e-05,2.112611729846193843e-07,1.483000000000000000e+03,4.941810197138785370e-04,4.222646868064982781e-04,5.923560243220962491e-05,1.201619077509429121e-04,3.642924304281946611e-04,3.908529684885611219e-04,4.059109764867589059e-04,4.331585985023427943e-04,4.684781488059906783e-04,4.857338698338900486e-04,4.984642681071210345e-04,5.043639492823859564e-04,5.134017834113746440e-04
9.859999999999989768e+02,4.582991900971149809e-04,3.382332977100333958e-04,5.179168820716935654e-04,3.595946318736428321e-05,2.113312306363949004e-07,1.483000000000000000e+03,4.942586532844792709e-04,4.223397269097506910e-04,5.961769197457858450e-05,1.200658923870815851e-04,3.645812562233538383e-04,3.909714360281643609e-04,4.058545649495179201e-04,4.331799314159773392e-04,4.685922800719010436e-04,4.858164905791406501e-04,4.985091211492499817e-04,5.046024413309838476e-04,5.138629488404544698e-04
9.884999999999989768e+02,4.581664342312855628e-04,3.386324263085738976e-04,5.173270117482152907e-04,3.595451028004006662e-05,2.112092082656884364e-07,1.483000000000000000e+03,4.941209445113256158e-04,4.222119239512455097e-04,5.916057751692972797e-05,1.195340079227116652e-04,3.646126104759640492e-04,3.908818511244635920e-04,4.055300389434458278e-04,4.329729712141142865e-04,4.684195842869912150e-04,4.856780818777434302e-04,4.983655610652769916e-04,5.045133045040957115e-04,5.134188476512478814e-04
9.909999999999989768e+02,4.582646326505702798e-04,3.384974387419690200e-04,5.176018294068214553e-04,3.594555234873391905e-05,2.112985562720176917e-07,1.483000000000000000e+03,4.942101849993042056e-04,4.223190803018363540e-04,5.933719675625117543e-05,1.197671939086012599e-04,3.644542663794015053e-04,3.911990535882400258e-04,4.059425156574104996e-04,4.331074370931929781e-04,4.683218769132826607e-04,4.857768846245418513e-04,4.984052566879429783e-04,5.044399712432472583e-04,5.134913179647891896e-04
9.934999999999989768e+02,4.581097421511182307e-04,3.381298451808095089e-04,5.171983581006156386e-04,3.594947881773429287e-05,2.111569008810307825e-07,1.483000000000000000e+03,4.940592209688525168e-04,4.221602633333839446e-04,5.908861594949740793e-05,1.199798969703087218e-04,3.644457795734349108e-04,3.908094843729381261e-04,4.056347215153986285e-04,4.330050486034212878e-04,4.682437541905164311e-04,4.855841079843463502e-04,4.982471373334813403e-04,5.042617604257644461e-04,5.132350511914810821e-04
9.959999999999989768e+02,4.581919942593939911e-04,3.385293283670861371e-04,5.174962848292816815e-04,3.595976939217429222e-05,2.112330086181388887e-07,1.483000000000000000e+03,4.941517636515682698e-04,4.222322248672197124e-04,5.930429056988769038e-05,1.196626658923078540e-04,3.640287593618323847e-04,3.910548110085826107e-04,4.057606058430024659e-04,4.330003452749885129e-04,4.685160407106522275e-04,4.856528541693708049e-04,4.983634843323548605e-04,5.044496140310190859e-04,5.133737700860384681e-04


==> figures/data/3d/gr1_p180_higher_order_subset0_collagen_mass_fraction.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,7.549256489233855533e-06,9.461780527021706560e-13,5.425167058074982295e-05,4.987666015949804067e-06,8.186808582690007909e-11,4.000000000000000000e+00,1.253692250518365875e-05,2.561590473284051465e-06,4.670241409151596742e-05,7.549255543055802599e-06,1.788504194120133440e-07,8.786105086929494424e-07,1.695561791225827569e-06,3.892239279538621107e-06,7.008219734312621960e-06,1.015986763208355834e-05,1.356879407231276956e-05,1.653945989214432720e-05,2.419585971006131040e-05
-1.965000000000003695e+02,1.491688203810171058e-05,5.377011754066539331e-11,1.377376388634757927e-04,1.291984292450908524e-05,3.894357109326288410e-10,4.000000000000000000e+00,2.783672496261079582e-05,1.997039113592625337e-06,1.228207568253740923e-04,1.491682826798416949e-05,1.988716694094089804e-07,9.883458556025164836e-07,1.979523703114127068e-06,5.253383403523252490e-06,1.160246942653780084e-05,2.087772050186510330e-05,3.256666308374159372e-05,4.022485120808782046e-05,5.872971367704676708e-05
-1.940000000000003979e+02,2.334615265574958273e-05,9.703238211307876772e-12,2.343846235504922978e-04,1.966504209807003756e-05,9.317567245444301602e-10,4.000000000000000000e+00,4.301119475381962368e-05,3.681110557679545173e-06,2.110384708947427219e-04,2.334614295251136981e-05,3.851920055924005404e-07,1.951196648385055426e-06,3.769112262255235438e-06,9.038196788895604274e-06,1.861607709990949103e-05,3.178088690524802514e-05,4.895132335634498855e-05,6.105123507700099198e-05,9.250104660815924103e-05
-1.915000000000003979e+02,3.146899670796307537e-05,2.476616808762329800e-10,3.230957533615002675e-04,2.619751034698358265e-05,1.676607302186102734e-09,4.000000000000000000e+00,5.766650705494665464e-05,5.271486360979492721e-06,2.916267566535372057e-04,3.146874904628219852e-05,5.470610742845119692e-07,2.685211411082168262e-06,5.269638555285448101e-06,1.263351656546175248e-05,2.525600937020198178e-05,4.257422389936953351e-05,6.495728616704169107e-05,8.153064699034800219e-05,1.245359596979576586e-04
-1.890000000000003979e+02,3.898615356840406232e-05,3.316810623896233598e-10,4.044358995163951529e-04,3.228719298517966001e-05,2.562383000921419357e-09,4.000000000000000000e+00,7.127334655358371555e-05,6.698960583224402318e-06,3.654497459479910974e-04,3.898582188734167256e-05,6.330555263196199967e-07,3.258368486283741043e-06,6.554483177758578093e-06,1.600111567484143141e-05,3.144871364193410873e-05,5.257348750789512279e-05,7.976908018252644569e-05,1.009579597764205327e-04,1.542785389026602783e-04
-1.865000000000003979e+02,4.583845693273022289e-05,1.793547586182700224e-10,4.786988342378646101e-04,3.791003686089258794e-05,3.538335028767998429e-09,4.000000000000000000e+00,8.374849379362281083e-05,7.928420071837634950e-06,4.328603773051343737e-04,4.583827757797160506e-05,7.605579482441139393e-07,3.846499345702766288e-06,7.736491205427744575e-06,1.906765310946135475e-05,3.702582404412597754e-05,6.164394114707805552e-05,9.339407305263705355e-05,1.187849548554586240e-04,1.816298255148088737e-04
-1.840000000000003979e+02,5.212987940388348282e-05,4.742703457723304144e-10,5.468955135511426252e-04,4.309651306676443662e-05,4.574833765177232681e-09,4.000000000000000000e+00,9.522639247064792621e-05,9.033366337119046196e-06,4.947656341472591018e-04,5.212940513353770842e-05,8.793237599831161941e-07,4.376608435212602676e-06,8.861009105365006663e-06,2.187812855407840967e-05,4.216381370099748756e-05,6.988985215590330386e-05,1.059816981753510293e-04,1.350653647576817906e-04,2.070471112784547107e-04
-1.815000000000003979e+02,5.783849078442708660e-05,1.464028269391420379e-09,6.091933110992057022e-04,4.787880013270559348e-05,5.637670518367827350e-09,4.000000000000000000e+00,1.057172909171326869e-04,9.959690651721493117e-06,5.513548203147786630e-04,5.783702675615769596e-05,1.007763648515357467e-06,4.914787543660479195e-06,9.836305401588101499e-06,2.442147093194158765e-05,4.676805818357697171e-05,7.730415368185892286e-05,1.175458854814109599e-04,1.502892320245512484e-04,2.304679340568767268e-04
-1.790000000000003979e+02,6.309491319710711489e-05,6.664267357798361823e-10,6.664894766071299912e-04,5.230749057518039219e-05,6.717041641623067395e-09,4.000000000000000000e+00,1.154024037722875139e-04,1.078742262192672270e-05,6.033945634100228899e-04,6.309424677037133822e-05,1.095713610154413235e-06,5.388725756431170697e-06,1.076443602358224254e-05,2.674706085346947339e-05,5.096204879870995709e-05,8.410157654010466579e-05,1.282717768526644780e-04,1.640498837330496985e-04,2.525495461178538714e-04
-1.765000000000003979e+02,6.786684652288318053e-05,9.646932314764876107e-11,7.188493788204795712e-04,5.640397274319700863e-05,7.787316998175890377e-09,4.000000000000000000e+00,1.242708192660801892e-04,1.146287377968617190e-05,6.509825322975964449e-04,6.786675005356003661e-05,1.168815393081304546e-06,5.808250305966520055e-06,1.159692639925340645e-05,2.884736226057715389e-05,5.474090905595813486e-05,9.013669841672554113e-05,1.382982327435208227e-04,1.767866874539212468e-04,2.724976712346458994e-04
-1.740000000000003979e+02,7.228535518894904329e-05,5.484402158943835021e-10,7.670785400339210410e-04,6.021575958134374478e-05,8.851110276750710537e-09,4.000000000000000000e+00,1.325011147702927813e-04,1.206959560760529851e-05,6.947931848449719842e-04,7.228480674873315344e-05,1.262327837275195330e-06,6.207243950070140280e-06,1.235358958279405473e-05,3.077562337759845858e-05,5.824360213578890682e-05,9.573526784134752093e-05,1.476206092368123385e-04,1.884182562971538398e-04,2.912403918534498719e-04
-1.715000000000003979e+02,7.630398302599308987e-05,7.894463972474083312e-10,8.111600428078366001e-04,6.375355225659074302e-05,9.886813250964891611e-09,4.000000000000000000e+00,1.400575352825838464e-04,1.255043076940234685e-05,7.348560597818435238e-04,7.630319357959583894e-05,1.318171300076102954e-06,6.523538400102962626e-06,1.307041098186861044e-05,3.244404277618228476e-05,6.138229960009334001e-05,1.007857417456385889e-04,1.561427661851535272e-04,1.991845247937942863e-04,3.083587427113103721e-04
-1.690000000000003979e+02,8.004871858510537663e-05,3.663526027166241204e-10,8.518253805511871984e-04,6.706082186485369122e-05,1.090495117630703597e-08,4.000000000000000000e+00,1.471095404499590678e-04,1.298789672025168541e-05,7.717766619660818353e-04,8.004835223250266276e-05,1.347444669762880803e-06,6.819681002313759235e-06,1.372505859087923208e-05,3.400995314765588729e-05,6.430543962654118682e-05,1.054634760600341159e-04,1.642170557425033899e-04,2.095943135859073354e-04,3.247711316020075690e-04
-1.665000000000003979e+02,8.346147871134249096e-05,5.268369198315511233e-10,8.889911820624022635e-04,7.013973225875153278e-05,1.188540047001322926e-08,4.000000000000000000e+00,1.536012109700940237e-04,1.332174645259095818e-05,8.055297033510598267e-04,8.346095187442265746e-05,1.411480674190357043e-06,7.121561028203100934e-06,1.433136610457594131e-05,3.542226859139140435e-05,6.693696268418906307e-05,1.097800420887812273e-04,1.715703868151399086e-04,2.189884420381402880e-04,3.395844657640151179e-04
-1.640000000000003979e+02,8.666321377950438683e-05,2.969226130686346102e-10,9.233290936901734263e-04,7.302973760310977030e-05,1.284385519697114011e-08,4.000000000000000000e+00,1.596929513826141436e-04,1.363347617639461653e-05,8.366658799106690666e-04,8.666291685689131680e-05,1.494921233962795161e-06,7.336183494813757899e-06,1.488099705166702649e-05,3.674863498640893443e-05,6.941588109582471733e-05,1.138216621867783722e-04,1.784884301958546637e-04,2.276983636518178336e-04,3.536296472461017654e-04
-1.615000000000003979e+02,8.958478338471607971e-05,1.031254482268540692e-10,9.547019592431089550e-04,7.572900629859018217e-05,1.376031580905840712e-08,4.000000000000000000e+00,1.653137896833062619e-04,1.385577708612589754e-05,8.651171758583928346e-04,8.958468025926784892e-05,1.541420067476413284e-06,7.545196397470899224e-06,1.535073100840989542e-05,3.795344417228724878e-05,7.159444283002830856e-05,1.175656063186970488e-04,1.847301836800070241e-04,2.359527938049504490e-04,3.672753067937766587e-04
-1.589999999999999716e+02,9.234417576622130225e-05,4.258702576513751461e-09,9.837329161160978785e-04,7.827208641521303739e-05,1.465396630973335576e-08,4.000000000000000000e+00,1.706162621814343396e-04,1.407208935100826485e-05,8.913887403498765762e-04,9.233991706364478831e-05,1.569942766602971960e-06,7.746793624052969890e-06,1.575554757544097092e-05,3.905843079141583629e-05,7.369278245458986138e-05,1.210762978658983462e-04,1.907849883769863967e-04,2.434501482287649101e-04,3.793061362149448040e-04
-1.564999999999999716e+02,9.486559575538743982e-05,1.023565305271727472e-09,1.010241146303942966e-03,8.065210243777823026e-05,1.550424288565845907e-08,4.000000000000000000e+00,1.755176981931656701e-04,1.421349331760920955e-05,9.153755505485554854e-04,9.486457219008217220e-05,1.574779368431076091e-06,7.849539773830376197e-06,1.610570059888205571e-05,4.005204513303741907e-05,7.552831150640419385e-05,1.242741078175264554e-04,1.964573287357179070e-04,2.504627169729580697e-04,3.907383529497287004e-04
-1.539999999999999716e+02,9.726382581389240078e-05,4.307028971637137078e-10,1.034810341413465147e-03,8.290071480206624721e-05,1.633278032664873436e-08,4.000000000000000000e+00,1.801645406159586480e-04,1.436311101182615358e-05,9.375465155995727331e-04,9.726339511099523893e-05,1.583239090324216329e-06,8.014204070114086878e-06,1.643464765350577535e-05,4.098218990019408890e-05,7.731865390693458905e-05,1.273508542770284357e-04,2.015851038990336928e-04,2.571991561896364758e-04,4.020586109442533633e-04
-1.514999999999999716e+02,9.945815736355990879e-05,3.758024302098146122e-11,1.057224118594438144e-03,8.500713235906520357e-05,1.711813761806628203e-08,4.000000000000000000e+00,1.844652897226250988e-04,1.445102500449470522e-05,9.577659612308782756e-04,9.945811978331688705e-05,1.582157627975384692e-06,8.175843354813759869e-06,1.673669207444277126e-05,4.180222308617606878e-05,7.887495272069968560e-05,1.302296008522936359e-04,2.065530446168537221e-04,2.634019845502199642e-04,4.123019817606985164e-04
-1.489999999999999716e+02,1.015603860733086408e-04,7.293583378992970798e-10,1.078033975789486265e-03,8.700134363501394721e-05,1.788374581365728948e-08,4.000000000000000000e+00,1.885617297083225881e-04,1.455904243829469363e-05,9.764735897161776375e-04,1.015596567149707418e-04,1.606269426089575883e-06,8.306416495281095520e-06,1.701539612052296838e-05,4.259985721339016527e-05,8.040825244401133968e-05,1.329674685406819770e-04,2.113348654101479822e-04,2.692387414436574330e-04,4.213031120523132709e-04
-1.464999999999999716e+02,1.034844428547646467e-04,5.875758937305130575e-11,1.096994449598839069e-03,8.887152106443359494e-05,1.860717716926711618e-08,4.000000000000000000e+00,1.923559639191982416e-04,1.461292179033105176e-05,9.935100067440744490e-04,1.034843840971752765e-04,1.635035622591029371e-06,8.429862140523597494e-06,1.724668656748923231e-05,4.332721339254292129e-05,8.176293407973351775e-05,1.354434384133975018e-04,2.158110180727065505e-04,2.747853979681031257e-04,4.305152327289144486e-04
-1.439999999999999716e+02,1.053401138190800199e-04,1.277217055049600771e-10,1.114630662567261607e-03,9.064599844520040224e-05,1.931323661354401541e-08,4.000000000000000000e+00,1.959861122642804357e-04,1.469411537387961769e-05,1.009290548748181587e-03,1.053399860973745208e-04,1.661471353606902547e-06,8.555203081862573788e-06,1.749338821014078819e-05,4.401103616747776100e-05,8.309462454045028128e-05,1.379209381524860154e-04,2.200469038678204068e-04,2.802177632241655936e-04,4.390022660651171182e-04
-1.414999999999999716e+02,1.070379459452241408e-04,5.354721124947873031e-11,1.130673280149639172e-03,9.231134181029713895e-05,1.997850569899024675e-08,4.000000000000000000e+00,1.993492877555212662e-04,1.472660413492700188e-05,1.023635334204414963e-03,1.070378923980128930e-04,1.710085699495711048e-06,8.672514172488078734e-06,1.771474580560058958e-05,4.461405099002079612e-05,8.429094137244950958e-05,1.401453638444524177e-04,2.240746812439322472e-04,2.852135317536256512e-04,4.467960519936771684e-04
-1.389999999999999716e+02,1.086867600772436669e-04,2.536560932160484797e-10,1.145625729868585217e-03,9.389393113839241420e-05,2.062888212070950832e-08,4.000000000000000000e+00,2.025806912156360811e-04,1.479282893885125265e-05,1.036938969791341468e-03,1.086865064211504532e-04,1.744882294913747752e-06,8.829269968653241773e-06,1.792872218338131525e-05,4.521939398060230821e-05,8.546028809681441524e-05,1.423709760612944047e-04,2.276885869199607990e-04,2.898275665154048880e-04,4.544845006866255225e-04
-1.364999999999999716e+02,1.101936039980659518e-04,9.703605915341912062e-10,1.159199004933247033e-03,9.538015188280956366e-05,2.124000373527039216e-08,4.000000000000000000e+00,2.055737558808755155e-04,1.481345211525638816e-05,1.049005400935181095e-03,1.101926336374744173e-04,1.813269195411810507e-06,8.979456234510692697e-06,1.817592813753652063e-05,4.571967216330038189e-05,8.650634822195466369e-05,1.443891546868008332e-04,2.310149479369168494e-04,2.942642959127800381e-04,4.613255909225570943e-04
-1.339999999999999716e+02,1.116665272715105899e-04,5.934028737198223256e-10,1.171878618375368601e-03,9.679490548933755831e-05,2.183866704156880787e-08,4.000000000000000000e+00,2.084614327608481617e-04,1.487162178217303155e-05,1.060212091103858011e-03,1.116659338686368762e-04,1.865366769563029589e-06,9.108728402557613685e-06,1.842644310995294836e-05,4.622176081015156988e-05,8.758181913989644359e-05,1.463809732549501200e-04,2.343050193108977435e-04,2.985115061169133551e-04,4.678008741613420406e-04
-1.314999999999999716e+02,1.130097452242586199e-04,8.780887016866888534e-11,1.183359287871312221e-03,9.812457388553620392e-05,2.239963451586990973e-08,4.000000000000000000e+00,2.111343191097948238e-04,1.488517133872241599e-05,1.070349542647053547e-03,1.130096574153884460e-04,1.877842316464302827e-06,9.192932242565210227e-06,1.865391800518287634e-05,4.662803293553548526e-05,8.851573119949158195e-05,1.482027086258739916e-04,2.373618150264401698e-04,3.023710324091241674e-04,4.739549548269215854e-04
-1.289999999999999716e+02,1.143307594631730529e-04,1.366023439734477427e-10,1.194111677305890063e-03,9.939285559550300206e-05,2.295046230285444859e-08,4.000000000000000000e+00,2.137236150586760549e-04,1.493790386767005081e-05,1.079780917842716997e-03,1.143306228608290738e-04,1.891863288645152032e-06,9.339453859781523973e-06,1.885188776824181983e-05,4.713550137956389231e-05,8.945513191986164802e-05,1.500169448820941928e-04,2.403563875753804001e-04,3.061466401056463639e-04,4.799161175170425829e-04
-1.264999999999999716e+02,1.155326796477824751e-04,1.150170138845153008e-10,1.203816989916236353e-03,1.005848472931222988e-04,2.346511157157786026e-08,4.000000000000000000e+00,2.161175269409047739e-04,1.494783235466017632e-05,1.088284310268453851e-03,1.155325646307685906e-04,1.877149747574260736e-06,9.438339885186693330e-06,1.909009729947408606e-05,4.746989331716434338e-05,9.025023101971130723e-05,1.516894891144505379e-04,2.429707263268075497e-04,3.095914772793068536e-04,4.855712954070348425e-04
-1.239999999999999716e+02,1.167223553095947326e-04,3.516593546052216675e-10,1.212933535892831653e-03,1.017235767608014194e-04,2.397179429802993384e-08,4.000000000000000000e+00,2.184459320703961520e-04,1.499877854879331325e-05,1.096211180583236879e-03,1.167220036502401289e-04,1.883770861671644544e-06,9.588017049579132360e-06,1.929222890897665436e-05,4.787664431520845980e-05,9.106658572930525293e-05,1.533536386792884996e-04,2.457677528647117960e-04,3.130852767734252523e-04,4.911315153856278494e-04
-1.214999999999999716e+02,1.178018068627511113e-04,7.823330841642616015e-10,1.221131255417831716e-03,1.027933692633758208e-04,2.444374246464564816e-08,4.000000000000000000e+00,2.205951761261269457e-04,1.500843759937529052e-05,1.103329448555080564e-03,1.178010245296669457e-04,1.944499507953843153e-06,9.716780058184102775e-06,1.946895206647356494e-05,4.819315547586126142e-05,9.177644121432043342e-05,1.547856992045697341e-04,2.482021428613049186e-04,3.161921282321195005e-04,4.962362369009764261e-04
-1.189999999999999716e+02,1.188771778261217955e-04,3.692332579015772244e-10,1.228858146299339387e-03,1.038169550638982030e-04,2.490974356664284698e-08,4.000000000000000000e+00,2.226941328900200120e-04,1.506022276222359257e-05,1.109980968473217632e-03,1.188768085928638946e-04,1.984688477976775366e-06,9.854074633629099852e-06,1.968540131500317661e-05,4.852174587996527287e-05,9.255093018953490839e-05,1.562320278274241937e-04,2.505470723428042715e-04,3.193398553991574039e-04,5.009013355149789662e-04
-1.164999999999999716e+02,1.198486340579725979e-04,4.614265080120487680e-10,1.235774732150152384e-03,1.047791584425768018e-04,2.534236712949643588e-08,4.000000000000000000e+00,2.246277925005493996e-04,1.506947561539579610e-05,1.115926098092179719e-03,1.198481726314645925e-04,2.011700494442524356e-06,9.964592808442809788e-06,1.983877816821706417e-05,4.883062589941389981e-05,9.317444231106669205e-05,1.575705469045054043e-04,2.527760990108319432e-04,3.221110301111439179e-04,5.054611018656312909e-04
-1.139999999999999716e+02,1.208224727466454356e-04,7.047352637500545507e-11,1.242320374127877432e-03,1.057016656550436283e-04,2.577091204286449738e-08,4.000000000000000000e+00,2.265241384016890638e-04,1.512080709160180730e-05,1.121497901381231970e-03,1.208224022731190612e-04,1.985270316802056103e-06,1.004349711170403331e-05,2.006879399558266587e-05,4.918936383643841414e-05,9.384387568595894220e-05,1.589665955452527839e-04,2.549379088936816733e-04,3.250310386445947252e-04,5.099334373770472977e-04
-1.114999999999999716e+02,1.216984065789062026e-04,6.866228580960969952e-11,1.248147697724797658e-03,1.065684914531651916e-04,2.616734553444809008e-08,4.000000000000000000e+00,2.282668980320713941e-04,1.512991512574101099e-05,1.126449291145891537e-03,1.216983379166203981e-04,2.014920541509374112e-06,1.010561970713783501e-05,2.022077770628450294e-05,4.944937938502375638e-05,9.446761436838915869e-05,1.601606156595912175e-04,2.569159562989913048e-04,3.276065594151033049e-04,5.141011111337568090e-04
-1.089999999999999716e+02,1.225828476883106992e-04,1.489271752034924284e-10,1.253688810929683411e-03,1.074005157280635077e-04,2.656142532602960403e-08,4.000000000000000000e+00,2.299833634163742069e-04,1.518233196024719152e-05,1.131105963241372820e-03,1.225826987611355011e-04,2.044485357242712001e-06,1.020013566184865634e-05,2.037402524561243285e-05,4.972040057142647736e-05,9.509731446508202699e-05,1.612977552321981204e-04,2.589503560313536289e-04,3.302402224275478252e-04,5.177295343959391512e-04
-1.064999999999999716e+02,1.233741594265493698e-04,4.949194909046511288e-10,1.258589696824679183e-03,1.081821920053829356e-04,2.692456988129715992e-08,4.000000000000000000e+00,2.315563514319323053e-04,1.519196742116643421e-05,1.135215537398129868e-03,1.233736645070584548e-04,2.072940170610037695e-06,1.027855902756970066e-05,2.051384711684698406e-05,4.991384983664770374e-05,9.562326052662252170e-05,1.623481754601615213e-04,2.607595361378436494e-04,3.325603963562648942e-04,5.214080680311262029e-04
-1.039999999999999716e+02,1.241787016286088798e-04,7.394939697635674321e-11,1.263276354740891852e-03,1.089339333026447036e-04,2.728695176295211159e-08,4.000000000000000000e+00,2.331126349312535699e-04,1.524476832596417624e-05,1.139097653112282945e-03,1.241786276792118996e-04,2.114087509017507870e-06,1.036748791823194119e-05,2.067192748175685133e-05,5.020856938374537064e-05,9.620589499852213035e-05,1.634241468698836993e-04,2.624846456709975192e-04,3.348324388849966728e-04,5.251144733057693881e-04
-1.014999999999999716e+02,1.248944632696030862e-04,2.047814804546195414e-10,1.267389165980738761e-03,1.096396875538294883e-04,2.761948804230357567e-08,4.000000000000000000e+00,2.345341508234325746e-04,1.525477571577359788e-05,1.142494702711135783e-03,1.248942584881226306e-04,2.148393876701013640e-06,1.043175966479830994e-05,2.078165048643230674e-05,5.043016335833811761e-05,9.670733993891917105e-05,1.644400864009444411e-04,2.641830692049533199e-04,3.369409071584847609e-04,5.282018926858339514e-04
-9.899999999999997158e+01,1.256275826736400858e-04,2.607326734226310639e-09,1.271348972917128641e-03,1.103197134380805842e-04,2.795272870148248643e-08,4.000000000000000000e+00,2.359472961117206700e-04,1.530786923555950158e-05,1.145721390243488501e-03,1.256249753469058494e-04,2.123894851109200086e-06,1.053381057161211701e-05,2.091445280331306363e-05,5.068954672777659917e-05,9.723343936731971681e-05,1.654876230620742612e-04,2.658046727455135039e-04,3.390748294965494373e-04,5.317375837600418331e-04
-9.649999999999997158e+01,1.262752889453607949e-04,6.551589751584378891e-10,1.274791423168205933e-03,1.109580222038652152e-04,2.825713128962781356e-08,4.000000000000000000e+00,2.372333111492260101e-04,1.531726674149557973e-05,1.148516134222845111e-03,1.262746337863856279e-04,2.146698396837139844e-06,1.059459091600177606e-05,2.102112749470443431e-05,5.086504408537052162e-05,9.768480553989927892e-05,1.663770882416455948e-04,2.672115089264731212e-04,3.410520496425555829e-04,5.346943240344104696e-04
-9.399999999999997158e+01,1.269444664582673938e-04,7.980968684164855325e-10,1.278132995828764251e-03,1.115737128765694722e-04,2.856359096943733291e-08,4.000000000000000000e+00,2.385181793348368660e-04,1.537075358169792162e-05,1.151188529370496911e-03,1.269436683613989886e-04,2.120525103883208422e-06,1.067598301632023367e-05,2.114574595596653043e-05,5.107838248123167861e-05,9.815199130000501612e-05,1.672708539748776182e-04,2.687089257876755142e-04,3.429388594891861369e-04,5.377627344335757014e-04
-9.149999999999997158e+01,1.275315476366329368e-04,2.471201949349677435e-10,1.281005328675764547e-03,1.121510017087701738e-04,2.884214282687534326e-08,4.000000000000000000e+00,2.396825493454031106e-04,1.538054592786276299e-05,1.153473781039131719e-03,1.275313005164379970e-04,2.125944500296057400e-06,1.075839599714243025e-05,2.126977886505085664e-05,5.123134007404455195e-05,9.851407114890855469e-05,1.681367089376188055e-04,2.700338711479932413e-04,3.447225142137912276e-04,5.405011087498107865e-04
-8.899999999999997158e+01,1.281423777061762388e-04,4.513587638555337492e-10,1.286502467045051853e-03,1.127074678551147742e-04,2.912344227450406923e-08,4.000000000000000000e+00,2.408498455612910266e-04,1.543490985106146459e-05,1.158360089338875696e-03,1.281419263474123708e-04,2.153463818554208622e-06,1.082687529186521863e-05,2.138257737028727114e-05,5.141192801919718667e-05,9.897507126403092470e-05,1.690265949143848355e-04,2.714212930522671204e-04,3.464436485993589439e-04,5.431209851460673879e-04
-8.649999999999997158e+01,1.286737163391897813e-04,1.056432657070251486e-09,1.293925946571193846e-03,1.132287980731511379e-04,2.937768598962871940e-08,4.000000000000000000e+00,2.419025144123409057e-04,1.544491826603864345e-05,1.165252230232004119e-03,1.286726599065327156e-04,2.168224527476651677e-06,1.087353729376963004e-05,2.143928370146510741e-05,5.159759156011382885e-05,9.933615489977979654e-05,1.697877846739290696e-04,2.726353748797200613e-04,3.480148533870906541e-04,5.457188438449892681e-04
-8.399999999999997158e+01,1.292341810050214263e-04,4.619410749910671118e-10,1.300917727631027221e-03,1.137355263554283672e-04,2.963724349538498316e-08,4.000000000000000000e+00,2.429697073604497799e-04,1.549865464959305909e-05,1.171683546626005714e-03,1.292337190639464349e-04,2.170028211302689267e-06,1.094127071381152165e-05,2.154662315277284875e-05,5.178590580223728661e-05,9.972657242388688283e-05,1.705719891602099081e-04,2.737986252123795453e-04,3.495937481085491607e-04,5.482274667559975485e-04
-8.149999999999997158e+01,1.297175365726296219e-04,1.201540858236356454e-10,1.307730614016801166e-03,1.142095042662749535e-04,2.987045015921979401e-08,4.000000000000000000e+00,2.439270408389045889e-04,1.550803230635466846e-05,1.178013077444171625e-03,1.297174164185438037e-04,2.136860691341853236e-06,1.099765996791681482e-05,2.159997300006366572e-05,5.193881577901466256e-05,1.000614802084243246e-04,1.712186048278459011e-04,2.748993414795780654e-04,3.510438248111846229e-04,5.503346177508117469e-04
-7.899999999999997158e+01,1.302309239032572086e-04,3.034900760659049648e-11,1.313993011846359459e-03,1.146692539507374964e-04,3.010913134231469454e-08,4.000000000000000000e+00,2.449001778539947050e-04,1.556166995251971217e-05,1.183762087943102332e-03,1.302308935542496133e-04,2.127645969418655735e-06,1.100384818214168159e-05,2.171567169194575146e-05,5.213299087222988341e-05,1.004449773230651441e-04,1.719771148099909111e-04,2.760599967443209176e-04,3.524027542556810565e-04,5.524070031405740487e-04
-7.649999999999997158e+01,1.306976853542064776e-04,1.184137379961538500e-09,1.320140519787824790e-03,1.151040096980791058e-04,3.033081800552265843e-08,4.000000000000000000e+00,2.458016950522856105e-04,1.559367565612737182e-05,1.189442834433618312e-03,1.306965012168265032e-04,2.128820149677648366e-06,1.106476504801284502e-05,2.179526570348819351e-05,5.230575023863737703e-05,1.007790467983072323e-04,1.726228353595842826e-04,2.770221217155481000e-04,3.538732253614173444e-04,5.546206357059195718e-04
-7.399999999999997158e+01,1.311744238091870868e-04,1.510359033086909383e-09,1.325796610097274312e-03,1.155226364455057091e-04,3.055220899299270653e-08,4.000000000000000000e+00,2.466970602546927687e-04,1.565178736368137767e-05,1.194622186288087171e-03,1.311729134501539874e-04,2.136992322488260634e-06,1.108808134674437305e-05,2.189481492380661849e-05,5.247487844638253578e-05,1.011430440891050784e-04,1.733208474456808231e-04,2.779880282510642574e-04,3.550935512109211012e-04,5.564268357306250594e-04
-7.149999999999997158e+01,1.316011150534046993e-04,1.356501848745218492e-09,1.331281301476856197e-03,1.159165408816646584e-04,3.075549793327008900e-08,4.000000000000000000e+00,2.475176559350693306e-04,1.568457417174004098e-05,1.199680186423451606e-03,1.315997585515559442e-04,2.168620008972959246e-06,1.112347023250970791e-05,2.197225027033201480e-05,5.262793206490120831e-05,1.014501464202183700e-04,1.738954504859083162e-04,2.788741457164726611e-04,3.563389641672924896e-04,5.579834771299796914e-04
-6.899999999999997158e+01,1.320385129244507820e-04,2.051902977206874948e-10,1.336379873549237455e-03,1.162965094772223722e-04,3.095904701188604070e-08,4.000000000000000000e+00,2.483350224016731543e-04,1.574200344722840976e-05,1.204341360624786592e-03,1.320383077341530592e-04,2.174199478233201180e-06,1.114786662207629466e-05,2.205880977483000644e-05,5.280981313543705073e-05,1.017653937352690512e-04,1.745395998114691329e-04,2.797413119956934039e-04,3.575787029395819197e-04,5.594179225199767376e-04
-6.649999999999997158e+01,1.323999104592091410e-04,5.136226551798497128e-10,1.341423532185564938e-03,1.166493629697478731e-04,3.113681017085458083e-08,4.000000000000000000e+00,2.490492734289569869e-04,1.575054748946126790e-05,1.209023621726355770e-03,1.323993968365539645e-04,2.199765826481589486e-06,1.111761602170330042e-05,2.208864702845384160e-05,5.292484972244402224e-05,1.019875903366184133e-04,1.750035173004298866e-04,2.805661408368347585e-04,3.587049694343426428e-04,5.609890996053598948e-04
-6.399999999999997158e+01,1.328024957410869683e-04,1.540374134117167080e-10,1.346024190031500003e-03,1.169949753461238512e-04,3.132432713130155976e-08,4.000000000000000000e+00,2.497974710872108059e-04,1.580752039496311704e-05,1.213221694290412926e-03,1.328023417036735556e-04,2.242396947977753800e-06,1.115462235239359893e-05,2.215970363483638325e-05,5.307325326853138276e-05,1.022897990950878255e-04,1.756039953880155890e-04,2.815137913820651852e-04,3.597838585653877512e-04,5.624350720804121868e-04
-6.149999999999997158e+01,1.331391612645015088e-04,6.655572772475114372e-11,1.350565085689268367e-03,1.173165681424192185e-04,3.148921342292981398e-08,4.000000000000000000e+00,2.504557294069207274e-04,1.582259312208229027e-05,1.217425924424766831e-03,1.331390947087737829e-04,2.248693607373098488e-06,1.119905954497123916e-05,2.221961075020158799e-05,5.319283583929818027e-05,1.025418447705223399e-04,1.760881328133598908e-04,2.822773634978778968e-04,3.607272074927227960e-04,5.639732335147146745e-04
-5.899999999999997158e+01,1.335114754934814245e-04,5.950659548069616530e-10,1.354696782296213988e-03,1.176312085748554249e-04,3.166241531922765213e-08,4.000000000000000000e+00,2.511426840683368493e-04,1.588026691862599957e-05,1.221185306802732590e-03,1.335108804275266067e-04,2.253607191752179494e-06,1.121597357219015139e-05,2.226774614027714615e-05,5.332643622372720881e-05,1.028404989570413176e-04,1.766315188284232679e-04,2.830743442074235439e-04,3.616380073514714917e-04,5.654259239265291845e-04
-5.649999999999997158e+01,1.338132054072084824e-04,4.259319147689605418e-10,1.358822182778919368e-03,1.179225483337033943e-04,3.181170134686637895e-08,4.000000000000000000e+00,2.517357537409118631e-04,1.589065707350508806e-05,1.225008977371710994e-03,1.338127794752937171e-04,2.266031072051941801e-06,1.121435691239670462e-05,2.234299691370423370e-05,5.344584050953748587e-05,1.030516136457324536e-04,1.770846989502249417e-04,2.837794853382838932e-04,3.625547818937541818e-04,5.667850755939421187e-04
-5.399999999999997158e+01,1.341744636468758631e-04,8.029318250050679030e-11,1.362479667012209562e-03,1.182120091260978665e-04,3.197686579655547696e-08,4.000000000000000000e+00,2.523864727729737160e-04,1.596245452077799663e-05,1.228305203365333753e-03,1.341743833536933599e-04,2.257259173297933247e-06,1.123993618327935508e-05,2.242974497924212559e-05,5.361477944418857318e-05,1.033112268362839693e-04,1.775844183995064465e-04,2.844716143771197701e-04,3.634107405223679726e-04,5.682647105905310435e-04
-5.149999999999997158e+01,1.344821008332370280e-04,1.395056520673973214e-10,1.366093317868181944e-03,1.184817618991398675e-04,3.212336334724540753e-08,4.000000000000000000e+00,2.529638627323768955e-04,1.600033893409716053e-05,1.231611217034944998e-03,1.344819613275849619e-04,2.266619549157830728e-06,1.123988093927973702e-05,2.249547667330220992e-05,5.374372805355918925e-05,1.035228163435831887e-04,1.780364972877074466e-04,2.851781501254969670e-04,3.642032509135214148e-04,5.692240311590342390e-04
-4.899999999999997158e+01,1.347908709205879283e-04,1.922681295666219849e-09,1.369476463765090246e-03,1.187413890798050297e-04,3.226809636413224339e-08,4.000000000000000000e+00,2.535322600003929580e-04,1.604948184078289859e-05,1.234685592844502345e-03,1.347889482392922601e-04,2.270113285332069839e-06,1.125849661161298034e-05,2.255327535941127663e-05,5.386672040866504363e-05,1.037563848068924466e-04,1.784753164603876949e-04,2.858006791941551899e-04,3.649711926739590486e-04,5.702127773259017341e-04
-4.649999999999997158e+01,1.350453654015631251e-04,2.289753633069909324e-09,1.372843821980493980e-03,1.189823504900048510e-04,3.239405044456806949e-08,4.000000000000000000e+00,2.540277158915679625e-04,1.606301491155827409e-05,1.237798456578930936e-03,1.350430756479300599e-04,2.267853899692612572e-06,1.127675118329296733e-05,2.260222998869957481e-05,5.395651898192370990e-05,1.039567216347932275e-04,1.788354530979438127e-04,2.862830197431928897e-04,3.656361715672760862e-04,5.715501094043296589e-04
-4.399999999999997158e+01,1.353364928200429191e-04,2.682592502814766697e-10,1.375874267863258504e-03,1.192198492953477516e-04,3.252933875483496094e-08,4.000000000000000000e+00,2.545563421153906707e-04,1.611664352469516746e-05,1.240537775043215694e-03,1.353362245607926293e-04,2.271836081167427832e-06,1.131239719798040950e-05,2.263215462247178788e-05,5.407398621877795733e-05,1.041795191557273118e-04,1.792839003803114030e-04,2.868595953510760408e-04,3.664505601983569848e-04,5.727605052257217846e-04
-4.149999999999997158e+01,1.355588693940891964e-04,1.583923641444271131e-09,1.379088876746744317e-03,1.194400316866551392e-04,3.264212824071291645e-08,4.000000000000000000e+00,2.549989010807443492e-04,1.611883770743405720e-05,1.243530007352655013e-03,1.355572854704477533e-04,2.284554211012615002e-06,1.130237811516699922e-05,2.265013447521184803e-05,5.414640798525459538e-05,1.043242760825010846e-04,1.796103879111814986e-04,2.873274606537517249e-04,3.671106471641093303e-04,5.740596001197563253e-04
-3.899999999999997158e+01,1.358276685960491971e-04,1.210268506643322973e-10,1.381983731098857492e-03,1.196574189402656129e-04,3.276705346368440244e-08,4.000000000000000000e+00,2.554850875363147964e-04,1.617024965578358427e-05,1.246156062502808267e-03,1.358275475691985193e-04,2.272311478205237524e-06,1.133507701618799871e-05,2.268625105059208794e-05,5.426079804503521899e-05,1.045495177531446295e-04,1.800259694259102861e-04,2.878586954895072337e-04,3.677995182073748315e-04,5.749452733709060903e-04
-3.649999999999997158e+01,1.360495760143046249e-04,6.058575729206631205e-10,1.384786976924685291e-03,1.198586983255507091e-04,3.287559469796741628e-08,4.000000000000000000e+00,2.559082743398553069e-04,1.619087768875391588e-05,1.248737400910380612e-03,1.360489701567316927e-04,2.249913534095489005e-06,1.134677268369471996e-05,2.271712898153144852e-05,5.434212552314405289e-05,1.047193674723747388e-04,1.803431402181599093e-04,2.883206974755746959e-04,3.685380955581826919e-04,5.760971409509118820e-04
-3.399999999999997158e+01,1.362972027252371367e-04,4.210569852842141943e-10,1.387282930091689312e-03,1.200560603740516143e-04,3.299038510326232253e-08,4.000000000000000000e+00,2.563532630992887374e-04,1.624114235118552247e-05,1.250985727366452256e-03,1.362967816682518517e-04,2.257458867107186896e-06,1.135454999788802625e-05,2.273111806446541011e-05,5.447113012392982049e-05,1.049087136772390973e-04,1.806902508495655997e-04,2.888529918516039735e-04,3.690951240212278603e-04,5.768555310743526043e-04
-3.149999999999997158e+01,1.364777272415246246e-04,2.232992131202235662e-10,1.389858570828388573e-03,1.202354531908789924e-04,3.308273423702804908e-08,4.000000000000000000e+00,2.567131804324036034e-04,1.624227405064563223e-05,1.253380843586863894e-03,1.364775039423114930e-04,2.238516300674045190e-06,1.135150405695126709e-05,2.274152207747060834e-05,5.453055824581699227e-05,1.050146211099977245e-04,1.809436314600148979e-04,2.892465705102041304e-04,3.696786285103035555e-04,5.774532876948903874e-04
-2.899999999999997158e+01,1.367154422595521222e-04,3.072083616571434382e-09,1.392142444787197383e-03,1.204177580554112583e-04,3.319154860731648074e-08,4.000000000000000000e+00,2.571332003149633940e-04,1.629768420414086383e-05,1.255427002527645343e-03,1.367123701759355469e-04,2.250195318672211093e-06,1.136279826493127749e-05,2.277595275242833762e-05,5.463822976935571029e-05,1.051890202993963042e-04,1.812650503771181740e-04,2.897298294126333181e-04,3.702861843960944207e-04,5.782023290271281254e-04
-2.649999999999997158e+01,1.368845014251902003e-04,1.611987642568321424e-10,1.394510077732316741e-03,1.205820412484663449e-04,3.327739540206973603e-08,4.000000000000000000e+00,2.574665426736565317e-04,1.630246017672385545e-05,1.257625576307126649e-03,1.368843402264259567e-04,2.232941754308036123e-06,1.138443095399302983e-05,2.280040130248093272e-05,5.469660677359560797e-05,1.053131905475773771e-04,1.815057774458184072e-04,2.900848179428962715e-04,3.707851657406696644e-04,5.788950786118019160e-04
-2.399999999999997158e+01,1.370947421513971261e-04,2.270501938142964558e-09,1.396555971175200217e-03,1.207462938874738311e-04,3.337463581311826969e-08,4.000000000000000000e+00,2.578410360388709707e-04,1.634844826392329502e-05,1.259461229023803091e-03,1.370924716494589714e-04,2.240098354890324073e-06,1.140231777770384338e-05,2.283255120953400777e-05,5.478134711595844324e-05,1.054782785596876545e-04,1.818021657130801448e-04,2.905742724577491110e-04,3.712364861441475559e-04,5.794183030400970862e-04
-2.149999999999997158e+01,1.372457713116584821e-04,1.897607755122324610e-10,1.398667173397794743e-03,1.208948953532203011e-04,3.345197746539812688e-08,4.000000000000000000e+00,2.581406666648788104e-04,1.635087595843818099e-05,1.261421402086136288e-03,1.372455815508829755e-04,2.261200451220970243e-06,1.140423121140448856e-05,2.283350710631234864e-05,5.482026020026789422e-05,1.055668672721509578e-04,1.820116437631450488e-04,2.909345908233430659e-04,3.717465826121257541e-04,5.800781783625480774e-04
-1.899999999999997158e+01,1.373944141857818288e-04,3.480655079565800340e-10,1.400586774070953491e-03,1.210492599029718919e-04,3.353014837251141592e-08,4.000000000000000000e+00,2.584436740887536936e-04,1.634515428280993690e-05,1.263192359885171581e-03,1.373940661202738809e-04,2.260967195578386011e-06,1.140366345000641877e-05,2.282558694905972136e-05,5.485759960366158280e-05,1.056693884827406807e-04,1.821920631178200727e-04,2.912838582102373957e-04,3.721813185912514906e-04,5.806745098374727944e-04
-1.649999999999997158e+01,1.375048049669900000e-04,7.924307657636436479e-10,1.402607503972573685e-03,1.211689259980854098e-04,3.358948001653946777e-08,4.000000000000000000e+00,2.586737309650754234e-04,1.633587896890459021e-05,1.265102699005583604e-03,1.375040125362242459e-04,2.260277438228885545e-06,1.141532272617684212e-05,2.283585952253210492e-05,5.488972046873144339e-05,1.057467256858009340e-04,1.823308650263833115e-04,2.915243567814998341e-04,3.724774658961926290e-04,5.813539188122396730e-04
-1.399999999999997158e+01,1.376944103925666367e-04,1.903926674781330912e-09,1.404173979746287451e-03,1.213033753907196761e-04,3.367425953453843941e-08,4.000000000000000000e+00,2.589977857832863263e-04,1.639103500184696061e-05,1.266479569353720896e-03,1.376925064658918445e-04,2.264592843846408969e-06,1.144952189744361354e-05,2.287298745475557776e-05,5.497662184774650362e-05,1.059010411999838284e-04,1.826078670399890083e-04,2.918581128734937919e-04,3.728734871877359197e-04,5.818907361623162737e-04
-1.149999999999997158e+01,1.377981199589052878e-04,2.474288603871673153e-09,1.405983895383709640e-03,1.214253579941212963e-04,3.373243942820935864e-08,4.000000000000000000e+00,2.592234779530265976e-04,1.637276196478399152e-05,1.268185775424804460e-03,1.377956456703014225e-04,2.259231131922638540e-06,1.141441904675177074e-05,2.287580986877285426e-05,5.498579020965666398e-05,1.059667055938238284e-04,1.827567628967908077e-04,2.921350721858236238e-04,3.733498518617966847e-04,5.823390078398575295e-04
-8.999999999999971578e+00,1.379627375087846928e-04,3.014509933080989354e-09,1.407515562482812522e-03,1.215510199110408630e-04,3.380836738233207265e-08,4.000000000000000000e+00,2.595137574198255422e-04,1.641171759774382973e-05,1.269552824974027857e-03,1.379597229988516226e-04,2.271348168265020507e-06,1.144561794463019169e-05,2.289966738154521186e-05,5.506390090704245307e-05,1.060850962486204407e-04,1.829973791874891977e-04,2.924546089405884262e-04,3.737704157889460733e-04,5.829346442259818184e-04
-6.499999999999971578e+00,1.380637159010235848e-04,6.777403644793391778e-10,1.409125672909597188e-03,1.216601265990301388e-04,3.386277605249059033e-08,4.000000000000000000e+00,2.597238425000537236e-04,1.640358930199344598e-05,1.271061957008573495e-03,1.380630381606591040e-04,2.268625095922385264e-06,1.145461636281055489e-05,2.290261446658214083e-05,5.509050066049488316e-05,1.061466008174194128e-04,1.831354261552955282e-04,2.927037729860964698e-04,3.741145785891360101e-04,5.833631869951271106e-04
-3.999999999999971578e+00,1.382423441037161247e-04,1.010055924417549941e-09,1.410393745815889536e-03,1.217779029033630748e-04,3.394080333883116451e-08,4.000000000000000000e+00,2.600202470070791996e-04,1.646444120035304992e-05,1.272151401712173519e-03,1.382413340477916999e-04,2.274381633880220078e-06,1.148025029125565424e-05,2.295418082685214318e-05,5.517835530806476858e-05,1.063117090339520403e-04,1.833604032123274923e-04,2.930440471872337838e-04,3.745409823592619450e-04,5.838273521159439115e-04
-1.500000000000000000e+00,1.383285655759806422e-04,2.791560458338268086e-10,1.411894013998125051e-03,1.218765910519124742e-04,3.398869550074349114e-08,4.000000000000000000e+00,2.602051566278931164e-04,1.645197452406816805e-05,1.273565448422144409e-03,1.383282864199348152e-04,2.280549232713602272e-06,1.145753915889376879e-05,2.298102002709552391e-05,5.520577417286938357e-05,1.063588636114514628e-04,1.834734065368903298e-04,2.933079519363601174e-04,3.748082346788602411e-04,5.844822726603347320e-04
1.000000000000000000e+00,3.198690964533779362e-03,1.143989970744725974e-09,1.538363055692246704e-02,2.684356657706739487e-03,1.743739455236453402e-05,4.000000000000000000e+00,5.883047622240518415e-03,5.143343068270398756e-04,1.218493959238868725e-02,3.198689820543808467e-03,4.854350979657787624e-05,1.894264825260739732e-04,3.236085393771319569e-04,1.184231401508091096e-03,2.730444853128734164e-03,4.059956206913947763e-03,7.279647854767606723e-03,9.191986806157129847e-03,1.149899792287791163e-02
3.500000000000000000e+00,3.152959781332607004e-03,2.011816018961242551e-09,1.491181873096058402e-02,2.612936096558206474e-03,1.676859042739779881e-05,4.000000000000000000e+00,5.765895877890813911e-03,5.400236847744005302e-04,1.175885894962797745e-02,3.152957769516588106e-03,4.778498175585266813e-05,1.887093349926944035e-04,3.196093605657281491e-04,1.178617765890089489e-03,2.725304654615855887e-03,4.007824717380874431e-03,7.111892038546555571e-03,8.967990462396852047e-03,1.119426965573735132e-02
6.000000000000000000e+00,3.103692162085708913e-03,1.478832824859838816e-08,1.446804035072326092e-02,2.544435330086937223e-03,1.610705618598687989e-05,4.000000000000000000e+00,5.648127492172645703e-03,5.592568319987716897e-04,1.136434818863755157e-02,3.103677373757460310e-03,4.687377776924406595e-05,1.857715469977431826e-04,3.151888033632225627e-04,1.170402859536857128e-03,2.712295891177029725e-03,3.949400547862195326e-03,6.944994962803269743e-03,8.751279760231860799e-03,1.089951447937920204e-02
8.500000000000000000e+00,3.052098645327142035e-03,1.462636361788967318e-08,1.405004234957078595e-02,2.478690728648892498e-03,1.545921386909775052e-05,4.000000000000000000e+00,5.530789373976034533e-03,5.734079166782495365e-04,1.099794370424364391e-02,3.052084018963523940e-03,4.749491427330109936e-05,1.839689641025111610e-04,3.111330381335274814e-04,1.158911092446817011e-03,2.690869041522330959e-03,3.884950654189288539e-03,6.779827490630625959e-03,8.538219794403535678e-03,1.061953839541435705e-02
1.100000000000000000e+01,2.998478284725640802e-03,9.343396321174785026e-09,1.365509243704927760e-02,2.415504450144405433e-03,1.482553377263864069e-05,4.000000000000000000e+00,5.413982734870046234e-03,5.829738345812353686e-04,1.065661415232363636e-02,2.998468941329319841e-03,4.749729826992009764e-05,1.811262551380544690e-04,3.066910061648039595e-04,1.146644890584184572e-03,2.663415327328089686e-03,3.817251805903638332e-03,6.617945980093786588e-03,8.333302916858098888e-03,1.034618507652043488e-02
1.350000000000000000e+01,2.943766143168735985e-03,4.388872042693570099e-09,1.328120784455088035e-02,2.354655047609021962e-03,1.421015949889718254e-05,4.000000000000000000e+00,5.298421190777757514e-03,5.891110955597140229e-04,1.033744170138214437e-02,2.943761754296693282e-03,4.926345028509776812e-05,1.793997490174876086e-04,3.035865902715362968e-04,1.132648747800739722e-03,2.631914511509321833e-03,3.747520596027129839e-03,6.463386615146638273e-03,8.135000326252202207e-03,1.008909494472013703e-02
1.600000000000000000e+01,2.888060216626719620e-03,2.643536375157210386e-08,1.292625709366995897e-02,2.296052402753071160e-03,1.361274845105011705e-05,4.000000000000000000e+00,5.184112619379790780e-03,5.920078138736484599e-04,1.003819687704323935e-02,2.888033781262967867e-03,4.981604068997953528e-05,1.776496958284692180e-04,3.000830863239507883e-04,1.116401232007378525e-03,2.595835044770056048e-03,3.675576662353931094e-03,6.312540851261348035e-03,7.942556734893888720e-03,9.846417051355619079e-03
1.850000000000000000e+01,2.832088683677025116e-03,4.437127138160777596e-09,1.258893542955613794e-02,2.239550568312076093e-03,1.303631306023840459e-05,4.000000000000000000e+00,5.071639251989100775e-03,5.925381153649490230e-04,9.756846745879113256e-03,2.832084246549886747e-03,5.021061167068276805e-05,1.768307934174255633e-04,2.974625625646934706e-04,1.099567297485814273e-03,2.557093401418358489e-03,3.602579177876650326e-03,6.163608494838988469e-03,7.757537041232427308e-03,9.611979719530872046e-03
2.100000000000000000e+01,2.775856435035648287e-03,5.614037488391127472e-09,1.226739760402719044e-02,2.185025247806905366e-03,1.247971428148244514e-05,4.000000000000000000e+00,4.960881682842553653e-03,5.908311872287429212e-04,9.491541168991542154e-03,2.775850820998159926e-03,5.072668780181309163e-05,1.757818441748339752e-04,2.945169176850413306e-04,1.081556519094467941e-03,2.516152766918643841e-03,3.529527770972617096e-03,6.019029979834365079e-03,7.576760125080243130e-03,9.383719587030188783e-03
2.350000000000000000e+01,2.719978336421866559e-03,3.001043753954421048e-08,1.196068581375984985e-02,2.132397874621367803e-03,1.194540284629399197e-05,4.000000000000000000e+00,4.852376211043234362e-03,5.875804618004987559e-04,9.240707477337982423e-03,2.719948325984327016e-03,5.113086395441091497e-05,1.753940518355558891e-04,2.920453030687887607e-04,1.063228753146184570e-03,2.473173151013565753e-03,3.455487085006459912e-03,5.880144232823359025e-03,7.404749182832528163e-03,9.167191853850389580e-03
2.600000000000000000e+01,2.664343896278860598e-03,5.054455851861418448e-08,1.166735922717686974e-02,2.081559329348677857e-03,1.143161763923694485e-05,4.000000000000000000e+00,4.745903225627538455e-03,5.827845669301827403e-04,9.003015330898010010e-03,2.664293351720341957e-03,5.120139890789251720e-05,1.747225610025874415e-04,2.889014575920154852e-04,1.045444252725562240e-03,2.428793043838304785e-03,3.382147344609834870e-03,5.742393278549840462e-03,7.234496773250693492e-03,8.958599628926996669e-03
2.850000000000000000e+01,2.609465611018341874e-03,4.736939976752638858e-08,1.138673485336305288e-02,2.032465576033651560e-03,1.094022709284912544e-05,4.000000000000000000e+00,4.641931187051993868e-03,5.770000349846903138e-04,8.777269242344711009e-03,2.609418241618574174e-03,5.200556053405089139e-05,1.739687744423717075e-04,2.860607741039999040e-04,1.028416391625364829e-03,2.383178798510105813e-03,3.308970589263701256e-03,5.609833412342833323e-03,7.072238440788263317e-03,8.755961325187600411e-03
3.100000000000000000e+01,2.555132659340968431e-03,9.730969710892305889e-09,1.111759924728916889e-02,1.985021482341799755e-03,1.046901319218928693e-05,4.000000000000000000e+00,4.540154141682768187e-03,5.701111769991686756e-04,8.562466587948200022e-03,2.555122928371257422e-03,5.203009350271129894e-05,1.735532252417484672e-04,2.832852446905599511e-04,1.010622086432234282e-03,2.336568806317097964e-03,3.236570402720790988e-03,5.480958582126777522e-03,6.913674129442454880e-03,8.564969189581666739e-03
3.350000000000000000e+01,2.501817077381591516e-03,4.611764166309323564e-08,1.085938627769339644e-02,1.939161359222511989e-03,1.001943546577987039e-05,4.000000000000000000e+00,4.440978436604103505e-03,5.626557181590795265e-04,8.357569200311804059e-03,2.501770959739928538e-03,5.225829777747681665e-05,1.731120907672850510e-04,2.802737793465938702e-04,9.937641444293901678e-04,2.290279041162000991e-03,3.166206171549207967e-03,5.354484884097728686e-03,6.761317461905745618e-03,8.379706845295584183e-03
3.600000000000000000e+01,2.449259142969832659e-03,4.773726346458201432e-08,1.061107415111537527e-02,1.894812790734278895e-03,9.589185861351541418e-06,4.000000000000000000e+00,4.344071933704111987e-03,5.544463522355537639e-04,8.161815008145542616e-03,2.449211405706367990e-03,5.141407212022348211e-05,1.728169608380550955e-04,2.776620444041645618e-04,9.766973742325014366e-04,2.243794967921111660e-03,3.096390865837819924e-03,5.230779379611855476e-03,6.614018986099206784e-03,8.200006799449618619e-03
3.850000000000000000e+01,2.397891113825143840e-03,4.575154347672911649e-08,1.037230533734774876e-02,1.851912881952672181e-03,9.179463116103842412e-06,4.000000000000000000e+00,4.249803995777816021e-03,5.459782318724716588e-04,7.974414223522605788e-03,2.397845362281666916e-03,5.105283077875382016e-05,1.721455255032438246e-04,2.753484630200059291e-04,9.597493614923527372e-04,2.197644686841816394e-03,3.028191981851679343e-03,5.113427501707817902e-03,6.470559809911818894e-03,8.028184166113628770e-03
4.100000000000000000e+01,2.347413764369757176e-03,2.989739237028451652e-09,1.014218201678706785e-02,1.810385127852563031e-03,8.787845692302334119e-06,4.000000000000000000e+00,4.157798892222320207e-03,5.370286365171941453e-04,7.794768252417310674e-03,2.347410774630520180e-03,5.068254282928409308e-05,1.711823875973574234e-04,2.727729047576879420e-04,9.435352886093638499e-04,2.151351651210371349e-03,2.961258163635474561e-03,4.997598858397964486e-03,6.331838806724797430e-03,7.859146724479893625e-03
4.350000000000000000e+01,2.298214686512018053e-03,1.103616729456710495e-08,9.920431637840091896e-03,1.770188376419480668e-03,8.415357633310169787e-06,4.000000000000000000e+00,4.068403062931498504e-03,5.280263100925373845e-04,7.622216951328073843e-03,2.298203650344723351e-03,5.047580723933555054e-05,1.701897089822684080e-04,2.703096699060868104e-04,9.274114496698369035e-04,2.105940966090124288e-03,2.896007100388732838e-03,4.886183647421062613e-03,6.197964606124563985e-03,7.696012566935013163e-03
4.600000000000000000e+01,2.249968147443365870e-03,1.585739032620896756e-08,9.710374451143187827e-03,1.731253006537072838e-03,8.059593637153384524e-06,4.000000000000000000e+00,3.981221153980438708e-03,5.187151409062930318e-04,7.460406303699821523e-03,2.249952290053039688e-03,4.997058851105106011e-05,1.689880431869127749e-04,2.677268393335752758e-04,9.118934188376876145e-04,2.061119902106802598e-03,2.832500742567299265e-03,4.778288113180452316e-03,6.067325756546718650e-03,7.538642324966552712e-03
4.850000000000000000e+01,2.203012575323013474e-03,5.492278614292396487e-08,9.520212916388310839e-03,1.693569390538451859e-03,7.721441687600119044e-06,4.000000000000000000e+00,3.896581965861465116e-03,5.094431847845616156e-04,7.317200341065296931e-03,2.202957652536870637e-03,4.940472857621087407e-05,1.677547466706291279e-04,2.651638107963764446e-04,8.962964355903157553e-04,2.017676066060551492e-03,2.769843191954070825e-03,4.672943673716604789e-03,5.942145134017941949e-03,7.386322528299647805e-03
5.100000000000000000e+01,2.157027749501520906e-03,1.197643100596155610e-08,9.335740455818367783e-03,1.657042976657916063e-03,7.398560138610924011e-06,4.000000000000000000e+00,3.814070726159436969e-03,4.999847728436048432e-04,7.178712706316847311e-03,2.157015773070515129e-03,4.925737013497275365e-05,1.665056646955764992e-04,2.627356572013404921e-04,8.815299004082552620e-04,1.974524880544470309e-03,2.708518476795078716e-03,4.570804810158821466e-03,5.820190967232866976e-03,7.238612772492049666e-03
5.350000000000000000e+01,2.112348599626937950e-03,1.643952264800102037e-09,9.156930393237483132e-03,1.621654010292374309e-03,7.091778335443224695e-06,4.000000000000000000e+00,3.734002609919312259e-03,4.906945893345636411e-04,7.044581793610544748e-03,2.112346955674673267e-03,4.909983118023503683e-05,1.653828771152990079e-04,2.606051325264792276e-04,8.672552608846114839e-04,1.932275419233434217e-03,2.648878512748150272e-03,4.471502282344702768e-03,5.701503201978719466e-03,7.095206641866438207e-03
5.600000000000000000e+01,2.068623282526371558e-03,2.207394940848090423e-08,8.983208476317488395e-03,1.587331756687106622e-03,6.798824390797556679e-06,4.000000000000000000e+00,3.655955039213478180e-03,4.812915258392649366e-04,6.914585193791116836e-03,2.068601208576963200e-03,4.863585787610153442e-05,1.641516036649290735e-04,2.582790383458676443e-04,8.536981412709133271e-04,1.890769490628545213e-03,2.590649405357948153e-03,4.375124016769078514e-03,5.586740709123460234e-03,6.955671414305463277e-03
5.850000000000000000e+01,2.026201167449437606e-03,2.927485598354927220e-09,8.814641954008837002e-03,1.554040935190110053e-03,6.520534399220013875e-06,4.000000000000000000e+00,3.580242102639547876e-03,4.721602322593275534e-04,6.788440786559398962e-03,2.026198239963839052e-03,4.870248130779552154e-05,1.632200465583766465e-04,2.559756582349914438e-04,8.402778516016146983e-04,1.850605025409408693e-03,2.533988148123914215e-03,4.281769558707374142e-03,5.475501482334143785e-03,6.821848053117039561e-03
6.100000000000000000e+01,1.984701560030720756e-03,3.911132879252734056e-08,8.650642804501465499e-03,1.521739296695630555e-03,6.254730769496090821e-06,4.000000000000000000e+00,3.506440856726351311e-03,4.629622633350902010e-04,6.665941244470744743e-03,1.984662448701928362e-03,4.873215573222616694e-05,1.621942991196736637e-04,2.537143618324224129e-04,8.267589074655443604e-04,1.810676808944076434e-03,2.478427524582468670e-03,4.190377973495779985e-03,5.368151308902156284e-03,6.689351485601321805e-03
6.350000000000000000e+01,1.944456888708511084e-03,1.269898639683090305e-08,8.491319596695868707e-03,1.490408840774528482e-03,6.002231104704854300e-06,4.000000000000000000e+00,3.434865729483039566e-03,4.540480479339826028e-04,6.546862707987357623e-03,1.944444189722114354e-03,4.849959099886854796e-05,1.613769091238997184e-04,2.515245549569326074e-04,8.139759896787655737e-04,1.772000575410161063e-03,2.424738488364097493e-03,4.101989518710182775e-03,5.261388938717627591e-03,6.564221347942234344e-03
6.600000000000000000e+01,1.905076509744340393e-03,2.048700680137784361e-08,8.336137443759134014e-03,1.460010909912328944e-03,5.760948365042705897e-06,4.000000000000000000e+00,3.365087419656669337e-03,4.450655998320114486e-04,6.431060934014793187e-03,1.905056022737539089e-03,4.812955646639649379e-05,1.601449110862144783e-04,2.493446158270415185e-04,8.010219867211204603e-04,1.734130460175455643e-03,2.372392654460821117e-03,4.016052243824518725e-03,5.159471239392388400e-03,6.441221776251832357e-03
6.850000000000000000e+01,1.866926190614346445e-03,1.633080633585768010e-09,8.185234782094805150e-03,1.430489541567479947e-03,5.531713729735735413e-06,4.000000000000000000e+00,3.297415732181826174e-03,4.364366490468664980e-04,6.318308591480458272e-03,1.866924557533712831e-03,4.816134777093911671e-05,1.592626855131696066e-04,2.474688761968997942e-04,7.890308180854128071e-04,1.697392420422304867e-03,2.321881470925549456e-03,3.932910762310799953e-03,5.058701726024030475e-03,6.321005727460708191e-03
7.100000000000000000e+01,1.829596536453603067e-03,3.462212810301997113e-09,8.038105586345821105e-03,1.401831136266634996e-03,5.312554020809623141e-06,4.000000000000000000e+00,3.231427672720238280e-03,4.277654001869680717e-04,6.208509049892218037e-03,1.829593074240792785e-03,4.780647537260172505e-05,1.581479204646280771e-04,2.453614761583643492e-04,7.770793127554059560e-04,1.661637292023612853e-03,2.272260189384798547e-03,3.852293409343818947e-03,4.960940542200377099e-03,6.204461594554554552e-03
7.350000000000000000e+01,1.793402150042291239e-03,2.360736745446145792e-08,7.894902707591366225e-03,1.374026745684985311e-03,5.104240769633984846e-06,4.000000000000000000e+00,3.167428895727276549e-03,4.193754043573059281e-04,6.101500557549074770e-03,1.793378542674836694e-03,4.787228216467530377e-05,1.571780800596821691e-04,2.434716017823166734e-04,7.656770734920713504e-04,1.626556791093684406e-03,2.223895999243969725e-03,3.773610315302713351e-03,4.867478305936433908e-03,6.093023258367298405e-03
7.600000000000000000e+01,1.757980005081026661e-03,7.470166875079166043e-09,7.755138714318053454e-03,1.347013078679676909e-03,4.904937932398787554e-06,4.000000000000000000e+00,3.104993083760703571e-03,4.109669264013497518e-04,5.997158709237026576e-03,1.757972534914151608e-03,4.765636461933452089e-05,1.559557352161935833e-04,2.413651491312537097e-04,7.539188064065616580e-04,1.592716238990586099e-03,2.176523250385319335e-03,3.697710716016417917e-03,4.775797712159300309e-03,5.981947599854165951e-03
7.850000000000000000e+01,1.723645832717098829e-03,3.985488407656812191e-10,7.619003452593652720e-03,1.320788079985887094e-03,4.715436108875826033e-06,4.000000000000000000e+00,3.044433912702986141e-03,4.028577527312117348e-04,5.895357619876554107e-03,1.723645434168257981e-03,4.739628342591488370e-05,1.551359807850301070e-04,2.394842651904616443e-04,7.428561640938582565e-04,1.559853021965919035e-03,2.130929687133715535e-03,3.622780269337733897e-03,4.686121982425846960e-03,5.874476915924078772e-03
8.100000000000000000e+01,1.690031551041299655e-03,4.378221592189542009e-08,7.485999182175773724e-03,1.295293228676185938e-03,4.533991191769438842e-06,4.000000000000000000e+00,2.985324779717485593e-03,3.947383223651137162e-04,5.795967631134473635e-03,1.689987768825377710e-03,4.713595255875479688e-05,1.541828356170041889e-04,2.375349152767211331e-04,7.317534666670638503e-04,1.527669043999161898e-03,2.086700632245595214e-03,3.551895014307034082e-03,4.598255010425990677e-03,5.770024666385748131e-03
8.350000000000000000e+01,1.657443229484755615e-03,2.115794075530159914e-08,7.356324057584804135e-03,1.270537413411959148e-03,4.361383377844406744e-06,4.000000000000000000e+00,2.927980642896714763e-03,3.869058160727964664e-04,5.698880828100048521e-03,1.657422071544000300e-03,4.674981252320621085e-05,1.531791731979023684e-04,2.357286269655816009e-04,7.208652815538980387e-04,1.495990577890182315e-03,2.043794431572092986e-03,3.480972938420863298e-03,4.512817489481068221e-03,5.668968410156721011e-03
8.600000000000000000e+01,1.625499719618995554e-03,2.407961120395353591e-08,7.229537022296472250e-03,1.246480480738653427e-03,4.195962927343898788e-06,4.000000000000000000e+00,2.871980200357648980e-03,3.790192388803421270e-04,5.604037302677476913e-03,1.625475640007791696e-03,4.669018903328688936e-05,1.522562207076997838e-04,2.337120733881510126e-04,7.103475608104129271e-04,1.464874057324385380e-03,2.001659303716387360e-03,3.412427300691105690e-03,4.431343393353842468e-03,5.570769277430981554e-03
8.850000000000000000e+01,1.594548334252079459e-03,2.317477324351857212e-08,7.105856743157866647e-03,1.223094948986430544e-03,4.038545644502200266e-06,4.000000000000000000e+00,2.817643283238509787e-03,3.714533852656489148e-04,5.511308408905787187e-03,1.594525159478836019e-03,4.660415566036970171e-05,1.511983003359888649e-04,2.316484977518941607e-04,6.998634652518148343e-04,1.434817155509654756e-03,1.960514158249163780e-03,3.346294285978687003e-03,4.350636367627973809e-03,5.476442764886699753e-03
9.100000000000000000e+01,1.564202784926605914e-03,4.873351587737021220e-08,6.984798144977362108e-03,1.200347403471559811e-03,3.887564241393063988e-06,4.000000000000000000e+00,2.764550188398165725e-03,3.638553814550461035e-04,5.420595360050755977e-03,1.564154051410728647e-03,4.645982529580601646e-05,1.500756247719351171e-04,2.295645263994551663e-04,6.898213244562925294e-04,1.405231232019983796e-03,1.920711814884656790e-03,3.282021604313077427e-03,4.272838065842771496e-03,5.383942850646988680e-03
9.350000000000000000e+01,1.534789147393391708e-03,2.295682259223266293e-08,6.866591918981873252e-03,1.178234626674157888e-03,3.743814562450527232e-06,4.000000000000000000e+00,2.713023774067549812e-03,3.565545207192338199e-04,5.331802771588481545e-03,1.534766190570799500e-03,4.655663318022971661e-05,1.492044671144530509e-04,2.278235150160250969e-04,6.802455276132867226e-04,1.376756188525561728e-03,1.882026486181517973e-03,3.219004770767001575e-03,4.197095975932875825e-03,5.295221906076281841e-03
9.600000000000000000e+01,1.505919484351032032e-03,7.850587017699232529e-09,6.750817557348188537e-03,1.156727170174417715e-03,3.605811239567794204e-06,4.000000000000000000e+00,2.662646654525449748e-03,3.491923141766143171e-04,5.244898072997156505e-03,1.505911633764014327e-03,4.622748758676741910e-05,1.481791336195012248e-04,2.260036179640293515e-04,6.702794107606945256e-04,1.348402466115851059e-03,1.843806277668374105e-03,3.157413971652911749e-03,4.123853649744305475e-03,5.205977694357136545e-03
9.850000000000000000e+01,1.477935325847256611e-03,2.245407722254868067e-09,6.637694839699545546e-03,1.135809768238889815e-03,3.474356657014116162e-06,4.000000000000000000e+00,2.613745094086146643e-03,3.421255576083667965e-04,5.159759513852288718e-03,1.477933080439534442e-03,4.603150352020825547e-05,1.473048652277733097e-04,2.241263256008760156e-04,6.611534958164143371e-04,1.321192659955265896e-03,1.807084653434018516e-03,3.098365716585673672e-03,4.052019620581846782e-03,5.119445788433391736e-03
1.010000000000000000e+02,1.450448457529188813e-03,6.122029084326374467e-09,6.526803171194509381e-03,1.115456593324745151e-03,3.348044139540449889e-06,4.000000000000000000e+00,2.565905050853934180e-03,3.349918642044436620e-04,5.076354713665320352e-03,1.450442335500104398e-03,4.561017692732613460e-05,1.463896683569106117e-04,2.223690102786026065e-04,6.516670996863042215e-04,1.294502613926599554e-03,1.771194659049752512e-03,3.039776295335592897e-03,3.982015948469867089e-03,5.034960900768803080e-03
1.035000000000000000e+02,1.423799068704808450e-03,5.950117107157992159e-09,6.418375153451813357e-03,1.095656298303914313e-03,3.227666512057716080e-06,4.000000000000000000e+00,2.519455367008722763e-03,3.281427704008941376e-04,4.994576084747005124e-03,1.423793118587701311e-03,4.524317224219378826e-05,1.456496386202980019e-04,2.208316138429543588e-04,6.424183542405341105e-04,1.268508751098096051e-03,1.736122960444899058e-03,2.984423816316541644e-03,3.912817514442261217e-03,4.954446994874245856e-03
1.060000000000000000e+02,1.397602620744244160e-03,4.468754012869249018e-09,6.315989469598099273e-03,1.076381863103579879e-03,3.111891000729512819e-06,4.000000000000000000e+00,2.473984483847824038e-03,3.212207576406642812e-04,4.918386848853855547e-03,1.397598151990231278e-03,4.495746053502181698e-05,1.446581720589193952e-04,2.190069595298514585e-04,6.336459266408953723e-04,1.242892702095222887e-03,1.702286362934049037e-03,2.929133679292793020e-03,3.846483909225983933e-03,4.876137025291044438e-03
1.085000000000000000e+02,1.372203156099226435e-03,2.681510319606367449e-08,6.216177510861157010e-03,1.057621465174505377e-03,3.001504665206545872e-06,4.000000000000000000e+00,2.429824621273731812e-03,3.145816909247210573e-04,4.843974354761930792e-03,1.372176340996030365e-03,4.493509877546494885e-05,1.439845728101656693e-04,2.174322063380905630e-04,6.245837440748086642e-04,1.218086933212933314e-03,1.668925003410947228e-03,2.875785221708878313e-03,3.782034154740853034e-03,4.799220726575722205e-03
1.110000000000000000e+02,1.347210189687730745e-03,1.332706414059932123e-08,6.118121698856752652e-03,1.039356351666265946e-03,2.895236920947461330e-06,4.000000000000000000e+00,2.386566541353996908e-03,3.078538380214647981e-04,4.770911509169022124e-03,1.347196862623590121e-03,4.471538559919016614e-05,1.430064280478336887e-04,2.158105891716952183e-04,6.157746079359516104e-04,1.193569179465957513e-03,1.636307391628607621e-03,2.824237637131500177e-03,3.718992128005345430e-03,4.724010425419192770e-03
1.135000000000000000e+02,1.322977510520895010e-03,1.559403224070532721e-08,6.022067902592700105e-03,1.021568051140165929e-03,2.793870776454381427e-06,4.000000000000000000e+00,2.344545561661060939e-03,3.014094593807290813e-04,4.699090392071805095e-03,1.322961916488654384e-03,4.459669112673740111e-05,1.423416127555270755e-04,2.143553086818929569e-04,6.072340228548082225e-04,1.169704900934317744e-03,1.604576829467917664e-03,2.774146524596583525e-03,3.658304879654217332e-03,4.651691151258549421e-03
1.160000000000000000e+02,1.299095867875046028e-03,8.347846039951366344e-09,5.927625153717590474e-03,1.004259782435939358e-03,2.696187784548299527e-06,4.000000000000000000e+00,2.303355650310985603e-03,2.948360854391066706e-04,4.628529285842544229e-03,1.299087520029006170e-03,4.446622277717914782e-05,1.415451305918203175e-04,2.126474844782594298e-04,5.989377826181088976e-04,1.146173104803071500e-03,1.573323795767828971e-03,2.724559252258902230e-03,3.598533871084629021e-03,4.580450823860665252e-03
1.185000000000000000e+02,1.275931592012752086e-03,5.513038121893433504e-09,5.835046236169920408e-03,9.874024155729023335e-04,2.602964957775398674e-06,4.000000000000000000e+00,2.263334007585654419e-03,2.885291764398497522e-04,4.559114644157168106e-03,1.275926078974630147e-03,4.417283933987755881e-05,1.406805409395165025e-04,2.111050350626192905e-04,5.908167285353769669e-04,1.123159707707173122e-03,1.543120101041178501e-03,2.676641221006787093e-03,3.540084741700593070e-03,4.511794812118038144e-03
1.210000000000000000e+02,1.253092227230092953e-03,4.867038316293403819e-09,5.743946295801528011e-03,9.709820304493916058e-04,2.513046233400097932e-06,4.000000000000000000e+00,2.224074257679484450e-03,2.821101967807013470e-04,4.490854068571434841e-03,1.253087360191776746e-03,4.372090405509356507e-05,1.397260066630792784e-04,2.094894356140581304e-04,5.827726180237458508e-04,1.100503766937113281e-03,1.513312756117932102e-03,2.629740473995034397e-03,3.482345947490884767e-03,4.443625487694512904e-03
1.235000000000000000e+02,1.230940964601590689e-03,3.323682528082469674e-08,5.654580803478622374e-03,9.549783599370535682e-04,2.427199326282358558e-06,4.000000000000000000e+00,2.185919324538644366e-03,2.759626046645371209e-04,4.423639838877032118e-03,1.230907727776309971e-03,4.331238355985789435e-05,1.391700886231287304e-04,2.081020192656660693e-04,5.747309453571473490e-04,1.078406248258037894e-03,1.484313385608030224e-03,2.584314996337390077e-03,3.426692932199665396e-03,4.378904257388730424e-03
1.260000000000000000e+02,1.209091619077716420e-03,2.000863435031335829e-08,5.566569340756062634e-03,9.393759164757913048e-04,2.344329655778706024e-06,4.000000000000000000e+00,2.148467535553507616e-03,2.697157026019251147e-04,4.357477721678345781e-03,1.209071610443366142e-03,4.305372413863442775e-05,1.383565771215447418e-04,2.065640696906884241e-04,5.668595184336248753e-04,1.056283980256493473e-03,1.455712699861926940e-03,2.539980173604543777e-03,3.372346155101583511e-03,4.315130242704382987e-03
1.285000000000000000e+02,1.187898308896104824e-03,2.338614481139976804e-08,5.480170691210374881e-03,9.241618252870952314e-04,2.265177471596200706e-06,4.000000000000000000e+00,2.112060134183199947e-03,2.637364836090095926e-04,4.292272382314270274e-03,1.187874922751293348e-03,4.268111088073329930e-05,1.376433058698781282e-04,2.052500063057249055e-04,5.588546814015969439e-04,1.034841146933132214e-03,1.427827410669249477e-03,2.496297818880082852e-03,3.319204133640167153e-03,4.251675707119683019e-03
1.310000000000000000e+02,1.166957993922674349e-03,5.473240555092545901e-09,5.395010854917222515e-03,9.093395134538944215e-04,2.188689310308598963e-06,4.000000000000000000e+00,2.076297507376568662e-03,2.576184804687799276e-04,4.228052860994547732e-03,1.166952520682119345e-03,4.233402239867311765e-05,1.367676336002610028e-04,2.037935421335994519e-04,5.514149870733576911e-04,1.013707322275591606e-03,1.400653209102928950e-03,2.453263850638689927e-03,3.266206313747104049e-03,4.188187179000900373e-03
1.335000000000000000e+02,1.146611259226160574e-03,1.153979758910764874e-08,5.311351481547815258e-03,8.949108883375364067e-04,2.115582877849280711e-06,4.000000000000000000e+00,2.041522147563696980e-03,2.517003708886241670e-04,4.164740222321654251e-03,1.146599719428571503e-03,4.224057693103674634e-05,1.360792144162750142e-04,2.023777977904230561e-04,5.436983858822097690e-04,9.930064428705050791e-04,1.374110691464406351e-03,2.411637527460693507e-03,3.216453220293369678e-03,4.129190845461254422e-03
1.360000000000000000e+02,1.126511159921952812e-03,1.087344792402702558e-08,5.228823401055504409e-03,8.808285660307388311e-04,2.044886356164469822e-06,4.000000000000000000e+00,2.007339725952691535e-03,2.456825938912139814e-04,4.102312241133551814e-03,1.126500286474028858e-03,4.202942542752610011e-05,1.352104694379668533e-04,2.008970716352077596e-04,5.360120623968025588e-04,9.725414941662139691e-04,1.347907143496629477e-03,2.371908061662347800e-03,3.167052476523048946e-03,4.068893308721316382e-03
1.385000000000000000e+02,1.106995931344322351e-03,2.056836587749605028e-08,5.147691395973124327e-03,8.670966325794364580e-04,1.977296562243481871e-06,4.000000000000000000e+00,1.974092563923758592e-03,2.398992987648858929e-04,4.040695464628801976e-03,1.106975362978444887e-03,4.197143836056121735e-05,1.343650373926427255e-04,1.996255326215796131e-04,5.285264558710474824e-04,9.526036062323242149e-04,1.322475597741632489e-03,2.332328558745721831e-03,3.119682708972866016e-03,4.009148112259072402e-03
1.410000000000000000e+02,1.087698936702768309e-03,7.144963980495451463e-09,5.067589395141769079e-03,8.536919318821966892e-04,1.911878891465089742e-06,4.000000000000000000e+00,1.941390868584965106e-03,2.340070048205716196e-04,3.979890458439000987e-03,1.087691791738787817e-03,4.180069398089372653e-05,1.336572922030214341e-04,1.982575699407470183e-04,5.210204586621414386e-04,9.331261302528281055e-04,1.297163497342374147e-03,2.293992092898601478e-03,3.072792904187571141e-03,3.951698866059549613e-03
1.435000000000000000e+02,1.068957948289141592e-03,2.565477883652360762e-09,4.999735338639542566e-03,8.406237139477955008e-04,1.849319323661916145e-06,4.000000000000000000e+00,1.909581662236937202e-03,2.283342343413460917e-04,3.930777390350401190e-03,1.068955382811257859e-03,4.143404813356496086e-05,1.329160837270497745e-04,1.970490555421153711e-04,5.138528823335591607e-04,9.137815405369190559e-04,1.272662181104131183e-03,2.256533311070736247e-03,3.026440299586370935e-03,3.897336340711406080e-03
1.460000000000000000e+02,1.050404978085795089e-03,3.299756603177577037e-09,4.952857681563087831e-03,8.278601018438972803e-04,1.788702966212407364e-06,4.000000000000000000e+00,1.878265079929692261e-03,2.225448762418978091e-04,3.902452703477292742e-03,1.050401678329191931e-03,4.128227863538568796e-05,1.320519527058324643e-04,1.956584961028751460e-04,5.061165027882341466e-04,8.946874827473213056e-04,1.248458434333363579e-03,2.219828411825129633e-03,2.982205998489792509e-03,3.845412165113539903e-03
1.485000000000000000e+02,1.032380395673523302e-03,1.105004388932306412e-08,4.907010355370022316e-03,8.154136397380497194e-04,1.730708685241874134e-06,4.000000000000000000e+00,1.847794035411573022e-03,2.169667559354735830e-04,3.874629959696499013e-03,1.032369345629634066e-03,4.095326623529092633e-05,1.313079446065420694e-04,1.945295919688316540e-04,4.988529984157667697e-04,8.762359099516129225e-04,1.224979294728562474e-03,2.183998880931699912e-03,2.937980324428804760e-03,3.792661034313887358e-03
1.510000000000000000e+02,1.014515513598271239e-03,5.691260133315647617e-09,4.861827359426688054e-03,8.032633130853417472e-04,1.674473677480404195e-06,4.000000000000000000e+00,1.817778826683612986e-03,2.112522005129294916e-04,3.847311845828416815e-03,1.014509822338137933e-03,4.042880149830644471e-05,1.304446735157945546e-04,1.932511131959211662e-04,4.917876717955973814e-04,8.579143901527302041e-04,1.201628111854750229e-03,2.148615896194721285e-03,2.895704804189455292e-03,3.739891964441178791e-03
1.535000000000000000e+02,9.971530792370472338e-04,2.783314206078652818e-10,4.817624443263467983e-03,7.914120593033821018e-04,1.620647311042745289e-06,4.000000000000000000e+00,1.788565138540429336e-03,2.057410199336651320e-04,3.820471364026420749e-03,9.971528009056266056e-04,4.030311682613992502e-05,1.296088871629661875e-04,1.920713052280517751e-04,4.847193709802067783e-04,8.399453633556792399e-04,1.178852701068751861e-03,2.113516833856427662e-03,2.853723318455144049e-03,3.690372894417376023e-03
1.560000000000000000e+02,9.799348710006101915e-04,1.966089576797393543e-08,4.774036780117185859e-03,7.798310441549861265e-04,1.568408808830838383e-06,4.000000000000000000e+00,1.759765915155596210e-03,2.001038268456240650e-04,3.794101909116575667e-03,9.799152101048422010e-04,3.983871976616857582e-05,1.286846604252855073e-04,1.906595377211423579e-04,4.774577247682567824e-04,8.221321621516858996e-04,1.156413018100686980e-03,2.078558261483340070e-03,2.812882048025923572e-03,3.640681628292541903e-03
1.585000000000000000e+02,9.632167263781082987e-04,8.852759737463250910e-09,4.731380800468304795e-03,7.685191242697190324e-04,1.518408106342855128e-06,4.000000000000000000e+00,1.731735850647827223e-03,1.946976021083892663e-04,3.768164074090196713e-03,9.632078736183707825e-04,3.953584216867216111e-05,1.279278704330407323e-04,1.895608547542895045e-04,4.705039073005913650e-04,8.050406879169913054e-04,1.134435465997414311e-03,2.045109630686682382e-03,2.772992734346248038e-03,3.592731415650350126e-03
1.610000000000000000e+02,9.466114848390515908e-04,1.396825127923933540e-08,4.689292941906074257e-03,7.574734758304149359e-04,1.469839369815804191e-06,4.000000000000000000e+00,1.704084960669466527e-03,1.891380090086366549e-04,3.742681457067022557e-03,9.465975165877723186e-04,3.920310602874505293e-05,1.270878899740159626e-04,1.882062174591048480e-04,4.635228351675496584e-04,7.879744758010119674e-04,1.112618925516027646e-03,2.013750583167947441e-03,2.732758779273982211e-03,3.544720975804942827e-03
1.635000000000000000e+02,9.304731366750770925e-04,2.382305693662441845e-08,4.648090392053530820e-03,7.466850462567846142e-04,1.423318816377453402e-06,4.000000000000000000e+00,1.677158182931861707e-03,1.837880904182924782e-04,3.717617255378453944e-03,9.304493136181404313e-04,3.897215353263793668e-05,1.264244120392067443e-04,1.871492940676247228e-04,4.566619576477693224e-04,7.714182523504765129e-04,1.091498794775230645e-03,1.982242365469343535e-03,2.692964681534613849e-03,3.497450534717848163e-03
1.660000000000000000e+02,9.144403808110161637e-04,4.760920003697242293e-09,4.607410766130334671e-03,7.361396911172417984e-04,1.378102854895984849e-06,4.000000000000000000e+00,1.650580071928258070e-03,1.783006896937743653e-04,3.692970385319318399e-03,9.144356198910124451e-04,3.874643260792197668e-05,1.254801391693214101e-04,1.857890712729999322e-04,4.497378042063810886e-04,7.548654948607916304e-04,1.070590221646824328e-03,1.951176346224885779e-03,2.654545217966583926e-03,3.450397505265879496e-03
1.685000000000000000e+02,8.988641017904151591e-04,7.403815537108665198e-09,4.567571754831427702e-03,7.258402860932809588e-04,1.334800794403466393e-06,4.000000000000000000e+00,1.624704387883696118e-03,1.730238156971342003e-04,3.668707653041012543e-03,8.988566979748780503e-04,3.830175107845614797e-05,1.247131799540866087e-04,1.846711677150408783e-04,4.427183182628123027e-04,7.387115344568329252e-04,1.049798158968794515e-03,1.921013385647612213e-03,2.615979507404937125e-03,3.405746866221701866e-03
1.710000000000000000e+02,8.833607834632532839e-04,2.283093626295017568e-08,4.528212181783376755e-03,7.157708149783992323e-04,1.292654133335655104e-06,4.000000000000000000e+00,1.599131598441652516e-03,1.675899684848540516e-04,3.644851398320123580e-03,8.833379525269903238e-04,3.804277509574789217e-05,1.239066826703108678e-04,1.834233406722031977e-04,4.357976301004773032e-04,7.227478581348993321e-04,1.029430679885180505e-03,1.891308398601276300e-03,2.578205253446324771e-03,3.360281072879579226e-03
1.735000000000000000e+02,8.683085298183829950e-04,1.908931059685489915e-09,4.489650255820912608e-03,7.059228901443184928e-04,1.252286829785069560e-06,4.000000000000000000e+00,1.574231419962701488e-03,1.623856396740645022e-04,3.621341726002529505e-03,8.683066208873233298e-04,3.788858412803501136e-05,1.232352548606613515e-04,1.822550076014453613e-04,4.290895138890855930e-04,7.071455268600504397e-04,1.009582361222253252e-03,1.863008823919208882e-03,2.542862114376813910e-03,3.316620195929181024e-03
1.760000000000000000e+02,8.533260886959903938e-04,2.107758700250045706e-09,4.451525917879765697e-03,6.962959822044276952e-04,1.212993508483225974e-06,4.000000000000000000e+00,1.549622070900417981e-03,1.570301064915626986e-04,3.598199829183775303e-03,8.533239809372901788e-04,3.742441781979089063e-05,1.223994354166581646e-04,1.809607370006003615e-04,4.217305318084740916e-04,6.915778785981719409e-04,9.898656914792518247e-04,1.834890013029871715e-03,2.508082963883707679e-03,3.273636413785949422e-03
1.785000000000000000e+02,8.387644617896370010e-04,2.066204351536882615e-08,4.414158850719222989e-03,6.868816825067177801e-04,1.175332268124519083e-06,4.000000000000000000e+00,1.525646144296354673e-03,1.518827792829192209e-04,3.575394388929585988e-03,8.387437997461216245e-04,3.708416279291442915e-05,1.216470446881566812e-04,1.797872639265370837e-04,4.148452176779493994e-04,6.764398485404349987e-04,9.707031358416166617e-04,1.807740915413263158e-03,2.473040947659366912e-03,3.231322998327596820e-03
1.810000000000000000e+02,8.242549432455034729e-04,7.370991454459389460e-10,4.396432522656372639e-03,6.776742053293677293e-04,1.138638540033437719e-06,4.000000000000000000e+00,1.501929148574871094e-03,1.465807379161357437e-04,3.572177579410869275e-03,8.242542061463580807e-04,3.711206144457926241e-05,1.207274385427321286e-04,1.784239757589990271e-04,4.080400150464137438e-04,6.616835461996660494e-04,9.515843971285213674e-04,1.780393202186400774e-03,2.438488825451412458e-03,3.189881314224756771e-03
1.835000000000000000e+02,8.101455679848275360e-04,2.408081692299605967e-08,4.381599136019541894e-03,6.686792314145201819e-04,1.103467755850572198e-06,4.000000000000000000e+00,1.478824799399347609e-03,1.414663365703073541e-04,3.571453568034714358e-03,8.101214871679045595e-04,3.668655554671666937e-05,1.200790262512104205e-04,1.771737641091895290e-04,4.011384144072274401e-04,6.470959772996344320e-04,9.329329364269721295e-04,1.753139490751822772e-03,2.404550015556637665e-03,3.149454327262023352e-03
1.860000000000000000e+02,7.960772944259078771e-04,3.207646767151906047e-08,4.366968121620360202e-03,6.598743638750445345e-04,1.069173234799968372e-06,4.000000000000000000e+00,1.455951658300952412e-03,1.362029305508633426e-04,3.570890827194452433e-03,7.960452179582363109e-04,3.638320755869522743e-05,1.191057058950232937e-04,1.757764195556814758e-04,3.943514025699488179e-04,6.325564979502983380e-04,9.144780812230377713e-04,1.726696822900131070e-03,2.371442307066347691e-03,3.108075242158662554e-03
1.885000000000000000e+02,7.824002137436519453e-04,1.378608770982611323e-08,4.352891332194798804e-03,6.512605269067192875e-04,1.036290368372929901e-06,4.000000000000000000e+00,1.433660740650371124e-03,1.311396868369326578e-04,3.570491118451146750e-03,7.823864276559421667e-04,3.578636406910372099e-05,1.182560078080535751e-04,1.745206210794781601e-04,3.877218277927853242e-04,6.185153468410323858e-04,8.964389762421131344e-04,1.702235219531622991e-03,2.340273643059589438e-03,3.068887092538203406e-03
1.910000000000000000e+02,7.687646137769797760e-04,1.238218006784498238e-08,4.339036128381188601e-03,6.428203837063727749e-04,1.004217077104077334e-06,4.000000000000000000e+00,1.411584997483352442e-03,1.259442300706070010e-04,3.570271514604208933e-03,7.687522315969119377e-04,3.533556499261141144e-05,1.171693539129701675e-04,1.731301743168459420e-04,3.806184257170695004e-04,6.043427502906189219e-04,8.784602164772730261e-04,1.677028984471340498e-03,2.308490113671621876e-03,3.029927849145068464e-03
1.935000000000000000e+02,7.555295626535318484e-04,1.544113165381651758e-08,4.325756125408856956e-03,6.345565671589254971e-04,9.734869569679570513e-07,4.000000000000000000e+00,1.390086129812457237e-03,1.209729954946063514e-04,3.570226562755325107e-03,7.555141215218780541e-04,3.502895249735525103e-05,1.164662905548560600e-04,1.719630948505388205e-04,3.737239294995387657e-04,5.907225692139076844e-04,8.610267436594778350e-04,1.651724313373937941e-03,2.276226601582550819e-03,2.992780494897270740e-03
1.960000000000000000e+02,7.422927728895918186e-04,1.591838858626118065e-08,4.312558486466448911e-03,6.264682669877630946e-04,9.434610502267704164e-07,4.000000000000000000e+00,1.368761039877354913e-03,1.158245059018287240e-04,3.570265713576856875e-03,7.422768545010055910e-04,3.471942392151200669e-05,1.154677396644617843e-04,1.704988811679020383e-04,3.669965601774531107e-04,5.770695824494262959e-04,8.437146477562676439e-04,1.628257435057301090e-03,2.245560469316567991e-03,2.953741737432717500e-03
1.985000000000000000e+02,7.294348368981433926e-04,3.051676013080609366e-09,4.299858343616749790e-03,6.185518217808636888e-04,9.146815375090465245e-07,4.000000000000000000e+00,1.347986658679006973e-03,1.108830151172797039e-04,3.570423506718606397e-03,7.294317852221302674e-04,3.446388878885791907e-05,1.146664316207212769e-04,1.691524966531994653e-04,3.604814281790465333e-04,5.638664653905723235e-04,8.266722025991008827e-04,1.603800944873363422e-03,2.213123502167168091e-03,2.915862413200060073e-03
2.010000000000000000e+02,7.166097009501139203e-04,1.526207743862743487e-08,4.287424684702321499e-03,6.107798451779127783e-04,8.865814827713667177e-07,4.000000000000000000e+00,1.327389546128026699e-03,1.058298557722011420e-04,3.570814983752207579e-03,7.165944388726752656e-04,3.410381575698603136e-05,1.137268470784434828e-04,1.676385812123875002e-04,3.536582711283954724e-04,5.509258022061253816e-04,8.096706837866430488e-04,1.579672773687745228e-03,2.182032086165902086e-03,2.879240712945281295e-03
2.035000000000000000e+02,7.041925470916122164e-04,7.178301296319026336e-09,4.275594680622859037e-03,6.031380221561114972e-04,8.596626171497587340e-07,4.000000000000000000e+00,1.307330569247723822e-03,1.010545249355007192e-04,3.571402133531246820e-03,7.041853687903158526e-04,3.398022443651541665e-05,1.131060085680789831e-04,1.666370194801296647e-04,3.469099315833258429e-04,5.382719681787219781e-04,7.931479775113531262e-04,1.556710238333364540e-03,2.152324526738928680e-03,2.843187142680668987e-03
2.060000000000000000e+02,6.917286667038784805e-04,1.604981214636172164e-09,4.263616709445872295e-03,5.956887295098536005e-04,8.333336108049894917e-07,4.000000000000000000e+00,1.287417396213732081e-03,9.603993719402488007e-05,3.571888042741993598e-03,6.917270617226638175e-04,3.348019828267485018e-05,1.119958816316777927e-04,1.652032051323065916e-04,3.398586383067204791e-04,5.256891525193079211e-04,7.766831892042888640e-04,1.533636838594815447e-03,2.121779764301997412e-03,2.808401926981504444e-03
2.085000000000000000e+02,6.796150496157834370e-04,5.513726604801463643e-09,4.252058335734378199e-03,5.883982649346617333e-04,8.080891338423843346e-07,4.000000000000000000e+00,1.268013314550445279e-03,9.121678468112170372e-05,3.572443286118594762e-03,6.796095358891785908e-04,3.295081741196876794e-05,1.110091212645473340e-04,1.636826483764605494e-04,3.330595984605942564e-04,5.133945258139080642e-04,7.607938734405948668e-04,1.510893088173074226e-03,2.092535922184689257e-03,2.774900618915134703e-03
2.110000000000000000e+02,6.674902988401462808e-04,1.121240389549515068e-08,4.240614639753188982e-03,5.812508974454112321e-04,7.833959048268039526e-07,4.000000000000000000e+00,1.248741196285557513e-03,8.623940139473504872e-05,3.573124340913042592e-03,6.674790864362507457e-04,3.240515328572037191e-05,1.100000037322348755e-04,1.621505348760754624e-04,3.262047641098627542e-04,5.014042864435973561e-04,7.448900622249261718e-04,1.488627707037716314e-03,2.062979150822852412e-03,2.740191905328435377e-03
2.135000000000000000e+02,6.557047997231527266e-04,2.554429610815176275e-08,4.229558271711728219e-03,5.742493817704662435e-04,7.597111368437426043e-07,4.000000000000000000e+00,1.229954181493618862e-03,8.145541795268648310e-05,3.573853471988575493e-03,6.556792554270445819e-04,3.175948350141797173e-05,1.089052384579202273e-04,1.604364191152913481e-04,3.194343134867496390e-04,4.897964538983479686e-04,7.295642037927717576e-04,1.467120432849015671e-03,2.034035089401756841e-03,2.707747663243788815e-03
2.160000000000000000e+02,6.439008069797210951e-04,3.089090038533341589e-08,4.218571240356991207e-03,5.673855977210917004e-04,7.365346657304562525e-07,4.000000000000000000e+00,1.211286404700812796e-03,7.651520925862939464e-05,3.574670433377270112e-03,6.438699160793357997e-04,3.113740000155362553e-05,1.076216900564292664e-04,1.586704990852172154e-04,3.122759248650032547e-04,4.781817676078013181e-04,7.140092957199266691e-04,1.444866468811964455e-03,2.005208268206862612e-03,2.675798468213229971e-03
2.185000000000000000e+02,6.324284180877746703e-04,3.016720763078851000e-09,4.207987346360013425e-03,5.606629340445738567e-04,7.143086296164753948e-07,4.000000000000000000e+00,1.193091352132348527e-03,7.176548404320081363e-05,3.575558928272238972e-03,6.324254013670116111e-04,3.060955174309974654e-05,1.065600633606870681e-04,1.570590068481976292e-04,3.053110120901104930e-04,4.669460221161570346e-04,6.990702326003109604e-04,1.424537192202399204e-03,1.976371259716310728e-03,2.644909749421741219e-03
2.210000000000000000e+02,6.209169661961092337e-04,9.497995648451231211e-09,4.197439959919604599e-03,5.540668973028563433e-04,6.925280055969940993e-07,4.000000000000000000e+00,1.174983863498965577e-03,6.685006889325289040e-05,3.576522993723495365e-03,6.209074682004607926e-04,3.001107122261544960e-05,1.052823040623391491e-04,1.550974905635725749e-04,2.981993293461150728e-04,4.557580939230682256e-04,6.840963414540357588e-04,1.403506606323198791e-03,1.948166749841377665e-03,2.612173550663735282e-03
2.235000000000000000e+02,6.097521842387638655e-04,4.585149782753531524e-09,4.187294591584091868e-03,5.475925157886777847e-04,6.716552895317171812e-07,4.000000000000000000e+00,1.157344700027441650e-03,6.215966845008608077e-05,3.577542407345328003e-03,6.097475990889811162e-04,2.970659954661031873e-05,1.040801255985522356e-04,1.533710831526046130e-04,2.915328448052063675e-04,4.449036239544927477e-04,6.696172849829526647e-04,1.384009357858275412e-03,1.919988917927767077e-03,2.582555000912996508e-03
2.260000000000000000e+02,5.985592971141218523e-04,7.252669065480840721e-09,4.177163415350591824e-03,5.412423153478391428e-04,6.512164760848412079e-07,4.000000000000000000e+00,1.139801612461961104e-03,5.731698176628270951e-05,3.578604118236470080e-03,5.985520444450563842e-04,2.928582678437898859e-05,1.024033325869175081e-04,1.513982406110387323e-04,2.843718908367414019e-04,4.342243489717344663e-04,6.551378599389842509e-04,1.363498870531241807e-03,1.893166274226574337e-03,2.553509955823228105e-03
2.285000000000000000e+02,5.876803740445004894e-04,1.131572276457172279e-09,4.167396652222760470e-03,5.350153955092296553e-04,6.316096954689816366e-07,4.000000000000000000e+00,1.122695769553730145e-03,5.266497853527083405e-05,3.579716278178260089e-03,5.876792424722240707e-04,2.886461978211611861e-05,1.011276201537649117e-04,1.496135056204016863e-04,2.776222104989450358e-04,4.237708304981036272e-04,6.411065995556779022e-04,1.343470774624406323e-03,1.865989356479676696e-03,2.524338738193870283e-03
2.310000000000000000e+02,5.767687553819434831e-04,3.459316764311157285e-08,4.157660947575878528e-03,5.288998074728124563e-04,6.123972035296142022e-07,4.000000000000000000e+00,1.105668562854756048e-03,4.786894790913102677e-05,3.580892192193934828e-03,5.767341622143003395e-04,2.782921868851993033e-05,9.964966418770339275e-05,1.474477487654575003e-04,2.706869825922666832e-04,4.132879363396327571e-04,6.271857813113547453e-04,1.323740360359698144e-03,1.838020422638933504e-03,2.500661835514504747e-03
2.335000000000000000e+02,5.661779633330884945e-04,8.869318659890484142e-09,4.148272358555800225e-03,5.229035727059689297e-04,5.939856325126706330e-07,4.000000000000000000e+00,1.089081536039057316e-03,4.327439062711956486e-05,3.582094395222711839e-03,5.661690940144285594e-04,2.723091891366759910e-05,9.816433912095072598e-05,1.453873322504917361e-04,2.639875860146836430e-04,4.033231053277577197e-04,6.134786923502176135e-04,1.304390512597624176e-03,1.810440928910641515e-03,2.474124361228821015e-03
2.360000000000000000e+02,5.555421716390882654e-04,1.980001157780343115e-09,4.138876994542247702e-03,5.170163997376153210e-04,5.759330620671198829e-07,4.000000000000000000e+00,1.072558571376703695e-03,3.852577190147294436e-05,3.583334822903159328e-03,5.555401916379304429e-04,2.672769700579158783e-05,9.655948656750888075e-05,1.429911341020138362e-04,2.573105740844429216e-04,3.932994291667706466e-04,6.000365437650906526e-04,1.285803829763745854e-03,1.782708455369623989e-03,2.450553557706233471e-03
2.385000000000000000e+02,5.452276488612300617e-04,2.614550338310181779e-09,4.129834112378260105e-03,5.112360742359185013e-04,5.586355126828981885e-07,4.000000000000000000e+00,1.056463723097148671e-03,3.399157462531156044e-05,3.584606463517030044e-03,5.452250343108917862e-04,2.579796086688874453e-05,9.494463879467880598e-05,1.410227811789461344e-04,2.508306993372587932e-04,3.836464021742552353e-04,5.869138776330832825e-04,1.266414952160407371e-03,1.755426266364318658e-03,2.427135051489813251e-03
2.410000000000000000e+02,5.348774607822091636e-04,7.345452582316349339e-09,4.120801749256116676e-03,5.055566279177698590e-04,5.416814020844100302e-07,4.000000000000000000e+00,1.040434088699979023e-03,2.932083286443930466e-05,3.585924288473907404e-03,5.348701153296268234e-04,2.538196163320259873e-05,9.324625600994864078e-05,1.387334737437545540e-04,2.440727401813233685e-04,3.738627678980237928e-04,5.736492167273943548e-04,1.248042532623507787e-03,1.727732210190740733e-03,2.404324272313346136e-03
2.435000000000000000e+02,5.248430709068858209e-04,6.949994886356724737e-09,4.112112277108789272e-03,4.999851363914192002e-04,5.254453856913160759e-07,4.000000000000000000e+00,1.024828207298305021e-03,2.485793451546662071e-05,3.587269206201903343e-03,5.248361209119994757e-04,2.447138979039649998e-05,9.152923675468422769e-05,1.365294371632738495e-04,2.377347437258454737e-04,3.645683593891811312e-04,5.610508121570688140e-04,1.230071281673427537e-03,1.700391399766592758e-03,2.381307371187654873e-03
2.460000000000000000e+02,5.147540908810820364e-04,2.450827572075799857e-08,4.103369147328507840e-03,4.945115097751821322e-04,5.095134073789393383e-07,4.000000000000000000e+00,1.009265600656264169e-03,2.024258110589990424e-05,3.588615056447425587e-03,5.147295826053613181e-04,2.384427910679964055e-05,8.944313723013009557e-05,1.340082661552612639e-04,2.314546256459100221e-04,3.553607782555250061e-04,5.482801530812770946e-04,1.211996628216505632e-03,1.673067393758358471e-03,2.358978743633280677e-03
2.485000000000000000e+02,5.049717177521764874e-04,2.087057318971310085e-08,4.094955271182619712e-03,4.891454964321133737e-04,4.942597524094021325e-07,4.000000000000000000e+00,9.941172141842897526e-04,1.582622132006311372e-05,3.589983553430443116e-03,5.049508471789867885e-04,2.327231065118861786e-05,8.748378222501546281e-05,1.316696195768056617e-04,2.253506684458163605e-04,3.465087518780429906e-04,5.359873566916379534e-04,1.194483204439334041e-03,1.645534460385204281e-03,2.336755302890594806e-03
2.510000000000000000e+02,4.951413223316618447e-04,9.251512889835731325e-09,4.086505900208057228e-03,4.838747773193091488e-04,4.792997292061577411e-07,4.000000000000000000e+00,9.790160996509709394e-04,1.126654501235269589e-05,3.591364577876395275e-03,4.951320708187719778e-04,2.225194984681364048e-05,8.539229767534632545e-05,1.289842903774523456e-04,2.191448550786884934e-04,3.377482577812482441e-04,5.235950896271294661e-04,1.177024850168855059e-03,1.618018227661607595e-03,2.316977911149105396e-03
2.535000000000000000e+02,4.856061935521128938e-04,4.606249937025817134e-09,4.078362662143962362e-03,4.787001668075839479e-04,4.649672249177810589e-07,4.000000000000000000e+00,9.643063603596967875e-04,6.906026744528945879e-06,3.592756468591849252e-03,4.856015873021758602e-04,2.149374597976469432e-05,8.343086650152560740e-05,1.262677731939283190e-04,2.131755864375468163e-04,3.294149450966926251e-04,5.117603885726371669e-04,1.159875377011739418e-03,1.590258073081871710e-03,2.294786083648557313e-03
2.560000000000000000e+02,4.760331236496198408e-04,6.517285674639706809e-09,4.070198950418816262e-03,4.736113461882925264e-04,4.509152420499007912e-07,4.000000000000000000e+00,9.496444698379124215e-04,2.421777461327314415e-06,3.594165826769196367e-03,4.760266063639452191e-04,2.045995180335032304e-05,8.104801100088301219e-05,1.234220291242236339e-04,2.072535121032292231e-04,3.208915938342248638e-04,4.999126774116473184e-04,1.142429822251276759e-03,1.562461758957810459e-03,2.272582491766470415e-03
2.585000000000000000e+02,4.667768671031280871e-04,3.317566290681284530e-09,4.062323823944968305e-03,4.686155116056181383e-04,4.374811413800066480e-07,4.000000000000000000e+00,9.353923787087461712e-04,1.000000000000000036e-10,3.595546956841840381e-03,4.667735495368373930e-04,1.979559150535990328e-05,7.899799908999538935e-05,1.207514884111190263e-04,2.017645958358604971e-04,3.128345245111539179e-04,4.886206776946158594e-04,1.125512702756618693e-03,1.536644451138683689e-03,2.254122488127629359e-03
2.610000000000000000e+02,4.574655208251132872e-04,1.024830691610199540e-09,4.054466170682750545e-03,4.637080648124488236e-04,4.242998721158986379e-07,4.000000000000000000e+00,9.211735856375620566e-04,1.000000000000000036e-10,3.597000649857637258e-03,4.574644959944216779e-04,1.887021802792630045e-05,7.645965733186154377e-05,1.179602743506673763e-04,1.961588609168814733e-04,3.046615681599505266e-04,4.772835799040393433e-04,1.108579252816207367e-03,1.511246667911527678e-03,2.235287874742562103e-03
2.635000000000000000e+02,4.484554421012119777e-04,2.539736057885067076e-09,4.046860995814712154e-03,4.588935544081366807e-04,4.116955778275270062e-07,4.000000000000000000e+00,9.073489965093486584e-04,1.000000000000000036e-10,3.598405553713500231e-03,4.484529023651540698e-04,1.807026622810440307e-05,7.407158422770869423e-05,1.151121229940081989e-04,1.905834650611655501e-04,2.969344782958739356e-04,4.663097787064007229e-04,1.091637557873750353e-03,1.486786130828077462e-03,2.215844227279976757e-03
2.660000000000000000e+02,4.393860074074459649e-04,1.456760509767520723e-09,4.039192416471613749e-03,4.541696526249821403e-04,3.993301368709530850e-07,4.000000000000000000e+00,8.935556600324281052e-04,1.000000000000000036e-10,3.599806409064167621e-03,4.393845506469362173e-04,1.707513734405009538e-05,7.125450924603445317e-05,1.116706100061420816e-04,1.847622903338254938e-04,2.890576457538411408e-04,4.552822454246613294e-04,1.074058557261520696e-03,1.460229121135403312e-03,2.197203445557954684e-03
2.685000000000000000e+02,4.306144053792864074e-04,1.521503070489099897e-09,4.031814201522006431e-03,4.495397126464125239e-04,3.875147193663754979e-07,4.000000000000000000e+00,8.801541180256989855e-04,1.000000000000000036e-10,3.601199796142720132e-03,4.306128838762159007e-04,1.635687861631907771e-05,6.860445127817231092e-05,1.083278925076586614e-04,1.793806606402624461e-04,2.814039804251739375e-04,4.449899139680254666e-04,1.055670420219966986e-03,1.434599376839098281e-03,2.177971550853433080e-03
2.710000000000000000e+02,4.217935992747404595e-04,7.770211111691483824e-09,4.024374744478712886e-03,4.449900458028960694e-04,3.759259812528039029e-07,4.000000000000000000e+00,8.667836450776365831e-04,1.000000000000000036e-10,3.602581145203972643e-03,4.217858290636287717e-04,1.556989776459825062e-05,6.574126839025619287e-05,1.049164455928425005e-04,1.739698720928684072e-04,2.739281861564192696e-04,4.346387338419448881e-04,1.037286836072212007e-03,1.409121868897996463e-03,2.159634073946874785e-03
2.735000000000000000e+02,4.132616275734042675e-04,2.195162701122166505e-08,4.017228011404918100e-03,4.405396769836883919e-04,3.648603798215114718e-07,4.000000000000000000e+00,8.538013045570926052e-04,1.000000000000000036e-10,3.603966383831513996e-03,4.132396759463930207e-04,1.489438915995678917e-05,6.305559788077514673e-05,1.016354845566875517e-04,1.687244559248946322e-04,2.665772311170617331e-04,4.246115641042895157e-04,1.019350720579099458e-03,1.384105295845100211e-03,2.143260447003794353e-03
2.760000000000000000e+02,4.047020700963131420e-04,1.026950642643879148e-09,4.010014483619450155e-03,4.361656342679434738e-04,3.540242260565986556e-07,4.000000000000000000e+00,8.408677043642566159e-04,1.000000000000000036e-10,3.605312413523137013e-03,4.047010431456705081e-04,1.388873549861101857e-05,6.013251552696647267e-05,9.814172441570677722e-05,1.635218989608809093e-04,2.592011628301658282e-04,4.147097115589518188e-04,1.001600873939548610e-03,1.359204827837447171e-03,2.125493092938195334e-03
2.785000000000000000e+02,3.964408323651145158e-04,7.364719716162871858e-09,4.003113856944666253e-03,4.318808499955693642e-04,3.436864021592401827e-07,4.000000000000000000e+00,8.283216823606839342e-04,1.000000000000000036e-10,3.606673024579551846e-03,3.964334676453983345e-04,1.310766859152451750e-05,5.729394073795805471e-05,9.429163678372313193e-05,1.583771820142920847e-04,2.521370676485836090e-04,4.053255272947351101e-04,9.844790751111409579e-04,1.335553723004656319e-03,2.108307396275409425e-03
2.810000000000000000e+02,3.881468335276207519e-04,3.865092282615685574e-10,3.996071602424302628e-03,4.276750016291128338e-04,3.335638713959802698e-07,4.000000000000000000e+00,8.158218351567335857e-04,1.000000000000000036e-10,3.607924768896681768e-03,3.881464470183924832e-04,1.191557194150925618e-05,5.427407692771575977e-05,9.013230356955508342e-05,1.532541835380918903e-04,2.450992583412142309e-04,3.958217229850283215e-04,9.649097574679462363e-04,1.313795321407071294e-03,2.088543580435502610e-03
2.835000000000000000e+02,3.801573860185056795e-04,2.116606360144646708e-09,3.989348277744757948e-03,4.235611548518132085e-04,3.239236900438247930e-07,4.000000000000000000e+00,8.037185408703189423e-04,1.000000000000000036e-10,3.609190891726252268e-03,3.801552694121455552e-04,1.120794843120268049e-05,5.107796193071054050e-05,8.630247187015037695e-05,1.483303405441083048e-04,2.384136392527331139e-04,3.869052483233089606e-04,9.465958667365551938e-04,1.291714008008065795e-03,2.072582597752033531e-03
2.860000000000000000e+02,3.721253815458474938e-04,3.554437094088516412e-09,3.982549411129103142e-03,4.195256065566970328e-04,3.144790341474071692e-07,4.000000000000000000e+00,7.916509881025445266e-04,1.000000000000000036e-10,3.610424029583255649e-03,3.721218271087533918e-04,1.062433844813371579e-05,4.816802970050593365e-05,8.199873262243907029e-05,1.433459324120086502e-04,2.317163863764178414e-04,3.777731108245789820e-04,9.284302699823828581e-04,1.269383635594319160e-03,2.054022581630858459e-03
2.885000000000000000e+02,3.644115508374256174e-04,6.829876868028250307e-09,3.976017328046910909e-03,4.155800751149339419e-04,3.055025772162718704e-07,4.000000000000000000e+00,7.799916259523595593e-04,1.000000000000000036e-10,3.611605777209485509e-03,3.644047209605576145e-04,9.793873073960086852e-06,4.509302135144406732e-05,7.783820471928801265e-05,1.385721094905699316e-04,2.253635002802466085e-04,3.695224870487867218e-04,9.102396490417119469e-04,1.246914894532358568e-03,2.039300593490388745e-03
2.910000000000000000e+02,3.566777765024002622e-04,2.421116428665921898e-09,3.969408772261952094e-03,4.117150167695322123e-04,2.967282912842324722e-07,4.000000000000000000e+00,7.683927932719324203e-04,1.000000000000000036e-10,3.612730995759551832e-03,3.566753553859716101e-04,8.931687009004128609e-06,4.204960134630948227e-05,7.340614921511725351e-05,1.337742354588828027e-04,2.189243805699043186e-04,3.611552476386173968e-04,8.910444813360817937e-04,1.224091353776067537e-03,2.027904112235185633e-03
2.935000000000000000e+02,3.492518101909267386e-04,1.167901049837026553e-08,3.963068188576669183e-03,4.079445090757667669e-04,2.883955494067074379e-07,4.000000000000000000e+00,7.571963192666935055e-04,1.000000000000000036e-10,3.613816378385742607e-03,3.492401311804283468e-04,8.257811141730966162e-06,3.918766823824229063e-05,6.938298183018832589e-05,1.290097099380296396e-04,2.128318473556542803e-04,3.532042288522522274e-04,8.718404117727064553e-04,1.203090015233025971e-03,2.015898152580723572e-03
2.960000000000000000e+02,3.418133377988589279e-04,2.734791635317117335e-10,3.956661917966074020e-03,4.042512932833789221e-04,2.802554660184812135e-07,4.000000000000000000e+00,7.460646310822378500e-04,1.000000000000000036e-10,3.614848580167214984e-03,3.418130643196954049e-04,7.709992509931242968e-06,3.615432479802803168e-05,6.537925773864963525e-05,1.243188962863602865e-04,2.070349117173092167e-04,3.454185239301275326e-04,8.533123817935329373e-04,1.183152932642799176e-03,2.003777016669553747e-03
2.985000000000000000e+02,3.346964175347225579e-04,5.005943190692628237e-10,3.950513414583149176e-03,4.006552457067948949e-04,2.725463178229494937e-07,4.000000000000000000e+00,7.353516632415174527e-04,1.000000000000000036e-10,3.615816997048426455e-03,3.346959169404034682e-04,7.041906450885543906e-06,3.338697512499916157e-05,6.157244558900847996e-05,1.197763137502529915e-04,2.014357661335443805e-04,3.379181708194477652e-04,8.353008794982536055e-04,1.163425971837676789e-03,1.991776754470748687e-03
3.010000000000000000e+02,3.275772118123236056e-04,2.327051243577662324e-09,3.944277186024911994e-03,3.971395108727753106e-04,2.650266207950031075e-07,4.000000000000000000e+00,7.247167226850988620e-04,1.000000000000000036e-10,3.616699974212588334e-03,3.275748847610800108e-04,6.445197680144918640e-06,3.064003254540782046e-05,5.773055027139934695e-05,1.151804031577831366e-04,1.958984163051252065e-04,3.304152991142670736e-04,8.173309485197088583e-04,1.143593182318910660e-03,1.981020250384426303e-03
3.035000000000000000e+02,3.207893654546130585e-04,8.571757124625486837e-10,3.938305740156138220e-03,3.937201334391759056e-04,2.579213604641357065e-07,4.000000000000000000e+00,7.145094988937890183e-04,1.000000000000000036e-10,3.617516374701525324e-03,3.207885082789005957e-04,5.764416153837019183e-06,2.820785657355299273e-05,5.427724248914117544e-05,1.110108024930243936e-04,1.908549826322560397e-04,3.235550866498637722e-04,8.005827285374042188e-04,1.125261774989750772e-03,1.970781395361547329e-03
3.060000000000000000e+02,3.140400921482667954e-04,6.110066490799233956e-09,3.932266375891879488e-03,3.903699484436430698e-04,2.510098761243844549e-07,4.000000000000000000e+00,7.044100405919098652e-04,1.000000000000000036e-10,3.618226283743612801e-03,3.140339820817760028e-04,5.414587265433519588e-06,2.597799774536308396e-05,5.057103143926529516e-05,1.068016018334983164e-04,1.854805679925899931e-04,3.163960778654499118e-04,7.841894689409093476e-04,1.107358800562067503e-03,1.959302591238508678e-03
3.085000000000000000e+02,3.076519182909414826e-04,3.938827332227220331e-10,3.926477006245576371e-03,3.871082793132062387e-04,2.445025227409274483e-07,4.000000000000000000e+00,6.947601976041476671e-04,1.000000000000000036e-10,3.618825087954634888e-03,3.076515244082082498e-04,5.012104956855590124e-06,2.408800343321922111e-05,4.720820961574883685e-05,1.027201144607427967e-04,1.804448236195191390e-04,3.095438504499642635e-04,7.688903786301184073e-04,1.090418404385866706e-03,1.948355384525557368e-03
3.110000000000000000e+02,3.013185305408140439e-04,4.705336560412580305e-10,3.920625773570424362e-03,3.839077695324648321e-04,2.381780323546675584e-07,4.000000000000000000e+00,6.852263000732788760e-04,1.000000000000000036e-10,3.619307243029610318e-03,3.013180600071580059e-04,4.578162739999892852e-06,2.259248080148316731e-05,4.421034808664291599e-05,9.893718846128628176e-05,1.754455854324205976e-04,3.029234598577186088e-04,7.521623868904228150e-04,1.074318656049386362e-03,1.938222726996385046e-03
3.135000000000000000e+02,2.953542353760720452e-04,7.046669251082503966e-10,3.915006677206353883e-03,3.808008227498651307e-04,2.322433909615584017e-07,4.000000000000000000e+00,6.761550581259371216e-04,1.000000000000000036e-10,3.619652441830281675e-03,2.953535307091469195e-04,4.276423558601170150e-06,2.129393405884039310e-05,4.159068488572815428e-05,9.543757206517588447e-05,1.708695483181065563e-04,2.966737031772702197e-04,7.364502314497964330e-04,1.060376532483534072e-03,1.928834640030330097e-03
3.160000000000000000e+02,2.894663704511597074e-04,2.331188275283692096e-10,3.909295721480165672e-03,3.777600880251205467e-04,2.264934637269149145e-07,4.000000000000000000e+00,6.672264584762803083e-04,1.000000000000000036e-10,3.619829351029005965e-03,2.894661373323321888e-04,4.110662031580045091e-06,1.997157640770925457e-05,3.930812731878012241e-05,9.192578725089186145e-05,1.662101037180348348e-04,2.905092732501683619e-04,7.204641250410613595e-04,1.045452487384743775e-03,1.918378660034658970e-03
3.185000000000000000e+02,2.839558525003334699e-04,4.103041537324205925e-10,3.903831181285584602e-03,3.748136140158966033e-04,2.211161714208486551e-07,4.000000000000000000e+00,6.587694665162300732e-04,1.000000000000000036e-10,3.619875328785251024e-03,2.839554421961797527e-04,3.796996307744629705e-06,1.884132499169029209e-05,3.736783927617963078e-05,8.863442967570307697e-05,1.619639508117733844e-04,2.846039996032619524e-04,7.053572030979349435e-04,1.031317474692225976e-03,1.908034444766608601e-03
3.210000000000000000e+02,2.785822962762722708e-04,3.221776861285087623e-09,3.898307929944639250e-03,3.719127674571796340e-04,2.159272023962189212e-07,4.000000000000000000e+00,6.504950637334519590e-04,1.000000000000000036e-10,3.619725633668366763e-03,2.785790744994109708e-04,3.532344089459042935e-06,1.787637489752283909e-05,3.561909052138439357e-05,8.554643869244932123e-05,1.578376382378368485e-04,2.789416807887334904e-04,6.908281544520561727e-04,1.017704468725691208e-03,1.897425260424818539e-03
3.235000000000000000e+02,2.736475082297313752e-04,8.189609316800879273e-10,3.893003007274989987e-03,3.690870611574447076e-04,2.111082174741803265e-07,4.000000000000000000e+00,6.427345693871761370e-04,1.000000000000000036e-10,3.619355499045258558e-03,2.736466892687996989e-04,3.476803747426783100e-06,1.690703478919467016e-05,3.402707431927094338e-05,8.282974860845518969e-05,1.541275615995823731e-04,2.736726348171787822e-04,6.770150802073944324e-04,1.004530096298873396e-03,1.887488377001635739e-03
3.260000000000000000e+02,2.688972904769465705e-04,1.727655785967263183e-10,3.887669261532627867e-03,3.662928729629695936e-04,2.064762216093095604e-07,4.000000000000000000e+00,6.351901634399162184e-04,1.000000000000000036e-10,3.618771971055681404e-03,2.688971177113679803e-04,3.209504996119450549e-06,1.628388893368695436e-05,3.265258304814001292e-05,8.043295073136757991e-05,1.504741894371160009e-04,2.686249376834131970e-04,6.630619981072246368e-04,9.920774158204794576e-04,1.877906435401038290e-03
3.285000000000000000e+02,2.645842894406347625e-04,1.832917137100117350e-09,3.882544107931492662e-03,3.635811320078361137e-04,2.021960857709050771e-07,4.000000000000000000e+00,6.281654214484709304e-04,1.000000000000000036e-10,3.617959818490858008e-03,2.645824565234976842e-04,3.112682296134258125e-06,1.585875144082507079e-05,3.167170192165049845e-05,7.834928836273324633e-05,1.471362285785452200e-04,2.641407994406681802e-04,6.506723052415796594e-04,9.806454610415192390e-04,1.867947738919677192e-03
3.310000000000000000e+02,2.604549140713342185e-04,1.163930852074580137e-09,3.877333899263598217e-03,3.609222639304129096e-04,1.981016428645607136e-07,4.000000000000000000e+00,6.213771780017471281e-04,1.000000000000000036e-10,3.616878985192264161e-03,2.604537501404821285e-04,3.120394019586952141e-06,1.539191966186818000e-05,3.077654910751962460e-05,7.623188240811955101e-05,1.438561340917991738e-04,2.599757030215666515e-04,6.389877714782653175e-04,9.691428350226649309e-04,1.858700368213598957e-03
3.335000000000000000e+02,2.567665091967531363e-04,1.026409669668379729e-09,3.872475045601941716e-03,3.583712420210675900e-04,1.943589873528089485e-07,4.000000000000000000e+00,6.151377512178207805e-04,1.000000000000000036e-10,3.615708536405188526e-03,2.567654827870834763e-04,3.060724654366301987e-06,1.525359623630582406e-05,3.025348828186033841e-05,7.460136984807307883e-05,1.411252768582936979e-04,2.563475579099711282e-04,6.283333703180809041e-04,9.580888479426172234e-04,1.850257915413373692e-03
3.360000000000000000e+02,2.532458822971929663e-04,3.391506790150663066e-09,3.867415078559854717e-03,3.558901201636944069e-04,1.907912545306125393e-07,4.000000000000000000e+00,6.091360024608873189e-04,1.000000000000000036e-10,3.614169196262661914e-03,2.532424907904028241e-04,2.965918273202879168e-06,1.502582364004189042e-05,2.976155055404670010e-05,7.293101192032983232e-05,1.384144932309484138e-04,2.525159585983336634e-04,6.177169465815427829e-04,9.466465713979930379e-04,1.841674812423122441e-03
3.385000000000000000e+02,2.501394018984393042e-04,9.324918067200540784e-10,3.862625586432132628e-03,3.535376347257639866e-04,1.875585795495966664e-07,4.000000000000000000e+00,6.036770366242032908e-04,1.000000000000000036e-10,3.612486184533693270e-03,2.501384694066326056e-04,3.028438972431228293e-06,1.480864159009959865e-05,2.953386093821081529e-05,7.162956511715633245e-05,1.361381811111468079e-04,2.492227340935803098e-04,6.084271335687085371e-04,9.365117042752426225e-04,1.833447499428899046e-03
3.410000000000000000e+02,2.472133517944915745e-04,4.777642873768366550e-11,3.857727121221932697e-03,3.512708465378022488e-04,1.845056489328513260e-07,4.000000000000000000e+00,5.984841983322937691e-04,1.000000000000000036e-10,3.610513769427441122e-03,2.472133040180628195e-04,2.875440913012270650e-06,1.464692696862640532e-05,2.929472209582941749e-05,7.033788953664948679e-05,1.339815650610795008e-04,2.460683560366721525e-04,6.008086159456309640e-04,9.273257139596159312e-04,1.825512178206959227e-03
3.435000000000000000e+02,2.446642185474855158e-04,2.367926200140883374e-10,3.853107507041053821e-03,3.491610039408420238e-04,1.817739865104283795e-07,4.000000000000000000e+00,5.938252224883275397e-04,1.000000000000000036e-10,3.608443288493568251e-03,2.446639817548654987e-04,2.898719078096508230e-06,1.452173847611939738e-05,2.899988965414760386e-05,6.917975075139069752e-05,1.320764884773640679e-04,2.434257310186970944e-04,5.940814157632854460e-04,9.192648227644014628e-04,1.817624939859317865e-03
3.460000000000000000e+02,2.422733205955577944e-04,4.195340059873998130e-10,3.848366591556432945e-03,3.471646914577206284e-04,1.792196848673322552e-07,4.000000000000000000e+00,5.894380120532783686e-04,1.000000000000000036e-10,3.606093270960875150e-03,2.422729010615518161e-04,2.848498565924766543e-06,1.439912947245992798e-05,2.866731578726656353e-05,6.829909999839115040e-05,1.304238750209427828e-04,2.410146825929877822e-04,5.876022209239681413e-04,9.107519894074847695e-04,1.809248385829189190e-03
3.485000000000000000e+02,2.402400961517391488e-04,7.665116571348033413e-10,3.843871183521357839e-03,3.453390306843543171e-04,1.769743499130062548e-07,4.000000000000000000e+00,5.855791268360934117e-04,1.000000000000000036e-10,3.603631087369618853e-03,2.402393296400820238e-04,2.885912816000204647e-06,1.431662727079683809e-05,2.847422261272651320e-05,6.755058024626175322e-05,1.290645855467121607e-04,2.389092564257186977e-04,5.829464868874465779e-04,9.036510377500392042e-04,1.801263980687995434e-03
3.510000000000000000e+02,2.383525012208713369e-04,8.598413278473353825e-10,3.839279034452555955e-03,3.436408570231803245e-04,1.749009534538713556e-07,4.000000000000000000e+00,5.819933582440516614e-04,1.000000000000000036e-10,3.600926533231684455e-03,2.383516413795434786e-04,2.833515230266866239e-06,1.419467562975078821e-05,2.825673380875080222e-05,6.690235243305201179e-05,1.277676976426622658e-04,2.369821305487743483e-04,5.785135098286928353e-04,8.990825725025124605e-04,1.793318699738629578e-03
3.535000000000000000e+02,2.367842712711928476e-04,4.531348088974603589e-10,3.834958242040585781e-03,3.421421424633236679e-04,1.731280367708231283e-07,4.000000000000000000e+00,5.789264137345164884e-04,1.000000000000000036e-10,3.598173970769392906e-03,2.367838181363839567e-04,2.830856619094609077e-06,1.408175704625369637e-05,2.805932474653011959e-05,6.643252686354971274e-05,1.267257673378569959e-04,2.351550096457116594e-04,5.744207495289124256e-04,8.956029824387318292e-04,1.785928372500656183e-03
3.560000000000000000e+02,2.353315531660367941e-04,6.113255883051665829e-10,3.830512892514451994e-03,3.408030624813937395e-04,1.715276673122359937e-07,4.000000000000000000e+00,5.761346156474305607e-04,1.000000000000000036e-10,3.595181339348415064e-03,2.353309418404484984e-04,2.787734150214741919e-06,1.404027891376204178e-05,2.773683069190935316e-05,6.585773141985318095e-05,1.256242595603631815e-04,2.335472317057895296e-04,5.704839180595568625e-04,8.924017148067307564e-04,1.778178952317716489e-03
3.585000000000000000e+02,2.341561933874797892e-04,1.687670085914829591e-09,3.826320195847261827e-03,3.396779919624437526e-04,1.702102611253528366e-07,4.000000000000000000e+00,5.738341853499235147e-04,1.000000000000000036e-10,3.592164002459782065e-03,2.341545057173938867e-04,2.742837114884531071e-06,1.388341618010133623e-05,2.753428390672832448e-05,6.514143295782549403e-05,1.247702702321034718e-04,2.321952666696115047e-04,5.671174534962558590e-04,8.904283100773736827e-04,1.771389892328251604e-03
3.610000000000000000e+02,2.330890192183428906e-04,1.878218826230482230e-09,3.822034776132294479e-03,3.387154830197146782e-04,1.690586693174476685e-07,4.000000000000000000e+00,5.718045022380575416e-04,1.000000000000000036e-10,3.588945756913951724e-03,2.330871409995166545e-04,2.776660061823487012e-06,1.376310197253808144e-05,2.724833165948045512e-05,6.453223995150447843e-05,1.239395924838043077e-04,2.310052874935090083e-04,5.641632613358058728e-04,8.894140800127626296e-04,1.763927397716873527e-03
3.635000000000000000e+02,2.322749274938529663e-04,7.233945102780018086e-10,3.818004306263085481e-03,3.379754333646944062e-04,1.681790355003275997e-07,4.000000000000000000e+00,5.702503608585473725e-04,1.000000000000000036e-10,3.585729378769232298e-03,2.322742040993426842e-04,2.813785659518412779e-06,1.369136985298088979e-05,2.699522142195720398e-05,6.398622561098343429e-05,1.234321514722266683e-04,2.301544741886820192e-04,5.609901724929802205e-04,8.900159406946008510e-04,1.756327253200830763e-03
3.660000000000000000e+02,2.315505681674532884e-04,4.341798943800398475e-09,3.813863610073650254e-03,3.374058779253001519e-04,1.674583920772129383e-07,4.000000000000000000e+00,5.689564460927534675e-04,1.000000000000000036e-10,3.582313041906196992e-03,2.315462263685094766e-04,2.650989691843601710e-06,1.356362630504302171e-05,2.661557743642617072e-05,6.354698426494216450e-05,1.229832300928208931e-04,2.295181410380989044e-04,5.579523413600188247e-04,8.901287251249875203e-04,1.750078501773459335e-03
3.685000000000000000e+02,2.310676383954401102e-04,1.301746466356560331e-09,3.809972429856585234e-03,3.370484334780535305e-04,1.669939000236557782e-07,4.000000000000000000e+00,5.681160718734936136e-04,1.000000000000000036e-10,3.578904791461145259e-03,2.310663366489737664e-04,2.712353262176652678e-06,1.345634458589712359e-05,2.635595782269844499e-05,6.321160488683768240e-05,1.228904254975571482e-04,2.291814841797407208e-04,5.561944133288612441e-04,8.906497331058806652e-04,1.747055828136512669e-03
3.710000000000000000e+02,2.306818871048331367e-04,6.450680050974330166e-10,3.805996246165054345e-03,3.368540467533293276e-04,1.666847818523411568e-07,4.000000000000000000e+00,5.675359338581624372e-04,1.000000000000000036e-10,3.575314359060221235e-03,2.306812420368280485e-04,2.592657966652719735e-06,1.329903732403609497e-05,2.608800558483515401e-05,6.285198216079602323e-05,1.228175040959115789e-04,2.290396008519666787e-04,5.544694350893489146e-04,8.897017324648809691e-04,1.746046406549339345e-03
3.735000000000000000e+02,2.305076099645710606e-04,1.410138608519786261e-10,3.802253955892223678e-03,3.368712556221570482e-04,1.666160011160275176e-07,4.000000000000000000e+00,5.673788655867280546e-04,1.000000000000000036e-10,3.571746345927652617e-03,2.305074689507102077e-04,2.514456678007099828e-06,1.307206465245733242e-05,2.594067289339181321e-05,6.260552935129217128e-05,1.231363910955386937e-04,2.292239337685201314e-04,5.524789379229789934e-04,8.907651115927081240e-04,1.747491911549104533e-03
3.760000000000000000e+02,2.304157564895862600e-04,1.757944567941623828e-09,3.798436979798856285e-03,3.370470254952368221e-04,1.666921182338551287e-07,4.000000000000000000e+00,5.674627819848230550e-04,1.000000000000000036e-10,3.568021223309270160e-03,2.304139985450183231e-04,2.575252973537475141e-06,1.279237899696291145e-05,2.556763208377461780e-05,6.245681177114584064e-05,1.235121845200293483e-04,2.294985535651876841e-04,5.509268980944424321e-04,8.910971320123397361e-04,1.750993161763917316e-03
3.785000000000000000e+02,2.304976646916730122e-04,1.381405821125317062e-09,3.794841259019052487e-03,3.374344422099409286e-04,1.669911762178488465e-07,4.000000000000000000e+00,5.679321069016139137e-04,1.000000000000000036e-10,3.564343594327379610e-03,2.304962832858518994e-04,2.601222238757062974e-06,1.265795386420253332e-05,2.526020741534723554e-05,6.218231423652591477e-05,1.239655264511200529e-04,2.299902547999037360e-04,5.490558947663967248e-04,8.921820039376463689e-04,1.755829866343538992e-03
3.810000000000000000e+02,2.306377946233890963e-04,1.756377188916394516e-10,3.791138034740649480e-03,3.379783976556401419e-04,1.674231895906146605e-07,4.000000000000000000e+00,5.686161922790292653e-04,1.000000000000000036e-10,3.560500240117260573e-03,2.306376189856702093e-04,2.477004567077157828e-06,1.253380332112730211e-05,2.503478518807261577e-05,6.193817629149575381e-05,1.242608637965122163e-04,2.307143355003081725e-04,5.476017883514648285e-04,8.917683526002022137e-04,1.763508225280922825e-03
3.835000000000000000e+02,2.309406578195083188e-04,2.111909649301412360e-09,3.787677526255516739e-03,3.387158839572811369e-04,1.680620374790695678e-07,4.000000000000000000e+00,5.696565417767894286e-04,1.000000000000000036e-10,3.556736868436008447e-03,2.309385459098590152e-04,2.569379339178479193e-06,1.245530772834949942e-05,2.476337722917739266e-05,6.184478596416370590e-05,1.247444310187511641e-04,2.317028300204992161e-04,5.463781190959977451e-04,8.932641051648662405e-04,1.770471876201838973e-03
3.860000000000000000e+02,2.312849912691950676e-04,1.719329074504390431e-11,3.784125581617155641e-03,3.396089310559066666e-04,1.688269732393272153e-07,4.000000000000000000e+00,5.708939223251017613e-04,1.000000000000000036e-10,3.552840590347960438e-03,2.312849740759043312e-04,2.476216159622485748e-06,1.229836918051527160e-05,2.465777084585163537e-05,6.177725311370355511e-05,1.250579706790188315e-04,2.325063740468478026e-04,5.448659960926256545e-04,8.931764230005039560e-04,1.779320883208189560e-03
3.885000000000000000e+02,2.317611464133937846e-04,5.062960609338543181e-12,3.780794211334660357e-03,3.406908514630443779e-04,1.697834852574647350e-07,4.000000000000000000e+00,5.724519978764381354e-04,1.000000000000000036e-10,3.549033064921266762e-03,2.317611413504331815e-04,2.384132243617921902e-06,1.220485212728004721e-05,2.454267033563366042e-05,6.164570611829741568e-05,1.255817260015784241e-04,2.333981169247619229e-04,5.430968326412096347e-04,8.946685502002356795e-04,1.793799577735082432e-03
3.910000000000000000e+02,2.322896334410431063e-04,3.925279770313595601e-12,3.777411655041021041e-03,3.419035473130744825e-04,1.708565094694379396e-07,4.000000000000000000e+00,5.741931807541175888e-04,1.000000000000000036e-10,3.545122021599977826e-03,2.322896295157633273e-04,2.314951411382088406e-06,1.209812910641408875e-05,2.450935465478489499e-05,6.159100503045920384e-05,1.259490520563998094e-04,2.345847002851277128e-04,5.422109262279251963e-04,8.954239126621213419e-04,1.808216565611389182e-03
3.935000000000000000e+02,2.329257128292691462e-04,3.200613016211366678e-10,3.774228270939907360e-03,3.432850374986502664e-04,1.720990046674728938e-07,4.000000000000000000e+00,5.762107503279194397e-04,1.000000000000000036e-10,3.541302558110638078e-03,2.329253927679675199e-04,2.358943748230607965e-06,1.207146447599575621e-05,2.457497935890695889e-05,6.153167396038865462e-05,1.264874161305839812e-04,2.356922345195528855e-04,5.414389958267766057e-04,8.968494181673115602e-04,1.825959700383046093e-03
3.960000000000000000e+02,2.335910131977490800e-04,3.267775544666291835e-10,3.770942442688552700e-03,3.447856587112549886e-04,1.734419118997049701e-07,4.000000000000000000e+00,5.783766719090040415e-04,1.000000000000000036e-10,3.537351429490803809e-03,2.335906864201946014e-04,2.340793595529384001e-06,1.203257691847723204e-05,2.455330526481459632e-05,6.142776560696461882e-05,1.269136119027173615e-04,2.367399461954175608e-04,5.402648701453660694e-04,8.984776804407297590e-04,1.843810098609943758e-03
3.985000000000000000e+02,2.343481964867163015e-04,2.832661907990303952e-09,3.767885687042363436e-03,3.464370421571154215e-04,1.749377013751475854e-07,4.000000000000000000e+00,5.807852386438316960e-04,1.000000000000000036e-10,3.533537490555647108e-03,2.343453638248083136e-04,2.408022757564822250e-06,1.220954958307915071e-05,2.464561855449797845e-05,6.150174762947782322e-05,1.273203062136195590e-04,2.379628780112099436e-04,5.393328185938286870e-04,9.016617456215712118e-04,1.857980815709674030e-03
4.010000000000000000e+02,2.351272932511062734e-04,9.525433196720830689e-10,3.764722331897845005e-03,3.481946253920359760e-04,1.765243411834919193e-07,4.000000000000000000e+00,5.833219186431422764e-04,1.000000000000000036e-10,3.529595038646738542e-03,2.351263407077866074e-04,2.440992105489926459e-06,1.227643507317733181e-05,2.464097690760922785e-05,6.144908685118859518e-05,1.277269367840498985e-04,2.392197387199449573e-04,5.387709762693135935e-04,9.031165903850648692e-04,1.881105857015911900e-03
4.035000000000000000e+02,2.359954097949446071e-04,1.231409055481569269e-09,3.761795834589465749e-03,3.500816354936937716e-04,1.782509849542233197e-07,4.000000000000000000e+00,5.860770452886383515e-04,1.000000000000000036e-10,3.525800424794521114e-03,2.359941783858891264e-04,2.478659360322711555e-06,1.239168428701397662e-05,2.467507788865889816e-05,6.143361596084017393e-05,1.282142131543560120e-04,2.404442627708860817e-04,5.385158220359495540e-04,9.046975108963740226e-04,1.899203258562160096e-03
4.060000000000000000e+02,2.368732629388748225e-04,2.749044716616855579e-10,3.758758773221741907e-03,3.520589275705296992e-04,1.800544311774208253e-07,4.000000000000000000e+00,5.889321905094044947e-04,1.000000000000000036e-10,3.521885510282866949e-03,2.368729880344031587e-04,2.537215758825636282e-06,1.248368676580867989e-05,2.479538138222409636e-05,6.133006940853417456e-05,1.286543603556178686e-04,2.415947587110737625e-04,5.380384262570746820e-04,9.069841085770189056e-04,1.918757639300085194e-03
4.085000000000000000e+02,2.378255318796825436e-04,5.730512504558482227e-11,3.755970706664991682e-03,3.541456791640536011e-04,1.819801456844227009e-07,4.000000000000000000e+00,5.919712110437361447e-04,1.000000000000000036e-10,3.518145174785308922e-03,2.378254745745574886e-04,2.569026623160060853e-06,1.257195873328771273e-05,2.490993996544478564e-05,6.141625915137986281e-05,1.291885707435935240e-04,2.430275081059141303e-04,5.380072739467280010e-04,9.096884779058473508e-04,1.940252337810737015e-03
4.110000000000000000e+02,2.387756948182461955e-04,2.803971829302169415e-10,3.753058938442499146e-03,3.563086403981466799e-04,1.839696796583119676e-07,4.000000000000000000e+00,5.950843352163929026e-04,1.000000000000000036e-10,3.514283243624253140e-03,2.387754144210632655e-04,2.590586225802554112e-06,1.261108277636988535e-05,2.497237438974925838e-05,6.152830593711569953e-05,1.296701482361134038e-04,2.444123053523911625e-04,5.376060154423789724e-04,9.119084317979488617e-04,1.958460066837084887e-03
4.135000000000000000e+02,2.397811168074308612e-04,6.586531131585370505e-10,3.750372350395251089e-03,3.585622887913784388e-04,1.860618989207306794e-07,4.000000000000000000e+00,5.983434055988092999e-04,1.000000000000000036e-10,3.510591233587820065e-03,2.397804581543176911e-04,2.572717135175355680e-06,1.266183786649468882e-05,2.519457929491606253e-05,6.170276403847017280e-05,1.302767083708616133e-04,2.457101349311372309e-04,5.380742808521073433e-04,9.143656692190307682e-04,1.981119945482555465e-03
4.160000000000000000e+02,2.407808257990257681e-04,1.784930627616715455e-10,3.747573116819417991e-03,3.608770452659177037e-04,1.882076478723200077e-07,4.000000000000000000e+00,6.016578710649434988e-04,1.000000000000000036e-10,3.506792291020392142e-03,2.407806473059630171e-04,2.492869436276895467e-06,1.273803103417735131e-05,2.535348675484653535e-05,6.181649102997098912e-05,1.307973684813264941e-04,2.470083090660852828e-04,5.380894512769204049e-04,9.168863436618321762e-04,2.002212624572251298e-03
4.185000000000000000e+02,2.418234199993110785e-04,1.972616339968843714e-10,3.772046406687675109e-03,3.632666901857809242e-04,1.904412546586954090e-07,4.000000000000000000e+00,6.050901101850920298e-04,1.000000000000000036e-10,3.530222986688364220e-03,2.418232227376770763e-04,2.528957949017264735e-06,1.273433348106762372e-05,2.549994724892364864e-05,6.192397624907858950e-05,1.313050110445702781e-04,2.485853652810643541e-04,5.378638287923852767e-04,9.193165311424179083e-04,2.020602477207638237e-03
4.210000000000000000e+02,2.428583276269297749e-04,9.134275368176616173e-11,3.826481745115042216e-03,3.657013956295341933e-04,1.927176780631382219e-07,4.000000000000000000e+00,6.085597232564639953e-04,1.000000000000000036e-10,3.583623417488112414e-03,2.428582362841761016e-04,2.531486961922400092e-06,1.278793642945388843e-05,2.562221817397476620e-05,6.206322415469650502e-05,1.317484191796819046e-04,2.501026442593197062e-04,5.374461762450742164e-04,9.215097589463919952e-04,2.039215122267114440e-03
4.235000000000000000e+02,2.439249576906750449e-04,7.207656674815104124e-10,3.878173218191607961e-03,3.681905944029482047e-04,1.950636987911939366e-07,4.000000000000000000e+00,6.121155520936233038e-04,1.000000000000000036e-10,3.634248260500932970e-03,2.439242369250075714e-04,2.488871354915033665e-06,1.283004667462124413e-05,2.571630156538601093e-05,6.230306565003983720e-05,1.322261649138150436e-04,2.515470636503445664e-04,5.368899574875289626e-04,9.226356303816277485e-04,2.057592240023164987e-03
4.260000000000000000e+02,2.449860094588943225e-04,2.341872529240350206e-10,3.951726066605346262e-03,3.707081788561327330e-04,1.974426987014239532e-07,4.000000000000000000e+00,6.156941883150270555e-04,1.000000000000000036e-10,3.706740057146452102e-03,2.449857752716413993e-04,2.576014228750599868e-06,1.290332757939189924e-05,2.573277109739605906e-05,6.248288850364944105e-05,1.327563765695722513e-04,2.530919608474395833e-04,5.367809176453873510e-04,9.236916850296360195e-04,2.080759654101510536e-03
4.285000000000000000e+02,2.460718356214136940e-04,7.595518121662157557e-10,4.031027091003876704e-03,3.732646956824153708e-04,1.998778813289782297e-07,4.000000000000000000e+00,6.193365313038291190e-04,1.000000000000000036e-10,3.784955255382463010e-03,2.460710760696015144e-04,2.569980342740440215e-06,1.294824725341819812e-05,2.575851440529907421e-05,6.267352954590795205e-05,1.332715235539846900e-04,2.544099557712106935e-04,5.369553495930562024e-04,9.255601307716204967e-04,2.099225980640208496e-03
4.310000000000000000e+02,2.471477489501314835e-04,4.293489887529664137e-10,4.108454074047765414e-03,3.758359195125356481e-04,2.023346482069504102e-07,4.000000000000000000e+00,6.229836684626670774e-04,1.000000000000000036e-10,3.861306325097633822e-03,2.471473196011427214e-04,2.566483451816547081e-06,1.297591090681190405e-05,2.581291611913743230e-05,6.290779876241753613e-05,1.336710284562589164e-04,2.560073957999087885e-04,5.371688163128756710e-04,9.278138180034236661e-04,2.114721182679980046e-03
4.335000000000000000e+02,2.482437808377224307e-04,1.787103567611003535e-10,4.183676991248322027e-03,3.784292871101795487e-04,2.048337000673259274e-07,4.000000000000000000e+00,6.266730679479019794e-04,1.000000000000000036e-10,3.935433210410599868e-03,2.482436021273656964e-04,2.606353264859050251e-06,1.309533823352955388e-05,2.594290456312550061e-05,6.309170335390447957e-05,1.341712987075699773e-04,2.576171182834542900e-04,5.368138602406796051e-04,9.287782024680681396e-04,2.132734574810246555e-03
4.360000000000000000e+02,2.493337659735912694e-04,6.384756521883929686e-10,4.256918622000471254e-03,3.810247501181754631e-04,2.073471870571916386e-07,4.000000000000000000e+00,6.303585160917666783e-04,1.000000000000000036e-10,4.007584856026880256e-03,2.493331274979390926e-04,2.592260867427836522e-06,1.317215873179736142e-05,2.605894150174679777e-05,6.325010415207569603e-05,1.346450762587957149e-04,2.593139982142420616e-04,5.364696127879906278e-04,9.313928298389857925e-04,2.150244986127968719e-03
4.385000000000000000e+02,2.504314380525505201e-04,4.972632807984214333e-10,4.327855067848449325e-03,3.836299344253568840e-04,2.098878317522721443e-07,4.000000000000000000e+00,6.340613724779074582e-04,1.000000000000000036e-10,4.077423629795898750e-03,2.504309407892697293e-04,2.603073799893695190e-06,1.321895923491009298e-05,2.613780146903589726e-05,6.347670098643933218e-05,1.350887459438232627e-04,2.608634623446786142e-04,5.366085153589577076e-04,9.341690895544920705e-04,2.164816812246260231e-03
4.410000000000000000e+02,2.515208356920861470e-04,1.060874373773809408e-09,4.396751003612908541e-03,3.862289468828590836e-04,2.124355301974878224e-07,4.000000000000000000e+00,6.377497825749452306e-04,1.000000000000000036e-10,4.145230167920822828e-03,2.515197748177123928e-04,2.633354972294731244e-06,1.319532905561280181e-05,2.616747523137962091e-05,6.364233513028293848e-05,1.355690523635646994e-04,2.624450003220112288e-04,5.367195490620064275e-04,9.360013309474750440e-04,2.181825577683362168e-03
4.435000000000000000e+02,2.526031437671335676e-04,2.940646617454950142e-09,4.463273021709230140e-03,3.888304912588044717e-04,2.149974991736022742e-07,4.000000000000000000e+00,6.414336350259380393e-04,1.000000000000000036e-10,4.210669877942096843e-03,2.526002031205161350e-04,2.569155498623294738e-06,1.316452907721558454e-05,2.623011154205712682e-05,6.384641587159615073e-05,1.359711610886431060e-04,2.639425433163422488e-04,5.375797505733243562e-04,9.373978727229650455e-04,2.193557501591225211e-03
4.460000000000000000e+02,2.536685158235841208e-04,1.009930237691883485e-09,4.527693867239218108e-03,3.914181144412867274e-04,2.175558562329121698e-07,4.000000000000000000e+00,6.450866302648709024e-04,1.000000000000000036e-10,4.274025351415634312e-03,2.536675058933464291e-04,2.632852941539717637e-06,1.314454875965655265e-05,2.618672087036300194e-05,6.401648129570800504e-05,1.363685761973405385e-04,2.655102257939202879e-04,5.379629979720018142e-04,9.399543147689468081e-04,2.203337336983880561e-03
4.485000000000000000e+02,2.547346116964564039e-04,2.167154265106951372e-11,4.589713340988760271e-03,3.939939433551024558e-04,2.201209497966481617e-07,4.000000000000000000e+00,6.487285550515588597e-04,1.000000000000000036e-10,4.334978729292304246e-03,2.547345900249137511e-04,2.615120627420277557e-06,1.320989989273460581e-05,2.622304532768403936e-05,6.416193033161497956e-05,1.367727667053633797e-04,2.671125364987955979e-04,5.384198228427136126e-04,9.422202084932375550e-04,2.218190833429537281e-03
4.510000000000000000e+02,2.557891187305054892e-04,9.530022673926070752e-10,4.649584466810136561e-03,3.965472203057097337e-04,2.226777711931137383e-07,4.000000000000000000e+00,6.523363390362152230e-04,1.000000000000000036e-10,4.393795348079630909e-03,2.557881657282381105e-04,2.644031221669907851e-06,1.324199112646399090e-05,2.625573669121601737e-05,6.427670219077757582e-05,1.370940909785686582e-04,2.686060023602291551e-04,5.387354172846434011e-04,9.449510958025273419e-04,2.235822822721629261e-03
4.535000000000000000e+02,2.568374124910962329e-04,6.718378919748929036e-09,4.707018417109771515e-03,3.990811340176492151e-04,2.252312079839344059e-07,4.000000000000000000e+00,6.559185465087455022e-04,1.000000000000000036e-10,4.450181004618675336e-03,2.568306941121764738e-04,2.683725932551513182e-06,1.327320559102812053e-05,2.624434031253755097e-05,6.448237904595376037e-05,1.374542101173424050e-04,2.701257764049513096e-04,5.388895296529557953e-04,9.470648052571943240e-04,2.251550245926475964e-03
4.560000000000000000e+02,2.578801589648703377e-04,5.207618568934224819e-10,4.762292299001979860e-03,4.015846986532538711e-04,2.277724465801714978e-07,4.000000000000000000e+00,6.594648576181242087e-04,1.000000000000000036e-10,4.504412140037109685e-03,2.578796382030134693e-04,2.664824574238152503e-06,1.330231962853266868e-05,2.625458431732466172e-05,6.464079945191009895e-05,1.378403241194544964e-04,2.716237588980740191e-04,5.395109446204881566e-04,9.488531654150543114e-04,2.270624046888057405e-03
4.585000000000000000e+02,2.589017046158686563e-04,2.810370162887366753e-10,4.815130633137106909e-03,4.040648629408097239e-04,2.302985061163778778e-07,4.000000000000000000e+00,6.629665675566783802e-04,1.000000000000000036e-10,4.556228928521238036e-03,2.589014235788523522e-04,2.674521453691851614e-06,1.329033462866990680e-05,2.639167778400642895e-05,6.484856245167147323e-05,1.381727016575256379e-04,2.730321170282500303e-04,5.402073554962905132e-04,9.516139011290972562e-04,2.285284060387539860e-03
4.610000000000000000e+02,2.599124983213843207e-04,6.822809987414591257e-11,4.865766048050310794e-03,4.065099539828209555e-04,2.328048494707788812e-07,4.000000000000000000e+00,6.664224523042052220e-04,1.000000000000000036e-10,4.605853549728926473e-03,2.599124300932844473e-04,2.635486287789585824e-06,1.331738471142333847e-05,2.637957050616116176e-05,6.500128356152197018e-05,1.385511127977241187e-04,2.745273088611800087e-04,5.410683813240731383e-04,9.538124831513560085e-04,2.297819963903425817e-03
4.635000000000000000e+02,2.610211221870395188e-04,7.771405711552711239e-11,4.913999205786521128e-03,4.088916356577839361e-04,2.353243959386793978e-07,4.000000000000000000e+00,6.699127578448235091e-04,1.000000000000000036e-10,4.652978083599481826e-03,2.610210444729823783e-04,2.610304035811422140e-06,1.336973281664816878e-05,2.645785145229393573e-05,6.534806595897122057e-05,1.391515046156235208e-04,2.757825686088977287e-04,5.414499537536047926e-04,9.546165474747852694e-04,2.312191431946432080e-03
4.660000000000000000e+02,2.620284798256838302e-04,4.453387868086648925e-10,4.960076682003382482e-03,4.112813651638408917e-04,2.378112855707913488e-07,4.000000000000000000e+00,6.733098449895247219e-04,1.000000000000000036e-10,4.698048202177698869e-03,2.620280344868970409e-04,2.569643583410685354e-06,1.335883797762553544e-05,2.652696314538746666e-05,6.550130519291179050e-05,1.394753150698969458e-04,2.772773402875185764e-04,5.419568092307513237e-04,9.560788022750121200e-04,2.326529640618875145e-03
4.685000000000000000e+02,2.629488998013941375e-04,3.384111807431821342e-10,5.003698619729004225e-03,4.136390215549079659e-04,2.402393640596652208e-07,4.000000000000000000e+00,6.765879213563021034e-04,1.000000000000000036e-10,4.740749719927610413e-03,2.629485613902133863e-04,2.615065438578247316e-06,1.336273368594489584e-05,2.652919444149309144e-05,6.566792330026113649e-05,1.397807038886465000e-04,2.783192383908969915e-04,5.428890595011639369e-04,9.585486545862392013e-04,2.341108392640794175e-03
4.710000000000000000e+02,2.638761649138815610e-04,2.906004387827817102e-10,5.044969139393468832e-03,4.159370065985033317e-04,2.426342238677814583e-07,4.000000000000000000e+00,6.798131715123848385e-04,1.000000000000000036e-10,4.781092974479587109e-03,2.638758743134427746e-04,2.646329528488236079e-06,1.338163423876569134e-05,2.658365818781478656e-05,6.586644196522567051e-05,1.400793119526109174e-04,2.796488966649116081e-04,5.436494377537882949e-04,9.602319970700878187e-04,2.353911601006993936e-03
4.735000000000000000e+02,2.648263613590545653e-04,1.285345259636763994e-09,5.084097800355961289e-03,4.181858089878335996e-04,2.450123725094854176e-07,4.000000000000000000e+00,6.830121703468881649e-04,1.000000000000000036e-10,4.819271438996906506e-03,2.648250760137949218e-04,2.685941396259379075e-06,1.343315760744811224e-05,2.656799372096760859e-05,6.601773624308821182e-05,1.404116236708286393e-04,2.809490819521084123e-04,5.439058961454008509e-04,9.608305491695371845e-04,2.361052114302677335e-03
4.760000000000000000e+02,2.657500376161841833e-04,1.314606402021327096e-10,5.121113541934607487e-03,4.204000010079513992e-04,2.473592433404888943e-07,4.000000000000000000e+00,6.861500386241355283e-04,1.000000000000000036e-10,4.855363504318423520e-03,2.657499061555439581e-04,2.704164098704375531e-06,1.334678537721286833e-05,2.663206246471836328e-05,6.614000453374107224e-05,1.407621754258399295e-04,2.822744337647889001e-04,5.439584702462990249e-04,9.620846124985513214e-04,2.376378686587902155e-03
4.785000000000000000e+02,2.666597131720084644e-04,9.168721853883787692e-11,5.155808530580991908e-03,4.225684382730402660e-04,2.496714876534941567e-07,4.000000000000000000e+00,6.892281514450487303e-04,1.000000000000000036e-10,4.889148817408983660e-03,2.666596214847899373e-04,2.776057251683231200e-06,1.340514092743281574e-05,2.660699601772546912e-05,6.631773348873926479e-05,1.411428143931449061e-04,2.834867720185142237e-04,5.446146830954841627e-04,9.641686937656640055e-04,2.384923887803549591e-03
4.810000000000000000e+02,2.675539980357954104e-04,1.398676750953989852e-10,5.188454694944248310e-03,4.246977654879370654e-04,2.519533338753853071e-07,4.000000000000000000e+00,6.922517635237324758e-04,1.000000000000000036e-10,4.920900696908452575e-03,2.675538581681202971e-04,2.731937658300757330e-06,1.342809330797462384e-05,2.664132135131951803e-05,6.639683751670173489e-05,1.415360982979191155e-04,2.847179474299358064e-04,5.452571518008256539e-04,9.657623309999798129e-04,2.394045232395702969e-03
4.835000000000000000e+02,2.684334287623287517e-04,6.788233878966889211e-10,5.218824482285743839e-03,4.267791054763776467e-04,2.541969105483172501e-07,4.000000000000000000e+00,6.952125342387063985e-04,1.000000000000000036e-10,4.950391053523415033e-03,2.684327499389408431e-04,2.710620043954415873e-06,1.341436011353105524e-05,2.668583613855779148e-05,6.650395887937863237e-05,1.418471525357959913e-04,2.859550643291474325e-04,5.457403277530142524e-04,9.667321455653152132e-04,2.407928507756116818e-03
4.860000000000000000e+02,2.692941993747141670e-04,1.391927891169926084e-09,5.247191161942579146e-03,4.288212858152102777e-04,2.564070609850785458e-07,4.000000000000000000e+00,6.981154851899244989e-04,1.000000000000000036e-10,4.977896962567864708e-03,2.692928074468230225e-04,2.699651018482443018e-06,1.343662775298525105e-05,2.668163591688163329e-05,6.661236136774767468e-05,1.421253843612077094e-04,2.872673729924094866e-04,5.461111410374873019e-04,9.688406811357694239e-04,2.416453393364272409e-03
4.885000000000000000e+02,2.701384754487325839e-04,7.648350126548783821e-10,5.273348841866966515e-03,4.308127976150801387e-04,2.585744625066973373e-07,4.000000000000000000e+00,7.009512730638126684e-04,1.000000000000000036e-10,5.003210366418233551e-03,2.701377106137199322e-04,2.709858338763695864e-06,1.345996692783511506e-05,2.670190964561834193e-05,6.676015900559188732e-05,1.424290947993703271e-04,2.883167502889626274e-04,5.467753360238579311e-04,9.703564810767669824e-04,2.426965542574060879e-03
4.910000000000000000e+02,2.709707041227064732e-04,2.238248146451850152e-09,5.297576227948423179e-03,4.327642228219747713e-04,2.607099950474630594e-07,4.000000000000000000e+00,7.037349269446812987e-04,1.000000000000000036e-10,5.026605523825717139e-03,2.709684658745600242e-04,2.668871656731912349e-06,1.339656432158563969e-05,2.671691554784835318e-05,6.686094816167878951e-05,1.426735628517132972e-04,2.895922533503014328e-04,5.476286661721558322e-04,9.721241115051998134e-04,2.433553250827614079e-03
4.935000000000000000e+02,2.717843631669937228e-04,3.408383685003419923e-09,5.319648691519768269e-03,4.346649769709203122e-04,2.628003822672190492e-07,4.000000000000000000e+00,7.064493401379139809e-04,1.000000000000000036e-10,5.047864328352774654e-03,2.717809547833087338e-04,2.664866458055118315e-06,1.342771938030181710e-05,2.676054806046209301e-05,6.701072776545455951e-05,1.429693049141586526e-04,2.907652544534470402e-04,5.483038554741628476e-04,9.729735944936510538e-04,2.440396961876192036e-03
4.960000000000000000e+02,2.725846656700815882e-04,1.491413804718230556e-10,5.339862356574523287e-03,4.365260885345884751e-04,2.648574259297775647e-07,4.000000000000000000e+00,7.091107542046700633e-04,1.000000000000000036e-10,5.067277690904441537e-03,2.725845165287011360e-04,2.645230997638446207e-06,1.341684856654023953e-05,2.674720883213143089e-05,6.713620739446388239e-05,1.432570543782540028e-04,2.918902424062815699e-04,5.487437862730931573e-04,9.753793919865932091e-04,2.451005463864292921e-03
4.985000000000000000e+02,2.733651463269097049e-04,2.485408921371096584e-10,5.358002469312934599e-03,4.383372053929870840e-04,2.668680088580665907e-07,4.000000000000000000e+00,7.117023517198967347e-04,1.000000000000000036e-10,5.084637322986024568e-03,2.733648977860175734e-04,2.664745709002835212e-06,1.342680445106492008e-05,2.690096057724924628e-05,6.731131115497149178e-05,1.435734038928815717e-04,2.929823698307327238e-04,5.493964286822434128e-04,9.772931693521644085e-04,2.457530053237174088e-03
5.010000000000000000e+02,2.741353385068496704e-04,2.640561152927893236e-09,5.374351544942767428e-03,4.401096116039119352e-04,2.688466540444112220e-07,4.000000000000000000e+00,7.142449501107616056e-04,1.000000000000000036e-10,5.100216206435918137e-03,2.741326979456967447e-04,2.685727554140913007e-06,1.343214679922207652e-05,2.692858516016311264e-05,6.747075554051413420e-05,1.438256563888706244e-04,2.941144161457248641e-04,5.497208641380275885e-04,9.789307893768521129e-04,2.463224565659005282e-03
5.035000000000000000e+02,2.748816119375145357e-04,6.085012457229616266e-10,5.388692170233103269e-03,4.418310799828240260e-04,2.707746038201549542e-07,4.000000000000000000e+00,7.167126919203385075e-04,1.000000000000000036e-10,5.113810558295588463e-03,2.748810034362688336e-04,2.676013487536760320e-06,1.344288220782498893e-05,2.693684172029717886e-05,6.765074722294602536e-05,1.440165399902204645e-04,2.951393175535820435e-04,5.505446910392594855e-04,9.796777830070677994e-04,2.469581292772974040e-03
5.060000000000000000e+02,2.756226658220584558e-04,2.880450644093429895e-10,5.440427592622511244e-03,4.435146968429918885e-04,2.726731402305892359e-07,4.000000000000000000e+00,7.191373626650503443e-04,1.000000000000000036e-10,5.164804926800452625e-03,2.756223777769940386e-04,2.641448245306442351e-06,1.345714689702786193e-05,2.697631742032610816e-05,6.771422564832218030e-05,1.442951029782195524e-04,2.962740622599382154e-04,5.513070709144679950e-04,9.795195932500767606e-04,2.478143450041351767e-03
5.085000000000000000e+02,2.763357590905859648e-04,8.702815344532880857e-11,5.515554683701734753e-03,4.451485637367608053e-04,2.745186955490712972e-07,4.000000000000000000e+00,7.214843228273467701e-04,1.000000000000000036e-10,5.239218924611148409e-03,2.763356720624325093e-04,2.623711037472079926e-06,1.350326501101746855e-05,2.700118940409015737e-05,6.783814257961575376e-05,1.445264520477564779e-04,2.973254846288962347e-04,5.519297107269736328e-04,9.812226905953082799e-04,2.485714850133164365e-03
5.110000000000000000e+02,2.770381056188409431e-04,2.186800585436750492e-09,5.589921390878410667e-03,4.467472063146219049e-04,2.763331783147954280e-07,4.000000000000000000e+00,7.237853119334627938e-04,1.000000000000000036e-10,5.312883285259569453e-03,2.770359188182554950e-04,2.593939307048836769e-06,1.348932283563316274e-05,2.699972448342163607e-05,6.794198775781457944e-05,1.447173623794663225e-04,2.984078141178589470e-04,5.526328313565639439e-04,9.820972777542932245e-04,2.491727027348076499e-03
5.135000000000000000e+02,2.777193120589230833e-04,2.247121094314669705e-09,5.663227009637039275e-03,4.482964700901314724e-04,2.780977413857536735e-07,4.000000000000000000e+00,7.260157821490545015e-04,1.000000000000000036e-10,5.385507697578116246e-03,2.777170649378287934e-04,2.576424902024621480e-06,1.352673616042855241e-05,2.707952307452144380e-05,6.804919296213633956e-05,1.449783582402622501e-04,2.993729844145496654e-04,5.532806428539727064e-04,9.823289711359435572e-04,2.501315137872339462e-03
5.160000000000000000e+02,2.783938694699763659e-04,5.474398504327014638e-10,5.735697139075133892e-03,4.498111107600591039e-04,2.798331819216644213e-07,4.000000000000000000e+00,7.282049802300354698e-04,1.000000000000000036e-10,5.457303269605157797e-03,2.783933220301259160e-04,2.607970968317769483e-06,1.354392328557059921e-05,2.709819723113231907e-05,6.814967601656508802e-05,1.452225793692129511e-04,3.005128914671697897e-04,5.540815783726892561e-04,9.826639768440253130e-04,2.508448987044849861e-03
5.185000000000000000e+02,2.790441284322209606e-04,8.432672427112615092e-10,5.807000809380081716e-03,4.512771257667633055e-04,2.815166698528089005e-07,4.000000000000000000e+00,7.303212541989842661e-04,1.000000000000000036e-10,5.527956680947861134e-03,2.790432851649782514e-04,2.561545442501280286e-06,1.357443924040938377e-05,2.717109484905783545e-05,6.826318192014957863e-05,1.454127178205767246e-04,3.014784480460145038e-04,5.547673304226027544e-04,9.828412008207896081e-04,2.516709298220022682e-03
5.210000000000000000e+02,2.796950781520646787e-04,9.006545687506775597e-10,5.877363804792612792e-03,4.527083699279169831e-04,2.831742049452812688e-07,4.000000000000000000e+00,7.324034480799817160e-04,1.000000000000000036e-10,5.597668726640548167e-03,2.796941774974959043e-04,2.552210906536815878e-06,1.355601457666583633e-05,2.721700184444097548e-05,6.837923226259045770e-05,1.456701564926433945e-04,3.026318024146365093e-04,5.554240563132307714e-04,9.837664202925363015e-04,2.522873446146198673e-03
5.235000000000000000e+02,2.803118544581633428e-04,3.599291255163655816e-10,5.946483316885183695e-03,4.540939884565988838e-04,2.847760861021963013e-07,4.000000000000000000e+00,7.344058429147622266e-04,1.000000000000000036e-10,5.666171462427020515e-03,2.803114945290378305e-04,2.584195323949605507e-06,1.354386814416541081e-05,2.724640707127991607e-05,6.853332702975526163e-05,1.458790337217767447e-04,3.035059217360868995e-04,5.560358953850649995e-04,9.846727049834975987e-04,2.527963115086140529e-03
5.260000000000000000e+02,2.809272738415313081e-04,3.450449438438872265e-10,6.014556715294766022e-03,4.554468784357788456e-04,2.863519922649298231e-07,4.000000000000000000e+00,7.363741522773101537e-04,1.000000000000000036e-10,5.733629441453234714e-03,2.809269287965874651e-04,2.619716285551775664e-06,1.355500316332504504e-05,2.725516100613259598e-05,6.865244338693904087e-05,1.460906539076827003e-04,3.045215993581573775e-04,5.569668688894990807e-04,9.845462739540484544e-04,2.530651489074612921e-03
5.285000000000000000e+02,2.815166927845265160e-04,6.382940494773300314e-10,6.081300748276842819e-03,4.567545317600778363e-04,2.878763505997055227e-07,4.000000000000000000e+00,7.382712245446043523e-04,1.000000000000000036e-10,5.799784055492316140e-03,2.815160544904770647e-04,2.661215624976537043e-06,1.359589748560127461e-05,2.733768689230232755e-05,6.875261488515658017e-05,1.462247878042328747e-04,3.054541729460189762e-04,5.577038128061756602e-04,9.842441104318377237e-04,2.536469219833250958e-03
5.310000000000000000e+02,2.820980646474394150e-04,1.015857985550509211e-10,6.146932261019409996e-03,4.580353217180040994e-04,2.893756740191464306e-07,4.000000000000000000e+00,7.401333863654435685e-04,1.000000000000000036e-10,5.864834196371970960e-03,2.820979630616408853e-04,2.653484880426067613e-06,1.360683276450809160e-05,2.732984824901247219e-05,6.880942894370058454e-05,1.464071168112192085e-04,3.065229327396422950e-04,5.586446968878629139e-04,9.853616680449445858e-04,2.541096525951047538e-03
5.335000000000000000e+02,2.826580067459939847e-04,6.681700481168279977e-10,6.211129143558098697e-03,4.592695165896152655e-04,2.908240376460772253e-07,4.000000000000000000e+00,7.419275233356093045e-04,1.000000000000000036e-10,5.928471136812104442e-03,2.826573385759458858e-04,2.652034064578983955e-06,1.363887328944311170e-05,2.738500760665311007e-05,6.890356172901444614e-05,1.466188805573893721e-04,3.074715718240424059e-04,5.594203213803593169e-04,9.861636549992280031e-04,2.548401601677952738e-03
5.360000000000000000e+02,2.831882160845872079e-04,1.233192400695948096e-09,6.274111900163152969e-03,4.604843428289342858e-04,2.922413957197663591e-07,4.000000000000000000e+00,7.436725589135214937e-04,1.000000000000000036e-10,5.990923684078565924e-03,2.831869828921865272e-04,2.663428309207856248e-06,1.363442435440616108e-05,2.739854557919348073e-05,6.893968118883908515e-05,1.467340295434414320e-04,3.085594652436078242e-04,5.599935562864581445e-04,9.872195464044623749e-04,2.557176135257857846e-03
5.385000000000000000e+02,2.837002626016963129e-04,1.578533152990690347e-11,6.335580661857822399e-03,4.616561956692562013e-04,2.936122820000820161e-07,4.000000000000000000e+00,7.453564582709525143e-04,1.000000000000000036e-10,6.051880399256126357e-03,2.837002468163647749e-04,2.676933839810377787e-06,1.360845704861115742e-05,2.736961037035354202e-05,6.899147512367231601e-05,1.468189114063056804e-04,3.094172548941459739e-04,5.608458483042820996e-04,9.880405060371606676e-04,2.563977367838590586e-03
5.410000000000000000e+02,2.842134820515693542e-04,1.087234395067612723e-09,6.395744649990954371e-03,4.627987007772648809e-04,2.949599408210021785e-07,4.000000000000000000e+00,7.470121828288342350e-04,1.000000000000000036e-10,6.111531167939385396e-03,2.842123948171742837e-04,2.709011601587850468e-06,1.365433263592269224e-05,2.737904716010998459e-05,6.900966618998035360e-05,1.469605300927835949e-04,3.103157833003686587e-04,5.616967755649152245e-04,9.886619912081895823e-04,2.570167815375295865e-03
5.435000000000000000e+02,2.847145562489409904e-04,3.119373985675544780e-09,6.454315122938777613e-03,4.638939991956132379e-04,2.962600210297310192e-07,4.000000000000000000e+00,7.486085554445542824e-04,1.000000000000000036e-10,6.169600566689836460e-03,2.847114368749553118e-04,2.740273978588459296e-06,1.366242175582128916e-05,2.745212327724842605e-05,6.913929376678405454e-05,1.471500668335409248e-04,3.111152205611867651e-04,5.625004830453074868e-04,9.897441250269374546e-04,2.577425488295181141e-03
5.460000000000000000e+02,2.852153510726898665e-04,1.860872544603442139e-10,6.511511569865019097e-03,4.649659955051914286e-04,2.975411734636515643e-07,4.000000000000000000e+00,7.501813465778813493e-04,1.000000000000000036e-10,6.226296218792328960e-03,2.852151649854354283e-04,2.739896988092804632e-06,1.362416114738290519e-05,2.751420670872035590e-05,6.918617386655599743e-05,1.473693127040678582e-04,3.120089142010715189e-04,5.632225721272000494e-04,9.904193029897276866e-04,2.580412084195347552e-03
5.485000000000000000e+02,2.856990724596728004e-04,3.980036619364247363e-10,6.567029044703085253e-03,4.659943136195174112e-04,2.987746603300423490e-07,4.000000000000000000e+00,7.516933860791902115e-04,1.000000000000000036e-10,6.281329972243412073e-03,2.856986744560108715e-04,2.714133749434028482e-06,1.360889988744730493e-05,2.754919270546755342e-05,6.928954417105891519e-05,1.476036105424637839e-04,3.128283701204264073e-04,5.639456870663886413e-04,9.905536205193727836e-04,2.585216213666576609e-03
5.510000000000000000e+02,2.861779562795290139e-04,2.570678808543869643e-09,6.621092382870620054e-03,4.670021586836549192e-04,2.999888388755215720e-07,4.000000000000000000e+00,7.531801149631839332e-04,1.000000000000000036e-10,6.334914426591091094e-03,2.861753856007204656e-04,2.737031102312079726e-06,1.361784867338577199e-05,2.761812879447778752e-05,6.939452256010894700e-05,1.477180458801971813e-04,3.136505644647655721e-04,5.647483632727510810e-04,9.911024527321644732e-04,2.589557909638758558e-03
5.535000000000000000e+02,2.866393369233101516e-04,5.064302417806382159e-10,6.673394102440969797e-03,4.679674308930750867e-04,3.011556258484998394e-07,4.000000000000000000e+00,7.546067678163852384e-04,1.000000000000000036e-10,6.386754765517659374e-03,2.866388304930683880e-04,2.737581757824656932e-06,1.369314488136631453e-05,2.765123513758745413e-05,6.951828807627559675e-05,1.478537308108861270e-04,3.143431577272021442e-04,5.654644584118915683e-04,9.915520622574744945e-04,2.594362595311658706e-03
5.560000000000000000e+02,2.871008790308929824e-04,2.530890642772175149e-09,6.724181747287179267e-03,4.689140832392599571e-04,3.023073322004271280e-07,4.000000000000000000e+00,7.560149622701529395e-04,1.000000000000000036e-10,6.437080868256285851e-03,2.870983481402501975e-04,2.804628113794073508e-06,1.368356843734502142e-05,2.767863349523486154e-05,6.955587743292154768e-05,1.480178778677570736e-04,3.151018627924843528e-04,5.662821644960814530e-04,9.920599667277308492e-04,2.596589952777443155e-03
5.585000000000000000e+02,2.875415096917614431e-04,2.899172090344744098e-10,6.773149485619686834e-03,4.698208383653333978e-04,3.034117399581221622e-07,4.000000000000000000e+00,7.573623480570947867e-04,1.000000000000000036e-10,6.485607975927925282e-03,2.875412197745523882e-04,2.811508529615570625e-06,1.373423634533936096e-05,2.771860365753376466e-05,6.967810901218921492e-05,1.481611924318667261e-04,3.159191669927642436e-04,5.670719581564769496e-04,9.924554423178817003e-04,2.597220331068109036e-03
5.610000000000000000e+02,2.879804272971876137e-04,8.875354739648737530e-10,6.820528078509145546e-03,4.707112146471075019e-04,3.045017741008260209e-07,4.000000000000000000e+00,7.586916419442951698e-04,1.000000000000000036e-10,6.532547651211958149e-03,2.879795397617136254e-04,2.817699306281850593e-06,1.371812901871184989e-05,2.774186694442108532e-05,6.972685376694984075e-05,1.482921449431871277e-04,3.168423771007029452e-04,5.678270564558749378e-04,9.932508316603126577e-04,2.601732331869839165e-03
5.635000000000000000e+02,2.883996330146137098e-04,5.145146351555806751e-11,6.866036585356471468e-03,4.715633428600953339e-04,3.055463346523515522e-07,4.000000000000000000e+00,7.599629758747090437e-04,1.000000000000000036e-10,6.577636952341857704e-03,2.883995815631501774e-04,2.863278476372106687e-06,1.376163694531270017e-05,2.777242798767651954e-05,6.981208376018719665e-05,1.484464431640118297e-04,3.176090761647564148e-04,5.683676874078379690e-04,9.934119688937428309e-04,2.603255864306602049e-03
5.660000000000000000e+02,2.888189330097967397e-04,4.920756811692266291e-10,6.909906093549071648e-03,4.724007100803525802e-04,3.065788069493387443e-07,4.000000000000000000e+00,7.612196430901493199e-04,1.000000000000000036e-10,6.621087160539274909e-03,2.888184409341155935e-04,2.892998097961949335e-06,1.384719032633852097e-05,2.777883146057903775e-05,6.988631646869772514e-05,1.485524617187257358e-04,3.182202150712309789e-04,5.691049125803870901e-04,9.938276151183059789e-04,2.604771379952631073e-03
5.685000000000000000e+02,2.892161345294337257e-04,1.741900326657038811e-10,6.951848314655978411e-03,4.732001272535947154e-04,3.075643329049657396e-07,4.000000000000000000e+00,7.624162617830284412e-04,1.000000000000000036e-10,6.662632180126544686e-03,2.892159603394010479e-04,2.896277510862255465e-06,1.385861251222513568e-05,2.782685985667366689e-05,7.001578206136340908e-05,1.486841562915666042e-04,3.189602766311684613e-04,5.699458569087167059e-04,9.943536819724955230e-04,2.606121469827030017e-03
5.710000000000000000e+02,2.896154826986810046e-04,9.273162753775062173e-10,6.992112378042012605e-03,4.739873167954842550e-04,3.085411043017728151e-07,4.000000000000000000e+00,7.636027994941652595e-04,1.000000000000000036e-10,6.702496895343331221e-03,2.896145553824056420e-04,2.871838987961818879e-06,1.384334901029515942e-05,2.785917736516689425e-05,7.008329058460946144e-05,1.488433856060962458e-04,3.197701860222348707e-04,5.707442434351048472e-04,9.948480306285467905e-04,2.610926375563604046e-03
5.735000000000000000e+02,2.899893700486129997e-04,2.498946686875687416e-09,7.030404082922907770e-03,4.747383682165702383e-04,3.094703529981232276e-07,4.000000000000000000e+00,7.647277382651832380e-04,1.000000000000000036e-10,6.740414712874294445e-03,2.899868711019261045e-04,2.885579259022217456e-06,1.389329302254630652e-05,2.788441861917637438e-05,7.020845991001555073e-05,1.489688803888578994e-04,3.204379520088811465e-04,5.716028146725604707e-04,9.957935218313435696e-04,2.612005469619707847e-03
5.760000000000000000e+02,2.903628759511608991e-04,2.151539969761245759e-09,7.066980348950577251e-03,4.754788723686198234e-04,3.103907577995634823e-07,4.000000000000000000e+00,7.658417483197806682e-04,1.000000000000000036e-10,6.776617472999416081e-03,2.903607244111911130e-04,2.890122946539049743e-06,1.398402814522274869e-05,2.788312373980837832e-05,7.023280570427075818e-05,1.491474176065351004e-04,3.212102637529173975e-04,5.724551432430911423e-04,9.963721063715013770e-04,2.610496280384947809e-03
5.785000000000000000e+02,2.907166482130971847e-04,1.671198620484959691e-10,7.101562684593299216e-03,4.761848388354938976e-04,3.112681702850430374e-07,4.000000000000000000e+00,7.669014870485910823e-04,1.000000000000000036e-10,6.810846036380202410e-03,2.907164810932351276e-04,2.881515352977784405e-06,1.397572949717129424e-05,2.792797679161410088e-05,7.032111688416775640e-05,1.492802037427352012e-04,3.218152738511173821e-04,5.732909921315968837e-04,9.970291872737279629e-04,2.610207924859931500e-03
5.810000000000000000e+02,2.910731598828538466e-04,4.838797711090736293e-10,7.134394325638523590e-03,4.768807213861390852e-04,3.121388068339539093e-07,4.000000000000000000e+00,7.679538812689929318e-04,1.000000000000000036e-10,6.843321165755669906e-03,2.910726760030827426e-04,2.897362993212654718e-06,1.402822606600019070e-05,2.793043696333082291e-05,7.040242421361536098e-05,1.493814830206034120e-04,3.224651742948323341e-04,5.741670241142427140e-04,9.969950786069528472e-04,2.612854720105896745e-03
5.835000000000000000e+02,2.914080667126785120e-04,8.359984506308728999e-11,7.165211906062489249e-03,4.775429370188281051e-04,3.129659180417893152e-07,4.000000000000000000e+00,7.689510037315065629e-04,1.000000000000000036e-10,6.873803839349810520e-03,2.914079831128334750e-04,2.896960551345587863e-06,1.404733085742578120e-05,2.799661434086549963e-05,7.046978904370124598e-05,1.495316868641073139e-04,3.230551248480705104e-04,5.748307142411183132e-04,9.971646734603298572e-04,2.613246491809869364e-03
5.860000000000000000e+02,2.917492823570832453e-04,2.395778652797634078e-10,7.194260402959181712e-03,4.781963707079017268e-04,3.137894127140820112e-07,4.000000000000000000e+00,7.699456530649849721e-04,1.000000000000000036e-10,6.902511120602098683e-03,2.917490427792179407e-04,2.875599341820954165e-06,1.410305706287123353e-05,2.806953810316455751e-05,7.057922606990861872e-05,1.496603075052583176e-04,3.236781156530152545e-04,5.756345338175848604e-04,9.977763277412175433e-04,2.614045076186068475e-03
5.885000000000000000e+02,2.920627422815711663e-04,5.513573096272655476e-10,7.221309990576383481e-03,4.788182353456192360e-04,3.145675479285242791e-07,4.000000000000000000e+00,7.708809776271904023e-04,1.000000000000000036e-10,6.929247248294812152e-03,2.920621909242615316e-04,2.867762487429311311e-06,1.410049522353419665e-05,2.817369929919033447e-05,7.067186996185223274e-05,1.497411096580246600e-04,3.241779789333043560e-04,5.765906733960278301e-04,9.980968018650706198e-04,2.615099075893227969e-03
5.910000000000000000e+02,2.923877761219342082e-04,7.308751418581740041e-10,7.250652308422973584e-03,4.794320991743438267e-04,3.153457493442481257e-07,4.000000000000000000e+00,7.718198752962780350e-04,1.000000000000000036e-10,6.958264532301039647e-03,2.923870452467923335e-04,2.878776465924826506e-06,1.415299027440840280e-05,2.821806784065639156e-05,7.070438303646049292e-05,1.498880362499843905e-04,3.248154779127101653e-04,5.774594813289675704e-04,9.981964630633288066e-04,2.613419143303968156e-03
5.935000000000000000e+02,2.926968624933238899e-04,1.740417639977485804e-10,7.281080118562224812e-03,4.800162105097916117e-04,3.160870156656162692e-07,4.000000000000000000e+00,7.727130730031154474e-04,1.000000000000000036e-10,6.988383256068901248e-03,2.926966884515598707e-04,2.875035442379368300e-06,1.421203509698242088e-05,2.826263613152009107e-05,7.079972234998451277e-05,1.500066586402118418e-04,3.253577317302445613e-04,5.780859391711506718e-04,9.986030619083124948e-04,2.614115964940919024e-03
5.960000000000000000e+02,2.929893878090313714e-04,8.331046810374816781e-10,7.309875214926995005e-03,4.805992553646869811e-04,3.168184256258025576e-07,4.000000000000000000e+00,7.735886431737183525e-04,1.000000000000000036e-10,7.016885827117964013e-03,2.929885547043503181e-04,2.837943806062380855e-06,1.422551346422029816e-05,2.828879366571570588e-05,7.091714388427405522e-05,1.501839610509088797e-04,3.258797308528814168e-04,5.786567864040869074e-04,9.987540483120014526e-04,2.617320516718178464e-03
5.985000000000000000e+02,2.932758436627039473e-04,1.071654877482329540e-09,7.336743223999102857e-03,4.811503786839199008e-04,3.175164073837503843e-07,4.000000000000000000e+00,7.744262223466239024e-04,1.000000000000000036e-10,7.043467380336398964e-03,2.932747720078264790e-04,2.827471937978859846e-06,1.421161923390276794e-05,2.834337416363420824e-05,7.102769458046403637e-05,1.503059762730822786e-04,3.264342067499516982e-04,5.794230707001434650e-04,9.984572102770326689e-04,2.617600533309704432e-03
6.010000000000000000e+02,2.935657389321777878e-04,4.046212027234401730e-10,7.362003132017237196e-03,4.816992690553501401e-04,3.182150288832541572e-07,4.000000000000000000e+00,7.752650079875279820e-04,1.000000000000000036e-10,7.068437393085059625e-03,2.935653343109750880e-04,2.830074449809353721e-06,1.425888047185598690e-05,2.838701744900009439e-05,7.107234467691224216e-05,1.503760527008319507e-04,3.269728869853233237e-04,5.801911909023789492e-04,9.984967119443645487e-04,2.619158944242624097e-03
6.035000000000000000e+02,2.938393301870786912e-04,8.817540360839202736e-10,7.385390409986310883e-03,4.822220424939050202e-04,3.188796502317846979e-07,4.000000000000000000e+00,7.760613726809837114e-04,1.000000000000000036e-10,7.091551079799232084e-03,2.938384484330425856e-04,2.825871686584758843e-06,1.428343417170773656e-05,2.839178064205591061e-05,7.117991580499912732e-05,1.504019862683163235e-04,3.275783951364883350e-04,5.809394180518331029e-04,9.986702491459572336e-04,2.620917451073128887e-03
6.060000000000000000e+02,2.941123781625181377e-04,2.548501432032283916e-10,7.407155712054382807e-03,4.827448475605046474e-04,3.195446788346270283e-07,4.000000000000000000e+00,7.768572257230227851e-04,1.000000000000000036e-10,7.113043333891864994e-03,2.941121233123749246e-04,2.848229630888699573e-06,1.430216711103006783e-05,2.839603572189820812e-05,7.118898827351732611e-05,1.504647316503241220e-04,3.282289982095730127e-04,5.818032912143166445e-04,9.986544041992193119e-04,2.624179011430126732e-03
6.085000000000000000e+02,2.943701308681368725e-04,1.627033334593124005e-10,7.427081912052678481e-03,4.832415419040781736e-04,3.201761617691550402e-07,4.000000000000000000e+00,7.776116727722149919e-04,1.000000000000000036e-10,7.132711781184541446e-03,2.943699681648034275e-04,2.842490148233765574e-06,1.433161085446803559e-05,2.848275546163618990e-05,7.127434009095704641e-05,1.505925951422817130e-04,3.287318265221483783e-04,5.825675176965954254e-04,9.985693472854724473e-04,2.620558764548687209e-03
6.110000000000000000e+02,2.946321093749998551e-04,8.018450503259467473e-10,7.445430040694230381e-03,4.837403256586810386e-04,3.208127825431287544e-07,4.000000000000000000e+00,7.783724350336808937e-04,1.000000000000000036e-10,7.150797931319230472e-03,2.946313075299495363e-04,2.875544138585296439e-06,1.432605257026357340e-05,2.853806197522523475e-05,7.133226939433717447e-05,1.507122597900930597e-04,3.292841157831242452e-04,5.835769080477198455e-04,9.979788533765285730e-04,2.625250236349741407e-03
6.135000000000000000e+02,2.948787166200474196e-04,1.522213391691728142e-09,7.461971498352844637e-03,4.842144208234039110e-04,3.214170628488306278e-07,4.000000000000000000e+00,7.790931374434513848e-04,1.000000000000000036e-10,7.167092781732797326e-03,2.948771944066557339e-04,2.926012733491460740e-06,1.434863017721406198e-05,2.860441757416127645e-05,7.137588694433069745e-05,1.507636877778521876e-04,3.297698045435554139e-04,5.843906898958899348e-04,9.978025510184479908e-04,2.630681839828609165e-03
6.160000000000000000e+02,2.951250994501772914e-04,2.223682795095968729e-09,7.476976585086463414e-03,4.846929387636608830e-04,3.220260692128309643e-07,4.000000000000000000e+00,7.798180382138381744e-04,1.000000000000000036e-10,7.181851485636285906e-03,2.951228757673822088e-04,2.922472494179368475e-06,1.433623341866516560e-05,2.865248591774495463e-05,7.144412583662469209e-05,1.509125108920777558e-04,3.301626150646210889e-04,5.853341475271393391e-04,9.975466605412312837e-04,2.630287688545738904e-03
6.185000000000000000e+02,2.953589638807518664e-04,3.844123695754878902e-10,7.490232770709951034e-03,4.851471854902790156e-04,3.226047091338505542e-07,4.000000000000000000e+00,7.805061493710308820e-04,1.000000000000000036e-10,7.194873806829199005e-03,2.953585794683823086e-04,2.968757387875701161e-06,1.442817813768597300e-05,2.870862449872887314e-05,7.151907320645910096e-05,1.510475637568093482e-04,3.306454442496393163e-04,5.859863267532427729e-04,9.962563440030125419e-04,2.627066382552543846e-03
6.210000000000000000e+02,2.955988981180436375e-04,9.766892112048854059e-10,7.502037126386191038e-03,4.856070499394038367e-04,3.231929155194521766e-07,4.000000000000000000e+00,7.812059480574475284e-04,1.000000000000000036e-10,7.206438228268147346e-03,2.955979214288324136e-04,2.963497815286771364e-06,1.442240810035188239e-05,2.873833725386350279e-05,7.155683496617746089e-05,1.511465228924981324e-04,3.311262043078838169e-04,5.867753636072113891e-04,9.958271126522004121e-04,2.626957263739123499e-03
6.235000000000000000e+02,2.958231669866771612e-04,6.848021527136339480e-10,7.512180800742483851e-03,4.860458716930154575e-04,3.237519355158507431e-07,4.000000000000000000e+00,7.818690386796926187e-04,1.000000000000000036e-10,7.216357633755807015e-03,2.958224821845244603e-04,2.938726481110391843e-06,1.448491876371445322e-05,2.877833665809402237e-05,7.159062843434226811e-05,1.512823398427318427e-04,3.315365548414972419e-04,5.874202309974404243e-04,9.951239565531319435e-04,2.624214263661562782e-03
6.260000000000000000e+02,2.960524574410066138e-04,1.194040096239863971e-09,7.548311505268743768e-03,4.864927716023683063e-04,3.243222743782131533e-07,4.000000000000000000e+00,7.825452290433749201e-04,1.000000000000000036e-10,7.252259047827737046e-03,2.960512634009103785e-04,2.945904533913340659e-06,1.450960392569722978e-05,2.877973584592576067e-05,7.165281749928708015e-05,1.513709517235717599e-04,3.319374498709316075e-04,5.882537185479946038e-04,9.940049754283257228e-04,2.624683795423978037e-03
6.285000000000000000e+02,2.962679593252393788e-04,1.537830670515301199e-09,7.587985576188067093e-03,4.869215744647286304e-04,3.248673234019519680e-07,4.000000000000000000e+00,7.831895337899680634e-04,1.000000000000000036e-10,7.291717616862827822e-03,2.962664214945688471e-04,2.965376682240685182e-06,1.453940149603759090e-05,2.879396557883563804e-05,7.174267172338216357e-05,1.515117431813898618e-04,3.322932774055767521e-04,5.889381136011675403e-04,9.939879310459996242e-04,2.620602479646009196e-03
6.310000000000000000e+02,2.964888562969989903e-04,5.363373320382332353e-10,7.626574367612192103e-03,4.873616089663816730e-04,3.254269798026028096e-07,4.000000000000000000e+00,7.838504652633806634e-04,1.000000000000000036e-10,7.330085511315193383e-03,2.964883199596669676e-04,2.972400388708131659e-06,1.457544360086445812e-05,2.881239791244402367e-05,7.185369648417083796e-05,1.515944412848232569e-04,3.327503033751436209e-04,5.896218530285330349e-04,9.939314056343461889e-04,2.618035542346025188e-03
6.335000000000000000e+02,2.966976842506597223e-04,1.653229882027299710e-10,7.663898435965330394e-03,4.877843720322707710e-04,3.259631094386209143e-07,4.000000000000000000e+00,7.844820562829305476e-04,1.000000000000000036e-10,7.367200751714670509e-03,2.966975189276715129e-04,2.917179545835816131e-06,1.464468993672915441e-05,2.886160142694783900e-05,7.196576824646189544e-05,1.516982075472283423e-04,3.331870857098309224e-04,5.901940879079165632e-04,9.937647826881196734e-04,2.618063449187604981e-03
6.360000000000000000e+02,2.969125177596468757e-04,1.954818845582452819e-09,7.700141842928964232e-03,4.882216995026950794e-04,3.265174710676726644e-07,4.000000000000000000e+00,7.851342172623419552e-04,1.000000000000000036e-10,7.403229325169317573e-03,2.969105629408012891e-04,2.951430797030942575e-06,1.466706282021253661e-05,2.888260652986567498e-05,7.201154561832101705e-05,1.518508499196630007e-04,3.335709676192334292e-04,5.907047871847063633e-04,9.939649401149762767e-04,2.614160657357555897e-03
6.385000000000000000e+02,2.971154978215694259e-04,7.136266461208635320e-10,7.735058594841785588e-03,4.886419475998246163e-04,3.270485719999088001e-07,4.000000000000000000e+00,7.857574454213939880e-04,1.000000000000000036e-10,7.437943097020216325e-03,2.971147841949233143e-04,2.947617574069680703e-06,1.463920908266568242e-05,2.892458895445003153e-05,7.206812121590949055e-05,1.519646379924416294e-04,3.340345229205352495e-04,5.913805422530568753e-04,9.939147483203438806e-04,2.611276155827211426e-03
6.410000000000000000e+02,2.973254386989398904e-04,1.888867067312267564e-09,7.768750832608298761e-03,4.890755592665595522e-04,3.275973191694151236e-07,4.000000000000000000e+00,7.864009979654994426e-04,1.000000000000000036e-10,7.471425393909358545e-03,2.973235498318725764e-04,2.931366994500428254e-06,1.463509629892314032e-05,2.894201897127963389e-05,7.210549334708195204e-05,1.521246412000498520e-04,3.343635278348064182e-04,5.919362828959097607e-04,9.935796562307232672e-04,2.610312289813327465e-03
6.435000000000000000e+02,2.975296414511705446e-04,7.110670781846344997e-12,7.800941011142609009e-03,4.894917057297679119e-04,3.281260175202998528e-07,4.000000000000000000e+00,7.870213471809384565e-04,1.000000000000000036e-10,7.503411369691438682e-03,2.975296343404997684e-04,2.964232188738374936e-06,1.465201174517376564e-05,2.900996625828154387e-05,7.217948922430001541e-05,1.522393246524710074e-04,3.345205745040619877e-04,5.927700426027833393e-04,9.944045814563784360e-04,2.605700116491301704e-03
6.460000000000000000e+02,2.977443588115914015e-04,2.953636216006793205e-10,7.831802873119898117e-03,4.899246848877133629e-04,3.286779000664509073e-07,4.000000000000000000e+00,7.876690436993047644e-04,1.000000000000000036e-10,7.534058514308306607e-03,2.977440634479698199e-04,3.032276136173079752e-06,1.463927789091055260e-05,2.902659115583993338e-05,7.222385071284073753e-05,1.523809031140895085e-04,3.349342175931447848e-04,5.938916175179798215e-04,9.944128348276382989e-04,2.605042753371852437e-03
6.485000000000000000e+02,2.979536934121126122e-04,1.548003569933906626e-09,7.861144623113061614e-03,4.903496735684241851e-04,3.292192057865793131e-07,4.000000000000000000e+00,7.883033669805368515e-04,1.000000000000000036e-10,7.563190929700949056e-03,2.979521454085426652e-04,3.074041156448026141e-06,1.471602273573931428e-05,2.906103099274567431e-05,7.228651401833407369e-05,1.525251624019355215e-04,3.353562874629633511e-04,5.946635650122195690e-04,9.946535868454564177e-04,2.604597080621216029e-03
6.510000000000000000e+02,2.981767142110905368e-04,5.858741590768297167e-10,7.889194712895997857e-03,4.908010641586624517e-04,3.297950374769979731e-07,4.000000000000000000e+00,7.889777783697529343e-04,1.000000000000000036e-10,7.591017998684907592e-03,2.981761283369314540e-04,3.078037011632346209e-06,1.474628992352112657e-05,2.903468108463432224e-05,7.231500426805485078e-05,1.526609085057584626e-04,3.356422348301505874e-04,5.952515542053209412e-04,9.949504354204825266e-04,2.601016204930736708e-03
6.535000000000000000e+02,2.983918708690990666e-04,2.115147897090430901e-09,7.915836125446912286e-03,4.912523437069515365e-04,3.303665737983338690e-07,4.000000000000000000e+00,7.896442145760506574e-04,1.000000000000000036e-10,7.617444254577812948e-03,2.983897557212019584e-04,3.028893919457087342e-06,1.479733494859488046e-05,2.905660364180171642e-05,7.238658452784887465e-05,1.528205678485253802e-04,3.358585272678408476e-04,5.958145825502508342e-04,9.953336347610578904e-04,2.594304083645831115e-03
6.560000000000000000e+02,2.986279504689481608e-04,2.168444367786913361e-10,7.941312442779879452e-03,4.917401148393359079e-04,3.309869933434877144e-07,4.000000000000000000e+00,7.903680653082840145e-04,1.000000000000000036e-10,7.642684492310931020e-03,2.986277336245113856e-04,2.962777042957888995e-06,1.481242764773640268e-05,2.914102863673742887e-05,7.243311772745312778e-05,1.530417321859048427e-04,3.362787804791749630e-04,5.966912950258283083e-04,9.964305235920449099e-04,2.595716425837531986e-03
6.585000000000000000e+02,2.988674099814996195e-04,4.168257856562605798e-11,7.965462478381427763e-03,4.922830954169014200e-04,3.316643747822958383e-07,4.000000000000000000e+00,7.911505053984010938e-04,1.000000000000000036e-10,7.666595068399928090e-03,2.988673682989210611e-04,3.010817277677645766e-06,1.484674069179363513e-05,2.917093180126534169e-05,7.245561898085487677e-05,1.531956703738347986e-04,3.365484508372947872e-04,5.972800435142249387e-04,9.968722178008110162e-04,2.595276451801813936e-03
6.610000000000000000e+02,2.991315916649431739e-04,1.172611461468010499e-09,8.340402914836007528e-03,4.930782796308631538e-04,3.326058989757341057e-07,4.000000000000000000e+00,7.922098712958063277e-04,1.000000000000000036e-10,8.041271323171063704e-03,2.991304190534816842e-04,2.986801203003986726e-06,1.484453372611253984e-05,2.919682594728907786e-05,7.250825891724267148e-05,1.533661885424953590e-04,3.369629371409179307e-04,5.982054493194053409e-04,9.976155262819291509e-04,2.593890554152615026e-03
6.635000000000000000e+02,2.994283249460212831e-04,1.394200694220886954e-09,1.588939492801489523e-02,4.944708708537554282e-04,3.341587639028514476e-07,4.000000000000000000e+00,7.938991957997767112e-04,1.000000000000000036e-10,1.558996660306887459e-02,2.994269307453270449e-04,2.993235951775646768e-06,1.483775709974757685e-05,2.928295658005742913e-05,7.263916821283476809e-05,1.536239944737177059e-04,3.371387036232895260e-04,5.986319428461021582e-04,9.982552144782743091e-04,2.595143133541623782e-03
6.660000000000000000e+02,2.997824290557113804e-04,2.191796647634111234e-09,2.628105512316849385e-02,4.971311325988220535e-04,3.370088677695303236e-07,4.000000000000000000e+00,7.969135616545334339e-04,1.000000000000000036e-10,2.598127269411278084e-02,2.997802372590637203e-04,2.997811327857200331e-06,1.482936840194862427e-05,2.929657886399760077e-05,7.265230221787502877e-05,1.539337858126603356e-04,3.374640414112622163e-04,5.992047193858559976e-04,9.985213238184146179e-04,2.593317638565241414e-03
6.685000000000000000e+02,3.001947175236119704e-04,2.297970219375774586e-10,3.902681669150729477e-02,5.018374493612092532e-04,3.419576940104454240e-07,4.000000000000000000e+00,8.020321668848212236e-04,1.000000000000000036e-10,3.872662197398368117e-02,3.001944877265900103e-04,2.989466825789843577e-06,1.486220328946461213e-05,2.929772358224924037e-05,7.274500455775960146e-05,1.542209065054444639e-04,3.376262061344198050e-04,5.999894717609317429e-04,9.987673603462864612e-04,2.599099483024295588e-03
6.710000000000000000e+02,3.006862417754077870e-04,3.534911851060371841e-09,5.359961444260332580e-02,5.094798991724709290e-04,3.499819836538101816e-07,4.000000000000000000e+00,8.101661409478787702e-04,1.000000000000000036e-10,5.329892820082791915e-02,3.006827068635567067e-04,3.061254290138063211e-06,1.483320290838753757e-05,2.925981476576991640e-05,7.281615177319637560e-05,1.545613840401058954e-04,3.379318516107353548e-04,6.004499044462559233e-04,9.996443650070112145e-04,2.596849923977110133e-03
6.735000000000000000e+02,3.012798486304587111e-04,4.858443584728862780e-10,6.930205921895495058e-02,5.207613499284391000e-04,3.619619307700823397e-07,4.000000000000000000e+00,8.220411985588977569e-04,1.000000000000000036e-10,6.900077937032449149e-02,3.012793627861002602e-04,3.042092012243062766e-06,1.486128161697027342e-05,2.930779666018812449e-05,7.291990232929145628e-05,1.547893740025674801e-04,3.382504165674234684e-04,6.012124508265689503e-04,9.990742842380913660e-04,2.601835508011781338e-03
6.760000000000000000e+02,3.019820505000805270e-04,7.547584026969079199e-10,8.510612030995692856e-02,5.357142605157473895e-04,3.781829277441672467e-07,4.000000000000000000e+00,8.376963110158278623e-04,1.000000000000000036e-10,8.480413825945684603e-02,3.019812957416778318e-04,3.045955899267585694e-06,1.481567032788743210e-05,2.928896949364359051e-05,7.302626918639272828e-05,1.552296946870732747e-04,3.389241687672544536e-04,6.014790355753723249e-04,9.993871467115220727e-04,2.607523829373909439e-03


==> figures/data/3d/gr1_p180_higher_order_subset0_fiber0_cauchy_stress_error.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,2.643780207725313276e-04,2.708519124378201510e-09,2.717344899712106476e-03,2.100005136604265663e-04,1.139959536052439898e-07,4.000000000000000000e+00,4.743785344329578667e-04,5.437750711210476129e-05,2.452966878939575202e-03,2.643753122534069576e-04,4.495686122973691748e-06,2.197892037558597450e-05,4.335613051822462868e-05,1.035138950929603732e-04,2.134564089918342665e-04,3.767167893418434371e-04,5.590508074568129558e-04,6.624008270137617810e-04,9.175580449022386785e-04
-1.965000000000003695e+02,1.653085585614615658e-04,1.903621526246449781e-10,1.867922148265197804e-03,1.399507481835881499e-04,4.691313145081425772e-08,4.000000000000000000e+00,3.052593067450497157e-04,2.535781037787341588e-05,1.702613589703736319e-03,1.653083681993089296e-04,2.593381321169802921e-06,1.293962479211906392e-05,2.554899896619090634e-05,6.057627923172520957e-05,1.274082870372018385e-04,2.352116891989161260e-04,3.587135240780694946e-04,4.298757593645167151e-04,6.253112923629269761e-04
-1.940000000000003979e+02,1.421745596894853614e-04,4.023862374762849729e-10,1.643437506411395870e-03,1.223148664527192733e-04,3.517453197824558534e-08,4.000000000000000000e+00,2.644894261422046618e-04,1.985969323676608817e-05,1.501262946721910454e-03,1.421741573032478856e-04,2.253370508099328222e-06,1.107366731583987518e-05,2.154007723471206844e-05,5.152510360626196234e-05,1.080206710512585458e-04,2.020078942563886175e-04,3.093220796356205846e-04,3.736380920319827049e-04,5.507084212875401315e-04
-1.915000000000003979e+02,1.233456689444933777e-04,1.293071014197596172e-10,1.472029984877645283e-03,1.079832378736819329e-04,2.687453370904872992e-08,4.000000000000000000e+00,2.313289068181753106e-04,1.536243107081144478e-05,1.348684315933151986e-03,1.233455396373919473e-04,1.834154339657262216e-06,9.406857685013105520e-06,1.822765040062425445e-05,4.410841344553229136e-05,9.245022795648311434e-05,1.749406091064341026e-04,2.690622345941164647e-04,3.278958743515715361e-04,4.892833461999973512e-04
-1.890000000000003979e+02,1.078867756751724120e-04,1.050476764311016337e-10,1.326823428385249127e-03,9.623039264001104513e-05,2.089984483323566573e-08,4.000000000000000000e+00,2.041171683151834571e-04,1.165638303516136685e-05,1.218936652710076634e-03,1.078866706274959761e-04,1.580725225402922863e-06,7.880202509695304839e-06,1.543309031663485682e-05,3.769120827155214700e-05,7.980654129762640631e-05,1.527256517121280965e-04,2.359964475142283739e-04,2.902530347027341496e-04,4.385733131027941701e-04
-1.865000000000003979e+02,9.518538037272561718e-05,2.020975541652465709e-10,1.202693097338037274e-03,8.652128889879717201e-05,1.654619006940957132e-08,4.000000000000000000e+00,1.817066692715227892e-04,8.664091473928445166e-06,1.107507716965311752e-03,9.518517827517145784e-05,1.403005852382154163e-06,6.673920492518168984e-06,1.311676878705006716e-05,3.221535916016248294e-05,6.962550345828538137e-05,1.346418452087785227e-04,2.092234926011831504e-04,2.593607982237622453e-04,3.965842728539967850e-04
-1.840000000000003979e+02,8.462810452891403822e-05,1.960325405148269121e-10,1.096133705689443299e-03,7.840653714162448145e-05,1.330950114269774091e-08,4.000000000000000000e+00,1.630346416705385332e-04,6.221567387289556766e-06,1.011505601160529342e-03,8.462790849637352318e-05,1.125913987411689047e-06,5.656486441502564358e-06,1.121884351529857450e-05,2.770950421990070068e-05,6.134667615380919026e-05,1.197517673237580532e-04,1.869446347788062106e-04,2.338352357004510457e-04,3.614520702997464467e-04
-1.815000000000003979e+02,7.586050816086078433e-05,1.034940098796785641e-10,1.003715575627969628e-03,7.154992623737542890e-05,1.087420864299789441e-08,4.000000000000000000e+00,1.474104343982362132e-04,4.310581923485355422e-06,9.278550674671088303e-04,7.586040466685089990e-05,9.355975521348422460e-07,4.771841635065948438e-06,9.518506840195927870e-06,2.416235410415256890e-05,5.454591537575176737e-05,1.071379214716421823e-04,1.683082946832993435e-04,2.126318704091464690e-04,3.319939216127651524e-04
-1.790000000000003979e+02,6.847774499807182072e-05,4.285597565153264446e-10,9.232872595797515314e-04,6.567618659154826914e-05,9.002563045228814081e-09,4.000000000000000000e+00,1.341539315896200899e-04,2.801558406523551583e-06,8.548095145816796700e-04,6.847731643831530429e-05,8.067979167746079334e-07,4.036477853768619975e-06,8.166056336777791866e-06,2.130329989782534951e-05,4.877296830641927243e-05,9.636996894628755621e-05,1.525352317681701422e-04,1.943252469254121856e-04,3.060012582154817925e-04
-1.765000000000003979e+02,6.226807300120289570e-05,2.362240037746808065e-10,8.525017805253105917e-04,6.059239855389811455e-05,7.548751677797566325e-09,4.000000000000000000e+00,1.228604715551010103e-04,1.675674447304781149e-06,7.902337075241076553e-04,6.226783677719911823e-05,6.988637763961825998e-07,3.520154949364533055e-06,7.104908274011136463e-06,1.905934563319722192e-05,4.399993661192561415e-05,8.698469658648126559e-05,1.391785634506141297e-04,1.788355476318825952e-04,2.832171362219909855e-04
-1.740000000000003979e+02,5.694783689015297102e-05,2.117655115391640613e-10,7.900731155323767116e-04,5.614384100034680396e-05,6.395187008739690493e-09,4.000000000000000000e+00,1.130916778904997750e-04,8.039958898061670646e-07,7.331252786422237135e-04,5.694762512464143192e-05,6.253793564788935278e-07,3.146968569576349506e-06,6.402927986141162079e-06,1.716828542660414104e-05,3.999930835795252897e-05,7.921972801062339886e-05,1.276610340563401824e-04,1.653278659468779223e-04,2.635175099931642948e-04
-1.715000000000003979e+02,5.239074211946522999e-05,4.066026299431686107e-10,7.343462246567455508e-04,5.222508453418470142e-05,5.472249314431043614e-09,4.000000000000000000e+00,1.046158266536499246e-04,1.656575852805285674e-07,6.819554825372803547e-04,5.239033551683528730e-05,5.803243253222149496e-07,2.885812231405745694e-06,5.872614745933989266e-06,1.557658491495373982e-05,3.654751341820636738e-05,7.273491597409924791e-05,1.177293510897496772e-04,1.533457034204072252e-04,2.459976751687294877e-04
-1.690000000000003979e+02,4.840278115760539252e-05,1.088944795087068539e-10,6.845900442576342360e-04,4.874189575484800158e-05,4.718601625567509512e-09,4.000000000000000000e+00,9.714467691245339410e-05,1.000000000000000036e-10,6.361872631000288231e-04,4.840267226312588582e-05,5.617205026995636620e-07,2.697976766060536641e-06,5.427503133705965914e-06,1.425938976374514890e-05,3.359470869818838816e-05,6.697422312549088845e-05,1.089813950669322312e-04,1.427451435574978150e-04,2.302390521002215462e-04
-1.665000000000003979e+02,4.491804259623888616e-05,7.051402143983922728e-11,6.395940947185585739e-04,4.563161207941347043e-05,4.099874571643602622e-09,4.000000000000000000e+00,9.054965467565235658e-05,1.000000000000000036e-10,5.946760521223197352e-04,4.491797208221744544e-05,5.196006892606424457e-07,2.524781728413839706e-06,5.035940007377411941e-06,1.314818229511857572e-05,3.100076264567891687e-05,6.197608947769848889e-05,1.013391177067634712e-04,1.336134991029397324e-04,2.159850457157461569e-04
-1.640000000000003979e+02,4.180909847712809631e-05,7.227721035362241308e-11,5.989841211292454108e-04,4.282735243529843560e-05,3.582182832087457818e-09,4.000000000000000000e+00,8.463645091242653191e-05,1.000000000000000036e-10,5.571750226521173010e-04,4.180902619991774295e-05,4.717384620998951949e-07,2.357718218162071403e-06,4.699292665347211531e-06,1.217363520520159926e-05,2.866443031291356251e-05,5.750546110612115322e-05,9.446308785383340009e-05,1.252683771903718394e-04,2.028778449858829836e-04
-1.615000000000003979e+02,3.905087454643955985e-05,8.280606857169638197e-11,5.618362317414883232e-04,4.028688212960859690e-05,3.148003674566735843e-09,4.000000000000000000e+00,7.933775667604815675e-05,1.000000000000000036e-10,5.227853571950487159e-04,3.905079174037098501e-05,4.401322590293216865e-07,2.203741269843863624e-06,4.409377244865913857e-06,1.132213884672981637e-05,2.656735830616309207e-05,5.354966569945099266e-05,8.827843379222239588e-05,1.176661194591217341e-04,1.913029697839909783e-04
-1.589999999999999716e+02,3.655112452284992681e-05,1.879525507855312348e-10,5.280068278827934874e-04,3.796695664218253230e-05,2.777474500554250418e-09,4.000000000000000000e+00,7.451808116503246589e-05,1.000000000000000036e-10,4.914557033599435470e-04,3.655093657029913947e-05,4.148863864704130855e-07,2.067263608095786941e-06,4.148098772553741363e-06,1.056573496888449734e-05,2.467635493698293068e-05,4.996500568379870098e-05,8.271786423211267348e-05,1.108363343790588729e-04,1.806123724063913400e-04
-1.564999999999999716e+02,3.430391898670775655e-05,1.084243987506063622e-10,4.967578036983271968e-04,3.584187737712505196e-05,2.461399031763476916e-09,4.000000000000000000e+00,7.014579636383281528e-05,1.000000000000000036e-10,4.624538847116194335e-04,3.430381056230900449e-05,3.943944325050900972e-07,1.951319208119705732e-06,3.915288386896810139e-06,9.898645083921449593e-06,2.299352359040452470e-05,4.674488862035121046e-05,7.773394121275874202e-05,1.046189729650890782e-04,1.709990783783947783e-04
-1.539999999999999716e+02,3.223933986255906269e-05,4.100301056899962630e-12,4.680956166190215458e-04,3.388302253951049444e-05,2.187434251186566056e-09,4.000000000000000000e+00,6.612236240206956391e-05,1.000000000000000036e-10,4.358562767564624560e-04,3.223933576225800426e-05,3.627050863839541176e-07,1.839278548173756332e-06,3.688594915290636498e-06,9.286578581009351528e-06,2.147202183358172984e-05,4.380486270373089752e-05,7.318453359459390739e-05,9.879941011145616163e-05,1.618755534263589574e-04
-1.514999999999999716e+02,3.036448760318048452e-05,2.018636920092956748e-10,4.414034793303811479e-04,3.207239066211718529e-05,1.950640350187162750e-09,4.000000000000000000e+00,6.243687826529766981e-05,1.000000000000000036e-10,4.110389917272006498e-04,3.036428573948847629e-05,3.371403196854559656e-07,1.736830080876914676e-06,3.478182553605310633e-06,8.730111935275765398e-06,2.015907556894434955e-05,4.112181638420047748e-05,6.905920401917411749e-05,9.341074469899562720e-05,1.534368164853671767e-04
-1.489999999999999716e+02,2.862423030751057307e-05,1.092794504822197647e-10,4.167862883354580932e-04,3.039025488680519317e-05,1.742914152782393229e-09,4.000000000000000000e+00,5.901448519431576963e-05,1.000000000000000036e-10,3.881620580279475201e-04,2.862412102806009077e-05,3.301491502431918565e-07,1.630355985325762297e-06,3.260106562796689342e-06,8.202379127489143535e-06,1.895532061864330591e-05,3.865985959417528285e-05,6.518631070913926686e-05,8.850889250154071741e-05,1.456330937648528086e-04
-1.464999999999999716e+02,2.703199069846361972e-05,7.922313211239888880e-11,3.937072184074701456e-04,2.882421988767229335e-05,1.561564173254707038e-09,4.000000000000000000e+00,5.585621058613591308e-05,1.000000000000000036e-10,3.666752277090064988e-04,2.703191147533150638e-05,3.125525412900745678e-07,1.537230502824392368e-06,3.068684912976472132e-06,7.716701169989351064e-06,1.787179887956384569e-05,3.638586221328797435e-05,6.163084202468227014e-05,8.394051652808161778e-05,1.381609844057629785e-04
-1.439999999999999716e+02,2.554222544230470038e-05,3.939723424079395049e-11,3.723364449002504505e-04,2.736048719440825882e-05,1.401001540060895647e-09,4.000000000000000000e+00,5.290271263671296258e-05,1.000000000000000036e-10,3.467942194579457264e-04,2.554218604507045969e-05,2.938960189324185924e-07,1.438463750406814759e-06,2.876220911325767421e-06,7.271030547289077402e-06,1.683972826260277588e-05,3.430960737744450859e-05,5.832625023943300630e-05,7.955804932926322155e-05,1.311994395099162563e-04
-1.414999999999999716e+02,2.417292805303799139e-05,1.755732051260401882e-11,3.521904808385854747e-04,2.598901990474227435e-05,1.259759606266441641e-09,4.000000000000000000e+00,5.016194795778026235e-05,1.000000000000000036e-10,3.280175527855474799e-04,2.417291049571747830e-05,2.694398735496688742e-07,1.354095185476915640e-06,2.701933542620690324e-06,6.846763073169247787e-06,1.591568969459655517e-05,3.240135775581515622e-05,5.524125966494885327e-05,7.545891205113963078e-05,1.248301938483239038e-04
-1.389999999999999716e+02,2.288392897710780184e-05,3.898341127042690908e-11,3.334833663191266490e-04,2.470104266048838191e-05,1.133815713944580775e-09,4.000000000000000000e+00,4.758497163759618375e-05,1.000000000000000036e-10,3.105994373420188268e-04,2.288388999369653213e-05,2.505707710219556671e-07,1.273857834266318730e-06,2.540407721097702087e-06,6.445361280522252871e-06,1.503414804015466776e-05,3.058974888100563037e-05,5.234771607176377957e-05,7.162845357310688836e-05,1.186334061961693930e-04
-1.364999999999999716e+02,2.169458100167640218e-05,2.982507165557115069e-11,3.157677191539258639e-04,2.348903331955824148e-05,1.022389531125616208e-09,4.000000000000000000e+00,4.518361432123464705e-05,1.000000000000000036e-10,2.940731381522494617e-04,2.169455117660474649e-05,2.310165946652542699e-07,1.202588746161707247e-06,2.401572052520831516e-06,6.087123571020753768e-06,1.424524320705869613e-05,2.895057576015396900e-05,4.965549998035079314e-05,6.805612531023884316e-05,1.128300598763057387e-04
-1.339999999999999716e+02,2.056882631161847778e-05,3.566590092811136177e-12,2.992875503736730372e-04,2.234734764070637076e-05,9.224805624121136900e-10,4.000000000000000000e+00,4.291617395232484854e-05,1.000000000000000036e-10,2.787187240620545730e-04,2.056882274502838337e-05,2.276088931042030180e-07,1.127087979908841885e-06,2.252175035291755817e-06,5.751012916466435132e-06,1.348193393545172903e-05,2.737812866310116366e-05,4.714579728920551894e-05,6.470247335682703411e-05,1.074627189177786293e-04
-1.314999999999999716e+02,1.952715506814179676e-05,1.502618964116130238e-10,2.836203650480932062e-04,2.126952044427985150e-05,8.337022849848943069e-10,4.000000000000000000e+00,4.079667551242164826e-05,1.000000000000000036e-10,2.640932099799514162e-04,1.952700480624538571e-05,2.145004204224580628e-07,1.061627288465058801e-06,2.122785391496548371e-06,5.452238635669980763e-06,1.279392820897956508e-05,2.594388077702704232e-05,4.480091805861536691e-05,6.150902547291678206e-05,1.022091680980506532e-04
-1.289999999999999716e+02,1.853667730676310422e-05,5.590136676701742303e-13,2.690310434245125545e-04,2.025196627680293926e-05,7.537505436518298692e-10,4.000000000000000000e+00,3.878864358356604687e-05,1.000000000000000036e-10,2.504943661177494300e-04,1.853667674774943648e-05,1.982422984110946081e-07,9.973891744482242999e-07,2.005776215903877897e-06,5.176186851195944491e-06,1.213273318746999074e-05,2.459255357663419641e-05,4.256991446031147517e-05,5.850509375174202950e-05,9.726269348388989267e-05
-1.264999999999999716e+02,1.761888295654191262e-05,8.770987836763073692e-11,2.551146031988214824e-04,1.928844402513342948e-05,6.824691095470286456e-10,4.000000000000000000e+00,3.690732698167534210e-05,1.000000000000000036e-10,2.374957202422795562e-04,1.761879524666354411e-05,1.857217375620567052e-07,9.472505635225635758e-07,1.894894372114002561e-06,4.910478359368352386e-06,1.152796013037716048e-05,2.332685936104366675e-05,4.050007209597547922e-05,5.569793569104498926e-05,9.260318746050155648e-05
-1.239999999999999716e+02,1.674285360805526942e-05,2.547358603343615564e-10,2.421508000377294825e-04,1.837724926959982796e-05,6.180464376577766912e-10,4.000000000000000000e+00,3.512010287765510077e-05,1.000000000000000036e-10,2.254079464296742199e-04,1.674259887219493420e-05,1.797336480112321666e-07,9.005505558898284420e-07,1.796707912468819815e-06,4.657968867272803007e-06,1.095075421502147808e-05,2.210593806907491191e-05,3.854485441746490946e-05,5.301127732979608176e-05,8.834583680713704716e-05
-1.214999999999999716e+02,1.593001628519482652e-05,1.070185804252548488e-10,2.297472645335903532e-04,1.751276786449987031e-05,5.604624571224318417e-10,4.000000000000000000e+00,3.344278414969469683e-05,1.000000000000000036e-10,2.138172482483955165e-04,1.592990926661440052e-05,1.712091528192365322e-07,8.612160401340014197e-07,1.710389362849101951e-06,4.432599873573113069e-06,1.041037756834914639e-05,2.099804910383739826e-05,3.669607810352655796e-05,5.044715664751152443e-05,8.433236797284656143e-05
-1.189999999999999716e+02,1.515138326842212414e-05,4.254228670884816977e-10,2.181946110866153968e-04,1.669435534946443612e-05,5.082659154808135625e-10,4.000000000000000000e+00,3.184573861788655687e-05,1.000000000000000036e-10,2.030432278181932659e-04,1.515095784555503586e-05,1.661387930937096040e-07,8.150414499056258557e-07,1.625678031030602864e-06,4.207211579557878665e-06,9.897047823613430376e-06,1.993182205036583740e-05,3.494344105458491092e-05,4.807058224072699833e-05,8.039292279129214933e-05
-1.164999999999999716e+02,1.442821785150256735e-05,1.792905579090633899e-11,2.071097925057478197e-04,1.591677545654573202e-05,4.615172113045140302e-10,4.000000000000000000e+00,3.034499330804830107e-05,1.000000000000000036e-10,1.926815746542452439e-04,1.442819992244677655e-05,1.570816659996798838e-07,7.810518823466440716e-07,1.553640387725467952e-06,4.007838851737042743e-06,9.434526950470415607e-06,1.894165975231626597e-05,3.329794149051634332e-05,4.576425004267806147e-05,7.665645059056578757e-05
-1.139999999999999716e+02,1.373300081268502481e-05,5.141683408449056373e-11,1.967915578552041221e-04,1.518027247711463083e-05,4.190359838006515821e-10,4.000000000000000000e+00,2.891327328979965733e-05,1.000000000000000036e-10,1.830585570425190939e-04,1.373294939585094029e-05,1.506584317350479918e-07,7.491156454965433715e-07,1.478971340559053979e-06,3.812695015607926727e-06,8.967429520682002384e-06,1.799089545852037832e-05,3.171616880921877964e-05,4.362007017518254500e-05,7.302499104555007937e-05
-1.114999999999999716e+02,1.308717794070024029e-05,4.587788246818872403e-11,1.868639279804640133e-04,1.447947614247480949e-05,3.809294558120481691e-10,4.000000000000000000e+00,2.756665408317504978e-05,1.000000000000000036e-10,1.737767500397637747e-04,1.308713206281777227e-05,1.454944738588116163e-07,7.132093644531036399e-07,1.413180706632668574e-06,3.635236383032422616e-06,8.546529577512067277e-06,1.712211225864857412e-05,3.023224714651212599e-05,4.158887767784946081e-05,6.969391570571680417e-05
-1.089999999999999716e+02,1.246431001621962648e-05,8.929581254511899382e-12,1.776319071695279812e-04,1.381545131577417182e-05,3.462257192389593670e-10,4.000000000000000000e+00,2.627976133199379661e-05,1.000000000000000036e-10,1.651675971533083547e-04,1.246430108663837163e-05,1.374801876455811700e-07,6.818518528846738498e-07,1.340537070540809491e-06,3.458909610025716300e-06,8.131281908972149444e-06,1.627225979619081227e-05,2.883248483801326785e-05,3.966342718662340582e-05,6.653718493241622656e-05
-1.064999999999999716e+02,1.188589538619601442e-05,3.505179225838591516e-11,1.687250128752899132e-04,1.318269551262017871e-05,3.150579701100518826e-10,4.000000000000000000e+00,2.506859089881619313e-05,1.000000000000000036e-10,1.568391174890939005e-04,1.188586033440375550e-05,1.343342155006978009e-07,6.513378479957976413e-07,1.277411270173762936e-06,3.302077272090739929e-06,7.756737789905173672e-06,1.548985395641889757e-05,2.749801007693370952e-05,3.780989430052609254e-05,6.350318573619059294e-05
-1.039999999999999716e+02,1.132618826915734377e-05,8.336762447264291482e-12,1.604531774681932342e-04,1.258313579339510147e-05,2.866178471034183522e-10,4.000000000000000000e+00,2.390932406255244524e-05,1.000000000000000036e-10,1.491269891990358836e-04,1.132617993239489578e-05,1.241933713081599316e-07,6.208500276985375327e-07,1.217279348874394675e-06,3.149338084975622866e-06,7.377135652110610015e-06,1.473957704843219607e-05,2.621632752430590885e-05,3.608397510189055585e-05,6.062733712235050343e-05
-1.014999999999999716e+02,1.080681644941961533e-05,4.756078683568322454e-11,1.524502969012759635e-04,1.201099987851085452e-05,2.610513998530343292e-10,4.000000000000000000e+00,2.281781632793046985e-05,1.000000000000000036e-10,1.416434804518563583e-04,1.080676888863278044e-05,1.169192583692391309e-07,5.912594299595412186e-07,1.164211687510437882e-06,3.013752010842709727e-06,7.040920401884792404e-06,1.404551805617257438e-05,2.502162770619190864e-05,3.442307637305244629e-05,5.790549983695324882e-05
-9.899999999999997158e+01,1.030277412434814622e-05,8.475526594028636867e-11,1.450302753624232782e-04,1.146880417331617198e-05,2.376806238232122697e-10,4.000000000000000000e+00,2.177157829766431820e-05,1.000000000000000036e-10,1.347275012380751201e-04,1.030268936908220659e-05,1.125352453178574880e-07,5.613995970504117532e-07,1.112240927038116734e-06,2.876498011316113960e-06,6.702548156478361409e-06,1.336672971702034698e-05,2.387944220858921076e-05,3.284026052630180950e-05,5.533156905062687378e-05
-9.649999999999997158e+01,9.835573496738684625e-06,2.274922807154725386e-10,1.378305695837592269e-04,1.095068904329675481e-05,2.166560965327279406e-10,4.000000000000000000e+00,2.078626254003544113e-05,1.000000000000000036e-10,1.279949960870205457e-04,9.835346004457969643e-06,1.080178194228196700e-07,5.340977771607537054e-07,1.063909920807242175e-06,2.752000363558386796e-06,6.399293473925875001e-06,1.274080767742353665e-05,2.278144414481426733e-05,3.135374632037040885e-05,5.283554111981366900e-05
-9.399999999999997158e+01,9.380759110137882717e-06,3.441185257205695086e-11,1.314631915812454542e-04,1.045975356404688910e-05,1.974050861030264441e-10,4.000000000000000000e+00,1.984051267418477182e-05,1.000000000000000036e-10,1.220824324711075647e-04,9.380724698285310603e-06,1.043406572341256316e-07,5.091119140085149496e-07,1.017261178337497502e-06,2.625618661705933923e-06,6.096058985860914697e-06,1.214080804949126530e-05,2.176646227634667941e-05,2.993294957189286811e-05,5.048040895388214937e-05
-9.149999999999997158e+01,8.959704139049349660e-06,8.041635899215700007e-11,1.259196040076120723e-04,9.990048725119676966e-06,1.800773717895632828e-10,4.000000000000000000e+00,1.894975286416902832e-05,1.000000000000000036e-10,1.169598998685627243e-04,8.959623722690358133e-06,9.976400682715037193e-08,4.876725181920700683e-07,9.711548099960063345e-07,2.513872044468513829e-06,5.825372483008887471e-06,1.158130255276347518e-05,2.079618228281572570e-05,2.859297703389951479e-05,4.822097832783253966e-05
-8.899999999999997158e+01,8.555773707744186116e-06,1.777989604161664278e-11,1.206391704073840398e-04,9.553993056495667307e-06,1.644800470616940688e-10,4.000000000000000000e+00,1.810976676423985512e-05,1.000000000000000036e-10,1.120833966996398571e-04,8.555755927848144465e-06,9.314393155809235820e-08,4.678745716818882881e-07,9.288480256761865523e-07,2.400685132854804907e-06,5.552996996685537364e-06,1.103854939829443300e-05,1.989260667639434466e-05,2.732471019826338937e-05,4.606951419147979534e-05
-8.649999999999997158e+01,8.184700211730140481e-06,7.496609633295897203e-11,1.156407972652462101e-04,9.138605970405092982e-06,1.505034366382189985e-10,4.000000000000000000e+00,1.732330618213523177e-05,1.000000000000000036e-10,1.074560970535160713e-04,8.184625245633808018e-06,8.471541891762220688e-08,4.472778036388749612e-07,8.912550865966773944e-07,2.300813507344855948e-06,5.314216340884070588e-06,1.054972886214701174e-05,1.901870008072972226e-05,2.612098905049585495e-05,4.407289209892226834e-05
-8.399999999999997158e+01,7.811206962845211311e-06,1.834769106593486300e-12,1.107230781055436021e-04,8.733734501834859837e-06,1.372930725649421678e-10,4.000000000000000000e+00,1.654494146468006945e-05,1.000000000000000036e-10,1.029118711426983874e-04,7.811205128076104037e-06,8.344301996553902825e-08,4.272313552896853605e-07,8.539662855821059097e-07,2.196050123635492024e-06,5.061869795681388448e-06,1.005147173662794300e-05,1.816805787241566387e-05,2.495022537873785881e-05,4.211638770606164679e-05
-8.149999999999997158e+01,7.468020598345015026e-06,1.911740998026643541e-11,1.060628337291669106e-04,8.346867466008433070e-06,1.254415281524154065e-10,4.000000000000000000e+00,1.581488806435344725e-05,1.000000000000000036e-10,9.859481313082189640e-05,7.468001480935034355e-06,8.089100057075599200e-08,4.081528124525742516e-07,8.182746202657559632e-07,2.103395733498464207e-06,4.843676329887379559e-06,9.606561743103722876e-06,1.735811980282402534e-05,2.384295666773237420e-05,4.024218628252445895e-05
-7.899999999999997158e+01,7.131674599245851017e-06,2.962602901238698500e-11,1.015706972331794679e-04,7.982190587967961560e-06,1.145761491721727849e-10,4.000000000000000000e+00,1.511386518721381258e-05,1.000000000000000036e-10,9.443902263393362192e-05,7.131644973216838761e-06,7.711254061121968544e-08,3.893906749175519121e-07,7.831522261282312555e-07,2.013056803878797898e-06,4.616219751051171083e-06,9.163347389595029487e-06,1.659358628488323645e-05,2.279734504605212679e-05,3.852731292336935800e-05
-7.649999999999997158e+01,6.811881737645898286e-06,5.162717208765578301e-11,9.722233817104840000e-05,7.623991170437014077e-06,1.045269741745752254e-10,4.000000000000000000e+00,1.443587290808291321e-05,1.000000000000000036e-10,9.041045643340250425e-05,6.811830110473810649e-06,7.481924469648598462e-08,3.731982358021549016e-07,7.512552272816554112e-07,1.925956446748242695e-06,4.409769146891205079e-06,8.747283300497033924e-06,1.584013482843618035e-05,2.175848478863679980e-05,3.678165840825754675e-05
-7.399999999999997158e+01,6.503760724980967205e-06,2.894465068502512150e-11,9.307180094989052181e-05,7.290241375995865050e-06,9.544652288808700618e-11,4.000000000000000000e+00,1.379400210097683310e-05,1.000000000000000036e-10,8.656804022490955969e-05,6.503731780330282462e-06,7.249200549318727925e-08,3.568560488980267574e-07,7.158131533142602924e-07,1.840014314057070118e-06,4.201176834451089235e-06,8.341962276981074937e-06,1.514529864305587529e-05,2.078171731235497089e-05,3.518937575011469595e-05
-7.149999999999997158e+01,6.217685125128033189e-06,7.494392699883529780e-12,8.912133716915487621e-05,6.969811653902696122e-06,8.723788280611619269e-11,4.000000000000000000e+00,1.318749677903072931e-05,1.000000000000000036e-10,8.290365204402684726e-05,6.217677630735333177e-06,6.988536751395702819e-08,3.428647203164551719e-07,6.873798586229535237e-07,1.760775549956169406e-06,4.016938315126208542e-06,7.971673647993346944e-06,1.448061830738214519e-05,1.985990281501337883e-05,3.366268119123859952e-05
-6.899999999999997158e+01,5.938337297783608441e-06,1.591511208386880194e-12,8.531318765084980262e-05,6.666389305321332841e-06,7.970459623235057220e-11,4.000000000000000000e+00,1.260472660310494044e-05,1.000000000000000036e-10,7.937485035306618994e-05,5.938335706272399969e-06,6.716822734680555603e-08,3.299740673056304701e-07,6.560181702232653908e-07,1.683141322728932202e-06,3.826375469200669904e-06,7.602948234343027945e-06,1.384651900129697410e-05,1.898843297739814174e-05,3.220035962460752180e-05
-6.649999999999997158e+01,5.683282930559017169e-06,1.885754154844498216e-11,8.171292167085165178e-05,6.374235211665616946e-06,7.293057940242129223e-11,4.000000000000000000e+00,1.205751814222463496e-05,1.000000000000000036e-10,7.602963874029263207e-05,5.683264073017469084e-06,6.294906151174545001e-08,3.165618117724162552e-07,6.305141788286754281e-07,1.612825515107051789e-06,3.668935702244679287e-06,7.279324046325204856e-06,1.324170244645601583e-05,1.815242473577469007e-05,3.077440903928782681e-05
-6.399999999999997158e+01,5.428455961634487405e-06,9.727412746937148122e-12,7.821328752504976738e-05,6.097834168962765330e-06,6.665171567957480617e-11,4.000000000000000000e+00,1.152629013059725189e-05,1.000000000000000036e-10,7.278483156341528082e-05,5.428446234221740716e-06,5.881433349546626131e-08,3.049429755969522614e-07,6.000488727964700707e-07,1.540440101922013565e-06,3.495667471299691373e-06,6.946231899798746428e-06,1.266557514623051553e-05,1.734477460101955547e-05,2.945346345837647771e-05
-6.149999999999997158e+01,5.195456924934592095e-06,2.642318108269463067e-11,7.490287505253186769e-05,5.831430498546021227e-06,6.099835431822351848e-11,4.000000000000000000e+00,1.102688742348061248e-05,1.000000000000000036e-10,6.970741812759727221e-05,5.195430501753509340e-06,5.734379621335786680e-08,2.928505753496959110e-07,5.787703271843494241e-07,1.476746543309701231e-06,3.349126664841423467e-06,6.650333174760871002e-06,1.210405823688105274e-05,1.658235722120699238e-05,2.816490146717769971e-05
-5.899999999999997158e+01,4.963613562740837110e-06,4.915482821488697451e-12,7.169575905195541541e-05,5.580457538144019423e-06,5.577896593525318504e-11,4.000000000000000000e+00,1.054407110088485653e-05,1.000000000000000036e-10,6.673214548921457237e-05,4.963608647258015478e-06,5.485559489881685038e-08,2.804806473789723860e-07,5.530763045388356284e-07,1.409856435681914129e-06,3.193997783691543895e-06,6.345138014648145026e-06,1.158444685672602935e-05,1.585968645409335844e-05,2.694611101781106270e-05
-5.649999999999997158e+01,4.752525532030140502e-06,9.531130367019509493e-13,6.866381295906191545e-05,5.337458122341090488e-06,5.107495814034326618e-11,4.000000000000000000e+00,1.008998365437123099e-05,1.000000000000000036e-10,6.391128742703177919e-05,4.752524578917103568e-06,5.409772799238858020e-08,2.690017778485119998e-07,5.317625578450082767e-07,1.351998446046762582e-06,3.062996389157132733e-06,6.077198344192640648e-06,1.107511710964069337e-05,1.515875650013241051e-05,2.577633092544146708e-05
-5.399999999999997158e+01,4.538757467565416134e-06,2.104083492059153824e-12,6.571016079901813626e-05,5.109820046869806970e-06,4.671058026077340388e-11,4.000000000000000000e+00,9.648577514435223104e-06,1.000000000000000036e-10,6.117140333145272351e-05,4.538755363481924087e-06,5.166470629347882280e-08,2.573568576835264753e-07,5.052664125057904565e-07,1.290706099136786483e-06,2.919618525187786924e-06,5.794267454374834571e-06,1.060799426873341436e-05,1.449434412754789475e-05,2.471263176409155829e-05
-5.149999999999997158e+01,4.342811953731927740e-06,3.339772835593690584e-11,6.291236756994237548e-05,4.889580773755737385e-06,4.276801580855869215e-11,4.000000000000000000e+00,9.232392727487665125e-06,1.000000000000000036e-10,5.856955561621044436e-05,4.342778556003571816e-06,5.076076548737272076e-08,2.471163230153932963e-07,4.854048283879920005e-07,1.234451080153255358e-06,2.795084546479092620e-06,5.542733925705677997e-06,1.015206011532984735e-05,1.386823302101121883e-05,2.367162035913468197e-05
-4.899999999999997158e+01,4.151573409029443483e-06,8.269156934247664091e-12,6.021785041726781141e-05,4.681057182116416061e-06,3.914785811280403500e-11,4.000000000000000000e+00,8.832630591145858697e-06,1.000000000000000036e-10,5.606627700823837046e-05,4.151565139872509210e-06,4.767527196243591100e-08,2.351528629710755660e-07,4.634022419942413013e-07,1.179724640701423247e-06,2.668957633579683231e-06,5.294481090435070528e-06,9.716921969489200969e-06,1.325601990992056633e-05,2.266155261130133890e-05
-4.649999999999997158e+01,3.976421193594329840e-06,3.210232147586911572e-11,5.766793269819924119e-05,4.478536352978321494e-06,3.586921337381453742e-11,4.000000000000000000e+00,8.454957546572651334e-06,1.000000000000000036e-10,5.369151150460491220e-05,3.976389091272853960e-06,4.539780312838270661e-08,2.263758638049635415e-07,4.460666571944087453e-07,1.131435508609125675e-06,2.561648459985911504e-06,5.072808955995596102e-06,9.294547096793510065e-06,1.267179795082758669e-05,2.167895651350662946e-05
-4.399999999999997158e+01,3.800889750474558874e-06,3.367495472160512870e-12,5.519193317440150158e-05,4.288755179041002813e-06,3.284018388101358057e-11,4.000000000000000000e+00,8.089644929515562110e-06,1.000000000000000036e-10,5.139104342392693974e-05,3.800886382979086914e-06,4.234636113626766954e-08,2.162191760776034003e-07,4.257935934693796155e-07,1.080992534789549189e-06,2.442151746668470535e-06,4.843858143731841342e-06,8.904237477836005125e-06,1.213086108239027068e-05,2.073761492255297276e-05
-4.149999999999997158e+01,3.643630750817065442e-06,3.462761880948754468e-11,5.287331572406607939e-05,4.104396931591852437e-06,3.012211922036033713e-11,4.000000000000000000e+00,7.748027682408917456e-06,1.000000000000000036e-10,4.922968497324901183e-05,3.643596123198255851e-06,4.213712493762942925e-08,2.082765673316827468e-07,4.103068720792479872e-07,1.037611234835654239e-06,2.346412615019776328e-06,4.646656841311655133e-06,8.518685660190299010e-06,1.160436588101532412e-05,1.985468483154383620e-05
-3.899999999999997158e+01,3.483557711587638850e-06,5.201553906651424105e-11,5.060874846536382479e-05,3.932164895836514964e-06,2.759709509801069567e-11,4.000000000000000000e+00,7.415722607424153814e-06,1.000000000000000036e-10,4.712519075377618509e-05,3.483505696048572357e-06,3.914274785482491973e-08,1.980771592828759455e-07,3.898008124803432694e-07,9.906349254899863739e-07,2.238062726186432276e-06,4.437186675267457958e-06,8.165882024061039781e-06,1.111529133136568626e-05,1.901177576265700172e-05
-3.649999999999997158e+01,3.337159258153953970e-06,1.859532074087670918e-11,4.846523445281841064e-05,3.763938455977577586e-06,2.530386461466951564e-11,4.000000000000000000e+00,7.101097714131531980e-06,1.000000000000000036e-10,4.512807519466445879e-05,3.337140662833213290e-06,3.709227543285206432e-08,1.917142424314730740e-07,3.747229672751597374e-07,9.499183730446254538e-07,2.146154747717596729e-06,4.252468313365016232e-06,7.816030353938222496e-06,1.063622564562728092e-05,1.821695356647665481e-05
-3.399999999999997158e+01,3.190499392611807775e-06,2.061729502921030061e-12,4.638136477110078474e-05,3.605931348824469117e-06,2.318202726669137057e-11,4.000000000000000000e+00,6.796430741436277316e-06,1.000000000000000036e-10,4.319086537848897909e-05,3.190497330882304714e-06,3.551626684156984675e-08,1.820938230582316447e-07,3.556466008327469820e-07,9.058410719806604259e-07,2.047119964195611941e-06,4.062525933129401660e-06,7.492167248456541246e-06,1.017965417051124675e-05,1.745547992763549973e-05
-3.149999999999997158e+01,3.059383091633612890e-06,6.900810161680268505e-12,4.442791537774923332e-05,3.450783463056872653e-06,2.126773141028042390e-11,4.000000000000000000e+00,6.510166554690485544e-06,1.000000000000000036e-10,4.136853228611562340e-05,3.059376190823451245e-06,3.487956673423313882e-08,1.760895741700699490e-07,3.434242868133718286e-07,8.691724413940713394e-07,1.967343767465971716e-06,3.899283937931548784e-06,7.167749762919414336e-06,9.737726241352229084e-06,1.672222356265224362e-05
-2.899999999999997158e+01,2.924389817335963887e-06,3.341873656436049062e-11,4.251607358662293760e-05,3.307466610828003393e-06,1.949139118548034734e-11,4.000000000000000000e+00,6.231856428163967280e-06,1.000000000000000036e-10,3.959168376928697371e-05,2.924356398599399396e-06,3.290584684465070103e-08,1.661400738896620021e-07,3.270153418237877293e-07,8.289942060317166965e-07,1.873533811504647277e-06,3.723853161006599090e-06,6.875113327834958702e-06,9.329592047618673770e-06,1.602287175749653609e-05
-2.649999999999997158e+01,2.804413086245769178e-06,6.459621168067645428e-12,4.072635777942568369e-05,3.165919489667505070e-06,1.788777897336306829e-11,4.000000000000000000e+00,5.970332575913274672e-06,1.000000000000000036e-10,3.792194469317991621e-05,2.804406626624601136e-06,3.240162303889469100e-08,1.605361467696757336e-07,3.147536459719205140e-07,7.959456599630696910e-07,1.800196954427404674e-06,3.576363826569449278e-06,6.578572290194123078e-06,8.924092762069541862e-06,1.535531436602291985e-05
-2.399999999999997158e+01,2.681714646425462600e-06,1.206840087985012854e-11,3.897515489550854793e-05,3.034406666620083546e-06,1.639921726328124917e-11,4.000000000000000000e+00,5.716121313045545722e-06,1.000000000000000036e-10,3.629344024908308575e-05,2.681702578024582927e-06,2.999347064968471973e-08,1.516021040507303549e-07,3.001160643992873934e-07,7.595302716140395972e-07,1.715596197457882935e-06,3.417242613487028667e-06,6.312013301165894529e-06,8.546208700338929457e-06,1.471814848942737533e-05
-2.149999999999997158e+01,2.572224392973504797e-06,9.114621865973841974e-12,3.735019405412597847e-05,2.904494293309763594e-06,1.505242542767689469e-11,4.000000000000000000e+00,5.476718686283268815e-06,1.000000000000000036e-10,3.477796966115247494e-05,2.572215278351638803e-06,2.984319280126836553e-08,1.461719503603034346e-07,2.890095537125406704e-07,7.287975538021051869e-07,1.650009602027964133e-06,3.284431972700860250e-06,6.035616276303691416e-06,8.172569701014781147e-06,1.410828996126742227e-05
-1.899999999999997158e+01,2.458253294658476654e-06,1.471423895894493355e-11,3.576947477347590734e-05,2.785324345225977321e-06,1.380104096880777530e-11,4.000000000000000000e+00,5.243577639884453975e-06,1.000000000000000036e-10,3.331122147881742984e-05,2.458238580419517848e-06,2.812955606976235997e-08,1.390730401619809462e-07,2.751336792847959894e-07,6.956317380992291628e-07,1.566024247021757620e-06,3.135528894122313971e-06,5.796955970700657914e-06,7.838675411891463075e-06,1.351914051566821199e-05
-1.649999999999997158e+01,2.358676963320922933e-06,3.372425721281522199e-12,3.429491851379553398e-05,2.666527251504209990e-06,1.267372460031540751e-11,4.000000000000000000e+00,5.025204214825132923e-06,1.000000000000000036e-10,3.193624155047460977e-05,2.358673590895201683e-06,2.734096910873615374e-08,1.341830394887229629e-07,2.649482259377482900e-07,6.669795398949640299e-07,1.506560198989293549e-06,3.015320008467228780e-06,5.543964554817872723e-06,7.495047087734553376e-06,1.295026991319405603e-05
-1.399999999999997158e+01,2.254102587568863418e-06,1.230538543158288479e-12,3.282399932381011807e-05,2.558414029693592401e-06,1.162646082261765298e-11,4.000000000000000000e+00,4.812516617262455396e-06,1.000000000000000036e-10,3.056989673624125719e-05,2.254101357030320279e-06,2.587656247024254659e-08,1.261772695507171867e-07,2.510326479248639050e-07,6.362527130049782683e-07,1.430524285374882178e-06,2.875004816433944828e-06,5.328868280462739233e-06,7.193787684928082414e-06,1.241666907309394019e-05
-1.149999999999997158e+01,2.162692185330128110e-06,1.058258502233966356e-11,3.148152253965667136e-05,2.449285121771564555e-06,1.067623509621955373e-11,4.000000000000000000e+00,4.611977307101693089e-06,1.000000000000000036e-10,2.931883035432654325e-05,2.162681602745105689e-06,2.477780814148335121e-08,1.223900760208750845e-07,2.422200230632785874e-07,6.106332591858856940e-07,1.376004185991165847e-06,2.764936443314830866e-06,5.099143216302492490e-06,6.879019111815575087e-06,1.190256814925449079e-05
-8.999999999999971578e+00,2.068566334180888587e-06,1.291681366346841591e-12,3.014404753587015938e-05,2.348996759168689655e-06,9.796752453491565347e-12,4.000000000000000000e+00,4.417563093349578666e-06,1.000000000000000036e-10,2.807548120168927206e-05,2.068565042499522448e-06,2.357267493846116480e-08,1.152320559821965855e-07,2.303243293281738038e-07,5.828978767080491174e-07,1.310248085847836369e-06,2.642769502440840031e-06,4.892480659987985577e-06,6.597983463638167348e-06,1.140206479767144530e-05
-6.499999999999971578e+00,1.985691415320061338e-06,1.928331429863710666e-12,2.891484843108865443e-05,2.248615307356533211e-06,8.999241197353905178e-12,4.000000000000000000e+00,4.234306722676594549e-06,1.000000000000000036e-10,2.692915701576859436e-05,1.985689486988631528e-06,2.319672699459653019e-08,1.114918267882696866e-07,2.220293242190629628e-07,5.596914475495925755e-07,1.263431499828913923e-06,2.542391198287428820e-06,4.680455471878735120e-06,6.313289480321860801e-06,1.093091342115723908e-05
-3.999999999999971578e+00,1.897550877320137214e-06,1.455352452495614868e-11,2.767033067363095124e-05,2.158049847461901471e-06,8.257878476148758260e-12,4.000000000000000000e+00,4.055600724782038685e-06,1.000000000000000036e-10,2.577277979631081275e-05,1.897536323795612316e-06,2.070221238220137334e-08,1.041954820548527576e-07,2.092325742035176598e-07,5.332152047254547343e-07,1.199870288127533035e-06,2.423241965455370861e-06,4.498110557116477451e-06,6.056440185748970802e-06,1.047455783670661139e-05
-1.500000000000000000e+00,1.821663778548994202e-06,1.205294968833105325e-11,2.654538059120316296e-05,2.066275242992424243e-06,7.587952301880803846e-12,4.000000000000000000e+00,3.887939021541418868e-06,1.000000000000000036e-10,2.472371681265416918e-05,1.821651725599305847e-06,2.077662978027455065e-08,1.006660747451349896e-07,2.018646943393361851e-07,5.124691854065490180e-07,1.156775452328259127e-06,2.330721936522373196e-06,4.302511518437535245e-06,5.797071022358623655e-06,1.004251967490429999e-05
1.000000000000000000e+00,2.277238305357171411e-03,2.008905942626116416e-09,1.380305208133432264e-02,1.548672089395881175e-03,7.584199539859803954e-06,4.000000000000000000e+00,3.825910394753052370e-03,7.285662159612902363e-04,1.152581377597715166e-02,2.277236296451228773e-03,4.023594265607337441e-05,2.140948477467061813e-04,4.287185887583241277e-04,1.057367709778205206e-03,2.077474115816646365e-03,3.177961875579909338e-03,4.424849714206864452e-03,5.147591158070509779e-03,6.659213730107440415e-03
3.500000000000000000e+00,2.011177809649720375e-03,1.584413736440603468e-08,1.109235942183052666e-02,1.391725275925572228e-03,5.981735425677555116e-06,4.000000000000000000e+00,3.402903085575292603e-03,6.194525337241481473e-04,9.081181612180806717e-03,2.011161965512355855e-03,3.347571241133692743e-05,1.788235333609158905e-04,3.546748957181936534e-04,8.930083727304666480e-04,1.824033336684636412e-03,2.826724657786596536e-03,3.960474020891968129e-03,4.647644320399864880e-03,5.934634089185932340e-03
6.000000000000000000e+00,1.783458520892974505e-03,6.162792925876329282e-10,1.010472518967588280e-02,1.259773249860270767e-03,4.767752936809264453e-06,4.000000000000000000e+00,3.043231770753245490e-03,5.236852710327037381e-04,8.321266668782908299e-03,1.783457904613681934e-03,2.802067192014992723e-05,1.503270816810863594e-04,2.948627649514260515e-04,7.586069641625119760e-04,1.608541745408211508e-03,2.520085621759005426e-03,3.545876666236958286e-03,4.201085421263596291e-03,5.317881179751030030e-03
8.500000000000000000e+00,1.587851009749053710e-03,1.097474146268607049e-08,9.169753758109406086e-03,1.145503987504244581e-03,3.833450214549214304e-06,4.000000000000000000e+00,2.733354997253298509e-03,4.423470222448091290e-04,7.581902748360352592e-03,1.587840035007591095e-03,2.408871372150103563e-05,1.269321171239486796e-04,2.472128974291916870e-04,6.485112736526847665e-04,1.423549534739851656e-03,2.253925365370630391e-03,3.179117422308122901e-03,3.803345789386093027e-03,4.829423135951998146e-03
1.100000000000000000e+01,1.419335017054559455e-03,2.432998568650028226e-09,8.293416729262668985e-03,1.044780879151200118e-03,3.106078976077221210e-06,4.000000000000000000e+00,2.464115896205759573e-03,3.745541379033593375e-04,6.874081712208109096e-03,1.419332584055990783e-03,2.069833888089993873e-05,1.075548634940322388e-04,2.084033787317000170e-04,5.568135882565607283e-04,1.266490642411718980e-03,2.023761234963269116e-03,2.857494694699075095e-03,3.446281390437877599e-03,4.418214162658552595e-03
1.350000000000000000e+01,1.273707188222264171e-03,2.170020695543114603e-09,7.478210689844015137e-03,9.550178602327801447e-04,2.534389114692665362e-06,4.000000000000000000e+00,2.228725048455044207e-03,3.186893279894840265e-04,6.204503501621751183e-03,1.273705018201568701e-03,1.762972528560699406e-05,9.116763568561252337e-05,1.764780904940363773e-04,4.809140458337910645e-04,1.131543752510456337e-03,1.822351839256553408e-03,2.577806652924726199e-03,3.128614436076141390e-03,4.067788199193083168e-03
1.600000000000000000e+01,1.147560594278616061e-03,1.707559933737202776e-09,6.725499204992391351e-03,8.745315452323299942e-04,2.081700741147536993e-06,4.000000000000000000e+00,2.022092139510945838e-03,2.730290490462860663e-04,5.577938610713775724e-03,1.147558886718682333e-03,1.456684932433477178e-05,7.730293430983835811e-05,1.506347888153555857e-04,4.181461696661201741e-04,1.016335942948531045e-03,1.646103504910427159e-03,2.331125351641322695e-03,2.845765609175927250e-03,3.745905765024927850e-03
1.850000000000000000e+01,1.037992922233770422e-03,1.799402755118676409e-09,6.034549721074929964e-03,8.020359650921432331e-04,1.720690995908686934e-06,4.000000000000000000e+00,1.840028887325913763e-03,2.359569571416271884e-04,4.996556798841159108e-03,1.037991122831015368e-03,1.262177554331931270e-05,6.556436985936324024e-05,1.295963540686640607e-04,3.667058287305160081e-04,9.175621523842383874e-04,1.492213468345924155e-03,2.116952879594864029e-03,2.592951249688073626e-03,3.450773484524208810e-03
2.100000000000000000e+01,9.426104629457497447e-04,1.169916962169116477e-09,5.404067450145853997e-03,7.366116374775545476e-04,1.431111189322164726e-06,4.000000000000000000e+00,1.679222100423304401e-03,2.059988254681951970e-04,4.461456987200104578e-03,9.426092930287876094e-04,1.096623300114293416e-05,5.603663491829728277e-05,1.121503233055656709e-04,3.240732504214362177e-04,8.331325109376247744e-04,1.357416188153527225e-03,1.927679512109239848e-03,2.367551564826824925e-03,3.187274485894292173e-03
2.350000000000000000e+01,8.593438314305844707e-04,6.199520710566530387e-09,4.831376844171011813e-03,6.774757861883103907e-04,1.197445261489266487e-06,4.000000000000000000e+00,1.536819617618894861e-03,1.818680452422740800e-04,3.972033012740427450e-03,8.593376319098738761e-04,9.510529758629181571e-06,4.838341721620275569e-05,9.727082329384762859e-05,2.880117639222100128e-04,7.601681230754279723e-04,1.240235654282418297e-03,1.760352472562239741e-03,2.167662168823651127e-03,2.945927652397282125e-03
2.600000000000000000e+01,7.864936372817162014e-04,2.888244800740524061e-10,4.405744434157679058e-03,6.239962840740483898e-04,1.007943604022844381e-06,4.000000000000000000e+00,1.410489921355764700e-03,1.624973532076678115e-04,3.619250796875962857e-03,7.864933484572361353e-04,7.993014741775753817e-06,4.197976244980788522e-05,8.488591647954849960e-05,2.579966295368241744e-04,6.970843094801096665e-04,1.137738079041948234e-03,1.612329373510223421e-03,1.985017286862028434e-03,2.722788729299722901e-03
2.850000000000000000e+01,7.225936809443781394e-04,4.004529815731275356e-09,4.015131823275108584e-03,5.755738701942033839e-04,8.534269077910797933e-07,4.000000000000000000e+00,1.298167551138581632e-03,1.470198107501747556e-04,3.292538142330730336e-03,7.225896764145624263e-04,7.192394334723909870e-06,3.683740797606924834e-05,7.504426496576712281e-05,2.326865463703056485e-04,6.423956035682811070e-04,1.048300128327814143e-03,1.480220508433883076e-03,1.820601621427198795e-03,2.519338247525218944e-03
3.100000000000000000e+01,6.664073414370618289e-04,5.513142747376959300e-09,3.654760434030567516e-03,5.317394002128351341e-04,7.268455344599182169e-07,4.000000000000000000e+00,1.198146741649897071e-03,1.346679412242266947e-04,2.988353092593505796e-03,6.664018282943144893e-04,6.631816898598949563e-06,3.260518397553774985e-05,6.670956848540070911e-05,2.112842797264014711e-04,5.946915232815394668e-04,9.690195354866757262e-04,1.363001893408186376e-03,1.674666063862801984e-03,2.332761097711247549e-03
3.350000000000000000e+01,6.168551399889995882e-04,1.521543819098396043e-09,3.323696263467581635e-03,4.920218058737531840e-04,6.225957211861176155e-07,4.000000000000000000e+00,1.108876945862752664e-03,1.248333341152464042e-04,2.706841123478582155e-03,6.168536184451804813e-04,5.981510546064887978e-06,2.915617519686199225e-05,5.963227514719573205e-05,1.935372455317336984e-04,5.532841645690576241e-04,8.984891700493963674e-04,1.257353140865473048e-03,1.544321108771921349e-03,2.161705687780189882e-03
3.600000000000000000e+01,5.730577264124220478e-04,1.826294413426377423e-09,3.020560976772499514e-03,4.560401840279433875e-04,5.363678072492150565e-07,4.000000000000000000e+00,1.029097910440365544e-03,1.170175423844786603e-04,2.447503250360077466e-03,5.730559001180086064e-04,5.414330750992359169e-06,2.616572884186305368e-05,5.375476093748047347e-05,1.785569958509460747e-04,5.169296544874234147e-04,8.365812217396795475e-04,1.163920073793170938e-03,1.426372775290578017e-03,2.005967207319255506e-03
3.850000000000000000e+01,5.342410435441442796e-04,3.579494814580197729e-10,2.754275613754226734e-03,4.233996473589872467e-04,4.646807539908513408e-07,4.000000000000000000e+00,9.576406909031315263e-04,1.108413961851570330e-04,2.220034570210082346e-03,5.342406855946628093e-04,5.018341843733445132e-06,2.377212067536700957e-05,4.879325758159983338e-05,1.657658911868729510e-04,4.850710726375281586e-04,7.813531830287006328e-04,1.080512316272216368e-03,1.321746711837249247e-03,1.864643109520093545e-03
4.100000000000000000e+01,4.997466201513814420e-04,1.015339421960150492e-09,2.557907057137607902e-03,3.938097655584947543e-04,4.048328158019656064e-07,4.000000000000000000e+00,8.935563857098761421e-04,1.059368545928866877e-04,2.058160436986226569e-03,4.997456048119595278e-04,4.693825000659544651e-06,2.184199029877478316e-05,4.454288406345888808e-05,1.547726673276037272e-04,4.572218696434429295e-04,7.322292448766508973e-04,1.005749710103487956e-03,1.226975149183587299e-03,1.735062362473807586e-03
4.350000000000000000e+01,4.689933843688434624e-04,9.822548680413190026e-10,2.382380367137491330e-03,3.669563870213130431e-04,3.546117845574774704e-07,4.000000000000000000e+00,8.359497713901565055e-04,1.020369973475304193e-04,1.913386982768647921e-03,4.689924021139754164e-04,4.464707599408235086e-06,2.021593506216653958e-05,4.077361286796004638e-05,1.458762121708697648e-04,4.322568082640217417e-04,6.881089839993149646e-04,9.382838080184794250e-04,1.141512478491862360e-03,1.616001619497550420e-03
4.600000000000000000e+01,4.415020017981756786e-04,4.440548557806013162e-09,2.218501245875122239e-03,3.426065313242617882e-04,3.123032528978386733e-07,4.000000000000000000e+00,7.841085331224374125e-04,9.889547047391389041e-05,1.776999244076946614e-03,4.414975612496178578e-04,4.253618070491369671e-06,1.868910776971860162e-05,3.770733239954945091e-05,1.385376770317199580e-04,4.100530752690842180e-04,6.485155800666395857e-04,8.780743829612822158e-04,1.065345389272588867e-03,1.507035896065362203e-03
4.850000000000000000e+01,4.168413067498115757e-04,4.744075526997358118e-10,2.065812262745078936e-03,3.205016786812091593e-04,2.764780010503635198e-07,4.000000000000000000e+00,7.373429854310207350e-04,9.633962806860241635e-05,1.648970955995267360e-03,4.168408323422588915e-04,3.874802770209936518e-06,1.731187206423232726e-05,3.519131340038114279e-05,1.320401432080613928e-04,3.901942183292742678e-04,6.128986294796439326e-04,8.236863917063625643e-04,9.961398231505185028e-04,1.407666727215559381e-03
5.100000000000000000e+01,3.946663711328791545e-04,8.319190171355363377e-10,1.923759630203362731e-03,3.004414345191515410e-04,2.460266000791210183e-07,4.000000000000000000e+00,6.951078056520306955e-04,9.422493661372761346e-05,1.529093259070483631e-03,3.946655392138620272e-04,3.498622499310429353e-06,1.616124774127605801e-05,3.287022607438194104e-05,1.262276471655871207e-04,3.724634841560726700e-04,5.807750622796078576e-04,7.747014604167510926e-04,9.330952849996186280e-04,1.316252393535904995e-03
5.350000000000000000e+01,3.746587464655149326e-04,9.514328092134691084e-10,1.791805360989711477e-03,2.822016271784804731e-04,2.200069346852931621e-07,4.000000000000000000e+00,6.568603736439954056e-04,9.245711928703445950e-05,1.417146614524196491e-03,3.746577950327057132e-04,3.103511115785373392e-06,1.508203361309777941e-05,3.088004279041514139e-05,1.217889361892333477e-04,3.564905235915338420e-04,5.517113336843114954e-04,7.301901161053015073e-04,8.763710076615798417e-04,1.232259126171624669e-03
5.600000000000000000e+01,3.565587117925822155e-04,4.991014192357373617e-11,1.669471276072766923e-03,2.656247654763100002e-04,1.976906309895303333e-07,4.000000000000000000e+00,6.221834772688922700e-04,9.093394631627221532e-05,1.312912564280184708e-03,3.565586618824402782e-04,2.887634717944055636e-06,1.419295387042978711e-05,2.929729412089922342e-05,1.178497407367244703e-04,3.421100531151880452e-04,5.252546179182489674e-04,6.900487105603685372e-04,8.249631733348040388e-04,1.155367543387875087e-03
5.850000000000000000e+01,3.401298690624803955e-04,2.753789324755449069e-10,1.556170987527488335e-03,2.505239315622111054e-04,1.784505681138474309e-07,4.000000000000000000e+00,5.906538006246915551e-04,8.960593750026929006e-05,1.216041118465007939e-03,3.401295936835479019e-04,2.665902199376032864e-06,1.345847944429926812e-05,2.781927024273566254e-05,1.142689367041208417e-04,3.291732353613110486e-04,5.010439737079332460e-04,6.537799870135503752e-04,7.778490125644888908e-04,1.085254206569281551e-03
6.100000000000000000e+01,3.251804113803954065e-04,2.824832963021832750e-10,1.451394302886992128e-03,2.367750365681121677e-04,1.618047178873540361e-07,4.000000000000000000e+00,5.619554479485075471e-04,8.840537481228323883e-05,1.126213891506596667e-03,3.251801288970991035e-04,2.596320955216280884e-06,1.287796781605087483e-05,2.658154839298366756e-05,1.109089395508614987e-04,3.173376560310978275e-04,4.792734219662619574e-04,6.206453996184486477e-04,7.353929546819983542e-04,1.019859885098997913e-03
6.350000000000000000e+01,3.115335220769389316e-04,1.588405419192285859e-10,1.354573626923770251e-03,2.242225928183803993e-04,1.473289065078598175e-07,4.000000000000000000e+00,5.357561148953193580e-04,8.731092925855853224e-05,1.043040104846831373e-03,3.115333632363970293e-04,2.598175396033314723e-06,1.229753653211169353e-05,2.553912085705144173e-05,1.081858801807682039e-04,3.064911694575392993e-04,4.591651986705281479e-04,5.904270422468833228e-04,6.963900244897335565e-04,9.604555925837362368e-04
6.600000000000000000e+01,2.990445661336548129e-04,1.349684777948068920e-09,1.265211253386691864e-03,2.127793843374383841e-04,1.347027189330851367e-07,4.000000000000000000e+00,5.118239504710932241e-04,8.626518179621642875e-05,9.661666872530371049e-04,2.990432164488768642e-04,2.471542709521207954e-06,1.177914275221575082e-05,2.464198417347300671e-05,1.057093530429452474e-04,2.965049068233787093e-04,4.407504434921761497e-04,5.631256993744250582e-04,6.610328263464564135e-04,9.064483850287875181e-04
6.850000000000000000e+01,2.875742038307208784e-04,2.183389675465354436e-10,1.182757835900132958e-03,2.023167017730774129e-04,1.236309705252094236e-07,4.000000000000000000e+00,4.898909056037983184e-04,8.525750205764346550e-05,8.951836320694121340e-04,2.875739854917533128e-04,2.325087538472051765e-06,1.127289618126177353e-05,2.378278824034672285e-05,1.032962367705097281e-04,2.873964579339004731e-04,4.237869920683605645e-04,5.379107091506183866e-04,6.285636661826321222e-04,8.567494228210436593e-04
7.100000000000000000e+01,2.770207994207407598e-04,1.548303488321535512e-09,1.111121064417723613e-03,1.927575172268256032e-04,1.138959837591561584e-07,4.000000000000000000e+00,4.697783166475663630e-04,8.426328219391515661e-05,8.341002649969828531e-04,2.770192511172524653e-04,2.262139006528586411e-06,1.084056158869288483e-05,2.297589141928337912e-05,1.012806374609071864e-04,2.788994590793705342e-04,4.082086977830159035e-04,5.148857409510761846e-04,5.992513587754111533e-04,8.113078874737706227e-04
7.350000000000000000e+01,2.672744805743591323e-04,1.069920004505281147e-09,1.047179571118608214e-03,1.839905678352487162e-04,1.052881770186307045e-07,4.000000000000000000e+00,4.512650484096078756e-04,8.328391273911041619e-05,7.799050905442490812e-04,2.672734106543546515e-04,2.242163269086735705e-06,1.047487072988445347e-05,2.229155260590762807e-05,9.910951429299461415e-05,2.710970874382693900e-04,3.938615655660834564e-04,4.938018148372604749e-04,5.721388578978677929e-04,7.689214268003206638e-04
7.600000000000000000e+01,2.582552252475616371e-04,7.805001646752172045e-10,9.895127794061181047e-04,1.759654245242370393e-04,9.765959199566377825e-08,4.000000000000000000e+00,4.342206497717986764e-04,8.228980072332459789e-05,7.312575541585564134e-04,2.582544447473969756e-04,2.190908458564159558e-06,1.007611375198521407e-05,2.161611807345071326e-05,9.728470394756785224e-05,2.638894266926546323e-04,3.806184629180002586e-04,4.743332013318128887e-04,5.473779533073221213e-04,7.300770800702540125e-04
7.850000000000000000e+01,2.498836919661046475e-04,1.902080617612377679e-10,9.360094858706508036e-04,1.685844674583852573e-04,9.086258217883843715e-08,4.000000000000000000e+00,4.184681594244899047e-04,8.129922450771939020e-05,6.861257939045461562e-04,2.498835017580428898e-04,2.101616388768901008e-06,9.733024315892254376e-06,2.088314509625289366e-05,9.546270749068204854e-05,2.571566364836724372e-04,3.683069802811269364e-04,4.564299269659088747e-04,5.245749813863540001e-04,6.942473003247110050e-04
8.100000000000000000e+01,2.420945289462268692e-04,1.117844822794339261e-09,8.864281324686004108e-04,1.618068764815312223e-04,8.479122622240494527e-08,4.000000000000000000e+00,4.039014054277581187e-04,8.028765246469564691e-05,6.443336035223735415e-04,2.420934111014040862e-04,2.039140187970953309e-06,9.437823409738512972e-06,2.032671750304185888e-05,9.366921263249840116e-05,2.507407861559888336e-04,3.568486285675846422e-04,4.399383548191098184e-04,5.036100799570208605e-04,6.608113701479281224e-04
8.350000000000000000e+01,2.348198367889272286e-04,4.543110633164096180e-10,8.403700125243701103e-04,1.555456866712506922e-04,7.933481639160928143e-08,4.000000000000000000e+00,3.903655234601779208e-04,7.927415011767653631e-05,6.055501757354428546e-04,2.348193824778639042e-04,1.997436783114752054e-06,9.183700636704413806e-06,1.979251852841495477e-05,9.192543052203197671e-05,2.446890378475025042e-04,3.463314234792363392e-04,4.245661144910344107e-04,4.842117641208054375e-04,6.300799704925773292e-04
8.600000000000000000e+01,2.280177916901523008e-04,1.991518293226287127e-10,7.977234293297448976e-04,1.497779760382213275e-04,7.442555543335971906e-08,4.000000000000000000e+00,3.777957677283736012e-04,7.823981565193097328e-05,5.697056376395925967e-04,2.280175925383229687e-04,1.929929600717474760e-06,8.972835268692095709e-06,1.923785219273609564e-05,9.019843624420023436e-05,2.390174183576097096e-04,3.364530024683211329e-04,4.103954356025268989e-04,4.660623987121881003e-04,6.021503742012655411e-04
8.850000000000000000e+01,2.216389793593929482e-04,2.259652621657454297e-09,7.581418431676975990e-04,1.444307758102507833e-04,6.998408617262430299e-08,4.000000000000000000e+00,3.660697551696437315e-04,7.720820354914216489e-05,5.365028638083046237e-04,2.216367197067713017e-04,1.855606109134484584e-06,8.727165337310279180e-06,1.881985935960915271e-05,8.854035747399914861e-05,2.336324999958824269e-04,3.271360784320492192e-04,3.972138428694857882e-04,4.493590530297147663e-04,5.757702806007796706e-04
9.100000000000000000e+01,2.156473441084639630e-04,3.133373240134475337e-10,7.214170997819636380e-04,1.394884616150317389e-04,6.596080794476243629e-08,4.000000000000000000e+00,3.551358057234957019e-04,7.615888249343222413e-05,5.057697556734996750e-04,2.156470307711399396e-04,1.782554070011949654e-06,8.493829255076859586e-06,1.835684540977477683e-05,8.691922716702980150e-05,2.285569235359828080e-04,3.184142065069169719e-04,3.849590065363524987e-04,4.338404452582535057e-04,5.518035885096643023e-04
9.350000000000000000e+01,2.100018826670868252e-04,8.834260705977975215e-10,6.872218816976301747e-04,1.348831089051920774e-04,6.229424379165084599e-08,4.000000000000000000e+00,3.448849915722788755e-04,7.511877376189474782e-05,4.772199990305433766e-04,2.100009992410162198e-04,1.718561691885933568e-06,8.254507415675319698e-06,1.792354230311390839e-05,8.544515449546139277e-05,2.236808700263841882e-04,3.100688711892705582e-04,3.735996416486212922e-04,4.195129142744290912e-04,5.292624940093708071e-04
9.600000000000000000e+01,2.046771702175354663e-04,3.859920542182038216e-10,6.555448701962143321e-04,1.306093431230378045e-04,5.895154451928940137e-08,4.000000000000000000e+00,3.352865133405732436e-04,7.406782709449766179e-05,4.508676999786788387e-04,2.046767842254812561e-04,1.649468206709905635e-06,8.042576467774134068e-06,1.753302521953381096e-05,8.392073379160200797e-05,2.191145244341622376e-04,3.023206731616591924e-04,3.629081135777847121e-04,4.061208485033896689e-04,5.085415335376291656e-04
9.850000000000000000e+01,1.996413956905543460e-04,2.747311143323945685e-10,6.259986272111018549e-04,1.266102721927562721e-04,5.588684789799630940e-08,4.000000000000000000e+00,3.262516678833106182e-04,7.303112349779807390e-05,4.263572315205475089e-04,1.996411209594400231e-04,1.543915230640341799e-06,7.833856033355497757e-06,1.716081310430904694e-05,8.251348731815520384e-05,2.146783117889102216e-04,2.948891774318463440e-04,3.528395377374187489e-04,3.935378698480464124e-04,4.893120076694284538e-04
1.010000000000000000e+02,1.948754015711210352e-04,4.819027263498741941e-11,5.985880497171141559e-04,1.228878799516167444e-04,5.307785317650866625e-08,4.000000000000000000e+00,3.177632815227377796e-04,7.198752161950429081e-05,4.037126481459931207e-04,1.948753533808484078e-04,1.497383644576487463e-06,7.670337745086951405e-06,1.679148222006210484e-05,8.097132660200251721e-05,2.105078525443381541e-04,2.878578581889358547e-04,3.434407913955348575e-04,3.816531721123533677e-04,4.712608172366199405e-04
1.035000000000000000e+02,1.903532841457130200e-04,9.073659317517226381e-11,5.729927000022121521e-04,1.193908480458647268e-04,5.048854738216932878e-08,4.000000000000000000e+00,3.097441321915777603e-04,7.096243609984829320e-05,3.826394158564991321e-04,1.903531934091198406e-04,1.430421793290378206e-06,7.492567339387038423e-06,1.641770284334027240e-05,7.964270758265960023e-05,2.065521768748166970e-04,2.812026281810020437e-04,3.345208287505904948e-04,3.706552062340603818e-04,4.545518439910293325e-04
1.060000000000000000e+02,1.860590217146670944e-04,1.038413793021942177e-10,5.492206985665473848e-04,1.161256784890740641e-04,4.810313276596674556e-08,4.000000000000000000e+00,3.021847002037411720e-04,6.993334322559303028e-05,3.631616768518802904e-04,1.860589178732878057e-04,1.332011732310233980e-06,7.325107147460886885e-06,1.610791329251410147e-05,7.830522853813544088e-05,2.026584331946685419e-04,2.749249316653504575e-04,3.261787670192694351e-04,3.603357115153039622e-04,4.388601684772973897e-04
1.085000000000000000e+02,1.819701318865699915e-04,3.253658686004418789e-10,5.329920678625584907e-04,1.130438399195231552e-04,4.589203864256645028e-08,4.000000000000000000e+00,2.950139718060931738e-04,6.892629196704683626e-05,3.510219359759885263e-04,1.819698065207013852e-04,1.252539218918327750e-06,7.163781572839384651e-06,1.579583014596336107e-05,7.697489848100302944e-05,1.989909236455648348e-04,2.688757320954293260e-04,3.181812516305169958e-04,3.505606368539043336e-04,4.240705562612111083e-04
1.110000000000000000e+02,1.780763552265465495e-04,5.534604088190760493e-10,5.201671476253249236e-04,1.101558850215420866e-04,4.384550729565037773e-08,4.000000000000000000e+00,2.882322402480886497e-04,6.792047020500446288e-05,3.420907923987784012e-04,1.780758017661377259e-04,1.193279662353516606e-06,7.010414509102892319e-06,1.549058682307259975e-05,7.565860041139901100e-05,1.954473413434667443e-04,2.631448239293317031e-04,3.107310165831642752e-04,3.413837195939140859e-04,4.104853650969604063e-04
1.135000000000000000e+02,1.743562896257718473e-04,3.960729862544895862e-11,5.080137787106385906e-04,1.074204393663302087e-04,4.193926652572146218e-08,4.000000000000000000e+00,2.817767289921020561e-04,6.693585025944163861e-05,3.336574890848667432e-04,1.743562500184732324e-04,1.129742547818843087e-06,6.829197728010707341e-06,1.519332407898212048e-05,7.439079152446933792e-05,1.920491651185828323e-04,2.576454116339356275e-04,3.036258067856298609e-04,3.326150403780488043e-04,3.975222609540529422e-04
1.160000000000000000e+02,1.708044170971767702e-04,9.762260790310488610e-10,4.962825100120491027e-04,1.048494152708113753e-04,4.016754878253738465e-08,4.000000000000000000e+00,2.756538323679881726e-04,6.595500182636539481e-05,3.254780929148723325e-04,1.708034408710977373e-04,1.071230856377264159e-06,6.676805141410467170e-06,1.489219412089719357e-05,7.317536092048074756e-05,1.887342465030657614e-04,2.524564186204165668e-04,2.968741405621874632e-04,3.245352046295631675e-04,3.857381691147914512e-04
1.185000000000000000e+02,1.674035433490495602e-04,2.099833484543153566e-10,4.852548862122538762e-04,1.024030151016889172e-04,3.851032382773386979e-08,4.000000000000000000e+00,2.698065584507384910e-04,6.500052824736064305e-05,3.178513428632043160e-04,1.674033333657011155e-04,1.033705876202124169e-06,6.531803118325328797e-06,1.464941059237366199e-05,7.199200818131621803e-05,1.856304466927046317e-04,2.474378015084422811e-04,2.903856229754435761e-04,3.166729813478855963e-04,3.741788301239398784e-04
1.210000000000000000e+02,1.641475114955930992e-04,1.366713318982201025e-10,4.744933196982268069e-04,1.000984143484983047e-04,3.696409808527950622e-08,4.000000000000000000e+00,2.642459258440914174e-04,6.404909714709479450e-05,3.103458082026336806e-04,1.641473748242612139e-04,1.023579406042447654e-06,6.423725126878167223e-06,1.438790133184711658e-05,7.082662037457151353e-05,1.825776080339368496e-04,2.426865162838113708e-04,2.843034528331950597e-04,3.093219271691452672e-04,3.634460084193343651e-04
1.235000000000000000e+02,1.610212796117288330e-04,2.436516739787311737e-09,4.643003191000161147e-04,9.789734995788344708e-05,3.551174361657485812e-08,4.000000000000000000e+00,2.589186295696122801e-04,6.312392965384538588e-05,3.032790394882872546e-04,1.610188430949890546e-04,1.005201037722568845e-06,6.294777339477134002e-06,1.411004855011564768e-05,6.975379410212554927e-05,1.796351688149999942e-04,2.380561779371895043e-04,2.784218490835075471e-04,3.023904290178150715e-04,3.533396342177816309e-04
1.260000000000000000e+02,1.580217737284478991e-04,1.253382451698062875e-11,4.543904238605775956e-04,9.581838938496400676e-05,3.415204471661338630e-08,4.000000000000000000e+00,2.538401631134119059e-04,6.220338434348389239e-05,2.963686501321296965e-04,1.580217611946233892e-04,1.010802082078801229e-06,6.178316622196097596e-06,1.386022382241526394e-05,6.863341482324739897e-05,1.767499699623261409e-04,2.336170330580545132e-04,2.728682767569123131e-04,2.957964343328992073e-04,3.437689700950741418e-04
1.285000000000000000e+02,1.551356731998847650e-04,9.103572486034128622e-10,4.449800259913336362e-04,9.382415083564825376e-05,3.287004837921192358e-08,4.000000000000000000e+00,2.489598240355330458e-04,6.131152236423651120e-05,2.898443527914488713e-04,1.551347628426361688e-04,9.964743933541274049e-07,6.062047343641731689e-06,1.360793033141513995e-05,6.762209638325297929e-05,1.740127330651153380e-04,2.293085049143264481e-04,2.675085372403556241e-04,2.893971493300887617e-04,3.347352581539591058e-04
1.310000000000000000e+02,1.523620358584861184e-04,1.457119145237192589e-10,4.357938671492843645e-04,9.193557095260113587e-05,3.166633917732336237e-08,4.000000000000000000e+00,2.442976068110872543e-04,6.042646490588498252e-05,2.834318312907982461e-04,1.523618901465716060e-04,9.894176744587841277e-07,5.957983313930634562e-06,1.336573050188785506e-05,6.665084210022423545e-05,1.713242369575440150e-04,2.252386539989526231e-04,2.624711639988155736e-04,2.834607044143617745e-04,3.261844518521326208e-04
1.335000000000000000e+02,1.496878015011486997e-04,7.885810976221696224e-11,4.270600190216997365e-04,9.011784415042881633e-05,3.052766375256827501e-08,4.000000000000000000e+00,2.398056456515775025e-04,5.956995735071988335e-05,2.773722175205510640e-04,1.496877226430389331e-04,9.789969539693431580e-07,5.838858405299955442e-06,1.316009470304695819e-05,6.565684241690250783e-05,1.686915911372014734e-04,2.212691981840162749e-04,2.575749422162908805e-04,2.776659889822674101e-04,3.179775394196910927e-04
1.360000000000000000e+02,1.471104710330433459e-04,1.220252847808607301e-10,4.185025023210653980e-04,8.839450726037183063e-05,2.945507960136780959e-08,4.000000000000000000e+00,2.355049782934151765e-04,5.871596377267151523e-05,2.713920312880220521e-04,1.471103490077585582e-04,9.772068312910492482e-07,5.755880269555860843e-06,1.294547801410273414e-05,6.471148199717078405e-05,1.661417176777865235e-04,2.174723385772305093e-04,2.529336479506298359e-04,2.722552820149004744e-04,3.103833953632522953e-04
1.385000000000000000e+02,1.446197626729131785e-04,3.406757198401729031e-10,4.103950838045229764e-04,8.673063453219286652e-05,2.843707872192653185e-08,4.000000000000000000e+00,2.313503972051060586e-04,5.788912814072031201e-05,2.657753211316097978e-04,1.446194219971933394e-04,9.738302999621930106e-07,5.646228596099947570e-06,1.274928272239073191e-05,6.377305763555693170e-05,1.636564849397272969e-04,2.137936069684362504e-04,2.484080011846847126e-04,2.669494221893042364e-04,3.029427697085142657e-04
1.410000000000000000e+02,1.422159072228220192e-04,3.250032668899553239e-10,4.024040701263226411e-04,8.514969280509543164e-05,2.747583445201243282e-08,4.000000000000000000e+00,2.273656000279174509e-04,5.706621441772658757e-05,2.601881629035006490e-04,1.422155822195551259e-04,9.737260708899305166e-07,5.564539228638989204e-06,1.255217178289354119e-05,6.280409295811749859e-05,1.612069298011659124e-04,2.102121732410315591e-04,2.441249573266037550e-04,2.619275760110098463e-04,2.959407219350911511e-04
1.435000000000000000e+02,1.398908145976391975e-04,1.013750639693068530e-10,3.947907745848143728e-04,8.361771057389472345e-05,2.656136153041068956e-08,4.000000000000000000e+00,2.235085251715339210e-04,5.627310402374447406e-05,2.548999599871752024e-04,1.398907132225752281e-04,9.651766447408574400e-07,5.459139038954638647e-06,1.236925464153214208e-05,6.188679480874939793e-05,1.588624121071597695e-04,2.067970821412957918e-04,2.399271003817092876e-04,2.570962716486300832e-04,2.892390364138940355e-04
1.460000000000000000e+02,1.376395669018097849e-04,1.262624789179212218e-10,3.872869303385174651e-04,8.216204936015776995e-05,2.569525273197876173e-08,4.000000000000000000e+00,2.198016162619675549e-04,5.547751754165201497e-05,2.496473634367076802e-04,1.376394406393308784e-04,9.645108700126752971e-07,5.377503033874189738e-06,1.218415142556714916e-05,6.094100159142389696e-05,1.565943891312550492e-04,2.034350820139502029e-04,2.359258532689502354e-04,2.525104116289313052e-04,2.830017279947049475e-04
1.485000000000000000e+02,1.354605390036383065e-04,4.864281704430847341e-10,3.801300063979705401e-04,8.074522668270713770e-05,2.486934925919796274e-08,4.000000000000000000e+00,2.162057656863454577e-04,5.471531232093116879e-05,2.446694673943322065e-04,1.354600525754678583e-04,9.504389989340212697e-07,5.294193780124003878e-06,1.202353381429655323e-05,5.997924903304238664e-05,1.544026258634505460e-04,2.001883533583376142e-04,2.320536862140041537e-04,2.480314542786621703e-04,2.768978679984671174e-04
1.510000000000000000e+02,1.333522827436779104e-04,1.529687567120969339e-10,3.730631645699408749e-04,7.939516718290191627e-05,2.408642388495076815e-08,4.000000000000000000e+00,2.127474499265798267e-04,5.395711556077599415e-05,2.397108818262629645e-04,1.333521297749211897e-04,9.398644160795197489e-07,5.221386093377613164e-06,1.185549239486474226e-05,5.906336125295384107e-05,1.522250109796755295e-04,1.970277196506408735e-04,2.283836928108831242e-04,2.437698890268629403e-04,2.711519425393677006e-04
1.535000000000000000e+02,1.313042211737054372e-04,8.359265803718802593e-11,3.663231656831684611e-04,7.807849891406695427e-05,2.333705049070730445e-08,4.000000000000000000e+00,2.093827200877723779e-04,5.322572225963848297e-05,2.350189445094630239e-04,1.313041375810473867e-04,9.424532508144300227e-07,5.151480011143662879e-06,1.169213204026806519e-05,5.822570877554317925e-05,1.500935942423793851e-04,1.940064475290946327e-04,2.247437443742409161e-04,2.395827058299969728e-04,2.656065473570609257e-04
1.560000000000000000e+02,1.293181268003120419e-04,2.564053011546267765e-10,3.596404689278448973e-04,7.682216707466188942e-05,2.262482327318885026e-08,4.000000000000000000e+00,2.061402938749739449e-04,5.249595972565015251e-05,2.303223421275328554e-04,1.293178703950108896e-04,9.257946685540110306e-07,5.076869058479647477e-06,1.153602888276324076e-05,5.741360309624616188e-05,1.479751000240090732e-04,1.910768289611384325e-04,2.213034217182407646e-04,2.355929875466818981e-04,2.603606205220355637e-04
1.585000000000000000e+02,1.273872348634155457e-04,3.772343022552047233e-10,3.532745072795450770e-04,7.559348882975542097e-05,2.194188315960136051e-08,4.000000000000000000e+00,2.029807236931709666e-04,5.179374603366012470e-05,2.258872724161295313e-04,1.273868576291132919e-04,9.087749513374678431e-07,4.998480567063917107e-06,1.139438286005540590e-05,5.661362991302826796e-05,1.459483077611722793e-04,1.881961354195197398e-04,2.179072252605787575e-04,2.316871087858221265e-04,2.553567028094558006e-04
1.610000000000000000e+02,1.255133453101859654e-04,1.782852055553121049e-09,3.469498489447592053e-04,7.441957134601266297e-05,2.129187245027825649e-08,4.000000000000000000e+00,1.999329166561986419e-04,5.109377396417330239e-05,2.214365036345732399e-04,1.255115624581304163e-04,8.952350762255342682e-07,4.942568970196116717e-06,1.122937595721277503e-05,5.578097742066859689e-05,1.439303678840403011e-04,1.854348707781284232e-04,2.146716237510957689e-04,2.280119724827007815e-04,2.505488321168077644e-04
1.635000000000000000e+02,1.236876834171936421e-04,5.264371085056831717e-10,3.409180789284425622e-04,7.326867528843441406e-05,2.066694180763396750e-08,4.000000000000000000e+00,1.969563587056280562e-04,5.041900812875922807e-05,2.172303955112489201e-04,1.236871569800851369e-04,8.904088345773621639e-07,4.865191914313370552e-06,1.108318590729725250e-05,5.499636362174478851e-05,1.420064506211555925e-04,1.827128019488311755e-04,2.114526371197326168e-04,2.243418297377903288e-04,2.458975981211680662e-04
1.660000000000000000e+02,1.219146220114356022e-04,8.063527867641303264e-11,3.349254723360535393e-04,7.216773921213760279e-05,2.007135764318233493e-08,4.000000000000000000e+00,1.940823612235732050e-04,4.974688279929799940e-05,2.130108503246179235e-04,1.219145413761569288e-04,8.802558840686520406e-07,4.802230300063959205e-06,1.094997947481770111e-05,5.418339772593117509e-05,1.400934269604196174e-04,1.801085969482880598e-04,2.084298881990421669e-04,2.208051560920746474e-04,2.414998785439933864e-04
1.685000000000000000e+02,1.201878628181216166e-04,1.474160374457792125e-10,3.292068578521748401e-04,7.108631200601315148e-05,1.949838612340386704e-08,4.000000000000000000e+00,1.912741748241347816e-04,4.910155081210846510e-05,2.090189950340532235e-04,1.201877154020841775e-04,8.715388811097296755e-07,4.733763414419597201e-06,1.079351072562423186e-05,5.346769531896694897e-05,1.382438715039705228e-04,1.775172108408797230e-04,2.053834711366032636e-04,2.173566551651277270e-04,2.372601935149858707e-04
1.710000000000000000e+02,1.185065763908575216e-04,4.989049160288077393e-11,3.235034001918375094e-04,7.005077777396763515e-05,1.895092011461994891e-08,4.000000000000000000e+00,1.885573541648251567e-04,4.845579861688988641e-05,2.049968238009800014e-04,1.185065265003659219e-04,8.575809978717612772e-07,4.676516444646247990e-06,1.066213872765900808e-05,5.272341532091866440e-05,1.363701788672667524e-04,1.750411761580247653e-04,2.025002954945032585e-04,2.140821754560958475e-04,2.332438680484815949e-04
1.735000000000000000e+02,1.168661327296870525e-04,4.425278663976666319e-10,3.181210502268544535e-04,6.903064761146824430e-05,1.842292328885154687e-08,4.000000000000000000e+00,1.858967803411553103e-04,4.783548511821880819e-05,2.012549174971674010e-04,1.168656902018206506e-04,8.463898749004713727e-07,4.615051806046255579e-06,1.052414928321085012e-05,5.203079984315966944e-05,1.346170073323357092e-04,1.726309560120505081e-04,1.996570460068592410e-04,2.108680694706950261e-04,2.293171662397943777e-04
1.760000000000000000e+02,1.152721114456430686e-04,4.197124207319415686e-12,3.126870524671178592e-04,6.805321117539685151e-05,1.791889922841990171e-08,4.000000000000000000e+00,1.833253226210399336e-04,4.721890027024621707e-05,1.974149410214748042e-04,1.152721072485188666e-04,8.388764611647965912e-07,4.559587631329997323e-06,1.039488229935351899e-05,5.129421514585554508e-05,1.328759772586966185e-04,1.702857890089532519e-04,1.968989899853169337e-04,2.077466497866283933e-04,2.256367373867174749e-04
1.785000000000000000e+02,1.137123679556254532e-04,2.256052934549463129e-10,3.075011040676046948e-04,6.708793900731555102e-05,1.743129418632484186e-08,4.000000000000000000e+00,1.808003069629410178e-04,4.662442894830990216e-05,1.937887361119792280e-04,1.137121423503320003e-04,8.186908523922793290e-07,4.495300436378579118e-06,1.025873891579000937e-05,5.063877857901400304e-05,1.311834092157460811e-04,1.679775693100856544e-04,1.941753124724779496e-04,2.047119864847973315e-04,2.219533799431119868e-04
1.810000000000000000e+02,1.121942706500552139e-04,6.118689871785687451e-10,3.023483262585774183e-04,6.616163151048342500e-05,1.696491585082682048e-08,4.000000000000000000e+00,1.783559021605386524e-04,4.603263913957178889e-05,1.901540556085222044e-04,1.121936587810680420e-04,8.091751770115075495e-07,4.442418460925931171e-06,1.014075627420118468e-05,4.994442198701215508e-05,1.295191751623580656e-04,1.657402572737676607e-04,1.915813761853789028e-04,2.018083637647915261e-04,2.185322663543643601e-04
1.835000000000000000e+02,1.107118411334774490e-04,5.475580297806770744e-11,2.974426782414916451e-04,6.524631474081948532e-05,1.651419335442242794e-08,4.000000000000000000e+00,1.759581558742969343e-04,4.546552639265796368e-05,1.867308371080141961e-04,1.107117863776744756e-04,8.009675938411141013e-07,4.386212734445934323e-06,1.002814228325383961e-05,4.928481762017648300e-05,1.279357083416131217e-04,1.635362249400945601e-04,1.889822641950836984e-04,1.989276974310247715e-04,2.151077665738598084e-04
1.860000000000000000e+02,1.092625477433412421e-04,2.212177878244705573e-11,2.925132421626300597e-04,6.436789269689776910e-05,1.608152994960526897e-08,4.000000000000000000e+00,1.736304404402389976e-04,4.489465504644347298e-05,1.832506944192888176e-04,1.092625256215624545e-04,7.860495537412830485e-07,4.332492271714261425e-06,9.913890822360316824e-06,4.863790925977428005e-05,1.263179735828616858e-04,1.613634637417742091e-04,1.864723655843659750e-04,1.962390005433052717e-04,2.119573310686329612e-04
1.885000000000000000e+02,1.078419738955681127e-04,4.006073349432754623e-10,2.878211941871405507e-04,6.349605800643028303e-05,1.566164071604835060e-08,4.000000000000000000e+00,1.713380319019983957e-04,4.434591588913782963e-05,1.799792202915724516e-04,1.078415732882331694e-04,7.862157088142795631e-07,4.283770700424753547e-06,9.800321030500356182e-06,4.806214992475600867e-05,1.247326239878455089e-04,1.592792787606390472e-04,1.839732244594208667e-04,1.935210289924345036e-04,2.087490720586474772e-04
1.910000000000000000e+02,1.064561977293204236e-04,2.939798951464756434e-10,2.831201889404060586e-04,6.265876574448346940e-05,1.525904295960621470e-08,4.000000000000000000e+00,1.691149634738038795e-04,4.379743198483695423e-05,1.766639912110856215e-04,1.064559037494252817e-04,7.851339066670262412e-07,4.236008296646207574e-06,9.689944752055090909e-06,4.744520670679683836e-05,1.231703184965916506e-04,1.572239146301313798e-04,1.815631548000878242e-04,1.909452004701188128e-04,2.058474486594534167e-04
1.935000000000000000e+02,1.051008060905429413e-04,4.904299049134409481e-10,2.786579572233829406e-04,6.182778238664101821e-05,1.486885411573174488e-08,4.000000000000000000e+00,1.669285884771839730e-04,4.327302370390192306e-05,1.735571511328399858e-04,1.051003156606380296e-04,7.754405965109165148e-07,4.184458957060161790e-06,9.564494013655429710e-06,4.688239157848966127e-05,1.216713566195161926e-04,1.552178705978627911e-04,1.791446834556062147e-04,1.883580816576481062e-04,2.029021101937090326e-04
1.960000000000000000e+02,1.037748123586425123e-04,9.545525811855796628e-10,2.741655149021545931e-04,6.102649217189978081e-05,1.449344442687840569e-08,4.000000000000000000e+00,1.648013045305422863e-04,4.274832018674273149e-05,1.703907025435120808e-04,1.037738578060613283e-04,7.680838408363749826e-07,4.143060252979783766e-06,9.453541968324594862e-06,4.630686844368464106e-05,1.201816194804291053e-04,1.532731309333380592e-04,1.767937439069292341e-04,1.859048478718880969e-04,2.001274876715218478e-04
1.985000000000000000e+02,1.024767125151497044e-04,4.614554346815455423e-11,2.700051199965755838e-04,6.022936475119076733e-05,1.412905298624462236e-08,4.000000000000000000e+00,1.627060772663404718e-04,4.224734776395893711e-05,1.675284074814258929e-04,1.024766663696062362e-04,7.650440416617107886e-07,4.098867225547793844e-06,9.335614442366506612e-06,4.576732152492396500e-05,1.187216853127840912e-04,1.513516782246034130e-04,1.744689706463633042e-04,1.834306547841939034e-04,1.974063910787232927e-04
2.010000000000000000e+02,1.012096670961013130e-04,3.402772726274703281e-10,2.657173548641893071e-04,5.946673985207031086e-05,1.377968986233746786e-08,4.000000000000000000e+00,1.606764069481716171e-04,4.174292724403100215e-05,1.645076877680879941e-04,1.012093268188286860e-04,7.578444917791181640e-07,4.059294094691936347e-06,9.230383047747912074e-06,4.516116049995072892e-05,1.173201735131227557e-04,1.494683591898716252e-04,1.722273231063254164e-04,1.811080298113306516e-04,1.948285244550256035e-04
2.035000000000000000e+02,9.996666799507040243e-05,7.470921935793366422e-10,2.616600477193394242e-04,5.870138694148122912e-05,1.343918753889014033e-08,4.000000000000000000e+00,1.586680549365516383e-04,4.126528105358917331e-05,1.616933797242690353e-04,9.996592090287681899e-05,7.520244721898554499e-07,3.999732909889791865e-06,9.146118169994607824e-06,4.465023876425638699e-05,1.159329766185849533e-04,1.476391903594641134e-04,1.699773651456078715e-04,1.787619279618559754e-04,1.922122669843282904e-04
2.060000000000000000e+02,9.875522952972562863e-05,3.913409837803178014e-10,2.575716159713772619e-04,5.796047787385162875e-05,1.311201235483404021e-08,4.000000000000000000e+00,1.567157074035772642e-04,4.079475165587399989e-05,1.588163864416516197e-04,9.875483818874185370e-05,7.422804314770338435e-07,3.967697378326574986e-06,9.036207151877707593e-06,4.418307991289720916e-05,1.145276486434021023e-04,1.458441963617271796e-04,1.678090680359508344e-04,1.765288128899035437e-04,1.896929512454380632e-04
2.085000000000000000e+02,9.756893106941491080e-05,4.273298416599748579e-10,2.536866517530149846e-04,5.722243046930703233e-05,1.279410285884291724e-08,4.000000000000000000e+00,1.547913615387219363e-04,4.034650060010787847e-05,1.561177206836000873e-04,9.756850373957324596e-05,7.304393065581603993e-07,3.921947557976310632e-06,8.937830005770110181e-06,4.366339848622251307e-05,1.132056255210419168e-04,1.440499057073080778e-04,1.656288286142301215e-04,1.742829524443608976e-04,1.872427738331287948e-04
2.110000000000000000e+02,9.641056538526432927e-05,4.476744757644387517e-10,2.497666138821751352e-04,5.652144713656188999e-05,1.248967110431749639e-08,4.000000000000000000e+00,1.529320125218262328e-04,3.988911824870243928e-05,1.533560484969108059e-04,9.641011771078856530e-05,7.234975839861198407e-07,3.885927382160473722e-06,8.837108018351077927e-06,4.315536258342019324e-05,1.119834037439859181e-04,1.423077600354903996e-04,1.635161015239425708e-04,1.721939890205409843e-04,1.849232323452255022e-04
2.135000000000000000e+02,9.527200411993763207e-05,5.150793959866804085e-10,2.460568662738747670e-04,5.582492296011774271e-05,1.219317679253249683e-08,4.000000000000000000e+00,1.510969270800553883e-04,3.944708115981988936e-05,1.507848621539371349e-04,9.527148904054164036e-05,7.117595539445127102e-07,3.845062125238668871e-06,8.748756560048063998e-06,4.267464188442203032e-05,1.107938053303899749e-04,1.405781568690225272e-04,1.613969707159014976e-04,1.700420260798338179e-04,1.825847740063865025e-04
2.160000000000000000e+02,9.415227457473083366e-05,3.022107228127080272e-10,2.423242291052902196e-04,5.515916441890438622e-05,1.190718422698723683e-08,4.000000000000000000e+00,1.493114389936352334e-04,3.899311015582644744e-05,1.481719545305593860e-04,9.415197236400802403e-05,7.037693199069773889e-07,3.818006940263009545e-06,8.666446833963008378e-06,4.214177611664400385e-05,1.094453842352161878e-04,1.389475597709402901e-04,1.593441315801296700e-04,1.679916342617751926e-04,1.804529505635686399e-04
2.185000000000000000e+02,9.304018120489962679e-05,2.968241868235887247e-10,2.387884439420301960e-04,5.449086239346608219e-05,1.162572940302420949e-08,4.000000000000000000e+00,1.475310435983657022e-04,3.854931881143354460e-05,1.457482627371305692e-04,9.303988438071280167e-05,6.964540627139643199e-07,3.772127483590345242e-06,8.565278366203619574e-06,4.169379116439310228e-05,1.081471623054398331e-04,1.374360089458725564e-04,1.572884379385435590e-04,1.659092462360357118e-04,1.782227476915827086e-04
2.210000000000000000e+02,9.193177989725856089e-05,3.453519105163231196e-10,2.351998093776779528e-04,5.383712505422904318e-05,1.134988818918268102e-08,4.000000000000000000e+00,1.457689049514876108e-04,3.809465484302951771e-05,1.432680294804194055e-04,9.193143454534803975e-05,6.859307981706108434e-07,3.742005694941841800e-06,8.473975233327797450e-06,4.121830258543645415e-05,1.068497270712837467e-04,1.358317627261441192e-04,1.553264886449506573e-04,1.639828065883109157e-04,1.762335976723091097e-04
2.235000000000000000e+02,9.083015754821700859e-05,5.626649722003817630e-11,2.318006889745087074e-04,5.317145025639580990e-05,1.107732064260230144e-08,4.000000000000000000e+00,1.440016078046128117e-04,3.765870729182119869e-05,1.409705314262916988e-04,9.083010128171978270e-05,6.789865982252326927e-07,3.696365452257541133e-06,8.381219687184720369e-06,4.080090905408208018e-05,1.055782912043691963e-04,1.341713224889233829e-04,1.533061754559315209e-04,1.619878447174305449e-04,1.741011507348381776e-04
2.260000000000000000e+02,8.974747572052694264e-05,2.852834999758197015e-10,2.283657905808141519e-04,5.252550614063729859e-05,1.081353819353670032e-08,4.000000000000000000e+00,1.422729818611642412e-04,3.722196957988964405e-05,1.386183148602872228e-04,8.974719043702696715e-05,6.766979251085215517e-07,3.666781459211202121e-06,8.305542396971852132e-06,4.034485127009023803e-05,1.043324111297943017e-04,1.325288979551675003e-04,1.513649742806152465e-04,1.600872744257498387e-04,1.722170610142098059e-04
2.285000000000000000e+02,8.867311573540828662e-05,3.876160597641158792e-11,2.251139756611604894e-04,5.187109294038983912e-05,1.055353173705566917e-08,4.000000000000000000e+00,1.405442086757981190e-04,3.680202279501844749e-05,1.364408599257522028e-04,8.867307697380231470e-05,6.672386719848933111e-07,3.624710136442637105e-06,8.212519731243675536e-06,3.992033416373616224e-05,1.030965152080602865e-04,1.309120784351059134e-04,1.494391595566511117e-04,1.581239642569110026e-04,1.702913104402696684e-04
2.310000000000000000e+02,8.761394698302569020e-05,5.011820360434381045e-11,2.218269032969787200e-04,5.123609101647147484e-05,1.030134072859258493e-08,4.000000000000000000e+00,1.388500379994971718e-04,3.637785596655421536e-05,1.342129563139530298e-04,8.761389686482208984e-05,6.566988321004141635e-07,3.590570749131897073e-06,8.130829314264516924e-06,3.947212511049863227e-05,1.018699413955059520e-04,1.293181054987794284e-04,1.475316551135323856e-04,1.562477292455730364e-04,1.685681464215739651e-04
2.335000000000000000e+02,8.656708236440288184e-05,2.712213560524857496e-10,2.187305134578860870e-04,5.059349328811264986e-05,1.005356131217961018e-08,4.000000000000000000e+00,1.371605756525155317e-04,3.597358907629023199e-05,1.321634310934832052e-04,8.656681114304682527e-05,6.449612998032025657e-07,3.547874979747388760e-06,8.042178228520528068e-06,3.907329707422112230e-05,1.006817233774484843e-04,1.277219197800364423e-04,1.455774660550391577e-04,1.542781583182550333e-04,1.667414182385868111e-04
2.360000000000000000e+02,8.553367177710120037e-05,5.031574107979660554e-11,2.155804397897338113e-04,4.997046499119838880e-05,9.813056379109462345e-09,4.000000000000000000e+00,1.355041367682995892e-04,3.556320678590281156e-05,1.300467680126326110e-04,8.553362146136012480e-05,6.478006560775259755e-07,3.522700898751924105e-06,7.958616247953175158e-06,3.864147195104336184e-05,9.951604240983485407e-05,1.261507520452308890e-04,1.436531096028112714e-04,1.524267671717872182e-04,1.650594897136691182e-04
2.385000000000000000e+02,8.450961829475004794e-05,1.679063541552252439e-10,2.126184032627927633e-04,4.934014346915286368e-05,9.576325341880943862e-09,4.000000000000000000e+00,1.338497617639029184e-04,3.516947482559718425e-05,1.281087849680427018e-04,8.450945038839589006e-05,6.408435316218715890e-07,3.474309498254069510e-06,7.877321881372527650e-06,3.825625423778404490e-05,9.835150350406144987e-05,1.245644756095589745e-04,1.417262583015669892e-04,1.505263314269063475e-04,1.633548928469008999e-04
2.410000000000000000e+02,8.350067619340313381e-05,2.243238097938340433e-10,2.096079820504186337e-04,4.872895036581469569e-05,9.346873528509587433e-09,4.000000000000000000e+00,1.322296265592178227e-04,3.477172582758843812e-05,1.261073058570154999e-04,8.350045186959333490e-05,6.378968394144080465e-07,3.461880961299500811e-06,7.803935100037698682e-06,3.782418044723915066e-05,9.719398872099964750e-05,1.230325849503765179e-04,1.398853686342387958e-04,1.486591076938647996e-04,1.617373776309446217e-04
2.435000000000000000e+02,8.250140868806643644e-05,1.603319335619003795e-10,2.067764403925390732e-04,4.811193294545252784e-05,9.121240527263087151e-09,4.000000000000000000e+00,1.306133416335189643e-04,3.438947574261390860e-05,1.242750317044726232e-04,8.250124835613287504e-05,6.281623431222868452e-07,3.423536932278277909e-06,7.724233791536932447e-06,3.742576547973493222e-05,9.605393216445456332e-05,1.215157602501202948e-04,1.380238198410220594e-04,1.467437410282155022e-04,1.599914540418461198e-04
2.460000000000000000e+02,8.151101410936193933e-05,4.934813022267158856e-11,2.038881294462017470e-04,4.751049554982284684e-05,8.901292608526338265e-09,4.000000000000000000e+00,1.290215096591847794e-04,3.400051855953909250e-05,1.223771153368398076e-04,8.151096476123171578e-05,6.237426369638648687e-07,3.408250417349507466e-06,7.643102261662609501e-06,3.699262133869181564e-05,9.492064257730017268e-05,1.199968385771028390e-04,1.362178221909272392e-04,1.449232351252728026e-04,1.583891079094968941e-04
2.485000000000000000e+02,8.053063818489706194e-05,3.947234007254452228e-11,2.012031517726340160e-04,4.690211821952140422e-05,8.684992379944765082e-09,4.000000000000000000e+00,1.274327564044184526e-04,3.362851996537565772e-05,1.206725135877369541e-04,8.053059871255699258e-05,6.142667600123639350e-07,3.374802340681426024e-06,7.564206835328487691e-06,3.661055427741283013e-05,9.382281504577834287e-05,1.184880456084211819e-04,1.344019002822146116e-04,1.430292974971586104e-04,1.567060961382037891e-04
2.510000000000000000e+02,7.955904777224903548e-05,6.534116197261117365e-11,1.984450308684145698e-04,4.631445737943084906e-05,8.474671044778117961e-09,4.000000000000000000e+00,1.258735051516798778e-04,3.324459039281818642e-05,1.188859830961655343e-04,7.955898243108705677e-05,6.080751560153112130e-07,3.351660941965538901e-06,7.494161580620715207e-06,3.620567232070236906e-05,9.268912499936396128e-05,1.169589529929280347e-04,1.326662398680552213e-04,1.412062989614455818e-04,1.551737807129746421e-04
2.535000000000000000e+02,7.858585952432960695e-05,8.195450905830505324e-10,1.958392321674344539e-04,4.571256395098526103e-05,8.265375820150583517e-09,4.000000000000000000e+00,1.242984234753148815e-04,3.287329557334434593e-05,1.172533726431048470e-04,7.858503997923902936e-05,6.036774976909988270e-07,3.312779826083722589e-06,7.416323236354396519e-06,3.582704127541410435e-05,9.159750351889436892e-05,1.154504642630881523e-04,1.308556192045316497e-04,1.393421431074227035e-04,1.535273203958093663e-04
2.560000000000000000e+02,7.762026505213020611e-05,4.244164494657758177e-10,1.931790245612805012e-04,4.512697387124520404e-05,8.061349317538987495e-09,4.000000000000000000e+00,1.227472389233754237e-04,3.249329118088500206e-05,1.155587595091502951e-04,7.761984063568073858e-05,5.988736844802370141e-07,3.285747162184782275e-06,7.345405501968999293e-06,3.542742981307655343e-05,9.048971292330333931e-05,1.139292729040687006e-04,1.291233452869327571e-04,1.375344025579315708e-04,1.519930140245695711e-04
2.585000000000000000e+02,7.666073165263013859e-05,5.466347454733280067e-11,1.906973925494644855e-04,4.453133451124887136e-05,7.859907530869310949e-09,4.000000000000000000e+00,1.211920661638790100e-04,3.212939714138126723e-05,1.140366608968343469e-04,7.666067698915558608e-05,5.888712176045218814e-07,3.248004155354269417e-06,7.257894797658327638e-06,3.506333334128309697e-05,8.938989993562993050e-05,1.124386569200187585e-04,1.273361460849742517e-04,1.356664694600724587e-04,1.504238907234033530e-04
2.610000000000000000e+02,7.570694938092693794e-05,1.207099518477618162e-09,1.881495765152758166e-04,4.395057793546833968e-05,7.663195485427914815e-09,4.000000000000000000e+00,1.196575273163952844e-04,3.175637144545859827e-05,1.124426271343488787e-04,7.570574228140846600e-05,5.881174377819798326e-07,3.224032471840717167e-06,7.198720638560046228e-06,3.466780579357619721e-05,8.830175672408980983e-05,1.109252568184206414e-04,1.256046389274389770e-04,1.338968924326961222e-04,1.490311609823716016e-04
2.635000000000000000e+02,7.475622909499057790e-05,4.494848599593250696e-10,1.857620777233333451e-04,4.335902717012833939e-05,7.468499025642640037e-09,4.000000000000000000e+00,1.181152562651189241e-04,3.139720192486223851e-05,1.110058486283427672e-04,7.475577961013061461e-05,5.814013529924755840e-07,3.185008834196901771e-06,7.123749707213444762e-06,3.431508436481964068e-05,8.723823630665730050e-05,1.094125018691906575e-04,1.238186180276377329e-04,1.320393162125572516e-04,1.474656000601165572e-04
2.660000000000000000e+02,7.381257121607761630e-05,1.208528251719071537e-10,1.836992418241144753e-04,4.278637768935041654e-05,7.278969785304270855e-09,4.000000000000000000e+00,1.165989489054280396e-04,3.102619352672719976e-05,1.098866706080368590e-04,7.381245036325244607e-05,5.804337566307727664e-07,3.167563708174451968e-06,7.052585528786302433e-06,3.393516337192587748e-05,8.617155042196298471e-05,1.079141016127701429e-04,1.220913393234471147e-04,1.302847961508105763e-04,1.460728427072249043e-04
2.685000000000000000e+02,7.286737695437821261e-05,1.612460255817885513e-10,1.829325337040991876e-04,4.220488468413141088e-05,7.090906915412277033e-09,4.000000000000000000e+00,1.150722616385096303e-04,3.066249227024680173e-05,1.100651567497209750e-04,7.286721570835263408e-05,5.725404521113012034e-07,3.130136698570906383e-06,6.984284800803124570e-06,3.358303159125916338e-05,8.509892196431148603e-05,1.064190974249224441e-04,1.203350232731799114e-04,1.284821661132966688e-04,1.446321504984549597e-04
2.710000000000000000e+02,7.191828068815725840e-05,2.036043601504679886e-10,1.836081595509933019e-04,4.163466733865418004e-05,6.905684621540972118e-09,4.000000000000000000e+00,1.135529480268114317e-04,3.028361334950307836e-05,1.116898788628360435e-04,7.191807708379710723e-05,5.673401336121364729e-07,3.105040040498987429e-06,6.915518656036077697e-06,3.318571536415719492e-05,8.401387489285011231e-05,1.049076043494971943e-04,1.186137534709253252e-04,1.267734907231989744e-04,1.432596081312407230e-04
2.735000000000000000e+02,7.096740840608336610e-05,6.789802656148613488e-10,1.839450702284879571e-04,4.104760980492427750e-05,6.721279326573148186e-09,4.000000000000000000e+00,1.120150182110076436e-04,2.991979860115908860e-05,1.129776618224045910e-04,7.096672942581774563e-05,5.559289601033823450e-07,3.068556160237740909e-06,6.851633684793527120e-06,3.285614761317111527e-05,8.295564630455327276e-05,1.033820565592907597e-04,1.168380780625686519e-04,1.249993709093707224e-04,1.418774844311141163e-04
2.760000000000000000e+02,7.001848632566358421e-05,1.863369919309153438e-10,1.842938274699186540e-04,4.047774729208605983e-05,6.541036453179118646e-09,4.000000000000000000e+00,1.104962336177496508e-04,2.954073903357752438e-05,1.142753411442550698e-04,7.001829998867165950e-05,5.517141907818072419e-07,3.041175413678331363e-06,6.788480877499902198e-06,3.248693794792717189e-05,8.186121562898930842e-05,1.018633376248433901e-04,1.151063731430713923e-04,1.232660639106953617e-04,1.405884650728864008e-04
2.785000000000000000e+02,6.906492789022537705e-05,1.413563523824736113e-10,1.842999576638737036e-04,3.989368930211390824e-05,6.361470710615631667e-09,4.000000000000000000e+00,1.089586171923392921e-04,2.917123858811146881e-05,1.152350297736483265e-04,6.906478653387299960e-05,5.497241603904819548e-07,3.006466663543576849e-06,6.713055101510920762e-06,3.213368881176262493e-05,8.076708185272042379e-05,1.003531056650691487e-04,1.133594541355753603e-04,1.214974677672471022e-04,1.391004840088424924e-04
2.810000000000000000e+02,6.811550684611968824e-05,2.488013799872725385e-10,1.842539799134614085e-04,3.932615457978094422e-05,6.186268706936605488e-09,4.000000000000000000e+00,1.074416614259006257e-04,2.878935226633874402e-05,1.161384730673417203e-04,6.811525804473970427e-05,5.464641908437537551e-07,2.983193992727534699e-06,6.648881578233702185e-06,3.175305708172719533e-05,7.967822313611686155e-05,9.883772604405175952e-05,1.116296280591678628e-04,1.198389694391940955e-04,1.377613939358687865e-04
2.835000000000000000e+02,6.716355319271852850e-05,5.303203536654504408e-11,1.838216325218635272e-04,3.874860045180322392e-05,6.012396914444619407e-09,4.000000000000000000e+00,1.059121536445217456e-04,2.841495274091530458e-05,1.166580793291449987e-04,6.716350016068316816e-05,5.381303982445515703e-07,2.944766833487112155e-06,6.592521126676697761e-06,3.142542256197491783e-05,7.858276866699298569e-05,9.734994787955896130e-05,1.098713750985401790e-04,1.181014507231626092e-04,1.363874857855163262e-04
2.860000000000000000e+02,6.620550406827483921e-05,1.832889515843814828e-10,1.843193162498101749e-04,3.818194262239395090e-05,5.841029511354140292e-09,4.000000000000000000e+00,1.043874466906687901e-04,2.802356144588088831e-05,1.181138121815353357e-04,6.620532077932325026e-05,5.327921154768604820e-07,2.932342276428883601e-06,6.533184826176893716e-06,3.104903481467494701e-05,7.740901309303978544e-05,9.583664522590901961e-05,1.081308518870847420e-04,1.164291333172141402e-04,1.351376958352007017e-04
2.885000000000000000e+02,6.524375168125017444e-05,4.013340982207737549e-10,1.859913600183156306e-04,3.760385805070970704e-05,5.670797273742560834e-09,4.000000000000000000e+00,1.028476097319598815e-04,2.763989363054046740e-05,1.207476083370654561e-04,6.524335034715194996e-05,5.234454307811121692e-07,2.895824408319729422e-06,6.462742957052875872e-06,3.070274416833001770e-05,7.624371294053382026e-05,9.432153723939191016e-05,1.063776920328946950e-04,1.147420967155338769e-04,1.337630628709800284e-04
2.910000000000000000e+02,6.428357037215163021e-05,1.945811280313251167e-10,1.877460225748422517e-04,3.704163312871672399e-05,5.504460004633815576e-09,4.000000000000000000e+00,1.013252035008683474e-04,2.724193724343490622e-05,1.234624522026906215e-04,6.428337579102360525e-05,5.230776207299464630e-07,2.880713162217894038e-06,6.405963459534904546e-06,3.033014853148609729e-05,7.505979487416739645e-05,9.282118842157753265e-05,1.046709913670421544e-04,1.131613036448708806e-04,1.325361186884937590e-04
2.935000000000000000e+02,6.331793786054656535e-05,5.354817440089321747e-10,1.892578597645422963e-04,3.646893754783788486e-05,5.339144660780133378e-09,4.000000000000000000e+00,9.978687540838445020e-05,2.684900031270868049e-05,1.259399219039957309e-04,6.331740237880254972e-05,5.180368932779802826e-07,2.845053606006670947e-06,6.340076906253099749e-06,2.997526792911698964e-05,7.384913373070206674e-05,9.133571302769816973e-05,1.029565359960055360e-04,1.115295904787897471e-04,1.311972105444780357e-04
2.960000000000000000e+02,6.234821530807206440e-05,9.791798091369449574e-11,1.907950087613458480e-04,3.591117933930217294e-05,5.176912753641231801e-09,4.000000000000000000e+00,9.825939464737423734e-05,2.643703596876989146e-05,1.284467934532737836e-04,6.234811739009114416e-05,5.164249795353151052e-07,2.825239455434593700e-06,6.278675631524555571e-06,2.958937488058882884e-05,7.260937312978369860e-05,8.983664237292590074e-05,1.012800672144709472e-04,1.099191261957746036e-04,1.300268125916280914e-04
2.985000000000000000e+02,6.137514803279183623e-05,2.414048539368591312e-11,1.920286256171759151e-04,3.534343339565521004e-05,5.016067080240226741e-09,4.000000000000000000e+00,9.671858142844704626e-05,2.603171463713662619e-05,1.306534775843840924e-04,6.137512389230644918e-05,5.115527378315152776e-07,2.787246081108653944e-06,6.216419743211442759e-06,2.924406719121849064e-05,7.137392371898000458e-05,8.835596653232606114e-05,9.959605184354879516e-05,1.082938674690717552e-04,1.286546885746997460e-04
3.010000000000000000e+02,6.039911161068793849e-05,5.435243119117628301e-11,1.932321798080204110e-04,3.479248439006399048e-05,4.858569653393187513e-09,4.000000000000000000e+00,9.519159600075192897e-05,2.560662722062394801e-05,1.328330681973324725e-04,6.039905725825674555e-05,5.094773993016586293e-07,2.760790542922961081e-06,6.156388707391668724e-06,2.882994057396573318e-05,7.009345970648539730e-05,8.687121465296912125e-05,9.797375711108887526e-05,1.067579446161039596e-04,1.275419723415736623e-04
3.035000000000000000e+02,5.941816718285927799e-05,2.070757111978840234e-10,1.940691738394341686e-04,3.423255758230216834e-05,4.702386589995849870e-09,4.000000000000000000e+00,9.365072476516144633e-05,2.518560960055710965e-05,1.346510066565748771e-04,5.941796010714807868e-05,5.042350413660309199e-07,2.730606799217761530e-06,6.097773683477124998e-06,2.843566253617676388e-05,6.882447087452153408e-05,8.536654676189503227e-05,9.634020844311841337e-05,1.051320556277069042e-04,1.262538401521869416e-04
3.060000000000000000e+02,5.843571445921714905e-05,3.788870138632972544e-10,1.948153880876851815e-04,3.369037040449764624e-05,4.549773782351410178e-09,4.000000000000000000e+00,9.212608486371478850e-05,2.474534405471950281e-05,1.363796736284680325e-04,5.843533557220328376e-05,4.982510188934176808e-07,2.709513518093261051e-06,6.032492318764174205e-06,2.804976495871862072e-05,6.752596951244920593e-05,8.385381530869307463e-05,9.474360808044207584e-05,1.036204813016321219e-04,1.250255691481668178e-04
3.085000000000000000e+02,5.745174189001298092e-05,3.200999734000996001e-11,1.951256925406176122e-04,3.314221404646421006e-05,4.399108998098321091e-09,4.000000000000000000e+00,9.059395593647719775e-05,2.430952784354877086e-05,1.376739506506046177e-04,5.745170988001563990e-05,4.962533447227588877e-07,2.676682470151558199e-06,5.967321382008469778e-06,2.766040481545796922e-05,6.617410001928562618e-05,8.236712727200885592e-05,9.314831808048778096e-05,1.020230434485037692e-04,1.238274344827346672e-04
3.110000000000000000e+02,5.646233911622510729e-05,3.615636729812674454e-10,1.953045005868678415e-04,3.261074120161276907e-05,4.251456180194169545e-09,4.000000000000000000e+00,8.907308031783787636e-05,2.385159791461233822e-05,1.388421614706427342e-04,5.646197755255212390e-05,4.941693181124159346e-07,2.665921268981650444e-06,5.911181507577480153e-06,2.724772277248366348e-05,6.479298155697796216e-05,8.089901397168405188e-05,9.161512963234836313e-05,1.005400029545702598e-04,1.226393960492751245e-04
3.135000000000000000e+02,5.547292675440782081e-05,5.278069540298762615e-11,1.949841308763667800e-04,3.207474036586706139e-05,4.106034572237674543e-09,4.000000000000000000e+00,8.754766712027488220e-05,2.339818638854075942e-05,1.395112041219589592e-04,5.547287397371241817e-05,4.855525213837909359e-07,2.634180416300991273e-06,5.853962291549160142e-06,2.685590382502645498e-05,6.342251728715876300e-05,7.946145527414386848e-05,9.009744833541232162e-05,9.900865786805416568e-05,1.213863951254146256e-04
3.160000000000000000e+02,5.448113654230221355e-05,3.889602435448644365e-11,1.944574441431688966e-04,3.155973309253615297e-05,3.964210991813101702e-09,4.000000000000000000e+00,8.604086963483836652e-05,2.292140344976606057e-05,1.399763076008666966e-04,5.448109764627785917e-05,4.816819808740828833e-07,2.614084711947411231e-06,5.794734461525894108e-06,2.645541398561947015e-05,6.206258056691159233e-05,7.804946361308200424e-05,8.864375554512526846e-05,9.753503272653261849e-05,1.202666532893169609e-04
3.185000000000000000e+02,5.348229733770197298e-05,1.201263212168560398e-10,1.934242390050909565e-04,3.103613958553074148e-05,3.823598088890909908e-09,4.000000000000000000e+00,8.451843692323270769e-05,2.244615775217123150e-05,1.399419416673889835e-04,5.348217721138075632e-05,4.771797258502036004e-07,2.589433149857225726e-06,5.729913947934116258e-06,2.604914354124136675e-05,6.070019004930644310e-05,7.664363114121568361e-05,8.720350876492553209e-05,9.604415006823949599e-05,1.190108062674387189e-04
3.210000000000000000e+02,5.248202666639923536e-05,5.794781185742158027e-11,1.921273613603961946e-04,3.053396254453034160e-05,3.686685991683420430e-09,4.000000000000000000e+00,8.301598921092957697e-05,2.194806412186889376e-05,1.396453346939969457e-04,5.248196871858737606e-05,4.772624104336237810e-07,2.566627043092577811e-06,5.670282805341375388e-06,2.561325554843327192e-05,5.935011333220674380e-05,7.519866862349414366e-05,8.577277210874510846e-05,9.458609769344987928e-05,1.178844793091821455e-04
3.235000000000000000e+02,5.148351122782245998e-05,4.440989843306287872e-11,1.902588543817661617e-04,3.002811864109249248e-05,3.552239837468847425e-09,4.000000000000000000e+00,8.151162986891495924e-05,2.145539258672996750e-05,1.387753431539437085e-04,5.148346681792402606e-05,4.620835594776216151e-07,2.539744169773339849e-06,5.608212788471572205e-06,2.516072227009340066e-05,5.797325145028037901e-05,7.379379901328500914e-05,8.437456255409806068e-05,9.314042644759887865e-05,1.165899706721088848e-04
3.260000000000000000e+02,5.048532533345926422e-05,4.651069682986657268e-10,1.881251809304504777e-04,2.954396156741036331e-05,3.421613739121844639e-09,4.000000000000000000e+00,8.002928690086962753e-05,2.094136376604890091e-05,1.376398555969912067e-04,5.048486022649096444e-05,4.525599694872024099e-07,2.518801517149857307e-06,5.546190325815939105e-06,2.469823570555985357e-05,5.660874041038611621e-05,7.237743220363185368e-05,8.301455376063810853e-05,9.169678588294166049e-05,1.154028871222941260e-04
3.285000000000000000e+02,4.948951822201564689e-05,7.906959907105330170e-11,1.857365203365502263e-04,2.905860418044880320e-05,3.293614890763216629e-09,4.000000000000000000e+00,7.854812240246444670e-05,2.043091404156684369e-05,1.362470021145345794e-04,4.948943915241657310e-05,4.471517891193990960e-07,2.487922165905239541e-06,5.491838768229848854e-06,2.425685890715492562e-05,5.525711310974875670e-05,7.097089624714589522e-05,8.165428482853205844e-05,9.026652878466163933e-05,1.141218380505218421e-04
3.310000000000000000e+02,4.849536984584417896e-05,1.810676472149935665e-10,1.854838070883604851e-04,2.860017081116457711e-05,3.169770666913004752e-09,4.000000000000000000e+00,7.709554065700875269e-05,1.989519903467960185e-05,1.369884372425163061e-04,4.849518877819696146e-05,4.442511092987189509e-07,2.480687941791445149e-06,5.429313933560541294e-06,2.376365554112350290e-05,5.387291248865450327e-05,6.959532301585551878e-05,8.035729247577312303e-05,8.893541004285728164e-05,1.129942846436411322e-04
3.335000000000000000e+02,4.750490336362539771e-05,4.893509430679770213e-11,1.862165036631020364e-04,2.813555966833995609e-05,3.048325561438106465e-09,4.000000000000000000e+00,7.564046303196535041e-05,1.936934369528544163e-05,1.387116002994766522e-04,4.750485442853109229e-05,4.388787034657652362e-07,2.451103964463884904e-06,5.366579167053494285e-06,2.330203218921023234e-05,5.251903473825340115e-05,6.822385727546888875e-05,7.905655960028045814e-05,8.755186380494750867e-05,1.116885926680690188e-04
3.360000000000000000e+02,4.651397366872503933e-05,7.493406073272680790e-11,1.870621951303518644e-04,2.769550659223198494e-05,2.930590831855211519e-09,4.000000000000000000e+00,7.420948026095702766e-05,1.881846707649305439e-05,1.405482214616268115e-04,4.651389873466430609e-05,4.367101999928925285e-07,2.424746184749357004e-06,5.311597680985428970e-06,2.276126526060744953e-05,5.114612880971139967e-05,6.684584553586552717e-05,7.778126511247466352e-05,8.622556466672648520e-05,1.105163028276497398e-04
3.385000000000000000e+02,4.553001658015828662e-05,2.366643243605181156e-10,1.877091084829474665e-04,2.725957047940036031e-05,2.816066592510884090e-09,4.000000000000000000e+00,7.278958705955865032e-05,1.827044610075792631e-05,1.421790919027891799e-04,4.552977991583392507e-05,4.323635844971794013e-07,2.392446583456349011e-06,5.245077027259157958e-06,2.223727550362957108e-05,4.979376218905113367e-05,6.550146171800216486e-05,7.656965728963145983e-05,8.490478056825461687e-05,1.092605729412403977e-04
3.410000000000000000e+02,4.455121300103357350e-05,5.289427996945203890e-11,1.884350460059184293e-04,2.685063046844882585e-05,2.705766936416657175e-09,4.000000000000000000e+00,7.140184346948239935e-05,1.770058253258474765e-05,1.438838330048848558e-04,4.455116010675360728e-05,4.277508666670663652e-07,2.362445995407663523e-06,5.181571824281002269e-06,2.167813267895568036e-05,4.846365220664106366e-05,6.418386944386048629e-05,7.536133952419976959e-05,8.365300368280493605e-05,1.081351615826753613e-04
3.435000000000000000e+02,4.357365788779321786e-05,1.420032541187196291e-10,1.890330643393937210e-04,2.643376496156520764e-05,2.597407591765716946e-09,4.000000000000000000e+00,7.000742284935842889e-05,1.713989292622801022e-05,1.454594064516005032e-04,4.357351588453909843e-05,4.308271929585217321e-07,2.330163290045136452e-06,5.122282617009334313e-06,2.113237441091307401e-05,4.715863438384383470e-05,6.286022894892052276e-05,7.417322063554120527e-05,8.234598537198456762e-05,1.068682090573837301e-04
3.460000000000000000e+02,4.259552341988423908e-05,1.306368804310807134e-10,1.895998419357921465e-04,2.604161563594117887e-05,2.492544360344003470e-09,4.000000000000000000e+00,6.863713905582542133e-05,1.655390778394306021e-05,1.470043185159079075e-04,4.259539278300380935e-05,4.246153252566543531e-07,2.314284654026424506e-06,5.068257479729309611e-06,2.052339321872742898e-05,4.584167963636680808e-05,6.151881915964039094e-05,7.298581890209794012e-05,8.112527831619263598e-05,1.057086785048084207e-04
3.485000000000000000e+02,4.162380054041628976e-05,1.905184280520271036e-10,1.899514451977934234e-04,2.564636080366259322e-05,2.390276593900000716e-09,4.000000000000000000e+00,6.727016134407888298e-05,1.597743973675369653e-05,1.483276446573771404e-04,4.162361002198823644e-05,4.196146319094053835e-07,2.290244585119257959e-06,5.013227390687700293e-06,1.991624982747839024e-05,4.455249057889294154e-05,6.021328874087021051e-05,7.181176501203209630e-05,7.987816485813880132e-05,1.045201632391771216e-04
3.510000000000000000e+02,4.065435975340549917e-05,6.310662442705868581e-11,1.903458271438429150e-04,2.527489422985577111e-05,2.291597245289714485e-09,4.000000000000000000e+00,6.592925398326127367e-05,1.537946552354972805e-05,1.496914673904374158e-04,4.065429664678107410e-05,4.091330516366773586e-07,2.267436917126017823e-06,4.950918556648463306e-06,1.924003361533139665e-05,4.325914327101567741e-05,5.891297647048363494e-05,7.066157276006061858e-05,7.865929596310166250e-05,1.032244413506701623e-04
3.535000000000000000e+02,3.969666189821276730e-05,1.557148222096193572e-10,1.904914959624321369e-04,2.490398440043075360e-05,2.196033404877915674e-09,4.000000000000000000e+00,6.460064629864352090e-05,1.479267749778201370e-05,1.507948340642193763e-04,3.969650618339055952e-05,3.994450576837718029e-07,2.239563005484238644e-06,4.870537910994155667e-06,1.855351271074902960e-05,4.197854992256525231e-05,5.763719056527744284e-05,6.951572744276485324e-05,7.746958647409433161e-05,1.018832333918143115e-04
3.560000000000000000e+02,3.875097497687301265e-05,1.626362431057270232e-10,1.906694963897578572e-04,2.455848565024539883e-05,2.104757279091547610e-09,4.000000000000000000e+00,6.330946062711841147e-05,1.419248932662761382e-05,1.519185214128848378e-04,3.875081234062990995e-05,3.947108759512203454e-07,2.216287656199857817e-06,4.803063400597833335e-06,1.780864105747731769e-05,4.067125816164642916e-05,5.637722985402048682e-05,6.840050814482624762e-05,7.630782784933250141e-05,1.006552190612348545e-04
3.585000000000000000e+02,3.781879630156530507e-05,1.639154091590499849e-11,1.905781682851040361e-04,2.421170307474809498e-05,2.016467919479056958e-09,4.000000000000000000e+00,6.203049937631340005e-05,1.360709322681721010e-05,1.527593719835387311e-04,3.781877991002438914e-05,3.856129185432409481e-07,2.188477624285168495e-06,4.727410713515124831e-06,1.707901678007966913e-05,3.937626693418157670e-05,5.514118044888076527e-05,6.730220095927800020e-05,7.515691117930939607e-05,9.939672661718807118e-05
3.610000000000000000e+02,3.689567709234333224e-05,2.079998534728560828e-10,1.905030820959527729e-04,2.388918841906631372e-05,1.931984311424120207e-09,4.000000000000000000e+00,6.078486551140964596e-05,1.300648867327701852e-05,1.536074050036094474e-04,3.689546909248985981e-05,3.768055049703469618e-07,2.152387237566474143e-06,4.647544739577558471e-06,1.632428279437278659e-05,3.807527421287362339e-05,5.393616944255211838e-05,6.623588789833190357e-05,7.402992530729739619e-05,9.823663748780210201e-05
3.635000000000000000e+02,3.598990274636004359e-05,2.320134544647527703e-10,1.901359701231592359e-04,2.356445182925657214e-05,1.850556489705806748e-09,4.000000000000000000e+00,5.955435457561661573e-05,1.242545091710347145e-05,1.541460673767992059e-04,3.598967073290558119e-05,3.686129478000813416e-07,2.108740765955928553e-06,4.561279831257793691e-06,1.559977844218648834e-05,3.680181621801727600e-05,5.276635161981913348e-05,6.519357639326735471e-05,7.292363815940421947e-05,9.691318537364975144e-05
3.660000000000000000e+02,3.509699367541099438e-05,8.444643363827548158e-11,1.897656587738384552e-04,2.326191127577676175e-05,1.772915481253950430e-09,4.000000000000000000e+00,5.835890495118775613e-05,1.183508239963423263e-05,1.546686650984274540e-04,3.509690922897735680e-05,3.555710996420217149e-07,2.078242986240772224e-06,4.483315311536717429e-06,1.488489769312055099e-05,3.555868661046017952e-05,5.160385144937546962e-05,6.415768572216151006e-05,7.185680983334931718e-05,9.577726022415496978e-05
3.685000000000000000e+02,3.422214909708099352e-05,8.670447069668108079e-12,1.890857649282467708e-04,2.295582211764879860e-05,1.698125257919975133e-09,4.000000000000000000e+00,5.717797121472979212e-05,1.126632697943219492e-05,1.548636158311657773e-04,3.422214042663392243e-05,3.546199550931984832e-07,2.032955050413016287e-06,4.378505285136862835e-06,1.416780726099938345e-05,3.433528424255295237e-05,5.044955287383357212e-05,6.314085708235064333e-05,7.078341899247823487e-05,9.440786235074274068e-05
3.710000000000000000e+02,3.336251820081783092e-05,6.598365765227411119e-11,1.883850127448045129e-04,2.267091665410599487e-05,1.627028082637321705e-09,4.000000000000000000e+00,5.603343485492382240e-05,1.069160154671183605e-05,1.550224945439866752e-04,3.336245221716017912e-05,3.434970049333290973e-07,1.978395543554219599e-06,4.286309612757768884e-06,1.347792195736837641e-05,3.315851691088683923e-05,4.932525492365303472e-05,6.214352308323633036e-05,6.974056455844618199e-05,9.331095976888926819e-05
3.735000000000000000e+02,3.252657261626423296e-05,2.261101208765183833e-12,1.873519979340444437e-04,2.238080664025526823e-05,1.558878432029604610e-09,4.000000000000000000e+00,5.490737925651950120e-05,1.014576597600896473e-05,1.548254253177802175e-04,3.252657035516302137e-05,3.304269661002549061e-07,1.917080805612029976e-06,4.142743858924914043e-06,1.283268691250225659e-05,3.202758458998993809e-05,4.823022809647139558e-05,6.116673901690569855e-05,6.871442876445957163e-05,9.203315416826870490e-05
3.760000000000000000e+02,3.170529587213191837e-05,1.226856426769062581e-11,1.862859328264277381e-04,2.210764413100801631e-05,1.493973715362718974e-09,4.000000000000000000e+00,5.381294000313993468e-05,9.597651741123902061e-06,1.545806369542958129e-04,3.170528360356764786e-05,3.233880589381578459e-07,1.857183717346127409e-06,4.000884059955631865e-06,1.219088043976868358e-05,3.089191965726228995e-05,4.715015460301099726e-05,6.020236986704147821e-05,6.773293927566369796e-05,9.086246656002222295e-05
3.785000000000000000e+02,3.091107175402373237e-05,3.947214813679031470e-11,1.848667074525006356e-04,2.182845061581342987e-05,1.431975613269408560e-09,4.000000000000000000e+00,5.273952236983716225e-05,9.082621138210302501e-06,1.539556356984769032e-04,3.091103228187559390e-05,3.089900146828977753e-07,1.788055388204660773e-06,3.855816763274960795e-06,1.160781504522062784e-05,2.982167283119815032e-05,4.611286175298791952e-05,5.925707412162715607e-05,6.673674932754018166e-05,8.970682264192120171e-05
3.810000000000000000e+02,3.013361415788256450e-05,3.784248842575911890e-11,1.834084744305552019e-04,2.156443740990204627e-05,1.373059663021723604e-09,4.000000000000000000e+00,5.169805156778460738e-05,8.569176747980518225e-06,1.532748602726726340e-04,3.013357631539413751e-05,2.927685291725512039e-07,1.712453241986049069e-06,3.706599124928895726e-06,1.100609440228100676e-05,2.877018750138802974e-05,4.506021541601950734e-05,5.833359995119524229e-05,6.579119523132068723e-05,8.852145101704984019e-05
3.835000000000000000e+02,2.937862929054116721e-05,3.459069915100594042e-11,1.815773661304707356e-04,2.129092647393935651e-05,1.316407409109734921e-09,4.000000000000000000e+00,5.066955576448052372e-05,8.087702816601810693e-06,1.521987368399295752e-04,2.937859469984201657e-05,2.844441833774587441e-07,1.629619105064284917e-06,3.559753150513522493e-06,1.045855516299805881e-05,2.774529815553258076e-05,4.403795992972279252e-05,5.742108036136914803e-05,6.483774924178466539e-05,8.725203241484496197e-05
3.860000000000000000e+02,2.864396661709831768e-05,2.752048211190321896e-11,1.823297880023761418e-04,2.103148947352064698e-05,1.262800373036252276e-09,4.000000000000000000e+00,4.967545609061896805e-05,7.612477143577670702e-06,1.536858213852778309e-04,2.864393909661620529e-05,2.773505233022665891e-07,1.574361146631766934e-06,3.407975495216448223e-06,9.940395183278587167e-06,2.675681250687176677e-05,4.305089809423858784e-05,5.651331986970437206e-05,6.389489293820896474e-05,8.607976599404559121e-05
3.885000000000000000e+02,2.793848015573073993e-05,1.114934196475226546e-10,1.851461978435605098e-04,2.076242419913799337e-05,1.211636932037111280e-09,4.000000000000000000e+00,4.870090435486873330e-05,7.176055956592746561e-06,1.572077176878297665e-04,2.793836866231109325e-05,2.613226981309731641e-07,1.521308641378897162e-06,3.282403376002713975e-06,9.481685249639949017e-06,2.581348455683566719e-05,4.208371564493623858e-05,5.564195346317116637e-05,6.300144731139872530e-05,8.495875752463174948e-05
3.910000000000000000e+02,2.725375994536712412e-05,1.748913494168585484e-11,1.886733912452223509e-04,2.050652165879559061e-05,1.163284861702350188e-09,4.000000000000000000e+00,4.776028160416271473e-05,6.747238286571533505e-06,1.614196312998552132e-04,2.725374245623218391e-05,2.546800106000566006e-07,1.458761048114375134e-06,3.148997300098304732e-06,9.049153313698814097e-06,2.487897590615250807e-05,4.114300732335524920e-05,5.478827654191028657e-05,6.212239813834512681e-05,8.379742497988584751e-05
3.935000000000000000e+02,2.659911667159773761e-05,8.859616399148058767e-11,1.921283363400280004e-04,2.024308175927334833e-05,1.117295366821893206e-09,4.000000000000000000e+00,4.684219843087108256e-05,6.356034912324389283e-06,1.655292196684302628e-04,2.659902807543374617e-05,2.440673795539299107e-07,1.414218858534544448e-06,3.043653074330853188e-06,8.668169973125779837e-06,2.403223185959215704e-05,4.023164709012233174e-05,5.392180933005893815e-05,6.125362721741302167e-05,8.270913492838211718e-05
3.960000000000000000e+02,2.596576178468894857e-05,4.885305192610817382e-10,1.956451713065210395e-04,1.999270177126207432e-05,1.073928909173839028e-09,4.000000000000000000e+00,4.595846355595102628e-05,5.973060013426874257e-06,1.696794095218320808e-04,2.596527325416968780e-05,2.413249152364175179e-07,1.361933779106366232e-06,2.934277870948577365e-06,8.318076661149076918e-06,2.318246390763963440e-05,3.932796459475430942e-05,5.311303720983639266e-05,6.040921028090243578e-05,8.167887116712724640e-05
3.985000000000000000e+02,2.535437230426947357e-05,1.340659078317927597e-11,1.990814588166002865e-04,1.973060636703210884e-05,1.032141022554274908e-09,4.000000000000000000e+00,4.508497867130158241e-05,5.623765937237364728e-06,1.737270865123308129e-04,2.535435889767869124e-05,2.316719969830652708e-07,1.303555670440046133e-06,2.827294969794036087e-06,8.005300807789396907e-06,2.240217582571284204e-05,3.843639570588294643e-05,5.230085127974089644e-05,5.957346692209942795e-05,8.056126754416449275e-05
4.010000000000000000e+02,2.475910215218813450e-05,4.640788421177072636e-11,2.026004947068068423e-04,1.948234100028165908e-05,9.925747502337429195e-10,4.000000000000000000e+00,4.424144315246979697e-05,5.276761151906475420e-06,1.778413925546187011e-04,2.475905574430392242e-05,2.175220983288054238e-07,1.252072102866070293e-06,2.711957257375650531e-06,7.705841730276964053e-06,2.163660724556831040e-05,3.757899095653518455e-05,5.151049319913343611e-05,5.875782704942173883e-05,7.944170870181159190e-05
4.035000000000000000e+02,2.419197261497493383e-05,5.839423623989297014e-11,2.060898339925547969e-04,1.922474276756875526e-05,9.548422734828840490e-10,4.000000000000000000e+00,4.341671538254368909e-05,4.967229847406178574e-06,1.818978613775798698e-04,2.419191422073869310e-05,2.141125924679153023e-07,1.198551039122274929e-06,2.598499886117710466e-06,7.457892199861423577e-06,2.092920479751290790e-05,3.675339902999904412e-05,5.071319707521020959e-05,5.797057741782062496e-05,7.826144239962824452e-05
4.060000000000000000e+02,2.364522555572782730e-05,9.075786460933472695e-11,2.095990518301441908e-04,1.898151044727771475e-05,9.193944304413574693e-10,4.000000000000000000e+00,4.262673600300553867e-05,4.663715108450112551e-06,1.859538262744163601e-04,2.364513479786321796e-05,2.032883702460603240e-07,1.148293211539237396e-06,2.510550640775465688e-06,7.213381732255608768e-06,2.023409757821380579e-05,3.593102836785845567e-05,4.995660704239025975e-05,5.719263633167897653e-05,7.730898865148249797e-05
4.085000000000000000e+02,2.312261301790447747e-05,4.778872599259010819e-11,2.130603108282973419e-04,1.873006325770311406e-05,8.854705024133260081e-10,4.000000000000000000e+00,4.185267627560759491e-05,4.392549760201363407e-06,1.899376978103928509e-04,2.312256522917848455e-05,1.980928775666677710e-07,1.109116053329070603e-06,2.431000027310255770e-06,7.009553313927039581e-06,1.959398287454749781e-05,3.512503736335081657e-05,4.919840628199031535e-05,5.644171441328461750e-05,7.621654390654521323e-05
4.110000000000000000e+02,2.262021254560127391e-05,6.871595390428959394e-11,2.165918373737926207e-04,1.849423650540313481e-05,8.537107995259629415e-10,4.000000000000000000e+00,4.111444905100440872e-05,4.125976040198139092e-06,1.939716248281913333e-04,2.262014382964737047e-05,1.974425817852950636e-07,1.075954829063865745e-06,2.364208837676462040e-06,6.827839959508890496e-06,1.896206604743526765e-05,3.436766748401001768e-05,4.845186803865250729e-05,5.567702717435136069e-05,7.529251841825302489e-05
4.135000000000000000e+02,2.213934520458365061e-05,1.242484131356639978e-10,2.200832311633754560e-04,1.825140135713515768e-05,8.232642575869559154e-10,4.000000000000000000e+00,4.039074656171880829e-05,3.887943847448492932e-06,1.979438859587918020e-04,2.213922095617051444e-05,1.932304640958197083e-07,1.059288924346897492e-06,2.302063264533863363e-06,6.634223646791689887e-06,1.841656042703693880e-05,3.362915356437212819e-05,4.770257317535428449e-05,5.493819202585434585e-05,7.427864326669137438e-05
4.160000000000000000e+02,2.167205576270530721e-05,6.429994978858768672e-12,2.237000697767166748e-04,1.802398103789320499e-05,7.945418934361421491e-10,4.000000000000000000e+00,3.969603680059851221e-05,3.648074724812102221e-06,2.020280140140113710e-04,2.167204933271032945e-05,1.852945331834620880e-07,1.035136547481055803e-06,2.252067958777670716e-06,6.427758006637891221e-06,1.785132033600510650e-05,3.290548411633184534e-05,4.700998836770816904e-05,5.421708730416206133e-05,7.333039289067008900e-05
4.185000000000000000e+02,2.122683621961350171e-05,1.266463551718429461e-11,2.272641304367246516e-04,1.779221987318326074e-05,7.671416639099931633e-10,4.000000000000000000e+00,3.901905609279676245e-05,3.434616346430240975e-06,2.060372942171111567e-04,2.122682355497798370e-05,1.871289205938796630e-07,1.012525527866929965e-06,2.204931783576479236e-06,6.214222571053890325e-06,1.734608712953729506e-05,3.219557465059029542e-05,4.629684989581214592e-05,5.349277972883513706e-05,7.235300214013152696e-05
4.210000000000000000e+02,2.079710848766476531e-05,1.542123927281395775e-11,2.309472156107342461e-04,1.757704258817304748e-05,7.414721475941465196e-10,4.000000000000000000e+00,3.837415107583781618e-05,3.220065899491717827e-06,2.101501071230694876e-04,2.079709306642549128e-05,1.809075832044474066e-07,9.934797352917922272e-07,2.166834422026581463e-06,6.006385589725604765e-06,1.683497330814780462e-05,3.151166512531924566e-05,4.561318268012143535e-05,5.279654379590639708e-05,7.152004572104644854e-05
4.235000000000000000e+02,2.038644033618814715e-05,6.398317952543982192e-11,2.346323919981452874e-04,1.735820450884878200e-05,7.169142133519773753e-10,4.000000000000000000e+00,3.774464484503692915e-05,3.028235827339365146e-06,2.142459516619571436e-04,2.038637635300862052e-05,1.787366786935587209e-07,9.711350312025385217e-07,2.115457433914823930e-06,5.840260960289131793e-06,1.634247996766773607e-05,3.085879344692468067e-05,4.492019691556817842e-05,5.212331696189554796e-05,7.064504800535259435e-05
4.260000000000000000e+02,1.998846371374778875e-05,4.836873798002028454e-11,2.384635568796018498e-04,1.715442775583421440e-05,6.938130732659475266e-10,4.000000000000000000e+00,3.714289146958200315e-05,2.834035957913574356e-06,2.184750931658540577e-04,1.998841534500980864e-05,1.692175932329689538e-07,9.557901906822314760e-07,2.067979603623343572e-06,5.685977652693388897e-06,1.586210689406905770e-05,3.019917536788496791e-05,4.427777121051576026e-05,5.145354162632909730e-05,6.975745990311517353e-05
4.285000000000000000e+02,1.960996190501941024e-05,4.051923404705362943e-11,2.423159387904140862e-04,1.694794578021055251e-05,6.717834720852691574e-10,4.000000000000000000e+00,3.655790768522996614e-05,2.662016124808857734e-06,2.227059768853946692e-04,1.960992138578536475e-05,1.751784637072441559e-07,9.398257070292804039e-07,2.007852351314408388e-06,5.567051486398540875e-06,1.543728431125981882e-05,2.957199019463808829e-05,4.362881402058092507e-05,5.079172545228406249e-05,6.892045355965077202e-05
4.310000000000000000e+02,1.924271888213981729e-05,1.345913941426552720e-10,2.463366622271155322e-04,1.675746514905930730e-05,6.510948681989973890e-10,4.000000000000000000e+00,3.600018403119912799e-05,2.485253733080509990e-06,2.270939433449757183e-04,1.924258429074567590e-05,1.651827901840634194e-07,9.080245179736367661e-07,1.940070598512974726e-06,5.455107468248866819e-06,1.499924404151378000e-05,2.895994891885978769e-05,4.300485441304613643e-05,5.012027412751005365e-05,6.804399740480029761e-05
4.335000000000000000e+02,1.889303706920374520e-05,2.010740974441824147e-11,2.504211233962762360e-04,1.656441244779244433e-05,6.313266094388880548e-10,4.000000000000000000e+00,3.545744951699618614e-05,2.328624621411300866e-06,2.315280863270724942e-04,1.889301696179399958e-05,1.625453985632612846e-07,8.658651442426097420e-07,1.885691998898295581e-06,5.363203539952456344e-06,1.460914330094716534e-05,2.837371375525234461e-05,4.238411898494148040e-05,4.948289087587901967e-05,6.727448638431569677e-05
4.360000000000000000e+02,1.855592795087190229e-05,2.392671953374195873e-11,2.546995253568392443e-04,1.638590853454274053e-05,6.128204606203498298e-10,4.000000000000000000e+00,3.494183648541464282e-05,2.170019416329161766e-06,2.361435974059673522e-04,1.855590402415236922e-05,1.533102951556675818e-07,8.295381274214633556e-07,1.844741194391952033e-06,5.263417134072325580e-06,1.421988971384268371e-05,2.781720524280406338e-05,4.177667634626951203e-05,4.886796320081218502e-05,6.662735973871006386e-05
4.385000000000000000e+02,1.823710464363144555e-05,5.049968026261959798e-11,2.590749512491334248e-04,1.620517374431010546e-05,5.951996418660412119e-10,4.000000000000000000e+00,3.444227838794155101e-05,2.031930899321340096e-06,2.408378466055019690e-04,1.823705414395118205e-05,1.576483324089797172e-07,8.198839427576130152e-07,1.810120948981671808e-06,5.184272381367374430e-06,1.386613699582622023e-05,2.727187617729941854e-05,4.117146909201879198e-05,4.828563719631316550e-05,6.591891467936361051e-05
4.410000000000000000e+02,1.792842615655045936e-05,1.446400802324509080e-10,2.636980811476810041e-04,1.603834695152190951e-05,5.786570373882748158e-10,4.000000000000000000e+00,3.396677310807237225e-05,1.890079205028549850e-06,2.457696549911305177e-04,1.792828151647022549e-05,1.548316171325205347e-07,8.264010095973831108e-07,1.792701691061800263e-06,5.102872768787112343e-06,1.352158170584968953e-05,2.674699294616495154e-05,4.060812335841370896e-05,4.767758013071306494e-05,6.540138663106413882e-05
4.435000000000000000e+02,1.763544193645315441e-05,2.152090676503239275e-10,2.684494035117584347e-04,1.587310005459868553e-05,5.629641176373111310e-10,4.000000000000000000e+00,3.350854199105184332e-05,1.762341881854468875e-06,2.508139615753052871e-04,1.763522672738550271e-05,1.604387498390959451e-07,8.259434439703482838e-07,1.790209818839979561e-06,5.029578033156105976e-06,1.320527942023409524e-05,2.625799363078349020e-05,4.003111491752554509e-05,4.710926306921488243e-05,6.477386798937224282e-05
4.460000000000000000e+02,1.734993340497413463e-05,1.610614496682834436e-10,2.734728152520614700e-04,1.572211668882849751e-05,5.482051423341766893e-10,4.000000000000000000e+00,3.307205009380263214e-05,1.627816716145637124e-06,2.561228818470873353e-04,1.734977234352446548e-05,1.544279326374509528e-07,8.240794646273876882e-07,1.786833940997404025e-06,4.960218230746023230e-06,1.290310237205474363e-05,2.576410419349212425e-05,3.947687406303120153e-05,4.649892531977145609e-05,6.428970024418467950e-05
4.485000000000000000e+02,1.707582801838763515e-05,6.862699606567017581e-13,2.789186237192332321e-04,1.557291670181883684e-05,5.340996371153402679e-10,4.000000000000000000e+00,3.264874472020647198e-05,1.502911316568798306e-06,2.618427957008455766e-04,1.707582733211767542e-05,1.617144632422117712e-07,8.167756130650215380e-07,1.772007183462552882e-06,4.903949816355933452e-06,1.262397416241498838e-05,2.528838261555817961e-05,3.893379777485491333e-05,4.593888129440798783e-05,6.379971675300719655e-05
4.510000000000000000e+02,1.681022611320918725e-05,3.160425842557689181e-11,2.868549004112304541e-04,1.543940825124016212e-05,5.209590291256828612e-10,4.000000000000000000e+00,3.224963436444935275e-05,1.370817861969025132e-06,2.700446742980212736e-04,1.681019450895076186e-05,1.546242595015559834e-07,8.130637693305159251e-07,1.763454626625964843e-06,4.844053621492952133e-06,1.233825421154095687e-05,2.481295633277104970e-05,3.840827445122363800e-05,4.538979798501254978e-05,6.341078027467789537e-05
4.535000000000000000e+02,1.655680463551539795e-05,2.185676981095286637e-12,2.950036468612544558e-04,1.530931231494379597e-05,5.085028232951140895e-10,4.000000000000000000e+00,3.186611695045919393e-05,1.247492320571601981e-06,2.784468422257390307e-04,1.655680244983841811e-05,1.538472901887831903e-07,8.130421005944156684e-07,1.753049888720989689e-06,4.793745992680299932e-06,1.208352744120693727e-05,2.436305285454852076e-05,3.788669948436491658e-05,4.482628805344535502e-05,6.296843227933239008e-05
4.560000000000000000e+02,1.631115838148889673e-05,3.564527465511133510e-11,3.034626733271144445e-04,1.519469847933749992e-05,4.969327496239967882e-10,4.000000000000000000e+00,3.150585686082639665e-05,1.116459902151396811e-06,2.871515149456255580e-04,1.631112273621424162e-05,1.547087576690877407e-07,8.061793083448304094e-07,1.743872534114467865e-06,4.755351589049076105e-06,1.183102817660143027e-05,2.391490292676106097e-05,3.738089218777570979e-05,4.428714101628123062e-05,6.260516521123340756e-05
4.585000000000000000e+02,1.607702127595794320e-05,8.390845940379084612e-11,3.121696131035487775e-04,1.508703933451900958e-05,4.860893689889279446e-10,4.000000000000000000e+00,3.116406061047695278e-05,9.899819414389336128e-07,2.960925918275908106e-04,1.607693736749853892e-05,1.528533941184120020e-07,7.998780641536062533e-07,1.732305286347451887e-06,4.722202822829332227e-06,1.159301451901963555e-05,2.348837851797941082e-05,3.688511450570542414e-05,4.379106473914740066e-05,6.221780375790549175e-05
4.610000000000000000e+02,1.584682768400310913e-05,3.299870318149487450e-11,3.212152410296311702e-04,1.499337425537387588e-05,4.759232192081955440e-10,4.000000000000000000e+00,3.084020193937698671e-05,8.534534286292332512e-07,3.053684133456280509e-04,1.584679468529992646e-05,1.502385459135041656e-07,7.944095595259816451e-07,1.714700166294484810e-06,4.680026417657166792e-06,1.137365859489621378e-05,2.307162865946718207e-05,3.640202889304382239e-05,4.326629626553706861e-05,6.181387580086822808e-05
4.635000000000000000e+02,1.562726493101459038e-05,1.098100412583163927e-10,3.305547037450328363e-04,1.490338627363959455e-05,4.663223316454276093e-10,4.000000000000000000e+00,3.053065120465418662e-05,7.238786573749958253e-07,3.149274388140182188e-04,1.562715512097333223e-05,1.477581243033313312e-07,7.759706423344117630e-07,1.701300618801131212e-06,4.639369914925972948e-06,1.116562296791161187e-05,2.267555306854726439e-05,3.592598440130806680e-05,4.274254250819691306e-05,6.150910778251504683e-05
4.660000000000000000e+02,1.543298973522445189e-05,9.881059864274749352e-13,3.403041647891829908e-04,1.483802586038833524e-05,4.583441836010963653e-10,4.000000000000000000e+00,3.027101559561278882e-05,5.949638748361166506e-07,3.248711750539585389e-04,1.543298874711846542e-05,1.514595054680739391e-07,7.778911300791942013e-07,1.693601029107225052e-06,4.591378282725877151e-06,1.100225941292843222e-05,2.232730825748920078e-05,3.550156006405078457e-05,4.225711880275901105e-05,6.129719220671784664e-05
4.685000000000000000e+02,1.526315732840378996e-05,1.113675475166517226e-10,3.533108058542489623e-04,1.480408474445703440e-05,4.521248967526717186e-10,4.000000000000000000e+00,3.006724207286082267e-05,4.590725839467555590e-07,3.380476485258451791e-04,1.526304596085627162e-05,1.519902631658260233e-07,7.739820626645139321e-07,1.678130373087259464e-06,4.536760872140234630e-06,1.081979717264871083e-05,2.203904352636617314e-05,3.514305141031415561e-05,4.188311104349732612e-05,6.107723591994456184e-05
4.710000000000000000e+02,1.506629226901498219e-05,2.683105295235569542e-11,3.689688478295392762e-04,1.476193774862231446e-05,4.449079688295810210e-10,4.000000000000000000e+00,2.982823001763729496e-05,3.043545203926677261e-07,3.539025555605243025e-04,1.506626543796203032e-05,1.491103960586031361e-07,7.635259336300931179e-07,1.650961822192812386e-06,4.471524717475531144e-06,1.062932999756820103e-05,2.167565788187258692e-05,3.472255021129432885e-05,4.141429999481901206e-05,6.103097447892817082e-05
4.735000000000000000e+02,1.485743973787360509e-05,4.858346851342877068e-11,3.851246461999446630e-04,1.471871351248346194e-05,4.373840430271089128e-10,4.000000000000000000e+00,2.957615325035706873e-05,1.387262253901431537e-07,3.702672064620710426e-04,1.485739115440509195e-05,1.426465404712603516e-07,7.564240595274028411e-07,1.630998841852095304e-06,4.406912313583935394e-06,1.044697958101076709e-05,2.129932008217620164e-05,3.424947694354550654e-05,4.088681607648746142e-05,6.098296293652175938e-05
4.760000000000000000e+02,1.466133183204278785e-05,1.515087050250733219e-11,4.011954011095042504e-04,1.468678258418813286e-05,4.306562337644829384e-10,4.000000000000000000e+00,2.934811441623092241e-05,1.000000000000000036e-10,3.865340692774614896e-04,1.466131668117228521e-05,1.433848053401218883e-07,7.466003913562129469e-07,1.602863928010041737e-06,4.345654313267194354e-06,1.028523564432336534e-05,2.092067605916339684e-05,3.380891728418204136e-05,4.039079508799140134e-05,6.095752325408975526e-05
4.785000000000000000e+02,1.447114938555821009e-05,1.953030397212877649e-11,4.175177553059843225e-04,1.466180845762161761e-05,4.243827917871265639e-10,4.000000000000000000e+00,2.913295784317982770e-05,1.000000000000000036e-10,4.030466059204260870e-04,1.447112985525423759e-05,1.433311758029875791e-07,7.387243117405573137e-07,1.582998594293693119e-06,4.302510737583394132e-06,1.011983338032169087e-05,2.055667512932610254e-05,3.336969731200360202e-05,3.990114991401963706e-05,6.068459511754015798e-05
4.810000000000000000e+02,1.428891146241205693e-05,2.676672419300345200e-11,4.337649463108873469e-04,1.465407657343930311e-05,4.189149510008733728e-10,4.000000000000000000e+00,2.894298803585135835e-05,1.000000000000000036e-10,4.194760348484752950e-04,1.428888469568786420e-05,1.396842184062076650e-07,7.271068384042088028e-07,1.557089340214044554e-06,4.249986329203268246e-06,9.955007364666096131e-06,2.021277030445947610e-05,3.295194577655763949e-05,3.942656605613725079e-05,6.072790541335780295e-05
4.835000000000000000e+02,1.411413009212014527e-05,4.691434088267984400e-11,4.500876689116402188e-04,1.465746878995175166e-05,4.140500595857009971e-10,4.000000000000000000e+00,2.877159888207189692e-05,1.000000000000000036e-10,4.359735388195200702e-04,1.411408317777926222e-05,1.393668165796657541e-07,7.177730021294167199e-07,1.530638389871698791e-06,4.195117713973329857e-06,9.805438855599926527e-06,1.987997772369533105e-05,3.252151726636115536e-05,3.897042580976057413e-05,6.080344807660567933e-05
4.860000000000000000e+02,1.394758207548619646e-05,1.304896530782416247e-11,4.661520292568081900e-04,1.467906579344034839e-05,4.100100183205743750e-10,4.000000000000000000e+00,2.862664786892654315e-05,1.000000000000000036e-10,4.522044471813219699e-04,1.394756902652088817e-05,1.385700308378666800e-07,7.016048160081012175e-07,1.502042535416413261e-06,4.144307841244399744e-06,9.659166574892568454e-06,1.956296939094825748e-05,3.212492180285193789e-05,3.853215953081384841e-05,6.072570986254049248e-05
4.885000000000000000e+02,1.378650590140490141e-05,5.409726452969281800e-11,4.821013533274242551e-04,1.471217931934119290e-05,4.065159652939229394e-10,4.000000000000000000e+00,2.849868522074609431e-05,1.000000000000000036e-10,4.683148474260193333e-04,1.378645180414037128e-05,1.372373755271906962e-07,6.878315976095348170e-07,1.474776005413134538e-06,4.086951859021662834e-06,9.526285595200629185e-06,1.926686908372013884e-05,3.170799375161115820e-05,3.809117938789047253e-05,6.067094483374926411e-05
4.910000000000000000e+02,1.363251396950730718e-05,2.168768431802291863e-10,4.975624671453225374e-04,1.476297015681826230e-05,4.037907249799184142e-10,4.000000000000000000e+00,2.839548412632557118e-05,1.000000000000000036e-10,4.839299531758152082e-04,1.363229709266412714e-05,1.307690807498043350e-07,6.724296306220024730e-07,1.446482917315807353e-06,4.031921930080463923e-06,9.411930097443858666e-06,1.896182863023530000e-05,3.132623441944048132e-05,3.766631414424866786e-05,6.101011897614721255e-05
4.935000000000000000e+02,1.348420010610344026e-05,9.949427076168575048e-11,5.170691790852531295e-04,1.482620069447014712e-05,4.016398795341471339e-10,4.000000000000000000e+00,2.831040080057358908e-05,1.000000000000000036e-10,5.035849789791496537e-04,1.348410061183267911e-05,1.284815268255445417e-07,6.632034786342572912e-07,1.418551201201097661e-06,3.981553744375525331e-06,9.300770292521654746e-06,1.867669791620896462e-05,3.093014154742805208e-05,3.725057944378422511e-05,6.120682739178626576e-05
4.960000000000000000e+02,1.334270751011347414e-05,5.732668228682697260e-11,5.402944354461138195e-04,1.490704086884962167e-05,4.002477111659913846e-10,4.000000000000000000e+00,2.824974837896309580e-05,1.000000000000000036e-10,5.269517279360003267e-04,1.334265018343118676e-05,1.251770023048058819e-07,6.477182965092781809e-07,1.402096259799748362e-06,3.926417070235673883e-06,9.206140160227838131e-06,1.839506652459350452e-05,3.056837706083325644e-05,3.684804264118935699e-05,6.137346227723882407e-05
4.985000000000000000e+02,1.320599479003868930e-05,3.339180726991333064e-10,5.645407745047124112e-04,1.500075533107442908e-05,3.994209588972868572e-10,4.000000000000000000e+00,2.820675012111312007e-05,1.000000000000000036e-10,5.513347797146736897e-04,1.320566087196599076e-05,1.198057964712391656e-07,6.408931052852817065e-07,1.386020617183256724e-06,3.870665335401252413e-06,9.121517666531127946e-06,1.812404585348978222e-05,3.018972134641506998e-05,3.648056423048874332e-05,6.160076694057019437e-05
5.010000000000000000e+02,1.307670172481680869e-05,8.896408499101730481e-11,5.896592588907448610e-04,1.511193254626377813e-05,3.993706332826532343e-10,4.000000000000000000e+00,2.818863427108058513e-05,1.000000000000000036e-10,5.765825571659280490e-04,1.307661276073181698e-05,1.193039020719450820e-07,6.306375199887358296e-07,1.366771258524733218e-06,3.816962922150704115e-06,9.040084834039893453e-06,1.785973161470244780e-05,2.983360351939735064e-05,3.611111073909208417e-05,6.181369192132772780e-05
5.035000000000000000e+02,1.295142172972031061e-05,3.246771446447201852e-11,6.157373066707699317e-04,1.523708447355403841e-05,3.999080680752930955e-10,4.000000000000000000e+00,2.818850620327434733e-05,1.000000000000000036e-10,6.027858849410495804e-04,1.295138926200584665e-05,1.204580817791960721e-07,6.213207336412829465e-07,1.345707685494590285e-06,3.761789999517324063e-06,8.949693686382472025e-06,1.761573101875164542e-05,2.946994871434645765e-05,3.575791770377328754e-05,6.192636115504010822e-05
5.060000000000000000e+02,1.283336953424783384e-05,5.787422188972002597e-11,6.425911249294632326e-04,1.537921270801775043e-05,4.012155571210151528e-10,4.000000000000000000e+00,2.821258224226558427e-05,1.000000000000000036e-10,6.297577553952154496e-04,1.283331166002594458e-05,1.161607463727168063e-07,6.144088385651893788e-07,1.329350116965372793e-06,3.716877684558076006e-06,8.860157626171809325e-06,1.736214592306660983e-05,2.913186527904476449e-05,3.539620447060102528e-05,6.224522972635802430e-05
5.085000000000000000e+02,1.271912444794585138e-05,2.046938115885416513e-11,6.702929563787931753e-04,1.553550298174702829e-05,4.031279796182045828e-10,4.000000000000000000e+00,2.825462742969288136e-05,1.000000000000000036e-10,6.575738319308472917e-04,1.271910397856469203e-05,1.168005032398810792e-07,6.071661201747256493e-07,1.308715865982447381e-06,3.664780610108288305e-06,8.769583316384402087e-06,1.714404745916447769e-05,2.878730679762139317e-05,3.506184135477566637e-05,6.241257261801757574e-05
5.110000000000000000e+02,1.261196614772425958e-05,2.541724319997030498e-11,6.986409965589002267e-04,1.570778906763784294e-05,4.057963275047457549e-10,4.000000000000000000e+00,2.831975521536210082e-05,1.000000000000000036e-10,6.860290304111759654e-04,1.261194073048105929e-05,1.148795464775737602e-07,5.980859195654700868e-07,1.295173613000076868e-06,3.612343694767157336e-06,8.689545348683343988e-06,1.691288406919251705e-05,2.846966330690092628e-05,3.471430526617246107e-05,6.273871130835283021e-05
5.135000000000000000e+02,1.250791207090672768e-05,9.085487437641194751e-11,7.277415993496954812e-04,1.589356525160346694e-05,4.090532807805114237e-10,4.000000000000000000e+00,2.840147732251019293e-05,1.000000000000000036e-10,7.152336872787887993e-04,1.250782121603235137e-05,1.133705730051567790e-07,5.936584150872593799e-07,1.281306065976386733e-06,3.561735373687843713e-06,8.606941319355992896e-06,1.669414158456096286e-05,2.813497371395968390e-05,3.438462335048553584e-05,6.317057791856702605e-05
5.160000000000000000e+02,1.241169618128601901e-05,4.875238065358599829e-11,7.573897044423651397e-04,1.609405358275156319e-05,4.130687628210282993e-10,4.000000000000000000e+00,2.850574976403758389e-05,1.000000000000000036e-10,7.449780082610790851e-04,1.241164742890536513e-05,1.142328558060821514e-07,5.832981200777432762e-07,1.265356355918754995e-06,3.512789711599369945e-06,8.539152103931596397e-06,1.647541930244892977e-05,2.782906458348688474e-05,3.404153357533775060e-05,6.346425045750929298e-05
5.185000000000000000e+02,1.231919029924626234e-05,1.052970432818104858e-11,7.876937390445124454e-04,1.630695574987914756e-05,4.176792554575598045e-10,4.000000000000000000e+00,2.862614604912540989e-05,1.000000000000000036e-10,7.753745487452661390e-04,1.231917976954193456e-05,1.120499839382692668e-07,5.781463371558433412e-07,1.250638658388296192e-06,3.469400355261571287e-06,8.462000929032815669e-06,1.626382438285421046e-05,2.751132288868542874e-05,3.372433442661002564e-05,6.379400439895547637e-05
5.210000000000000000e+02,1.223478593561205887e-05,4.427045088141372133e-11,8.184681131694752400e-04,1.653235518765772835e-05,4.230087549411241341e-10,4.000000000000000000e+00,2.876714112326978553e-05,1.000000000000000036e-10,8.062333272338632201e-04,1.223474166516117744e-05,1.108839052819947663e-07,5.746059204525444562e-07,1.240484131622299388e-06,3.424043799734512155e-06,8.396176425707497506e-06,1.604975217551910996e-05,2.723269549517013549e-05,3.342899729624912252e-05,6.462119425079013927e-05
5.235000000000000000e+02,1.215436218858494623e-05,7.139505977845876767e-12,8.499067425839972132e-04,1.676847882039712916e-05,4.289104021614104748e-10,4.000000000000000000e+00,2.892284100898207539e-05,1.000000000000000036e-10,8.377523803954123110e-04,1.215435504907896797e-05,1.068239229328141567e-07,5.700183938262272361e-07,1.223287034342056658e-06,3.383922215744084692e-06,8.325269661932783701e-06,1.585756362104651955e-05,2.695441486421261410e-05,3.316358173680601223e-05,6.510630104992161447e-05
5.260000000000000000e+02,1.207787558240327806e-05,5.856604570556581358e-11,8.818328185443289257e-04,1.701439991580942882e-05,4.353648830791091151e-10,4.000000000000000000e+00,2.909227549821270857e-05,1.000000000000000036e-10,8.697549429619257002e-04,1.207781701635757295e-05,1.081943038529897560e-07,5.628593258552479878e-07,1.213323703281359782e-06,3.343724082253968606e-06,8.261270568020626060e-06,1.565710710137972552e-05,2.667268959059367116e-05,3.288631582791550672e-05,6.556751772937448569e-05
5.285000000000000000e+02,1.200565720251787813e-05,6.837866997925524918e-11,9.144669144117156812e-04,1.727158045219406263e-05,4.424432961809813945e-10,4.000000000000000000e+00,2.927723765471194076e-05,1.000000000000000036e-10,9.024612572091977522e-04,1.200558882384789829e-05,1.060088090444732020e-07,5.582258821695580833e-07,1.200062016064298504e-06,3.311015749948839104e-06,8.192138086302614563e-06,1.547629933326324976e-05,2.638243299380855199e-05,3.260229958574629706e-05,6.627084584589157943e-05
5.310000000000000000e+02,1.194160895786402647e-05,1.081939923800173788e-10,9.476408466256885281e-04,1.754764128403821788e-05,4.505217391358207958e-10,4.000000000000000000e+00,2.948925024190224436e-05,1.000000000000000036e-10,9.356992376678244542e-04,1.194150076387164630e-05,1.054148558282106556e-07,5.506435402412509078e-07,1.189561713718621203e-06,3.283689013247366930e-06,8.139175322936408462e-06,1.528644382364543669e-05,2.611597283810495782e-05,3.229812299881274905e-05,6.683628751888619018e-05
5.335000000000000000e+02,1.188223134243527404e-05,7.598857466165596060e-11,9.816212419899023045e-04,1.785471761911977637e-05,4.599783629336574938e-10,4.000000000000000000e+00,2.973694896155504872e-05,1.000000000000000036e-10,9.697390106474670186e-04,1.188215535386061222e-05,1.042314410510570421e-07,5.476231782016108516e-07,1.175098155034247195e-06,3.252038097241050728e-06,8.075944969753495110e-06,1.511440781337583015e-05,2.584600438459287752e-05,3.203895243718746146e-05,6.746708840378260873e-05
5.360000000000000000e+02,1.183453737087375660e-05,1.965412591715081294e-11,1.016191133083642036e-03,1.820405359057757346e-05,4.714438419112276074e-10,4.000000000000000000e+00,3.003859096145133006e-05,1.000000000000000036e-10,1.004356595712768262e-03,1.183451771674783971e-05,1.032942042071243947e-07,5.448181532202132678e-07,1.168303024175191464e-06,3.238856781886264392e-06,8.019238299967688911e-06,1.493505394574388177e-05,2.559173643350218174e-05,3.178527095007082579e-05,6.815137927855464039e-05
5.385000000000000000e+02,1.178830129114646384e-05,1.246859671208711106e-10,1.051643782296505245e-03,1.859535038961418466e-05,4.847511034433697163e-10,4.000000000000000000e+00,3.038365168076064850e-05,1.000000000000000036e-10,1.039855481005358710e-03,1.178817660517934293e-05,1.029161323735826197e-07,5.387948115459420142e-07,1.155236630695100930e-06,3.214894206152059640e-06,7.953351261684344248e-06,1.477261002878875473e-05,2.532192158547059925e-05,3.153320363436072101e-05,6.899679579287334497e-05
5.410000000000000000e+02,1.174988841048876091e-05,3.522629661559550041e-11,1.087585260573852280e-03,1.900357601292412338e-05,4.991957789379232667e-10,4.000000000000000000e+00,3.075346442341288260e-05,1.000000000000000036e-10,1.075835372163363524e-03,1.174985318419214471e-05,1.009610806587190064e-07,5.324645070660828458e-07,1.138333692510275519e-06,3.191433530555592552e-06,7.892079410285918363e-06,1.463179930884378951e-05,2.509596442940156686e-05,3.128609634404490932e-05,6.984662336416948216e-05
5.435000000000000000e+02,1.171265843458752015e-05,1.158627062070371641e-11,1.270624529480864680e-03,1.939832382172902364e-05,5.134813346979739425e-10,4.000000000000000000e+00,3.111098225631654549e-05,1.000000000000000036e-10,1.258911871046277135e-03,1.171264684831689959e-05,9.935407426652138640e-08,5.314571657089577445e-07,1.129405084739420754e-06,3.172882624547385946e-06,7.826627239933962220e-06,1.451201837252868184e-05,2.484947117962399605e-05,3.108450922953613182e-05,7.085084460975580635e-05
5.460000000000000000e+02,1.168319489544868354e-05,1.120293649655575192e-11,1.376495208772501606e-03,1.976131108292746992e-05,5.270064586812702775e-10,4.000000000000000000e+00,3.144450597837615346e-05,1.000000000000000036e-10,1.364812013877052905e-03,1.168318369251218636e-05,1.015208690348761193e-07,5.247365232766263087e-07,1.124589606473579496e-06,3.157930927983687667e-06,7.772550804937107885e-06,1.439256855969006508e-05,2.461044815759418173e-05,3.087167218517180515e-05,7.180579601184901371e-05
5.485000000000000000e+02,1.165295086596698131e-05,2.994429284263876166e-11,1.404770765707206688e-03,2.010783583127156475e-05,5.401163257020092219e-10,4.000000000000000000e+00,3.176078669723854267e-05,1.000000000000000036e-10,1.393117814841239761e-03,1.165292092167413895e-05,1.009296464008042289e-07,5.231716849010998144e-07,1.117335489625681817e-06,3.143498296467974074e-06,7.711700849905320048e-06,1.429060940196453646e-05,2.436278868621529603e-05,3.066387152811412973e-05,7.260673739665549878e-05
5.510000000000000000e+02,1.163505265125610811e-05,6.916345979195686782e-11,1.373451012963564609e-03,2.048545577144990278e-05,5.550283483615316924e-10,4.000000000000000000e+00,3.212050842270601259e-05,1.000000000000000036e-10,1.361815960312308567e-03,1.163498348779631633e-05,9.764394617284236689e-08,5.235859375610580779e-07,1.114610999233678044e-06,3.126614549277172475e-06,7.664464183146581000e-06,1.419693112862356175e-05,2.413832320652400538e-05,3.046997725532923053e-05,7.378625214173835714e-05
5.535000000000000000e+02,1.162129379257440475e-05,6.610181054810149584e-12,1.301618410641187766e-03,2.096583037200845819e-05,5.746205126011605544e-10,4.000000000000000000e+00,3.258712416458286294e-05,1.000000000000000036e-10,1.289997116848613443e-03,1.162128718239335056e-05,9.766077264501496424e-08,5.217487684865934301e-07,1.113694648227724690e-06,3.119293655486746952e-06,7.611658910358082044e-06,1.409952070972909707e-05,2.390619805373626089e-05,3.030632712374883565e-05,7.472717140696775279e-05
5.560000000000000000e+02,1.162450600984284302e-05,2.397878229436524309e-12,1.316200524157112037e-03,2.157729056758171454e-05,6.007086082107232370e-10,4.000000000000000000e+00,3.320179657742455587e-05,1.000000000000000036e-10,1.304576018147269277e-03,1.162450361196461289e-05,9.937337713806137118e-08,5.219253440586369812e-07,1.117435890690943674e-06,3.106557483430754444e-06,7.573521336712828934e-06,1.402016301682125151e-05,2.368750745749374233e-05,3.012364458862050950e-05,7.550079103343195939e-05
5.585000000000000000e+02,1.163002805108355963e-05,7.551773669859156041e-12,1.453398739596517336e-03,2.227710362746436067e-05,6.315268984977764534e-10,4.000000000000000000e+00,3.390713167854792029e-05,1.000000000000000036e-10,1.441768711545433857e-03,1.163002049930988993e-05,9.839677236697935145e-08,5.220117301642039304e-07,1.118606985126290499e-06,3.099449578578396006e-06,7.528591642640351163e-06,1.394603654972341218e-05,2.347579280688970915e-05,2.996042449112541457e-05,7.681514642918397954e-05
5.610000000000000000e+02,1.164333642129205088e-05,9.124094592529987130e-12,1.658349016112913238e-03,2.296977768719580260e-05,6.631779700185841978e-10,4.000000000000000000e+00,3.461311410848785179e-05,1.000000000000000036e-10,1.646705679691621172e-03,1.164332729719745884e-05,1.000202118244880828e-07,5.256648138834104173e-07,1.119330211769464028e-06,3.089248841116364999e-06,7.491514045218106956e-06,1.388392763970542106e-05,2.329045940366820930e-05,2.980414523270796833e-05,7.829546844251686788e-05
5.635000000000000000e+02,1.165264568822649467e-05,7.076445129725756405e-11,1.779330057930954712e-03,2.357430345468181811e-05,6.915319349087665548e-10,4.000000000000000000e+00,3.522694914290831617e-05,1.000000000000000036e-10,1.767677412242728285e-03,1.165257492377519759e-05,9.941269926625020711e-08,5.271454873889647750e-07,1.118437190373980901e-06,3.088066334676116713e-06,7.451721655163890334e-06,1.383302533375047950e-05,2.308842318568384911e-05,2.968415463606743196e-05,7.924727245988204369e-05
5.660000000000000000e+02,1.166851532888386351e-05,2.059511490149151921e-11,1.805490683156162589e-03,2.405062955448759030e-05,7.145870319475899433e-10,4.000000000000000000e+00,3.571914488337145550e-05,1.000000000000000036e-10,1.793822167827278805e-03,1.166849473376896236e-05,9.679273071336333814e-08,5.316133471753718705e-07,1.121730767368906462e-06,3.085548417377097923e-06,7.426059554647229273e-06,1.381021497326360124e-05,2.289395598213790235e-05,2.957840626261799572e-05,8.090084616974350072e-05
5.685000000000000000e+02,1.167941877655508088e-05,7.885765703810034062e-12,1.750814153878577041e-03,2.441047527917972272e-05,7.322801263135917815e-10,4.000000000000000000e+00,3.608989405573480021e-05,1.000000000000000036e-10,1.739134735102022041e-03,1.167941089078937779e-05,1.005381504591903894e-07,5.304207333831368973e-07,1.121938021482633200e-06,3.083091754017140259e-06,7.391528221098803924e-06,1.377373627183424858e-05,2.271059015883242837e-05,2.943953186556260248e-05,8.183038429001724182e-05
5.710000000000000000e+02,1.169907428045302903e-05,3.847330242784139756e-11,1.717817043524831480e-03,2.469389475943070032e-05,7.466567774093965819e-10,4.000000000000000000e+00,3.639296903988372935e-05,1.000000000000000036e-10,1.706117969244378384e-03,1.169903580715060088e-05,9.956609798950268541e-08,5.271452077669632234e-07,1.121505789265264791e-06,3.079184055802607300e-06,7.373962676029462944e-06,1.375412895369127253e-05,2.252383083849468046e-05,2.935514423309255042e-05,8.387262106626125772e-05
5.735000000000000000e+02,1.171550588630575885e-05,9.174881581289740134e-11,1.647249566020113310e-03,2.496517375082533125e-05,7.605129785809627999e-10,4.000000000000000000e+00,3.668067963713108671e-05,1.000000000000000036e-10,1.635534060133807558e-03,1.171541413748994548e-05,1.000896993193807326e-07,5.259181071082104202e-07,1.115838867239768807e-06,3.074801167751007657e-06,7.347564947831887756e-06,1.373251785827997531e-05,2.235359312956591003e-05,2.927662126921806626e-05,8.546042064912683035e-05
5.760000000000000000e+02,1.174759469811400557e-05,5.976603392232704318e-12,1.542988003186921775e-03,2.529013364331471391e-05,7.775968408878753713e-10,4.000000000000000000e+00,3.703772834142871778e-05,1.000000000000000036e-10,1.531240408488807785e-03,1.174758872151061267e-05,9.890837719100025752e-08,5.258938715014255244e-07,1.113141721160342089e-06,3.064561299147247957e-06,7.325677938409134940e-06,1.371719352395703801e-05,2.219974294608182419e-05,2.920131512441487130e-05,8.698748794713709461e-05
5.785000000000000000e+02,1.178275484789162275e-05,2.594465156435022149e-11,1.484441622986508707e-03,2.572367301351325382e-05,8.005406651116634615e-10,4.000000000000000000e+00,3.750642786140487826e-05,1.000000000000000036e-10,1.472658868138617154e-03,1.178272890324005781e-05,1.007091751099932020e-07,5.275726019529532168e-07,1.106397300066109288e-06,3.060403819111571965e-06,7.297072235508608723e-06,1.370411070475701164e-05,2.204400832143099513e-05,2.921139666541510590e-05,8.878381058478219143e-05
5.810000000000000000e+02,1.183212232390889891e-05,9.307975082220101221e-11,1.313671376774676759e-03,2.626902896300218503e-05,8.300610013469907675e-10,4.000000000000000000e+00,3.810115128691108564e-05,1.000000000000000036e-10,1.301839254450767912e-03,1.183202924415807600e-05,9.784508331036889634e-08,5.227963888736129698e-07,1.102132359368664914e-06,3.048028103473304076e-06,7.278526450036598475e-06,1.370016002994322993e-05,2.191463093224667820e-05,2.918641916600244629e-05,9.060296668341567220e-05
5.835000000000000000e+02,1.188465337281335550e-05,1.173089776862542788e-11,1.646655813977738201e-03,2.689804111006810066e-05,8.647496013508371362e-10,4.000000000000000000e+00,3.878269448288145616e-05,1.000000000000000036e-10,1.634771160604924899e-03,1.188464164191558614e-05,9.879138226842152194e-08,5.218771797543901440e-07,1.100309596635880922e-06,3.046174829834976929e-06,7.252888011714621655e-06,1.368475076316451333e-05,2.179384304107218604e-05,2.920740376297408785e-05,9.212283772846527482e-05
5.860000000000000000e+02,1.195131933133892685e-05,2.327933767132538171e-11,1.878122296648044535e-03,2.763407935047661876e-05,9.064763753080739469e-10,4.000000000000000000e+00,3.958539868181554222e-05,1.000000000000000036e-10,1.866170977316705540e-03,1.195129605200125605e-05,9.645947541338137327e-08,5.184981265882669980e-07,1.096023209548656893e-06,3.039902600183876041e-06,7.237512715637128247e-06,1.368365335903869317e-05,2.169822196932620129e-05,2.926263164855221087e-05,9.411708953006746238e-05
5.885000000000000000e+02,1.202562709549524093e-05,6.559244667579424946e-11,1.968934547983653555e-03,2.866453318116012367e-05,9.662711695337390247e-10,4.000000000000000000e+00,4.069016027665536291e-05,1.000000000000000036e-10,1.956908920888158522e-03,1.202556150304856496e-05,9.708361683809708816e-08,5.171605397173503003e-07,1.090497058420173128e-06,3.027233999304378521e-06,7.204348707830351873e-06,1.366427248024738010e-05,2.161464448833790445e-05,2.930436123331636389e-05,9.587270454753553991e-05
5.910000000000000000e+02,1.212177354302537794e-05,2.516833509007322253e-11,2.876883261384247364e-03,3.017943468446885336e-05,1.057735671702511465e-09,4.000000000000000000e+00,4.230120822749423469e-05,1.000000000000000036e-10,2.864761487841221803e-03,1.212174837469028850e-05,9.696805185989408198e-08,5.140807281064965545e-07,1.086724394001505267e-06,3.010245178710534624e-06,7.184088956290177952e-06,1.366410236188273682e-05,2.156087720133490612e-05,2.943929022592385708e-05,9.860310759738129943e-05
5.935000000000000000e+02,1.221685466292256790e-05,2.908492507358690907e-11,4.322596126073997326e-03,3.191190778276087428e-05,1.167621396190406638e-09,4.000000000000000000e+00,4.412876244568344049e-05,1.000000000000000036e-10,4.310379271411074638e-03,1.221682557799749353e-05,9.831526895387565495e-08,5.145928685451672183e-07,1.075746854081951342e-06,2.996119319481652033e-06,7.160558603339055819e-06,1.365302980776434792e-05,2.150869832318440538e-05,2.952875895759970459e-05,1.008453965014820660e-04
5.960000000000000000e+02,1.231735882975662452e-05,3.407582356728858667e-11,5.208433235194775274e-03,3.333723729211884558e-05,1.263088718812023174e-09,4.000000000000000000e+00,4.565459612187546841e-05,1.000000000000000036e-10,5.196115876365019030e-03,1.231732475393305773e-05,9.672120847990640479e-08,5.124040649423083588e-07,1.070221417675374536e-06,2.979896251423807960e-06,7.140612630969965537e-06,1.367638686300011131e-05,2.152896846572588299e-05,2.968532284424593311e-05,1.024451478318153512e-04
5.985000000000000000e+02,1.240519505231733802e-05,9.891442542772139393e-12,5.521496240890660587e-03,3.425652902287998526e-05,1.327398644981457763e-09,4.000000000000000000e+00,4.666172407519732159e-05,1.000000000000000036e-10,5.509091045838343352e-03,1.240518516087479593e-05,9.720548306017751629e-08,5.121808723620476213e-07,1.064312806929936079e-06,2.964324750950409860e-06,7.110683388301470717e-06,1.367792826833240749e-05,2.155125521897438667e-05,2.989489518224295738e-05,1.051378888773894381e-04
6.010000000000000000e+02,1.250821986133404512e-05,1.874092455652706924e-11,5.419667373454561954e-03,3.479700216364643120e-05,1.367286923676286019e-09,4.000000000000000000e+00,4.730522202498047463e-05,1.000000000000000036e-10,5.407159153593228337e-03,1.250820112040948853e-05,9.685868608525401814e-08,5.085284389155346324e-07,1.059463594815869387e-06,2.949763728802816810e-06,7.093502813356665111e-06,1.370816169638666743e-05,2.162287720427675701e-05,3.018838484418387069e-05,1.084898046742425597e-04
6.035000000000000000e+02,1.260970359084761766e-05,3.973252415249124787e-11,5.070050583369623866e-03,3.518909658858968383e-05,1.397277143370129481e-09,4.000000000000000000e+00,4.779880017943730319e-05,1.000000000000000036e-10,5.057440879778776592e-03,1.260966385832346550e-05,9.774113973564197652e-08,5.082481167549870514e-07,1.052871568274714067e-06,2.937923440894107409e-06,7.074330022363510998e-06,1.373111931098247148e-05,2.172442749883504522e-05,3.044367315924740238e-05,1.111018472949108337e-04
6.060000000000000000e+02,1.273164664073108090e-05,1.173446476210721965e-11,4.596735282605754133e-03,3.564210774557740214e-05,1.432454670731787322e-09,4.000000000000000000e+00,4.837375438630848643e-05,1.000000000000000036e-10,4.584003635965023388e-03,1.273163490626631858e-05,9.498112959888706182e-08,5.086418882376403874e-07,1.048671539083460278e-06,2.925649938615592718e-06,7.051290543665033350e-06,1.378056570751934559e-05,2.186339562812815565e-05,3.081582685610406204e-05,1.138487182880520960e-04
6.085000000000000000e+02,1.286539680075330783e-05,4.379653257974108833e-11,4.080097655901257329e-03,3.633713879603593145e-05,1.485906090723212535e-09,4.000000000000000000e+00,4.920253559678923759e-05,1.000000000000000036e-10,4.067232259100503691e-03,1.286535300422072819e-05,9.488555768869928982e-08,5.080667007758937896e-07,1.039567240275068792e-06,2.910354101243901825e-06,7.020197281593461690e-06,1.380395716990413594e-05,2.202143849998165420e-05,3.125326432671527425e-05,1.170661817753093571e-04
6.110000000000000000e+02,1.303712841713024586e-05,2.081382718839040659e-11,3.568200684794724069e-03,3.742524917919123228e-05,1.570615993489299105e-09,4.000000000000000000e+00,5.046237759632147814e-05,1.000000000000000036e-10,3.555163556377593809e-03,1.303710760330305719e-05,9.545023440826197889e-08,5.044354175105658717e-07,1.037695142781719072e-06,2.890705914922082372e-06,6.988401946362412305e-06,1.384617815086418391e-05,2.224377778980578092e-05,3.182405582150946881e-05,1.207660755967500399e-04
6.135000000000000000e+02,1.322322374512315767e-05,3.215928849786067337e-11,3.409440870369304533e-03,3.895110439740889015e-05,1.692042179991436068e-09,4.000000000000000000e+00,5.217432814253204613e-05,1.000000000000000036e-10,3.396217646624181269e-03,1.322319158583466050e-05,9.368499423174859773e-08,4.981064830303727539e-07,1.027037366861885979e-06,2.871976086716595441e-06,6.946721331795629377e-06,1.387454038337251784e-05,2.246843032834236288e-05,3.247004179981072963e-05,1.242363447515992109e-04
6.160000000000000000e+02,1.343774443857548324e-05,7.068222110014131978e-11,3.687035105520747921e-03,4.077460838708446453e-05,1.843141664716564888e-09,4.000000000000000000e+00,5.421235282565994607e-05,1.000000000000000036e-10,3.673597361082172642e-03,1.343767375635438354e-05,9.332010082907614983e-08,4.929564771846807842e-07,1.020332934017253036e-06,2.851387609502723980e-06,6.899313023242082517e-06,1.390526930885074436e-05,2.276122693479723202e-05,3.333920832820077369e-05,1.288427314145950927e-04
6.185000000000000000e+02,1.367198476551389005e-05,5.279238957878675524e-11,4.238166394546242707e-03,4.282012740428399499e-05,2.020486478347556959e-09,4.000000000000000000e+00,5.649211216979788504e-05,1.000000000000000036e-10,4.224494409780728960e-03,1.367193197312431157e-05,9.364855436203293655e-08,4.884102071924218780e-07,1.010247093045493848e-06,2.831839209303173812e-06,6.844002588253597110e-06,1.392018077267337114e-05,2.307899223753889605e-05,3.420935876787343225e-05,1.340658368729917473e-04
6.210000000000000000e+02,1.396208108828697870e-05,1.863737511028017470e-11,4.395073219170464104e-03,4.530761647089084692e-05,2.247719818589240357e-09,4.000000000000000000e+00,5.926969755917782393e-05,1.000000000000000036e-10,4.381111138082176802e-03,1.396206245091186788e-05,8.968890726500905094e-08,4.822482297230748122e-07,1.001175815428887174e-06,2.802640607820017347e-06,6.784782470906898665e-06,1.394139780458808070e-05,2.343087796957585663e-05,3.526175953903122498e-05,1.405327688102340513e-04
6.235000000000000000e+02,1.429568274256103699e-05,3.908822561692144722e-11,4.853974972173336240e-03,4.864569875366671657e-05,2.570770552308448892e-09,4.000000000000000000e+00,6.294138149622774848e-05,1.000000000000000036e-10,4.839679289430774863e-03,1.429564365433542011e-05,8.803037964334026388e-08,4.712446780645082876e-07,9.863382931309515898e-07,2.770843751765746374e-06,6.705906087930375258e-06,1.393339382595383302e-05,2.383555230019580298e-05,3.636933247221247749e-05,1.491690836860015907e-04
6.260000000000000000e+02,1.470667884675676451e-05,2.010044081632698744e-11,5.387114650689297721e-03,5.318589954099265120e-05,3.045026312686205017e-09,4.000000000000000000e+00,6.789257838774941740e-05,1.000000000000000036e-10,5.372407971842541388e-03,1.470665874631594859e-05,8.612961969570196013e-08,4.650811702072172819e-07,9.675975159643457870e-07,2.740916067884204388e-06,6.617560286113837103e-06,1.392878220674564690e-05,2.434279560112195213e-05,3.771789326571914260e-05,1.573338313876619004e-04
6.285000000000000000e+02,1.519001402387284795e-05,1.381966496451486388e-11,5.994960198560808119e-03,5.910253603097186527e-05,3.723846291337782180e-09,4.000000000000000000e+00,7.429255005484471661e-05,1.000000000000000036e-10,5.979770184536934916e-03,1.519000020420788363e-05,8.454297504228304435e-08,4.513503240545900946e-07,9.494672490510172885e-07,2.699741939069658242e-06,6.500769174983338195e-06,1.389657759152794271e-05,2.488147832736203074e-05,3.908092200089215677e-05,1.663497876006926612e-04
6.310000000000000000e+02,1.574659630530292754e-05,3.406651060685220299e-11,6.809066188120265796e-03,6.620087022045535730e-05,4.630510513147751826e-09,4.000000000000000000e+00,8.194746652575828484e-05,1.000000000000000036e-10,6.793319591814963275e-03,1.574656223879232199e-05,8.392401445834009130e-08,4.433059264442530665e-07,9.333083385864995792e-07,2.647844843540085165e-06,6.383549819359220256e-06,1.386681646147961742e-05,2.553304592313313239e-05,4.056801041382114738e-05,1.765388823662974148e-04
6.335000000000000000e+02,1.628800950216278672e-05,4.604999132580167303e-11,8.556386830234021315e-03,7.366614909138077057e-05,5.692000775496087954e-09,4.000000000000000000e+00,8.995415859354355728e-05,1.000000000000000036e-10,8.540098820731858650e-03,1.628796345217146206e-05,8.007315442367031056e-08,4.296986633520383910e-07,9.111238925326415333e-07,2.591552512075364328e-06,6.268734047629485407e-06,1.382189701097322955e-05,2.615669733233805410e-05,4.199102430788368676e-05,1.871473640649116022e-04
6.360000000000000000e+02,1.673669868312157864e-05,1.341873559818847700e-11,1.033702828827519349e-02,8.020175193769158264e-05,6.712438096684617762e-09,4.000000000000000000e+00,9.693845062081316466e-05,1.000000000000000036e-10,1.032029158959207188e-02,1.673668526438598032e-05,7.916209746342740767e-08,4.235204566876154005e-07,8.952695767624158310e-07,2.549436632312755483e-06,6.183281829883505969e-06,1.381544033498751325e-05,2.674274901803787966e-05,4.314875605349009226e-05,1.947408392612617466e-04
6.385000000000000000e+02,1.701299633730715463e-05,3.655430541274339885e-11,1.185086345798917404e-02,8.458345292222908612e-05,7.443802552620169311e-09,4.000000000000000000e+00,1.015964492595362374e-04,1.000000000000000036e-10,1.183385046165186770e-02,1.701295978300174140e-05,7.527010049404793153e-08,4.157779095837223992e-07,8.884027043132357512e-07,2.519513928508321725e-06,6.142401178397076852e-06,1.381441979682241442e-05,2.723409819454598375e-05,4.406111953636544939e-05,2.002227639297443412e-04
6.410000000000000000e+02,1.714301038301281401e-05,1.435784148651989699e-11,1.286190171160448391e-02,8.657008850930983227e-05,7.788263029501819517e-09,4.000000000000000000e+00,1.037130988923226497e-04,1.000000000000000036e-10,1.284475870122147104e-02,1.714299602517132629e-05,7.719875230056797603e-08,4.163447793721873417e-07,8.872155517612573428e-07,2.516119986118324795e-06,6.161254200698586691e-06,1.389049995889770276e-05,2.765754887845077353e-05,4.467146586062489030e-05,2.007761487823070347e-04
6.435000000000000000e+02,1.719516931373315285e-05,1.683357971969303143e-11,1.331541655326542659e-02,8.709655816074115848e-05,7.881484291175319678e-09,4.000000000000000000e+00,1.042917274744743045e-04,1.000000000000000036e-10,1.329822138395169405e-02,1.719515248015343294e-05,7.703143736637926436e-08,4.140946578592682618e-07,8.910911313366313747e-07,2.522015210433032534e-06,6.210785917200718382e-06,1.396648578762969809e-05,2.802153087698599877e-05,4.519562015262589043e-05,2.021314926364799289e-04
6.460000000000000000e+02,1.726145702116161694e-05,3.596901189699351303e-12,1.324905689321347578e-02,8.707503829322640735e-05,7.880020192260256204e-09,4.000000000000000000e+00,1.043364953143880277e-04,1.000000000000000036e-10,1.323179543619231423e-02,1.726145342426042817e-05,7.774336985641294898e-08,4.180712337055289566e-07,8.925004914461732408e-07,2.526550321975683040e-06,6.276792902288996277e-06,1.408089420275435746e-05,2.852471763148830172e-05,4.571552843368159699e-05,2.037852561573915778e-04
6.485000000000000000e+02,1.743896002749288781e-05,3.139448096510058060e-11,1.279565412839522333e-02,8.763091115840356872e-05,7.983293917292513916e-09,4.000000000000000000e+00,1.050698711858964599e-04,1.000000000000000036e-10,1.277821516836773023e-02,1.743892863301192285e-05,7.898762892322319640e-08,4.208740376265485398e-07,8.920372482174148374e-07,2.531240271563517550e-06,6.336975838233845760e-06,1.420078918170718959e-05,2.919110387200391285e-05,4.682254439516887761e-05,2.068092951818814519e-04
6.510000000000000000e+02,1.782209400426486875e-05,3.207851188576746201e-12,1.367116034643470375e-02,9.105135234606114741e-05,8.607975798743428888e-09,4.000000000000000000e+00,1.088734463503260162e-04,1.000000000000000036e-10,1.365333825243043864e-02,1.782209079641368165e-05,7.877019545044389178e-08,4.184851669776981272e-07,8.870512251289320090e-07,2.534234288626499548e-06,6.394628751837148439e-06,1.434379885386962730e-05,3.002748381026071632e-05,4.843890981525407285e-05,2.115417963067538123e-04
6.535000000000000000e+02,1.837151049530113276e-05,4.161632257996093333e-11,1.446125921918539094e-02,9.931594785362567320e-05,1.020116989594305403e-08,4.000000000000000000e+00,1.176874583489268060e-04,1.000000000000000036e-10,1.444288770869008899e-02,1.837146887897855193e-05,7.944511544840210436e-08,4.184117251418452059e-07,8.845776205926875809e-07,2.525548206966172324e-06,6.421672098069550799e-06,1.453069322734187155e-05,3.110209172901239451e-05,5.042877885627774321e-05,2.181261606376728600e-04
6.560000000000000000e+02,1.908622665881192453e-05,1.370327486540543637e-11,2.351883897311165400e-02,1.199509536118397503e-04,1.475251532046127611e-08,4.000000000000000000e+00,1.390371802706516816e-04,1.000000000000000036e-10,2.349975274645284273e-02,1.908621295553705784e-05,7.864138321331859944e-08,4.175863243934512264e-07,8.832576400697398735e-07,2.519245043983044814e-06,6.439444817548559679e-06,1.474757254200572825e-05,3.234046588654065511e-05,5.277963530817612702e-05,2.265672982502733564e-04
6.585000000000000000e+02,2.010017747059713119e-05,7.864870243943038963e-12,4.505659684938460169e-02,1.685348372670124448e-04,2.880800850696786840e-08,4.000000000000000000e+00,1.886350147376095827e-04,1.000000000000000036e-10,4.503649667191400585e-02,2.010016960572688727e-05,8.029440204458434016e-08,4.191366434472672030e-07,8.854094276084650834e-07,2.519135244357706775e-06,6.446240409884303825e-06,1.498844516569810145e-05,3.367658793810143693e-05,5.549870324713604435e-05,2.368933051244548197e-04
6.610000000000000000e+02,2.156697456410289670e-05,1.240667446278315248e-11,7.369887098007803228e-02,2.534401916819865939e-04,6.469706515165076497e-08,4.000000000000000000e+00,2.750071662460895042e-04,1.000000000000000036e-10,7.367730400551393555e-02,2.156696215742843369e-05,8.055688327888850665e-08,4.184593599999095899e-07,8.833495806631459496e-07,2.524204214551718878e-06,6.462018338767369025e-06,1.528736395114903857e-05,3.533400844029353939e-05,5.880747454937995666e-05,2.515093760283850996e-04
6.635000000000000000e+02,2.364523783009269125e-05,1.699196868956494532e-11,1.059158312682053904e-01,3.889988367259122350e-04,1.518791922461545653e-07,4.000000000000000000e+00,4.126440745560049127e-04,1.000000000000000036e-10,1.058921860303752988e-01,2.364522083812400032e-05,7.923010189047115046e-08,4.173799340067885668e-07,8.827961664113095700e-07,2.541417080306353233e-06,6.501428449602860760e-06,1.570319267383134574e-05,3.719537533019521967e-05,6.268337725246836889e-05,2.686806588005525589e-04
6.660000000000000000e+02,2.646130460509219011e-05,1.642427708118461083e-10,1.412481566404671929e-01,5.935824421127110749e-04,3.530403162258934415e-07,4.000000000000000000e+00,6.200437467178032853e-04,1.000000000000000036e-10,1.412216953358620963e-01,2.646114036232137816e-05,7.873168934509798136e-08,4.103370367959448980e-07,8.849048023718915541e-07,2.558309949201330960e-06,6.562387708257304825e-06,1.628328392142999970e-05,3.929297432452923567e-05,6.650987469155449376e-05,2.900299481238812426e-04
6.685000000000000000e+02,2.995458012767111258e-05,1.387620221733458901e-11,2.346028031170366290e-01,8.721713485144496486e-04,7.615801380401383423e-07,4.000000000000000000e+00,9.021259286421208154e-04,1.000000000000000036e-10,2.345728485369089622e-01,2.995456625146889623e-05,7.531382549751247358e-08,4.047590298742241913e-07,8.842369523588026700e-07,2.577474677926480227e-06,6.599295183071419769e-06,1.694792198468539460e-05,4.170586377430367828e-05,7.122365420893351877e-05,3.148976271592462657e-04
6.710000000000000000e+02,3.426588243852754149e-05,3.977314880790299074e-11,3.450059423265852132e-01,1.219082739483401184e-03,1.487336876405645851e-06,4.000000000000000000e+00,1.253348621921928719e-03,1.000000000000000036e-10,3.449716764441466688e-01,3.426584266537873033e-05,8.016142669269729317e-08,4.063106535381204315e-07,8.788903183945142700e-07,2.579536749377802358e-06,6.659354052638425579e-06,1.781839364367593511e-05,4.470661117893484946e-05,7.712548948176611830e-05,3.484473193661889235e-04
6.735000000000000000e+02,3.902923310493905336e-05,1.888251669037246657e-11,4.510437586069912519e-01,1.599591668272835323e-03,2.560216786244631771e-06,4.000000000000000000e+00,1.638620901377774424e-03,1.000000000000000036e-10,4.510047293738863039e-01,3.902921422242236189e-05,8.549813293081137935e-08,4.255149623715086540e-07,8.928521940110842424e-07,2.608633274350016988e-06,6.700882900857416609e-06,1.886178069015640593e-05,4.832064123931303679e-05,8.483575351886668439e-05,3.870352753579794024e-04
6.760000000000000000e+02,4.368446603438620230e-05,7.182760554766719051e-11,5.444494482454627082e-01,1.908820032583536004e-03,3.645502249364921784e-06,4.000000000000000000e+00,1.952504498617922213e-03,1.000000000000000036e-10,5.444057637794282867e-01,4.368439420678065275e-05,9.275128898505085844e-08,4.602701871101450094e-07,9.425162494231655346e-07,2.647698273542365421e-06,6.654416314799729409e-06,2.009336075419099440e-05,5.317631021093746369e-05,9.499892435317092447e-05,4.413710079175050573e-04


==> figures/data/3d/gr1_p180_higher_order_subset0_history_size.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,0.000000000000000000e+00,1.000000000000000000e+02,4.000000000000000000e+00,1.000000000000000000e+01,1.000000000000000000e+01,-0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01
-1.960000000000003695e+02,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,0.000000000000000000e+00,1.600000000000000000e+03,4.000000000000000000e+00,4.000000000000000000e+01,4.000000000000000000e+01,-0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01
-1.930000000000003979e+02,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,0.000000000000000000e+00,4.900000000000000000e+03,4.000000000000000000e+00,7.000000000000000000e+01,7.000000000000000000e+01,-0.000000000000000000e+00,0.000000000000000000e+00,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01
-1.900000000000003979e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,0.000000000000000000e+00,1.000000000000000000e+04,4.000000000000000000e+00,1.000000000000000000e+02,1.000000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
-1.870000000000003979e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,0.000000000000000000e+00,1.690000000000000000e+04,4.000000000000000000e+00,1.300000000000000000e+02,1.300000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02
-1.840000000000003979e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,0.000000000000000000e+00,2.560000000000000000e+04,4.000000000000000000e+00,1.600000000000000000e+02,1.600000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02
-1.810000000000003979e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,0.000000000000000000e+00,3.610000000000000000e+04,4.000000000000000000e+00,1.900000000000000000e+02,1.900000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02
-1.780000000000003979e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,0.000000000000000000e+00,4.840000000000000000e+04,4.000000000000000000e+00,2.200000000000000000e+02,2.200000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02
-1.750000000000003979e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,0.000000000000000000e+00,6.250000000000000000e+04,4.000000000000000000e+00,2.500000000000000000e+02,2.500000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02
-1.720000000000003979e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,0.000000000000000000e+00,7.840000000000000000e+04,4.000000000000000000e+00,2.800000000000000000e+02,2.800000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02
-1.690000000000003979e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,0.000000000000000000e+00,9.610000000000000000e+04,4.000000000000000000e+00,3.100000000000000000e+02,3.100000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02
-1.660000000000003979e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,0.000000000000000000e+00,1.156000000000000000e+05,4.000000000000000000e+00,3.400000000000000000e+02,3.400000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02
-1.630000000000003979e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,0.000000000000000000e+00,1.369000000000000000e+05,4.000000000000000000e+00,3.700000000000000000e+02,3.700000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02
-1.600000000000003979e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,0.000000000000000000e+00,1.600000000000000000e+05,4.000000000000000000e+00,4.000000000000000000e+02,4.000000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02
-1.569999999999999716e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,0.000000000000000000e+00,1.849000000000000000e+05,4.000000000000000000e+00,4.300000000000000000e+02,4.300000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02
-1.539999999999999716e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,0.000000000000000000e+00,2.116000000000000000e+05,4.000000000000000000e+00,4.600000000000000000e+02,4.600000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02
-1.509999999999999716e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,0.000000000000000000e+00,2.401000000000000000e+05,4.000000000000000000e+00,4.900000000000000000e+02,4.900000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02
-1.479999999999999716e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,0.000000000000000000e+00,2.704000000000000000e+05,4.000000000000000000e+00,5.200000000000000000e+02,5.200000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02
-1.449999999999999716e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,0.000000000000000000e+00,3.025000000000000000e+05,4.000000000000000000e+00,5.500000000000000000e+02,5.500000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02
-1.419999999999999716e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,0.000000000000000000e+00,3.364000000000000000e+05,4.000000000000000000e+00,5.800000000000000000e+02,5.800000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02
-1.389999999999999716e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,0.000000000000000000e+00,3.721000000000000000e+05,4.000000000000000000e+00,6.100000000000000000e+02,6.100000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02
-1.359999999999999716e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,0.000000000000000000e+00,4.096000000000000000e+05,4.000000000000000000e+00,6.400000000000000000e+02,6.400000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02
-1.329999999999999716e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,0.000000000000000000e+00,4.489000000000000000e+05,4.000000000000000000e+00,6.700000000000000000e+02,6.700000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02
-1.299999999999999716e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,0.000000000000000000e+00,4.900000000000000000e+05,4.000000000000000000e+00,7.000000000000000000e+02,7.000000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02
-1.269999999999999716e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,0.000000000000000000e+00,5.329000000000000000e+05,4.000000000000000000e+00,7.300000000000000000e+02,7.300000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02
-1.239999999999999716e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,0.000000000000000000e+00,5.776000000000000000e+05,4.000000000000000000e+00,7.600000000000000000e+02,7.600000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02
-1.209999999999999716e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,0.000000000000000000e+00,6.241000000000000000e+05,4.000000000000000000e+00,7.900000000000000000e+02,7.900000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02
-1.179999999999999716e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,0.000000000000000000e+00,6.724000000000000000e+05,4.000000000000000000e+00,8.200000000000000000e+02,8.200000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02
-1.149999999999999716e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,0.000000000000000000e+00,7.225000000000000000e+05,4.000000000000000000e+00,8.500000000000000000e+02,8.500000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02
-1.119999999999999716e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,0.000000000000000000e+00,7.744000000000000000e+05,4.000000000000000000e+00,8.800000000000000000e+02,8.800000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02
-1.089999999999999716e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,0.000000000000000000e+00,8.281000000000000000e+05,4.000000000000000000e+00,9.100000000000000000e+02,9.100000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02
-1.059999999999999716e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,0.000000000000000000e+00,8.836000000000000000e+05,4.000000000000000000e+00,9.400000000000000000e+02,9.400000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02
-1.029999999999999716e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,0.000000000000000000e+00,9.409000000000000000e+05,4.000000000000000000e+00,9.700000000000000000e+02,9.700000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02
-9.999999999999997158e+01,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,0.000000000000000000e+00,1.000000000000000000e+06,4.000000000000000000e+00,1.000000000000000000e+03,1.000000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03
-9.699999999999997158e+01,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,0.000000000000000000e+00,1.060900000000000000e+06,4.000000000000000000e+00,1.030000000000000000e+03,1.030000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03
-9.399999999999997158e+01,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,0.000000000000000000e+00,1.123600000000000000e+06,4.000000000000000000e+00,1.060000000000000000e+03,1.060000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03
-9.099999999999997158e+01,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,0.000000000000000000e+00,1.188100000000000000e+06,4.000000000000000000e+00,1.090000000000000000e+03,1.090000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03
-8.799999999999997158e+01,1.113100427223639599e+03,9.860000000000000000e+02,1.120000000000000000e+03,2.961314990905200872e+01,1.239869499732985161e+06,4.000000000000000000e+00,1.142713577132691626e+03,1.083487277314587573e+03,6.899572776360400894e+00,1.271004272236395991e+02,9.860000000000000000e+02,9.860000000000000000e+02,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03
-8.499999999999997158e+01,1.142796861092980407e+03,1.010000000000000000e+03,1.150000000000000000e+03,3.091622845471081860e+01,1.306940478905832861e+06,4.000000000000000000e+00,1.173713089547691197e+03,1.111880632638269617e+03,7.203138907019592807e+00,1.327968610929804072e+02,1.010000000000000000e+03,1.012000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03
-8.199999999999997158e+01,1.172585667240253997e+03,1.036000000000000000e+03,1.180000000000000000e+03,3.182251764210641554e+01,1.375969819646353833e+06,4.000000000000000000e+00,1.204408184882360501e+03,1.140763149598147493e+03,7.414332759746002921e+00,1.365856672402539971e+02,1.036000000000000000e+03,1.036000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03
-7.899999999999997158e+01,1.202379576336557193e+03,1.062000000000000000e+03,1.210000000000000000e+03,3.270706109357983138e+01,1.446786397436658153e+06,4.000000000000000000e+00,1.235086637430136989e+03,1.169672515242977397e+03,7.620423663442807083e+00,1.403795763365571929e+02,1.062000000000000000e+03,1.062000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03
-7.599999999999997158e+01,1.086008448050792140e+03,1.086000000000000000e+03,1.088000000000000000e+03,1.297101847277268294e-01,1.179414366062422050e+06,4.000000000000000000e+00,1.086138158235519768e+03,1.085878737866064512e+03,1.991551949207860162e+00,8.448050792139838450e-03,1.086000000000000000e+03,1.086000000000000000e+03,1.086000000000000000e+03,1.086000000000000000e+03,1.086000000000000000e+03,1.086000000000000000e+03,1.086000000000000000e+03,1.086000000000000000e+03,1.086000000000000000e+03
-7.299999999999997158e+01,1.112000140924464404e+03,1.112000000000000000e+03,1.114000000000000000e+03,1.678776546385429141e-02,1.236544313697858015e+06,4.000000000000000000e+00,1.112016928689928363e+03,1.111983353159000444e+03,1.999859075535596276e+00,1.409244644037244143e-04,1.112000000000000000e+03,1.112000000000000000e+03,1.112000000000000000e+03,1.112000000000000000e+03,1.112000000000000000e+03,1.112000000000000000e+03,1.112000000000000000e+03,1.112000000000000000e+03,1.112000000000000000e+03
-6.999999999999997158e+01,1.132327938645938502e+03,1.132000000000000000e+03,1.134000000000000000e+03,7.404954668172522014e-01,1.282167108971696347e+06,4.000000000000000000e+00,1.133068434112755767e+03,1.131587443179121237e+03,1.672061354061497696e+00,3.279386459385023045e-01,1.132000000000000000e+03,1.132000000000000000e+03,1.132000000000000000e+03,1.132000000000000000e+03,1.132000000000000000e+03,1.132000000000000000e+03,1.134000000000000000e+03,1.134000000000000000e+03,1.134000000000000000e+03
-6.699999999999997158e+01,1.160002054530350733e+03,1.160000000000000000e+03,1.162000000000000000e+03,6.406902220571923656e-02,1.345604770619474351e+06,4.000000000000000000e+00,1.160066123552556519e+03,1.159937985508144948e+03,1.997945469649266670e+00,2.054530350733330124e-03,1.160000000000000000e+03,1.160000000000000000e+03,1.160000000000000000e+03,1.160000000000000000e+03,1.160000000000000000e+03,1.160000000000000000e+03,1.160000000000000000e+03,1.160000000000000000e+03,1.160000000000000000e+03
-6.399999999999997158e+01,1.186000000000000000e+03,1.186000000000000000e+03,1.186000000000000000e+03,0.000000000000000000e+00,1.406596000000000000e+06,4.000000000000000000e+00,1.186000000000000000e+03,1.186000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.186000000000000000e+03,1.186000000000000000e+03,1.186000000000000000e+03,1.186000000000000000e+03,1.186000000000000000e+03,1.186000000000000000e+03,1.186000000000000000e+03,1.186000000000000000e+03,1.186000000000000000e+03
-6.099999999999997158e+01,1.208020463715658934e+03,1.208000000000000000e+03,1.210000000000000000e+03,2.012676517955545585e-01,1.459313481264463393e+06,4.000000000000000000e+00,1.208221731367454595e+03,1.207819196063863274e+03,1.979536284341065766e+00,2.046371565893423394e-02,1.208000000000000000e+03,1.208000000000000000e+03,1.208000000000000000e+03,1.208000000000000000e+03,1.208000000000000000e+03,1.208000000000000000e+03,1.208000000000000000e+03,1.208000000000000000e+03,1.210000000000000000e+03
-5.799999999999997158e+01,1.236000378270930923e+03,1.236000000000000000e+03,1.238000000000000000e+03,2.750270483217599760e-02,1.527696935842283303e+06,4.000000000000000000e+00,1.236027880975763082e+03,1.235972875566098764e+03,1.999621729069076537e+00,3.782709309234633110e-04,1.236000000000000000e+03,1.236000000000000000e+03,1.236000000000000000e+03,1.236000000000000000e+03,1.236000000000000000e+03,1.236000000000000000e+03,1.236000000000000000e+03,1.236000000000000000e+03,1.236000000000000000e+03
-5.499999999999997158e+01,1.257911914792618518e+03,1.256000000000000000e+03,1.258000000000000000e+03,4.103795937951992823e-01,1.582342553788642865e+06,4.000000000000000000e+00,1.258322294386413660e+03,1.257501535198823376e+03,8.808520738148217788e-02,1.911914792618517822e+00,1.256000000000000000e+03,1.258000000000000000e+03,1.258000000000000000e+03,1.258000000000000000e+03,1.258000000000000000e+03,1.258000000000000000e+03,1.258000000000000000e+03,1.258000000000000000e+03,1.258000000000000000e+03
-5.199999999999997158e+01,1.280105945528986013e+03,1.280000000000000000e+03,1.284000000000000000e+03,4.499078050559190967e-01,1.638671434195692185e+06,4.000000000000000000e+00,1.280555853334042013e+03,1.279656037723930012e+03,3.894054471013987495e+00,1.059455289860125049e-01,1.280000000000000000e+03,1.280000000000000000e+03,1.280000000000000000e+03,1.280000000000000000e+03,1.280000000000000000e+03,1.280000000000000000e+03,1.280000000000000000e+03,1.282000000000000000e+03,1.282000000000000000e+03
-4.899999999999997158e+01,1.308000000000000000e+03,1.308000000000000000e+03,1.308000000000000000e+03,0.000000000000000000e+00,1.710864000000000000e+06,4.000000000000000000e+00,1.308000000000000000e+03,1.308000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.308000000000000000e+03,1.308000000000000000e+03,1.308000000000000000e+03,1.308000000000000000e+03,1.308000000000000000e+03,1.308000000000000000e+03,1.308000000000000000e+03,1.308000000000000000e+03,1.308000000000000000e+03
-4.599999999999997158e+01,1.330036284341066903e+03,1.330000000000000000e+03,1.332000000000000000e+03,2.669309437421739095e-01,1.768996588915920118e+06,4.000000000000000000e+00,1.330303215284809085e+03,1.329769353397324721e+03,1.963715658933097075e+00,3.628434106690292538e-02,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.332000000000000000e+03
-4.299999999999997158e+01,1.330582010621254312e+03,5.320000000000000000e+02,1.358000000000000000e+03,1.163729399808979110e+02,1.783991148148697568e+06,4.000000000000000000e+00,1.446954950602152167e+03,1.214209070640356458e+03,2.741798937874568765e+01,7.985820106212543124e+02,6.620000000000000000e+02,1.208000000000000000e+03,1.356000000000000000e+03,1.356000000000000000e+03,1.356000000000000000e+03,1.356000000000000000e+03,1.356000000000000000e+03,1.356000000000000000e+03,1.356000000000000000e+03
-3.999999999999997158e+01,1.336763076306888934e+03,4.500000000000000000e+02,1.384000000000000000e+03,1.961871099174095150e+02,1.825424904275203124e+06,4.000000000000000000e+00,1.532950186224298477e+03,1.140575966389479390e+03,4.723692369311106631e+01,8.867630763068889337e+02,4.620000000000000000e+02,6.360000000000000000e+02,1.382000000000000000e+03,1.382000000000000000e+03,1.382000000000000000e+03,1.382000000000000000e+03,1.384000000000000000e+03,1.384000000000000000e+03,1.384000000000000000e+03
-3.699999999999997158e+01,1.355477444668604903e+03,4.360000000000000000e+02,1.406000000000000000e+03,2.082909878080146200e+02,1.880704238607369596e+06,4.000000000000000000e+00,1.563768432476619637e+03,1.147186456860590170e+03,5.052255533139509680e+01,9.194774446686049032e+02,4.520000000000000000e+02,4.900000000000000000e+02,1.404000000000000000e+03,1.404000000000000000e+03,1.404000000000000000e+03,1.404000000000000000e+03,1.404000000000000000e+03,1.404000000000000000e+03,1.404000000000000000e+03
-3.399999999999997158e+01,1.380846703850946369e+03,4.540000000000000000e+02,1.432000000000000000e+03,2.109830820529492144e+02,1.951251480448584771e+06,4.000000000000000000e+00,1.591829785903895527e+03,1.169863621797997212e+03,5.115329614905363087e+01,9.268467038509463691e+02,4.660000000000000000e+02,5.020000000000000000e+02,1.430000000000000000e+03,1.430000000000000000e+03,1.430000000000000000e+03,1.430000000000000000e+03,1.430000000000000000e+03,1.430000000000000000e+03,1.430000000000000000e+03
-3.099999999999997158e+01,1.403533903459324847e+03,4.560000000000000000e+02,1.456000000000000000e+03,2.167208149855021020e+02,2.016875329807749251e+06,4.000000000000000000e+00,1.620254718444826949e+03,1.186813088473822745e+03,5.246609654067515294e+01,9.475339034593248471e+02,4.640000000000000000e+02,5.000000000000000000e+02,1.454000000000000000e+03,1.454000000000000000e+03,1.454000000000000000e+03,1.454000000000000000e+03,1.454000000000000000e+03,1.454000000000000000e+03,1.456000000000000000e+03
-2.799999999999997158e+01,1.428100293716252281e+03,4.560000000000000000e+02,1.482000000000000000e+03,2.227909721501660840e+02,2.089106266184062231e+06,4.000000000000000000e+00,1.650891265866418280e+03,1.205309321566086282e+03,5.389970628374771877e+01,9.721002937162522812e+02,4.640000000000000000e+02,5.000000000000000000e+02,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03
-2.499999999999997158e+01,1.451730545006823604e+03,4.660000000000000000e+02,1.506000000000000000e+03,2.254913338418163562e+02,2.158367916943571065e+06,4.000000000000000000e+00,1.677221878848640017e+03,1.226239211165007191e+03,5.426945499317639587e+01,9.857305450068236041e+02,4.740000000000000000e+02,5.100000000000000000e+02,1.504000000000000000e+03,1.504000000000000000e+03,1.504000000000000000e+03,1.504000000000000000e+03,1.506000000000000000e+03,1.506000000000000000e+03,1.506000000000000000e+03
-2.199999999999997158e+01,1.476511956328250108e+03,4.820000000000000000e+02,1.532000000000000000e+03,2.295886423341252680e+02,2.232798501869103406e+06,4.000000000000000000e+00,1.706100598662375432e+03,1.246923313994124783e+03,5.548804367174989238e+01,9.945119563282501076e+02,4.820000000000000000e+02,5.160000000000000000e+02,1.530000000000000000e+03,1.530000000000000000e+03,1.530000000000000000e+03,1.530000000000000000e+03,1.530000000000000000e+03,1.530000000000000000e+03,1.530000000000000000e+03
-1.899999999999997158e+01,5.860177638996024143e+02,4.660000000000000000e+02,1.554000000000000000e+03,2.116335297879634254e+02,3.882055705364029855e+05,4.000000000000000000e+00,7.976512936875658397e+02,3.743842341116389889e+02,9.679822361003975857e+02,1.200177638996024143e+02,4.660000000000000000e+02,4.660000000000000000e+02,4.680000000000000000e+02,4.720000000000000000e+02,4.780000000000000000e+02,5.200000000000000000e+02,1.014000000000000000e+03,1.014000000000000000e+03,1.284000000000000000e+03
-1.599999999999997158e+01,4.910278882098142503e+02,4.760000000000000000e+02,5.780000000000000000e+02,1.230065973442794203e+01,2.412596932296920568e+05,4.000000000000000000e+00,5.033285479442421888e+02,4.787272284753863119e+02,8.697211179018574967e+01,1.502788820981425033e+01,4.800000000000000000e+02,4.800000000000000000e+02,4.800000000000000000e+02,4.820000000000000000e+02,4.860000000000000000e+02,4.960000000000000000e+02,5.100000000000000000e+02,5.180000000000000000e+02,5.320000000000000000e+02
-1.299999999999997158e+01,4.896430679997626498e+02,4.740000000000000000e+02,5.800000000000000000e+02,1.240086702640308580e+01,2.399041155432267115e+05,4.000000000000000000e+00,5.020439350261657410e+02,4.772422009733595587e+02,9.035693200023735017e+01,1.564306799976264983e+01,4.740000000000000000e+02,4.780000000000000000e+02,4.800000000000000000e+02,4.820000000000000000e+02,4.840000000000000000e+02,4.940000000000000000e+02,5.080000000000000000e+02,5.180000000000000000e+02,5.300000000000000000e+02
-9.999999999999971578e+00,4.850835978757491489e+02,4.640000000000000000e+02,5.780000000000000000e+02,1.239633264867879880e+01,2.354597659912181844e+05,4.000000000000000000e+00,4.974799305244279708e+02,4.726872652270703270e+02,9.291640212425085110e+01,2.108359787574914890e+01,4.720000000000000000e+02,4.720000000000000000e+02,4.740000000000000000e+02,4.780000000000000000e+02,4.800000000000000000e+02,4.900000000000000000e+02,5.040000000000000000e+02,5.120000000000000000e+02,5.260000000000000000e+02
-6.999999999999971578e+00,5.066842401946241239e+02,4.840000000000000000e+02,5.880000000000000000e+02,1.045693341703022661e+01,2.568382667180917342e+05,4.000000000000000000e+00,5.171411736116543807e+02,4.962273067775939239e+02,8.131575980537587611e+01,2.268424019462412389e+01,4.960000000000000000e+02,5.000000000000000000e+02,5.000000000000000000e+02,5.000000000000000000e+02,5.020000000000000000e+02,5.100000000000000000e+02,5.220000000000000000e+02,5.300000000000000000e+02,5.420000000000000000e+02
-3.999999999999971578e+00,5.179027547024268188e+02,4.960000000000000000e+02,5.920000000000000000e+02,8.081729895460675550e+00,2.682885776864653453e+05,4.000000000000000000e+00,5.259844845978874446e+02,5.098210248069661361e+02,7.409724529757318123e+01,2.190275470242681877e+01,5.060000000000000000e+02,5.100000000000000000e+02,5.140000000000000000e+02,5.140000000000000000e+02,5.140000000000000000e+02,5.180000000000000000e+02,5.300000000000000000e+02,5.360000000000000000e+02,5.460000000000000000e+02
-1.000000000000000000e+00,5.174127455052513369e+02,4.860000000000000000e+02,5.960000000000000000e+02,1.098270715897557004e+01,2.678365690678217798e+05,4.000000000000000000e+00,5.283954526642269229e+02,5.064300383462757509e+02,7.858725449474866309e+01,3.141274550525133691e+01,4.900000000000000000e+02,4.980000000000000000e+02,5.060000000000000000e+02,5.140000000000000000e+02,5.180000000000000000e+02,5.240000000000000000e+02,5.300000000000000000e+02,5.360000000000000000e+02,5.460000000000000000e+02
2.000000000000000000e+00,5.423539874206372815e+02,4.870000000000000000e+02,6.490000000000000000e+02,2.802887933673547138e+01,2.949334657479380257e+05,4.000000000000000000e+00,5.703828667573727671e+02,5.143251080839017959e+02,1.066460125793627185e+02,5.535398742063728150e+01,4.970000000000000000e+02,5.030000000000000000e+02,5.070000000000000000e+02,5.230000000000000000e+02,5.370000000000000000e+02,5.590000000000000000e+02,5.830000000000000000e+02,5.970000000000000000e+02,6.130000000000000000e+02
5.000000000000000000e+00,5.536067614074645462e+02,4.990000000000000000e+02,6.750000000000000000e+02,3.213452507608292308e+01,3.075130739779268042e+05,4.000000000000000000e+00,5.857412864835474693e+02,5.214722363313816231e+02,1.213932385925354538e+02,5.460676140746454621e+01,5.090000000000000000e+02,5.130000000000000000e+02,5.150000000000000000e+02,5.290000000000000000e+02,5.470000000000000000e+02,5.730000000000000000e+02,6.030000000000000000e+02,6.190000000000000000e+02,6.370000000000000000e+02
8.000000000000000000e+00,5.658161677446151998e+02,5.150000000000000000e+02,7.010000000000000000e+02,3.649795381671205519e+01,3.214800363140093978e+05,4.000000000000000000e+00,6.023141215613272834e+02,5.293182139279031162e+02,1.351838322553848002e+02,5.081616774461519981e+01,5.190000000000000000e+02,5.190000000000000000e+02,5.210000000000000000e+02,5.370000000000000000e+02,5.610000000000000000e+02,5.850000000000000000e+02,6.250000000000000000e+02,6.370000000000000000e+02,6.630000000000000000e+02
1.100000000000000000e+01,5.795717824719635018e+02,5.250000000000000000e+02,7.210000000000000000e+02,3.767098514464292691e+01,3.373225541594968527e+05,4.000000000000000000e+00,6.172427676166064430e+02,5.419007973273205607e+02,1.414282175280364982e+02,5.457178247196350185e+01,5.290000000000000000e+02,5.330000000000000000e+02,5.370000000000000000e+02,5.490000000000000000e+02,5.730000000000000000e+02,5.970000000000000000e+02,6.410000000000000000e+02,6.550000000000000000e+02,6.830000000000000000e+02
1.400000000000000000e+01,5.953179997626535851e+02,5.390000000000000000e+02,7.410000000000000000e+02,3.882935435789763545e+01,3.559112396012579557e+05,4.000000000000000000e+00,6.341473541205511992e+02,5.564886454047559710e+02,1.456820002373464149e+02,5.631799976265358509e+01,5.450000000000000000e+02,5.470000000000000000e+02,5.490000000000000000e+02,5.650000000000000000e+02,5.890000000000000000e+02,6.110000000000000000e+02,6.570000000000000000e+02,6.750000000000000000e+02,7.010000000000000000e+02
1.700000000000000000e+01,6.116343084317331886e+02,5.570000000000000000e+02,7.570000000000000000e+02,3.931603292044155751e+01,3.756422776953658322e+05,4.000000000000000000e+00,6.509503413521747461e+02,5.723182755112916311e+02,1.453656915682668114e+02,5.463430843173318863e+01,5.610000000000000000e+02,5.650000000000000000e+02,5.670000000000000000e+02,5.790000000000000000e+02,6.050000000000000000e+02,6.270000000000000000e+02,6.750000000000000000e+02,6.930000000000000000e+02,7.170000000000000000e+02
2.000000000000000000e+01,6.256319794695306200e+02,5.530000000000000000e+02,7.790000000000000000e+02,4.295221934084678139e+01,3.932602668812674237e+05,4.000000000000000000e+00,6.685841988103774156e+02,5.826797601286838244e+02,1.533680205304693800e+02,7.263197946953062001e+01,5.610000000000000000e+02,5.670000000000000000e+02,5.730000000000000000e+02,5.910000000000000000e+02,6.230000000000000000e+02,6.430000000000000000e+02,6.930000000000000000e+02,7.090000000000000000e+02,7.350000000000000000e+02
2.300000000000000000e+01,6.422199905061413574e+02,5.750000000000000000e+02,7.990000000000000000e+02,4.411878572909552076e+01,4.143929834599181195e+05,4.000000000000000000e+00,6.863387762352368782e+02,5.981012047770458366e+02,1.567800094938586426e+02,6.721999050614135740e+01,5.810000000000000000e+02,5.830000000000000000e+02,5.850000000000000000e+02,6.050000000000000000e+02,6.390000000000000000e+02,6.610000000000000000e+02,7.130000000000000000e+02,7.270000000000000000e+02,7.550000000000000000e+02
2.600000000000000000e+01,6.607623568504124023e+02,5.950000000000000000e+02,8.170000000000000000e+02,4.394801012391676664e+01,4.385383198243636289e+05,4.000000000000000000e+00,7.047103669743291903e+02,6.168143467264956143e+02,1.562376431495875977e+02,6.576235685041240231e+01,6.050000000000000000e+02,6.050000000000000000e+02,6.070000000000000000e+02,6.210000000000000000e+02,6.590000000000000000e+02,6.790000000000000000e+02,7.330000000000000000e+02,7.470000000000000000e+02,7.730000000000000000e+02
2.900000000000000000e+01,6.777517504301904410e+02,6.050000000000000000e+02,8.350000000000000000e+02,4.510913990981966037e+01,4.613822697145908605e+05,4.000000000000000000e+00,7.228608903400100871e+02,6.326426105203707948e+02,1.572482495698095590e+02,7.275175043019044097e+01,6.170000000000000000e+02,6.210000000000000000e+02,6.230000000000000000e+02,6.370000000000000000e+02,6.770000000000000000e+02,6.970000000000000000e+02,7.510000000000000000e+02,7.670000000000000000e+02,7.910000000000000000e+02
3.200000000000000000e+01,6.969823844419390753e+02,6.250000000000000000e+02,8.550000000000000000e+02,4.506903926890298351e+01,4.878156625229929341e+05,4.000000000000000000e+00,7.420514237108420730e+02,6.519133451730360775e+02,1.580176155580609247e+02,7.198238444193907526e+01,6.370000000000000000e+02,6.410000000000000000e+02,6.410000000000000000e+02,6.570000000000000000e+02,6.950000000000000000e+02,7.170000000000000000e+02,7.690000000000000000e+02,7.870000000000000000e+02,8.110000000000000000e+02
3.500000000000000000e+01,7.148296000712039131e+02,6.310000000000000000e+02,8.650000000000000000e+02,4.759006093545223592e+01,5.132461710377974086e+05,4.000000000000000000e+00,7.624196610066561561e+02,6.672395391357516701e+02,1.501703999287960869e+02,8.382960007120391310e+01,6.470000000000000000e+02,6.510000000000000000e+02,6.550000000000000000e+02,6.730000000000000000e+02,7.130000000000000000e+02,7.370000000000000000e+02,7.890000000000000000e+02,8.110000000000000000e+02,8.330000000000000000e+02
3.800000000000000000e+01,7.345670726280187637e+02,6.510000000000000000e+02,8.830000000000000000e+02,4.781963665836600796e+01,5.418755018394350773e+05,4.000000000000000000e+00,7.823867092863847574e+02,6.867474359696527699e+02,1.484329273719812363e+02,8.356707262801876368e+01,6.670000000000000000e+02,6.730000000000000000e+02,6.770000000000000000e+02,6.930000000000000000e+02,7.310000000000000000e+02,7.570000000000000000e+02,8.090000000000000000e+02,8.310000000000000000e+02,8.570000000000000000e+02
4.100000000000000000e+01,7.537101406277813567e+02,6.550000000000000000e+02,9.110000000000000000e+02,4.931889101105115714e+01,5.705113290957099525e+05,4.000000000000000000e+00,8.030290316388325209e+02,7.043912496167301924e+02,1.572898593722186433e+02,9.871014062778135667e+01,6.830000000000000000e+02,6.870000000000000000e+02,6.910000000000000000e+02,7.110000000000000000e+02,7.530000000000000000e+02,7.770000000000000000e+02,8.290000000000000000e+02,8.530000000000000000e+02,8.770000000000000000e+02
4.400000000000000000e+01,7.726985996558476018e+02,6.650000000000000000e+02,9.290000000000000000e+02,5.139245590780957684e+01,5.997043104343439918e+05,4.000000000000000000e+00,8.240910555636571644e+02,7.213061437480380391e+02,1.563014003441523982e+02,1.076985996558476018e+02,6.990000000000000000e+02,7.030000000000000000e+02,7.070000000000000000e+02,7.250000000000000000e+02,7.730000000000000000e+02,7.990000000000000000e+02,8.510000000000000000e+02,8.750000000000000000e+02,8.990000000000000000e+02
4.700000000000000000e+01,7.919985610870468236e+02,6.610000000000000000e+02,9.510000000000000000e+02,5.250324403892987846e+01,6.300183113985640230e+05,4.000000000000000000e+00,8.445018051259767162e+02,7.394953170481169309e+02,1.590014389129531764e+02,1.309985610870468236e+02,7.170000000000000000e+02,7.210000000000000000e+02,7.270000000000000000e+02,7.450000000000000000e+02,7.910000000000000000e+02,8.190000000000000000e+02,8.710000000000000000e+02,8.970000000000000000e+02,9.230000000000000000e+02
5.000000000000000000e+01,8.109287812258944541e+02,6.750000000000000000e+02,9.730000000000000000e+02,5.385405819462932442e+01,6.605057478045452153e+05,4.000000000000000000e+00,8.647828394205238283e+02,7.570747230312650800e+02,1.620712187741055459e+02,1.359287812258944541e+02,7.330000000000000000e+02,7.390000000000000000e+02,7.430000000000000000e+02,7.630000000000000000e+02,8.110000000000000000e+02,8.390000000000000000e+02,8.910000000000000000e+02,9.170000000000000000e+02,9.430000000000000000e+02
5.300000000000000000e+01,8.296573755414466405e+02,6.770000000000000000e+02,9.990000000000000000e+02,5.553245223911263651e+01,6.914152140420103678e+05,4.000000000000000000e+00,8.851898277805593125e+02,7.741249233023339684e+02,1.693426244585533595e+02,1.526573755414466405e+02,7.450000000000000000e+02,7.530000000000000000e+02,7.590000000000000000e+02,7.790000000000000000e+02,8.310000000000000000e+02,8.570000000000000000e+02,9.110000000000000000e+02,9.390000000000000000e+02,9.690000000000000000e+02
5.600000000000000000e+01,8.508356449890227395e+02,6.970000000000000000e+02,1.021000000000000000e+03,5.507149138334121119e+01,7.269541639470717637e+05,4.000000000000000000e+00,9.059071363723639934e+02,7.957641536056814857e+02,1.701643550109772605e+02,1.538356449890227395e+02,7.690000000000000000e+02,7.770000000000000000e+02,7.810000000000000000e+02,8.010000000000000000e+02,8.510000000000000000e+02,8.790000000000000000e+02,9.330000000000000000e+02,9.610000000000000000e+02,9.930000000000000000e+02
5.900000000000000000e+01,8.718388120809350994e+02,7.130000000000000000e+02,1.043000000000000000e+03,5.541382063008281023e+01,7.631736057675190968e+05,4.000000000000000000e+00,9.272526327110178954e+02,8.164249914508523034e+02,1.711611879190649006e+02,1.588388120809350994e+02,7.930000000000000000e+02,7.990000000000000000e+02,8.030000000000000000e+02,8.210000000000000000e+02,8.710000000000000000e+02,8.990000000000000000e+02,9.530000000000000000e+02,9.830000000000000000e+02,1.017000000000000000e+03
6.200000000000000000e+01,8.927241440693051118e+02,7.270000000000000000e+02,1.065000000000000000e+03,5.624634856099581981e+01,8.001200491307185730e+05,4.000000000000000000e+00,9.489704926303008961e+02,8.364777955083093275e+02,1.722758559306948882e+02,1.657241440693051118e+02,8.110000000000000000e+02,8.210000000000000000e+02,8.230000000000000000e+02,8.410000000000000000e+02,8.930000000000000000e+02,9.210000000000000000e+02,9.750000000000000000e+02,1.005000000000000000e+03,1.041000000000000000e+03
6.500000000000000000e+01,9.150263380407048999e+02,7.450000000000000000e+02,1.087000000000000000e+03,5.562764414004232094e+01,8.403676341007535812e+05,4.000000000000000000e+00,9.706539821807472208e+02,8.593986939006625789e+02,1.719736619592951001e+02,1.700263380407048999e+02,8.130000000000000000e+02,8.490000000000000000e+02,8.510000000000000000e+02,8.630000000000000000e+02,9.130000000000000000e+02,9.430000000000000000e+02,9.950000000000000000e+02,1.027000000000000000e+03,1.067000000000000000e+03
6.800000000000000000e+01,9.361861018809707957e+02,7.590000000000000000e+02,1.113000000000000000e+03,5.651192346665411037e+01,8.796380148489882704e+05,4.000000000000000000e+00,9.926980253476249345e+02,8.796741784143166569e+02,1.768138981190292043e+02,1.771861018809707957e+02,8.270000000000000000e+02,8.690000000000000000e+02,8.730000000000000000e+02,8.850000000000000000e+02,9.350000000000000000e+02,9.650000000000000000e+02,1.017000000000000000e+03,1.049000000000000000e+03,1.091000000000000000e+03
7.100000000000000000e+01,9.572557408176585341e+02,7.610000000000000000e+02,1.141000000000000000e+03,5.759005548201563585e+01,9.196551678187859943e+05,4.000000000000000000e+00,1.014845796299674134e+03,8.996656853356429338e+02,1.837442591823414659e+02,1.962557408176585341e+02,8.430000000000000000e+02,8.890000000000000000e+02,8.930000000000000000e+02,9.070000000000000000e+02,9.550000000000000000e+02,9.870000000000000000e+02,1.039000000000000000e+03,1.071000000000000000e+03,1.115000000000000000e+03
7.400000000000000000e+01,9.792138269150892711e+02,7.730000000000000000e+02,1.169000000000000000e+03,5.789470581880136990e+01,9.622115157835399732e+05,4.000000000000000000e+00,1.037108532733890570e+03,9.213191210962878586e+02,1.897861730849107289e+02,2.062138269150892711e+02,8.610000000000000000e+02,9.110000000000000000e+02,9.170000000000000000e+02,9.330000000000000000e+02,9.770000000000000000e+02,1.007000000000000000e+03,1.063000000000000000e+03,1.095000000000000000e+03,1.141000000000000000e+03
7.700000000000000000e+01,1.001225508811487543e+03,7.930000000000000000e+02,1.193000000000000000e+03,5.838262686203670881e+01,1.005861050614133943e+06,4.000000000000000000e+00,1.059608135673524203e+03,9.428428819494508843e+02,1.917744911885124566e+02,2.082255088114875434e+02,8.810000000000000000e+02,9.350000000000000000e+02,9.430000000000000000e+02,9.550000000000000000e+02,9.970000000000000000e+02,1.029000000000000000e+03,1.085000000000000000e+03,1.117000000000000000e+03,1.165000000000000000e+03
8.000000000000000000e+01,1.022475568148104230e+03,8.010000000000000000e+02,1.219000000000000000e+03,6.015046931365834837e+01,1.049074366418441758e+06,4.000000000000000000e+00,1.082626037461762508e+03,9.623250988344458392e+02,1.965244318518957698e+02,2.214755681481042302e+02,8.990000000000000000e+02,9.130000000000000000e+02,9.630000000000000000e+02,9.790000000000000000e+02,1.019000000000000000e+03,1.053000000000000000e+03,1.107000000000000000e+03,1.141000000000000000e+03,1.189000000000000000e+03
8.300000000000000000e+01,1.044571322613184520e+03,7.930000000000000000e+02,1.245000000000000000e+03,6.168797804299848764e+01,1.094934654660891276e+06,4.000000000000000000e+00,1.106259300656183086e+03,9.828833445701860683e+02,2.004286773868154796e+02,2.515713226131845204e+02,9.170000000000000000e+02,9.270000000000000000e+02,9.890000000000000000e+02,1.003000000000000000e+03,1.041000000000000000e+03,1.075000000000000000e+03,1.129000000000000000e+03,1.163000000000000000e+03,1.215000000000000000e+03
8.600000000000000000e+01,1.063824956980952948e+03,7.990000000000000000e+02,1.269000000000000000e+03,6.687184235012118450e+01,1.136195382394825807e+06,4.000000000000000000e+00,1.130696799331074089e+03,9.969531146308318057e+02,2.051750430190470524e+02,2.648249569809529476e+02,9.230000000000000000e+02,9.370000000000000000e+02,9.710000000000000000e+02,1.025000000000000000e+03,1.063000000000000000e+03,1.097000000000000000e+03,1.151000000000000000e+03,1.187000000000000000e+03,1.239000000000000000e+03
8.900000000000000000e+01,1.084254487331632390e+03,8.130000000000000000e+02,1.297000000000000000e+03,7.132746690370103693e+01,1.180695400833679363e+06,4.000000000000000000e+00,1.155581954235333342e+03,1.012927020427931325e+03,2.127455126683676099e+02,2.712544873316323901e+02,9.390000000000000000e+02,9.510000000000000000e+02,9.610000000000000000e+02,1.049000000000000000e+03,1.087000000000000000e+03,1.119000000000000000e+03,1.173000000000000000e+03,1.209000000000000000e+03,1.263000000000000000e+03
9.200000000000000000e+01,1.104639856405387718e+03,7.730000000000000000e+02,1.323000000000000000e+03,7.596530020664968674e+01,1.225999939194802195e+06,4.000000000000000000e+00,1.180605156612037490e+03,1.028674556198737946e+03,2.183601435946122820e+02,3.316398564053877180e+02,9.570000000000000000e+02,9.690000000000000000e+02,9.750000000000000000e+02,1.073000000000000000e+03,1.113000000000000000e+03,1.143000000000000000e+03,1.197000000000000000e+03,1.233000000000000000e+03,1.287000000000000000e+03
9.500000000000000000e+01,1.125279290037381998e+03,7.870000000000000000e+02,1.349000000000000000e+03,8.037908820315502112e+01,1.272714278407405131e+06,4.000000000000000000e+00,1.205658378240537104e+03,1.044900201834226891e+03,2.237207099626180025e+02,3.382792900373819975e+02,9.750000000000000000e+02,9.870000000000000000e+02,9.930000000000000000e+02,1.097000000000000000e+03,1.137000000000000000e+03,1.167000000000000000e+03,1.219000000000000000e+03,1.257000000000000000e+03,1.311000000000000000e+03
9.800000000000000000e+01,1.146812956150240325e+03,7.930000000000000000e+02,1.375000000000000000e+03,8.369111297343989975e+01,1.322184158784786006e+06,4.000000000000000000e+00,1.230504069123680210e+03,1.063121843176800439e+03,2.281870438497596751e+02,3.538129561502403249e+02,1.001000000000000000e+03,1.009000000000000000e+03,1.015000000000000000e+03,1.117000000000000000e+03,1.163000000000000000e+03,1.191000000000000000e+03,1.243000000000000000e+03,1.281000000000000000e+03,1.337000000000000000e+03
1.010000000000000000e+02,1.167572257164896428e+03,8.030000000000000000e+02,1.403000000000000000e+03,8.840263590224519419e+01,1.371040001735595986e+06,4.000000000000000000e+00,1.255974893067141693e+03,1.079169621262651162e+03,2.354277428351035724e+02,3.645722571648964276e+02,1.019000000000000000e+03,1.027000000000000000e+03,1.033000000000000000e+03,1.093000000000000000e+03,1.189000000000000000e+03,1.213000000000000000e+03,1.267000000000000000e+03,1.305000000000000000e+03,1.363000000000000000e+03
1.040000000000000000e+02,1.189468640598113097e+03,8.110000000000000000e+02,1.431000000000000000e+03,9.155567296673443423e+01,1.423218088218714809e+06,4.000000000000000000e+00,1.281024313564847489e+03,1.097912967631378706e+03,2.415313594018869026e+02,3.784686405981130974e+02,1.043000000000000000e+03,1.049000000000000000e+03,1.055000000000000000e+03,1.079000000000000000e+03,1.215000000000000000e+03,1.239000000000000000e+03,1.291000000000000000e+03,1.331000000000000000e+03,1.387000000000000000e+03
1.070000000000000000e+02,1.211432615854743972e+03,8.270000000000000000e+02,1.457000000000000000e+03,9.480956402055646492e+01,1.476557836186435539e+06,4.000000000000000000e+00,1.306242179875300508e+03,1.116623051834187436e+03,2.455673841452560282e+02,3.844326158547439718e+02,9.790000000000000000e+02,1.071000000000000000e+03,1.077000000000000000e+03,1.097000000000000000e+03,1.241000000000000000e+03,1.263000000000000000e+03,1.315000000000000000e+03,1.355000000000000000e+03,1.415000000000000000e+03
1.100000000000000000e+02,1.232366885717676269e+03,7.890000000000000000e+02,1.481000000000000000e+03,9.961472985729588459e+01,1.528651235418026568e+06,4.000000000000000000e+00,1.331981615574972238e+03,1.132752155860380299e+03,2.486331142823237315e+02,4.433668857176762685e+02,9.790000000000000000e+02,1.091000000000000000e+03,1.095000000000000000e+03,1.113000000000000000e+03,1.267000000000000000e+03,1.289000000000000000e+03,1.341000000000000000e+03,1.381000000000000000e+03,1.441000000000000000e+03
1.130000000000000000e+02,1.254618287545244129e+03,7.710000000000000000e+02,1.507000000000000000e+03,1.027132990555294327e+02,1.584617069245831575e+06,4.000000000000000000e+00,1.357331586600773562e+03,1.151904988489714697e+03,2.523817124547558706e+02,4.836182875452441294e+02,9.930000000000000000e+02,1.115000000000000000e+03,1.119000000000000000e+03,1.137000000000000000e+03,1.293000000000000000e+03,1.315000000000000000e+03,1.365000000000000000e+03,1.405000000000000000e+03,1.469000000000000000e+03
1.160000000000000000e+02,1.274258232955556878e+03,7.230000000000000000e+02,1.531000000000000000e+03,1.090903723968398964e+02,1.635634753604699392e+06,4.000000000000000000e+00,1.383348605352396817e+03,1.165167860558716939e+03,2.567417670444431224e+02,5.512582329555568776e+02,1.003000000000000000e+03,1.133000000000000000e+03,1.135000000000000000e+03,1.153000000000000000e+03,1.317000000000000000e+03,1.341000000000000000e+03,1.389000000000000000e+03,1.431000000000000000e+03,1.495000000000000000e+03
1.190000000000000000e+02,1.293645100278882182e+03,5.910000000000000000e+02,1.559000000000000000e+03,1.153423407202744073e+02,1.686821501038390677e+06,4.000000000000000000e+00,1.408987440999156661e+03,1.178302759558607704e+03,2.653548997211178175e+02,7.026451002788821825e+02,1.013000000000000000e+03,1.149000000000000000e+03,1.153000000000000000e+03,1.171000000000000000e+03,1.341000000000000000e+03,1.367000000000000000e+03,1.415000000000000000e+03,1.457000000000000000e+03,1.523000000000000000e+03
1.220000000000000000e+02,1.313028689254138726e+03,5.790000000000000000e+02,1.589000000000000000e+03,1.214834679206613686e+02,1.738802571782472078e+06,4.000000000000000000e+00,1.434512157174799995e+03,1.191545221333477457e+03,2.759713107458612740e+02,7.340286892541387260e+02,1.023000000000000000e+03,1.165000000000000000e+03,1.173000000000000000e+03,1.193000000000000000e+03,1.367000000000000000e+03,1.393000000000000000e+03,1.441000000000000000e+03,1.483000000000000000e+03,1.551000000000000000e+03
1.250000000000000000e+02,1.331251787515575870e+03,5.830000000000000000e+02,1.611000000000000000e+03,1.277688520371460328e+02,1.788556201314306119e+06,4.000000000000000000e+00,1.459020639552721832e+03,1.203482935478429908e+03,2.797482124844241298e+02,7.482517875155758702e+02,1.037000000000000000e+03,1.187000000000000000e+03,1.193000000000000000e+03,1.213000000000000000e+03,1.391000000000000000e+03,1.419000000000000000e+03,1.465000000000000000e+03,1.509000000000000000e+03,1.577000000000000000e+03
1.280000000000000000e+02,1.348779660891236063e+03,5.850000000000000000e+02,1.639000000000000000e+03,1.344668282954622498e+02,1.837287901545718778e+06,4.000000000000000000e+00,1.483246489186698227e+03,1.214312832595773898e+03,2.902203391087639375e+02,7.637796608912360625e+02,1.051000000000000000e+03,1.081000000000000000e+03,1.211000000000000000e+03,1.233000000000000000e+03,1.417000000000000000e+03,1.445000000000000000e+03,1.491000000000000000e+03,1.535000000000000000e+03,1.605000000000000000e+03
1.310000000000000000e+02,1.365188964872722863e+03,5.910000000000000000e+02,1.667000000000000000e+03,1.407985300198873233e+02,1.883565135866018012e+06,4.000000000000000000e+00,1.505987494892610130e+03,1.224390434852835597e+03,3.018110351272771368e+02,7.741889648727228632e+02,1.073000000000000000e+03,1.087000000000000000e+03,1.235000000000000000e+03,1.253000000000000000e+03,1.437000000000000000e+03,1.471000000000000000e+03,1.517000000000000000e+03,1.561000000000000000e+03,1.633000000000000000e+03
1.340000000000000000e+02,1.379430464902391350e+03,5.870000000000000000e+02,1.695000000000000000e+03,1.484959338154808108e+02,1.924879449860558845e+06,4.000000000000000000e+00,1.527926398717872189e+03,1.230934531086910511e+03,3.155695350976086502e+02,7.924304649023913498e+02,9.370000000000000000e+02,1.095000000000000000e+03,1.255000000000000000e+03,1.273000000000000000e+03,1.335000000000000000e+03,1.497000000000000000e+03,1.541000000000000000e+03,1.587000000000000000e+03,1.661000000000000000e+03
1.370000000000000000e+02,1.391592023675309974e+03,5.790000000000000000e+02,1.725000000000000000e+03,1.567043571740618404e+02,1.961084615914080525e+06,4.000000000000000000e+00,1.548296380849371872e+03,1.234887666501248077e+03,3.334079763246900256e+02,8.125920236753099744e+02,9.350000000000000000e+02,1.109000000000000000e+03,1.277000000000000000e+03,1.293000000000000000e+03,1.345000000000000000e+03,1.523000000000000000e+03,1.567000000000000000e+03,1.613000000000000000e+03,1.689000000000000000e+03
1.400000000000000000e+02,1.402538702308194388e+03,5.930000000000000000e+02,1.755000000000000000e+03,1.644840449368014106e+02,1.994169812511125579e+06,4.000000000000000000e+00,1.567022747244995799e+03,1.238054657371392977e+03,3.524612976918056120e+02,8.095387023081943880e+02,9.510000000000000000e+02,1.127000000000000000e+03,1.149000000000000000e+03,1.315000000000000000e+03,1.365000000000000000e+03,1.549000000000000000e+03,1.591000000000000000e+03,1.639000000000000000e+03,1.717000000000000000e+03
1.430000000000000000e+02,1.410903555746751408e+03,5.910000000000000000e+02,1.781000000000000000e+03,1.747655324185535619e+02,2.021191834940366680e+06,4.000000000000000000e+00,1.585669088165304856e+03,1.236138023328197960e+03,3.700964442532485918e+02,8.199035557467514082e+02,9.610000000000000000e+02,1.143000000000000000e+03,1.151000000000000000e+03,1.331000000000000000e+03,1.385000000000000000e+03,1.573000000000000000e+03,1.615000000000000000e+03,1.665000000000000000e+03,1.745000000000000000e+03
1.460000000000000000e+02,1.420388803180442665e+03,5.910000000000000000e+02,1.811000000000000000e+03,1.857998270993356300e+02,2.052025927950513316e+06,4.000000000000000000e+00,1.606188630279778408e+03,1.234588976081106921e+03,3.906111968195573354e+02,8.293888031804426646e+02,9.690000000000000000e+02,1.159000000000000000e+03,1.165000000000000000e+03,1.355000000000000000e+03,1.407000000000000000e+03,1.597000000000000000e+03,1.641000000000000000e+03,1.691000000000000000e+03,1.771000000000000000e+03
1.490000000000000000e+02,1.427472579066041590e+03,5.950000000000000000e+02,1.839000000000000000e+03,1.997710172221347591e+02,2.077586423307423014e+06,4.000000000000000000e+00,1.627243596288176377e+03,1.227701561843906802e+03,4.115274209339584104e+02,8.324725790660415896e+02,7.970000000000000000e+02,9.910000000000000000e+02,1.181000000000000000e+03,1.375000000000000000e+03,1.429000000000000000e+03,1.611000000000000000e+03,1.665000000000000000e+03,1.713000000000000000e+03,1.799000000000000000e+03
1.520000000000000000e+02,1.431887497774876920e+03,5.990000000000000000e+02,1.869000000000000000e+03,2.144422727036428000e+02,2.096287294606301468e+06,4.000000000000000000e+00,1.646329770478519777e+03,1.217445225071234063e+03,4.371125022251230803e+02,8.328874977748769197e+02,8.050000000000000000e+02,1.007000000000000000e+03,1.199000000000000000e+03,1.399000000000000000e+03,1.447000000000000000e+03,1.527000000000000000e+03,1.687000000000000000e+03,1.735000000000000000e+03,1.827000000000000000e+03
1.550000000000000000e+02,1.434074890227259175e+03,5.930000000000000000e+02,1.899000000000000000e+03,2.350715359707044172e+02,2.111829417803952005e+06,4.000000000000000000e+00,1.669146426197963592e+03,1.199003354256554758e+03,4.649251097727408251e+02,8.410748902272591749e+02,6.150000000000000000e+02,1.013000000000000000e+03,1.021000000000000000e+03,1.419000000000000000e+03,1.469000000000000000e+03,1.511000000000000000e+03,1.711000000000000000e+03,1.753000000000000000e+03,1.851000000000000000e+03
1.580000000000000000e+02,1.433644937103186294e+03,5.970000000000000000e+02,1.927000000000000000e+03,2.542507691910677465e+02,2.119981259315848816e+06,4.000000000000000000e+00,1.687895706294254069e+03,1.179394167912118519e+03,4.933550628968137062e+02,8.366449371031862938e+02,6.210000000000000000e+02,8.310000000000000000e+02,1.035000000000000000e+03,1.439000000000000000e+03,1.489000000000000000e+03,1.523000000000000000e+03,1.731000000000000000e+03,1.771000000000000000e+03,1.871000000000000000e+03
1.610000000000000000e+02,1.431319505429300534e+03,5.970000000000000000e+02,1.955000000000000000e+03,2.745721183809381500e+02,2.124065374814573210e+06,4.000000000000000000e+00,1.705891623810238798e+03,1.156747387048362270e+03,5.236804945706994658e+02,8.343195054293005342e+02,6.230000000000000000e+02,8.330000000000000000e+02,1.041000000000000000e+03,1.283000000000000000e+03,1.509000000000000000e+03,1.543000000000000000e+03,1.753000000000000000e+03,1.789000000000000000e+03,1.891000000000000000e+03
1.640000000000000000e+02,1.428466630570224879e+03,6.030000000000000000e+02,1.983000000000000000e+03,2.964131668940347595e+02,2.128377680160802323e+06,4.000000000000000000e+00,1.724879797464259582e+03,1.132053463676190177e+03,5.545333694297751208e+02,8.254666305702248792e+02,6.190000000000000000e+02,8.350000000000000000e+02,8.610000000000000000e+02,1.285000000000000000e+03,1.529000000000000000e+03,1.565000000000000000e+03,1.759000000000000000e+03,1.803000000000000000e+03,1.907000000000000000e+03
1.670000000000000000e+02,1.427301763780929150e+03,5.990000000000000000e+02,2.011000000000000000e+03,3.164331184191678972e+02,2.137320243324630428e+06,4.000000000000000000e+00,1.743734882200096990e+03,1.110868645361761310e+03,5.836982362190708500e+02,8.283017637809291500e+02,6.190000000000000000e+02,6.450000000000000000e+02,8.510000000000000000e+02,1.299000000000000000e+03,1.551000000000000000e+03,1.587000000000000000e+03,1.709000000000000000e+03,1.819000000000000000e+03,1.923000000000000000e+03
1.700000000000000000e+02,1.426056926066575670e+03,5.970000000000000000e+02,2.041000000000000000e+03,3.356920140012263687e+02,2.146327484646650497e+06,4.000000000000000000e+00,1.761748940067802096e+03,1.090364912065349245e+03,6.149430739334243299e+02,8.290569260665756701e+02,6.190000000000000000e+02,6.330000000000000000e+02,8.570000000000000000e+02,1.315000000000000000e+03,1.569000000000000000e+03,1.607000000000000000e+03,1.705000000000000000e+03,1.835000000000000000e+03,1.943000000000000000e+03
1.730000000000000000e+02,1.426199890227259175e+03,6.010000000000000000e+02,2.071000000000000000e+03,3.537679157288314968e+02,2.159197865083368029e+06,4.000000000000000000e+00,1.779967805956090615e+03,1.072431974498427735e+03,6.448001097727408251e+02,8.251998902272591749e+02,6.230000000000000000e+02,6.350000000000000000e+02,8.590000000000000000e+02,1.187000000000000000e+03,1.589000000000000000e+03,1.631000000000000000e+03,1.709000000000000000e+03,1.823000000000000000e+03,1.963000000000000000e+03
1.760000000000000000e+02,1.426036165667833529e+03,6.090000000000000000e+02,2.099000000000000000e+03,3.700676418664281755e+02,2.170529205349196214e+06,4.000000000000000000e+00,1.796103807534261705e+03,1.055968523801405354e+03,6.729638343321664706e+02,8.170361656678335294e+02,6.270000000000000000e+02,6.350000000000000000e+02,6.590000000000000000e+02,1.125000000000000000e+03,1.605000000000000000e+03,1.653000000000000000e+03,1.717000000000000000e+03,1.799000000000000000e+03,1.971000000000000000e+03
1.790000000000000000e+02,1.427216408057912531e+03,6.090000000000000000e+02,2.127000000000000000e+03,3.860982200589767217e+02,2.186018510962439701e+06,4.000000000000000000e+00,1.813314628116889253e+03,1.041118187998935809e+03,6.997835919420874689e+02,8.182164080579125311e+02,6.250000000000000000e+02,6.370000000000000000e+02,6.490000000000000000e+02,1.137000000000000000e+03,1.627000000000000000e+03,1.673000000000000000e+03,1.731000000000000000e+03,1.797000000000000000e+03,1.951000000000000000e+03
1.820000000000000000e+02,1.428129784014715369e+03,6.070000000000000000e+02,2.155000000000000000e+03,4.029319693271892220e+02,2.201908851895804983e+06,4.000000000000000000e+00,1.831061753341904478e+03,1.025197814687526261e+03,7.268702159852846307e+02,8.211297840147153693e+02,6.270000000000000000e+02,6.370000000000000000e+02,6.450000000000000000e+02,1.143000000000000000e+03,1.649000000000000000e+03,1.693000000000000000e+03,1.751000000000000000e+03,1.809000000000000000e+03,1.963000000000000000e+03
1.850000000000000000e+02,1.428460593069483139e+03,6.030000000000000000e+02,2.183000000000000000e+03,4.174159531579297209e+02,2.214735743903162424e+06,4.000000000000000000e+00,1.845876546227412746e+03,1.011044639911553418e+03,7.545394069305168614e+02,8.254605930694831386e+02,6.250000000000000000e+02,6.370000000000000000e+02,6.450000000000000000e+02,1.153000000000000000e+03,1.669000000000000000e+03,1.713000000000000000e+03,1.769000000000000000e+03,1.827000000000000000e+03,1.981000000000000000e+03
1.880000000000000000e+02,1.430249013528748492e+03,5.970000000000000000e+02,2.213000000000000000e+03,4.362444144450360568e+02,2.235921429834451061e+06,4.000000000000000000e+00,1.866493427973784492e+03,9.940045990837124918e+02,7.827509864712515082e+02,8.332490135287484918e+02,6.130000000000000000e+02,6.290000000000000000e+02,6.410000000000000000e+02,1.155000000000000000e+03,1.695000000000000000e+03,1.737000000000000000e+03,1.791000000000000000e+03,1.849000000000000000e+03,1.955000000000000000e+03
1.910000000000000000e+02,1.430598165015130917e+03,6.010000000000000000e+02,2.237000000000000000e+03,4.514613984333502685e+02,2.250428504020055756e+06,4.000000000000000000e+00,1.882059563448481185e+03,9.791367665817806483e+02,8.064018349848690832e+02,8.295981650151309168e+02,6.130000000000000000e+02,6.310000000000000000e+02,6.410000000000000000e+02,9.410000000000000000e+02,1.717000000000000000e+03,1.757000000000000000e+03,1.813000000000000000e+03,1.873000000000000000e+03,1.971000000000000000e+03
1.940000000000000000e+02,1.429875971637097336e+03,6.030000000000000000e+02,2.223000000000000000e+03,4.656806556656171665e+02,2.261403767326292116e+06,4.000000000000000000e+00,1.895556627302714560e+03,9.641953159714801131e+02,7.931240283629026635e+02,8.268759716370973365e+02,6.190000000000000000e+02,6.310000000000000000e+02,6.430000000000000000e+02,9.370000000000000000e+02,1.739000000000000000e+03,1.779000000000000000e+03,1.831000000000000000e+03,1.893000000000000000e+03,1.987000000000000000e+03
1.970000000000000000e+02,1.429655068830475329e+03,6.070000000000000000e+02,2.193000000000000000e+03,4.809614722232207100e+02,2.275237553595799021e+06,4.000000000000000000e+00,1.910616541053695983e+03,9.486935966072546762e+02,7.633449311695246706e+02,8.226550688304753294e+02,6.170000000000000000e+02,6.290000000000000000e+02,6.430000000000000000e+02,9.370000000000000000e+02,1.759000000000000000e+03,1.799000000000000000e+03,1.853000000000000000e+03,1.917000000000000000e+03,2.009000000000000000e+03
2.000000000000000000e+02,1.427808016376906153e+03,6.070000000000000000e+02,2.213000000000000000e+03,4.958936620099687502e+02,2.284546255651812535e+06,4.000000000000000000e+00,1.923701678386874846e+03,9.319143543669374594e+02,7.851919836230938472e+02,8.208080163769061528e+02,6.170000000000000000e+02,6.290000000000000000e+02,6.410000000000000000e+02,9.370000000000000000e+02,1.783000000000000000e+03,1.819000000000000000e+03,1.875000000000000000e+03,1.935000000000000000e+03,2.029000000000000000e+03
2.030000000000000000e+02,1.424101769714590773e+03,6.070000000000000000e+02,2.201000000000000000e+03,5.102767531580465175e+02,2.288448215317747556e+06,4.000000000000000000e+00,1.934378522872637404e+03,9.138250165565442558e+02,7.768982302854092268e+02,8.171017697145907732e+02,6.170000000000000000e+02,6.290000000000000000e+02,6.390000000000000000e+02,9.330000000000000000e+02,1.681000000000000000e+03,1.833000000000000000e+03,1.895000000000000000e+03,1.955000000000000000e+03,2.049000000000000000e+03
2.060000000000000000e+02,1.421095324274609766e+03,6.030000000000000000e+02,2.215000000000000000e+03,5.232758186469895918e+02,2.293329503055835608e+06,4.000000000000000000e+00,1.944371142921599358e+03,8.978195056276201740e+02,7.939046757253902342e+02,8.180953242746097658e+02,6.190000000000000000e+02,6.250000000000000000e+02,6.370000000000000000e+02,7.170000000000000000e+02,1.595000000000000000e+03,1.853000000000000000e+03,1.915000000000000000e+03,1.973000000000000000e+03,2.069000000000000000e+03
2.090000000000000000e+02,1.414781893431436629e+03,6.030000000000000000e+02,2.245000000000000000e+03,5.354221755935174087e+02,2.288284712098736316e+06,4.000000000000000000e+00,1.950204069024954151e+03,8.793597178379192201e+02,8.302181065685633712e+02,8.117818934314366288e+02,6.210000000000000000e+02,6.250000000000000000e+02,6.370000000000000000e+02,6.990000000000000000e+02,1.591000000000000000e+03,1.871000000000000000e+03,1.935000000000000000e+03,1.993000000000000000e+03,2.091000000000000000e+03
2.120000000000000000e+02,1.408154875986471325e+03,6.090000000000000000e+02,2.271000000000000000e+03,5.450207625348208467e+02,2.279947786358512007e+06,4.000000000000000000e+00,1.953175638521292058e+03,8.631341134516504781e+02,8.628451240135286753e+02,7.991548759864713247e+02,6.190000000000000000e+02,6.270000000000000000e+02,6.390000000000000000e+02,6.930000000000000000e+02,1.595000000000000000e+03,1.891000000000000000e+03,1.955000000000000000e+03,2.009000000000000000e+03,2.111000000000000000e+03
2.150000000000000000e+02,1.401551956624933155e+03,6.090000000000000000e+02,2.291000000000000000e+03,5.540275370822259902e+02,2.271294398964575958e+06,4.000000000000000000e+00,1.955579493707159145e+03,8.475244195427071645e+02,8.894480433750668453e+02,7.925519566249331547e+02,6.270000000000000000e+02,6.330000000000000000e+02,6.410000000000000000e+02,6.890000000000000000e+02,1.609000000000000000e+03,1.913000000000000000e+03,1.975000000000000000e+03,2.027000000000000000e+03,2.133000000000000000e+03
2.180000000000000000e+02,1.392251527917878093e+03,5.970000000000000000e+02,2.319000000000000000e+03,5.607594754967158224e+02,2.252815506349017844e+06,4.000000000000000000e+00,1.953011003414593915e+03,8.314920524211622705e+02,9.267484720821219071e+02,7.952515279178780929e+02,6.290000000000000000e+02,6.330000000000000000e+02,6.410000000000000000e+02,6.870000000000000000e+02,1.623000000000000000e+03,1.929000000000000000e+03,1.993000000000000000e+03,2.043000000000000000e+03,2.155000000000000000e+03
2.210000000000000000e+02,1.383337350916750665e+03,6.050000000000000000e+02,2.347000000000000000e+03,5.715026138308300006e+02,2.240237464056844357e+06,4.000000000000000000e+00,1.954839964747580780e+03,8.118347370859206649e+02,9.636626490832493346e+02,7.783373509167506654e+02,6.190000000000000000e+02,6.250000000000000000e+02,6.330000000000000000e+02,6.870000000000000000e+02,1.391000000000000000e+03,1.955000000000000000e+03,2.015000000000000000e+03,2.065000000000000000e+03,2.177000000000000000e+03
2.240000000000000000e+02,1.373678306532961415e+03,6.150000000000000000e+02,2.375000000000000000e+03,5.775252813373671188e+02,2.220527540423070081e+06,4.000000000000000000e+00,1.951203587870328647e+03,7.961530251955942958e+02,1.001321693467038585e+03,7.586783065329614146e+02,6.250000000000000000e+02,6.290000000000000000e+02,6.350000000000000000e+02,6.850000000000000000e+02,1.367000000000000000e+03,1.977000000000000000e+03,2.035000000000000000e+03,2.083000000000000000e+03,2.199000000000000000e+03
2.270000000000000000e+02,1.362322294250281857e+03,6.150000000000000000e+02,2.405000000000000000e+03,5.813584907376631463e+02,2.193899728164125234e+06,4.000000000000000000e+00,1.943680784987945117e+03,7.809638035126187106e+02,1.042677705749718143e+03,7.473222942502818569e+02,6.310000000000000000e+02,6.350000000000000000e+02,6.410000000000000000e+02,6.850000000000000000e+02,1.373000000000000000e+03,1.997000000000000000e+03,2.053000000000000000e+03,2.099000000000000000e+03,2.217000000000000000e+03
2.300000000000000000e+02,1.351513261733815852e+03,6.230000000000000000e+02,2.433000000000000000e+03,5.864054504211478616e+02,2.170459448926007375e+06,4.000000000000000000e+00,1.937918712154963714e+03,7.651078113126679909e+02,1.081486738266184148e+03,7.285132617338158525e+02,6.330000000000000000e+02,6.350000000000000000e+02,6.430000000000000000e+02,6.890000000000000000e+02,1.383000000000000000e+03,2.019000000000000000e+03,2.073000000000000000e+03,2.121000000000000000e+03,2.243000000000000000e+03
2.330000000000000000e+02,1.339817747582032780e+03,6.170000000000000000e+02,2.463000000000000000e+03,5.907535545187754451e+02,2.144101358912359923e+06,4.000000000000000000e+00,1.930571302100808225e+03,7.490641930632573349e+02,1.123182252417967220e+03,7.228177475820327800e+02,6.330000000000000000e+02,6.370000000000000000e+02,6.430000000000000000e+02,6.890000000000000000e+02,1.397000000000000000e+03,2.043000000000000000e+03,2.091000000000000000e+03,2.139000000000000000e+03,2.265000000000000000e+03
2.360000000000000000e+02,1.326599396249925803e+03,6.190000000000000000e+02,2.351000000000000000e+03,5.939304881496530015e+02,2.112619382884352934e+06,4.000000000000000000e+00,1.920529884399578805e+03,7.326689081002728017e+02,1.024400603750074197e+03,7.075993962499258032e+02,6.350000000000000000e+02,6.410000000000000000e+02,6.450000000000000000e+02,6.910000000000000000e+02,1.409000000000000000e+03,1.885000000000000000e+03,2.105000000000000000e+03,2.159000000000000000e+03,2.287000000000000000e+03
2.390000000000000000e+02,1.311935152495104830e+03,6.210000000000000000e+02,2.377000000000000000e+03,5.984126299788940742e+02,2.079271520070610568e+06,4.000000000000000000e+00,1.910347782473998905e+03,7.135225225162107563e+02,1.065064847504895170e+03,6.909351524951048305e+02,6.350000000000000000e+02,6.370000000000000000e+02,6.410000000000000000e+02,6.910000000000000000e+02,1.409000000000000000e+03,1.855000000000000000e+03,2.123000000000000000e+03,2.179000000000000000e+03,2.309000000000000000e+03
2.420000000000000000e+02,1.297366359105203856e+03,6.250000000000000000e+02,2.401000000000000000e+03,6.017251290716931180e+02,2.045232600694238441e+06,4.000000000000000000e+00,1.899091488176896974e+03,6.956412300335107375e+02,1.103633640894796144e+03,6.723663591052038555e+02,6.410000000000000000e+02,6.430000000000000000e+02,6.470000000000000000e+02,6.890000000000000000e+02,1.149000000000000000e+03,1.843000000000000000e+03,2.145000000000000000e+03,2.199000000000000000e+03,2.333000000000000000e+03
2.450000000000000000e+02,1.283446025930101541e+03,6.290000000000000000e+02,2.427000000000000000e+03,6.040080583317480887e+02,2.012059436005458934e+06,4.000000000000000000e+00,1.887454084261849630e+03,6.794379675983534526e+02,1.143553974069898459e+03,6.544460259301015412e+02,6.390000000000000000e+02,6.450000000000000000e+02,6.490000000000000000e+02,6.890000000000000000e+02,1.121000000000000000e+03,1.839000000000000000e+03,2.165000000000000000e+03,2.217000000000000000e+03,2.355000000000000000e+03
2.480000000000000000e+02,1.268036610692458225e+03,6.210000000000000000e+02,2.451000000000000000e+03,6.072777816697441722e+02,1.976703150166142499e+06,4.000000000000000000e+00,1.875314392362202398e+03,6.607588290227140533e+02,1.182963389307541775e+03,6.470366106924582255e+02,6.430000000000000000e+02,6.490000000000000000e+02,6.530000000000000000e+02,6.870000000000000000e+02,1.117000000000000000e+03,1.845000000000000000e+03,2.187000000000000000e+03,2.237000000000000000e+03,2.379000000000000000e+03
2.510000000000000000e+02,1.251493272711089958e+03,6.090000000000000000e+02,2.477000000000000000e+03,6.085465507991516461e+02,1.936564316130659310e+06,4.000000000000000000e+00,1.860039823510241604e+03,6.429467219119383117e+02,1.225506727288910042e+03,6.424932727110899577e+02,6.410000000000000000e+02,6.470000000000000000e+02,6.510000000000000000e+02,6.890000000000000000e+02,1.107000000000000000e+03,1.847000000000000000e+03,2.203000000000000000e+03,2.255000000000000000e+03,2.399000000000000000e+03
2.540000000000000000e+02,1.237254494748709476e+03,6.150000000000000000e+02,2.501000000000000000e+03,6.126976116820972038e+02,1.906197048136830330e+06,4.000000000000000000e+00,1.849952106430806680e+03,6.245568830666122722e+02,1.263745505251290524e+03,6.222544947487094760e+02,6.310000000000000000e+02,6.390000000000000000e+02,6.470000000000000000e+02,6.890000000000000000e+02,9.170000000000000000e+02,1.863000000000000000e+03,2.229000000000000000e+03,2.279000000000000000e+03,2.425000000000000000e+03
2.570000000000000000e+02,1.222563720109179485e+03,6.250000000000000000e+02,2.525000000000000000e+03,6.138610223822554417e+02,1.871487404527383856e+06,4.000000000000000000e+00,1.836424742491434927e+03,6.087026977269240433e+02,1.302436279890820515e+03,5.975637201091794850e+02,6.370000000000000000e+02,6.410000000000000000e+02,6.450000000000000000e+02,6.890000000000000000e+02,8.050000000000000000e+02,1.871000000000000000e+03,2.249000000000000000e+03,2.299000000000000000e+03,2.449000000000000000e+03
2.600000000000000000e+02,1.207963181629383598e+03,6.210000000000000000e+02,2.547000000000000000e+03,6.127044408621052298e+02,1.834581780024328036e+06,4.000000000000000000e+00,1.820667622491488828e+03,5.952587407672783684e+02,1.339036818370616402e+03,5.869631816293835982e+02,6.410000000000000000e+02,6.450000000000000000e+02,6.470000000000000000e+02,6.850000000000000000e+02,8.030000000000000000e+02,1.597000000000000000e+03,2.267000000000000000e+03,2.319000000000000000e+03,2.469000000000000000e+03
2.630000000000000000e+02,1.195291572717023655e+03,6.230000000000000000e+02,2.575000000000000000e+03,6.121734936848109783e+02,1.803478330178603297e+06,4.000000000000000000e+00,1.807465066401834520e+03,5.831180790322126768e+02,1.379708427282976345e+03,5.722915727170236551e+02,6.410000000000000000e+02,6.450000000000000000e+02,6.490000000000000000e+02,6.850000000000000000e+02,8.070000000000000000e+02,1.585000000000000000e+03,2.289000000000000000e+03,2.343000000000000000e+03,2.495000000000000000e+03
2.660000000000000000e+02,1.182103623983860416e+03,6.110000000000000000e+02,2.599000000000000000e+03,6.115775454713045747e+02,1.771396071960481815e+06,4.000000000000000000e+00,1.793681169455164991e+03,5.705260785125558414e+02,1.416896376016139584e+03,5.711036239838604160e+02,6.410000000000000000e+02,6.450000000000000000e+02,6.490000000000000000e+02,6.810000000000000000e+02,8.050000000000000000e+02,1.579000000000000000e+03,2.311000000000000000e+03,2.365000000000000000e+03,2.517000000000000000e+03
2.690000000000000000e+02,1.170119429775114213e+03,6.230000000000000000e+02,2.623000000000000000e+03,6.088954109808529438e+02,1.739933101450780174e+06,4.000000000000000000e+00,1.779014840755967271e+03,5.612240187942612692e+02,1.452880570224885787e+03,5.471194297751142130e+02,6.390000000000000000e+02,6.470000000000000000e+02,6.510000000000000000e+02,6.830000000000000000e+02,8.070000000000000000e+02,1.583000000000000000e+03,2.333000000000000000e+03,2.385000000000000000e+03,2.541000000000000000e+03
2.720000000000000000e+02,1.158311502403132863e+03,6.150000000000000000e+02,2.647000000000000000e+03,6.082376658154863662e+02,1.711638594716074178e+06,4.000000000000000000e+00,1.766549168218619343e+03,5.500738365876464968e+02,1.488688497596867137e+03,5.433115024031328630e+02,6.370000000000000000e+02,6.410000000000000000e+02,6.470000000000000000e+02,6.810000000000000000e+02,8.090000000000000000e+02,1.595000000000000000e+03,2.125000000000000000e+03,2.407000000000000000e+03,2.563000000000000000e+03
2.750000000000000000e+02,1.145996595561621007e+03,6.150000000000000000e+02,2.673000000000000000e+03,6.074063450735774268e+02,1.682250665074467426e+06,4.000000000000000000e+00,1.753402940635198320e+03,5.385902504880435799e+02,1.527003404438378993e+03,5.309965955616210067e+02,6.370000000000000000e+02,6.430000000000000000e+02,6.490000000000000000e+02,6.810000000000000000e+02,7.970000000000000000e+02,1.605000000000000000e+03,2.113000000000000000e+03,2.431000000000000000e+03,2.587000000000000000e+03
2.780000000000000000e+02,1.136436710081291267e+03,6.210000000000000000e+02,2.697000000000000000e+03,6.052872144243195862e+02,1.657861007965940749e+06,4.000000000000000000e+00,1.741723924505610739e+03,5.311494956569716805e+02,1.560563289918708733e+03,5.154367100812912668e+02,6.330000000000000000e+02,6.410000000000000000e+02,6.470000000000000000e+02,6.810000000000000000e+02,7.990000000000000000e+02,1.615000000000000000e+03,2.113000000000000000e+03,2.449000000000000000e+03,2.609000000000000000e+03
2.810000000000000000e+02,1.126865461638877377e+03,6.230000000000000000e+02,2.721000000000000000e+03,6.036680020943392719e+02,1.634240825387171470e+06,4.000000000000000000e+00,1.730533463733216649e+03,5.231974595445381055e+02,1.594134538361122623e+03,5.038654616388773775e+02,6.430000000000000000e+02,6.470000000000000000e+02,6.510000000000000000e+02,6.810000000000000000e+02,7.950000000000000000e+02,1.623000000000000000e+03,2.115000000000000000e+03,2.473000000000000000e+03,2.633000000000000000e+03
2.840000000000000000e+02,1.116838248383077143e+03,6.070000000000000000e+02,2.743000000000000000e+03,6.006059933158940112e+02,1.608055232258351520e+06,4.000000000000000000e+00,1.717444241698971155e+03,5.162322550671831323e+02,1.626161751616922857e+03,5.098382483830771434e+02,6.410000000000000000e+02,6.470000000000000000e+02,6.510000000000000000e+02,6.830000000000000000e+02,7.870000000000000000e+02,1.623000000000000000e+03,2.113000000000000000e+03,2.485000000000000000e+03,2.655000000000000000e+03
2.870000000000000000e+02,1.108650447991455621e+03,6.210000000000000000e+02,2.769000000000000000e+03,6.005202149824519893e+02,1.589730344434225466e+06,4.000000000000000000e+00,1.709170662973907611e+03,5.081302330090036321e+02,1.660349552008544379e+03,4.876504479914556214e+02,6.330000000000000000e+02,6.390000000000000000e+02,6.470000000000000000e+02,6.830000000000000000e+02,7.870000000000000000e+02,1.621000000000000000e+03,2.123000000000000000e+03,2.509000000000000000e+03,2.680059999999939464e+03
2.900000000000000000e+02,1.100123835518898659e+03,6.230000000000000000e+02,2.793000000000000000e+03,5.983273308590050874e+02,1.568268048329674173e+06,4.000000000000000000e+00,1.698451166377903746e+03,5.017965046598935714e+02,1.692876164481101341e+03,4.771238355188986588e+02,6.350000000000000000e+02,6.390000000000000000e+02,6.450000000000000000e+02,6.810000000000000000e+02,7.870000000000000000e+02,1.611000000000000000e+03,2.131000000000000000e+03,2.527000000000000000e+03,2.705000000000000000e+03
2.930000000000000000e+02,1.093032857651456652e+03,6.270000000000000000e+02,2.815000000000000000e+03,5.943925899506619999e+02,1.548023378893965390e+06,4.000000000000000000e+00,1.687425447602118766e+03,4.986402677007946522e+02,1.721967142348543348e+03,4.660328576514566521e+02,6.450000000000000000e+02,6.490000000000000000e+02,6.530000000000000000e+02,6.830000000000000000e+02,7.870000000000000000e+02,1.401000000000000000e+03,2.137000000000000000e+03,2.541000000000000000e+03,2.725000000000000000e+03
2.960000000000000000e+02,1.086408287841927176e+03,6.290000000000000000e+02,2.835000000000000000e+03,5.924916623641780689e+02,1.531329337862695102e+06,4.000000000000000000e+00,1.678899950206105132e+03,4.939166254777491076e+02,1.748591712158072824e+03,4.574082878419271765e+02,6.410000000000000000e+02,6.470000000000000000e+02,6.530000000000000000e+02,6.830000000000000000e+02,7.930000000000000000e+02,1.289000000000000000e+03,2.149000000000000000e+03,2.559000000000000000e+03,2.749000000000000000e+03
2.990000000000000000e+02,1.080549716667655503e+03,6.330000000000000000e+02,2.853000000000000000e+03,5.898793315767516106e+02,1.515545316011985997e+06,4.000000000000000000e+00,1.670429048244407113e+03,4.906703850909038920e+02,1.772450283332344497e+03,4.475497166676555025e+02,6.490000000000000000e+02,6.530000000000000000e+02,6.570000000000000000e+02,6.810000000000000000e+02,7.930000000000000000e+02,1.293000000000000000e+03,2.165000000000000000e+03,2.367000000000000000e+03,2.773000000000000000e+03
3.020000000000000000e+02,1.075612005280958783e+03,6.330000000000000000e+02,2.851000000000000000e+03,5.867492475034434847e+02,1.501215865350382635e+06,4.000000000000000000e+00,1.662361252784402268e+03,4.888627577775152986e+02,1.775387994719041217e+03,4.426120052809587833e+02,6.510000000000000000e+02,6.570000000000000000e+02,6.610000000000000000e+02,6.850000000000000000e+02,7.930000000000000000e+02,1.283000000000000000e+03,2.177000000000000000e+03,2.332299999999988358e+03,2.797000000000000000e+03
3.050000000000000000e+02,1.069150967186850949e+03,6.330000000000000000e+02,2.871000000000000000e+03,5.849626685915474127e+02,1.485265114282323513e+06,4.000000000000000000e+00,1.654113635778398475e+03,4.841882985953035359e+02,1.801849032813149051e+03,4.361509671868509486e+02,6.490000000000000000e+02,6.550000000000000000e+02,6.590000000000000000e+02,6.850000000000000000e+02,7.910000000000000000e+02,1.285000000000000000e+03,2.185000000000000000e+03,2.313000000000000000e+03,2.821000000000000000e+03
3.080000000000000000e+02,1.062621528807927461e+03,6.310000000000000000e+02,2.897000000000000000e+03,5.815744869162401756e+02,1.467393397317984840e+06,4.000000000000000000e+00,1.644196015724167637e+03,4.810470418916872859e+02,1.834378471192072539e+03,4.316215288079274615e+02,6.550000000000000000e+02,6.610000000000000000e+02,6.650000000000000000e+02,6.890000000000000000e+02,7.810000000000000000e+02,1.285000000000000000e+03,1.949600000000034925e+03,2.309000000000000000e+03,2.845000000000000000e+03
3.110000000000000000e+02,1.057986782768646435e+03,6.370000000000000000e+02,2.919000000000000000e+03,5.790850885309064324e+02,1.454675572271998972e+06,4.000000000000000000e+00,1.637071871299552868e+03,4.789016942377400028e+02,1.861013217231353565e+03,4.209867827686464352e+02,6.530000000000000000e+02,6.610000000000000000e+02,6.650000000000000000e+02,6.870000000000000000e+02,7.790000000000000000e+02,1.273000000000000000e+03,1.921000000000000000e+03,2.317000000000000000e+03,2.867000000000000000e+03
3.140000000000000000e+02,1.052354462113570207e+03,6.310000000000000000e+02,2.943000000000000000e+03,5.771713879551796254e+02,1.440576725004450185e+06,4.000000000000000000e+00,1.629525850068749833e+03,4.751830741583905819e+02,1.890645537886429793e+03,4.213544621135702073e+02,6.570000000000000000e+02,6.630000000000000000e+02,6.670000000000000000e+02,6.910000000000000000e+02,7.730000000000000000e+02,1.265000000000000000e+03,1.899000000000000000e+03,2.331000000000000000e+03,2.891000000000000000e+03
3.170000000000000000e+02,1.046506067169050084e+03,6.210000000000000000e+02,2.967000000000000000e+03,5.738437914411820202e+02,1.424471645597222960e+06,4.000000000000000000e+00,1.620349858610232104e+03,4.726622757278680638e+02,1.920493932830949916e+03,4.255060671690500840e+02,6.530000000000000000e+02,6.610000000000000000e+02,6.650000000000000000e+02,6.910000000000000000e+02,7.690000000000000000e+02,1.229000000000000000e+03,1.893000000000000000e+03,2.337000000000000000e+03,2.911000000000000000e+03
3.200000000000000000e+02,1.041972556814810332e+03,6.250000000000000000e+02,2.991000000000000000e+03,5.732032154381746523e+02,1.414268735343855806e+06,4.000000000000000000e+00,1.615175772252985098e+03,4.687693413766356798e+02,1.949027443185189668e+03,4.169725568148103321e+02,6.450000000000000000e+02,6.530000000000000000e+02,6.590000000000000000e+02,6.950000000000000000e+02,7.690000000000000000e+02,1.077000000000000000e+03,1.895000000000000000e+03,2.351000000000000000e+03,2.937000000000000000e+03
3.230000000000000000e+02,1.036933461401530849e+03,6.330000000000000000e+02,3.017000000000000000e+03,5.710780939163843186e+02,1.401361192725330824e+06,4.000000000000000000e+00,1.608011555317915281e+03,4.658553674851465303e+02,1.980066538598469151e+03,4.039334614015308489e+02,6.470000000000000000e+02,6.510000000000000000e+02,6.550000000000000000e+02,6.910000000000000000e+02,7.670000000000000000e+02,1.023000000000000000e+03,1.897000000000000000e+03,2.359000000000000000e+03,2.959000000000000000e+03
3.260000000000000000e+02,1.033845925057853265e+03,6.350000000000000000e+02,3.035000000000000000e+03,5.677036258667338871e+02,1.391124803580964915e+06,4.000000000000000000e+00,1.601549550924587038e+03,4.661422991911193776e+02,2.001154074942146735e+03,3.988459250578532647e+02,6.550000000000000000e+02,6.590000000000000000e+02,6.610000000000000000e+02,6.910000000000000000e+02,7.590000000000000000e+02,1.009000000000000000e+03,1.901000000000000000e+03,2.367000000000000000e+03,2.977000000000000000e+03
3.290000000000000000e+02,1.030172135524832356e+03,6.330000000000000000e+02,3.063000000000000000e+03,5.657468119561292497e+02,1.381324084050317528e+06,4.000000000000000000e+00,1.595918947480961606e+03,4.644253235687031065e+02,2.032827864475167644e+03,3.971721355248323562e+02,6.519400000000005093e+02,6.550000000000000000e+02,6.610000000000000000e+02,6.910000000000000000e+02,7.570000000000000000e+02,9.710000000000000000e+02,1.907000000000000000e+03,2.377000000000000000e+03,2.997000000000000000e+03
3.320000000000000000e+02,1.026604031923099683e+03,6.310000000000000000e+02,3.085000000000000000e+03,5.638439962207389726e+02,1.371835890434937319e+06,4.000000000000000000e+00,1.590448028143838656e+03,4.627600357023607103e+02,2.058395968076900317e+03,3.956040319230996829e+02,6.550000000000000000e+02,6.610000000000000000e+02,6.630000000000000000e+02,6.910000000000000000e+02,7.570000000000000000e+02,9.350000000000000000e+02,1.911000000000000000e+03,2.391000000000000000e+03,3.019000000000000000e+03
3.350000000000000000e+02,1.023808275974603930e+03,6.370000000000000000e+02,3.111000000000000000e+03,5.609908010971886370e+02,1.362894064869756112e+06,4.000000000000000000e+00,1.584799077071792453e+03,4.628174748774152931e+02,2.087191724025396070e+03,3.868082759746039301e+02,6.530000000000000000e+02,6.590000000000000000e+02,6.630000000000000000e+02,6.930000000000000000e+02,7.570000000000000000e+02,9.350000000000000000e+02,1.917000000000000000e+03,2.403000000000000000e+03,3.039000000000000000e+03
3.380000000000000000e+02,1.019674457069957839e+03,6.430000000000000000e+02,3.133000000000000000e+03,5.594924358532274482e+02,1.352767784177891212e+06,4.000000000000000000e+00,1.579166892923185287e+03,4.601820212167303907e+02,2.113325542930042047e+03,3.766744570699578389e+02,6.550000000000000000e+02,6.590000000000000000e+02,6.630000000000000000e+02,6.910000000000000000e+02,7.550000000000000000e+02,9.390000000000000000e+02,1.927000000000000000e+03,2.419000000000000000e+03,3.059000000000000000e+03
3.410000000000000000e+02,1.014906915682667773e+03,6.370000000000000000e+02,3.159000000000000000e+03,5.552480560831638741e+02,1.338336451284637675e+06,4.000000000000000000e+00,1.570154971765831760e+03,4.596588595995038986e+02,2.144093084317332341e+03,3.779069156826677727e+02,6.610000000000000000e+02,6.650000000000000000e+02,6.690000000000000000e+02,6.930000000000000000e+02,7.510000000000000000e+02,9.330000000000000000e+02,1.933000000000000000e+03,2.411000000000000000e+03,3.079000000000000000e+03
3.440000000000000000e+02,1.012706899365098252e+03,6.430000000000000000e+02,3.181000000000000000e+03,5.525567395085855651e+02,1.330894214398029959e+06,4.000000000000000000e+00,1.565263638873683703e+03,4.601501598565126869e+02,2.168293100634901748e+03,3.697068993650982520e+02,6.610000000000000000e+02,6.670000000000000000e+02,6.710000000000000000e+02,6.930000000000000000e+02,7.510000000000000000e+02,9.430000000000000000e+02,1.947000000000000000e+03,2.211000000000000000e+03,3.097000000000000000e+03
3.470000000000000000e+02,1.009369133092031120e+03,6.430000000000000000e+02,3.207000000000000000e+03,5.493488721052178789e+02,1.320610230122233508e+06,4.000000000000000000e+00,1.558718005197249113e+03,4.600202609868132413e+02,2.197630866907968993e+03,3.663691330920311202e+02,6.650000000000000000e+02,6.690000000000000000e+02,6.730000000000000000e+02,6.990000000000000000e+02,7.490000000000000000e+02,9.430000000000000000e+02,1.957000000000000000e+03,2.177000000000000000e+03,3.113000000000000000e+03
3.500000000000000000e+02,1.007123175399038701e+03,6.350000000000000000e+02,3.225000000000000000e+03,5.454694917667752634e+02,1.311834056874147151e+06,4.000000000000000000e+00,1.552592667165813964e+03,4.616536836322634372e+02,2.217876824600961299e+03,3.721231753990387006e+02,6.670000000000000000e+02,6.730000000000000000e+02,6.770000000000000000e+02,7.010000000000000000e+02,7.470000000000000000e+02,9.430000000000000000e+02,1.963000000000000000e+03,2.173000000000000000e+03,3.127000000000000000e+03
3.530000000000000000e+02,1.003955586542455308e+03,6.370000000000000000e+02,3.251000000000000000e+03,5.446366118520772943e+02,1.304555858719515847e+06,4.000000000000000000e+00,1.548592198394532716e+03,4.593189746903780133e+02,2.247044413457544579e+03,3.669555865424553076e+02,6.550000000000000000e+02,6.630000000000000000e+02,6.710000000000000000e+02,7.030000000000000000e+02,7.490000000000000000e+02,9.470000000000000000e+02,1.971000000000000000e+03,2.163000000000000000e+03,3.145000000000000000e+03
3.560000000000000000e+02,1.001407049190055204e+03,6.390000000000000000e+02,3.273000000000000000e+03,5.420201858777248844e+02,1.296601960066457046e+06,4.000000000000000000e+00,1.543427235067780202e+03,4.593868633123303198e+02,2.271592950809944796e+03,3.624070491900552042e+02,6.630000000000000000e+02,6.670000000000000000e+02,6.710000000000000000e+02,7.010000000000000000e+02,7.490000000000000000e+02,9.490000000000000000e+02,1.977000000000000000e+03,2.149000000000000000e+03,3.152059999999939464e+03
3.590000000000000000e+02,1.001297091022369955e+03,6.450000000000000000e+02,3.295000000000000000e+03,5.379106906208703549e+02,1.291943775574081810e+06,4.000000000000000000e+00,1.539207781643240196e+03,4.633864004014995999e+02,2.293702908977630159e+03,3.562970910223699548e+02,6.690000000000000000e+02,6.750000000000000000e+02,6.790000000000000000e+02,7.050000000000000000e+02,7.530000000000000000e+02,9.310000000000000000e+02,1.983000000000000000e+03,2.149000000000000000e+03,3.155000000000000000e+03
3.620000000000000000e+02,1.000629457663324047e+03,6.490000000000000000e+02,3.319000000000000000e+03,5.364595993289730131e+02,1.289048213255800074e+06,4.000000000000000000e+00,1.537089056992297174e+03,4.641698583343510336e+02,2.318370542336675953e+03,3.516294576633240467e+02,6.690000000000000000e+02,6.730000000000000000e+02,6.790000000000000000e+02,7.050000000000000000e+02,7.590000000000000000e+02,9.310000000000000000e+02,1.989000000000000000e+03,2.149000000000000000e+03,3.141000000000000000e+03
3.650000000000000000e+02,9.997156366818963988e+02,6.450000000000000000e+02,3.345000000000000000e+03,5.348576010754022718e+02,1.285504007654423593e+06,4.000000000000000000e+00,1.534573237757298557e+03,4.648580356064941270e+02,2.345284363318103715e+03,3.547156366818963988e+02,6.730000000000000000e+02,6.790000000000000000e+02,6.830000000000000000e+02,7.090000000000000000e+02,7.590000000000000000e+02,9.270000000000000000e+02,1.991000000000000000e+03,2.153000000000000000e+03,2.975000000000000000e+03
3.680000000000000000e+02,1.000270263454577844e+03,6.510000000000000000e+02,3.371000000000000000e+03,5.328085900279010048e+02,1.284425593559010187e+06,4.000000000000000000e+00,1.533078853482478735e+03,4.674616734266768390e+02,2.370729736545422384e+03,3.492702634545778437e+02,6.730000000000000000e+02,6.790000000000000000e+02,6.830000000000000000e+02,7.110000000000000000e+02,7.630000000000000000e+02,9.290000000000000000e+02,1.999000000000000000e+03,2.157000000000000000e+03,2.908059999999939464e+03
3.710000000000000000e+02,9.989158384263929520e+02,6.550000000000000000e+02,3.395000000000000000e+03,5.324924311221308244e+02,1.281381041461460758e+06,4.000000000000000000e+00,1.531408269548523776e+03,4.664234073042621276e+02,2.396084161573607162e+03,3.439158384263929520e+02,6.750000000000000000e+02,6.790000000000000000e+02,6.830000000000000000e+02,7.110000000000000000e+02,7.630000000000000000e+02,9.310000000000000000e+02,2.005000000000000000e+03,2.167000000000000000e+03,2.847000000000000000e+03
3.740000000000000000e+02,9.969168323147214323e+02,6.530000000000000000e+02,3.419000000000000000e+03,5.300407055350804058e+02,1.274786320076544303e+06,4.000000000000000000e+00,1.526957537849801838e+03,4.668761267796410266e+02,2.422083167685278568e+03,3.439168323147214323e+02,6.790000000000000000e+02,6.830000000000000000e+02,6.850000000000000000e+02,7.130000000000000000e+02,7.610000000000000000e+02,9.050000000000000000e+02,2.009000000000000000e+03,2.171000000000000000e+03,2.837000000000000000e+03
3.770000000000000000e+02,9.973728787159556077e+02,6.530000000000000000e+02,3.443000000000000000e+03,5.299221162855154716e+02,1.275570108526671771e+06,4.000000000000000000e+00,1.527294995001471079e+03,4.674507624304401361e+02,2.445627121284044279e+03,3.443728787159556077e+02,6.790000000000000000e+02,6.850000000000000000e+02,6.890000000000000000e+02,7.130000000000000000e+02,7.610000000000000000e+02,8.990000000000000000e+02,2.017000000000000000e+03,2.185000000000000000e+03,2.841000000000000000e+03
3.800000000000000000e+02,9.964138506497359913e+02,6.470000000000000000e+02,3.469000000000000000e+03,5.287472075236021283e+02,1.272414171230641427e+06,4.000000000000000000e+00,1.525161058173338006e+03,4.676666431261338630e+02,2.472586149350263895e+03,3.494138506497359913e+02,6.790000000000000000e+02,6.850000000000000000e+02,6.890000000000000000e+02,7.150000000000000000e+02,7.650000000000000000e+02,8.950000000000000000e+02,2.023000000000000000e+03,2.193000000000000000e+03,2.847000000000000000e+03
3.830000000000000000e+02,9.963938022903934097e+02,6.470000000000000000e+02,3.489000000000000000e+03,5.279623803929846417e+02,1.271544884352934081e+06,4.000000000000000000e+00,1.524356182683377938e+03,4.684314218974087680e+02,2.492606197709606477e+03,3.493938022903934097e+02,6.790000000000000000e+02,6.850000000000000000e+02,6.910000000000000000e+02,7.190000000000000000e+02,7.650000000000000000e+02,8.970000000000000000e+02,2.025000000000000000e+03,2.205000000000000000e+03,2.851000000000000000e+03
3.860000000000000000e+02,9.948393238592535681e+02,6.430000000000000000e+02,3.517000000000000000e+03,5.286731308167250063e+02,1.269200559544294840e+06,4.000000000000000000e+00,1.523512454675978461e+03,4.661661930425285618e+02,2.522160676140746546e+03,3.518393238592535681e+02,6.650000000000000000e+02,6.730000000000000000e+02,6.810000000000000000e+02,7.190000000000000000e+02,7.670000000000000000e+02,9.010000000000000000e+02,1.945000000000000000e+03,2.215000000000000000e+03,2.863000000000000000e+03
3.890000000000000000e+02,9.938757194564766451e+02,6.470000000000000000e+02,3.541000000000000000e+03,5.291081334901568880e+02,1.267744362650566734e+06,4.000000000000000000e+00,1.522983852946633533e+03,4.647675859663197571e+02,2.547124280543523128e+03,3.468757194564766451e+02,6.710000000000000000e+02,6.750000000000000000e+02,6.810000000000000000e+02,7.170000000000000000e+02,7.670000000000000000e+02,9.010000000000000000e+02,1.877000000000000000e+03,2.229000000000000000e+03,2.871000000000000000e+03
3.920000000000000000e+02,9.949875022251230803e+02,6.550000000000000000e+02,3.563000000000000000e+03,5.277991549526851713e+02,1.268572077552957926e+06,4.000000000000000000e+00,1.522786657177808138e+03,4.671883472724379089e+02,2.568012497774876920e+03,3.399875022251230803e+02,6.750000000000000000e+02,6.810000000000000000e+02,6.850000000000000000e+02,7.170000000000000000e+02,7.730000000000000000e+02,9.030000000000000000e+02,1.859000000000000000e+03,2.239000000000000000e+03,2.881000000000000000e+03
3.950000000000000000e+02,9.953074378448941388e+02,6.510000000000000000e+02,3.587000000000000000e+03,5.282920224005277987e+02,1.269729356761407573e+06,4.000000000000000000e+00,1.523599460245422051e+03,4.670154154443663401e+02,2.591692562155105861e+03,3.443074378448941388e+02,6.790000000000000000e+02,6.830000000000000000e+02,6.870000000000000000e+02,7.170000000000000000e+02,7.750000000000000000e+02,9.050000000000000000e+02,1.841000000000000000e+03,2.253000000000000000e+03,2.887000000000000000e+03
3.980000000000000000e+02,9.944768735536699751e+02,6.430000000000000000e+02,3.613000000000000000e+03,5.278182097464911067e+02,1.267576314573073061e+06,4.000000000000000000e+00,1.522295083300160968e+03,4.666586638071788684e+02,2.618523126446330025e+03,3.514768735536699751e+02,6.770000000000000000e+02,6.830000000000000000e+02,6.870000000000000000e+02,7.170000000000000000e+02,7.750000000000000000e+02,9.030000000000000000e+02,1.831000000000000000e+03,2.261000000000000000e+03,2.899000000000000000e+03
4.010000000000000000e+02,9.958885955022844882e+02,6.550000000000000000e+02,3.635000000000000000e+03,5.287097862294874631e+02,1.271328132706343196e+06,4.000000000000000000e+00,1.524598381731771951e+03,4.671788092727970252e+02,2.639111404497715739e+03,3.408885955022844882e+02,6.730000000000000000e+02,6.810000000000000000e+02,6.870000000000000000e+02,7.170000000000000000e+02,7.790000000000000000e+02,9.070000000000000000e+02,1.831000000000000000e+03,2.275000000000000000e+03,2.907000000000000000e+03
4.040000000000000000e+02,9.947150581498842712e+02,6.550000000000000000e+02,3.661000000000000000e+03,5.301073946186047579e+02,1.270471896739452844e+06,4.000000000000000000e+00,1.524822452768489029e+03,4.646076635312795133e+02,2.666284941850115501e+03,3.397150581498842712e+02,6.730000000000000000e+02,6.770000000000000000e+02,6.830000000000000000e+02,7.170000000000000000e+02,7.770000000000000000e+02,9.050000000000000000e+02,1.835000000000000000e+03,2.289000000000000000e+03,2.918059999999939464e+03
4.070000000000000000e+02,9.939180264641310032e+02,6.530000000000000000e+02,3.681000000000000000e+03,5.292526613227479402e+02,1.267981422847564332e+06,4.000000000000000000e+00,1.523170687786878943e+03,4.646653651413830630e+02,2.687081973535869110e+03,3.409180264641310032e+02,6.790000000000000000e+02,6.830000000000000000e+02,6.870000000000000000e+02,7.170000000000000000e+02,7.750000000000000000e+02,8.770000000000000000e+02,1.837000000000000000e+03,2.295000000000000000e+03,2.925000000000000000e+03
4.100000000000000000e+02,9.938814231887497499e+02,6.570000000000000000e+02,3.709000000000000000e+03,5.307653177222767908e+02,1.269512105856524082e+06,4.000000000000000000e+00,1.524646740911026427e+03,4.631161054664729591e+02,2.715118576811250023e+03,3.368814231887497499e+02,6.770000000000000000e+02,6.830000000000000000e+02,6.890000000000000000e+02,7.190000000000000000e+02,7.730000000000000000e+02,8.730000000000000000e+02,1.839000000000000000e+03,2.309000000000000000e+03,2.939000000000000000e+03
4.130000000000000000e+02,9.942813148994243875e+02,6.510000000000000000e+02,3.733000000000000000e+03,5.305543048511951838e+02,1.270083203554263338e+06,4.000000000000000000e+00,1.524835619750619571e+03,4.637270100482292037e+02,2.738718685100575385e+03,3.432813148994243875e+02,6.850000000000000000e+02,6.890000000000000000e+02,6.930000000000000000e+02,7.190000000000000000e+02,7.750000000000000000e+02,8.730000000000000000e+02,1.825000000000000000e+03,2.317000000000000000e+03,2.947000000000000000e+03
4.160000000000000000e+02,9.954101643624280769e+02,6.510000000000000000e+02,3.755000000000000000e+03,5.308531611700115036e+02,1.272646474040230270e+06,4.000000000000000000e+00,1.526263325532439467e+03,4.645570031924165733e+02,2.759589835637571923e+03,3.444101643624280769e+02,6.830000000000000000e+02,6.910000000000000000e+02,6.950000000000000000e+02,7.230000000000000000e+02,7.750000000000000000e+02,8.710000000000000000e+02,1.829000000000000000e+03,2.327000000000000000e+03,2.957000000000000000e+03
4.190000000000000000e+02,9.943548848869637595e+02,6.530000000000000000e+02,3.779000000000000000e+03,5.327463961955442073e+02,1.272560359757906524e+06,4.000000000000000000e+00,1.527101281082507967e+03,4.616084886914195522e+02,2.784645115113036354e+03,3.413548848869637595e+02,6.750000000000000000e+02,6.810000000000000000e+02,6.890000000000000000e+02,7.210000000000000000e+02,7.770000000000000000e+02,8.710000000000000000e+02,1.835000000000000000e+03,2.335000000000000000e+03,2.961000000000000000e+03
4.220000000000000000e+02,9.937635064973595718e+02,6.570000000000000000e+02,3.805000000000000000e+03,5.338632062120293540e+02,1.272575829792915145e+06,4.000000000000000000e+00,1.527626712709388812e+03,4.599003002853302178e+02,2.811236493502640315e+03,3.367635064973595718e+02,6.810000000000000000e+02,6.870000000000000000e+02,6.910000000000000000e+02,7.230000000000000000e+02,7.770000000000000000e+02,8.670000000000000000e+02,1.839000000000000000e+03,2.345000000000000000e+03,2.795000000000000000e+03
4.250000000000000000e+02,9.960780869874799919e+02,6.650000000000000000e+02,3.829000000000000000e+03,5.336496178891211457e+02,1.276953470049842726e+06,4.000000000000000000e+00,1.529727704876601138e+03,4.624284690983588462e+02,2.832921913012520235e+03,3.310780869874799919e+02,6.850000000000000000e+02,6.890000000000000000e+02,6.950000000000000000e+02,7.230000000000000000e+02,7.810000000000000000e+02,8.670000000000000000e+02,1.847000000000000000e+03,2.351000000000000000e+03,2.737000000000000000e+03
4.280000000000000000e+02,9.975753055835756413e+02,6.630000000000000000e+02,3.853000000000000000e+03,5.347411402812450660e+02,1.281104577419450507e+06,4.000000000000000000e+00,1.532316445864820707e+03,4.628341653023305753e+02,2.855424694416424245e+03,3.345753055835756413e+02,6.890000000000000000e+02,6.950000000000000000e+02,6.990000000000000000e+02,7.250000000000000000e+02,7.830000000000000000e+02,8.670000000000000000e+02,1.853000000000000000e+03,2.361000000000000000e+03,2.701000000000000000e+03
4.310000000000000000e+02,9.982866477778436547e+02,6.590000000000000000e+02,3.879000000000000000e+03,5.352623072415766501e+02,1.283081968685100554e+06,4.000000000000000000e+00,1.533548955019420191e+03,4.630243405362670046e+02,2.880713352222156573e+03,3.392866477778436547e+02,6.910000000000000000e+02,6.970000000000000000e+02,7.010000000000000000e+02,7.270000000000000000e+02,7.830000000000000000e+02,8.690000000000000000e+02,1.859000000000000000e+03,2.369000000000000000e+03,2.683000000000000000e+03
4.340000000000000000e+02,1.000248531418738480e+03,6.630000000000000000e+02,3.903000000000000000e+03,5.373194484668456425e+02,1.289209314306058222e+06,4.000000000000000000e+00,1.537567979885584009e+03,4.629290829518928376e+02,2.902751468581261634e+03,3.372485314187384802e+02,6.890000000000000000e+02,6.970000000000000000e+02,7.010000000000000000e+02,7.290000000000000000e+02,7.830000000000000000e+02,8.690000000000000000e+02,1.865000000000000000e+03,2.383000000000000000e+03,2.695000000000000000e+03
4.370000000000000000e+02,9.997823458731382971e+02,6.710000000000000000e+02,3.929000000000000000e+03,5.391671709622955859e+02,1.290265977363080718e+06,4.000000000000000000e+00,1.538949516835433769e+03,4.606151749108427111e+02,2.929217654126861817e+03,3.287823458731382971e+02,6.910000000000000000e+02,6.950000000000000000e+02,6.990000000000000000e+02,7.290000000000000000e+02,7.830000000000000000e+02,8.650000000000000000e+02,1.871000000000000000e+03,2.393000000000000000e+03,2.705000000000000000e+03
4.400000000000000000e+02,1.000907331038984125e+03,6.730000000000000000e+02,3.949000000000000000e+03,5.396888657216405818e+02,1.293079557111493545e+06,4.000000000000000000e+00,1.540596196760624707e+03,4.612184653173435436e+02,2.948092668961015988e+03,3.279073310389841254e+02,6.970000000000000000e+02,7.010000000000000000e+02,7.050000000000000000e+02,7.310000000000000000e+02,7.830000000000000000e+02,8.590000000000000000e+02,1.871000000000000000e+03,2.403000000000000000e+03,2.715000000000000000e+03
4.430000000000000000e+02,1.000823681243695432e+03,6.630000000000000000e+02,3.977000000000000000e+03,5.414579200782823136e+02,1.294824720153681934e+06,4.000000000000000000e+00,1.542281601321977632e+03,4.593657611654131188e+02,2.976176318756304681e+03,3.378236812436954324e+02,6.950000000000000000e+02,6.990000000000000000e+02,7.050000000000000000e+02,7.330000000000000000e+02,7.830000000000000000e+02,8.410000000000000000e+02,1.875000000000000000e+03,2.413000000000000000e+03,2.727000000000000000e+03
4.460000000000000000e+02,1.001802320061710134e+03,6.570000000000000000e+02,4.001000000000000000e+03,5.428031831661735396e+02,1.298243184136355529e+06,4.000000000000000000e+00,1.544605503227883673e+03,4.589991368955365942e+02,2.999197679938290094e+03,3.448023200617101338e+02,6.970000000000000000e+02,7.030000000000000000e+02,7.070000000000000000e+02,7.350000000000000000e+02,7.850000000000000000e+02,8.390000000000000000e+02,1.877000000000000000e+03,2.425000000000000000e+03,2.737000000000000000e+03
4.490000000000000000e+02,1.003019744259182289e+03,6.650000000000000000e+02,4.023000000000000000e+03,5.441739545469088171e+02,1.302173900180976605e+06,4.000000000000000000e+00,1.547193698806091106e+03,4.588457897122734721e+02,3.019980255740817483e+03,3.380197442591822892e+02,6.930000000000000000e+02,6.990000000000000000e+02,7.050000000000000000e+02,7.370000000000000000e+02,7.870000000000000000e+02,8.390000000000000000e+02,1.857000000000000000e+03,2.435000000000000000e+03,2.747000000000000000e+03
4.520000000000000000e+02,1.002640664866789280e+03,6.650000000000000000e+02,4.047000000000000000e+03,5.468406741389489980e+02,1.304323025737257442e+06,4.000000000000000000e+00,1.549481339005738391e+03,4.557999907278402816e+02,3.044359335133210607e+03,3.376406648667892796e+02,6.850000000000000000e+02,6.910000000000000000e+02,6.990000000000000000e+02,7.370000000000000000e+02,7.890000000000000000e+02,8.410000000000000000e+02,1.837000000000000000e+03,2.447000000000000000e+03,2.757000000000000000e+03
4.550000000000000000e+02,1.001819498012223335e+03,6.650000000000000000e+02,4.073000000000000000e+03,5.482186742201680545e+02,1.304186021361181978e+06,4.000000000000000000e+00,1.550038172232391389e+03,4.536008237920552801e+02,3.071180501987776552e+03,3.368194980122233346e+02,6.890000000000000000e+02,6.930000000000000000e+02,6.970000000000000000e+02,7.350000000000000000e+02,7.890000000000000000e+02,8.310000000000000000e+02,1.833000000000000000e+03,2.455000000000000000e+03,2.765000000000000000e+03
4.580000000000000000e+02,1.004528021717201682e+03,6.670000000000000000e+02,4.095000000000000000e+03,5.496844408649118350e+02,1.311229530944045633e+06,4.000000000000000000e+00,1.554212462582113403e+03,4.548435808522898469e+02,3.090471978282798318e+03,3.375280217172016819e+02,6.930000000000000000e+02,6.990000000000000000e+02,7.030000000000000000e+02,7.350000000000000000e+02,7.910000000000000000e+02,8.330000000000000000e+02,1.833000000000000000e+03,2.469000000000000000e+03,2.771000000000000000e+03
4.610000000000000000e+02,1.004780847623568548e+03,6.670000000000000000e+02,4.121000000000000000e+03,5.513773177490177204e+02,1.313601498279238120e+06,4.000000000000000000e+00,1.556158165372586154e+03,4.534035298745508271e+02,3.116219152376431339e+03,3.377808476235685475e+02,6.930000000000000000e+02,6.970000000000000000e+02,7.030000000000000000e+02,7.350000000000000000e+02,7.950000000000000000e+02,8.330000000000000000e+02,1.837000000000000000e+03,2.481000000000000000e+03,2.771000000000000000e+03
4.640000000000000000e+02,1.005491366522280941e+03,6.610000000000000000e+02,4.143000000000000000e+03,5.531422138365957153e+02,1.316979196878893999e+06,4.000000000000000000e+00,1.558633580358876770e+03,4.523491526856852261e+02,3.137508633477718831e+03,3.444913665222809414e+02,6.930000000000000000e+02,6.990000000000000000e+02,7.030000000000000000e+02,7.330000000000000000e+02,7.970000000000000000e+02,8.330000000000000000e+02,1.841000000000000000e+03,2.491000000000000000e+03,2.768059999999939464e+03
4.670000000000000000e+02,1.004518505607310317e+03,6.650000000000000000e+02,4.169000000000000000e+03,5.565542952791191738e+02,1.318810111701180693e+06,4.000000000000000000e+00,1.561072800886429377e+03,4.479642103281911432e+02,3.164481494392689456e+03,3.395185056073103169e+02,6.850000000000000000e+02,6.930000000000000000e+02,6.990000000000000000e+02,7.310000000000000000e+02,7.950000000000000000e+02,8.370000000000000000e+02,1.847600000000034925e+03,2.505000000000000000e+03,2.775000000000000000e+03
4.700000000000000000e+02,1.003308839672461886e+03,6.750000000000000000e+02,4.193000000000000000e+03,5.581005345554719952e+02,1.318104834436005447e+06,4.000000000000000000e+00,1.561409374227933768e+03,4.452083051169898908e+02,3.189691160327538000e+03,3.283088396724618860e+02,6.930000000000000000e+02,6.970000000000000000e+02,7.010000000000000000e+02,7.310000000000000000e+02,7.910000000000000000e+02,8.370000000000000000e+02,1.855000000000000000e+03,2.515000000000000000e+03,2.781000000000000000e+03
4.730000000000000000e+02,1.003756986886607706e+03,6.730000000000000000e+02,4.215000000000000000e+03,5.585557233332619944e+02,1.319512584792025154e+06,4.000000000000000000e+00,1.562312710219869587e+03,4.452012635533457114e+02,3.211243013113392408e+03,3.307569868866077059e+02,6.970000000000000000e+02,7.030000000000000000e+02,7.070000000000000000e+02,7.330000000000000000e+02,7.890000000000000000e+02,8.350000000000000000e+02,1.845000000000000000e+03,2.523000000000000000e+03,2.791000000000000000e+03
4.760000000000000000e+02,1.003646502106449930e+03,6.730000000000000000e+02,4.237000000000000000e+03,5.599743985937383286e+02,1.320877628270931076e+06,4.000000000000000000e+00,1.563620900700188258e+03,4.436721035127116011e+02,3.233353497893549957e+03,3.306465021064499297e+02,6.970000000000000000e+02,7.030000000000000000e+02,7.070000000000000000e+02,7.350000000000000000e+02,7.870000000000000000e+02,8.350000000000000000e+02,1.821000000000000000e+03,2.533000000000000000e+03,2.801000000000000000e+03
4.790000000000000000e+02,1.004789058327894168e+03,6.650000000000000000e+02,4.257000000000000000e+03,5.614742623033756672e+02,1.324854398964575958e+06,4.000000000000000000e+00,1.566263320631269835e+03,4.433147960245185004e+02,3.252210941672105946e+03,3.397890583278941676e+02,7.010000000000000000e+02,7.070000000000000000e+02,7.110000000000000000e+02,7.390000000000000000e+02,7.870000000000000000e+02,8.350000000000000000e+02,1.825000000000000000e+03,2.545000000000000000e+03,2.813000000000000000e+03
4.820000000000000000e+02,1.007102986115231715e+03,6.670000000000000000e+02,4.283000000000000000e+03,5.628861716801355897e+02,1.331097266910935752e+06,4.000000000000000000e+00,1.569989157795367191e+03,4.442168144350961256e+02,3.275897013884768057e+03,3.401029861152317153e+02,7.010000000000000000e+02,7.070000000000000000e+02,7.130000000000000000e+02,7.410000000000000000e+02,7.910000000000000000e+02,8.370000000000000000e+02,1.827000000000000000e+03,2.557000000000000000e+03,2.825000000000000000e+03
4.850000000000000000e+02,1.006446559959651154e+03,6.730000000000000000e+02,4.307000000000000000e+03,5.658612929532541784e+02,1.333133680917344056e+06,4.000000000000000000e+00,1.572307852912905219e+03,4.405852670063969754e+02,3.300553440040348960e+03,3.334465599596511538e+02,6.950000000000000000e+02,7.010000000000000000e+02,7.070000000000000000e+02,7.410000000000000000e+02,7.890000000000000000e+02,8.370000000000000000e+02,1.833000000000000000e+03,2.571000000000000000e+03,2.841000000000000000e+03
4.880000000000000000e+02,1.007010539666528189e+03,6.730000000000000000e+02,4.333000000000000000e+03,5.662136163195269773e+02,1.334668086305108853e+06,4.000000000000000000e+00,1.573224155986055166e+03,4.407969233470012114e+02,3.325989460333471925e+03,3.340105396665281887e+02,7.010000000000000000e+02,7.050000000000000000e+02,7.090000000000000000e+02,7.430000000000000000e+02,7.930000000000000000e+02,8.310000000000000000e+02,1.835000000000000000e+03,2.579000000000000000e+03,2.849000000000000000e+03
4.910000000000000000e+02,1.010066649854625325e+03,6.790000000000000000e+02,4.355000000000000000e+03,5.682698961393417676e+02,1.343165312006764347e+06,4.000000000000000000e+00,1.578336545993967093e+03,4.417967537152835575e+02,3.344933350145374789e+03,3.310666498546253251e+02,7.050000000000000000e+02,7.090000000000000000e+02,7.130000000000000000e+02,7.450000000000000000e+02,7.950000000000000000e+02,8.310000000000000000e+02,1.843000000000000000e+03,2.593000000000000000e+03,2.865000000000000000e+03
4.940000000000000000e+02,1.012051986293241612e+03,6.730000000000000000e+02,4.381000000000000000e+03,5.691720304577129355e+02,1.348206023215451278e+06,4.000000000000000000e+00,1.581224016750954434e+03,4.428799558355286763e+02,3.368948013706758502e+03,3.390519862932416117e+02,7.090000000000000000e+02,7.130000000000000000e+02,7.170000000000000000e+02,7.450000000000000000e+02,8.010000000000000000e+02,8.330000000000000000e+02,1.847000000000000000e+03,2.603000000000000000e+03,2.877000000000000000e+03
4.970000000000000000e+02,1.015677987598647178e+03,6.810000000000000000e+02,4.403000000000000000e+03,5.704051463411465193e+02,1.356963805464902427e+06,4.000000000000000000e+00,1.586083133939793697e+03,4.452728412575006587e+02,3.387322012401352822e+03,3.346779875986471779e+02,7.130000000000000000e+02,7.190000000000000000e+02,7.250000000000000000e+02,7.490000000000000000e+02,8.030000000000000000e+02,8.350000000000000000e+02,1.853000000000000000e+03,2.615000000000000000e+03,2.891000000000000000e+03
5.000000000000000000e+02,1.016989408413932210e+03,6.830000000000000000e+02,4.431000000000000000e+03,5.724292406041892036e+02,1.361942692324808566e+06,4.000000000000000000e+00,1.589418649018121414e+03,4.445601678097430067e+02,3.414010591586067676e+03,3.339894084139322104e+02,7.050000000000000000e+02,7.130000000000000000e+02,7.210000000000000000e+02,7.510000000000000000e+02,8.050000000000000000e+02,8.410000000000000000e+02,1.855000000000000000e+03,2.627000000000000000e+03,2.903000000000000000e+03
5.030000000000000000e+02,1.018148601139263064e+03,6.790000000000000000e+02,4.455000000000000000e+03,5.744652969514110055e+02,1.366636951403310988e+06,4.000000000000000000e+00,1.592613898090673956e+03,4.436833041878520589e+02,3.436851398860736936e+03,3.391486011392630644e+02,7.110000000000000000e+02,7.150000000000000000e+02,7.250000000000000000e+02,7.570000000000000000e+02,8.010000000000000000e+02,8.430000000000000000e+02,1.859000000000000000e+03,2.639000000000000000e+03,2.915000000000000000e+03
5.060000000000000000e+02,1.021162137304930866e+03,6.890000000000000000e+02,4.477000000000000000e+03,5.756981078622541190e+02,1.374200422061354155e+06,4.000000000000000000e+00,1.596860245167184985e+03,4.454640294426767468e+02,3.455837862695068907e+03,3.321621373049308659e+02,7.150000000000000000e+02,7.210000000000000000e+02,7.270000000000000000e+02,7.590000000000000000e+02,8.050000000000000000e+02,8.430000000000000000e+02,1.867000000000000000e+03,2.651000000000000000e+03,2.929000000000000000e+03
5.090000000000000000e+02,1.021853371803239725e+03,6.770000000000000000e+02,4.501000000000000000e+03,5.775001015613351001e+02,1.377690680769002531e+06,4.000000000000000000e+00,1.599353473364574711e+03,4.443532702419046245e+02,3.479146628196760503e+03,3.448533718032397246e+02,7.150000000000000000e+02,7.210000000000000000e+02,7.270000000000000000e+02,7.610000000000000000e+02,8.070000000000000000e+02,8.450000000000000000e+02,1.871000000000000000e+03,2.661000000000000000e+03,2.941000000000000000e+03
5.120000000000000000e+02,1.022847823829585195e+03,6.710000000000000000e+02,4.525000000000000000e+03,5.792020208198565570e+02,1.381692651634723879e+06,4.000000000000000000e+00,1.602049844649441638e+03,4.436458030097286382e+02,3.502152176170414805e+03,3.518478238295851952e+02,7.130000000000000000e+02,7.210000000000000000e+02,7.250000000000000000e+02,7.630000000000000000e+02,8.110000000000000000e+02,8.430000000000000000e+02,1.873000000000000000e+03,2.671000000000000000e+03,2.953000000000000000e+03
5.150000000000000000e+02,1.024747589449949601e+03,6.690000000000000000e+02,4.549000000000000000e+03,5.823212726066057030e+02,1.389205686613659374e+06,4.000000000000000000e+00,1.607068862056555190e+03,4.424263168433438977e+02,3.524252410550050627e+03,3.557475894499496007e+02,7.070000000000000000e+02,7.170000000000000000e+02,7.230000000000000000e+02,7.630000000000000000e+02,8.130000000000000000e+02,8.490000000000000000e+02,1.853000000000000000e+03,2.685000000000000000e+03,2.969000000000000000e+03
5.180000000000000000e+02,1.023165445321307743e+03,6.790000000000000000e+02,4.575000000000000000e+03,5.855133962633866531e+02,1.389693465703435475e+06,4.000000000000000000e+00,1.608678841584694510e+03,4.376520490579210900e+02,3.551834554678692257e+03,3.441654453213077431e+02,7.030000000000000000e+02,7.070000000000000000e+02,7.150000000000000000e+02,7.590000000000000000e+02,8.110000000000000000e+02,8.510000000000000000e+02,1.849000000000000000e+03,2.694299999999988358e+03,2.981000000000000000e+03
5.210000000000000000e+02,1.023926830534622923e+03,6.790000000000000000e+02,4.595000000000000000e+03,5.870463603986296448e+02,1.393049583545956295e+06,4.000000000000000000e+00,1.610973190933252681e+03,4.368804701359932778e+02,3.571073169465376850e+03,3.449268305346229226e+02,7.090000000000000000e+02,7.130000000000000000e+02,7.170000000000000000e+02,7.550000000000000000e+02,8.130000000000000000e+02,8.490000000000000000e+02,1.851000000000000000e+03,2.703000000000000000e+03,2.989000000000000000e+03
5.240000000000000000e+02,1.024402799204889334e+03,6.830000000000000000e+02,4.623000000000000000e+03,5.897854669162153414e+02,1.397247992004390806e+06,4.000000000000000000e+00,1.614188266121104789e+03,4.346173322886739925e+02,3.598597200795110439e+03,3.414027992048893339e+02,7.070000000000000000e+02,7.130000000000000000e+02,7.170000000000000000e+02,7.530000000000000000e+02,8.130000000000000000e+02,8.470000000000000000e+02,1.853000000000000000e+03,2.715000000000000000e+03,3.005000000000000000e+03
5.270000000000000000e+02,1.025971837358333914e+03,6.690000000000000000e+02,4.647000000000000000e+03,5.910665107790820230e+02,1.401977831216993975e+06,4.000000000000000000e+00,1.617038348137416051e+03,4.349053265792518914e+02,3.621028162641666313e+03,3.569718373583339144e+02,7.130000000000000000e+02,7.190000000000000000e+02,7.230000000000000000e+02,7.530000000000000000e+02,8.190000000000000000e+02,8.510000000000000000e+02,1.857000000000000000e+03,2.725000000000000000e+03,3.015000000000000000e+03
5.300000000000000000e+02,1.027430932178247303e+03,6.770000000000000000e+02,4.669000000000000000e+03,5.935268273228904263e+02,1.407888415148638189e+06,4.000000000000000000e+00,1.620957759501137843e+03,4.339041048553568771e+02,3.641569067821752469e+03,3.504309321782473035e+02,7.090000000000000000e+02,7.170000000000000000e+02,7.210000000000000000e+02,7.550000000000000000e+02,8.190000000000000000e+02,8.530000000000000000e+02,1.863000000000000000e+03,2.737000000000000000e+03,3.029000000000000000e+03
5.330000000000000000e+02,1.027375749124784988e+03,6.710000000000000000e+02,4.693000000000000000e+03,5.965309094267795444e+02,1.411350055791253690e+06,4.000000000000000000e+00,1.623906658551564533e+03,4.308448396980054440e+02,3.665624250875214784e+03,3.563757491247849885e+02,7.030000000000000000e+02,7.110000000000000000e+02,7.170000000000000000e+02,7.530000000000000000e+02,8.190000000000000000e+02,8.590000000000000000e+02,1.869000000000000000e+03,2.749000000000000000e+03,3.040059999999939464e+03
5.360000000000000000e+02,1.025838411558773032e+03,6.630000000000000000e+02,4.719000000000000000e+03,5.991845837329858568e+02,1.411366612012698082e+06,4.000000000000000000e+00,1.625022995291758889e+03,4.266538278257871752e+02,3.693161588441226741e+03,3.628384115587730321e+02,7.010000000000000000e+02,7.090000000000000000e+02,7.150000000000000000e+02,7.530000000000000000e+02,8.130000000000000000e+02,8.570000000000000000e+02,1.873000000000000000e+03,2.759000000000000000e+03,3.051000000000000000e+03
5.390000000000000000e+02,1.026542173500266927e+03,6.670000000000000000e+02,4.741000000000000000e+03,6.018242406619909843e+02,1.415981250623034546e+06,4.000000000000000000e+00,1.628366414162258025e+03,4.247179328382759422e+02,3.714457826499733073e+03,3.595421735002669266e+02,7.010000000000000000e+02,7.070000000000000000e+02,7.130000000000000000e+02,7.510000000000000000e+02,8.130000000000000000e+02,8.590000000000000000e+02,1.881000000000000000e+03,2.771000000000000000e+03,3.063000000000000000e+03
5.420000000000000000e+02,1.025242538420459368e+03,6.710000000000000000e+02,4.767000000000000000e+03,6.041041017583324901e+02,1.416064028348068707e+06,4.000000000000000000e+00,1.629346640178791858e+03,4.211384366621268782e+02,3.741757461579540632e+03,3.542425384204593684e+02,6.970000000000000000e+02,7.030000000000000000e+02,7.110000000000000000e+02,7.510000000000000000e+02,8.110000000000000000e+02,8.590000000000000000e+02,1.883000000000000000e+03,2.781000000000000000e+03,3.073000000000000000e+03
5.450000000000000000e+02,1.026433105381831183e+03,6.590000000000000000e+02,4.789000000000000000e+03,6.055451750984483397e+02,1.420249878908799728e+06,4.000000000000000000e+00,1.631978280480279409e+03,4.208879302833828433e+02,3.762566894618168590e+03,3.674331053818311830e+02,7.030000000000000000e+02,7.090000000000000000e+02,7.130000000000000000e+02,7.510000000000000000e+02,8.150000000000000000e+02,8.570000000000000000e+02,1.889000000000000000e+03,2.791000000000000000e+03,3.081000000000000000e+03
5.480000000000000000e+02,1.026687533376846886e+03,6.630000000000000000e+02,4.815000000000000000e+03,6.090917648027747191e+02,1.425080069141992601e+06,4.000000000000000000e+00,1.635779298179621492e+03,4.175957685740721672e+02,3.788312466623153341e+03,3.636875333768468863e+02,6.950000000000000000e+02,7.010000000000000000e+02,7.090000000000000000e+02,7.510000000000000000e+02,8.150000000000000000e+02,8.570000000000000000e+02,1.899000000000000000e+03,2.805000000000000000e+03,3.097000000000000000e+03
5.510000000000000000e+02,1.025166602385331998e+03,6.670000000000000000e+02,4.841000000000000000e+03,6.114254897130516611e+02,1.424807692117130384e+06,4.000000000000000000e+00,1.636592092098383546e+03,4.137411126722803374e+02,3.815833397614667774e+03,3.581666023853319984e+02,6.950000000000000000e+02,6.990000000000000000e+02,7.050000000000000000e+02,7.470000000000000000e+02,8.170000000000000000e+02,8.550000000000000000e+02,1.901000000000000000e+03,2.813000000000000000e+03,3.107000000000000000e+03
5.540000000000000000e+02,1.027090829525900517e+03,6.710000000000000000e+02,4.861000000000000000e+03,6.128427737852546215e+02,1.430491837477006949e+06,4.000000000000000000e+00,1.639933603311155139e+03,4.142480557406458956e+02,3.833909170474099483e+03,3.560908295259005172e+02,7.010000000000000000e+02,7.070000000000000000e+02,7.110000000000000000e+02,7.470000000000000000e+02,8.170000000000000000e+02,8.530000000000000000e+02,1.905000000000000000e+03,2.823000000000000000e+03,3.115000000000000000e+03
5.570000000000000000e+02,1.027922788227615229e+03,6.750000000000000000e+02,4.889000000000000000e+03,6.150530879176136523e+02,1.434915559514626395e+06,4.000000000000000000e+00,1.642975876145228995e+03,4.128697003100015763e+02,3.861077211772384544e+03,3.529227882276152286e+02,6.990000000000000000e+02,7.070000000000000000e+02,7.110000000000000000e+02,7.450000000000000000e+02,8.210000000000000000e+02,8.550000000000000000e+02,1.911000000000000000e+03,2.833000000000000000e+03,3.129000000000000000e+03
5.600000000000000000e+02,1.029275952352696777e+03,6.710000000000000000e+02,4.913000000000000000e+03,6.173145140281061458e+02,1.440486195321307750e+06,4.000000000000000000e+00,1.646590466380802809e+03,4.119614383245906311e+02,3.883724047647303451e+03,3.582759523526967769e+02,7.070000000000000000e+02,7.130000000000000000e+02,7.170000000000000000e+02,7.470000000000000000e+02,8.210000000000000000e+02,8.570000000000000000e+02,1.917000000000000000e+03,2.845000000000000000e+03,3.141000000000000000e+03
5.630000000000000000e+02,1.031320936925176511e+03,6.830000000000000000e+02,4.937000000000000000e+03,6.194907725669365846e+02,1.447391692235803697e+06,4.000000000000000000e+00,1.650811709492113096e+03,4.118301643582399265e+02,3.905679063074823716e+03,3.483209369251765111e+02,7.090000000000000000e+02,7.130000000000000000e+02,7.170000000000000000e+02,7.470000000000000000e+02,8.210000000000000000e+02,8.630000000000000000e+02,1.923000000000000000e+03,2.857000000000000000e+03,3.149000000000000000e+03
5.660000000000000000e+02,1.030636592891473356e+03,6.870000000000000000e+02,4.961000000000000000e+03,6.229271790869397591e+02,1.450250057052156888e+06,4.000000000000000000e+00,1.653563771978413115e+03,4.077094138045335967e+02,3.930363407108526644e+03,3.436365928914733558e+02,7.030000000000000000e+02,7.110000000000000000e+02,7.170000000000000000e+02,7.490000000000000000e+02,8.150000000000000000e+02,8.670000000000000000e+02,1.929000000000000000e+03,2.871000000000000000e+03,3.163000000000000000e+03
5.690000000000000000e+02,1.030137171423485370e+03,6.910000000000000000e+02,4.987000000000000000e+03,6.243106155813652549e+02,1.450946336675962666e+06,4.000000000000000000e+00,1.654447787004850625e+03,4.058265558421201149e+02,3.956862828576514403e+03,3.391371714234853698e+02,7.110000000000000000e+02,7.150000000000000000e+02,7.190000000000000000e+02,7.490000000000000000e+02,8.110000000000000000e+02,8.630000000000000000e+02,1.927000000000000000e+03,2.881000000000000000e+03,3.171000000000000000e+03
5.720000000000000000e+02,1.031894914851955036e+03,6.890000000000000000e+02,5.009000000000000000e+03,6.268368661399575785e+02,1.457731572049486684e+06,4.000000000000000000e+00,1.658731780991912728e+03,4.050580487119974578e+02,3.977105085148044964e+03,3.428949148519550363e+02,7.170000000000000000e+02,7.250000000000000000e+02,7.290000000000000000e+02,7.530000000000000000e+02,8.050000000000000000e+02,8.630000000000000000e+02,1.929000000000000000e+03,2.895000000000000000e+03,3.181000000000000000e+03
5.750000000000000000e+02,1.031394024802705644e+03,6.730000000000000000e+02,5.035000000000000000e+03,6.280211696690653298e+02,1.458184223951225402e+06,4.000000000000000000e+00,1.659415194471770974e+03,4.033728551336403143e+02,4.003605975197294356e+03,3.583940248027056441e+02,7.150000000000000000e+02,7.250000000000000000e+02,7.310000000000000000e+02,7.530000000000000000e+02,8.070000000000000000e+02,8.610000000000000000e+02,1.921000000000000000e+03,2.903000000000000000e+03,3.189000000000000000e+03
5.780000000000000000e+02,1.032390316264166586e+03,6.650000000000000000e+02,5.055000000000000000e+03,6.299156887875492430e+02,1.462623540096718585e+06,4.000000000000000000e+00,1.662306005051715829e+03,4.024746274766173428e+02,4.022609683735833642e+03,3.673903162641665858e+02,7.150000000000000000e+02,7.230000000000000000e+02,7.310000000000000000e+02,7.590000000000000000e+02,8.090000000000000000e+02,8.570000000000000000e+02,1.917000000000000000e+03,2.915000000000000000e+03,3.197000000000000000e+03
5.810000000000000000e+02,1.030878241262683105e+03,6.750000000000000000e+02,5.083000000000000000e+03,6.330697287951047656e+02,1.463487229825550457e+06,4.000000000000000000e+00,1.663947970057787870e+03,3.978085124675783391e+02,4.052121758737316668e+03,3.558782412626831047e+02,7.010000000000000000e+02,7.130000000000000000e+02,7.190000000000000000e+02,7.570000000000000000e+02,8.110000000000000000e+02,8.570000000000000000e+02,1.911000000000000000e+03,2.925000000000000000e+03,3.209000000000000000e+03
5.840000000000000000e+02,1.029581001898771774e+03,6.670000000000000000e+02,5.107000000000000000e+03,6.354475599673195347e+02,1.463830640939298552e+06,4.000000000000000000e+00,1.665028561866091422e+03,3.941334419314522393e+02,4.077418998101228226e+03,3.625810018987717740e+02,7.030000000000000000e+02,7.070000000000000000e+02,7.150000000000000000e+02,7.550000000000000000e+02,8.090000000000000000e+02,8.550000000000000000e+02,1.909000000000000000e+03,2.935000000000000000e+03,3.219000000000000000e+03
5.870000000000000000e+02,1.030903896932296902e+03,6.770000000000000000e+02,5.129000000000000000e+03,6.371721947166201971e+02,1.468751250430190470e+06,4.000000000000000000e+00,1.668076091648917100e+03,3.937317022156767052e+02,4.098096103067702643e+03,3.539038969322969024e+02,7.070000000000000000e+02,7.110000000000000000e+02,7.150000000000000000e+02,7.550000000000000000e+02,8.130000000000000000e+02,8.510000000000000000e+02,1.911000000000000000e+03,2.947000000000000000e+03,3.229000000000000000e+03
5.900000000000000000e+02,1.031496157954073396e+03,6.730000000000000000e+02,5.153000000000000000e+03,6.390021104858091121e+02,1.472308021079333033e+06,4.000000000000000000e+00,1.670498268439882395e+03,3.924940474682642844e+02,4.121503842045926831e+03,3.584961579540733965e+02,7.070000000000000000e+02,7.150000000000000000e+02,7.190000000000000000e+02,7.530000000000000000e+02,8.150000000000000000e+02,8.510000000000000000e+02,1.913000000000000000e+03,2.957000000000000000e+03,3.241000000000000000e+03
5.930000000000000000e+02,1.032007283569690799e+03,6.770000000000000000e+02,5.179000000000000000e+03,6.408582929092622180e+02,1.475738384931466309e+06,4.000000000000000000e+00,1.672865576478953017e+03,3.911489906604285807e+02,4.146992716430308974e+03,3.550072835696907987e+02,7.110000000000000000e+02,7.150000000000000000e+02,7.190000000000000000e+02,7.530000000000000000e+02,8.190000000000000000e+02,8.490000000000000000e+02,1.915000000000000000e+03,2.965000000000000000e+03,3.251000000000000000e+03
5.960000000000000000e+02,1.034148015190173965e+03,6.750000000000000000e+02,5.201000000000000000e+03,6.432826231485571498e+02,1.483274650566664757e+06,4.000000000000000000e+00,1.677430638338731114e+03,3.908653920416168148e+02,4.166851984809825808e+03,3.591480151901739646e+02,7.130000000000000000e+02,7.190000000000000000e+02,7.230000000000000000e+02,7.530000000000000000e+02,8.190000000000000000e+02,8.570000000000000000e+02,1.921000000000000000e+03,2.979000000000000000e+03,3.261000000000000000e+03
5.990000000000000000e+02,1.032345531952767942e+03,6.870000000000000000e+02,5.227000000000000000e+03,6.461251869661246019e+02,1.483215054574853042e+06,4.000000000000000000e+00,1.678470718918892544e+03,3.862203449866433402e+02,4.194654468047232513e+03,3.453455319527679421e+02,7.070000000000000000e+02,7.110000000000000000e+02,7.190000000000000000e+02,7.530000000000000000e+02,8.150000000000000000e+02,8.570000000000000000e+02,1.925000000000000000e+03,2.989000000000000000e+03,3.273000000000000000e+03
6.020000000000000000e+02,1.033404942740164870e+03,6.850000000000000000e+02,5.251000000000000000e+03,6.472386770767278676e+02,1.486843680783836637e+06,4.000000000000000000e+00,1.680643619816892624e+03,3.861662656634370023e+02,4.217595057259834903e+03,3.484049427401648700e+02,7.130000000000000000e+02,7.190000000000000000e+02,7.210000000000000000e+02,7.550000000000000000e+02,8.130000000000000000e+02,8.570000000000000000e+02,1.931000000000000000e+03,2.999000000000000000e+03,3.279000000000000000e+03
6.050000000000000000e+02,1.033682675191360659e+03,6.910000000000000000e+02,5.273000000000000000e+03,6.499177544850460890e+02,1.490892960585652385e+06,4.000000000000000000e+00,1.683600429676406748e+03,3.837649207063145695e+02,4.239317324808639569e+03,3.426826751913606586e+02,7.150000000000000000e+02,7.210000000000000000e+02,7.250000000000000000e+02,7.550000000000000000e+02,8.090000000000000000e+02,8.550000000000000000e+02,1.935000000000000000e+03,3.013000000000000000e+03,3.293000000000000000e+03
6.080000000000000000e+02,1.034931021183172106e+03,6.790000000000000000e+02,5.297000000000000000e+03,6.510334390645118674e+02,1.494926757387408754e+06,4.000000000000000000e+00,1.685964460247683974e+03,3.838975821186602388e+02,4.262068978816827439e+03,3.559310211831721062e+02,7.190000000000000000e+02,7.250000000000000000e+02,7.290000000000000000e+02,7.570000000000000000e+02,8.130000000000000000e+02,8.570000000000000000e+02,1.939000000000000000e+03,3.021000000000000000e+03,3.301000000000000000e+03
6.110000000000000000e+02,1.036955771969382340e+03,6.810000000000000000e+02,5.319000000000000000e+03,6.530181301416434962e+02,1.501709951314306119e+06,4.000000000000000000e+00,1.689973902111025836e+03,3.839376418277388439e+02,4.282044228030617887e+03,3.559557719693823401e+02,7.190000000000000000e+02,7.270000000000000000e+02,7.310000000000000000e+02,7.630000000000000000e+02,8.150000000000000000e+02,8.530000000000000000e+02,1.945000000000000000e+03,3.035000000000000000e+03,3.311000000000000000e+03
6.140000000000000000e+02,1.036868332047706645e+03,6.830000000000000000e+02,5.345000000000000000e+03,6.555165391413150928e+02,1.504797871091200272e+06,4.000000000000000000e+00,1.692384871189021851e+03,3.813517929063915517e+02,4.308131667952293355e+03,3.538683320477066445e+02,7.110000000000000000e+02,7.210000000000000000e+02,7.250000000000000000e+02,7.610000000000000000e+02,8.150000000000000000e+02,8.550000000000000000e+02,1.951000000000000000e+03,3.045000000000000000e+03,3.321000000000000000e+03
6.170000000000000000e+02,1.036653459324749292e+03,6.850000000000000000e+02,5.371000000000000000e+03,6.573081792595905881e+02,1.506704437251528027e+06,4.000000000000000000e+00,1.693961638584339880e+03,3.793452800651587040e+02,4.334346540675251163e+03,3.516534593247492921e+02,7.150000000000000000e+02,7.210000000000000000e+02,7.270000000000000000e+02,7.630000000000000000e+02,8.150000000000000000e+02,8.530000000000000000e+02,1.955000000000000000e+03,3.057000000000000000e+03,3.331000000000000000e+03
6.200000000000000000e+02,1.040515227259241783e+03,6.930000000000000000e+02,5.391000000000000000e+03,6.584420660907609317e+02,1.516217892556221457e+06,4.000000000000000000e+00,1.698957293350002601e+03,3.820731611684808513e+02,4.350484772740757762e+03,3.475152272592417830e+02,7.230000000000000000e+02,7.270000000000000000e+02,7.310000000000000000e+02,7.630000000000000000e+02,8.210000000000000000e+02,8.550000000000000000e+02,1.961000000000000000e+03,3.069000000000000000e+03,3.341000000000000000e+03
6.230000000000000000e+02,1.041951143713285546e+03,6.910000000000000000e+02,5.417000000000000000e+03,6.606790194670602432e+02,1.522158952649379848e+06,4.000000000000000000e+00,1.702630163180345789e+03,3.812721242462253031e+02,4.375048856286713999e+03,3.509511437132855463e+02,7.210000000000000000e+02,7.270000000000000000e+02,7.330000000000000000e+02,7.650000000000000000e+02,8.230000000000000000e+02,8.570000000000000000e+02,1.969000000000000000e+03,3.081000000000000000e+03,3.354059999999939464e+03
6.260000000000000000e+02,1.044696545125496868e+03,6.870000000000000000e+02,5.441000000000000000e+03,6.615002793526883806e+02,1.528973490980834235e+06,4.000000000000000000e+00,1.706196824478185135e+03,3.831962657728084878e+02,4.396303454874503586e+03,3.576965451254968684e+02,7.270000000000000000e+02,7.330000000000000000e+02,7.370000000000000000e+02,7.670000000000000000e+02,8.270000000000000000e+02,8.590000000000000000e+02,1.973000000000000000e+03,3.091000000000000000e+03,3.361000000000000000e+03
6.290000000000000000e+02,1.046957796831424730e+03,6.910000000000000000e+02,5.467000000000000000e+03,6.646371411085510772e+02,1.537863157687058672e+06,4.000000000000000000e+00,1.711594937939975807e+03,3.823206557228736528e+02,4.420042203168575725e+03,3.559577968314247300e+02,7.230000000000000000e+02,7.290000000000000000e+02,7.370000000000000000e+02,7.690000000000000000e+02,8.270000000000000000e+02,8.650000000000000000e+02,1.985000000000000000e+03,3.107000000000000000e+03,3.375000000000000000e+03
6.320000000000000000e+02,1.046787649083249335e+03,6.950000000000000000e+02,5.493000000000000000e+03,6.666750858041657466e+02,1.540220052305227611e+06,4.000000000000000000e+00,1.713462734887415081e+03,3.801125632790835880e+02,4.446212350916750438e+03,3.517876490832493346e+02,7.250000000000000000e+02,7.290000000000000000e+02,7.350000000000000000e+02,7.690000000000000000e+02,8.270000000000000000e+02,8.650000000000000000e+02,1.989000000000000000e+03,3.117000000000000000e+03,3.385000000000000000e+03
6.350000000000000000e+02,1.048990194624102514e+03,6.970000000000000000e+02,5.515000000000000000e+03,6.683886968049312145e+02,1.547123878434106708e+06,4.000000000000000000e+00,1.717378891429033729e+03,3.806014978191712999e+02,4.466009805375897486e+03,3.519901946241025144e+02,7.310000000000000000e+02,7.350000000000000000e+02,7.390000000000000000e+02,7.710000000000000000e+02,8.270000000000000000e+02,8.650000000000000000e+02,1.997000000000000000e+03,3.131000000000000000e+03,3.393000000000000000e+03
6.380000000000000000e+02,1.049557830949979234e+03,6.930000000000000000e+02,5.539000000000000000e+03,6.700874742862803259e+02,1.550588863703791518e+06,4.000000000000000000e+00,1.719645305236259446e+03,3.794703566636989081e+02,4.489442169050020311e+03,3.565578309499792340e+02,7.310000000000000000e+02,7.370000000000000000e+02,7.410000000000000000e+02,7.710000000000000000e+02,8.270000000000000000e+02,8.650000000000000000e+02,2.001000000000000000e+03,3.141000000000000000e+03,3.405000000000000000e+03
6.410000000000000000e+02,1.050938119325935986e+03,6.810000000000000000e+02,5.565000000000000000e+03,6.720059493509739923e+02,1.556062926615439355e+06,4.000000000000000000e+00,1.722944068676909865e+03,3.789321699749619938e+02,4.514061880674064014e+03,3.699381193259359861e+02,7.310000000000000000e+02,7.390000000000000000e+02,7.430000000000000000e+02,7.750000000000000000e+02,8.290000000000000000e+02,8.670000000000000000e+02,2.009000000000000000e+03,3.153000000000000000e+03,3.415000000000000000e+03
6.440000000000000000e+02,1.053065841393223764e+03,6.890000000000000000e+02,5.587000000000000000e+03,6.736598393928994710e+02,1.562765245520085329e+06,4.000000000000000000e+00,1.726725680786123121e+03,3.794060020003242926e+02,4.533934158606776691e+03,3.640658413932237636e+02,7.290000000000000000e+02,7.370000000000000000e+02,7.410000000000000000e+02,7.770000000000000000e+02,8.330000000000000000e+02,8.670000000000000000e+02,2.015000000000000000e+03,3.165000000000000000e+03,3.427000000000000000e+03
6.470000000000000000e+02,1.052645367293656818e+03,6.890000000000000000e+02,5.613000000000000000e+03,6.768678676864287809e+02,1.566212379591170698e+06,4.000000000000000000e+00,1.729513234980085599e+03,3.757774996072280373e+02,4.560354632706343182e+03,3.636453672936568182e+02,7.190000000000000000e+02,7.290000000000000000e+02,7.350000000000000000e+02,7.750000000000000000e+02,8.310000000000000000e+02,8.710000000000000000e+02,2.023000000000000000e+03,3.179000000000000000e+03,3.440059999999939464e+03
6.500000000000000000e+02,1.052285742894440091e+03,6.910000000000000000e+02,5.639000000000000000e+03,6.781895853682614188e+02,1.567246398400878068e+06,4.000000000000000000e+00,1.730475328262701623e+03,3.740961575261786720e+02,4.586714257105560137e+03,3.612857428944400908e+02,7.230000000000000000e+02,7.270000000000000000e+02,7.330000000000000000e+02,7.730000000000000000e+02,8.330000000000000000e+02,8.690000000000000000e+02,2.025000000000000000e+03,3.187000000000000000e+03,3.451000000000000000e+03
6.530000000000000000e+02,1.054522829763246818e+03,6.910000000000000000e+02,5.659000000000000000e+03,6.803893700479752624e+02,1.574948093366166344e+06,4.000000000000000000e+00,1.734912199811222081e+03,3.741334597152715560e+02,4.604477170236753409e+03,3.635228297632468184e+02,7.270000000000000000e+02,7.330000000000000000e+02,7.370000000000000000e+02,7.730000000000000000e+02,8.350000000000000000e+02,8.690000000000000000e+02,2.033000000000000000e+03,3.203000000000000000e+03,3.463000000000000000e+03
6.560000000000000000e+02,1.055044072271999084e+03,6.850000000000000000e+02,5.685000000000000000e+03,6.818681089526077130e+02,1.578062112442888552e+06,4.000000000000000000e+00,1.736912181224606684e+03,3.731759633193913714e+02,4.629955927728000461e+03,3.700440722719990845e+02,7.270000000000000000e+02,7.310000000000000000e+02,7.370000000000000000e+02,7.710000000000000000e+02,8.390000000000000000e+02,8.710000000000000000e+02,2.039000000000000000e+03,3.213000000000000000e+03,3.473000000000000000e+03
6.590000000000000000e+02,1.057582574319112382e+03,6.830000000000000000e+02,5.709000000000000000e+03,6.833722173928721304e+02,1.585478489007891854e+06,4.000000000000000000e+00,1.740954791711984399e+03,3.742103569262402516e+02,4.651417425680887391e+03,3.745825743191123820e+02,7.290000000000000000e+02,7.370000000000000000e+02,7.410000000000000000e+02,7.750000000000000000e+02,8.410000000000000000e+02,8.750000000000000000e+02,2.047000000000000000e+03,3.225000000000000000e+03,3.481000000000000000e+03
6.620000000000000000e+02,1.057531529994659650e+03,6.930000000000000000e+02,5.735000000000000000e+03,6.863033194576770484e+02,1.589385183231472038e+06,4.000000000000000000e+00,1.743834849452336584e+03,3.712282105369826013e+02,4.677468470005340350e+03,3.645315299946596497e+02,7.210000000000000000e+02,7.290000000000000000e+02,7.350000000000000000e+02,7.730000000000000000e+02,8.410000000000000000e+02,8.790000000000000000e+02,2.053000000000000000e+03,3.239000000000000000e+03,3.495000000000000000e+03
6.650000000000000000e+02,1.056806792559188352e+03,6.910000000000000000e+02,5.757000000000000000e+03,6.885853983396164040e+02,1.590990447605767520e+06,4.000000000000000000e+00,1.745392190898804756e+03,3.682213942195719483e+02,4.700193207440811420e+03,3.658067925591883522e+02,7.250000000000000000e+02,7.290000000000000000e+02,7.350000000000000000e+02,7.730000000000000000e+02,8.370000000000000000e+02,8.810000000000000000e+02,2.061000000000000000e+03,3.249000000000000000e+03,3.505000000000000000e+03
6.680000000000000000e+02,1.057594360054589743e+03,6.930000000000000000e+02,5.781000000000000000e+03,6.904054173226296598e+02,1.595165470687711379e+06,4.000000000000000000e+00,1.747999777377219289e+03,3.671889427319600827e+02,4.723405639945410257e+03,3.645943600545897425e+02,7.270000000000000000e+02,7.310000000000000000e+02,7.370000000000000000e+02,7.730000000000000000e+02,8.350000000000000000e+02,8.790000000000000000e+02,2.067000000000000000e+03,3.263000000000000000e+03,3.515000000000000000e+03
6.710000000000000000e+02,1.057424323562570407e+03,6.910000000000000000e+02,5.805000000000000000e+03,6.920333452436824473e+02,1.597056350990921492e+06,4.000000000000000000e+00,1.749457668806252968e+03,3.653909783188879601e+02,4.747575676437429138e+03,3.664243235625704074e+02,7.290000000000000000e+02,7.350000000000000000e+02,7.390000000000000000e+02,7.730000000000000000e+02,8.330000000000000000e+02,8.790000000000000000e+02,2.071000000000000000e+03,3.275000000000000000e+03,3.523000000000000000e+03
6.740000000000000000e+02,1.057698377143535254e+03,6.910000000000000000e+02,5.831000000000000000e+03,6.932893078304906567e+02,1.599375921364148846e+06,4.000000000000000000e+00,1.750987684974025797e+03,3.644090693130445970e+02,4.773301622856464746e+03,3.666983771435352537e+02,7.330000000000000000e+02,7.390000000000000000e+02,7.430000000000000000e+02,7.750000000000000000e+02,8.370000000000000000e+02,8.750000000000000000e+02,2.075000000000000000e+03,3.285000000000000000e+03,3.535000000000000000e+03
6.770000000000000000e+02,1.059707774580193473e+03,6.870000000000000000e+02,5.851000000000000000e+03,6.946767650833988910e+02,1.605556375452441629e+06,4.000000000000000000e+00,1.754384539663592477e+03,3.650310094967945815e+02,4.791292225419806527e+03,3.727077745801934725e+02,7.330000000000000000e+02,7.410000000000000000e+02,7.450000000000000000e+02,7.770000000000000000e+02,8.390000000000000000e+02,8.750000000000000000e+02,2.083000000000000000e+03,3.299000000000000000e+03,3.543000000000000000e+03
6.800000000000000000e+02,1.057172981071619233e+03,6.970000000000000000e+02,5.877000000000000000e+03,6.970116552684544331e+02,1.603439959487925051e+06,4.000000000000000000e+00,1.754184636340073666e+03,3.601613258031648002e+02,4.819827018928381221e+03,3.601729810716192333e+02,7.230000000000000000e+02,7.310000000000000000e+02,7.370000000000000000e+02,7.770000000000000000e+02,8.350000000000000000e+02,8.750000000000000000e+02,2.087000000000000000e+03,3.309000000000000000e+03,3.557000000000000000e+03


==> figures/data/3d/gr1_p180_higher_order_timestep_runtime.csv <==
time,timestep_solution_time,newton_solution_time,cumulative_time,cumulative_time_h
-1.995000000000009663e+02,2.076930000000000121e+01,2.967042857142857315e+00,2.076930000000000121e+01,5.769250000000000073e-03
-1.965000000000009663e+02,1.466799999999999926e+01,2.933599999999999763e+00,1.216328000000000031e+02,3.378688888888888714e-02
-1.935000000000009663e+02,1.481450000000000067e+01,2.962900000000000311e+00,2.102115000000000009e+02,5.839208333333333056e-02
-1.905000000000009663e+02,1.513349999999999973e+01,3.026699999999999946e+00,3.003618999999999915e+02,8.343386111111110448e-02
-1.875000000000009663e+02,1.542800000000000082e+01,3.085600000000000342e+00,3.918137000000000398e+02,1.088371388888889069e-01
-1.845000000000009663e+02,1.527399999999999913e+01,3.054799999999999738e+00,4.838017000000000394e+02,1.343893611111111330e-01
-1.815000000000009663e+02,1.582029999999999959e+01,3.164060000000000095e+00,5.777167000000000598e+02,1.604768611111111187e-01
-1.785000000000009663e+02,1.590220000000000056e+01,3.180439999999999934e+00,6.733497000000000980e+02,1.870415833333333722e-01
-1.755000000000009663e+02,1.602240000000000109e+01,3.204480000000000217e+00,7.696118999999999915e+02,2.137810833333333438e-01
-1.725000000000009663e+02,1.635889999999999844e+01,3.271779999999999688e+00,8.673667999999998983e+02,2.409352222222221895e-01
-1.695000000000009663e+02,1.656070000000000064e+01,3.312140000000000306e+00,9.664032999999998310e+02,2.684453611111110582e-01
-1.665000000000009663e+02,1.679489999999999839e+01,3.358979999999999855e+00,1.066382200000000012e+03,2.962172777777777877e-01
-1.635000000000009663e+02,1.696730000000000160e+01,3.393460000000000143e+00,1.167473400000000083e+03,3.242981666666666651e-01
-1.605000000000009663e+02,1.740139999999999887e+01,3.480279999999999596e+00,1.271062900000000127e+03,3.530730277777778259e-01
-1.575000000000009663e+02,1.760399999999999920e+01,3.520799999999999930e+00,1.376302200000000084e+03,3.823061666666666691e-01
-1.545000000000009663e+02,1.781459999999999866e+01,3.562919999999999643e+00,1.482697099999999864e+03,4.118603055555555281e-01
-1.515000000000009663e+02,1.816959999999999908e+01,3.633919999999999817e+00,1.590676799999999730e+03,4.418546666666666178e-01
-1.485000000000009663e+02,1.821750000000000114e+01,3.643500000000000405e+00,1.699892299999999523e+03,4.721923055555554138e-01
-1.455000000000009663e+02,1.849719999999999942e+01,3.699440000000000062e+00,1.810098499999999603e+03,5.028051388888887807e-01
-1.425000000000009663e+02,1.860989999999999966e+01,3.721979999999999844e+00,1.921826899999999569e+03,5.338408055555554643e-01
-1.395000000000009663e+02,1.860099999999999909e+01,3.720199999999999729e+00,2.034213299999999435e+03,5.650592499999997909e-01
-1.365000000000009663e+02,1.886439999999999984e+01,3.772879999999999789e+00,2.147489499999999225e+03,5.965248611111109156e-01
-1.335000000000009663e+02,1.916179999999999950e+01,3.832359999999999989e+00,2.262164099999999507e+03,6.283789166666665649e-01
-1.305000000000009663e+02,1.941059999999999874e+01,3.882119999999999571e+00,2.377416600000000017e+03,6.603934999999999667e-01
-1.275000000000009663e+02,1.971170000000000044e+01,3.942340000000000177e+00,2.494622999999999593e+03,6.929508333333331827e-01
-1.245000000000009663e+02,1.995410000000000039e+01,3.990820000000000256e+00,2.613547000000000025e+03,7.259852777777777710e-01
-1.215000000000009663e+02,2.020670000000000144e+01,4.041339999999999932e+00,2.734308300000000600e+03,7.595300833333334944e-01
-1.185000000000009663e+02,2.045520000000000138e+01,4.091040000000000454e+00,2.856915000000000418e+03,7.935875000000001123e-01
-1.155000000000009663e+02,2.029070000000000107e+01,4.058139999999999858e+00,2.980584300000000439e+03,8.279400833333334653e-01
-1.125000000000009663e+02,2.098170000000000002e+01,4.196340000000000181e+00,3.105749200000000201e+03,8.627081111111111200e-01
-1.095000000000009663e+02,2.096280000000000143e+01,4.192560000000000286e+00,3.231107500000000528e+03,8.975298611111112157e-01
-1.065000000000009663e+02,2.118959999999999866e+01,4.237919999999999909e+00,3.357280200000001059e+03,9.325778333333336612e-01
-1.035000000000009663e+02,2.145060000000000144e+01,4.290119999999999933e+00,3.485482100000001537e+03,9.681894722222226246e-01
-1.005000000000009663e+02,2.166159999999999997e+01,4.332320000000000171e+00,3.614906500000001415e+03,1.004140694444444870e+00
-9.750000000000096634e+01,2.194249999999999901e+01,4.388499999999999623e+00,3.746519000000001142e+03,1.040699722222222512e+00
-9.450000000000096634e+01,2.252700000000000102e+01,4.505399999999999849e+00,3.881278700000000754e+03,1.078132972222222374e+00
-9.150000000000096634e+01,2.283119999999999905e+01,4.566239999999999633e+00,4.017869600000000446e+03,1.116074888888888950e+00
-8.850000000000096634e+01,2.333990000000000009e+01,4.667980000000000018e+00,4.156368700000000899e+03,1.154546861111111378e+00
-8.550000000000096634e+01,2.355480000000000018e+01,4.710960000000000036e+00,4.297409599999999955e+03,1.193724888888888946e+00
-8.250000000000096634e+01,2.406019999999999825e+01,4.812039999999999651e+00,4.439713799999999537e+03,1.233253833333333160e+00
-7.950000000000096634e+01,2.435060000000000002e+01,4.870120000000000005e+00,4.582900599999999940e+03,1.273027944444444337e+00
-7.650000000000096634e+01,2.322830000000000084e+01,4.645660000000000345e+00,4.722430399999999281e+03,1.311786222222222076e+00
-7.350000000000096634e+01,2.335679999999999978e+01,4.671359999999999957e+00,4.860434599999998682e+03,1.350120722222221792e+00
-7.050000000000096634e+01,2.354200000000000159e+01,4.708400000000000141e+00,4.999282399999998233e+03,1.388689555555554955e+00
-6.750000000000096634e+01,2.383699999999999974e+01,4.767400000000000304e+00,5.140338099999998121e+03,1.427871694444443840e+00
-6.450000000000096634e+01,2.382770000000000010e+01,4.765539999999999665e+00,5.283013299999997798e+03,1.467503694444443729e+00
-6.150000000000096634e+01,2.405730000000000146e+01,4.811460000000000292e+00,5.426801199999997152e+03,1.507444777777777078e+00
-5.850000000000096634e+01,2.395309999999999917e+01,4.790619999999999656e+00,5.571324999999997090e+03,1.547590277777777024e+00
-5.550000000000096634e+01,2.466900000000000048e+01,4.933799999999999741e+00,5.718482099999996535e+03,1.588467249999998998e+00
-5.250000000000096634e+01,2.492790000000000106e+01,4.985580000000000567e+00,5.867596799999995710e+03,1.629887999999998893e+00
-4.950000000000096634e+01,2.494569999999999865e+01,4.989139999999999908e+00,6.017860699999995632e+03,1.671627972222220926e+00
-4.650000000000096634e+01,2.545779999999999887e+01,5.091559999999999420e+00,6.169687499999995453e+03,1.713802083333332060e+00
-4.350000000000096634e+01,2.586710000000000065e+01,5.173420000000000130e+00,6.323588899999996102e+03,1.756552472222221217e+00
-4.050000000000096634e+01,2.604339999999999833e+01,5.208679999999999310e+00,6.478344799999996212e+03,1.799540222222221209e+00
-3.750000000000096634e+01,2.631599999999999895e+01,5.263199999999999434e+00,6.634025899999996000e+03,1.842784972222221151e+00
-3.450000000000096634e+01,2.657870000000000132e+01,5.315739999999999910e+00,6.790873699999996461e+03,1.886353805555554652e+00
-3.150000000000096634e+01,2.689369999999999905e+01,5.378739999999999633e+00,6.949215799999996307e+03,1.930337722222221108e+00
-2.850000000000096634e+01,2.728389999999999915e+01,5.456780000000000186e+00,7.110601299999996627e+03,1.975167027777776863e+00
-2.550000000000096634e+01,2.744059999999999988e+01,5.488120000000000331e+00,7.273354499999995824e+03,2.020376249999998652e+00
-2.250000000000096634e+01,2.777289999999999992e+01,5.554579999999999629e+00,7.437263699999994969e+03,2.065906583333331881e+00
-1.950000000000096634e+01,2.686060000000000159e+01,5.372120000000000672e+00,7.600445999999994456e+03,2.111234999999998418e+00
-1.650000000000096634e+01,1.867960000000000065e+01,3.735920000000000130e+00,7.716432099999994534e+03,2.143453361111109512e+00
-1.350000000000096634e+01,1.891339999999999932e+01,3.782680000000000042e+00,7.829478699999996024e+03,2.174855194444443196e+00
-1.050000000000096634e+01,1.904449999999999932e+01,3.808899999999999952e+00,7.943608299999996234e+03,2.206557861111110075e+00
-7.500000000000966338e+00,1.892729999999999890e+01,3.785459999999999603e+00,8.057541499999996631e+03,2.238205972222221174e+00
-4.500000000000966338e+00,1.901099999999999923e+01,3.802200000000000024e+00,8.172306699999997363e+03,2.270085194444443566e+00
-1.500000000000966338e+00,1.915869999999999962e+01,3.831739999999999924e+00,8.286881299999999101e+03,2.301911472222221811e+00
9.999999999990336619e-01,2.348300000000000054e+01,4.696600000000000108e+00,8.414602299999998650e+03,2.337389527777777420e+00
3.999999999999033662e+00,2.342589999999999861e+01,4.685179999999999900e+00,8.555855599999997139e+03,2.376626555555554798e+00
6.999999999999033662e+00,2.370270000000000010e+01,4.740540000000000198e+00,8.697664099999996324e+03,2.416017805555554343e+00
9.999999999999033662e+00,2.370019999999999882e+01,4.740039999999999587e+00,8.840089199999996708e+03,2.455580333333332366e+00
1.299999999999903366e+01,2.389720000000000155e+01,4.779440000000000133e+00,8.983315599999996266e+03,2.495365444444443526e+00
1.599999999999903366e+01,2.410979999999999990e+01,4.821959999999999802e+00,9.127618599999997969e+03,2.535449611111110446e+00
1.899999999999903366e+01,1.864420000000000144e+01,4.661050000000000360e+00,9.239690699999995559e+03,2.566580749999998634e+00
2.199999999999903366e+01,1.877189999999999870e+01,4.692974999999999675e+00,9.352169899999995323e+03,2.597824972222221085e+00
2.499999999999903366e+01,1.880689999999999884e+01,4.701724999999999710e+00,9.464917999999994208e+03,2.629143888888887393e+00
2.799999999999903366e+01,1.878790000000000049e+01,4.696975000000000122e+00,9.578289399999992384e+03,2.660635944444442291e+00
3.099999999999903366e+01,1.905049999999999955e+01,4.762624999999999886e+00,9.692501299999990806e+03,2.692361472222219554e+00
3.399999999999903366e+01,1.938009999999999877e+01,4.845024999999999693e+00,9.807889799999989918e+03,2.724413833333330537e+00
3.699999999999903366e+01,1.967899999999999849e+01,4.919749999999999623e+00,9.925149299999990035e+03,2.756985916666663705e+00
3.999999999999903366e+01,1.976210000000000022e+01,4.940525000000000055e+00,1.004366149999998925e+04,2.789905972222219255e+00
4.299999999999903366e+01,1.976480000000000103e+01,4.941200000000000259e+00,1.016304229999999006e+04,2.823067305555552853e+00
4.599999999999903366e+01,2.004260000000000019e+01,5.010650000000000048e+00,1.028273719999998866e+04,2.856315888888885546e+00
4.899999999999903366e+01,2.019429999999999836e+01,5.048574999999999591e+00,1.040337389999998777e+04,2.889826083333329798e+00
5.199999999999903366e+01,2.029269999999999996e+01,5.073174999999999990e+00,1.052503469999998742e+04,2.923620749999996438e+00
5.499999999999903366e+01,2.044429999999999836e+01,5.111074999999999591e+00,1.064743309999998564e+04,2.957620305555551443e+00
5.799999999999903366e+01,2.059329999999999927e+01,5.148324999999999818e+00,1.077090679999998429e+04,2.991918555555550974e+00
6.099999999999903366e+01,2.070050000000000168e+01,5.175125000000000419e+00,1.089518849999998383e+04,3.026441249999995531e+00
6.399999999999903366e+01,2.078409999999999869e+01,5.196024999999999672e+00,1.102008039999998437e+04,3.061133444444440244e+00
6.699999999999903366e+01,2.097479999999999833e+01,5.243699999999999584e+00,1.114610249999998450e+04,3.096139583333329171e+00
6.999999999999903366e+01,2.127909999999999968e+01,5.319774999999999920e+00,1.127336989999998332e+04,3.131491638888884044e+00
7.299999999999903366e+01,2.149650000000000105e+01,5.374125000000000263e+00,1.140234999999998399e+04,3.167319444444439913e+00
7.599999999999903366e+01,2.167419999999999902e+01,5.418549999999999756e+00,1.153239479999998548e+04,3.203442999999996044e+00
7.899999999999903366e+01,2.175199999999999889e+01,5.437999999999999723e+00,1.166316089999998439e+04,3.239766916666662500e+00
8.199999999999903366e+01,2.199350000000000094e+01,5.498375000000000234e+00,1.179505929999998443e+04,3.276405361111106807e+00
8.499999999999903366e+01,2.218560000000000088e+01,5.546400000000000219e+00,1.192802729999998519e+04,3.313340916666662750e+00
8.799999999999903366e+01,2.227240000000000109e+01,5.568100000000000271e+00,1.206151699999998709e+04,3.350421388888885410e+00
9.099999999999903366e+01,2.243420000000000059e+01,5.608550000000000146e+00,1.219594799999998759e+04,3.387763333333329907e+00
9.399999999999903366e+01,2.262340000000000018e+01,5.655850000000000044e+00,1.233142079999998714e+04,3.425394666666663035e+00
9.699999999999903366e+01,2.275609999999999999e+01,5.689024999999999999e+00,1.246807169999998769e+04,3.463353249999996386e+00
9.999999999999903366e+01,2.293779999999999930e+01,5.734449999999999825e+00,1.260539009999998780e+04,3.501497249999996786e+00
1.029999999999990337e+02,2.310800000000000054e+01,5.777000000000000135e+00,1.274380069999998705e+04,3.539944638888885109e+00
1.059999999999990337e+02,2.322370000000000090e+01,5.805925000000000225e+00,1.288302849999998762e+04,3.578619027777774519e+00
1.089999999999990337e+02,2.343730000000000047e+01,5.859325000000000117e+00,1.302328689999998642e+04,3.617579694444440719e+00
1.119999999999990337e+02,2.357999999999999829e+01,5.894999999999999574e+00,1.316445969999998670e+04,3.656794361111107339e+00
1.149999999999990337e+02,2.375039999999999907e+01,5.937599999999999767e+00,1.330706949999998687e+04,3.696408194444440909e+00
1.179999999999990337e+02,2.398699999999999832e+01,5.996749999999999581e+00,1.345047639999998682e+04,3.736243444444440787e+00
1.209999999999990337e+02,2.421669999999999945e+01,6.054174999999999862e+00,1.359535719999998582e+04,3.776488111111107049e+00
1.239999999999990337e+02,2.434450000000000003e+01,6.086125000000000007e+00,1.374136489999998412e+04,3.817045805555550952e+00
1.269999999999990337e+02,2.450509999999999877e+01,6.126274999999999693e+00,1.388854369999998198e+04,3.857928805555550511e+00
1.299999999999990337e+02,2.482349999999999923e+01,6.205874999999999808e+00,1.403680309999997917e+04,3.899111972222216504e+00
1.329999999999990337e+02,2.494440000000000168e+01,6.236100000000000421e+00,1.418588299999997980e+04,3.940523055555550158e+00
1.359999999999990337e+02,2.505440000000000111e+01,6.263600000000000279e+00,1.433598139999998057e+04,3.982217055555550278e+00
1.389999999999990337e+02,2.502220000000000155e+01,6.255550000000000388e+00,1.448599849999997969e+04,4.023888472222216350e+00
1.419999999999990337e+02,2.510650000000000048e+01,6.276625000000000121e+00,1.463661739999997917e+04,4.065727055555549363e+00
1.449999999999990337e+02,2.542000000000000171e+01,6.355000000000000426e+00,1.478837459999997736e+04,4.107881833333326682e+00
1.479999999999990337e+02,2.540360000000000085e+01,6.350900000000000212e+00,1.494106519999997727e+04,4.150295888888882345e+00
1.509999999999990337e+02,2.552380000000000138e+01,6.380950000000000344e+00,1.509428429999997752e+04,4.192856749999993582e+00
1.539999999999990337e+02,2.562719999999999843e+01,6.406799999999999606e+00,1.524818219999997746e+04,4.235606166666660677e+00
1.569999999999990337e+02,2.572119999999999962e+01,6.430299999999999905e+00,1.540225629999997727e+04,4.278404527777771804e+00
1.599999999999990337e+02,2.581220000000000070e+01,6.453050000000000175e+00,1.555729759999997623e+04,4.321471555555548960e+00
1.629999999999990337e+02,2.592899999999999849e+01,6.482249999999999623e+00,1.571289179999997759e+04,4.364692166666660711e+00
1.659999999999990337e+02,2.596120000000000161e+01,6.490300000000000402e+00,1.586871119999997791e+04,4.407975333333327583e+00
1.689999999999990337e+02,2.609479999999999933e+01,6.523699999999999832e+00,1.602528069999997933e+04,4.451466861111105011e+00
1.719999999999990337e+02,2.647749999999999915e+01,6.619374999999999787e+00,1.618317439999998169e+04,4.495326222222217005e+00
1.749999999999990337e+02,2.664290000000000092e+01,6.660725000000000229e+00,1.634204779999998209e+04,4.539457722222217662e+00
1.779999999999990337e+02,2.688650000000000162e+01,6.721625000000000405e+00,1.650112739999998303e+04,4.583646499999995072e+00
1.809999999999990337e+02,2.661670000000000158e+01,6.654175000000000395e+00,1.666052589999998236e+04,4.627923861111105985e+00
1.839999999999990337e+02,2.680499999999999972e+01,6.701249999999999929e+00,1.682109759999998278e+04,4.672527111111106635e+00
1.869999999999990337e+02,2.686959999999999837e+01,6.717399999999999594e+00,1.698297959999998056e+04,4.717494333333328349e+00
1.899999999999990337e+02,2.716610000000000014e+01,6.791525000000000034e+00,1.714534449999997742e+04,4.762595694444438088e+00
1.929999999999990337e+02,2.719450000000000145e+01,6.798625000000000362e+00,1.730964469999997891e+04,4.808234638888882806e+00
1.959999999999990337e+02,2.738629999999999853e+01,6.846574999999999633e+00,1.747449149999997462e+04,4.854025416666659432e+00
1.989999999999990337e+02,2.759959999999999880e+01,6.899899999999999700e+00,1.764058479999997144e+04,4.900162444444436716e+00
2.019999999999990337e+02,2.796270000000000167e+01,6.990675000000000416e+00,1.780764759999997113e+04,4.946568777777769377e+00
2.049999999999990337e+02,2.791260000000000119e+01,6.978150000000000297e+00,1.797525359999996726e+04,4.993125999999991294e+00
2.079999999999990337e+02,2.807450000000000045e+01,7.018625000000000114e+00,1.814409319999997024e+04,5.040025888888880701e+00
2.109999999999990337e+02,2.809750000000000014e+01,7.024375000000000036e+00,1.831346349999996892e+04,5.087073194444435842e+00
2.139999999999990337e+02,2.825309999999999988e+01,7.063274999999999970e+00,1.848303679999996893e+04,5.134176888888879908e+00
2.169999999999990337e+02,2.831790000000000163e+01,7.079475000000000406e+00,1.865323339999996824e+04,5.181453722222213010e+00
2.199999999999990337e+02,2.819689999999999941e+01,7.049224999999999852e+00,1.882292959999996674e+04,5.228591555555546222e+00
2.229999999999990337e+02,2.819379999999999953e+01,7.048449999999999882e+00,1.899221869999996852e+04,5.275616305555546504e+00
2.259999999999990337e+02,2.822520000000000095e+01,7.056300000000000239e+00,1.916171749999996973e+04,5.322699305555547156e+00
2.289999999999990337e+02,2.837209999999999965e+01,7.093024999999999913e+00,1.933190769999997065e+04,5.369974361111102823e+00
2.319999999999990337e+02,2.843789999999999907e+01,7.109474999999999767e+00,1.950298029999997016e+04,5.417494527777769520e+00
2.349999999999990337e+02,2.844170000000000087e+01,7.110425000000000217e+00,1.967429399999996895e+04,5.465081666666658400e+00
2.379999999999990337e+02,2.842109999999999914e+01,7.105274999999999785e+00,1.984526989999997022e+04,5.512574972222213709e+00
2.409999999999990337e+02,2.834600000000000009e+01,7.086500000000000021e+00,2.001621959999997125e+04,5.560060999999992148e+00
2.439999999999990337e+02,2.847670000000000101e+01,7.119175000000000253e+00,2.018715039999996588e+04,5.607541777777768743e+00
2.469999999999989768e+02,2.847690000000000055e+01,7.119225000000000136e+00,2.035809279999996215e+04,5.655025777777766827e+00
2.499999999999989768e+02,2.843609999999999971e+01,7.109024999999999928e+00,2.052854569999996238e+04,5.702373805555545516e+00
2.529999999999989768e+02,2.826699999999999946e+01,7.066749999999999865e+00,2.069891729999996096e+04,5.749699249999989270e+00
2.559999999999989768e+02,2.817320000000000135e+01,7.043300000000000338e+00,2.086919949999996243e+04,5.796999861111101104e+00
2.589999999999989768e+02,2.895850000000000080e+01,7.239625000000000199e+00,2.104164019999996162e+04,5.844900055555545038e+00
2.619999999999989768e+02,2.868710000000000093e+01,7.171775000000000233e+00,2.121269459999996252e+04,5.892415166666656212e+00
2.649999999999989768e+02,2.789590000000000103e+01,6.973975000000000257e+00,2.138091899999996167e+04,5.939144166666656233e+00
2.679999999999989768e+02,2.773140000000000072e+01,6.932850000000000179e+00,2.154930369999996037e+04,5.985917694444433224e+00
2.709999999999989768e+02,2.768840000000000146e+01,6.922100000000000364e+00,2.171613569999996253e+04,6.032259916666656174e+00
2.739999999999989768e+02,2.749399999999999977e+01,6.873499999999999943e+00,2.188197789999996166e+04,6.078327194444433701e+00
2.769999999999989768e+02,2.729299999999999926e+01,6.823249999999999815e+00,2.204696719999996276e+04,6.124157555555544974e+00
2.799999999999989768e+02,2.710409999999999897e+01,6.776024999999999743e+00,2.221123379999996178e+04,6.169787166666655942e+00
2.829999999999989768e+02,2.710269999999999868e+01,6.775674999999999670e+00,2.237425799999996525e+04,6.215071666666657002e+00
2.859999999999989768e+02,2.706250000000000000e+01,6.765625000000000000e+00,2.253752949999996417e+04,6.260424861111101080e+00
2.889999999999989768e+02,2.690950000000000131e+01,6.727375000000000327e+00,2.270009099999996761e+04,6.305580833333324087e+00
2.919999999999989768e+02,2.688639999999999830e+01,6.721599999999999575e+00,2.286184679999997024e+04,6.350512999999991415e+00
2.949999999999989768e+02,2.727029999999999887e+01,6.817574999999999719e+00,2.302404989999997269e+04,6.395569416666659457e+00
2.979999999999989768e+02,2.715230000000000032e+01,6.788075000000000081e+00,2.318538499999997293e+04,6.440384722222214364e+00
3.009999999999989768e+02,2.617099999999999937e+01,6.542749999999999844e+00,2.334526709999996820e+04,6.484796416666657848e+00
3.039999999999989768e+02,2.601760000000000161e+01,6.504400000000000404e+00,2.350252649999996720e+04,6.528479583333323788e+00
3.069999999999989768e+02,2.608719999999999928e+01,6.521799999999999820e+00,2.365964229999996678e+04,6.572122861111101777e+00
3.099999999999989768e+02,2.594300000000000139e+01,6.485750000000000348e+00,2.381692239999996309e+04,6.615811777777767411e+00
3.129999999999989768e+02,2.581769999999999854e+01,6.454424999999999635e+00,2.397212979999995878e+04,6.658924944444432725e+00
3.159999999999989768e+02,2.544020000000000081e+01,6.360050000000000203e+00,2.412632239999996091e+04,6.701756222222211790e+00
3.189999999999989768e+02,2.534560000000000102e+01,6.336400000000000254e+00,2.427946539999996094e+04,6.744295944444433921e+00
3.219999999999989768e+02,2.542480000000000118e+01,6.356200000000000294e+00,2.443184019999996235e+04,6.786622277777767387e+00
3.249999999999989768e+02,2.523260000000000147e+01,6.308150000000000368e+00,2.458442119999996430e+04,6.829005888888879383e+00
3.279999999999989768e+02,2.529299999999999926e+01,6.323249999999999815e+00,2.473605769999996483e+04,6.871127138888879493e+00
3.309999999999989768e+02,2.494879999999999853e+01,6.237199999999999633e+00,2.488670889999996143e+04,6.912974694444433688e+00
3.339999999999989768e+02,2.500609999999999999e+01,6.251524999999999999e+00,2.503680979999995907e+04,6.954669388888877535e+00
3.369999999999989768e+02,2.484540000000000148e+01,6.211350000000000371e+00,2.518696189999995477e+04,6.996378305555542632e+00
3.399999999999989768e+02,2.490109999999999957e+01,6.225274999999999892e+00,2.533651439999995637e+04,7.037920666666654945e+00
3.429999999999989768e+02,2.469879999999999853e+01,6.174699999999999633e+00,2.548503009999995629e+04,7.079175027777765195e+00
3.459999999999989768e+02,2.419510000000000005e+01,6.048775000000000013e+00,2.563202159999995638e+04,7.120005999999987623e+00
3.489999999999989768e+02,2.395240000000000080e+01,5.988100000000000200e+00,2.577696539999995366e+04,7.160268166666654110e+00
3.519999999999989768e+02,2.364270000000000138e+01,5.910675000000000345e+00,2.591981729999995514e+04,7.199949249999987977e+00
3.549999999999989768e+02,2.340569999999999951e+01,5.851424999999999876e+00,2.606068729999995412e+04,7.239079805555542535e+00
3.579999999999989768e+02,2.338599999999999923e+01,5.846499999999999808e+00,2.620132809999995152e+04,7.278146694444431297e+00
3.609999999999989768e+02,2.327230000000000132e+01,5.818075000000000330e+00,2.634189159999994808e+04,7.317192111111096686e+00
3.639999999999989768e+02,2.341059999999999874e+01,5.852649999999999686e+00,2.648166219999994428e+04,7.356017277777762153e+00
3.669999999999989768e+02,2.335630000000000095e+01,5.839075000000000237e+00,2.662232169999994221e+04,7.395089361111095272e+00
3.699999999999989768e+02,2.308869999999999933e+01,5.772174999999999834e+00,2.676175769999994009e+04,7.433821583333316774e+00
3.729999999999989768e+02,2.314930000000000021e+01,5.787325000000000053e+00,2.690082509999993999e+04,7.472451416666650026e+00
3.759999999999989768e+02,2.345589999999999975e+01,5.863974999999999937e+00,2.704232139999994251e+04,7.511755944444428401e+00
3.789999999999989768e+02,2.357890000000000086e+01,5.894725000000000215e+00,2.718420169999994323e+04,7.551167138888873254e+00
3.819999999999989768e+02,2.346229999999999905e+01,5.865574999999999761e+00,2.732608599999994476e+04,7.590579444444428781e+00
3.849999999999989768e+02,2.391550000000000153e+01,5.978875000000000384e+00,2.747015739999994184e+04,7.630599277777761813e+00
3.879999999999989768e+02,2.405900000000000105e+01,6.014750000000000263e+00,2.761425509999994392e+04,7.670626416666650904e+00
3.909999999999989768e+02,2.401899999999999835e+01,6.004749999999999588e+00,2.775861789999994289e+04,7.710727194444428889e+00
3.939999999999989768e+02,2.430689999999999884e+01,6.076724999999999710e+00,2.790281179999994129e+04,7.750781055555539645e+00
3.969999999999989768e+02,2.421430000000000149e+01,6.053575000000000372e+00,2.804778679999994347e+04,7.791051888888873123e+00
3.999999999999989768e+02,2.426150000000000162e+01,6.065375000000000405e+00,2.819279359999994631e+04,7.831331555555540724e+00
4.029999999999989768e+02,2.415190000000000126e+01,6.037975000000000314e+00,2.833798039999994580e+04,7.871661222222207321e+00
4.059999999999989768e+02,2.356820000000000093e+01,5.892050000000000232e+00,2.847991909999994459e+04,7.911088638888873703e+00
4.089999999999989768e+02,2.249080000000000013e+01,5.622700000000000031e+00,2.861806119999994917e+04,7.949461444444430036e+00
4.119999999999989768e+02,2.311120000000000019e+01,5.777800000000000047e+00,2.875601849999995102e+04,7.987782916666652966e+00
4.149999999999989768e+02,2.223329999999999984e+01,5.558324999999999960e+00,2.889180159999995158e+04,8.025500444444430670e+00
4.179999999999989768e+02,2.201310000000000144e+01,5.503275000000000361e+00,2.902427479999995558e+04,8.062298555555543089e+00
4.209999999999989768e+02,2.191009999999999991e+01,5.477524999999999977e+00,2.915620499999995445e+04,8.098945833333321076e+00
4.239999999999989768e+02,2.224879999999999924e+01,5.562199999999999811e+00,2.929007939999995142e+04,8.136133166666652983e+00
4.269999999999989768e+02,2.227690000000000126e+01,5.569225000000000314e+00,2.942383199999994758e+04,8.173286666666651712e+00
4.299999999999989768e+02,2.192000000000000171e+01,5.480000000000000426e+00,2.955678139999994528e+04,8.210217055555540711e+00
4.329999999999989768e+02,2.207000000000000028e+01,5.517500000000000071e+00,2.968856779999994978e+04,8.246824388888875035e+00
4.359999999999989768e+02,2.247350000000000136e+01,5.618375000000000341e+00,2.982167369999994844e+04,8.283798249999986041e+00
4.389999999999989768e+02,2.209319999999999951e+01,5.523299999999999876e+00,2.995540379999994911e+04,8.320945499999986339e+00
4.419999999999989768e+02,2.214150000000000063e+01,5.535375000000000156e+00,3.008810399999994843e+04,8.357806666666652617e+00
4.449999999999989768e+02,2.151529999999999987e+01,5.378824999999999967e+00,3.021824909999994270e+04,8.393958083333316722e+00
4.479999999999989768e+02,2.165579999999999927e+01,5.413949999999999818e+00,3.034686689999994269e+04,8.429685249999984364e+00
4.509999999999989768e+02,2.216519999999999868e+01,5.541299999999999670e+00,3.047835839999994278e+04,8.466210666666651008e+00
4.539999999999989768e+02,2.165709999999999980e+01,5.414274999999999949e+00,3.060897769999994489e+04,8.502493805555539907e+00
4.569999999999989768e+02,2.152029999999999887e+01,5.380074999999999719e+00,3.073846189999994385e+04,8.538461638888874106e+00
4.599999999999989768e+02,2.149579999999999913e+01,5.373949999999999783e+00,3.086832829999994647e+04,8.574535638888873379e+00
4.629999999999989768e+02,2.162890000000000157e+01,5.407225000000000392e+00,3.099812419999994381e+04,8.610590055555540800e+00
4.659999999999989768e+02,2.143700000000000117e+01,5.359250000000000291e+00,3.112735569999994550e+04,8.646487694444429550e+00
4.689999999999989768e+02,2.148069999999999879e+01,5.370174999999999699e+00,3.125601779999994687e+04,8.682227166666651286e+00
4.719999999999989768e+02,2.165009999999999835e+01,5.412524999999999586e+00,3.138552299999994648e+04,8.718200833333318300e+00
4.749999999999989768e+02,2.161929999999999907e+01,5.404824999999999768e+00,3.151518049999994400e+04,8.754216805555540049e+00
4.779999999999989768e+02,2.176510000000000034e+01,5.441275000000000084e+00,3.164612139999994906e+04,8.790589277777764110e+00
4.809999999999989768e+02,2.161230000000000118e+01,5.403075000000000294e+00,3.177638519999995333e+04,8.826773666666653639e+00
4.839999999999989768e+02,2.149640000000000128e+01,5.374100000000000321e+00,3.190540989999995145e+04,8.862613861111098501e+00
4.869999999999989768e+02,2.147479999999999833e+01,5.368699999999999584e+00,3.203427739999995174e+04,8.898410388888875033e+00
4.899999999999989768e+02,2.166169999999999973e+01,5.415424999999999933e+00,3.216389269999994940e+04,8.934414638888874549e+00
4.929999999999989768e+02,2.188329999999999842e+01,5.470824999999999605e+00,3.229476319999994666e+04,8.970767555555541506e+00
4.959999999999989768e+02,2.188410000000000011e+01,5.471025000000000027e+00,3.242633889999994426e+04,9.007316361111096015e+00
4.989999999999989768e+02,2.160060000000000002e+01,5.400150000000000006e+00,3.255667709999994258e+04,9.043521416666651547e+00
5.019999999999989768e+02,2.178079999999999927e+01,5.445199999999999818e+00,3.268731409999994139e+04,9.079809472222205358e+00
5.049999999999989768e+02,2.174810000000000088e+01,5.437025000000000219e+00,3.281802119999993738e+04,9.116116999999983150e+00
5.079999999999989768e+02,2.189959999999999951e+01,5.474899999999999878e+00,3.294895749999993131e+04,9.152488194444424963e+00
5.109999999999989768e+02,2.189809999999999945e+01,5.474524999999999864e+00,3.308019779999992898e+04,9.188943833333313549e+00
5.139999999999989768e+02,2.185259999999999891e+01,5.463149999999999729e+00,3.321123669999992853e+04,9.225343527777758013e+00
5.169999999999989768e+02,2.192060000000000031e+01,5.480150000000000077e+00,3.334273299999993469e+04,9.261870277777759952e+00
5.199999999999989768e+02,2.188579999999999970e+01,5.471449999999999925e+00,3.347445499999993626e+04,9.298459722222204960e+00
5.229999999999989768e+02,2.173620000000000019e+01,5.434050000000000047e+00,3.360572619999993185e+04,9.334923944444424748e+00
5.259999999999989768e+02,2.175710000000000122e+01,5.439275000000000304e+00,3.373675329999993846e+04,9.371320361111093789e+00
5.289999999999989768e+02,2.194859999999999900e+01,5.487149999999999750e+00,3.386791249999994034e+04,9.407753472222205815e+00
5.319999999999989768e+02,2.196999999999999886e+01,5.492499999999999716e+00,3.399947349999994185e+04,9.444298194444428418e+00
5.349999999999989768e+02,2.214580000000000126e+01,5.536450000000000315e+00,3.413219899999993504e+04,9.481166388888871310e+00
5.379999999999989768e+02,2.203610000000000113e+01,5.509025000000000283e+00,3.426489709999993647e+04,9.518026972222203952e+00
5.409999999999989768e+02,2.209159999999999968e+01,5.522899999999999920e+00,3.439729799999993702e+04,9.554804999999982229e+00
5.439999999999989768e+02,2.231370000000000076e+01,5.578425000000000189e+00,3.453057679999994434e+04,9.591826888888872915e+00
5.469999999999989768e+02,2.225619999999999976e+01,5.564049999999999940e+00,3.466410659999994823e+04,9.628918499999985059e+00
5.499999999999989768e+02,2.226129999999999853e+01,5.565324999999999633e+00,3.479806889999994746e+04,9.666130249999985935e+00
5.529999999999989768e+02,2.252179999999999893e+01,5.630449999999999733e+00,3.493243449999995210e+04,9.703454027777764779e+00
5.559999999999989768e+02,2.240240000000000009e+01,5.600600000000000023e+00,3.506759359999995650e+04,9.740998222222209790e+00
5.589999999999989768e+02,2.241240000000000165e+01,5.603100000000000414e+00,3.520210999999996420e+04,9.778363888888879529e+00
5.619999999999989768e+02,2.248979999999999890e+01,5.622449999999999726e+00,3.533734989999996469e+04,9.815930527777767978e+00
5.649999999999989768e+02,2.261179999999999879e+01,5.652949999999999697e+00,3.547388089999996009e+04,9.853855805555545189e+00
5.679999999999989768e+02,2.283389999999999986e+01,5.708474999999999966e+00,3.560992789999995875e+04,9.891646638888877519e+00
5.709999999999989768e+02,2.322820000000000107e+01,5.807050000000000267e+00,3.574801979999995820e+04,9.930005499999987606e+00
5.739999999999989768e+02,2.350150000000000006e+01,5.875375000000000014e+00,3.588732869999996183e+04,9.968702416666655353e+00
5.769999999999989768e+02,2.414020000000000010e+01,6.035050000000000026e+00,3.602991689999996015e+04,1.000831024999998853e+01
5.799999999999989768e+02,2.399510000000000076e+01,5.998775000000000190e+00,3.617359289999995963e+04,1.004822024999998931e+01
5.829999999999989768e+02,2.470830000000000126e+01,6.177075000000000315e+00,3.632003129999996600e+04,1.008889758333332409e+01
5.859999999999989768e+02,2.504319999999999879e+01,6.260799999999999699e+00,3.646878369999997085e+04,1.013021769444443621e+01
5.889999999999989768e+02,2.456240000000000023e+01,6.140600000000000058e+00,3.661831919999996899e+04,1.017175533333332460e+01
5.919999999999989768e+02,2.497479999999999833e+01,6.243699999999999584e+00,3.676785229999997682e+04,1.021329230555554979e+01
5.949999999999989768e+02,2.488380000000000081e+01,6.220950000000000202e+00,3.691711299999998300e+04,1.025475361111110573e+01
5.979999999999989768e+02,2.510640000000000072e+01,6.276600000000000179e+00,3.706765059999998630e+04,1.029656961111110647e+01
6.009999999999989768e+02,2.479210000000000136e+01,6.198025000000000340e+00,3.721881929999998829e+04,1.033856091666666366e+01
6.039999999999989768e+02,2.444859999999999900e+01,6.112149999999999750e+00,3.736661499999999069e+04,1.037961527777777526e+01
6.069999999999989768e+02,2.416989999999999839e+01,6.042474999999999596e+00,3.751262479999999050e+04,1.042017355555555369e+01
6.099999999999989768e+02,2.440810000000000102e+01,6.102025000000000254e+00,3.766013579999999638e+04,1.046114883333333268e+01
6.129999999999989768e+02,2.462679999999999936e+01,6.156699999999999839e+00,3.780805299999999988e+04,1.050223694444444433e+01
6.159999999999989768e+02,2.518900000000000006e+01,6.297250000000000014e+00,3.795708320000000094e+04,1.054363422222222191e+01
6.189999999999989768e+02,2.535060000000000002e+01,6.337650000000000006e+00,3.810762989999999263e+04,1.058545274999999819e+01
6.219999999999989768e+02,2.522500000000000142e+01,6.306250000000000355e+00,3.825958359999999084e+04,1.062766211111110870e+01
6.249999999999989768e+02,2.510040000000000049e+01,6.275100000000000122e+00,3.841107749999999214e+04,1.066974374999999853e+01
6.279999999999989768e+02,2.588789999999999836e+01,6.471974999999999589e+00,3.856546919999998499e+04,1.071263033333332970e+01
6.309999999999989768e+02,3.297339999999999804e+01,6.594679999999999431e+00,3.875611259999998583e+04,1.076558683333333022e+01
6.339999999999989768e+02,3.343299999999999983e+01,6.686600000000000321e+00,3.895274589999998716e+04,1.082020719444444090e+01
6.369999999999989768e+02,3.319780000000000086e+01,6.639560000000000350e+00,3.915143439999999100e+04,1.087539844444444270e+01
6.399999999999989768e+02,3.271269999999999811e+01,6.542539999999999800e+00,3.935161729999998352e+04,1.093100480555555087e+01
6.429999999999989768e+02,3.351989999999999981e+01,6.703979999999999606e+00,3.955264729999998963e+04,1.098684647222221855e+01
6.459999999999989768e+02,3.390910000000000224e+01,6.781820000000000626e+00,3.975588529999998718e+04,1.104330147222221825e+01
6.489999999999989768e+02,3.386970000000000169e+01,6.773940000000000516e+00,3.995994539999998960e+04,1.109998483333333041e+01
6.519999999999989768e+02,3.415449999999999875e+01,6.830899999999999750e+00,4.016451239999999234e+04,1.115680899999999731e+01
6.549999999999989768e+02,3.405700000000000216e+01,6.811400000000000787e+00,4.036889839999999094e+04,1.121358288888888666e+01
6.579999999999989768e+02,3.407639999999999958e+01,6.815279999999999561e+00,4.057214849999998842e+04,1.127004124999999668e+01
6.609999999999989768e+02,3.419969999999999999e+01,6.839940000000000353e+00,4.077745849999997881e+04,1.132707180555554949e+01
6.639999999999989768e+02,3.413759999999999906e+01,6.827519999999999811e+00,4.098276909999998315e+04,1.138410252777777387e+01
6.669999999999989768e+02,3.422860000000000014e+01,6.845720000000000027e+00,4.118817379999998957e+04,1.144115938888888628e+01
6.699999999999989768e+02,3.417329999999999757e+01,6.834659999999999513e+00,4.141504129999998986e+04,1.150417813888888574e+01
6.729999999999989768e+02,3.427369999999999806e+01,6.854739999999999611e+00,4.181516209999998682e+04,1.161532280555555197e+01
6.759999999999989768e+02,3.416060000000000230e+01,6.832120000000000637e+00,4.202078459999999177e+04,1.167244016666666440e+01
6.789999999999989768e+02,1.272129999999999939e+02,7.067388888888888943e+00,4.236239999999998690e+04,1.176733333333332965e+01
6.819999999999989768e+02,4.128560000000000230e+01,6.880933333333334012e+00,4.266059820000000036e+04,1.185016616666666600e+01


==> figures/data/3d/gr1_p180_higher_order_wall_thickness_septum_error.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,6.207603795491476849e-04,4.453967131852306824e-04,7.004429035867751861e-04,5.513481334561755884e-05,3.883832964606580009e-07,1.456000000000000000e+03,6.758951928947651896e-04,5.656255662035301803e-04,7.968252403762750118e-05,1.753636663639170025e-04,4.744103109710804626e-04,5.078670321206968982e-04,5.264337037435500672e-04,5.902028657090088856e-04,6.410309334964471410e-04,6.625515107242052702e-04,6.710471328798339003e-04,6.765262540996052829e-04,6.950746061684553350e-04
-1.965000000000003695e+02,4.109991237962010461e-04,2.980868279103911548e-04,4.685873313477036334e-04,3.559877013979026542e-05,1.701875521967105951e-07,1.456000000000000000e+03,4.465978939359913319e-04,3.754003536564107604e-04,5.758820755150258729e-05,1.129122958858098913e-04,3.159136177483642580e-04,3.367300620942701383e-04,3.505956139077785489e-04,3.925383337464741435e-04,4.232556492644805974e-04,4.374542656471444623e-04,4.439434868223493882e-04,4.475656666846601975e-04,4.634221136999919764e-04
-1.940000000000003979e+02,4.119939534199906729e-04,3.007743496388248544e-04,4.704680352134832616e-04,3.514679854501397312e-05,1.709743151025972999e-07,1.456000000000000000e+03,4.471407519650046460e-04,3.768471548749766998e-04,5.847408179349258871e-05,1.112196037811658184e-04,3.187518625654506906e-04,3.386867946442146228e-04,3.525094274677769779e-04,3.939179693904032659e-04,4.240086001164771520e-04,4.380407888953245007e-04,4.449387642730468417e-04,4.483966631613497760e-04,4.646749930419273784e-04
-1.915000000000003979e+02,4.130061478937994165e-04,3.021475988925784390e-04,4.719808929540992713e-04,3.478911622266615681e-05,1.717843608056290839e-07,1.456000000000000000e+03,4.477952641164655869e-04,3.782170316711332462e-04,5.897474506029985481e-05,1.108585490012209776e-04,3.211399437418917800e-04,3.405756069243734679e-04,3.552438265350740939e-04,3.954588650013821614e-04,4.246012044772896291e-04,4.389680878050480927e-04,4.457842308522043905e-04,4.493928077377516944e-04,4.660329644254740107e-04
-1.890000000000003979e+02,4.136679853994181455e-04,3.036542278485236212e-04,4.734747476512506841e-04,3.449375029708412265e-05,1.723110209539708370e-07,1.456000000000000000e+03,4.481617356965022884e-04,3.791742351023340025e-04,5.980676225183253862e-05,1.100137575508945242e-04,3.225587559429836360e-04,3.422032038154992168e-04,3.565371211026441126e-04,3.956348133321926789e-04,4.250457426462823408e-04,4.391814984138736177e-04,4.464445330752599833e-04,4.500234434107707989e-04,4.672722686184604501e-04
-1.865000000000003979e+02,4.144159938249781594e-04,3.050436275170239795e-04,4.751051417089357360e-04,3.427311642670755098e-05,1.729152624475429943e-07,1.456000000000000000e+03,4.486891102516857104e-04,3.801428773982706085e-04,6.068914788395757655e-05,1.093723663079541799e-04,3.245614269647969174e-04,3.432033999886030984e-04,3.581992232867394843e-04,3.959713773407071906e-04,4.255463917007094735e-04,4.396385044484832100e-04,4.470735886206055791e-04,4.514872512811334698e-04,4.689414573425738138e-04
-1.840000000000003979e+02,4.148250628201751822e-04,3.060023757132153562e-04,4.759867361727905533e-04,3.410523491732392185e-05,1.732429997925281320e-07,1.456000000000000000e+03,4.489302977374990972e-04,3.807198279028512671e-04,6.116167335261537110e-05,1.088226871069598260e-04,3.253473702546672312e-04,3.443390920764109872e-04,3.589674830320179963e-04,3.965014688103740974e-04,4.257610611549951084e-04,4.397886580791253029e-04,4.475952601567736327e-04,4.527210861358461815e-04,4.699212491095281332e-04
-1.815000000000003979e+02,4.153755079617711156e-04,3.066621867688113260e-04,4.772558152735024051e-04,3.396977948437885085e-05,1.736907585327167675e-07,1.456000000000000000e+03,4.493452874461499732e-04,3.814057284773922580e-04,6.188030731173128950e-05,1.087133211929597896e-04,3.261956794921170764e-04,3.458046072786623184e-04,3.602487540211588490e-04,3.966885621986892619e-04,4.262412251974865814e-04,4.401102183500078466e-04,4.481886421790992571e-04,4.534374633046176547e-04,4.709165058890636473e-04
-1.790000000000003979e+02,4.156294890170297656e-04,3.075280669712345482e-04,4.784530458201141905e-04,3.388544808928963643e-05,1.738960957327691404e-07,1.456000000000000000e+03,4.495149371063193885e-04,3.817440409277401427e-04,6.282355680308442493e-05,1.081014220457952174e-04,3.265798921590203985e-04,3.467001491585868195e-04,3.609293084279100155e-04,3.967726099787446405e-04,4.263259076043029875e-04,4.400508424296858956e-04,4.485324984022690756e-04,4.543459447359274425e-04,4.727364654259357695e-04
-1.765000000000003979e+02,4.160160614553548119e-04,3.083624699200555722e-04,4.792913528159330064e-04,3.383643681222325275e-05,1.742142678449732178e-07,1.456000000000000000e+03,4.498524982675780647e-04,3.821796246431315592e-04,6.327529136057819447e-05,1.076535915352992397e-04,3.270612575160796050e-04,3.472003519282524189e-04,3.618521530136981383e-04,3.965148922605435996e-04,4.267927116823188195e-04,4.402871002859141025e-04,4.491005113766215152e-04,4.553819230278749268e-04,4.735434325856159176e-04
-1.740000000000003979e+02,4.161397133493878551e-04,3.086776359648134575e-04,4.808143306174790131e-04,3.380104202807655231e-05,1.743147714686945369e-07,1.456000000000000000e+03,4.499407553774644277e-04,3.823386713213112824e-04,6.467461726809115800e-05,1.074620773845743975e-04,3.271365483661438410e-04,3.478550408922800093e-04,3.625076785905447354e-04,3.965476883476940807e-04,4.268725374626884108e-04,4.402922172774042988e-04,4.492193430779964011e-04,4.563729566374739627e-04,4.742929544283295195e-04
-1.715000000000003979e+02,4.164421633774777740e-04,3.093240771492594015e-04,4.840281486057828523e-04,3.380699243517489434e-05,1.745669881760258477e-07,1.456000000000000000e+03,4.502491558126526616e-04,3.826351709423028865e-04,6.758598522830507830e-05,1.071180862282183725e-04,3.275118783610211806e-04,3.484921695245537339e-04,3.627110408796572344e-04,3.966393135375355155e-04,4.270921854592342427e-04,4.404502206573870015e-04,4.497343748006348376e-04,4.574303470333551669e-04,4.752924257661582668e-04
-1.690000000000003979e+02,4.164842422155310038e-04,3.094020057672783276e-04,4.866003675927075309e-04,3.382173586426177105e-05,1.746030338307169544e-07,1.456000000000000000e+03,4.503059780797927952e-04,3.826625063512692124e-04,7.011612537717652706e-05,1.070822364482526762e-04,3.281157518015016664e-04,3.488787911617547647e-04,3.628460736190823491e-04,3.968352820203056050e-04,4.269092992306383703e-04,4.402854648751417486e-04,4.499100707995865511e-04,4.581468889318986723e-04,4.758834003158540576e-04
-1.665000000000003979e+02,4.167047734970861519e-04,3.101138942718148473e-04,4.888417806320092878e-04,3.385472436019537905e-05,1.747890106167626739e-07,1.456000000000000000e+03,4.505594978572815580e-04,3.828500491368907457e-04,7.213700713492313598e-05,1.065908792252713046e-04,3.286775551165862000e-04,3.491141402478744357e-04,3.630198605164117230e-04,3.965546494185461456e-04,4.269784491046255083e-04,4.404178923221804148e-04,4.504135251945214839e-04,4.589082162159831648e-04,4.770657017562708103e-04
-1.640000000000003979e+02,4.166849095614715069e-04,3.103161907077023308e-04,4.913084732934689574e-04,3.389596998906880263e-05,1.747752506377515757e-07,1.456000000000000000e+03,4.505808795505403231e-04,3.827889395724026907e-04,7.462356373199745046e-05,1.063687188537691761e-04,3.291150487231699713e-04,3.492589375039271060e-04,3.632420014477688282e-04,3.963758638569724719e-04,4.267838323102426685e-04,4.403250093828741264e-04,4.504646028595177612e-04,4.592975949729430417e-04,4.778539769881883013e-04
-1.615000000000003979e+02,4.168449488033091764e-04,3.105621000933925170e-04,4.934074449996305291e-04,3.395583497671642644e-05,1.749127100717994686e-07,1.456000000000000000e+03,4.508007837800255893e-04,3.828891138265927635e-04,7.656249619632135269e-05,1.062828487099166594e-04,3.297022130615553459e-04,3.494105648293639212e-04,3.629809802964505117e-04,3.959884793221918591e-04,4.269040898751448468e-04,4.402989374537255867e-04,4.507231913315184330e-04,4.601115138089099965e-04,4.784421077685754604e-04
-1.589999999999999716e+02,4.167778187766120056e-04,3.111179032768090049e-04,4.957667106139714442e-04,3.401947989115302766e-05,1.748610752362549862e-07,1.456000000000000000e+03,4.507972986677650129e-04,3.827583388854589983e-04,7.898889183735943861e-05,1.056599154998030007e-04,3.302193965506320435e-04,3.495187780537886029e-04,3.632002805580364846e-04,3.955315271159987088e-04,4.267864862364329154e-04,4.401216233665430867e-04,4.510394207750825042e-04,4.607129693719600925e-04,4.792732236147645127e-04
-1.564999999999999716e+02,4.168941212875713052e-04,3.114623452983631790e-04,4.972735539934827146e-04,3.408892087823879932e-05,1.749627628907790623e-07,1.456000000000000000e+03,4.509830421658100842e-04,3.828052004093325262e-04,8.037943270591140941e-05,1.054317759892081261e-04,3.305651788443814197e-04,3.498102884589950122e-04,3.632830461063301774e-04,3.955448570755773453e-04,4.268038496189256823e-04,4.401670816266453189e-04,4.511377541487844372e-04,4.613402633862683324e-04,4.798553988822307995e-04
-1.539999999999999716e+02,4.168013499528247035e-04,3.112373282942942714e-04,4.990486248352402803e-04,3.417211056557935387e-05,1.748910984630031766e-07,1.456000000000000000e+03,4.509734605184040302e-04,3.826292393872453767e-04,8.224727488241557680e-05,1.055640216585304321e-04,3.306361774675752865e-04,3.500298171005474532e-04,3.627217252441482503e-04,3.952695619462899155e-04,4.267954322350178470e-04,4.401124156671841481e-04,4.513242423637229672e-04,4.616279578657778962e-04,4.803197603734162425e-04
-1.514999999999999716e+02,4.168957201062062985e-04,3.109735986967752399e-04,5.007804490755542355e-04,3.424588196612404311e-05,1.749748218745099840e-07,1.456000000000000000e+03,4.511416020723303145e-04,3.826498381400822825e-04,8.388472896934793697e-05,1.059221214094310587e-04,3.310743999591787270e-04,3.503881865135737711e-04,3.631244708534285006e-04,3.953082736481176515e-04,4.266451421205261956e-04,4.401807956285380186e-04,4.515676805297089147e-04,4.622878515477784451e-04,4.809364115426051746e-04
-1.489999999999999716e+02,4.167869194897442088e-04,3.111055303952578758e-04,5.016512650455796528e-04,3.433090558502184547e-05,1.748899473360382388e-07,1.456000000000000000e+03,4.511178250747660610e-04,3.824560139047223565e-04,8.486434555583544396e-05,1.056813890944863330e-04,3.313048752504701750e-04,3.504402364634562231e-04,3.630283556623364362e-04,3.949482167945955139e-04,4.265864695074765827e-04,4.399884522070843219e-04,4.516701792992614093e-04,4.626068153271670636e-04,4.812311155876733177e-04
-1.464999999999999716e+02,4.168658589076448102e-04,3.115785923075827728e-04,5.033848649325644306e-04,3.443719593575131626e-05,1.749630647867257072e-07,1.456000000000000000e+03,4.513030548433961129e-04,3.824286629718935075e-04,8.651900602491962048e-05,1.052872666000620374e-04,3.311880195245092348e-04,3.502479921349784843e-04,3.629601602450786618e-04,3.948018120015178538e-04,4.265958791623901229e-04,4.400302022102521777e-04,4.517783001355094464e-04,4.638177134400992560e-04,4.815347927255150470e-04
-1.439999999999999716e+02,4.167311488642489901e-04,3.116632392978040123e-04,5.043306792969784675e-04,3.453878661790554474e-05,1.748577782147540916e-07,1.456000000000000000e+03,4.512699354821545416e-04,3.821923622463434386e-04,8.759953043272947736e-05,1.050679095664449779e-04,3.315703988773251567e-04,3.502701646885471071e-04,3.629110876330427448e-04,3.945676349603707053e-04,4.264452313513782816e-04,4.399745233440442477e-04,4.519024768906545813e-04,4.640801421471081730e-04,4.821326492404758046e-04
-1.414999999999999716e+02,4.167910564169576546e-04,3.114281591422372983e-04,5.055409109862627317e-04,3.464001502056361003e-05,1.749147153497883966e-07,1.456000000000000000e+03,4.514310714375212850e-04,3.821510413963940243e-04,8.874985456930507702e-05,1.053628972747203563e-04,3.312042446245419590e-04,3.504434210255653014e-04,3.625629622891862985e-04,3.943314013445666736e-04,4.264989226259731066e-04,4.399639333096427071e-04,4.522963705933352426e-04,4.649236955755507781e-04,4.824379756012806453e-04
-1.389999999999999716e+02,4.166381668506976914e-04,3.114386670193655042e-04,5.067772975691171638e-04,3.472710880996414628e-05,1.747933341630089656e-07,1.456000000000000000e+03,4.513652756606618445e-04,3.819110580407335384e-04,9.013913071841947238e-05,1.051994998313321873e-04,3.311839886918902702e-04,3.503463740726016394e-04,3.622214980206549077e-04,3.940420397173903392e-04,4.263582017387481564e-04,4.397066800593818492e-04,4.522882282257832329e-04,4.653824657773573546e-04,4.827603190279351384e-04
-1.364999999999999716e+02,4.167005706257851673e-04,3.115673152999736913e-04,5.077997094750540856e-04,3.482571557544770477e-05,1.748521960251969861e-07,1.456000000000000000e+03,4.515262862012328518e-04,3.818748550503374829e-04,9.109913884926891829e-05,1.051332553258114760e-04,3.314206570443389887e-04,3.502754196071624282e-04,3.624454779338298583e-04,3.941796883690395939e-04,4.262772903450349864e-04,4.398330520601168394e-04,4.524118790141285775e-04,4.654506955221883024e-04,4.834645929249909704e-04
-1.339999999999999716e+02,4.165545670412155468e-04,3.114465383426801666e-04,5.086219463766866603e-04,3.491533009147396416e-05,1.747367875982911673e-07,1.456000000000000000e+03,4.514698971326895041e-04,3.816392369497415894e-04,9.206737933547111353e-05,1.051080286985353802e-04,3.313607105915629663e-04,3.499965227295215482e-04,3.622489011578738731e-04,3.938567910039723289e-04,4.261107506687923695e-04,4.395991484749366541e-04,4.525321726249967725e-04,4.654310775182939042e-04,4.837827491459999380e-04
-1.314999999999999716e+02,4.166005127979811504e-04,3.116922199163006343e-04,5.095814113033284715e-04,3.501604258216159729e-05,1.747821105016565981e-07,1.456000000000000000e+03,4.516165553801427613e-04,3.815844702158195396e-04,9.298089850534732104e-05,1.049082928816805161e-04,3.314623036114583269e-04,3.504420845843194917e-04,3.623520099280009427e-04,3.934815529123848179e-04,4.262912376254840972e-04,4.396523946894445502e-04,4.525128374586296449e-04,4.659232445301758163e-04,4.842512370708925351e-04
-1.289999999999999716e+02,4.164353587534564056e-04,3.117052382841216124e-04,5.104168258657441459e-04,3.511958703253411480e-05,1.746517934134556658e-07,1.456000000000000000e+03,4.515549457859904933e-04,3.813157717209223179e-04,9.398146711228774026e-05,1.047301204693347931e-04,3.315529303779650308e-04,3.500723704379900074e-04,3.622322041699404865e-04,3.930740791249498489e-04,4.260717113995393548e-04,4.394635453485868900e-04,4.525370218146288056e-04,4.665021202042662863e-04,4.846968497273065933e-04
-1.264999999999999716e+02,4.164923409376239676e-04,3.113168056537076052e-04,5.112093906890134666e-04,3.520178251372219237e-05,1.747050355518453496e-07,1.456000000000000000e+03,4.516941234513461396e-04,3.812905584239017955e-04,9.471704975138949901e-05,1.051755352839163623e-04,3.313766924962124796e-04,3.501266982479889710e-04,3.623472030457552907e-04,3.929954404505316655e-04,4.260786859773486911e-04,4.395771267678571397e-04,4.528055847898385415e-04,4.667122143069930905e-04,4.850229780928111086e-04
-1.239999999999999716e+02,4.163401871846187860e-04,3.112297624729615567e-04,5.117503452087380578e-04,3.529076776106565647e-05,1.745845897540888319e-07,1.456000000000000000e+03,4.516309549456844425e-04,3.810494194235531295e-04,9.541015802411927180e-05,1.051104247116572293e-04,3.313501944615734754e-04,3.498468107952283309e-04,3.619206414437940809e-04,3.924258458217370969e-04,4.258961245374975457e-04,4.393555060464409681e-04,4.526681999083316792e-04,4.669211241746231908e-04,4.852068244832608143e-04
-1.214999999999999716e+02,4.163755938662204925e-04,3.106973504334749055e-04,5.125130792844678025e-04,3.538176342162777929e-05,1.746205043502718536e-07,1.456000000000000000e+03,4.517573572878482921e-04,3.809938304445926929e-04,9.613748541824731000e-05,1.056782434327455870e-04,3.313480160916786889e-04,3.501680440696532397e-04,3.619857003214609222e-04,3.923366689308364691e-04,4.258320584165535615e-04,4.395564393029013114e-04,4.530964661330124515e-04,4.671815974675293335e-04,4.856354099197868570e-04
-1.189999999999999716e+02,4.162144844886183151e-04,3.104951309625896645e-04,5.136163243906945869e-04,3.548476247734744915e-05,1.744936654662000815e-07,1.456000000000000000e+03,4.516992469659657575e-04,3.807297220112708727e-04,9.740183990207627179e-05,1.057193535260286506e-04,3.311733964269098353e-04,3.498970912368207795e-04,3.615208059432008431e-04,3.923681243533099655e-04,4.256530819032078609e-04,4.393778413945572357e-04,4.531250646338871326e-04,4.671096281405304239e-04,4.857290668273961127e-04
-1.164999999999999716e+02,4.162577521730745399e-04,3.101652753417289050e-04,5.141392859658033831e-04,3.557470422977302267e-05,1.745360758252165841e-07,1.456000000000000000e+03,4.518324564028475829e-04,3.806830479433014969e-04,9.788153379272884324e-05,1.060924768313456349e-04,3.308703438099810630e-04,3.498508256695104300e-04,3.613633754843914797e-04,3.923189535617927393e-04,4.256542768547723712e-04,4.394565554163197226e-04,4.532035089738704328e-04,4.675230442454503103e-04,4.860414847620663620e-04
-1.139999999999999716e+02,4.160941209032897577e-04,3.097167328026616240e-04,5.143221564887621609e-04,3.564369294204484679e-05,1.744047902968282553e-07,1.456000000000000000e+03,4.517378138453346180e-04,3.804504279612448974e-04,9.822803558547240320e-05,1.063773881006281337e-04,3.309112137245653657e-04,3.496738338541907718e-04,3.613059702456303908e-04,3.919864838874254466e-04,4.254535853648743642e-04,4.393492823493970749e-04,4.531857979551864564e-04,4.677459499239891745e-04,4.860230884000508208e-04
-1.114999999999999716e+02,4.161353896789946787e-04,3.096065246607752506e-04,5.148073959557368864e-04,3.573007498619771021e-05,1.744453008018080593e-07,1.456000000000000000e+03,4.518654646651923618e-04,3.804053146927969956e-04,9.867200627674220775e-05,1.065288650182194281e-04,3.308989035880319685e-04,3.493781383803077159e-04,3.610745156421338829e-04,3.920718398880360936e-04,4.255775546679044967e-04,4.393389057364519858e-04,4.532563262170495469e-04,4.679689568213485818e-04,4.864333174934993014e-04
-1.089999999999999716e+02,4.159628489824616698e-04,3.090817994262452036e-04,5.150877674231936878e-04,3.581570598772559108e-05,1.743078565290053831e-07,1.456000000000000000e+03,4.517785549701872744e-04,3.801471429947360652e-04,9.912491844073201795e-05,1.068810495562164662e-04,3.305329266545843636e-04,3.492209440657989181e-04,3.611186639974830895e-04,3.920731228715688748e-04,4.253021056121675724e-04,4.391045796644930032e-04,4.533418892163284001e-04,4.681563155386163485e-04,4.864859172948430449e-04
-1.064999999999999716e+02,4.160218420641640367e-04,3.093886270778722263e-04,5.158993692393632619e-04,3.589443793095947310e-05,1.743625837488397864e-07,1.456000000000000000e+03,4.519162799951235098e-04,3.801274041332045636e-04,9.987752717519922515e-05,1.066332149862918104e-04,3.305751991923164485e-04,3.493766613143871325e-04,3.611578843941713659e-04,3.920593429326009851e-04,4.254192085509815656e-04,4.392016357171999222e-04,4.534900718058764270e-04,4.682751301527386689e-04,4.867252591734112744e-04
-1.039999999999999716e+02,4.158552618493219243e-04,3.089838486361366028e-04,5.163239003119496221e-04,3.598509198100539479e-05,1.742305256526495178e-07,1.456000000000000000e+03,4.518403538303272988e-04,3.798701698683165499e-04,1.004686384626276977e-04,1.068714132131853216e-04,3.304020154009054710e-04,3.490030172233013093e-04,3.610259592015636161e-04,3.918754273007009239e-04,4.251586984929500821e-04,4.389970119522032229e-04,4.532592460164135313e-04,4.683086457857467801e-04,4.869876388936001115e-04
-1.014999999999999716e+02,4.158994121240919706e-04,3.086385077936411965e-04,5.168037883808323293e-04,3.605414035488391504e-05,1.742722220418949361e-07,1.456000000000000000e+03,4.519535524789758721e-04,3.798452717692080692e-04,1.009043762567403586e-04,1.072609043304507742e-04,3.299329303302259543e-04,3.489403890848354257e-04,3.609666267843352622e-04,3.918342058097732251e-04,4.252495020298543678e-04,4.389452235692320220e-04,4.533993396333159918e-04,4.686234836651758783e-04,4.872683900813446238e-04
-9.899999999999997158e+01,4.157329196173126218e-04,3.084664554568506984e-04,5.169158281211817156e-04,3.612581354925213938e-05,1.741389348581302375e-07,1.456000000000000000e+03,4.518587331665647544e-04,3.796071060680604892e-04,1.011829085038690938e-04,1.072664641604619234e-04,3.297415738136160205e-04,3.486576094820338450e-04,3.606393449215413620e-04,3.918916731413779847e-04,4.250961310265861438e-04,4.388131668171459544e-04,4.532863470412237849e-04,4.684983161156661678e-04,4.876528090438546825e-04
-9.649999999999997158e+01,4.157730093212184171e-04,3.075538808961667350e-04,5.174715016495854032e-04,3.620501194714176540e-05,1.741779981701146352e-07,1.456000000000000000e+03,4.519780212683601893e-04,3.795679973740766450e-04,1.016984923283669861e-04,1.082191284250516822e-04,3.292063070476814617e-04,3.483624711928439213e-04,3.608409103791770673e-04,3.917749001367588652e-04,4.250486933005177717e-04,4.389210005426251839e-04,4.534954433230172876e-04,4.686140282603013353e-04,4.878380261671928569e-04
-9.399999999999997158e+01,4.156326051237408097e-04,3.076743098162878815e-04,5.176192345470443084e-04,3.627354180299994260e-05,1.740662322768814513e-07,1.456000000000000000e+03,4.519061469267407591e-04,3.793590633207408603e-04,1.019866294233034987e-04,1.079582953074529283e-04,3.289027349967142103e-04,3.486014548100418737e-04,3.604141920402219226e-04,3.917434864369982728e-04,4.250200746102390684e-04,4.387177711544382468e-04,4.534031950198990019e-04,4.688647169818152701e-04,4.878188814885362412e-04
-9.149999999999997158e+01,4.156658347261946444e-04,3.073928456685919301e-04,5.181773526351302799e-04,3.634344510516821191e-05,1.740989321607365398e-07,1.456000000000000000e+03,4.520092798313628496e-04,3.793223896210264393e-04,1.025115179089356354e-04,1.082729890576027143e-04,3.288790299892322549e-04,3.484198582640783367e-04,3.605582844868638346e-04,3.917392710836605624e-04,4.250630934635833279e-04,4.387646670322470528e-04,4.537350519735525558e-04,4.691285136040202874e-04,4.883605546973064995e-04
-8.899999999999997158e+01,4.155076427488421783e-04,3.069903120831251708e-04,5.178788550341741504e-04,3.640439292331730173e-05,1.739718810068147071e-07,1.456000000000000000e+03,4.519120356721594597e-04,3.791032498255248969e-04,1.023712122853319721e-04,1.085173306657170075e-04,3.286711353822313023e-04,3.481274556583882412e-04,3.601877546547286668e-04,3.915577234983806231e-04,4.249206496652208347e-04,4.386549555426687719e-04,4.535765505722066633e-04,4.691665514893703114e-04,4.884014796111873146e-04
-8.649999999999997158e+01,4.155549964364382972e-04,3.067551947652622131e-04,5.187248335062594846e-04,3.647482888833836841e-05,1.740163682057218295e-07,1.456000000000000000e+03,4.520298253247766792e-04,3.790801675480999153e-04,1.031698370698211874e-04,1.087998016711760841e-04,3.285401364276146433e-04,3.480798480282502687e-04,3.599223025305470420e-04,3.914276576158466159e-04,4.249697984815418756e-04,4.387345799730763777e-04,4.536494845516317082e-04,4.692526260335676226e-04,4.887169267115039090e-04
-8.399999999999997158e+01,4.153906016349469049e-04,3.073400192956917483e-04,5.192471564359394222e-04,3.652920438217077627e-05,1.738837346994375737e-07,1.456000000000000000e+03,4.519198060171176947e-04,3.788613972527761151e-04,1.038565548009925173e-04,1.080505823392551566e-04,3.282472790402360028e-04,3.479832754612890381e-04,3.597103361169080252e-04,3.913378321836514812e-04,4.247573887681006105e-04,4.385697290528873778e-04,4.536595220168998955e-04,4.690950141441345878e-04,4.886443752537433273e-04
-8.149999999999997158e+01,4.154464080800450497e-04,3.068185500744214397e-04,5.194989682400487580e-04,3.659083368378863668e-05,1.739346070962860261e-07,1.456000000000000000e+03,4.520372417638336931e-04,3.788555743962564062e-04,1.040525601600037083e-04,1.086278580056236100e-04,3.280182994104677893e-04,3.477327850974056629e-04,3.597805601736163970e-04,3.913322571531683744e-04,4.247787190516333442e-04,4.386577634819741056e-04,4.538762966933845172e-04,4.695592031896666792e-04,4.890717539309544443e-04
-7.899999999999997158e+01,4.152797473410007765e-04,3.061903125637665027e-04,5.195770259798307162e-04,3.664808729368443927e-05,1.738003508538909299e-07,1.456000000000000000e+03,4.519278346346852293e-04,3.786316600473163237e-04,1.042972786388299397e-04,1.090894347772342738e-04,3.276820763708683266e-04,3.475539328188855144e-04,3.596297842197160571e-04,3.910788948800287472e-04,4.246755447918927054e-04,4.385445290943465360e-04,4.536896155003698142e-04,4.693148807319250256e-04,4.890268729915338156e-04
-7.649999999999997158e+01,4.152530688323215462e-04,3.068260339469648743e-04,5.197541705499547854e-04,3.670519241767376942e-05,1.737823823250792510e-07,1.456000000000000000e+03,4.519582612499952953e-04,3.785478764146477972e-04,1.045011017176332392e-04,1.084270348853566719e-04,3.273186326908516402e-04,3.476171073820433504e-04,3.596095586182174305e-04,3.909650825223308823e-04,4.246600568458458371e-04,4.387396320191841686e-04,4.538522932183803801e-04,4.693234272926675088e-04,4.891562326226427506e-04
-7.399999999999997158e+01,4.150866745883982200e-04,3.060694016440507139e-04,5.198972792974889583e-04,3.675917500488642156e-05,1.736481843678946787e-07,1.456000000000000000e+03,4.518458495932846483e-04,3.783274995835117917e-04,1.048106047090907383e-04,1.090172729443475061e-04,3.272925910466234511e-04,3.471699542987984402e-04,3.593857186855499170e-04,3.909515204325855948e-04,4.244022746602574758e-04,4.384889077037067476e-04,4.534504966411608039e-04,4.693560228023859935e-04,4.893461972380010920e-04
-7.149999999999997158e+01,4.150587479328035775e-04,3.057289740288144839e-04,5.203484551063604878e-04,3.680755711772754958e-05,1.736285604965213611e-07,1.456000000000000000e+03,4.518663050505311541e-04,3.782511908150760008e-04,1.052897071735569103e-04,1.093297739039890935e-04,3.268941036280744827e-04,3.471699010468969624e-04,3.593845480874198776e-04,3.906230746012567486e-04,4.244778836153894437e-04,4.383991959640038826e-04,4.535491778347367680e-04,4.695461937183639887e-04,4.895038955933399055e-04
-6.899999999999997158e+01,4.148915731687122222e-04,3.052619687633968985e-04,5.199787525827236122e-04,3.684707786764515391e-05,1.734927246337932583e-07,1.456000000000000000e+03,4.517386510363573964e-04,3.780444953010670480e-04,1.050871794140113900e-04,1.096296044053153237e-04,3.267057879812389578e-04,3.468277779990486124e-04,3.593439596937937587e-04,3.905259129009289697e-04,4.243253355992446024e-04,4.383413886009808989e-04,4.536353701330333023e-04,4.694164053638973490e-04,4.892677474065672358e-04
-6.649999999999997158e+01,4.149392224292282674e-04,3.052558001965802658e-04,5.202596670311793355e-04,3.691431503466138878e-05,1.735372249646508233e-07,1.456000000000000000e+03,4.518535374638896359e-04,3.780249073945668990e-04,1.053204446019510680e-04,1.096834222326480016e-04,3.265449200358932916e-04,3.468467568964136473e-04,3.593100813675426954e-04,3.904630208895790936e-04,4.243593335572301973e-04,4.384525582667379417e-04,4.535911602911433561e-04,4.696659354669621093e-04,4.897666596825308097e-04
-6.399999999999997158e+01,4.147679506059516702e-04,3.052039196069196783e-04,5.201962273992609929e-04,3.694827061045357329e-05,1.733976275509644114e-07,1.456000000000000000e+03,4.517162212164052299e-04,3.778196799954981104e-04,1.054282767933093228e-04,1.095640309990319919e-04,3.263526505543788356e-04,3.467122544919607049e-04,3.589166070769889702e-04,3.902826610273343660e-04,4.243094653216051334e-04,4.383991048429701498e-04,4.534982121993029296e-04,4.695279021274912723e-04,4.894753883711897664e-04
-6.149999999999997158e+01,4.147878410017142442e-04,3.046378269309290773e-04,5.207311929258704548e-04,3.700095727825095609e-05,1.734180238823703699e-07,1.456000000000000000e+03,4.517887982799651935e-04,3.777868837234632949e-04,1.059433519241562106e-04,1.101500140707851669e-04,3.259269580020906164e-04,3.469061578458475193e-04,3.589750454062871129e-04,3.901530644359726334e-04,4.242234409485123436e-04,4.382946957117016696e-04,4.536990330974328967e-04,4.697843774191265507e-04,4.897478507254635028e-04
-5.899999999999997158e+01,4.146196205333303091e-04,3.047492398760823142e-04,5.204746768064480618e-04,3.703505649097950386e-05,1.732810251404928680e-07,1.456000000000000000e+03,4.516546770243098333e-04,3.775845640423507849e-04,1.058550562731177527e-04,1.098703806572479949e-04,3.259976819459611970e-04,3.468335113312249248e-04,3.586863730517064297e-04,3.898975486826981775e-04,4.241753856131479637e-04,4.382506451712297546e-04,4.535402004261671429e-04,4.697494228644613200e-04,4.897997421811677238e-04
-5.649999999999997158e+01,4.146527121227376773e-04,3.049224377001865933e-04,5.205163682613154867e-04,3.708967205787269439e-05,1.733125154441025497e-07,1.456000000000000000e+03,4.517423841806103785e-04,3.775630400648649762e-04,1.058636561385778094e-04,1.097302744225510840e-04,3.260695960842815554e-04,3.466585398295911444e-04,3.588166951989374539e-04,3.897480375524572742e-04,4.242745712526234218e-04,4.383885969586149775e-04,4.536214941182075853e-04,4.698037288013421123e-04,4.897048821009833885e-04
-5.399999999999997158e+01,4.144421168566122236e-04,3.045145232172924410e-04,5.206621720387099618e-04,3.711505156035392025e-05,1.731397952769175943e-07,1.456000000000000000e+03,4.515571684169661371e-04,3.773270652962583101e-04,1.062200551820977382e-04,1.099275936393197825e-04,3.254713067421890235e-04,3.465311004087272512e-04,3.584803771986971323e-04,3.891827162236090277e-04,4.239927705662519626e-04,4.381196473999273387e-04,4.535759407106774391e-04,4.697219727602538423e-04,4.897737722691628860e-04
-5.149999999999997158e+01,4.143943792611703785e-04,3.040538508038997012e-04,5.207554321554506635e-04,3.715797000676376502e-05,1.731034162982743527e-07,1.456000000000000000e+03,4.515523492679341571e-04,3.772364092544065999e-04,1.063610528942802850e-04,1.103405284572706773e-04,3.256677208948056262e-04,3.466160517436458837e-04,3.584712722217185460e-04,3.890628498526404870e-04,4.238838326290455248e-04,4.380278483840938379e-04,4.533987513235949573e-04,4.695914707340638136e-04,4.898870810698150802e-04
-4.899999999999997158e+01,4.142422852233944319e-04,3.039924858471555833e-04,5.207324992787590572e-04,3.717955382850319726e-05,1.729789900899866562e-07,1.456000000000000000e+03,4.514218390518976495e-04,3.770627313948912143e-04,1.064902140553646253e-04,1.102497993762388486e-04,3.253771950798441635e-04,3.465853752946393353e-04,3.584433816991685392e-04,3.890483083984302938e-04,4.237839990905616972e-04,4.379221422569671510e-04,4.533266500053862564e-04,4.697245457510109833e-04,4.897903476895968788e-04
-4.649999999999997158e+01,4.142600932224754827e-04,3.040445946658053181e-04,5.210665533406371331e-04,3.722760783045014443e-05,1.729973196214719013e-07,1.456000000000000000e+03,4.514877010529256543e-04,3.770324853920253112e-04,1.068064601181616504e-04,1.102154985566701647e-04,3.254706744779933261e-04,3.461434016745864239e-04,3.579376128303721812e-04,3.888240856242085319e-04,4.239148208050666088e-04,4.380684155563862388e-04,4.533506396488188174e-04,4.696742138653743062e-04,4.899724252253299678e-04
-4.399999999999997158e+01,4.141017166225164259e-04,3.036472009595629976e-04,5.210341292717193861e-04,3.725350253060377660e-05,1.728680551605126087e-07,1.456000000000000000e+03,4.513552191531202025e-04,3.768482140919126493e-04,1.069324126492029602e-04,1.104545156629534283e-04,3.250655809154572636e-04,3.463310187849800428e-04,3.581904463223385552e-04,3.888082970112765571e-04,4.236154569206727546e-04,4.377891896030786318e-04,4.532525336986735964e-04,4.696647019673692229e-04,4.899321977114559287e-04
-4.149999999999997158e+01,4.141394317358213558e-04,3.036349396999743011e-04,5.211712978627643621e-04,3.729756805623362216e-05,1.729025775013784129e-07,1.456000000000000000e+03,4.514369997920549644e-04,3.768418636795877472e-04,1.070318661269430063e-04,1.105044920358470547e-04,3.251429841789065553e-04,3.461100299053084320e-04,3.580049945825365372e-04,3.887322044881686713e-04,4.237488761527777661e-04,4.379488445686635558e-04,4.534121326731870407e-04,4.697293937667470208e-04,4.899039500238110047e-04
-3.899999999999997158e+01,4.139856278980978428e-04,3.032928956321371216e-04,5.211359258350028913e-04,3.732543820689971417e-05,1.727772884435194198e-07,1.456000000000000000e+03,4.513110661049975366e-04,3.766601896911981489e-04,1.071502979369050486e-04,1.106927322659607212e-04,3.246857080221014096e-04,3.461570475729821607e-04,3.580247161059350479e-04,3.885722837644439687e-04,4.235318197318143230e-04,4.377081685035700697e-04,4.533600956789559516e-04,4.696375067931161159e-04,4.899271885914996492e-04
-3.649999999999997158e+01,4.139794827056610615e-04,3.027764905549035993e-04,5.215398110434905140e-04,3.736073345954870619e-05,1.727748365058821668e-07,1.456000000000000000e+03,4.513402161652097541e-04,3.766187492461123688e-04,1.075603283378294525e-04,1.112029921507574621e-04,3.248996541569648374e-04,3.459558475072779023e-04,3.577373657709394228e-04,3.885802624449359783e-04,4.235541249904227197e-04,4.378512175043133945e-04,4.531344332318322466e-04,4.696120237782495000e-04,4.898750351673509867e-04
-3.399999999999997158e+01,4.138262729387427383e-04,3.035232977844592420e-04,5.211378061258597170e-04,3.737975914791034199e-05,1.726494305683265740e-07,1.456000000000000000e+03,4.512060320866531074e-04,3.764465137908323692e-04,1.073115331871169788e-04,1.103029751542834963e-04,3.246222481132347067e-04,3.457470599726866290e-04,3.575914667884994946e-04,3.883339855089518265e-04,4.233927968661837442e-04,4.377000595898076574e-04,4.532451429270799087e-04,4.696718598045251133e-04,4.899421555429074853e-04
-3.149999999999997158e+01,4.138700463376677996e-04,3.031188110293828739e-04,5.215541308321416979e-04,3.741572841931022813e-05,1.726883519886908634e-07,1.456000000000000000e+03,4.512857747569780278e-04,3.764543179183575715e-04,1.076840844944738983e-04,1.107512353082849258e-04,3.247563967168290845e-04,3.459212004064753879e-04,3.576217032446549703e-04,3.885237638049193710e-04,4.234125176973147766e-04,4.377388185433326315e-04,4.532998780343703064e-04,4.697839848381543172e-04,4.900944618243251475e-04
-2.899999999999997158e+01,4.137045833423865296e-04,3.025471287520045162e-04,5.215539055794487892e-04,3.743289839696930897e-05,1.725527041608954783e-07,1.456000000000000000e+03,4.511374817393558182e-04,3.762716849454172409e-04,1.078493222370622596e-04,1.111574545903820134e-04,3.244407859041401640e-04,3.453923939155621996e-04,3.575653897930004040e-04,3.881497252351288549e-04,4.231866321726394150e-04,4.376818966503550246e-04,4.531146839263175017e-04,4.695961995752607988e-04,4.898099925103289272e-04
-2.649999999999997158e+01,4.137385750951163058e-04,3.031766340056142833e-04,5.215644766746127276e-04,3.747229093770828808e-05,1.725837811098574784e-07,1.456000000000000000e+03,4.512108660328246210e-04,3.762662841574079906e-04,1.078259015794964218e-04,1.105619410895020225e-04,3.244956087135758040e-04,3.455535371673418201e-04,3.572354603369995484e-04,3.879007981844783065e-04,4.232756517531551096e-04,4.375646870818919107e-04,4.531047197446113131e-04,4.697679451327650777e-04,4.900659011403465113e-04
-2.399999999999997158e+01,4.135921565768064319e-04,3.025995817894868334e-04,5.216858370290459318e-04,3.750043396803994661e-05,1.724647545296448419e-07,1.456000000000000000e+03,4.510925905448463650e-04,3.760917226087664988e-04,1.080936804522394999e-04,1.109925747873195985e-04,3.243728533254105670e-04,3.454835169832980754e-04,3.570747738072566914e-04,3.877499712686014116e-04,4.231911359572810855e-04,4.374193050026188448e-04,4.531014707622648069e-04,4.697037650904118409e-04,4.897836926664452884e-04
-2.149999999999997158e+01,4.136351435575071696e-04,3.024219213110840472e-04,5.214076614847789433e-04,3.752017371018925856e-05,1.725017954210823550e-07,1.456000000000000000e+03,4.511553172676964485e-04,3.761149698473178907e-04,1.077725179272717737e-04,1.112132222464231224e-04,3.245632981839307154e-04,3.455639942631697457e-04,3.571913894801664641e-04,3.878694289958637309e-04,4.232384823608750270e-04,4.374737645835877035e-04,4.530729727680701986e-04,4.697141900144594442e-04,4.900108787870383975e-04
-1.899999999999997158e+01,4.134018400802637436e-04,3.020769616624177471e-04,5.217598852752476429e-04,3.753953921081693452e-05,1.723102983859084041e-07,1.456000000000000000e+03,4.509413792910806984e-04,3.758623008694467887e-04,1.083580451949838993e-04,1.113248784178459965e-04,3.242960470596977863e-04,3.449523100072808459e-04,3.569879368185109115e-04,3.874355762073523868e-04,4.229840739876964502e-04,4.372748260152100361e-04,4.529234694332223699e-04,4.697383056628799160e-04,4.899214148127471269e-04
-1.649999999999997158e+01,4.134655749284341379e-04,3.014939537995400083e-04,5.214796298497385938e-04,3.755708545494143552e-05,1.723643163187703170e-07,1.456000000000000000e+03,4.510226603833755667e-04,3.759084894734927092e-04,1.080140549213044559e-04,1.119716211288941297e-04,3.241447251908701420e-04,3.449393965230017692e-04,3.570060764301265406e-04,3.876233717925163958e-04,4.229633041146097384e-04,4.373614210752978281e-04,4.528738737221859223e-04,4.696813837543416226e-04,4.898847522221027500e-04
-1.399999999999997158e+01,4.132255784589320422e-04,3.022470566031409110e-04,5.214189451863758366e-04,3.758548457693701444e-05,1.721680473436021662e-07,1.456000000000000000e+03,4.508110630358690770e-04,3.756400938819950074e-04,1.081933667274437945e-04,1.109785218557911312e-04,3.240694379599525009e-04,3.448229873351947757e-04,3.565331295161243571e-04,3.872010946472475537e-04,4.228503254695821717e-04,4.371922976417407197e-04,4.529622850312767430e-04,4.694742505557771332e-04,4.898213711303490937e-04
-1.149999999999997158e+01,4.132610915194362888e-04,3.012098719678880129e-04,5.217502200944377621e-04,3.760155659080978592e-05,1.721986068218877344e-07,1.456000000000000000e+03,4.508626481102460883e-04,3.756595349286264893e-04,1.084891285750014733e-04,1.120512195515482759e-04,3.239317229306711227e-04,3.448243764596404018e-04,3.565342806261205251e-04,3.874155365098551004e-04,4.227401936949629090e-04,4.372125804070603862e-04,4.528902873297922381e-04,4.695818627092556525e-04,4.897523436487642668e-04
-8.999999999999971578e+00,4.131181689145591225e-04,3.018332847179446368e-04,5.214949421543684698e-04,3.760387350061874579e-05,1.720806727895687155e-07,1.456000000000000000e+03,4.507220424151778954e-04,3.755142954139403496e-04,1.083767732398093473e-04,1.112848841966144857e-04,3.238693301769862958e-04,3.449205062470999295e-04,3.563108648861829444e-04,3.871917193967625384e-04,4.226969241493279926e-04,4.370313342392566033e-04,4.526868595261224724e-04,4.695111434297902188e-04,4.898331067017038529e-04
-6.499999999999971578e+00,4.131565611151133302e-04,3.013294563318096074e-04,5.212532573611763746e-04,3.764744067619499833e-05,1.721156737819339215e-07,1.456000000000000000e+03,4.508040017913083285e-04,3.755091204389183319e-04,1.080966962460630444e-04,1.118271047833037228e-04,3.239294669491112489e-04,3.445172565621546271e-04,3.565285182655018566e-04,3.872095554209943114e-04,4.227190346945804362e-04,4.370985985067910788e-04,4.528038228916986241e-04,4.695832896842039045e-04,4.899293048254563850e-04
-3.999999999999971578e+00,4.129562926983310349e-04,3.012492966497775119e-04,5.216909981835388642e-04,3.766001593371679775e-05,1.719511764792774786e-07,1.456000000000000000e+03,4.506163086320478530e-04,3.752962767646142168e-04,1.087347054852078293e-04,1.117069960485535230e-04,3.236726350388348860e-04,3.442174567683170322e-04,3.562194275773329817e-04,3.870340050651451566e-04,4.224933600459632264e-04,4.370352093804162770e-04,4.525602327463814300e-04,4.695133698112912519e-04,4.895502251706407596e-04
-1.500000000000000000e+00,4.130115938430927217e-04,3.014909877287631074e-04,5.216832133920583630e-04,3.766497617942183966e-05,1.719972270794082050e-07,1.456000000000000000e+03,4.506765700225145478e-04,3.753466176636708956e-04,1.086716195489656413e-04,1.115206061143296143e-04,3.237086377521643092e-04,3.443682318240319832e-04,3.562530900802842208e-04,3.870217088589976298e-04,4.225948858079761638e-04,4.370019446710527670e-04,4.525175643523256046e-04,4.696974337857831583e-04,4.898310267218774572e-04
1.000000000000000000e+00,2.511168249368455718e-04,1.917604388829501272e-07,7.134850539834059922e-04,1.851391299001787117e-04,9.733615718655759642e-08,1.495000000000000000e+03,4.362559548370243106e-04,6.597769503666686013e-05,4.623682290465604204e-04,2.509250644979626218e-04,2.954258710557796360e-06,1.535025001627580681e-05,3.467672792051923545e-05,9.788812836808492867e-05,2.117517688334472233e-04,3.692351960588786432e-04,5.396606035340058326e-04,6.241949136572384153e-04,6.933253556239771589e-04
3.500000000000000000e+00,2.443229151279813108e-04,2.482571417574310553e-08,6.918826761580095745e-04,1.810311656339091578e-04,9.246596978740658801e-08,1.498000000000000000e+03,4.253540807618904685e-04,6.329174949407215299e-05,4.475597610300282637e-04,2.442980894138055675e-04,2.348770779094375830e-06,1.701891844622817798e-05,3.244928097621022165e-05,9.310998022307391249e-05,2.072061757956286589e-04,3.620812671030616109e-04,5.243590377165482670e-04,6.069152729959008136e-04,6.720842651967690430e-04
6.000000000000000000e+00,2.396084644953305591e-04,1.310613347155219025e-07,6.723501277403691164e-04,1.765882264510892279e-04,8.859561797895129613e-08,1.498000000000000000e+03,4.161966909464197869e-04,6.302023804424133121e-05,4.327416632450385844e-04,2.394774031606150381e-04,6.001705933352422342e-06,1.934109956633169440e-05,3.373809936499583333e-05,9.194565873150853733e-05,2.044899353741438898e-04,3.560140041156892180e-04,5.116559624396300196e-04,5.908911619254507679e-04,6.537518666733728749e-04
8.500000000000000000e+00,2.360112235795827997e-04,1.614155896086732029e-07,6.522024795732011930e-04,1.723636336444437484e-04,8.541051985864783211e-08,1.497000000000000000e+03,4.083748572240265481e-04,6.364758993513905134e-05,4.161912559936183933e-04,2.358498079899741333e-04,5.635473642331515540e-06,2.174442731715264424e-05,3.805032791121820148e-05,8.905653440877422760e-05,2.026149904767389519e-04,3.524822866147250540e-04,5.012654529219403828e-04,5.764285184824117668e-04,6.370119951986456504e-04
1.100000000000000000e+01,2.335670783861953839e-04,7.699900634823840111e-08,6.368037734832744136e-04,1.685419819071513968e-04,8.295997977105369449e-08,1.498000000000000000e+03,4.021090602933468077e-04,6.502509647904398710e-05,4.032366950970790297e-04,2.334900793798471395e-04,4.105392854059633052e-06,2.306966081341020917e-05,4.219620313832544306e-05,8.835404773476685143e-05,2.007741954120988279e-04,3.488797399907949499e-04,4.929361343545067119e-04,5.640897169492527187e-04,6.210212911605113122e-04
1.350000000000000000e+01,2.320625029722891183e-04,1.517715803176723773e-08,6.208637189717670316e-04,1.652886772856778524e-04,8.117335212461266954e-08,1.499000000000000000e+03,3.973511802579669707e-04,6.677382568661126587e-05,3.888012159994778862e-04,2.320473258142573378e-04,3.124786234058997501e-06,2.447577545163407990e-05,4.258073547775566547e-05,8.735634703284647846e-05,1.997221606680310135e-04,3.480418864591759719e-04,4.853198725297992863e-04,5.561240234633253211e-04,6.069671381337878599e-04
1.600000000000000000e+01,2.310218085611997476e-04,1.408536523414336938e-07,6.084546418309339129e-04,1.618130192523578364e-04,7.955452923045156450e-08,1.501000000000000000e+03,3.928348278135576112e-04,6.920878930884191119e-05,3.774328332697341653e-04,2.308809549088583241e-04,7.449467056083221334e-06,2.283738559472634698e-05,4.021231256664387337e-05,9.016514363376409091e-05,2.030838415768031256e-04,3.454672244974761825e-04,4.787822094559579197e-04,5.475664690399750269e-04,5.956753069848895943e-04
1.850000000000000000e+01,2.304032093939887573e-04,2.691992311851145423e-08,5.974280771686603505e-04,1.586496856902678491e-04,7.825536166867101681e-08,1.502000000000000000e+03,3.890528950842565793e-04,7.175352370372090820e-05,3.670248677746715932e-04,2.303762894708702522e-04,3.224603803945206118e-06,2.198108771252081834e-05,4.099147343414969997e-05,9.517173522155442827e-05,2.051982278618304744e-04,3.421111987801689520e-04,4.712482227043397905e-04,5.383026106921686522e-04,5.852324227399640028e-04
2.100000000000000000e+01,2.308400440972605168e-04,3.842448428907376569e-08,5.880735962866139900e-04,1.556046068228133757e-04,7.749991962330752104e-08,1.502000000000000000e+03,3.864446509200739196e-04,7.523543727444714107e-05,3.572335521893534732e-04,2.308016196129714331e-04,3.493386827828624857e-06,1.738944641184153974e-05,3.865567452810400785e-05,1.018463606720133060e-04,2.089057713515167915e-04,3.397501474166672434e-04,4.657838896014498465e-04,5.310368764138189345e-04,5.770704591039632365e-04
2.350000000000000000e+01,2.320455759735878397e-04,2.023498936130494835e-07,5.793945072063793299e-04,1.525840778259550596e-04,7.712705013491126111e-08,1.500000000000000000e+03,3.846296537995428722e-04,7.946149814763278012e-05,3.473489312327914902e-04,2.318432260799747782e-04,3.940858739421777697e-06,1.838474117323642435e-05,4.563749327131238359e-05,1.074167245243281090e-04,2.116693713695485526e-04,3.386834523393623063e-04,4.613011233669071917e-04,5.247339468652304200e-04,5.685931099921817536e-04
2.600000000000000000e+01,2.339064441199157631e-04,2.485604953286390882e-07,5.732529770956047363e-04,1.494778129435737511e-04,7.705584116321729740e-08,1.501000000000000000e+03,3.833842570634894871e-04,8.442863117634201203e-05,3.393465329756890003e-04,2.336578836245871177e-04,4.115493113856890430e-06,2.078758815211929193e-05,4.480911730941393667e-05,1.121039328520657562e-04,2.158232766320739070e-04,3.380744210660206490e-04,4.575015611066463039e-04,5.193712013992430113e-04,5.616568753486354858e-04
2.850000000000000000e+01,2.364883912465406209e-04,4.462854088813604133e-07,5.678077840781320992e-04,1.465309343614983506e-04,7.739807391923059731e-08,1.504000000000000000e+03,3.830193256080389715e-04,8.995745688504227025e-05,3.313193928315914783e-04,2.360421058376592485e-04,4.994407057837298492e-06,2.676568830039897172e-05,4.940400323075165454e-05,1.176582452313298081e-04,2.194124755830234759e-04,3.380345493594059166e-04,4.546604961380792563e-04,5.150942168922022354e-04,5.569008866825179201e-04
3.100000000000000000e+01,2.395385046741205237e-04,7.260495790878111326e-09,5.634172838478325842e-04,1.435907555416201522e-04,7.799700029852698851e-08,1.504000000000000000e+03,3.831292602157406759e-04,9.594774913250037150e-05,3.238787791737120876e-04,2.395312441783296496e-04,7.469173262536420235e-06,3.014024288069622675e-05,5.648661035693896187e-05,1.233680264610648408e-04,2.232540300813483695e-04,3.392472395414120826e-04,4.527405045114972276e-04,5.103620758139509189e-04,5.525152633054332884e-04
3.350000000000000000e+01,2.425950977101611061e-04,7.376425664018154601e-07,5.597717154886794029e-04,1.408243283667164460e-04,7.868387289293937078e-08,1.504000000000000000e+03,3.834194260768775250e-04,1.017707693434446602e-04,3.171766177785182968e-04,2.418574551437592958e-04,1.064681207136058333e-05,3.635076178002597766e-05,6.352670694217267642e-05,1.293661231887060158e-04,2.273741973425189760e-04,3.399957131435718104e-04,4.510321179834427593e-04,5.062620764316452457e-04,5.490290021187235227e-04
3.600000000000000000e+01,2.461177367587034860e-04,2.542418819611261937e-06,5.571487975837754320e-04,1.381704878370338849e-04,7.966502405635038887e-08,1.506000000000000000e+03,3.842882245957373981e-04,1.079472489216696011e-04,3.110310608250719459e-04,2.435753179390922338e-04,9.487761046660975775e-06,4.365725176947105393e-05,6.964647270712374634e-05,1.358849256903282799e-04,2.321430131229142982e-04,3.415010131226928962e-04,4.500924198867180866e-04,5.043944215729023696e-04,5.459136642547023251e-04
3.850000000000000000e+01,2.498373693781708320e-04,2.938213241115699143e-07,5.547240872007107738e-04,1.359014802083744877e-04,8.088792346063179114e-08,1.507000000000000000e+03,3.857388495865453197e-04,1.139358891697963443e-04,3.048867178225399418e-04,2.495435480540592402e-04,1.347782504260717518e-05,5.119653040993656247e-05,7.588678132440264932e-05,1.414021780265949297e-04,2.367216682390721352e-04,3.432221832292605551e-04,4.502755777660860399e-04,5.031834476122381107e-04,5.434533218051320778e-04
4.100000000000000000e+01,2.538692000945020483e-04,1.562835755568652066e-07,5.536036800375420709e-04,1.337445930248134314e-04,8.233718691999529771e-08,1.507000000000000000e+03,3.876137931193154797e-04,1.201246070696886169e-04,2.997344799430400226e-04,2.537129165189451691e-04,1.370212679237397040e-05,5.543481038979910803e-05,8.374226990505212378e-05,1.474296956122884744e-04,2.422966824371827180e-04,3.460860460854908445e-04,4.510125426695251859e-04,5.026239282547016220e-04,5.426442090157012352e-04
4.350000000000000000e+01,2.579573961578609750e-04,1.481074467779776961e-06,5.526971508215571720e-04,1.318142608937566940e-04,8.391701760751097394e-08,1.506000000000000000e+03,3.897716570516176690e-04,1.261431352641042810e-04,2.947397546636961970e-04,2.564763216900812050e-04,1.849692904210440019e-05,6.294588690595467146e-05,9.156215910375941182e-05,1.539755208928180168e-04,2.467204397416057821e-04,3.488930342398619986e-04,4.523122260852618557e-04,5.024272322384869651e-04,5.420414802016212475e-04
4.600000000000000000e+01,2.625163864961225601e-04,1.093424808275654992e-06,5.529084346142806123e-04,1.302124338956411973e-04,8.587013112000831556e-08,1.507000000000000000e+03,3.927288203917637575e-04,1.323039526004813628e-04,2.903920481181580522e-04,2.614229616878469020e-04,2.196714629250743703e-05,7.080172909122707753e-05,9.912464703872901433e-05,1.606057467477801188e-04,2.521192984414931740e-04,3.524433067670504284e-04,4.548598302617502505e-04,5.028847149371049518e-04,5.418422275288540006e-04
4.850000000000000000e+01,2.668999907251271746e-04,1.050419416999330375e-06,5.528656272144338597e-04,1.286057795285639653e-04,8.777505157722258266e-08,1.507000000000000000e+03,3.955057702536911128e-04,1.382942111965632093e-04,2.859656364893066851e-04,2.658495713081278355e-04,1.989615449362935328e-05,7.849231123640065875e-05,1.067797322642641196e-04,1.663371216923570546e-04,2.575814157639623740e-04,3.562229196675041577e-04,4.558881159952502394e-04,5.042063156648175174e-04,5.419327949138771959e-04
5.100000000000000000e+01,2.715633978177349733e-04,7.653115820050715932e-07,5.539762493765272100e-04,1.273866515368279645e-04,8.997403802407861988e-08,1.505000000000000000e+03,3.989500493545629378e-04,1.441767462809070087e-04,2.824128515587922368e-04,2.707980862357299199e-04,1.649035364038740331e-05,8.511810032540898495e-05,1.144344919111263842e-04,1.712812222040070817e-04,2.634304047957434104e-04,3.599139565325948386e-04,4.585279983677316624e-04,5.060130878151769323e-04,5.428730828409433383e-04
5.350000000000000000e+01,2.761526622150128007e-04,2.485452932149545897e-06,5.553023513923408200e-04,1.262291292934429230e-04,9.219408593061969591e-08,1.507000000000000000e+03,4.023817915084557236e-04,1.499235329215698777e-04,2.791496891773280194e-04,2.736672092828632366e-04,1.409353620912167564e-05,9.010903913503755074e-05,1.211502267182058585e-04,1.770900552743389798e-04,2.681006792209080446e-04,3.639932586811516499e-04,4.604302414700106615e-04,5.072617722544438311e-04,5.441847276517584745e-04
5.600000000000000000e+01,2.811218350586094537e-04,1.644932910417074849e-08,5.568490509951650076e-04,1.250122565754719706e-04,9.465755044081163750e-08,1.507000000000000000e+03,4.061340916340814514e-04,1.561095784831374831e-04,2.757272159365555539e-04,2.811053857295052754e-04,1.247400530207324663e-05,9.784870277364124489e-05,1.274137033800872151e-04,1.832073606068963497e-04,2.744113878101687564e-04,3.673114794777566461e-04,4.628704354578273947e-04,5.098036462628336915e-04,5.460664857479728771e-04
5.850000000000000000e+01,2.860530771116865365e-04,3.837626004015959474e-07,5.589458391188972331e-04,1.237152776678669068e-04,9.713183285350186878e-08,1.508000000000000000e+03,4.097683547795534162e-04,1.623377994438196298e-04,2.728927620072106965e-04,2.856693145112849139e-04,1.998397690735850309e-05,1.058812958075346609e-04,1.347499044931516890e-04,1.883721751925197981e-04,2.797376257053148805e-04,3.706212541076238463e-04,4.663892386905692049e-04,5.119185756891779559e-04,5.480849664644121952e-04
6.100000000000000000e+01,2.913425214298403761e-04,5.174552951934587865e-06,5.615181050789369794e-04,1.225027586117881069e-04,9.988739066059499844e-08,1.508000000000000000e+03,4.138452800416284830e-04,1.688397628180522692e-04,2.701755836490966033e-04,2.861679684779057679e-04,2.789525128215407070e-05,1.136538044594507456e-04,1.423411720370755149e-04,1.936292967804815503e-04,2.853034310604944711e-04,3.744732555767433125e-04,4.697709407641529364e-04,5.149458577357554113e-04,5.506327258986045813e-04
6.350000000000000000e+01,2.964799910750056376e-04,1.189361679903623310e-05,5.641410600906848066e-04,1.214088536869430905e-04,1.026404948614129494e-07,1.508000000000000000e+03,4.178888447619487009e-04,1.750711373880625471e-04,2.676610690156791691e-04,2.845863742759694045e-04,3.571658812914960379e-05,1.195005738108591840e-04,1.493751993683340286e-04,1.989556105983462800e-04,2.906216873840505258e-04,3.795445040540958224e-04,4.728385883117599870e-04,5.180096482571020173e-04,5.529562598436008015e-04
6.600000000000000000e+01,3.019205383379312629e-04,1.712967179274107657e-05,5.676239858327689980e-04,1.204559970709622910e-04,1.056656587006259012e-07,1.507000000000000000e+03,4.223765354088935674e-04,1.814645412669689583e-04,2.657034474948377352e-04,2.847908665451901931e-04,4.340579217156796189e-05,1.255521204041915744e-04,1.560802242423725648e-04,2.039204858113055304e-04,2.969798536979183505e-04,3.852144624767105075e-04,4.762749990685604122e-04,5.215734235242211209e-04,5.559808858166336671e-04
6.850000000000000000e+01,3.072680239410758738e-04,2.468303007637430394e-05,5.705664835964702674e-04,1.196445923681571660e-04,1.087284670195960601e-07,1.505000000000000000e+03,4.269126163092330263e-04,1.876234315729187214e-04,2.632984596553943936e-04,2.825849938647015868e-04,5.066415064102915253e-05,1.315688904191669587e-04,1.625883551654540900e-04,2.091669944345006429e-04,3.034182532815317759e-04,3.900766076278842031e-04,4.799478978763938855e-04,5.257622182555343445e-04,5.590703973167552871e-04
7.100000000000000000e+01,3.128009943788691901e-04,3.099091602019348108e-05,5.742880376200646710e-04,1.188429355596937192e-04,1.119681054168548879e-07,1.505000000000000000e+03,4.316439299385628958e-04,1.939580588191754844e-04,2.614870432411954809e-04,2.818100783586757361e-04,5.732255217926462423e-05,1.395200341351666366e-04,1.698560099427747882e-04,2.144909204350922542e-04,3.096839579496714605e-04,3.948049672706979555e-04,4.838803647720674866e-04,5.301161288409975136e-04,5.625508486098859066e-04
7.350000000000000000e+01,3.182022154120014014e-04,3.774786436028505727e-05,5.780597900203741143e-04,1.181002804244282777e-04,1.152003261294343409e-07,1.506000000000000000e+03,4.363024958364297061e-04,2.001019349875731237e-04,2.598575746083727129e-04,2.804543510517163644e-04,6.418252522595662920e-05,1.457900364680274894e-04,1.767058863577384360e-04,2.206163250215056708e-04,3.155730179901034211e-04,3.995696308547078916e-04,4.878057960446163560e-04,5.339654225365580032e-04,5.659406936160356122e-04
7.600000000000000000e+01,3.237750755380773083e-04,4.488621459998342380e-05,5.818622078219876396e-04,1.174527021432592109e-04,1.186254367804408433e-07,1.506000000000000000e+03,4.412277776813365191e-04,2.063223733948180974e-04,2.580871322839103314e-04,2.788888609380939048e-04,6.960994294332189831e-05,1.521923078702721861e-04,1.833877551780160658e-04,2.256398225227335163e-04,3.221386699888381970e-04,4.044134122791856771e-04,4.919820899426189656e-04,5.378647003042322326e-04,5.702646233757669271e-04
7.850000000000000000e+01,3.292687736934548086e-04,5.158592297476901603e-05,5.859458844295131752e-04,1.169390996652869009e-04,1.220926783601195020e-07,1.507000000000000000e+03,4.462078733587417230e-04,2.123296740281678942e-04,2.566771107360583666e-04,2.776828507186857790e-04,7.628268844728374495e-05,1.582225670178689274e-04,1.899401032688524140e-04,2.317123549725796710e-04,3.278322532204399112e-04,4.090665235373400297e-04,4.961659547341972084e-04,5.421485162228079904e-04,5.746064052190315817e-04
8.100000000000000000e+01,3.349762294871336818e-04,5.803628655703603251e-05,5.903963755043540413e-04,1.164550921908859293e-04,1.257708628186046396e-07,1.506000000000000000e+03,4.514313216780195840e-04,2.185211372962477525e-04,2.554201460172203595e-04,2.769399429300976358e-04,8.298252764408776396e-05,1.671748251392900610e-04,1.961843956532617443e-04,2.373481280234201172e-04,3.340189051376852344e-04,4.139581283657585843e-04,5.008281607354857223e-04,5.470433173268271282e-04,5.795149247796061321e-04
8.350000000000000000e+01,3.405746106471603421e-04,6.522919839724074253e-05,5.947577813096505605e-04,1.161754915109052639e-04,1.294878102452652722e-07,1.506000000000000000e+03,4.567501021580656060e-04,2.243991191362550782e-04,2.541831706624902184e-04,2.753454122499196131e-04,8.866589957343622803e-05,1.730116909115571202e-04,2.025610480472801039e-04,2.426707947653011571e-04,3.397419432298122476e-04,4.191006156602831664e-04,5.059806796610281454e-04,5.514858216110003677e-04,5.839554535369912086e-04
8.600000000000000000e+01,3.462026849759345781e-04,7.152859932940554527e-05,6.000981620953917692e-04,1.158668230068943294e-04,1.332814197582571433e-07,1.506000000000000000e+03,4.620695079828289345e-04,2.303358619690402487e-04,2.538954771194571912e-04,2.746740856465290192e-04,9.435912975377174178e-05,1.786195408347808283e-04,2.091955788377041327e-04,2.476246051708404141e-04,3.454313077371658756e-04,4.246830985318967525e-04,5.111750320763166437e-04,5.570052825793366229e-04,5.890888190847412033e-04
8.850000000000000000e+01,3.516868837502840875e-04,7.778756437680171408e-05,6.048991974207270066e-04,1.156409664146868259e-04,1.370564973153085269e-07,1.504000000000000000e+03,4.673278501649708863e-04,2.360459173355972616e-04,2.532123136704429191e-04,2.738993193734823870e-04,1.000097384198489188e-04,1.845923278663101619e-04,2.148297507619184392e-04,2.533880590609906974e-04,3.509528485639035753e-04,4.298804888273464911e-04,5.156689030992998206e-04,5.620152170987851485e-04,5.939555748177571554e-04
9.100000000000000000e+01,3.573807973718811661e-04,8.402419004658652100e-05,6.103397325500892721e-04,1.153539585602682884e-04,1.410275700856857066e-07,1.505000000000000000e+03,4.727347559321494409e-04,2.420268388116128913e-04,2.529589351782081060e-04,2.733566073252946451e-04,1.068509473774874487e-04,1.911608335692140939e-04,2.202134040829833289e-04,2.591714354883581459e-04,3.570847430294525528e-04,4.353962027923318672e-04,5.211423905515006911e-04,5.667108384828197431e-04,5.986751019729952706e-04
9.350000000000000000e+01,3.629279698853844923e-04,9.054886961741375178e-05,6.150610636914392469e-04,1.151315346030835554e-04,1.449719815851875545e-07,1.506000000000000000e+03,4.780595044884680613e-04,2.477964352823009233e-04,2.521330938060547546e-04,2.723791002679707405e-04,1.134137431443202711e-04,1.962967693674204318e-04,2.260340785960744301e-04,2.640114838090361587e-04,3.630101762852652302e-04,4.404780255312177716e-04,5.266042947608951235e-04,5.718843497975489333e-04,6.042734078228995890e-04
9.600000000000000000e+01,3.686163514006768902e-04,9.669908322745857934e-05,6.209363932962932032e-04,1.149926761103186505e-04,1.491013300789599470e-07,1.506000000000000000e+03,4.836090275109955136e-04,2.536236752903582668e-04,2.523200418956163130e-04,2.719172681732183244e-04,1.192213894597141691e-04,2.023460102662899920e-04,2.321304265140609825e-04,2.689697693584851019e-04,3.690873907269789683e-04,4.462699782695186209e-04,5.316309359630290356e-04,5.773852560520687915e-04,6.094717339319256433e-04
9.850000000000000000e+01,3.740602104831689326e-04,1.033139489991020986e-04,6.263548604576177825e-04,1.148857570292764871e-04,1.531197782349025379e-07,1.506000000000000000e+03,4.889459675124454468e-04,2.591744534538924184e-04,2.522946499744488499e-04,2.707462614840668068e-04,1.236098918707233263e-04,2.075447398322937797e-04,2.382257186062391335e-04,2.746041606350420675e-04,3.743084967076684396e-04,4.514966955996940713e-04,5.367510447597725193e-04,5.823558278550840760e-04,6.147210874698323061e-04
1.010000000000000000e+02,3.797339440653423309e-04,1.090388180277283820e-04,6.317467538305037485e-04,1.148148825115590042e-04,1.573803255215636721e-07,1.506000000000000000e+03,4.945488265769013621e-04,2.649190615537832996e-04,2.520128097651614177e-04,2.706951260376139353e-04,1.301368494408044140e-04,2.129490536295604655e-04,2.434880000612248802e-04,2.799908834926169367e-04,3.799868593863414039e-04,4.565047810976909136e-04,5.418709096453247368e-04,5.873937674833440946e-04,6.205964339661171163e-04
1.035000000000000000e+02,3.851915307235361419e-04,1.149031850409680701e-04,6.373815983337355459e-04,1.147595859021137215e-04,1.615422778975654544e-07,1.507000000000000000e+03,4.999511166256498905e-04,2.704319448214223933e-04,2.521900676101994040e-04,2.702883456825680582e-04,1.365807297415743749e-04,2.174480345191613965e-04,2.491484655203533654e-04,2.850663284366502159e-04,3.858547923667575842e-04,4.618314343402156528e-04,5.469901855080657425e-04,5.928649151147275063e-04,6.262362814723636045e-04
1.060000000000000000e+02,3.908415999857949952e-04,1.213232062305545964e-04,6.432842102110549864e-04,1.147709536699798602e-04,1.659295280857728716e-07,1.506000000000000000e+03,5.056125536557748825e-04,2.760706463158151078e-04,2.524426102252599912e-04,2.695183937552403852e-04,1.429261662386204510e-04,2.212014135745638628e-04,2.550037633690674052e-04,2.910725036021265472e-04,3.919811461181398450e-04,4.679156087870001493e-04,5.525011851010187694e-04,5.978310117612542452e-04,6.316969594482664454e-04
1.085000000000000000e+02,3.962626259550337728e-04,1.270065683625074590e-04,6.491039313143326687e-04,1.147893540670405672e-04,1.702006645359073980e-07,1.506000000000000000e+03,5.110519800220743401e-04,2.814732718879932056e-04,2.528413053592988959e-04,2.692560575925262868e-04,1.490426953121765693e-04,2.252351454008323867e-04,2.597883557935946734e-04,2.962662911160140523e-04,3.979604377900727939e-04,4.736595900478178154e-04,5.577511903031046481e-04,6.028596331142285466e-04,6.371605816743477991e-04
1.110000000000000000e+02,4.018968261932203941e-04,1.314952948442282702e-04,6.544497032740958413e-04,1.148195968706960561e-04,1.747045987297327270e-07,1.506000000000000000e+03,5.167164230639164366e-04,2.870772293225243516e-04,2.525528770808754472e-04,2.704015313489921239e-04,1.551925891625170458e-04,2.304286271680324567e-04,2.652043187339561160e-04,3.018676333873595305e-04,4.044305267461451850e-04,4.793418201034411476e-04,5.636799544589279985e-04,6.079130995361561917e-04,6.426800799542573732e-04
1.135000000000000000e+02,4.072786140735601347e-04,1.352594731800832917e-04,6.601257158991602784e-04,1.148965285003568056e-04,1.790770817431132133e-07,1.506000000000000000e+03,5.221751425739169132e-04,2.923820855732033562e-04,2.528471018256001437e-04,2.720191408934768702e-04,1.618047341093828862e-04,2.344887734379719343e-04,2.701133426092859873e-04,3.076572103277751876e-04,4.102418657203374223e-04,4.838382959967948895e-04,5.690919327866537751e-04,6.138468636099308866e-04,6.486558937361403682e-04
1.160000000000000000e+02,4.129785495023041079e-04,1.393674515973069357e-04,6.660336463303375689e-04,1.150866273900656424e-04,1.837962141530467789e-07,1.507000000000000000e+03,5.280651768923697639e-04,2.978919221122384520e-04,2.530550968280334610e-04,2.736110979049971451e-04,1.679235077034045163e-04,2.394021246367582126e-04,2.755045373627277574e-04,3.131963401073882850e-04,4.158282811549902707e-04,4.901441183452438441e-04,5.747938676130506146e-04,6.188539850902087785e-04,6.539060320340495634e-04
1.185000000000000000e+02,4.183600642136572315e-04,1.434683736463485647e-04,6.719410917523362071e-04,1.152224054987082764e-04,1.883013460577642300e-07,1.506000000000000000e+03,5.335824697123654672e-04,3.031376587149489416e-04,2.535810275386789756e-04,2.748916905673086668e-04,1.741149285617910503e-04,2.441206925996575443e-04,2.805164572746990316e-04,3.192354379142396626e-04,4.215923299129430320e-04,4.956802429437257625e-04,5.798576530508018322e-04,6.241150145972056704e-04,6.592198749730217213e-04
1.210000000000000000e+02,4.238764871112269024e-04,1.479822356802796342e-04,6.774079239706790349e-04,1.153773497667962721e-04,1.929832091649637350e-07,1.506000000000000000e+03,5.392538368780232152e-04,3.084991373444306438e-04,2.535314368594521325e-04,2.758942514309472953e-04,1.790303294667074411e-04,2.483340126728203782e-04,2.855499612278896695e-04,3.240720161611387352e-04,4.273161344406759985e-04,5.016775591195630005e-04,5.848372115604883641e-04,6.298048565861771820e-04,6.651649198360777386e-04
1.235000000000000000e+02,4.291836572379688288e-04,1.524637632175064540e-04,6.828809744294547356e-04,1.155052838313146249e-04,1.975400822331108922e-07,1.506000000000000000e+03,5.446889410692834672e-04,3.136783734066541903e-04,2.536973171914859069e-04,2.767198940204624018e-04,1.840702079957250181e-04,2.532046261250678462e-04,2.902439554068186878e-04,3.300209977251129106e-04,4.329340259948502058e-04,5.067116155030303463e-04,5.896835132576650190e-04,6.358369442700254276e-04,6.707927070692083294e-04
1.260000000000000000e+02,4.346432711233898715e-04,1.568639228160337718e-04,6.893072880437139949e-04,1.157147556186022042e-04,2.023046778007134306e-07,1.506000000000000000e+03,5.503580267419921164e-04,3.189285155047876809e-04,2.546640169203241233e-04,2.777793483073560726e-04,1.883846147383317900e-04,2.577321949364353121e-04,2.954763865018670524e-04,3.354115968614426258e-04,4.384432031444084705e-04,5.118278466458606960e-04,5.951137182907315602e-04,6.420965581697267877e-04,6.762071481401514712e-04
1.285000000000000000e+02,4.398957393391407880e-04,1.612719490308759339e-04,6.946295534811632380e-04,1.159006896077310791e-04,2.069412313402769486e-07,1.506000000000000000e+03,5.557964289468718400e-04,3.239950497314097360e-04,2.547338141420224500e-04,2.786237903082648812e-04,1.919666969477162931e-04,2.624375360132735020e-04,2.993543622372085928e-04,3.407804043750975887e-04,4.438750374750192237e-04,5.168852638461171774e-04,6.000449987187060326e-04,6.478194325830541203e-04,6.817185648106461639e-04
1.310000000000000000e+02,4.454088377136112631e-04,1.663668948681140030e-04,7.006919420436196833e-04,1.161332124219020568e-04,2.118759557408207130e-07,1.507000000000000000e+03,5.615420501355133064e-04,3.292756252917092199e-04,2.552831043300084202e-04,2.790419428454972602e-04,1.959063501632240774e-04,2.679886524051700177e-04,3.046103010081585832e-04,3.463478142430003858e-04,4.490188672812110704e-04,5.223224832528387644e-04,6.053050215439115039e-04,6.538627897875238550e-04,6.877829430436253498e-04
1.335000000000000000e+02,4.506430430020823383e-04,1.697485951580584445e-04,7.063571379475671198e-04,1.163448294188293766e-04,2.166152715386731321e-07,1.508000000000000000e+03,5.669878724209116878e-04,3.342982135832529888e-04,2.557140949454847815e-04,2.808944478440238667e-04,1.994392732234834828e-04,2.721748843112851415e-04,3.087160692319746488e-04,3.524983970320785722e-04,4.546027130194060187e-04,5.277273198445664925e-04,6.105481474382295224e-04,6.597352015615214321e-04,6.940314683556982013e-04
1.360000000000000000e+02,4.559966295167190969e-04,1.748264883314834550e-04,7.121737417511765124e-04,1.165916576430799491e-04,2.215265407625691458e-07,1.508000000000000000e+03,5.725882871597990460e-04,3.394049718736391478e-04,2.561771122344574155e-04,2.811701411852356690e-04,2.047738163614032543e-04,2.762392229539906738e-04,3.140656788352544295e-04,3.579760901912528792e-04,4.602577627237319866e-04,5.334839415936534854e-04,6.161547028374696981e-04,6.664639652552494875e-04,7.003360560156687451e-04
1.385000000000000000e+02,4.611181474119830639e-04,1.788308954996415561e-04,7.178933284611936205e-04,1.168017600885512037e-04,2.262725970324428156e-07,1.509000000000000000e+03,5.779199075005342270e-04,3.443163873234318466e-04,2.567751810492105565e-04,2.822872519123415078e-04,2.098147647291756350e-04,2.799983302815911915e-04,3.184637250309095536e-04,3.630250277055093290e-04,4.661974953784749033e-04,5.389954287180758093e-04,6.215409504021618793e-04,6.722242992708478155e-04,7.061639398566125613e-04
1.410000000000000000e+02,4.663956839061211162e-04,1.830063132773175963e-04,7.240078960471646712e-04,1.170770495810905258e-04,2.312319695048716413e-07,1.509000000000000000e+03,5.834727334872116420e-04,3.493186343250305904e-04,2.576122121410435550e-04,2.833893706288035199e-04,2.156661523087727631e-04,2.852504469169892237e-04,3.229880363209768979e-04,3.683018761375766829e-04,4.716987022956620505e-04,5.443470537593770881e-04,6.272238914670635749e-04,6.780047152530757973e-04,7.120358520288257165e-04
1.435000000000000000e+02,4.714356204584193720e-04,1.880798310137399309e-04,7.294636993602466538e-04,1.173363432512333613e-04,2.360193616845861131e-07,1.509000000000000000e+03,5.887719637096527469e-04,3.540992772071859971e-04,2.580280789018272818e-04,2.833557894446794411e-04,2.190366011458113064e-04,2.892661950351921437e-04,3.270673583646004231e-04,3.740700539596136884e-04,4.767562951677254400e-04,5.487785377773794684e-04,6.327613034188257855e-04,6.833573631146967276e-04,7.174059980461223703e-04
1.460000000000000000e+02,4.766685685566181513e-04,1.916750083013603963e-04,7.351193633747854549e-04,1.176229379043891696e-04,2.410480797710751330e-07,1.509000000000000000e+03,5.942915064610072937e-04,3.590456306522290088e-04,2.584507948181673036e-04,2.849935602552577550e-04,2.243314869888132659e-04,2.936418188993018060e-04,3.304553509540641022e-04,3.796896085149284992e-04,4.818850207123161243e-04,5.538731818998331689e-04,6.383862539307698673e-04,6.890965723599561327e-04,7.229545519882588566e-04
1.485000000000000000e+02,4.817657631865320303e-04,1.957161960294751717e-04,7.406632767998484702e-04,1.179112101532520085e-04,2.460013040585059665e-07,1.512000000000000000e+03,5.996769733397840389e-04,3.638545530332800218e-04,2.588975136133164399e-04,2.860495671570568586e-04,2.278364851743135990e-04,2.979478997234210496e-04,3.346485656130353563e-04,3.851681172375323137e-04,4.868777630838087953e-04,5.587491629410026904e-04,6.446137815562743862e-04,6.946267916352957816e-04,7.281605953958050813e-04
1.510000000000000000e+02,4.870228942513805058e-04,1.996184165035238211e-04,7.467102499565953910e-04,1.182312849212188613e-04,2.511699362591138087e-07,1.513000000000000000e+03,6.052541791725993400e-04,3.687916093301616717e-04,2.596873557052148851e-04,2.874044777478566848e-04,2.321885712433673944e-04,3.021387079873779518e-04,3.384493833756635700e-04,3.901446112395172633e-04,4.925493967445852134e-04,5.643801421235569151e-04,6.504963228317376615e-04,7.004820565770582437e-04,7.338781829544125616e-04
1.535000000000000000e+02,4.919556032017746369e-04,2.032019322991748128e-04,7.517401898337847414e-04,1.185067665997322005e-04,2.560641692515453465e-07,1.513000000000000000e+03,6.104623698015068916e-04,3.734488366020424365e-04,2.597845866320101045e-04,2.887536709025998512e-04,2.371095122968967946e-04,3.065432566303132413e-04,3.424214239297638314e-04,3.948192723276217455e-04,4.974220200526392049e-04,5.698763337140322956e-04,6.559713669867855632e-04,7.056390274613783160e-04,7.388329656156009638e-04
1.560000000000000000e+02,4.970404793284767834e-04,2.073889863532828778e-04,7.573159141827097256e-04,1.188231607958236882e-04,2.611681816325920723e-07,1.513000000000000000e+03,6.158636401243004852e-04,3.782173185326530816e-04,2.602754348542329422e-04,2.896514929751939057e-04,2.418930099786155321e-04,3.115673292063342380e-04,3.464181267039631606e-04,4.002820270462086028e-04,5.022027246078989522e-04,5.749649720969972648e-04,6.611723579574079824e-04,7.112078809361070978e-04,7.446110023423580275e-04
1.585000000000000000e+02,5.020196577683828714e-04,2.115800975379802462e-04,7.631410447595125606e-04,1.191500197591547711e-04,2.662204639944912153e-07,1.513000000000000000e+03,6.211696775275376290e-04,3.828696380092281139e-04,2.611213869911296892e-04,2.904395602304026252e-04,2.469849395047129105e-04,3.163760137241503371e-04,3.503064048101415064e-04,4.059027782826323287e-04,5.072776200369862607e-04,5.799420299803601658e-04,6.659782170524401615e-04,7.171561334122781217e-04,7.500332042418310146e-04
1.610000000000000000e+02,5.070203997137990139e-04,2.154016766604865604e-04,7.687652287696691454e-04,1.195093736183628751e-04,2.713521761085940278e-07,1.513000000000000000e+03,6.265297733321618890e-04,3.875110260954361388e-04,2.617448290558701315e-04,2.916187230533124264e-04,2.518745019128179152e-04,3.209513361701706773e-04,3.544072481022725015e-04,4.118192386149894298e-04,5.124003807727896959e-04,5.856897334693102674e-04,6.714486717247165936e-04,7.230095732208228479e-04,7.554444171285560608e-04
1.635000000000000000e+02,5.120914438437200239e-04,2.188200886203066180e-04,7.743202437576387478e-04,1.197899870594209480e-04,2.765872878576420573e-07,1.513000000000000000e+03,6.318814309031410125e-04,3.923014567842990894e-04,2.622287999139187240e-04,2.932713552234134059e-04,2.550977994731093239e-04,3.262289079288565219e-04,3.585166936321548814e-04,4.170222360161350951e-04,5.172549676604449144e-04,5.908987528758485441e-04,6.766925131425140542e-04,7.283703070200376424e-04,7.613597870935104577e-04
1.660000000000000000e+02,5.169966875877420954e-04,2.232210720994409563e-04,7.796326088968305720e-04,1.201459341051187580e-04,2.817206204586889177e-07,1.513000000000000000e+03,6.371426216928608669e-04,3.968507534826233238e-04,2.626359213090884766e-04,2.937756154883011390e-04,2.582585503275919617e-04,3.290788853782764000e-04,3.622111487759040638e-04,4.219459102742371308e-04,5.222449013057198870e-04,5.963503742388758314e-04,6.817735431910431363e-04,7.336756223931467169e-04,7.666540004175141903e-04
1.685000000000000000e+02,5.216804029668228393e-04,2.268449453045129154e-04,7.850930435560786111e-04,1.205008203915878900e-04,2.866708905546723369e-07,1.513000000000000000e+03,6.421812233584106751e-04,4.011795825752349494e-04,2.634126405892557718e-04,2.948354576623099239e-04,2.618385382083798503e-04,3.326374601409164112e-04,3.664309835136037290e-04,4.267212999385175138e-04,5.270630292529720389e-04,6.008400614329473255e-04,6.865811239213009736e-04,7.388250231062627000e-04,7.719190271250452994e-04
1.710000000000000000e+02,5.266042426802403391e-04,2.304431034558102596e-04,7.904843438956631833e-04,1.208703288410529120e-04,2.919216648029738242e-07,1.512000000000000000e+03,6.474745715212932781e-04,4.057339138391874000e-04,2.638801012154228442e-04,2.961611392244300795e-04,2.660349778592653570e-04,3.355575479750887526e-04,3.702169810906427889e-04,4.313965668274035510e-04,5.322538434704926708e-04,6.055397703059637541e-04,6.919032624633949906e-04,7.438459035352803714e-04,7.778071600643156856e-04
1.735000000000000000e+02,5.312034169074477492e-04,2.333799406214524753e-04,7.959882775538164876e-04,1.212175923089122868e-04,2.968707748193175389e-07,1.512000000000000000e+03,6.524210092163600224e-04,4.099858245985354760e-04,2.647848606463687384e-04,2.978234762859952468e-04,2.699754479614405547e-04,3.388651062337503009e-04,3.740926172362426627e-04,4.368877277781443424e-04,5.370702783537731426e-04,6.104030476633684000e-04,6.962945717330037932e-04,7.491544553506854654e-04,7.831316209203974081e-04
1.760000000000000000e+02,5.361378488544794440e-04,2.374752883641953547e-04,8.015885515352581077e-04,1.216119154996608338e-04,3.022332509658053472e-07,1.514000000000000000e+03,6.577497643541403184e-04,4.145259333548186238e-04,2.654507026807786637e-04,2.986625604902840622e-04,2.737830013930521683e-04,3.423001867043153372e-04,3.777123633659480533e-04,4.420455772808411449e-04,5.425415278143999424e-04,6.152979064962631455e-04,7.013038412372247545e-04,7.544585102174361773e-04,7.884161274980625717e-04
1.785000000000000000e+02,5.407797760858368925e-04,2.404819551153784601e-04,8.068624614724414102e-04,1.219842519537212629e-04,3.073229239481569190e-07,1.515000000000000000e+03,6.627640280395581283e-04,4.187955241321156567e-04,2.660826853866045177e-04,3.002978209704584324e-04,2.774775770037176867e-04,3.452543020641510069e-04,3.816791540660322327e-04,4.466428501158853717e-04,5.471526684474812543e-04,6.203524450727987243e-04,7.063824653206125272e-04,7.601717778544343166e-04,7.938891952356289753e-04
1.810000000000000000e+02,5.454769230479964695e-04,2.443205620507819657e-04,8.117808065891663448e-04,1.223477191818924238e-04,3.125140379669211075e-07,1.515000000000000000e+03,6.678246422298888662e-04,4.231292038661040728e-04,2.663038835411698753e-04,3.011563609972145038e-04,2.805652856479311794e-04,3.490467041995339091e-04,3.854703863379716584e-04,4.512330776507594062e-04,5.519729271878422031e-04,6.250609003581768849e-04,7.116698606068007273e-04,7.657191740790293948e-04,7.991106060521136704e-04
1.835000000000000000e+02,5.500429119204272360e-04,2.472294956354357024e-04,8.170323747495907138e-04,1.227748048057078359e-04,3.176208576489826084e-07,1.516000000000000000e+03,6.728177167261350719e-04,4.272681071147194001e-04,2.669894628291634778e-04,3.028134162849915336e-04,2.838398175684782266e-04,3.529894343650168869e-04,3.888374874587845502e-04,4.563806885161658384e-04,5.562098799855512248e-04,6.302191339144529907e-04,7.161760213053275197e-04,7.707613221184130134e-04,8.042315464688976718e-04
1.860000000000000000e+02,5.548318805174755428e-04,2.516552073753971705e-04,8.224136875942418805e-04,1.232497757593049913e-04,3.230289228632771948e-07,1.517000000000000000e+03,6.780816562767805070e-04,4.315821047581705787e-04,2.675818070767663377e-04,3.031766731420783723e-04,2.871123075546964574e-04,3.573592165890667957e-04,3.926288646771835958e-04,4.610409479442639010e-04,5.609477127210477695e-04,6.353273050904062642e-04,7.209701621016565646e-04,7.776884528748243507e-04,8.094119192635554740e-04
1.885000000000000000e+02,5.591998611578332182e-04,2.544900345786862256e-04,8.277473157899644784e-04,1.236342898991250395e-04,3.279899223578007946e-07,1.517000000000000000e+03,6.828341510569582848e-04,4.355655712587081516e-04,2.685474546321312602e-04,3.047098265791469925e-04,2.899904271237294042e-04,3.607102518200699850e-04,3.956500782865949206e-04,4.650368771154754629e-04,5.654117246258801716e-04,6.398073951962698555e-04,7.257100122555684837e-04,7.824284533833448076e-04,8.143845822340005152e-04
1.910000000000000000e+02,5.638379753877306288e-04,2.582370180164719688e-04,8.328526219955183782e-04,1.240156528865943948e-04,3.332931446502233712e-07,1.518000000000000000e+03,6.878536282743250236e-04,4.398223225011362340e-04,2.690146466077877494e-04,3.056009573712586600e-04,2.932386564069384884e-04,3.640972116349611501e-04,3.993237025591606809e-04,4.692151653581658937e-04,5.696589610280288710e-04,6.452178553250505991e-04,7.303828978656490322e-04,7.876313907745719975e-04,8.194728412297403982e-04
1.935000000000000000e+02,5.681468477863704618e-04,2.610668896899428224e-04,8.380375627506557804e-04,1.243364223875992455e-04,3.382503865817367476e-07,1.519000000000000000e+03,6.924832701739697073e-04,4.438104253987712163e-04,2.698907149642853186e-04,3.070799580964276394e-04,3.000694463057582769e-04,3.677894628440351644e-04,4.027279105104957435e-04,4.729343197428106200e-04,5.742125020857755677e-04,6.493350695742929578e-04,7.345856159542487078e-04,7.926340967209543394e-04,8.243729534935740006e-04
1.960000000000000000e+02,5.725671296459516977e-04,2.643707112809850026e-04,8.430841648488717702e-04,1.247627422279676951e-04,3.433988597992462681e-07,1.518000000000000000e+03,6.973298718739194199e-04,4.478043874179839755e-04,2.705170352029200725e-04,3.081964183649666951e-04,3.039191054398932956e-04,3.721598285244048440e-04,4.061122145687305987e-04,4.778268633288678020e-04,5.783929155377490758e-04,6.544344553809178320e-04,7.393947629263270286e-04,7.979111480495924402e-04,8.296114495500261747e-04
1.985000000000000000e+02,5.767645179908631025e-04,2.675456045486754439e-04,8.480092724776815225e-04,1.251661072429913299e-04,3.483238636155965159e-07,1.518000000000000000e+03,7.019306252338544053e-04,4.515984107478717997e-04,2.712447544868184200e-04,3.092189134421876586e-04,3.075322588797613872e-04,3.758706089307235982e-04,4.095154387609426156e-04,4.825831882067892621e-04,5.829231054190240442e-04,6.589101248802278678e-04,7.442050622956213057e-04,8.027498713558349876e-04,8.345230218897249424e-04
2.010000000000000000e+02,5.811400910344502240e-04,2.704925747745581875e-04,8.528863993264736544e-04,1.255671132566194004e-04,3.534909053391297821e-07,1.518000000000000000e+03,7.067072042910696244e-04,4.555729777778308237e-04,2.717463082920234304e-04,3.106475162598920365e-04,3.114474493100750549e-04,3.798223975284399450e-04,4.131680882511709640e-04,4.869251424457796498e-04,5.876043513202428969e-04,6.636528023772848752e-04,7.491626462915803057e-04,8.078074553894637813e-04,8.394535566633725028e-04
2.035000000000000000e+02,5.852473914358450029e-04,2.734042493195679613e-04,8.579555111877262439e-04,1.259782880997198677e-04,3.583850382549971726e-07,1.518000000000000000e+03,7.112256795355648706e-04,4.592691033361251353e-04,2.727081197518812410e-04,3.118431421162770416e-04,3.144835316246398223e-04,3.829270375506740789e-04,4.160977061826114489e-04,4.905011048939864667e-04,5.921730349964066890e-04,6.686245802464399132e-04,7.536597069779458601e-04,8.125136476255558895e-04,8.442030780267137467e-04
2.060000000000000000e+02,5.895244032452878714e-04,2.767958142121987840e-04,8.631116291477204227e-04,1.264052792384494275e-04,3.635173166410631947e-07,1.518000000000000000e+03,7.159296824837372989e-04,4.631191240068384439e-04,2.735872259024325513e-04,3.127285890330890874e-04,3.183857001895923637e-04,3.862985361177850201e-04,4.191821235728603718e-04,4.947714197075622940e-04,5.965918886707151890e-04,6.729373230724959186e-04,7.583578257368467140e-04,8.171368790760544535e-04,8.491186904723564254e-04
2.085000000000000000e+02,5.936825143169460186e-04,2.804589626599754740e-04,8.677417951895734748e-04,1.268963117124424647e-04,3.685616017319121140e-07,1.519000000000000000e+03,7.205788260293884834e-04,4.667862026045035539e-04,2.740592808726274561e-04,3.132235516569705446e-04,3.215142069909315142e-04,3.894042690429107669e-04,4.228279043941924253e-04,4.983373014289626916e-04,6.011467001190615687e-04,6.776829354519957934e-04,7.637106400241238865e-04,8.214628140469937842e-04,8.540851616694392079e-04
2.110000000000000000e+02,5.978668155023124462e-04,2.824087781607975689e-04,8.726413085976481498e-04,1.273122204822001006e-04,3.736531305629845637e-07,1.519000000000000000e+03,7.251790359845125197e-04,4.705545950201123727e-04,2.747744930953357036e-04,3.154580373415148773e-04,3.251388664660177395e-04,3.925024333044594554e-04,4.262986517314111112e-04,5.018662370910371333e-04,6.052979780168139942e-04,6.820137919553289838e-04,7.682438448272071573e-04,8.259362782835719553e-04,8.589666352116778151e-04
2.135000000000000000e+02,6.018469727992248114e-04,2.855404330378437903e-04,8.772351361249595839e-04,1.276827890662126535e-04,3.785226732913178569e-07,1.519000000000000000e+03,7.295297618654375191e-04,4.741641837330121578e-04,2.753881633257347725e-04,3.163065397613810210e-04,3.282951085605055695e-04,3.959667569317362940e-04,4.298004528479333446e-04,5.057134974106454158e-04,6.092706791845405034e-04,6.864185386347995774e-04,7.727676878530057242e-04,8.302397923095005371e-04,8.639545871515713973e-04
2.160000000000000000e+02,6.059621543457060664e-04,2.884392105647476932e-04,8.821092684728970785e-04,1.280575672311490385e-04,3.835888730244496561e-07,1.520000000000000000e+03,7.340197215768551591e-04,4.779045871145570280e-04,2.761471141271910120e-04,3.175229437809583733e-04,3.321436957471435129e-04,3.991229709448130126e-04,4.333274157762029158e-04,5.096993070219034113e-04,6.136045017816915172e-04,6.907696619331104692e-04,7.774181277116129756e-04,8.346730271307224421e-04,8.689133209764417351e-04
2.185000000000000000e+02,6.098352237325003859e-04,2.917523976631788019e-04,8.869810212806317814e-04,1.284583357032995457e-04,3.884005441165303180e-07,1.520000000000000000e+03,7.382935594357998774e-04,4.813768880292008403e-04,2.771457975481313955e-04,3.180828260693215840e-04,3.359309011206638366e-04,4.021453691730368868e-04,4.359881020206774968e-04,5.132688121291563432e-04,6.170846981950914257e-04,6.950329474567454877e-04,7.819194494245957977e-04,8.392197869914947480e-04,8.737656083589707100e-04
2.210000000000000000e+02,6.138831548424231351e-04,2.943188293071213575e-04,8.919116180652080688e-04,1.288523304280869025e-04,3.934554508560354678e-07,1.520000000000000000e+03,7.427354852705099833e-04,4.850308244143362326e-04,2.780284632227849337e-04,3.195643255353017775e-04,3.398216368741090849e-04,4.063578561746124750e-04,4.392626708595935678e-04,5.173827652524649531e-04,6.213029807089702049e-04,6.994284206250317524e-04,7.860735192529750160e-04,8.433805015789370410e-04,8.782786291364237533e-04
2.235000000000000000e+02,6.176589437181602459e-04,2.967779122349131185e-04,8.965195120392535806e-04,1.292680998081569205e-04,3.982128123830450806e-07,1.520000000000000000e+03,7.469270435263171935e-04,4.883908439100032983e-04,2.788605683210933347e-04,3.208810314832471274e-04,3.433631179507358878e-04,4.090875444485948050e-04,4.425401895613234539e-04,5.206694297102290678e-04,6.252550302046812206e-04,7.038917541569915219e-04,7.906014022645389957e-04,8.480843102255848382e-04,8.829243230334834179e-04
2.260000000000000000e+02,6.217620415236165638e-04,3.008450899283231401e-04,9.011856594811212817e-04,1.295537410665905504e-04,4.033722081039646194e-07,1.519000000000000000e+03,7.513157825902070600e-04,4.922083004570260677e-04,2.794236179575047179e-04,3.209169515952934237e-04,3.468104475635997016e-04,4.141374810964793549e-04,4.462956312939818609e-04,5.250130622692021198e-04,6.293274581154463488e-04,7.075548600489302894e-04,7.945961943966445675e-04,8.532793089779647146e-04,8.877127818597780121e-04
2.285000000000000000e+02,6.255301212547811820e-04,3.028470427662691730e-04,9.057001688766266097e-04,1.299509428075908558e-04,4.081751801336031205e-07,1.520000000000000000e+03,7.554810640623720649e-04,4.955791784471902991e-04,2.801700476218454278e-04,3.226830784885120090e-04,3.504951306243569097e-04,4.170766550879490583e-04,4.498539251429937926e-04,5.283767574049526641e-04,6.330231854592480297e-04,7.118656834413322840e-04,7.987712759528155975e-04,8.578939976179512277e-04,8.924049884531943654e-04
2.310000000000000000e+02,6.293945802822071851e-04,3.055307637390392256e-04,9.105822611766622781e-04,1.303734273177230697e-04,4.131347682391853543e-07,1.520000000000000000e+03,7.597680075999303090e-04,4.990211529644840611e-04,2.811876808944550931e-04,3.238638165431679595e-04,3.534781606106236567e-04,4.202094981545034889e-04,4.523875072036877450e-04,5.322065822959933445e-04,6.370753781601312150e-04,7.158473908774503399e-04,8.034113794901813271e-04,8.629518568314625913e-04,8.971566619486885446e-04
2.335000000000000000e+02,6.330035016182464355e-04,3.083539003163298774e-04,9.150169844163291016e-04,1.307510769711462762e-04,4.177892771900759490e-07,1.521000000000000000e+03,7.637545785893927117e-04,5.022524246471001593e-04,2.820134827980826661e-04,3.246496013019165581e-04,3.560221287018410148e-04,4.231093213680421129e-04,4.554435372355931260e-04,5.354420411139762786e-04,6.410365052619340642e-04,7.198507890688683655e-04,8.075869528369925780e-04,8.675300372945429252e-04,9.017997657751352552e-04
2.360000000000000000e+02,6.367059660449911774e-04,3.108905852898577308e-04,9.194668170509353406e-04,1.312255997329955565e-04,4.226146452225698832e-07,1.520000000000000000e+03,7.679315657779867610e-04,5.054803663119955938e-04,2.827608510059441633e-04,3.258153807551334466e-04,3.582923243756915813e-04,4.265317954574873813e-04,4.586644882214769843e-04,5.387990779491247644e-04,6.446288063977230736e-04,7.237307450574353550e-04,8.118131641745700853e-04,8.719180539884123287e-04,9.066383783239101522e-04
2.385000000000000000e+02,6.402556104790582030e-04,3.137182082272270672e-04,9.239855120521323550e-04,1.317018694298278199e-04,4.272726291612229224e-07,1.519000000000000000e+03,7.719574799088860500e-04,5.085537410492303560e-04,2.837299015730741520e-04,3.265374022518311358e-04,3.605018040271652639e-04,4.290528371436250622e-04,4.612706901066217029e-04,5.417801309374688278e-04,6.484124697469803664e-04,7.274300725085734113e-04,8.156003528564062955e-04,8.762197612231730588e-04,9.110321398186249815e-04
2.410000000000000000e+02,6.441318208106985334e-04,3.163430532058670295e-04,9.286132920209765268e-04,1.322805520569130693e-04,4.324039470333876614e-07,1.519000000000000000e+03,7.764123728676115485e-04,5.118512687537855183e-04,2.844814712102779935e-04,3.277887676048315039e-04,3.632363185298838012e-04,4.317850641998429383e-04,4.641832215302081968e-04,5.448192387067179012e-04,6.531914556486808016e-04,7.315494612221986291e-04,8.204848875274482495e-04,8.808651852390311354e-04,9.157174368648821885e-04
2.435000000000000000e+02,6.476380669247389392e-04,3.184880301489256371e-04,9.332574806926641122e-04,1.327152831903931655e-04,4.370484121223189916e-07,1.520000000000000000e+03,7.803533501151321047e-04,5.149227837343457737e-04,2.856194137679251730e-04,3.291500367758133021e-04,3.655690049626408628e-04,4.340802334741514614e-04,4.670989814661763895e-04,5.477572727941824871e-04,6.573097695142023772e-04,7.351372624312755687e-04,8.250878647102628761e-04,8.852755812603617120e-04,9.203851009572857353e-04
2.460000000000000000e+02,6.512466367985846397e-04,3.209238158771888106e-04,9.376059295646286054e-04,1.331799387095500395e-04,4.418590780161472054e-07,1.520000000000000000e+03,7.844265755081347062e-04,5.180666980890345731e-04,2.863592927660439658e-04,3.303228209213958291e-04,3.674733726500970291e-04,4.369149792564908899e-04,4.701465306733051660e-04,5.510761718760452503e-04,6.610353504805622452e-04,7.393121123634652106e-04,8.298116434245258587e-04,8.897394130700657421e-04,9.251106059889799543e-04
2.485000000000000000e+02,6.545696414527428378e-04,3.239272820814155214e-04,9.422407729863235002e-04,1.336147590410618005e-04,4.463143193451733652e-07,1.520000000000000000e+03,7.881844004938046112e-04,5.209548824116810644e-04,2.876711315335806624e-04,3.306423593713273164e-04,3.695116424553228211e-04,4.390699480278345600e-04,4.730636354838568553e-04,5.547874518344502251e-04,6.637440592642217512e-04,7.432289289585961023e-04,8.341425990165988666e-04,8.937829759678938245e-04,9.292983552979043301e-04
2.510000000000000000e+02,6.580644250458082085e-04,3.255746561753048167e-04,9.464189464017171713e-04,1.340779074884712477e-04,4.510256727873572059e-07,1.520000000000000000e+03,7.921423325342794291e-04,5.239865175573369879e-04,2.883545213559089628e-04,3.324897688705033918e-04,3.724613124181300325e-04,4.420107474566518620e-04,4.759390606034557235e-04,5.578713435026589739e-04,6.673604821553331089e-04,7.469677264058538360e-04,8.385171368935497678e-04,8.978092972693245627e-04,9.338205023617589902e-04
2.535000000000000000e+02,6.613345714645090358e-04,3.276031044090331099e-04,9.509109746391483740e-04,1.345226805988292314e-04,4.554597670096404842e-07,1.520000000000000000e+03,7.958572520633382672e-04,5.268118908656798044e-04,2.895764031746393382e-04,3.337314670554759259e-04,3.743139640488490840e-04,4.447348689290652715e-04,4.786053150730858966e-04,5.607637980713831060e-04,6.709141162867407557e-04,7.506321328361997142e-04,8.429564580161970832e-04,9.020537390025418776e-04,9.382076766931659500e-04
2.560000000000000000e+02,6.647432785687906222e-04,3.306112379431265427e-04,9.555539952995720796e-04,1.349718210378644920e-04,4.601010188766620911e-07,1.520000000000000000e+03,7.997150996066550600e-04,5.297714575309261844e-04,2.908107167307814574e-04,3.341320406256640795e-04,3.763211011667878282e-04,4.476299119855498563e-04,4.809183637141968819e-04,5.635610153174842266e-04,6.739260535835798864e-04,7.541610180033890814e-04,8.471681688340366263e-04,9.057444338259496583e-04,9.425342685543219813e-04
2.585000000000000000e+02,6.678856489113389489e-04,3.333434740507829454e-04,9.598972425841445326e-04,1.354472470260846388e-04,4.644171967486656000e-07,1.520000000000000000e+03,8.033328959374235606e-04,5.324384018852543372e-04,2.920115936728055837e-04,3.345421748605560035e-04,3.782125046938790858e-04,4.501939166467106750e-04,4.835859069472102844e-04,5.664109292333399529e-04,6.767123810310260619e-04,7.576293001851801051e-04,8.511037315011652773e-04,9.096431133894119191e-04,9.467502268458256529e-04
2.610000000000000000e+02,6.711665643782477536e-04,3.354381163376139903e-04,9.644094044718566714e-04,1.359259545824993741e-04,4.689404222684642450e-07,1.520000000000000000e+03,8.070925189607471278e-04,5.352406097957483795e-04,2.932428400936089178e-04,3.357284480406337633e-04,3.808690510192259417e-04,4.524565445026985239e-04,4.865634689139791756e-04,5.696657718804758923e-04,6.790070819418293248e-04,7.616445763289228597e-04,8.550286985323029372e-04,9.138508752135944286e-04,9.512445817306462541e-04
2.635000000000000000e+02,6.742246192316933345e-04,3.374503525379065716e-04,9.685738411445743738e-04,1.364053726229180687e-04,4.731852628585189084e-07,1.520000000000000000e+03,8.106299918546114574e-04,5.378192466087752116e-04,2.943492219128810393e-04,3.367742666937867629e-04,3.828807682609149479e-04,4.555069156331959987e-04,4.890487421138867922e-04,5.718800135970133602e-04,6.825204572565474496e-04,7.654106873402699920e-04,8.581768926261289275e-04,9.178756482079734793e-04,9.554590818462015567e-04
2.660000000000000000e+02,6.773984630681583168e-04,3.399581028562298946e-04,9.726771931041472809e-04,1.369065111635037570e-04,4.776120705660657043e-07,1.520000000000000000e+03,8.143049742316621009e-04,5.404919519046545327e-04,2.952787300359889641e-04,3.374403602119284223e-04,3.849789029979501357e-04,4.577036757783101606e-04,4.919196966905065591e-04,5.745550883461233082e-04,6.857002295795422506e-04,7.685543609138247197e-04,8.617969207321309055e-04,9.215010668576435792e-04,9.599750713235992178e-04
2.685000000000000000e+02,6.804768308980196131e-04,3.424408475906494213e-04,9.771431192548926149e-04,1.374238716841392734e-04,4.819340378976708082e-07,1.521000000000000000e+03,8.179007025821588865e-04,5.430529592138803397e-04,2.966662883568730018e-04,3.380359833073701917e-04,3.867231440472667942e-04,4.599659342276879990e-04,4.946994825944265803e-04,5.770816241766752027e-04,6.882381325286606594e-04,7.720119733203315232e-04,8.648580522538608850e-04,9.252754714899065046e-04,9.640227657908035253e-04
2.710000000000000000e+02,6.836477200413815626e-04,3.444736044710037756e-04,9.815693553528351094e-04,1.379358921176613466e-04,4.864005154520742721e-07,1.522000000000000000e+03,8.215836121590429364e-04,5.457118279237201889e-04,2.979216353114535467e-04,3.391741155703777871e-04,3.884605712354767581e-04,4.623337283801572345e-04,4.975208162298847816e-04,5.794869588956253793e-04,6.910717942326021282e-04,7.762803435499680566e-04,8.687451049192363621e-04,9.293175319530601938e-04,9.685036457889184417e-04
2.735000000000000000e+02,6.864680363451446414e-04,3.468787250678055005e-04,9.854473974627174417e-04,1.384488368509012926e-04,4.904064453489264119e-07,1.522000000000000000e+03,8.249168731960459340e-04,5.480191994942433488e-04,2.989793611175728004e-04,3.395893112773391408e-04,3.899582938905894725e-04,4.645657724767273951e-04,4.996683999151646646e-04,5.819897813726968927e-04,6.937351787376121789e-04,7.796833143124869353e-04,8.718601044971079246e-04,9.332450569980881884e-04,9.725382714806270461e-04
2.760000000000000000e+02,6.895185844040412938e-04,3.493041390383688056e-04,9.895468281691055610e-04,1.389938831961302055e-04,4.947551778044925628e-07,1.521000000000000000e+03,8.285124676001714723e-04,5.505247012079111154e-04,3.000282437650642672e-04,3.402144453656724883e-04,3.919883956638606313e-04,4.666404622338317680e-04,5.019037235871070569e-04,5.851644071366785341e-04,6.969355054684069116e-04,7.823699519392205825e-04,8.754566098073456124e-04,9.372457096577623123e-04,9.769539803274164894e-04
2.785000000000000000e+02,6.922643150742212141e-04,3.508225977248444292e-04,9.934956338248010759e-04,1.395083309866024853e-04,4.986924563398481897e-07,1.521000000000000000e+03,8.317726460608236994e-04,5.527559840876187288e-04,3.012313187505798618e-04,3.414417173493767849e-04,3.934601763025689968e-04,4.691456304240684935e-04,5.045399151195807284e-04,5.878372927918468823e-04,7.006239693143043222e-04,7.848929691766566054e-04,8.788341162779780185e-04,9.405518604066840250e-04,9.808880571095686656e-04
2.810000000000000000e+02,6.951361307014658790e-04,3.528951759607517084e-04,9.975224087472307592e-04,1.400715270454063626e-04,5.028342728954375933e-07,1.521000000000000000e+03,8.352076577468722958e-04,5.550646036560594621e-04,3.023862780457648803e-04,3.422409547407141706e-04,3.950703726998700135e-04,4.714231598252865258e-04,5.071247093407556944e-04,5.904650081658137069e-04,7.023085785537554800e-04,7.876910333541373545e-04,8.822867220856647286e-04,9.443052483738462221e-04,9.849386286726682666e-04
2.835000000000000000e+02,6.978077033350336012e-04,3.550187215656059529e-04,1.001865208168600850e-03,1.406272246468405387e-04,5.067116071455871976e-07,1.520000000000000000e+03,8.384349279818741670e-04,5.571804786881930354e-04,3.040575048335672492e-04,3.427889817694276483e-04,3.972684582898103355e-04,4.727234807237518555e-04,5.090639237329050827e-04,5.922471799279514001e-04,7.049860875846820224e-04,7.908316479132014749e-04,8.854598132658226400e-04,9.479317799663426530e-04,9.890349812075572254e-04
2.860000000000000000e+02,7.005813349301142755e-04,3.568836668793285653e-04,1.005823885608780194e-03,1.412010227267268916e-04,5.107519356715346778e-07,1.520000000000000000e+03,8.417823576568411129e-04,5.593803122033874382e-04,3.052425506786659182e-04,3.436976680507857103e-04,3.984836593229937568e-04,4.754410042279636319e-04,5.115221578158266362e-04,5.936967465584316135e-04,7.078105237246790906e-04,7.944756848461680555e-04,8.889637304771839423e-04,9.515799162806184682e-04,9.929327581181845216e-04
2.885000000000000000e+02,7.030660860098391371e-04,3.587411887633923813e-04,1.009903698554885957e-03,1.417821472340876797e-04,5.144040985715031250e-07,1.520000000000000000e+03,8.448482332439268168e-04,5.612839387757514575e-04,3.068376125450468202e-04,3.443248972464467558e-04,3.998951921572203036e-04,4.774765571300406764e-04,5.136011759894527516e-04,5.950334408741308426e-04,7.109000738301965005e-04,7.978386380424671003e-04,8.922207812014081333e-04,9.551162714766337023e-04,9.970110754018413589e-04
2.910000000000000000e+02,7.057361199617975421e-04,3.608674310902969360e-04,1.013880428837175395e-03,1.423572982006394668e-04,5.183290713697184216e-07,1.520000000000000000e+03,8.480934181624370360e-04,5.633788217611580482e-04,3.081443088753778531e-04,3.448686888715006061e-04,4.019538945013887365e-04,4.794142871213105065e-04,5.159099781276729833e-04,5.965570188836846017e-04,7.138807789712788270e-04,8.014094158769125486e-04,8.961329618895737476e-04,9.588462992758784538e-04,1.000798287367540146e-03
2.935000000000000000e+02,7.080827535973230683e-04,3.623696376042575586e-04,1.017619989968497575e-03,1.429698396189384277e-04,5.218215609826324312e-07,1.520000000000000000e+03,8.510525932162615230e-04,5.651129139783846135e-04,3.095372363711745064e-04,3.457131159930655097e-04,4.032954196268899514e-04,4.805787261733743677e-04,5.178870907727893200e-04,5.981081660732602600e-04,7.156541543801096372e-04,8.046819013934043783e-04,9.003160108293598333e-04,9.624206113862410769e-04,1.004737361230098689e-03
2.960000000000000000e+02,7.106406305097871887e-04,3.648260291270549955e-04,1.021038551401870931e-03,1.435701198073066089e-04,5.256224850328322997e-07,1.520000000000000000e+03,8.542107503170938247e-04,5.670705107024805527e-04,3.103979208920837427e-04,3.458146013827321933e-04,4.047274225289160601e-04,4.826715580080535558e-04,5.202567087304311956e-04,6.002059826120576154e-04,7.175869424798861102e-04,8.076169968905665564e-04,9.034962161141298987e-04,9.663080519916637193e-04,1.008669158586187817e-03
2.985000000000000000e+02,7.128846732166615628e-04,3.667292650111142276e-04,1.025444307372137213e-03,1.442010044408527933e-04,5.289984869889770867e-07,1.520000000000000000e+03,8.570856776575143561e-04,5.686836687758087695e-04,3.125596341554756500e-04,3.461554082055473352e-04,4.067852805660253845e-04,4.841871715093935108e-04,5.219818196759027024e-04,6.016942060552148315e-04,7.202244768724142725e-04,8.100430527143920789e-04,9.065015728923087740e-04,9.693899347804946264e-04,1.012310742084119837e-03
3.010000000000000000e+02,7.153024678569418985e-04,3.676495862324760861e-04,1.029029647142212529e-03,1.448832658609387346e-04,5.326487812487629029e-07,1.520000000000000000e+03,8.601857337178805789e-04,5.704192019960032181e-04,3.137271792852706302e-04,3.476528816244658124e-04,4.089108562959346176e-04,4.861602893445343557e-04,5.241141302986133737e-04,6.034269431710422493e-04,7.218935613107184271e-04,8.131603977497327274e-04,9.100015499411966569e-04,9.731990924478091777e-04,1.016080468535915946e-03
3.035000000000000000e+02,7.174248228445978320e-04,3.701968933534640033e-04,1.033030076656716884e-03,1.455489703718373094e-04,5.358828792099045775e-07,1.520000000000000000e+03,8.629737932164351956e-04,5.718758524727604684e-04,3.156052538121190522e-04,3.472279294911338287e-04,4.115139186749969301e-04,4.879332698876571095e-04,5.257848167305548834e-04,6.042066767217395534e-04,7.237735909662974202e-04,8.161093993381301386e-04,9.130401037396245834e-04,9.763041128998065782e-04,1.019963794184049069e-03
3.060000000000000000e+02,7.197726734673728314e-04,3.720717730012764010e-04,1.036481288536121766e-03,1.462325082254542800e-04,5.394566479322768089e-07,1.519000000000000000e+03,8.660051816928271114e-04,5.735401652419185514e-04,3.167086150687489342e-04,3.477009004660964304e-04,4.128301270168599642e-04,4.903467254270962253e-04,5.271822291392558096e-04,6.058131533551923366e-04,7.252692905307337595e-04,8.193225551652479066e-04,9.164798084762976194e-04,9.802587611737495921e-04,1.023831489715314744e-03
3.085000000000000000e+02,7.217992628509598213e-04,3.732844058216550748e-04,1.040338296329648129e-03,1.469060384125116215e-04,5.425755599742473060e-07,1.519000000000000000e+03,8.687053012634714157e-04,5.748932244384482269e-04,3.185390334786883078e-04,3.485148570293047465e-04,4.152926421828277421e-04,4.922499205304659226e-04,5.285682950477293973e-04,6.065666774588377320e-04,7.268651794959254345e-04,8.224492964378520747e-04,9.196628412475356265e-04,9.834098337936077010e-04,1.027377389144999535e-03
3.110000000000000000e+02,7.239319632906966989e-04,3.751040768527015221e-04,1.043658050227172724e-03,1.476110548793276109e-04,5.458665109965103300e-07,1.519000000000000000e+03,8.715430181700243098e-04,5.763209084113690879e-04,3.197260869364760248e-04,3.488278864379951768e-04,4.166103388849995274e-04,4.940508213002963280e-04,5.306847477347237645e-04,6.078610452142788403e-04,7.292168025073585049e-04,8.254049827487999411e-04,9.222530065618833551e-04,9.869408314307733573e-04,1.031078979732877234e-03
3.135000000000000000e+02,7.258074851432638579e-04,3.766156421195164246e-04,1.047722348192902742e-03,1.483203991911348355e-04,5.487954463062067928e-07,1.519000000000000000e+03,8.741278843343987205e-04,5.774870859521289953e-04,3.219148630496388840e-04,3.491918430237474333e-04,4.187237503500996767e-04,4.947507336221729571e-04,5.322551676188588213e-04,6.084932770865794736e-04,7.306338830049178374e-04,8.282852408008708903e-04,9.250173667228729722e-04,9.901276074685883867e-04,1.034593241858283502e-03
3.160000000000000000e+02,7.278029032725583623e-04,3.779712432817518980e-04,1.051072360163084586e-03,1.490787520773217772e-04,5.519215403328963985e-07,1.519000000000000000e+03,8.768816553498801937e-04,5.787241511952365310e-04,3.232694568905262241e-04,3.498316599908064643e-04,4.205574128320601550e-04,4.961001551866223115e-04,5.342329520073436618e-04,6.092282935473338629e-04,7.322761167151676078e-04,8.311938228018377669e-04,9.275711252169206809e-04,9.938287798138408739e-04,1.038188850813379820e-03
3.185000000000000000e+02,7.296175862664644159e-04,3.795219934320713745e-04,1.054712853242475556e-03,1.498642177990708389e-04,5.548011059658290565e-07,1.518000000000000000e+03,8.794818040655352819e-04,5.797533684673935499e-04,3.250952669760111399e-04,3.500955928343930414e-04,4.224585082193946413e-04,4.967303596864701930e-04,5.358964222987174864e-04,6.097050700103809470e-04,7.336739881639353427e-04,8.340350989959559704e-04,9.306656450158003278e-04,9.973315486551390715e-04,1.041750784245651200e-03
3.210000000000000000e+02,7.315181630574812662e-04,3.821536270447653798e-04,1.058588487215383553e-03,1.506507073512531214e-04,5.578144585084244476e-07,1.518000000000000000e+03,8.821688704087343605e-04,5.808674557062281718e-04,3.270703241579022867e-04,3.493645360127158863e-04,4.242417752068069017e-04,4.990301694008800670e-04,5.369901879120109233e-04,6.105276063752764111e-04,7.359123644526171983e-04,8.369942160601333021e-04,9.335524173627603823e-04,1.000645271055016633e-03,1.045302473674166203e-03
3.235000000000000000e+02,7.333291463033902047e-04,3.821684915773275676e-04,1.061697843738373124e-03,1.512469038713595490e-04,5.606472627487312814e-07,1.517000000000000000e+03,8.845760501747497537e-04,5.820822424320306557e-04,3.283686974349829188e-04,3.511606547260626371e-04,4.275888406973001456e-04,5.004114132902014091e-04,5.385457120212653812e-04,6.107137270414890028e-04,7.373368376148995351e-04,8.396854303121474138e-04,9.359720667666283347e-04,1.004026971621924287e-03,1.048916089555107685e-03
3.260000000000000000e+02,7.351710010488361063e-04,3.851946590752482603e-04,1.065561905074881169e-03,1.520793709679980790e-04,5.636045358571697386e-07,1.516000000000000000e+03,8.872503720168342396e-04,5.830916300808379731e-04,3.303909040260450628e-04,3.499763419735878460e-04,4.279664928815637439e-04,5.014826508402154149e-04,5.398419766284681979e-04,6.118593332393731325e-04,7.388007354744995136e-04,8.418795459101120586e-04,9.387026943388963006e-04,1.007295489978887824e-03,1.052276967417775004e-03
3.285000000000000000e+02,7.367237483632638282e-04,3.855002892322621560e-04,1.068740841554504132e-03,1.529415800229991652e-04,5.661530083023493402e-07,1.515000000000000000e+03,8.896653283862630476e-04,5.837821683402646088e-04,3.320170931912403041e-04,3.512234591310016722e-04,4.291053200297021667e-04,5.028983196360040748e-04,5.408811597149278073e-04,6.121008314957400703e-04,7.411252015296496609e-04,8.447064688536326483e-04,9.417922657640046599e-04,1.010616628903260403e-03,1.055593629606844377e-03
3.310000000000000000e+02,7.383463876534052204e-04,3.871218851166769283e-04,1.072173170189836449e-03,1.538031422651250728e-04,5.688107947314589454e-07,1.515000000000000000e+03,8.921495299185303474e-04,5.845432453882800933e-04,3.338267825364312283e-04,3.512245025367282921e-04,4.302277515989253896e-04,5.046963083455947244e-04,5.413272311103580403e-04,6.121384544375046890e-04,7.422346814277222277e-04,8.481371488988373800e-04,9.448372492205304096e-04,1.013541972780622295e-03,1.059108101190034661e-03
3.335000000000000000e+02,7.396238859959179245e-04,3.883447771814220765e-04,1.075532903055128643e-03,1.547394668600102696e-04,5.709877953398229495e-07,1.514000000000000000e+03,8.943633528559281941e-04,5.848844191359076549e-04,3.359090170592107186e-04,3.512791088144958480e-04,4.303587677641737314e-04,5.057523547570780351e-04,5.424218846927101115e-04,6.120729819853835962e-04,7.430849976025718151e-04,8.503634178820084323e-04,9.479679993064184023e-04,1.016716876527695669e-03,1.062380261194415627e-03
3.360000000000000000e+02,7.410830489423366396e-04,3.907906747615504171e-04,1.079155209171643809e-03,1.556463225602299980e-04,5.734298631561931927e-07,1.514000000000000000e+03,8.967293715025666375e-04,5.854367263821066416e-04,3.380721602293071696e-04,3.502923741807862225e-04,4.307521802333855740e-04,5.072297697383427182e-04,5.432853928944620953e-04,6.120183393547891501e-04,7.439334319116236612e-04,8.528432280834078935e-04,9.508774242504152178e-04,1.019371466167867581e-03,1.065657035784293299e-03
3.385000000000000000e+02,7.422633997732959064e-04,3.907275053367204412e-04,1.082241638823880359e-03,1.565725173921160259e-04,5.754699078455162661e-07,1.514000000000000000e+03,8.988359171654119323e-04,5.856908823811798805e-04,3.399782390505844522e-04,3.515358944365754653e-04,4.306480705399511055e-04,5.086406054777053900e-04,5.447177105327642536e-04,6.121143537925264992e-04,7.446847379004910500e-04,8.554040982971774024e-04,9.536749577664220025e-04,1.022381857274531469e-03,1.069183701356265408e-03
3.410000000000000000e+02,7.435760778522407374e-04,3.921259859174963561e-04,1.085547704371812470e-03,1.575959186880481725e-04,5.777418571412514229e-07,1.513000000000000000e+03,9.011719965402889641e-04,5.859801591641925107e-04,3.419716265195717328e-04,3.514500919347443813e-04,4.310727066145679737e-04,5.100222753923861450e-04,5.461223879330155857e-04,6.116547441211247398e-04,7.462475389784149716e-04,8.580605381438077351e-04,9.563950409701776293e-04,1.025472129005207487e-03,1.072584296441751912e-03
3.435000000000000000e+02,7.446389493530867522e-04,3.929010934112314658e-04,1.088692821003116014e-03,1.585786731328121704e-04,5.796343604662319710e-07,1.513000000000000000e+03,9.032176224858989768e-04,5.860602762202745276e-04,3.440538716500292620e-04,3.517378559418552863e-04,4.335236381992833539e-04,5.110699982855828423e-04,5.467465110322783156e-04,6.113188307835223977e-04,7.455082415291950596e-04,8.604881549699489474e-04,9.589336046941269402e-04,1.028026662521769894e-03,1.075548536305826093e-03
3.460000000000000000e+02,7.458123081274178889e-04,3.954524574751519658e-04,1.092385997834388004e-03,1.595847144988813879e-04,5.817032800560362199e-07,1.513000000000000000e+03,9.053970226262993311e-04,5.862275936285364468e-04,3.465736897069701151e-04,3.503598506522659231e-04,4.345273548615045836e-04,5.121850250919090901e-04,5.480559651519693962e-04,6.109197429676083580e-04,7.460633671671810336e-04,8.634569929783734304e-04,9.619316570354169210e-04,1.031047636447494746e-03,1.078691874569969508e-03
3.485000000000000000e+02,7.467384730869087777e-04,3.957611522002913319e-04,1.095202833710703537e-03,1.606105028630285024e-04,5.834140808180828811e-07,1.513000000000000000e+03,9.073489759499372802e-04,5.861279702238802753e-04,3.484643606237947588e-04,3.509773208866174459e-04,4.363608850148043374e-04,5.132421517098514040e-04,5.491857600733818321e-04,6.102844959229738022e-04,7.473707065038331064e-04,8.656823701637297429e-04,9.646591982328812627e-04,1.033750187138993918e-03,1.081899068059530332e-03
3.510000000000000000e+02,7.478337700193400054e-04,3.976113737536642197e-04,1.098553137944476314e-03,1.617327693975069306e-04,5.854128362783263607e-07,1.512000000000000000e+03,9.095665394168469088e-04,5.861010006218331020e-04,3.507193679251363085e-04,3.502223962656757857e-04,4.379018192719064269e-04,5.144824658812441982e-04,5.500635966982381784e-04,6.094495192387661044e-04,7.477355240163911744e-04,8.681601815960100213e-04,9.673640623258697967e-04,1.036631744683893857e-03,1.085211802008263391e-03
3.535000000000000000e+02,7.486490903445247157e-04,3.979267862774604563e-04,1.101889750932178412e-03,1.627772583114661740e-04,5.869718962970823703e-07,1.512000000000000000e+03,9.114263486559909169e-04,5.858718320330585146e-04,3.532406605876536963e-04,3.507223040670642594e-04,4.399004392973336576e-04,5.150677074341269241e-04,5.509727645118582757e-04,6.091408318484675894e-04,7.479136274751957240e-04,8.704742508796370392e-04,9.697392662985114065e-04,1.039210108161829800e-03,1.088257582194916868e-03
3.560000000000000000e+02,7.495850527972113594e-04,3.992852850973568923e-04,1.104759816784110478e-03,1.638670861359006259e-04,5.887301732956687589e-07,1.512000000000000000e+03,9.134521389331120124e-04,5.857179666613107063e-04,3.551747639868991190e-04,3.502997676998544671e-04,4.419135498439294971e-04,5.164502114236462806e-04,5.512071847074658578e-04,6.079075355195298494e-04,7.489582021484920450e-04,8.725123252401043635e-04,9.725323304817988469e-04,1.041893708098440242e-03,1.091471109893390069e-03
3.585000000000000000e+02,7.503643956996642250e-04,4.001451121107826511e-04,1.108261705496910816e-03,1.650069988876841408e-04,5.902740360156425085e-07,1.511000000000000000e+03,9.153713945873483658e-04,5.853573968119800842e-04,3.578973097972465911e-04,3.502192835888815739e-04,4.432054115659026243e-04,5.178831967141252560e-04,5.511993024137040427e-04,6.063995087882376482e-04,7.486701024867736245e-04,8.746111629619830654e-04,9.748718200947632416e-04,1.044819226972059853e-03,1.094482705929072279e-03
3.610000000000000000e+02,7.512289464306538432e-04,4.014840697995414385e-04,1.111218991420310186e-03,1.661865369180793846e-04,5.919628950081344622e-07,1.510000000000000000e+03,9.174154833487332007e-04,5.850424095125744857e-04,3.599900449896563425e-04,3.497448766311124046e-04,4.445875632655764105e-04,5.188748488898773433e-04,5.518960368208184917e-04,6.053091741959149095e-04,7.501994767825247070e-04,8.762781467201864304e-04,9.781582370763000200e-04,1.047495365380596939e-03,1.097519645907518151e-03
3.635000000000000000e+02,7.518181255638890564e-04,4.017712527527830986e-04,1.114012553857690125e-03,1.673180340278837682e-04,5.932258184373557703e-07,1.511000000000000000e+03,9.191361595917728246e-04,5.845000915360052882e-04,3.621944282938010682e-04,3.500468728111059578e-04,4.457661492046246219e-04,5.189253436491757894e-04,5.510331783095021810e-04,6.039161527943651825e-04,7.504342289009223238e-04,8.780622527288666802e-04,9.803324896060913382e-04,1.050184651885020153e-03,1.100062877790465273e-03
3.660000000000000000e+02,7.525998001275481563e-04,4.035085488836924169e-04,1.117219032883837388e-03,1.685124572282038411e-04,5.948029073931127183e-07,1.512000000000000000e+03,9.211122573557520244e-04,5.840873428993442881e-04,3.646192327562892315e-04,3.490912512438557394e-04,4.477044897403931450e-04,5.187159538271391215e-04,5.513867286153426028e-04,6.034817004049611387e-04,7.503352056332172459e-04,8.808976989969197592e-04,9.829303001270307816e-04,1.052698919311894753e-03,1.103018795982042529e-03
3.685000000000000000e+02,7.530729157272842865e-04,4.037879220445222917e-04,1.120059846430165830e-03,1.697653694820569546e-04,5.959390970773726825e-07,1.511000000000000000e+03,9.228382852093412140e-04,5.833075462452273589e-04,3.669869307028815432e-04,3.492849936827619947e-04,4.473906585615221938e-04,5.187501490222685974e-04,5.517183272242127652e-04,6.024356900231618876e-04,7.504545440514310845e-04,8.831066797990775284e-04,9.850525941773569886e-04,1.055173720464722131e-03,1.106105009826998829e-03
3.710000000000000000e+02,7.537549323701341498e-04,4.047761943941387817e-04,1.123110151495554897e-03,1.709957778398959126e-04,5.973860541113763727e-07,1.512000000000000000e+03,9.247507102100301166e-04,5.827591545302381829e-04,3.693552191254207469e-04,3.489787379759953681e-04,4.460223110442873519e-04,5.193020591727852929e-04,5.518104955628592122e-04,6.012750980112233426e-04,7.502395429235547307e-04,8.855167765959973993e-04,9.874213430649603825e-04,1.057703001314982960e-03,1.108933211212132083e-03
3.735000000000000000e+02,7.540326307652485925e-04,4.054481030002390191e-04,1.125457182503656782e-03,1.722576806588945776e-04,5.982379168047433975e-07,1.512000000000000000e+03,9.262903114241431701e-04,5.817749501063540149e-04,3.714245517384081891e-04,3.485845277650095734e-04,4.436992447968835375e-04,5.200273439066330433e-04,5.502987365942304436e-04,6.000691689959640907e-04,7.498938204845604586e-04,8.872173083353093650e-04,9.896176896720292656e-04,1.060056519909153248e-03,1.111932784701750998e-03
3.760000000000000000e+02,7.546169358685839634e-04,4.068844894577647265e-04,1.128662266163751524e-03,1.735357779674989590e-04,5.995613861344755348e-07,1.513000000000000000e+03,9.281527138360829224e-04,5.810811579010850044e-04,3.740453302951675602e-04,3.477324464108192369e-04,4.444905154726073830e-04,5.212146277881559743e-04,5.501094710016490473e-04,5.988474655827516133e-04,7.510012745608135934e-04,8.892554781200025021e-04,9.921847694547899360e-04,1.062588566802315964e-03,1.114735628040779483e-03
3.785000000000000000e+02,7.548097572193094478e-04,4.069568761012677975e-04,1.131403407452271368e-03,1.748635658423605796e-04,6.003150362525783534e-07,1.513000000000000000e+03,9.296733230616700816e-04,5.799461913769488140e-04,3.765936502329619200e-04,3.478528811180416503e-04,4.448618620849113326e-04,5.189637314448489148e-04,5.493966859574680832e-04,5.973272664593669767e-04,7.509089020679206869e-04,8.909926558162989006e-04,9.947036054619954205e-04,1.064854173354418988e-03,1.117447225606174512e-03
3.810000000000000000e+02,7.553256872238181584e-04,4.077792656207897271e-04,1.134504090548875627e-03,1.761421094638065715e-04,6.015429365064926497e-07,1.515000000000000000e+03,9.314677966876247842e-04,5.791835777600115327e-04,3.791784033250574686e-04,3.475464216030284314e-04,4.444902468881175564e-04,5.191754633393561155e-04,5.489062771482267240e-04,5.958397021383710166e-04,7.504319984095301523e-04,8.934088829446793336e-04,9.972365348143170504e-04,1.067082839260409446e-03,1.120276750288444565e-03
3.835000000000000000e+02,7.556391719359080092e-04,4.084443453372165540e-04,1.137085858500049181e-03,1.773806071705898331e-04,6.024544379641920560e-07,1.514000000000000000e+03,9.330197791064978423e-04,5.782585647653181761e-04,3.814466865641411714e-04,3.471948265986914551e-04,4.449514153440140268e-04,5.191017210462432231e-04,5.477083094050582638e-04,5.941751911340120013e-04,7.498407595586203088e-04,8.956964730620260457e-04,9.991392409307701429e-04,1.069430554169797628e-03,1.122945647587271544e-03
3.860000000000000000e+02,7.559459442155057503e-04,4.096914716093169790e-04,1.139820620038336368e-03,1.786908136921186061e-04,6.033846774738238969e-07,1.515000000000000000e+03,9.346367579076243293e-04,5.772551305233871713e-04,3.838746758228306181e-04,3.462544726061887713e-04,4.459897448855009252e-04,5.179588233332276621e-04,5.466552473673771820e-04,5.923339127294439000e-04,7.495020812792699706e-04,8.968911374992456342e-04,1.001214346428461925e-03,1.072222217458162217e-03,1.125633580156350927e-03
3.885000000000000000e+02,7.561480012292108501e-04,4.100378436022477139e-04,1.142564652326847046e-03,1.801788980143992195e-04,6.042242350526139843e-07,1.516000000000000000e+03,9.363268992436100426e-04,5.759691032148116577e-04,3.864166510976361959e-04,3.461101576269631362e-04,4.469381423406747515e-04,5.183968150665843903e-04,5.461654401202628659e-04,5.903414719807930765e-04,7.489898816760748486e-04,8.987348338870094567e-04,1.003461071997472850e-03,1.074346625441380005e-03,1.128118789726115234e-03
3.910000000000000000e+02,7.563118172363302201e-04,4.112861622284288976e-04,1.145104827246395170e-03,1.815733372461974984e-04,6.049764416900416525e-07,1.516000000000000000e+03,9.378851544825277456e-04,5.747384799901326946e-04,3.887930100100649503e-04,3.450256550079013225e-04,4.478054453308253973e-04,5.184287322426929436e-04,5.459370465765846312e-04,5.891566072604210611e-04,7.487653401872585487e-04,9.004883000680415561e-04,1.005823594976149819e-03,1.076648036872336709e-03,1.130918829973544606e-03
3.935000000000000000e+02,7.561961282760697742e-04,4.113192508624488120e-04,1.147760257155902531e-03,1.829810221294878329e-04,6.053146388792703873e-07,1.516000000000000000e+03,9.391771504055576071e-04,5.732151061465819413e-04,3.915641288798327570e-04,3.448768774136209622e-04,4.466811013083510731e-04,5.159682087477303683e-04,5.456582848244058946e-04,5.871289526816816104e-04,7.482086656029794062e-04,9.015253418298818091e-04,1.008179832128878930e-03,1.078952778376825444e-03,1.133411998540740295e-03
3.960000000000000000e+02,7.562743179057329103e-04,4.116445686804545245e-04,1.150163217348545248e-03,1.843957537789183375e-04,6.059526379354769842e-07,1.516000000000000000e+03,9.406700716846512749e-04,5.718785641268145457e-04,3.938888994428123378e-04,3.446297492252783858e-04,4.444619671074041410e-04,5.146655766644709284e-04,5.457190680490846615e-04,5.852912508658774868e-04,7.477750301851671935e-04,9.032430182833860611e-04,1.010175194482638636e-03,1.081148077939278387e-03,1.136050244461721042e-03
3.985000000000000000e+02,7.560875727896018954e-04,4.121002644886394739e-04,1.152908427908484051e-03,1.858152682105775630e-04,6.061957316270404791e-07,1.516000000000000000e+03,9.419028410001794313e-04,5.702723045790243596e-04,3.968208551188821560e-04,3.439873083009624215e-04,4.428000595246846358e-04,5.141810695541033102e-04,5.449500782692151025e-04,5.830950283415257951e-04,7.467528264892516528e-04,9.051551656751530023e-04,1.012274779372780795e-03,1.083552078048602083e-03,1.138710614024579472e-03
4.010000000000000000e+02,7.560796882994233123e-04,4.119756186520768582e-04,1.155416574566075312e-03,1.872717497630178689e-04,6.067272033182554237e-07,1.516000000000000000e+03,9.433514380624411812e-04,5.688079385364054434e-04,3.993368862666519994e-04,3.441040696473464540e-04,4.422004132751831333e-04,5.133835030491512314e-04,5.436871254652664862e-04,5.811312286296408574e-04,7.453715581121894826e-04,9.070816560921582611e-04,1.014290744708499885e-03,1.085582637389434068e-03,1.141319933370725992e-03
4.035000000000000000e+02,7.560212868456721649e-04,4.116792978570467799e-04,1.157700224644431751e-03,1.886291069310833720e-04,6.071491261454042034e-07,1.515000000000000000e+03,9.446503937767555641e-04,5.673921799145887658e-04,4.016789377987595860e-04,3.443419889886253850e-04,4.404465653705501174e-04,5.134144057895102982e-04,5.415402805914428441e-04,5.794944857194538664e-04,7.443950702482504851e-04,9.080439282528668041e-04,1.016157848759259227e-03,1.087649873898742211e-03,1.143489679576162408e-03
4.060000000000000000e+02,7.559258405099211677e-04,4.101498696857359223e-04,1.160433457519970037e-03,1.901040983298674905e-04,6.075634445524425858e-07,1.515000000000000000e+03,9.460299388397886040e-04,5.658217421800537314e-04,4.045076170100488696e-04,3.457759708241852454e-04,4.409198011833724237e-04,5.122600875879568033e-04,5.403469084205234085e-04,5.783524129911304110e-04,7.428287621806784445e-04,9.092309720952104464e-04,1.017850618223500869e-03,1.089754921809015040e-03,1.146257672670585167e-03
4.085000000000000000e+02,7.556033874705203861e-04,4.091264517926356372e-04,1.162794229085382155e-03,1.915635311795780063e-04,6.076330656349146120e-07,1.515000000000000000e+03,9.471669186500984196e-04,5.640398562909423527e-04,4.071908416148617687e-04,3.464769356778847490e-04,4.418391674318298168e-04,5.120766035925736898e-04,5.391421411456918640e-04,5.761244275030990170e-04,7.408126755334190064e-04,9.109041569571594329e-04,1.019545844572125517e-03,1.091396174294692730e-03,1.148587244576757677e-03
4.110000000000000000e+02,7.554736159846073924e-04,4.082747948452437967e-04,1.165416858313341906e-03,1.930364282124843783e-04,6.080034470658917006e-07,1.515000000000000000e+03,9.485100441970917978e-04,5.624371877721229870e-04,4.099432423287345138e-04,3.471988211393635957e-04,4.427785479682216961e-04,5.099400092009264383e-04,5.393417997467024952e-04,5.741750745619482064e-04,7.391122619270225997e-04,9.129152704708807554e-04,1.021507032563505335e-03,1.093295069637705962e-03,1.150837670234779826e-03
4.135000000000000000e+02,7.551021878742165180e-04,4.067168151120570613e-04,1.167553471138236708e-03,1.945263619981671334e-04,6.080198196446705751e-07,1.515000000000000000e+03,9.496285498723836243e-04,5.605758258760494116e-04,4.124512832640201895e-04,3.483853727621594567e-04,4.433948375835834949e-04,5.098350069474292178e-04,5.381818517465351620e-04,5.718384769029011445e-04,7.375378345241433891e-04,9.143810259439105661e-04,1.022178463819295793e-03,1.095326036250477211e-03,1.153272329839842613e-03
4.160000000000000000e+02,7.549281407321135505e-04,4.055636674856578981e-04,1.169963659962616016e-03,1.959882785098939883e-04,6.083279029825176221e-07,1.515000000000000000e+03,9.509164192420075387e-04,5.589398622222195622e-04,4.150355192305024655e-04,3.493644732464556524e-04,4.441448549601186469e-04,5.091046343166416620e-04,5.376384811830029527e-04,5.704977901639290755e-04,7.357432976173237634e-04,9.161004224371251982e-04,1.024028548185777765e-03,1.097418878997611855e-03,1.155529356489935853e-03
4.185000000000000000e+02,7.544947422492373100e-04,4.038493348252568914e-04,1.172060435847401515e-03,1.974684936996263607e-04,6.082561220857422168e-07,1.515000000000000000e+03,9.519632359488636435e-04,5.570262485496109764e-04,4.175656935981642047e-04,3.506454074239804186e-04,4.449889922033506244e-04,5.080674842970157520e-04,5.365939661587729170e-04,5.686596505459252937e-04,7.332687064448949058e-04,9.176154550884116053e-04,1.025569126846929057e-03,1.099519603446730710e-03,1.157808477285353355e-03
4.210000000000000000e+02,7.542399728605427489e-04,4.030107010731915577e-04,1.174706222242345374e-03,1.989560154719396446e-04,6.084614327531427764e-07,1.515000000000000000e+03,9.531959883324823664e-04,5.552839573886031313e-04,4.204662493818026254e-04,3.512292717873511912e-04,4.451277005836039562e-04,5.060557114761680660e-04,5.352495481595320997e-04,5.668667958952831269e-04,7.307839796522059683e-04,9.193400397284225275e-04,1.026788749152041449e-03,1.101708393366844377e-03,1.160049583047943712e-03
4.235000000000000000e+02,7.537695610476312586e-04,4.012252012089880643e-04,1.176879613599894018e-03,2.004384053475221435e-04,6.083441055001965348e-07,1.515000000000000000e+03,9.542079663951534563e-04,5.533311557001090609e-04,4.231100525522627593e-04,3.525443598386431942e-04,4.458185741815716527e-04,5.030056862090420081e-04,5.335570581576312048e-04,5.649622531007853551e-04,7.285950433916132864e-04,9.207764046504240572e-04,1.028774055566080261e-03,1.103683142935201486e-03,1.162384189163260173e-03
4.260000000000000000e+02,7.535813630921841611e-04,3.994484697625325315e-04,1.179374926653357089e-03,2.019572358370703090e-04,6.086715959068244462e-07,1.514000000000000000e+03,9.555385989292544159e-04,5.516241272551139063e-04,4.257935635611729283e-04,3.541328933296516296e-04,4.442947644297786714e-04,5.013593512955704821e-04,5.316649800605442733e-04,5.639536192064778259e-04,7.277377924738920659e-04,9.218270837392439007e-04,1.031001828822041087e-03,1.105936720126319325e-03,1.164391076509110976e-03
4.285000000000000000e+02,7.530460356347375107e-04,3.987836559643009914e-04,1.181178303426743542e-03,2.034200325465399266e-04,6.084580414264296560e-07,1.514000000000000000e+03,9.564660681812774644e-04,5.496260030881975570e-04,4.281322677920060315e-04,3.542623796704365193e-04,4.440046616648807222e-04,5.007555866042063706e-04,5.302958766593827457e-04,5.621910584145595104e-04,7.268582744513728006e-04,9.224317057873683600e-04,1.032292193221788805e-03,1.107781884320299020e-03,1.166611201422837083e-03
4.310000000000000000e+02,7.526873296977790997e-04,3.975764308036946006e-04,1.183344295973775022e-03,2.049239255579965674e-04,6.085320315536723165e-07,1.514000000000000000e+03,9.576112552557756400e-04,5.477634041397825594e-04,4.306569662759959219e-04,3.551108988940844991e-04,4.444663387117937163e-04,4.984130086829248896e-04,5.290283988772530224e-04,5.607029244217680286e-04,7.258371875713048524e-04,9.240006551107429050e-04,1.034040523792136793e-03,1.110151788345082767e-03,1.168873356258580106e-03
4.335000000000000000e+02,7.523421094255959996e-04,3.955228820396024746e-04,1.185370570273833841e-03,2.063320007871522605e-04,6.085915441637848463e-07,1.513000000000000000e+03,9.586741102127482872e-04,5.460101086384437120e-04,4.330284608482378415e-04,3.568192273859935250e-04,4.449231098181086089e-04,4.961255268043687208e-04,5.281092827398798165e-04,5.592219042347349855e-04,7.259338259301405813e-04,9.251199999454141941e-04,1.035808268074943144e-03,1.112140882042397198e-03,1.170953118282389059e-03
4.360000000000000000e+02,7.521177305870066455e-04,3.942659024785946566e-04,1.187880609981752491e-03,2.077871115974990314e-04,6.088565644093807548e-07,1.512000000000000000e+03,9.599048421845056498e-04,5.443306189895076412e-04,4.357628793947458451e-04,3.578518281084119889e-04,4.431726251252864741e-04,4.947181320721706936e-04,5.266370619371694159e-04,5.582320805008570428e-04,7.233774216467349794e-04,9.265263690112046212e-04,1.037512888657309614e-03,1.114238649421375434e-03,1.173417594955667364e-03
4.385000000000000000e+02,7.515284383947652648e-04,3.925497625010373115e-04,1.189721176524921988e-03,2.092632176699543592e-04,6.085860879856571076e-07,1.512000000000000000e+03,9.607916560647195969e-04,5.422652207248109327e-04,4.381927381301567231e-04,3.589786758937279533e-04,4.416210813052981118e-04,4.927209621245406132e-04,5.241608275457228889e-04,5.560222042868282139e-04,7.202563627524780770e-04,9.276668012866000649e-04,1.039274837362958240e-03,1.116265870825320240e-03,1.175235147172765896e-03
4.410000000000000000e+02,7.511303581108919871e-04,3.921740281020109149e-04,1.191913149906658441e-03,2.107460243022198142e-04,6.086107016349884630e-07,1.512000000000000000e+03,9.618763824131117742e-04,5.403843338086722001e-04,4.407827917957664538e-04,3.589563300088810722e-04,4.388616628891901794e-04,4.919717995082892271e-04,5.229407455412381786e-04,5.544096225122947070e-04,7.174454672839122339e-04,9.289203466963295939e-04,1.040963077397784580e-03,1.117943918435724540e-03,1.177278628477700572e-03
4.435000000000000000e+02,7.507392473424959276e-04,3.900111786175210595e-04,1.193581049382573533e-03,2.122961560736312070e-04,6.086790753840169992e-07,1.513000000000000000e+03,9.630354034161271075e-04,5.384430912688647477e-04,4.428418020400776058e-04,3.607280687249748681e-04,4.350945386926590754e-04,4.901802060397594720e-04,5.209415017087332860e-04,5.525280825677031556e-04,7.159429716997500791e-04,9.308217066585332006e-04,1.042949606647920963e-03,1.119456149948630996e-03,1.179491153839674683e-03
4.460000000000000000e+02,7.502994165506941728e-04,3.877712647102963509e-04,1.195910769582971683e-03,2.137529567511878737e-04,6.086395409961872452e-07,1.513000000000000000e+03,9.640523733018819923e-04,5.365464597995063534e-04,4.456113530322775105e-04,3.625281518403978219e-04,4.326021052202908435e-04,4.891143583040855319e-04,5.201017852322130462e-04,5.506283088450974464e-04,7.128605022995654957e-04,9.316049828554199283e-04,1.044704296213948367e-03,1.121377834973742715e-03,1.180946647753818675e-03
4.485000000000000000e+02,7.496819899715164185e-04,3.852544075039036897e-04,1.197872731928091052e-03,2.152753133360926828e-04,6.083665466196057175e-07,1.512000000000000000e+03,9.649573033076090742e-04,5.344066766354237628e-04,4.481907419565746330e-04,3.644275824676127288e-04,4.296902629363612020e-04,4.884688382938868209e-04,5.180655901441991954e-04,5.489810615284296301e-04,7.100881246045029262e-04,9.326198654058133995e-04,1.046621962087087481e-03,1.122974802689837232e-03,1.183151653051778794e-03
4.510000000000000000e+02,7.493631441171848349e-04,3.830202686881705376e-04,1.200244359352901436e-03,2.167283540798711793e-04,6.085163012233628273e-07,1.511000000000000000e+03,9.660914981970559600e-04,5.326347900373137097e-04,4.508812152357166009e-04,3.663428754290142973e-04,4.266649161297052933e-04,4.872216578346455105e-04,5.157220882732426988e-04,5.473412526013185682e-04,7.093231170789266165e-04,9.336677235256538900e-04,1.048714320643520485e-03,1.124796557230519712e-03,1.185356680340167272e-03
4.535000000000000000e+02,7.486858171159889311e-04,3.812509080216072558e-04,1.202065633893708565e-03,2.181662081404149220e-04,6.081269471250027628e-07,1.511000000000000000e+03,9.668520252564038802e-04,5.305196089755739820e-04,4.533798167777196341e-04,3.674349090943816753e-04,4.236746853273661148e-04,4.837369403280639135e-04,5.142538167317699943e-04,5.464753891390886163e-04,7.067918208253831571e-04,9.344838343598093830e-04,1.050273042047204916e-03,1.126831962637708708e-03,1.187161867950377965e-03
4.560000000000000000e+02,7.482280291733872093e-04,3.793061888842694349e-04,1.203899325212467878e-03,2.196671375432687626e-04,6.080988349571443233e-07,1.510000000000000000e+03,9.678951667166559719e-04,5.285608916301184467e-04,4.556712960390806684e-04,3.689218402891177744e-04,4.209735611207153180e-04,4.835871582524969934e-04,5.120862065598837023e-04,5.449948351027218175e-04,7.062309129659877140e-04,9.353896311933935712e-04,1.052020566663132949e-03,1.128875910027889737e-03,1.189165360998558360e-03
4.585000000000000000e+02,7.475005438764416137e-04,3.765804761007960516e-04,1.205696835309797484e-03,2.210849197029278283e-04,6.076356048156261254e-07,1.510000000000000000e+03,9.685854635793694420e-04,5.264156241735137853e-04,4.581962914333558706e-04,3.709200677756455621e-04,4.180941398031972158e-04,4.817098154829358770e-04,5.099175791245124821e-04,5.432941735944273997e-04,7.038666042368068969e-04,9.364929350881098400e-04,1.053073003790061654e-03,1.130304538876701886e-03,1.191048082390379565e-03
4.610000000000000000e+02,7.469952051627389835e-04,3.747014464967548413e-04,1.207785820352353170e-03,2.225054028648665327e-04,6.075104908401789113e-07,1.510000000000000000e+03,9.695006080276055704e-04,5.244898022978723966e-04,4.607906151896141870e-04,3.722937586659841422e-04,4.173552843821906524e-04,4.798946211823867480e-04,5.071446709810226508e-04,5.419273799063570145e-04,7.013981856395874650e-04,9.375599856226681439e-04,1.054536303868807518e-03,1.131991990132727487e-03,1.192809241554461516e-03
4.635000000000000000e+02,7.462770946438187667e-04,3.720743344416411178e-04,1.209673684710646990e-03,2.238970224424913886e-04,6.070593786486324246e-07,1.510000000000000000e+03,9.701741170863101282e-04,5.223800722013274053e-04,4.633965900668282232e-04,3.742027602021776489e-04,4.153177769072961541e-04,4.787649899438834985e-04,5.048546027782605753e-04,5.398203438717430296e-04,6.986609190112067977e-04,9.380154941840619957e-04,1.055404136496503357e-03,1.133680602636105489e-03,1.194314051757113275e-03
4.660000000000000000e+02,7.457117101140635015e-04,3.705111436160727733e-04,1.211367577311594449e-03,2.253042104648068336e-04,6.068479418544111401e-07,1.510000000000000000e+03,9.710159205788702810e-04,5.204074996492567221e-04,4.656558671975309475e-04,3.752005664979907282e-04,4.125767366111373225e-04,4.768331263868572719e-04,5.021517129348764420e-04,5.381268598525887521e-04,6.950723949509320142e-04,9.390363758852021681e-04,1.056974114444877424e-03,1.135501608752434877e-03,1.196120511824830734e-03
4.685000000000000000e+02,7.448479469321847698e-04,3.671258843282149782e-04,1.212862375596601445e-03,2.266818682090044799e-04,6.061831334238150811e-07,1.510000000000000000e+03,9.715298151411891955e-04,5.181660787231803442e-04,4.680144286644166750e-04,3.777220626039697916e-04,4.104395431975804134e-04,4.743105132417656331e-04,5.000196072654700986e-04,5.364333767282992776e-04,6.916205035405844411e-04,9.396344618252714482e-04,1.058139051422239555e-03,1.136875216024581768e-03,1.197827193008974955e-03
4.710000000000000000e+02,7.446216817983308985e-04,3.655408725809002491e-04,1.214620258381024715e-03,2.279817670169582869e-04,6.064371350963493155e-07,1.508000000000000000e+03,9.726034488152892395e-04,5.166399147813725574e-04,4.699985765826938163e-04,3.790808092174306494e-04,4.106101370926522809e-04,4.732604778042667250e-04,4.974147739105499620e-04,5.356766067280084500e-04,6.885966717357025219e-04,9.410605619509890708e-04,1.059933827709234368e-03,1.138445660308097561e-03,1.199516602212398518e-03
4.735000000000000000e+02,7.438723392066451086e-04,3.625977426412403714e-04,1.216511633446227311e-03,2.293457902347475596e-04,6.059455485351667914e-07,1.508000000000000000e+03,9.732181294413926953e-04,5.145265489718975219e-04,4.726392942395822019e-04,3.812745965654047373e-04,4.091789597777802058e-04,4.711937540129185220e-04,4.951773822698418313e-04,5.340198727188685780e-04,6.851648819970993128e-04,9.416926330524491616e-04,1.061341200468974904e-03,1.140178886711089908e-03,1.200814434354450979e-03
4.760000000000000000e+02,7.433130287413741927e-04,3.609606075473695773e-04,1.218176480854002951e-03,2.307327112489678835e-04,6.057518427369744552e-07,1.508000000000000000e+03,9.740457399903421033e-04,5.125803174924062821e-04,4.748634521126287580e-04,3.823524211940046154e-04,4.080948435056727663e-04,4.696229388227915317e-04,4.931085426976815215e-04,5.328266204612947801e-04,6.815271666529838616e-04,9.431325138064254208e-04,1.062691526900620513e-03,1.141952067377038091e-03,1.202575313719199271e-03
4.785000000000000000e+02,7.428013858868204007e-04,3.583966873164164298e-04,1.219874445889589272e-03,2.320014247901151284e-04,6.055785599800247574e-07,1.507000000000000000e+03,9.748028106769355021e-04,5.107999610967052994e-04,4.770730600027688713e-04,3.844046985704039710e-04,4.061401703984921212e-04,4.684607407549441164e-04,4.911809234705761824e-04,5.316269443745043734e-04,6.791578427642770959e-04,9.439770181421118685e-04,1.064112104081876235e-03,1.143333693791017108e-03,1.204118389458394035e-03
4.810000000000000000e+02,7.424383690153692553e-04,3.560040135241687525e-04,1.221840596153974138e-03,2.333814048971887824e-04,6.056816119379871088e-07,1.508000000000000000e+03,9.758197739125580106e-04,5.090569641181804999e-04,4.794022271386048830e-04,3.864343554912005028e-04,4.029459210926044635e-04,4.666167800778572286e-04,4.889410984286524965e-04,5.301712043952193538e-04,6.782189735389364954e-04,9.452425351432803841e-04,1.065506126654119185e-03,1.144801317841265872e-03,1.205727752094487570e-03
4.835000000000000000e+02,7.416816871549430836e-04,3.535401756058476324e-04,1.223698335747963996e-03,2.347122386213855482e-04,6.051815600196652109e-07,1.508000000000000000e+03,9.763939257763286318e-04,5.069694485335575354e-04,4.820166485930209126e-04,3.881415115490954512e-04,4.011819250414075887e-04,4.643728859692740243e-04,4.871865379307557331e-04,5.279943211809170946e-04,6.759803409280116951e-04,9.462031262950965126e-04,1.066923585644989538e-03,1.145887390131750637e-03,1.207149009123753862e-03
4.860000000000000000e+02,7.411339988056522745e-04,3.515243401460343628e-04,1.225262893291903304e-03,2.360273370713625838e-04,6.049885080306553471e-07,1.508000000000000000e+03,9.771613358770148312e-04,5.051066617342897178e-04,4.841288944862510296e-04,3.896096586596179117e-04,4.002056044171986311e-04,4.618471670150276062e-04,4.856210751802272690e-04,5.264706241874711522e-04,6.729648007084163084e-04,9.477222157492711137e-04,1.068194620505447329e-03,1.147293779011715996e-03,1.208881394974333813e-03
4.885000000000000000e+02,7.406574970652635495e-04,3.491185028129743491e-04,1.226776028892155547e-03,2.374726483663078464e-04,6.049667866810888544e-07,1.509000000000000000e+03,9.781301454315713146e-04,5.031848486989556760e-04,4.861185318268919971e-04,3.915389942522892004e-04,3.977883509331229953e-04,4.595756662108386017e-04,4.835285663841946946e-04,5.233912549102378870e-04,6.710514410987095156e-04,9.488664275582371112e-04,1.070045085062439234e-03,1.148513120330480050e-03,1.210135080740050917e-03
4.910000000000000000e+02,7.400984080834079005e-04,3.468471229985460895e-04,1.228655287610765437e-03,2.387719958104182370e-04,6.047577196308849169e-07,1.509000000000000000e+03,9.788704038938261104e-04,5.013264122729896907e-04,4.885568795273575364e-04,3.932512850848618111e-04,3.951080070150825513e-04,4.578731142752279237e-04,4.818358681802258005e-04,5.218703712027735050e-04,6.684813823488544669e-04,9.500855463457782242e-04,1.071126985534906874e-03,1.149584640598101844e-03,1.211609618243404164e-03
4.935000000000000000e+02,7.396423730797734453e-04,3.441979064055702541e-04,1.229734929413193014e-03,2.400501835679360598e-04,6.046949306860787277e-07,1.507000000000000000e+03,9.796925566477095865e-04,4.995921895118374126e-04,4.900925563334195684e-04,3.954444666742031912e-04,3.923160252611356609e-04,4.554973355276743492e-04,4.792609605702714522e-04,5.210791193225362567e-04,6.668349136945919296e-04,9.513842782745073837e-04,1.072145033287986776e-03,1.150987517883003425e-03,1.213084598518944382e-03
4.960000000000000000e+02,7.390826786669377072e-04,3.422535949568921202e-04,1.231663447379233297e-03,2.413370834219162630e-04,6.044867937400928624e-07,1.507000000000000000e+03,9.804197620888539973e-04,4.977455952450214171e-04,4.925807687122955901e-04,3.968290837100455870e-04,3.902897878360866686e-04,4.535651822750849573e-04,4.774218559920621256e-04,5.201315410665755066e-04,6.634336207078473735e-04,9.527885733654550349e-04,1.073443427204744767e-03,1.152382442454922065e-03,1.214471703249392917e-03
4.985000000000000000e+02,7.384897240203615104e-04,3.397182114066916070e-04,1.233283598613748797e-03,2.426004174999708894e-04,6.042220350548297829e-07,1.506000000000000000e+03,9.810901415203323456e-04,4.958893065203906752e-04,4.947938745933872862e-04,3.987715126136699034e-04,3.892057798423392487e-04,4.513311381587865141e-04,4.759952465998397225e-04,5.186766559309079292e-04,6.617487212961477901e-04,9.533428080731008725e-04,1.074986100085331946e-03,1.153615502322619243e-03,1.216035068219196427e-03
5.010000000000000000e+02,7.379359701998091650e-04,3.371493917840560645e-04,1.235092408704190417e-03,2.438582254251697506e-04,6.040163302222463109e-07,1.506000000000000000e+03,9.817941956249789156e-04,4.940777447746394144e-04,4.971564385043812520e-04,4.007865784157531005e-04,3.888153665989432426e-04,4.499667101695326585e-04,4.742811240832630953e-04,5.171221948524335182e-04,6.592502524398545071e-04,9.537192882523717408e-04,1.076265960470621733e-03,1.155072861154172754e-03,1.217507926458467719e-03
5.035000000000000000e+02,7.371626335700444919e-04,3.354662928042246900e-04,1.236331687992949955e-03,2.451009779994809822e-04,6.034832377482260155e-07,1.506000000000000000e+03,9.822636115695254199e-04,4.920616555705635640e-04,4.991690544229054633e-04,4.016963407658198019e-04,3.870956007939335979e-04,4.482039192455381329e-04,4.725545593205515466e-04,5.160037254919347697e-04,6.568416954471727447e-04,9.541802711312563374e-04,1.077605383685888759e-03,1.155887310964582616e-03,1.219004311182928261e-03
5.060000000000000000e+02,7.366121771603326152e-04,3.333181576393301742e-04,1.237992101006709549e-03,2.463369282423571592e-04,6.032793817567654575e-07,1.506000000000000000e+03,9.829491054026897202e-04,4.902752489179755101e-04,5.013799238463769337e-04,4.032940195210024410e-04,3.868653507638542856e-04,4.474763031242828186e-04,4.711106453364448257e-04,5.149325364716466832e-04,6.546222792754741605e-04,9.550374945045317756e-04,1.078844560059603972e-03,1.157182758160859486e-03,1.220310724920734610e-03
5.085000000000000000e+02,7.358425599700838720e-04,3.303079341893120691e-04,1.239260000726206479e-03,2.475565533182369992e-04,6.027485201541317255e-07,1.506000000000000000e+03,9.833991132883208169e-04,4.882860066518469270e-04,5.034174407561226071e-04,4.055346257807718028e-04,3.854268920800258086e-04,4.450297674284685355e-04,4.696596993927261172e-04,5.131137880123347924e-04,6.515927340794262519e-04,9.556313980575647463e-04,1.080138737900941974e-03,1.158321888145360124e-03,1.221757007833573598e-03
5.110000000000000000e+02,7.352825881353331578e-04,3.287948684747824695e-04,1.241167765458629692e-03,2.487691092133111135e-04,6.025265541137782593e-07,1.506000000000000000e+03,9.840516973486442172e-04,4.865134789220220443e-04,5.058851773232965346e-04,4.064877196605506883e-04,3.840080553086910853e-04,4.427139112707013826e-04,4.675337604944202700e-04,5.113594728571723303e-04,6.489927024634350051e-04,9.562721075926768283e-04,1.081560820560500263e-03,1.159660666158450525e-03,1.223065704720433878e-03
5.135000000000000000e+02,7.345207723365198334e-04,3.262946514904917932e-04,1.242364431938883674e-03,2.499641131258298105e-04,6.020028228446203694e-07,1.506000000000000000e+03,9.844848854623495897e-04,4.845566592106900230e-04,5.078436596023638405e-04,4.082261208460280402e-04,3.836783314511144744e-04,4.410199103918967570e-04,4.657379432192459024e-04,5.097425627493605517e-04,6.462286516857939722e-04,9.568944760269236256e-04,1.082583343492226659e-03,1.160494366487774352e-03,1.224219108674655561e-03
5.160000000000000000e+02,7.344833130995723864e-04,3.240377394250965656e-04,1.244114946008898111e-03,2.512992226778696541e-04,6.026170365402257822e-07,1.509000000000000000e+03,9.857825357774420948e-04,4.831840904217027323e-04,5.096316329093257243e-04,4.104455736744758209e-04,3.819695760502497795e-04,4.396015253734651858e-04,4.643285714134906517e-04,5.085714638630525492e-04,6.444484579035176684e-04,9.586261396935657087e-04,1.084830085027250384e-03,1.161558148308374297e-03,1.225980641790145546e-03
5.185000000000000000e+02,7.337083662256340365e-04,3.225915936166405995e-04,1.245457788118687877e-03,2.524814545709488998e-04,6.020748515717513275e-07,1.509000000000000000e+03,9.861898207965829905e-04,4.812269116546851366e-04,5.117494218930538404e-04,4.111167726089934370e-04,3.802703875654849029e-04,4.378072531667555355e-04,4.625675725997150300e-04,5.074818842637283771e-04,6.418484277205581748e-04,9.594351079976564094e-04,1.085958731732460363e-03,1.162385807008640189e-03,1.226883907698385432e-03
5.210000000000000000e+02,7.331519616866090643e-04,3.193071688668335049e-04,1.247045855147641295e-03,2.536518227392087124e-04,6.018510461038460162e-07,1.509000000000000000e+03,9.868037844258177767e-04,4.795001389474003520e-04,5.138938934610322307e-04,4.138447928197755595e-04,3.777897527043558865e-04,4.370865536010853252e-04,4.605421909317787793e-04,5.064225541796110253e-04,6.399260682886857669e-04,9.600491329753835625e-04,1.087687934814021273e-03,1.163812389099082344e-03,1.228425975014407756e-03
5.235000000000000000e+02,7.325152162786639125e-04,3.170069542681400328e-04,1.248511753718571605e-03,2.547792589740203507e-04,6.014910128831287134e-07,1.510000000000000000e+03,9.872944752526843174e-04,4.777359573046435618e-04,5.159965374399076926e-04,4.155082620105238797e-04,3.752059431476051365e-04,4.353601430688834335e-04,4.590581426189821435e-04,5.046508845485375401e-04,6.372264433534542780e-04,9.603717720890773621e-04,1.088564565760341551e-03,1.164931501492795767e-03,1.229654416574824062e-03
5.260000000000000000e+02,7.319263938476805280e-04,3.154478793238703945e-04,1.249656864395847465e-03,2.559380350618500584e-04,6.012205238021907824e-07,1.510000000000000000e+03,9.878644289095304780e-04,4.759883587858304696e-04,5.177304705481669371e-04,4.164785145238101335e-04,3.733764109986556523e-04,4.330737468681302945e-04,4.574000515337854362e-04,5.032822952012608667e-04,6.344769014809013494e-04,9.609524989625445107e-04,1.089758900700378346e-03,1.166516489232193856e-03,1.230953589017349994e-03
5.285000000000000000e+02,7.311714017643345526e-04,3.127522813061637641e-04,1.251077100978294047e-03,2.570748984375910190e-04,6.006991221647197613e-07,1.510000000000000000e+03,9.882463002019255174e-04,4.740965033267435336e-04,5.199056992139594949e-04,4.184191204581707885e-04,3.709568615528478124e-04,4.314910459886341716e-04,4.558257291506477723e-04,5.020117326507756751e-04,6.317456602158064670e-04,9.617891262836342691e-04,1.090717926412954758e-03,1.167596508992853202e-03,1.231865590109901005e-03
5.310000000000000000e+02,7.306116709498828264e-04,3.104910344531385631e-04,1.252696819459477896e-03,2.582010304699354974e-04,6.004611858639163541e-07,1.510000000000000000e+03,9.888127014198184322e-04,4.724106404799473290e-04,5.220851485095950699e-04,4.201206364967442633e-04,3.691815463741511647e-04,4.292489093508196547e-04,4.536922134064237232e-04,5.005076092058237782e-04,6.292229080981078058e-04,9.626318414112551569e-04,1.091667235367594063e-03,1.169267321906700173e-03,1.233409391376608837e-03
5.335000000000000000e+02,7.298287588446564569e-04,3.083472724787506567e-04,1.253616721165004382e-03,2.593332619847160854e-04,5.999037580083651306e-07,1.510000000000000000e+03,9.891620208293725423e-04,4.704954968599403715e-04,5.237879623203479246e-04,4.214814863659058003e-04,3.681527090295216268e-04,4.267227800163716817e-04,4.516122078088342126e-04,4.994229473474628631e-04,6.263058822407358310e-04,9.631711804371837198e-04,1.092261372317195924e-03,1.170175790692997266e-03,1.234605622508214194e-03
5.360000000000000000e+02,7.292697790838749416e-04,3.066328881590958981e-04,1.255527427213470101e-03,2.604414494131372204e-04,5.996641592574595387e-07,1.510000000000000000e+03,9.897112284970122163e-04,4.688283296707377213e-04,5.262576481295951590e-04,4.226368909247790436e-04,3.661174208215825553e-04,4.246351112643778408e-04,4.501247434467051741e-04,4.983728819811752324e-04,6.239315648898298861e-04,9.641735397629420511e-04,1.093020239985672930e-03,1.171583470105264091e-03,1.235568455315834988e-03
5.385000000000000000e+02,7.285570082239149411e-04,3.042182739546860104e-04,1.256656271644884413e-03,2.614702944878560592e-04,5.991620291317476383e-07,1.511000000000000000e+03,9.900273027117711087e-04,4.670867137360588820e-04,5.280992634209694721e-04,4.243387342692289308e-04,3.639873077458392523e-04,4.223926208627818714e-04,4.481739575906069136e-04,4.961183323289888002e-04,6.212707568278461002e-04,9.647930135458889422e-04,1.093754113132827709e-03,1.172849612353772403e-03,1.236696780001597185e-03
5.410000000000000000e+02,7.279985942997639061e-04,3.022702330380000750e-04,1.258049190311895165e-03,2.625511729350732989e-04,5.989150717120149750e-07,1.511000000000000000e+03,9.905497672348371509e-04,4.654474213646906072e-04,5.300505960121312593e-04,4.257283612617638311e-04,3.621019943174108861e-04,4.204439859985291341e-04,4.467666462290777619e-04,4.955430333734222800e-04,6.188942401925021054e-04,9.656311884542214102e-04,1.094578321849150977e-03,1.174168136322490145e-03,1.238164833901298856e-03
5.435000000000000000e+02,7.275140370151944721e-04,2.990197441950136962e-04,1.259256062707145296e-03,2.638055382484885171e-04,5.988700360647203449e-07,1.512000000000000000e+03,9.913195752636830976e-04,4.637084987667059550e-04,5.317420256919508240e-04,4.284942928201807759e-04,3.599480052525910224e-04,4.187062225770127278e-04,4.453688137708222889e-04,4.943955019776287473e-04,6.170232708982384840e-04,9.668563784263867851e-04,1.095430037638144873e-03,1.175271907692236346e-03,1.239074474888555511e-03
5.460000000000000000e+02,7.269533585337593397e-04,2.976493656887980728e-04,1.260748971118453785e-03,2.648888398814368749e-04,5.986272829772459935e-07,1.512000000000000000e+03,9.918421984151963230e-04,4.620645186523224647e-04,5.337956125846944448e-04,4.293039928449612669e-04,3.578726174785254693e-04,4.166862104263136229e-04,4.431926142243531501e-04,4.935336065995207149e-04,6.144414075098284748e-04,9.673868389430890277e-04,1.096246655464588795e-03,1.176685314340808605e-03,1.240509224926625602e-03
5.485000000000000000e+02,7.261656124433308289e-04,2.952184874106451341e-04,1.262024756206292292e-03,2.659456059785616166e-04,5.980435620345019590e-07,1.512000000000000000e+03,9.921112184218924997e-04,4.602200064647692123e-04,5.358591437629614627e-04,4.309471250326856948e-04,3.556149621613015062e-04,4.145136956335873342e-04,4.406713292095084051e-04,4.919022026466705021e-04,6.119659174603025130e-04,9.678333370273264858e-04,1.096779567678606579e-03,1.177572292190863946e-03,1.241465547844839779e-03
5.510000000000000000e+02,7.255929229420676621e-04,2.934324313709547904e-04,1.263206267288613559e-03,2.670180990928952905e-04,5.977837550667964483e-07,1.512000000000000000e+03,9.926110220349628442e-04,4.585748238491723716e-04,5.376133443465458970e-04,4.321604915711128717e-04,3.524610773495281350e-04,4.128391991065369989e-04,4.393545998586975265e-04,4.905869564334714794e-04,6.096600213471772139e-04,9.683897670332939234e-04,1.097957323125331279e-03,1.178771200526609322e-03,1.242928627226555548e-03
5.535000000000000000e+02,7.248477168978733481e-04,2.910169521247596837e-04,1.264168694600624823e-03,2.680359462842206507e-04,5.972474811925369935e-07,1.512000000000000000e+03,9.928836631820940530e-04,4.568117706136526975e-04,5.393209777027514751e-04,4.338307647731136645e-04,3.495934130277265342e-04,4.114446853908747649e-04,4.381996510995251628e-04,4.886774650191966218e-04,6.072130891673419148e-04,9.682604131656907635e-04,1.098590515713028905e-03,1.179652128765688000e-03,1.243819284261102895e-03
5.560000000000000000e+02,7.242947431495507958e-04,2.887577187924365418e-04,1.265847453798438780e-03,2.691053302981247946e-04,5.970205537489366614e-07,1.512000000000000000e+03,9.934000734476756446e-04,4.551894128514260012e-04,5.415527106488879838e-04,4.355370243571142540e-04,3.480298184239389420e-04,4.096224933388250351e-04,4.365226762545413035e-04,4.869967888900295387e-04,6.050109334253879912e-04,9.687186116775667018e-04,1.099759519225275688e-03,1.181178371184999146e-03,1.244980746899985568e-03
5.585000000000000000e+02,7.238109323696059706e-04,2.862055858786506494e-04,1.266643788525808690e-03,2.702650526330162197e-04,5.969454644924854085e-07,1.513000000000000000e+03,9.940759850026220819e-04,4.535458797365897509e-04,5.428328561562027190e-04,4.376053464909553212e-04,3.463049625826691955e-04,4.074564982650192473e-04,4.341523312890275014e-04,4.850249737734269343e-04,6.025035757924422641e-04,9.694184391638377765e-04,1.100844553284214145e-03,1.182025773385090954e-03,1.245879403490424966e-03
5.610000000000000000e+02,7.232411562638593923e-04,2.844533345600454071e-04,1.268277278415406344e-03,2.712887551382615545e-04,5.966753587783520377e-07,1.513000000000000000e+03,9.945299114021209468e-04,4.519524011255978378e-04,5.450361221515469517e-04,4.387878217038139851e-04,3.444980868207505611e-04,4.056377337263128132e-04,4.319376128636653834e-04,4.844976555062946639e-04,6.004786376246902362e-04,9.701168992165464184e-04,1.101929666250827701e-03,1.183402614740046909e-03,1.247309485347868931e-03
5.635000000000000000e+02,7.224840237484424655e-04,2.817171694772533166e-04,1.269102680135807083e-03,2.722980187115019938e-04,5.961293755659493396e-07,1.513000000000000000e+03,9.947820424599444593e-04,4.501860050369404717e-04,5.466186563873646174e-04,4.407668542711891489e-04,3.423034207543334661e-04,4.038683410611000873e-04,4.304239850355550583e-04,4.826201677608720451e-04,5.976591132753417482e-04,9.707209519257808256e-04,1.102624285277269654e-03,1.184586674128502428e-03,1.248083572471257773e-03
5.660000000000000000e+02,7.221813422120070122e-04,2.804303745167465779e-04,1.270648977924004452e-03,2.732122440947010482e-04,5.961908213623985538e-07,1.512000000000000000e+03,9.953935863067080603e-04,4.489690981173059640e-04,5.484676357119974395e-04,4.417509676952604343e-04,3.412616487937264096e-04,4.022713852131099975e-04,4.286584855313458156e-04,4.808442438944689310e-04,5.958112248947140897e-04,9.715936183701187612e-04,1.103485603656985696e-03,1.185521677221174248e-03,1.249444371272053194e-03
5.685000000000000000e+02,7.214044534155936248e-04,2.783195859675508107e-04,1.271462877158275597e-03,2.741980442220604951e-04,5.956089528630543979e-07,1.512000000000000000e+03,9.956024976376541200e-04,4.472064091935331297e-04,5.500584237426819727e-04,4.430848674480428141e-04,3.392037957519601458e-04,4.003243961411805931e-04,4.271604498701321367e-04,4.793623942684972403e-04,5.927137604721543530e-04,9.718090325119721918e-04,1.104208143913514104e-03,1.186609076017440100e-03,1.250342619762976389e-03
5.710000000000000000e+02,7.208695915730492943e-04,2.753826349326367003e-04,1.272641737606362410e-03,2.751934985191056273e-04,5.953844296818800520e-07,1.512000000000000000e+03,9.960630900921548132e-04,4.456760930539436670e-04,5.517721460333131159e-04,4.454869566404125940e-04,3.372679513398967608e-04,3.984595935326102549e-04,4.256334168271379867e-04,4.774159802282133998e-04,5.903313742231218204e-04,9.725141645658132942e-04,1.105467893325865923e-03,1.187698608380887821e-03,1.251875416379586575e-03
5.735000000000000000e+02,7.200955853135177290e-04,2.735652206555345620e-04,1.273864136399405211e-03,2.761846319494072567e-04,5.948156029130473694e-07,1.512000000000000000e+03,9.962802172629250941e-04,4.439109533641104723e-04,5.537685510858874824e-04,4.465303646579831670e-04,3.356470979831257433e-04,3.969617860698990966e-04,4.240870957045670677e-04,4.755288559617460538e-04,5.874693447044719661e-04,9.728691083889321736e-04,1.105954423030909486e-03,1.188279135614516780e-03,1.252658288711057909e-03
5.760000000000000000e+02,7.195593660740756074e-04,2.718376374185630610e-04,1.275316683692800370e-03,2.771558776875587111e-04,5.945810618416865863e-07,1.512000000000000000e+03,9.967152437616343726e-04,4.424034883865168963e-04,5.557573176187247631e-04,4.477217286555125464e-04,3.339861500722497495e-04,3.945076754425375087e-04,4.224906091993512586e-04,4.747004812818575665e-04,5.852897429501687388e-04,9.736708439581844184e-04,1.106965033028038540e-03,1.189290613330886478e-03,1.254356588717695127e-03
5.785000000000000000e+02,7.187928109113690851e-04,2.693224037379994204e-04,1.276302762173427878e-03,2.781110842802452660e-04,5.940088802174008232e-07,1.512000000000000000e+03,9.969038951916143511e-04,4.406817266311238192e-04,5.575099512620587932e-04,4.494704071733696647e-04,3.332284625737696820e-04,3.923518483208161389e-04,4.209472505383217173e-04,4.728181145626084896e-04,5.829518518128943725e-04,9.739883613838995436e-04,1.107746551029126789e-03,1.190365068885376873e-03,1.255078658828752153e-03
5.810000000000000000e+02,7.182445207536223425e-04,2.673481586553840667e-04,1.277744201180140834e-03,2.790699028114677362e-04,5.937552022478027215e-07,1.512000000000000000e+03,9.973144235650901329e-04,4.391746179421546063e-04,5.594996804265184916e-04,4.508963620982382758e-04,3.324799539708540798e-04,3.899968774954089474e-04,4.187269796180949919e-04,4.716959595016373256e-04,5.816631152051089659e-04,9.748302882865565082e-04,1.108055547632751147e-03,1.191190281918439722e-03,1.256756017407974733e-03
5.835000000000000000e+02,7.176507924660517797e-04,2.652562640189386656e-04,1.278488874649066215e-03,2.800352938231460823e-04,5.934424257137680436e-07,1.511000000000000000e+03,9.976860862891978078e-04,4.376154986429056973e-04,5.608380821830144351e-04,4.523945284471131141e-04,3.309421983237098618e-04,3.889083281988878638e-04,4.164698164454356589e-04,4.703388603977923417e-04,5.803333779962915363e-04,9.746227959210517974e-04,1.108282354759805880e-03,1.192226293549804046e-03,1.257266519641228857e-03
5.860000000000000000e+02,7.175381459170247604e-04,2.633633768724296048e-04,1.279891361028619558e-03,2.808919264711318728e-04,5.937612652027052816e-07,1.509000000000000000e+03,9.984300723881566874e-04,4.366462194458928876e-04,5.623532151115947977e-04,4.541747690445951556e-04,3.295798267672495887e-04,3.887632079253390874e-04,4.155096989885055810e-04,4.688748228978482620e-04,5.801663634897184828e-04,9.762058478683843972e-04,1.109668355127538556e-03,1.193370758953148829e-03,1.258855414614007536e-03
5.885000000000000000e+02,7.170116202414458057e-04,2.606704666392655953e-04,1.280686019390140599e-03,2.818519303554708946e-04,5.935461742063684693e-07,1.510000000000000000e+03,9.988635505969165919e-04,4.351596898859749112e-04,5.636743991486947930e-04,4.563411536021802105e-04,3.276716970348007830e-04,3.867149961395254919e-04,4.140411376783464546e-04,4.675924118654187960e-04,5.782567619727868157e-04,9.769858859570977085e-04,1.110010433689108964e-03,1.194140854986397871e-03,1.259928477928816317e-03
5.910000000000000000e+02,7.164560326166797286e-04,2.594938268447485028e-04,1.281731523354034518e-03,2.827614155123035181e-04,5.932632647753543075e-07,1.510000000000000000e+03,9.992174481289833009e-04,4.336946171043762105e-04,5.652754907373547895e-04,4.569622057719312258e-04,3.254404107129710397e-04,3.852890409134705047e-04,4.124350000773958848e-04,4.668833003604874266e-04,5.764351795263741602e-04,9.775419392649684937e-04,1.111072985989489982e-03,1.195011586668001452e-03,1.261171638812621457e-03
5.935000000000000000e+02,7.159113804242368817e-04,2.568815025263832268e-04,1.282797766254923245e-03,2.836504965849971182e-04,5.929867088338517787e-07,1.509000000000000000e+03,9.995618770092340542e-04,4.322608838392397635e-04,5.668863858306863630e-04,4.590298778978536549e-04,3.224602177806196006e-04,3.828287000845036485e-04,4.105612024286189941e-04,4.655042534368697914e-04,5.741481363599988327e-04,9.775555555173111484e-04,1.111558147982508096e-03,1.196056275645180971e-03,1.262033996683597495e-03
5.960000000000000000e+02,7.153581620739891348e-04,2.553377172127414656e-04,1.283740910194677452e-03,2.845470932610787216e-04,5.927043483292045991e-07,1.509000000000000000e+03,9.999052553350679107e-04,4.308110688129104132e-04,5.683827481206883171e-04,4.600204448612476692e-04,3.208630102623962464e-04,3.813093930214904383e-04,4.090697008165039734e-04,4.640604502891102238e-04,5.735104125656972657e-04,9.777394285224838121e-04,1.112353272356492780e-03,1.196894500049829231e-03,1.263372580320551181e-03
5.985000000000000000e+02,7.149170662388313951e-04,2.530214663825948993e-04,1.285082716619125260e-03,2.856194069084317310e-04,5.926848572022621244e-07,1.510000000000000000e+03,1.000536473147263126e-03,4.292976593303996641e-04,5.701656503802938645e-04,4.618955998562364958e-04,3.183069300883866501e-04,3.804732275074788807e-04,4.082149854138978923e-04,4.628060383984875827e-04,5.715029921979854384e-04,9.780619208718847272e-04,1.114595803537793070e-03,1.199092413528391994e-03,1.264131693452144167e-03
6.010000000000000000e+02,7.143810100993964064e-04,2.513441795836883854e-04,1.286147332113133073e-03,2.865083308038433993e-04,5.924272512106383523e-07,1.510000000000000000e+03,1.000889340903239697e-03,4.278726792955530071e-04,5.717663220137366668e-04,4.630368305157080209e-04,3.168287778636157061e-04,3.790316559751156947e-04,4.066878850296461179e-04,4.613543218756200443e-04,5.710991207983150781e-04,9.781431577899433322e-04,1.115495036683949916e-03,1.200177956771146005e-03,1.265177558788221131e-03
6.035000000000000000e+02,7.136384100033226884e-04,2.491593087008151723e-04,1.287171509798127039e-03,2.873627762105600107e-04,5.918571453835108697e-07,1.510000000000000000e+03,1.001001186213882699e-03,4.262756337927626777e-04,5.735330997948043501e-04,4.644791013025075161e-04,3.148915741083433079e-04,3.774531554563601119e-04,4.044745389614608460e-04,4.602150210474851904e-04,5.700925220127762288e-04,9.783104605951104763e-04,1.115987192731797244e-03,1.200966691654305370e-03,1.266165686827510749e-03
6.060000000000000000e+02,7.134198194872077691e-04,2.471654169280182423e-04,1.287904724645058457e-03,2.881807753953014289e-04,5.920159981445972242e-07,1.512000000000000000e+03,1.001600594882509198e-03,4.252390440919063402e-04,5.744849051578506879e-04,4.662544025591895268e-04,3.127825085875491923e-04,3.756814712553522293e-04,4.037240296047130486e-04,4.590230717644114430e-04,5.710572341139900530e-04,9.788837100271220032e-04,1.116291294152632532e-03,1.201785673817737637e-03,1.266815968939221954e-03
6.085000000000000000e+02,7.126643840243782752e-04,2.447434496531664919e-04,1.289073123690543223e-03,2.890238637153586887e-04,5.914253180538009974e-07,1.512000000000000000e+03,1.001688247739736855e-03,4.236405203090195864e-04,5.764087396661649477e-04,4.679209343712117833e-04,3.104285664136938508e-04,3.735273789179887997e-04,4.017672019461366022e-04,4.573390066971315306e-04,5.686633910214078120e-04,9.792059675889882350e-04,1.116646445901237810e-03,1.202533605194550494e-03,1.267925521739602735e-03
6.110000000000000000e+02,7.123576021268842109e-04,2.433362900415803011e-04,1.290005646425024287e-03,2.899162905335170379e-04,5.915048088246789471e-07,1.513000000000000000e+03,1.002273892660401249e-03,4.224413115933671730e-04,5.776480442981400763e-04,4.690213120853039099e-04,3.087601831391154094e-04,3.721573516856024281e-04,4.006738834569561819e-04,4.562585055756163870e-04,5.664801871865104976e-04,9.798405534868670670e-04,1.120864425751090260e-03,1.203403910722089781e-03,1.268908903213040399e-03
6.135000000000000000e+02,7.116193716053118750e-04,2.418500690679467797e-04,1.290831771722936085e-03,2.907725602542480647e-04,5.909508118407492447e-07,1.513000000000000000e+03,1.002391931859560048e-03,4.208468113510638103e-04,5.792124001176242104e-04,4.697693025373650953e-04,3.068307385757052756e-04,3.704237694477381508e-04,3.991077697087419465e-04,4.546526374423880417e-04,5.636108458213657255e-04,9.798095803454076862e-04,1.121498659451445777e-03,1.204512379528917872e-03,1.269820415297284472e-03
6.160000000000000000e+02,7.111013193549845218e-04,2.396065567033690683e-04,1.291839795164449831e-03,2.916013073235610787e-04,5.906964088212097799e-07,1.513000000000000000e+03,1.002702626678545709e-03,4.195000120314234431e-04,5.807384758094653095e-04,4.714947626516154534e-04,3.054627167213895913e-04,3.694065352901056100e-04,3.970842383724997125e-04,4.538085064397122045e-04,5.635902961717519349e-04,9.802333703582473846e-04,1.122361970733886391e-03,1.205156869244956592e-03,1.270731060362505563e-03
6.185000000000000000e+02,7.107432514272001402e-04,2.374708908268015003e-04,1.292778198388430970e-03,2.923528669583202468e-04,5.906261682680574048e-07,1.513000000000000000e+03,1.003096118385520333e-03,4.183903844688798934e-04,5.820349469612308294e-04,4.732723606003986670e-04,3.032021793750691347e-04,3.683187786295676882e-04,3.955232570865640607e-04,4.523443979951065211e-04,5.624432384023899875e-04,9.807728027545745998e-04,1.122323000026816380e-03,1.205871448478581815e-03,1.271472626552273876e-03
6.210000000000000000e+02,7.102541138968900816e-04,2.367185461413366286e-04,1.293664234589978011e-03,2.931352457557380572e-04,5.903891786117334586e-07,1.513000000000000000e+03,1.003389359652628139e-03,4.171188681411520244e-04,5.834101206930879290e-04,4.735355677555534801e-04,3.025466098847083281e-04,3.674927839787439816e-04,3.947147022983430180e-04,4.509649423805967223e-04,5.615215354073528316e-04,9.810814894737585837e-04,1.122737657365000929e-03,1.206747289405475047e-03,1.272792063610846429e-03
6.235000000000000000e+02,7.097765059726773460e-04,2.346603425275904718e-04,1.294536681855697115e-03,2.938506170727316850e-04,5.901308735848071586e-07,1.512000000000000000e+03,1.003627123045408923e-03,4.159258888999456611e-04,5.847601758830197694e-04,4.751161634450868742e-04,3.010176939810767010e-04,3.669590255104687726e-04,3.936416755963150242e-04,4.495727189577176583e-04,5.613078401922797205e-04,9.811529525305866337e-04,1.123492105695121082e-03,1.207060427165321812e-03,1.273424102691952161e-03
6.260000000000000000e+02,7.095757401048023629e-04,2.326203665071984838e-04,1.295222876514725988e-03,2.945163002095714869e-04,5.902375820344126591e-07,1.511000000000000000e+03,1.004092040314373850e-03,4.150594398952308760e-04,5.856471364099236250e-04,4.769553735976038520e-04,3.026611481400916324e-04,3.656396954711501387e-04,3.925967869676222463e-04,4.493094366488594891e-04,5.612286390349677245e-04,9.814106954458808388e-04,1.124088644950292908e-03,1.207917975752540157e-03,1.274419079766350368e-03
6.285000000000000000e+02,7.088967264648652440e-04,2.321872231858505429e-04,1.296283403278001341e-03,2.952508425069532479e-04,5.897076287936677302e-07,1.511000000000000000e+03,1.004147568971818383e-03,4.136458839579119960e-04,5.873866768131360975e-04,4.767095032790146739e-04,3.002160224566607851e-04,3.645227523382498489e-04,3.915106720534459041e-04,4.482659293669286754e-04,5.606231708182225250e-04,9.820344035883377815e-04,1.124228167685394335e-03,1.208239850625892481e-03,1.275297772555576475e-03
6.310000000000000000e+02,7.084146524496779274e-04,2.314264121681205055e-04,1.297392165673440755e-03,2.959932662817690244e-04,5.894633334895480976e-07,1.511000000000000000e+03,1.004407918731446952e-03,4.124213861679089030e-04,5.889775132237628271e-04,4.769882402815574219e-04,2.975995175251792404e-04,3.633697296011503255e-04,3.903128424799236868e-04,4.473867828849751932e-04,5.579345736170192825e-04,9.819832135506923951e-04,1.124459332254595110e-03,1.208891688010490292e-03,1.276325474935634469e-03
6.335000000000000000e+02,7.077444815739807309e-04,2.304636243511848533e-04,1.298009024713385126e-03,2.966977488658362129e-04,5.889318053804777268e-07,1.511000000000000000e+03,1.004442230439816890e-03,4.110467327081445180e-04,5.902645431394043952e-04,4.772808572227958505e-04,2.967344126353514472e-04,3.625775942893703137e-04,3.888346268643137239e-04,4.462304710868431881e-04,5.564847232602861821e-04,9.820274594190018733e-04,1.124545515729765332e-03,1.209674175506947075e-03,1.276894721027197139e-03
6.360000000000000000e+02,7.072785207427960928e-04,2.285803760332413392e-04,1.299150629349990092e-03,2.973893875103979646e-04,5.886833537079274143e-07,1.511000000000000000e+03,1.004667908253194112e-03,4.098891332323981282e-04,5.918721086071939991e-04,4.786981447095547265e-04,2.956227111201780930e-04,3.608645997447510064e-04,3.879427351109200053e-04,4.454517147978597109e-04,5.558274495205529995e-04,9.825161640390879872e-04,1.125215530015101625e-03,1.209962580006693038e-03,1.278045931666962768e-03
6.385000000000000000e+02,7.065840692118511039e-04,2.275284695281365390e-04,1.299857429601979607e-03,2.981058381785355363e-04,5.881281376201053343e-07,1.511000000000000000e+03,1.004689907390386586e-03,4.084782310333155675e-04,5.932733603901285029e-04,4.790555996837145649e-04,2.939205326319689984e-04,3.599442614872447885e-04,3.871738855513626957e-04,4.441556463130380333e-04,5.543473122799457819e-04,9.828783232737085471e-04,1.125501928806836019e-03,1.210542715481037479e-03,1.278793716808364041e-03
6.410000000000000000e+02,7.063107515106115857e-04,2.258440859553394187e-04,1.300810328375877171e-03,2.988026271798627080e-04,5.881578877090730435e-07,1.510000000000000000e+03,1.005113378690474348e-03,4.075081243307488777e-04,5.944995768652655858e-04,4.804666655552721670e-04,2.931846679516256411e-04,3.591372877172990829e-04,3.865288168056229450e-04,4.436213336462482165e-04,5.542615904058449932e-04,9.830379154918270686e-04,1.126802886838395353e-03,1.211710593806585023e-03,1.279531526836046994e-03
6.435000000000000000e+02,7.056145622948241164e-04,2.241791884516478918e-04,1.301785079149143150e-03,2.995360019657155540e-04,5.876137269961212500e-07,1.510000000000000000e+03,1.005150564260539562e-03,4.060785603291085623e-04,5.961705168543190341e-04,4.814353738431762517e-04,2.915479064614861322e-04,3.582826072416125940e-04,3.842254876158681222e-04,4.428786249262147367e-04,5.535820650133199770e-04,9.834278122233196771e-04,1.127424511677308514e-03,1.212429507952525205e-03,1.280029606792219572e-03
6.460000000000000000e+02,7.051321634771389683e-04,2.218303024175546033e-04,1.302509558727007674e-03,3.002281670418673575e-04,5.873483202552700239e-07,1.510000000000000000e+03,1.005360330519006326e-03,4.049039964352716108e-04,5.973773952498687059e-04,4.833018610595843649e-04,2.903518440691531125e-04,3.573496130566411206e-04,3.833455761422089702e-04,4.420353076548185780e-04,5.524852888260461080e-04,9.839182640258737223e-04,1.128487444042190670e-03,1.212596258025213855e-03,1.280719446460731490e-03
6.485000000000000000e+02,7.044420309079783274e-04,2.196133004811757616e-04,1.303125918390007736e-03,3.009526371553979964e-04,5.868110647205457753e-07,1.510000000000000000e+03,1.005394668063376270e-03,4.034893937525803310e-04,5.986838874820294082e-04,4.848287304268025658e-04,2.885178047297763215e-04,3.563121558256272087e-04,3.816883963806646553e-04,4.419199434923124707e-04,5.510862713584854886e-04,9.840703019663580350e-04,1.129097305193283969e-03,1.213748946227454634e-03,1.281629282852591667e-03
6.510000000000000000e+02,7.039340052171689545e-04,2.182145652616408749e-04,1.304084323082316168e-03,3.016682642821099216e-04,5.865268253760662393e-07,1.510000000000000000e+03,1.005602269499278768e-03,4.022657409350590329e-04,6.001503178651472134e-04,4.857194399555280796e-04,2.868676011190602389e-04,3.549976398408950730e-04,3.810717317519183613e-04,4.405554722220221455e-04,5.497289493569968571e-04,9.845816815301762590e-04,1.130068707558940172e-03,1.214179543350135193e-03,1.282203597568307976e-03
6.535000000000000000e+02,7.034577474977466403e-04,2.151436001223154450e-04,1.304775198006990350e-03,3.023184639309001946e-04,5.862492561481426211e-07,1.509000000000000000e+03,1.005776211428646835e-03,4.011392835668464458e-04,6.013174505092437096e-04,4.883141473754311953e-04,2.846017890721058274e-04,3.530608391451709772e-04,3.800634243088803319e-04,4.399706259960024617e-04,5.498212624052426422e-04,9.846647664477662602e-04,1.130500997906162212e-03,1.214718017818145228e-03,1.282847163460574223e-03
6.560000000000000000e+02,7.029735174649241747e-04,2.140044092347698028e-04,1.305861567116553329e-03,3.030099706339027055e-04,5.859868085605662819e-07,1.509000000000000000e+03,1.005983488098826772e-03,3.999635468310214692e-04,6.028880496516291539e-04,4.889691082301543448e-04,2.839660162363561976e-04,3.508737581786121502e-04,3.785188135419909864e-04,4.395013026557395195e-04,5.493563444545842981e-04,9.850770126872889377e-04,1.131007524663887485e-03,1.215453998945660368e-03,1.283590105365818969e-03
6.585000000000000000e+02,7.022829500203098523e-04,2.119676908437933031e-04,1.306241058624435904e-03,3.036468288562737899e-04,5.854027385637002347e-07,1.509000000000000000e+03,1.005929778876583696e-03,3.986361211640360625e-04,6.039581086041260517e-04,4.903152591765165763e-04,2.821568424680437185e-04,3.496081645904225671e-04,3.771292160348014579e-04,4.390871248749660593e-04,5.485804046326683099e-04,9.848194099628365238e-04,1.131349463455537645e-03,1.216135025294094209e-03,1.284165807595528518e-03
6.610000000000000000e+02,7.019425151153776488e-04,2.096816095133200244e-04,1.307176694186970014e-03,3.043251252654131521e-04,5.853370763943115784e-07,1.508000000000000000e+03,1.006267640380790855e-03,3.976173898499644967e-04,6.052341790715923655e-04,4.922609056020576515e-04,2.809162958497736940e-04,3.481983166343710959e-04,3.759686964498682241e-04,4.379186445876541173e-04,5.484196991206204130e-04,9.852705473203677428e-04,1.132171512682703324e-03,1.216639898084793643e-03,1.285308612570289178e-03
6.635000000000000000e+02,7.015853695228858270e-04,2.077156573802944048e-04,1.307794951685341354e-03,3.049357559636818376e-04,5.852078459937064448e-07,1.506000000000000000e+03,1.006521125486567556e-03,3.966496135592039894e-04,6.062095821624555268e-04,4.938697121425913951e-04,2.792117533678232242e-04,3.470105275505471105e-04,3.754615587726448014e-04,4.374094995682402225e-04,5.475924003251818155e-04,9.853913395644646120e-04,1.132411608408080694e-03,1.217186540068707730e-03,1.285644150694380651e-03
6.660000000000000000e+02,7.009435751600117271e-04,2.066827794428355216e-04,1.308552104880973200e-03,3.056014094444111729e-04,5.847141170125095697e-07,1.506000000000000000e+03,1.006544984604423008e-03,3.953421657156005542e-04,6.076085297209614725e-04,4.942607957171762326e-04,2.782196297766139021e-04,3.454541034608869690e-04,3.738198721866211097e-04,4.372012126813414686e-04,5.462619791311747186e-04,9.853607507813249254e-04,1.132946599664223135e-03,1.217599471972290875e-03,1.286361285408809405e-03
6.685000000000000000e+02,7.001578523236618150e-04,2.022978481129459119e-04,1.308784225786948285e-03,3.061773829306200265e-04,5.839656079887263193e-07,1.507000000000000000e+03,1.006335235254281896e-03,3.939804693930417886e-04,6.086263734632864700e-04,4.978600042107159031e-04,2.776612917000924764e-04,3.433061811189304911e-04,3.719657466340352313e-04,4.361044273368975144e-04,5.460543283972454053e-04,9.852847730016677831e-04,1.132801951380503144e-03,1.218025605129045147e-03,1.286581174196538236e-03
6.710000000000000000e+02,6.993476899646285192e-04,1.977736899571234626e-04,1.309515927123300469e-03,3.068357696397595695e-04,5.832353809892857745e-07,1.507000000000000000e+03,1.006183459604388089e-03,3.925119203248689497e-04,6.101682371586719493e-04,5.015740000075050295e-04,2.754484219044472200e-04,3.422255853734478318e-04,3.698527990192676290e-04,4.345390032024054714e-04,5.459690351257277287e-04,9.851966886745494936e-04,1.133172136091402252e-03,1.218164974380472670e-03,1.287108898520497721e-03
6.735000000000000000e+02,6.983150606041303547e-04,1.926243578156121999e-04,1.309703526484057258e-03,3.074534362946437630e-04,5.821715393559348932e-07,1.507000000000000000e+03,1.005768496898774064e-03,3.908616243094865917e-04,6.113884658799269029e-04,5.056907027885181819e-04,2.728251884055060174e-04,3.386594260180509665e-04,3.683663936504375132e-04,4.330538315505519159e-04,5.451041015610704572e-04,9.846111472558679092e-04,1.133521491625874306e-03,1.218250624296459512e-03,1.287270344821123775e-03
6.760000000000000000e+02,6.974853379773766297e-04,1.872462812562541155e-04,1.309884311623062516e-03,3.080109760480481034e-04,5.813565580594867207e-07,1.507000000000000000e+03,1.005496314025424841e-03,3.894743619293285263e-04,6.123989736456858859e-04,5.102390567211224871e-04,2.722402276950291545e-04,3.362778868018124361e-04,3.658136296442595172e-04,4.331982171310535699e-04,5.434650515354066133e-04,9.843255828589100951e-04,1.134583080400553392e-03,1.218103227491370904e-03,1.287350276849851677e-03


==> figures/data/3d/gr1_p180_model_equation_subset0_collagen_mass_fraction.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,7.549256489233855533e-06,9.461780527021706560e-13,5.425167058074982295e-05,4.987666015949804067e-06,8.186808582690007909e-11,4.000000000000000000e+00,1.253692250518365875e-05,2.561590473284051465e-06,4.670241409151596742e-05,7.549255543055802599e-06,1.788504194120133440e-07,8.786105086929494424e-07,1.695561791225827569e-06,3.892239279538621107e-06,7.008219734312621960e-06,1.015986763208355834e-05,1.356879407231276956e-05,1.653945989214432720e-05,2.419585971006131040e-05
-1.965000000000003695e+02,5.261872910405636199e-05,1.337719640862430819e-11,2.365773890209469613e-04,2.520902910237250843e-05,3.404225800810333265e-09,4.000000000000000000e+00,7.782775820642887381e-05,2.740970000168385355e-05,1.839586599168905993e-04,5.261871572685995058e-05,1.806225935653317273e-06,8.557289500275936048e-06,1.649944243377845211e-05,3.529924898577773047e-05,5.459559607860510331e-05,6.980638541166203268e-05,8.234129488472157062e-05,9.164181781480914462e-05,1.138685229304947790e-04
-1.940000000000003979e+02,7.222785090553033346e-05,1.913574373361095496e-12,4.383737934336962255e-04,4.284223376062560332e-05,7.052319440031611007e-09,4.000000000000000000e+00,1.150700846661559436e-04,2.938561714490473014e-05,3.661459425281658785e-04,7.222784899195595909e-05,1.715662717531488300e-06,8.383292948292113812e-06,1.646313286230794218e-05,3.784949911098959478e-05,7.168810404225336433e-05,1.012615324536544686e-04,1.256412176531925462e-04,1.440731373837818015e-04,1.883643419047305485e-04
-1.915000000000003979e+02,9.085821078056997607e-05,1.271602691250953484e-10,6.217209676808023271e-04,5.788803713850348000e-05,1.160623930999523860e-08,4.000000000000000000e+00,1.487462479190734561e-04,3.297017364206649608e-05,5.308627569002323781e-04,9.085808362030084527e-05,1.959556088866468332e-06,9.489486809064085089e-06,1.874256754891511273e-05,4.414038733056313172e-05,8.725545478024656016e-05,1.288602152483317280e-04,1.641491766312592776e-04,1.914124462132597989e-04,2.563725946414804695e-04
-1.890000000000003979e+02,1.084527070312776115e-04,5.407638969928725687e-10,7.840083635288107788e-04,7.147009181767873659e-05,1.686996368683955797e-08,4.000000000000000000e+00,1.799227988489563346e-04,3.698261521359887496e-05,6.755556564975331944e-04,1.084521662673806121e-04,2.167119703937885675e-06,1.053473509913478800e-05,2.066108439540373539e-05,5.100953075430275717e-05,1.024384635760656884e-04,1.541637590529157040e-04,1.993073100232507994e-04,2.346689959497179302e-04,3.183753884879165054e-04
-1.865000000000003979e+02,1.244264175173804415e-04,7.160057031376466785e-10,9.274860946997921058e-04,8.371009392658053968e-05,2.248931320140640986e-08,4.000000000000000000e+00,2.081365114439609812e-04,4.071632359079990185e-05,8.030596771824116643e-04,1.244257015116773091e-04,2.264358743409726593e-06,1.131823197868659481e-05,2.237547516825196946e-05,5.742136434051869703e-05,1.164063823868480394e-04,1.768696165012481267e-04,2.309820520322499468e-04,2.737403827870491468e-04,3.744538018725262389e-04
-1.840000000000003979e+02,1.390546727344226668e-04,4.061662034591449685e-10,1.054799358516082851e-03,9.483053113892164765e-05,2.832903164536737441e-08,4.000000000000000000e+00,2.338852038733443145e-04,4.422414159550101917e-05,9.157446857816602115e-04,1.390542665682192132e-04,2.368888497886700750e-06,1.188606378311234793e-05,2.413466508995136393e-05,6.361597906698465092e-05,1.291399410613942953e-04,1.974653497770953838e-04,2.599115257563475146e-04,3.092875181067202277e-04,4.256758850822064521e-04
-1.815000000000003979e+02,1.521644083565643719e-04,6.960898592695134086e-10,1.167420291329066082e-03,1.048396646611009551e-04,3.414536245675537851e-08,4.000000000000000000e+00,2.570040730176653405e-04,4.732474369546341684e-05,1.015255882972501602e-03,1.521637122667051159e-04,2.465272869272642624e-06,1.254205841956857658e-05,2.577531524181639837e-05,6.915835740044458445e-05,1.406276598689003732e-04,2.158146595282443728e-04,2.860092901831717545e-04,3.415631042614685679e-04,4.717157925290042754e-04
-1.790000000000003979e+02,1.641472447813465720e-04,1.053855101243050016e-09,1.267515481363895883e-03,1.139522838031584466e-04,3.992944095326287730e-08,4.000000000000000000e+00,2.780995285845050185e-04,5.019496097818812539e-05,1.103368236582549311e-03,1.641461909262453237e-04,2.691409508897877740e-06,1.336160789985867040e-05,2.737042736521346308e-05,7.428669590428356646e-05,1.510825336434878257e-04,2.325238699711561999e-04,3.098708240881902247e-04,3.707305149452871994e-04,5.138925222365257851e-04
-1.765000000000003979e+02,1.748935168108451711e-04,4.625213242350545747e-10,1.356157871320437221e-03,1.221802205018111180e-04,4.551574850433659326e-08,4.000000000000000000e+00,2.970737373126562620e-04,5.271329630903405310e-05,1.181264354509592050e-03,1.748930542895209251e-04,2.885392802026678022e-06,1.409381184167173580e-05,2.885595282093798131e-05,7.874377974994890980e-05,1.602844926711085118e-04,2.473394184888440673e-04,3.314470759355638398e-04,3.971733648473729761e-04,5.517491578384499168e-04
-1.740000000000003979e+02,1.847172076732510055e-04,3.683151690108745532e-10,1.435033533344595106e-03,1.297116875686044198e-04,5.094556870249814323e-08,4.000000000000000000e+00,3.144288952418554254e-04,5.500552010464658569e-05,1.250316325671344073e-03,1.847168393580820060e-04,3.083679566685387300e-06,1.497616334311558567e-05,3.036557487726515063e-05,8.296851814594330193e-05,1.687783548088882322e-04,2.608532146199211369e-04,3.510139335758586635e-04,4.214639493471586786e-04,5.865152305414278715e-04
-1.715000000000003979e+02,1.935441215028472280e-04,2.458754961393997527e-10,1.504943455749044529e-03,1.365464702554704181e-04,5.610426550753694640e-08,4.000000000000000000e+00,3.300905917583176461e-04,5.699765124737680988e-05,1.311399334246197328e-03,1.935438756273510767e-04,3.109870408176506722e-06,1.565449651433333336e-05,3.172403235304817478e-05,8.668481001013222291e-05,1.763122198802876718e-04,2.729323578037146981e-04,3.688632329295389741e-04,4.432790415905595916e-04,6.182581689333077743e-04
-1.690000000000003979e+02,2.016699039037134309e-04,7.748158387342118263e-10,1.567282816953296815e-03,1.428401888988615944e-04,6.107406970519547398e-08,4.000000000000000000e+00,3.445100928025749982e-04,5.882971500485183647e-05,1.365612913049583411e-03,2.016691290878746905e-04,3.311889863547022531e-06,1.631122486865259547e-05,3.298625706869399456e-05,9.009960187874877782e-05,1.831927045453196721e-04,2.838807710186911390e-04,3.854119293072937155e-04,4.633418392294943642e-04,6.466638424366876955e-04
-1.665000000000003979e+02,2.089813458706132475e-04,2.373363564689386877e-10,1.622559772677357407e-03,1.485705367660288911e-04,6.574640731683879433e-08,4.000000000000000000e+00,3.575518826366421658e-04,6.041080910458435636e-05,1.413578426806744214e-03,2.089811085342567877e-04,3.399986991534619652e-06,1.699172875110765036e-05,3.419598970588638470e-05,9.321882773108465677e-05,1.893854676820427006e-04,2.936454022580689614e-04,4.004383572400547348e-04,4.818185076442362317e-04,6.732549047391511938e-04
-1.640000000000003979e+02,2.157523151566071546e-04,2.074066229457451008e-09,1.671939170397609108e-03,1.538820471397944159e-04,7.022874592736984125e-08,4.000000000000000000e+00,3.696343622964015706e-04,6.187026801681273867e-05,1.456186855241001872e-03,2.157502410903777094e-04,3.478284152922562361e-06,1.751327434119670528e-05,3.542428959896281682e-05,9.606877900345789346e-05,1.949665287960686494e-04,3.026857504977858992e-04,4.144282740326301348e-04,4.990435956108193582e-04,6.978578378478740574e-04
-1.615000000000003979e+02,2.218585211149036592e-04,8.303786181473583970e-11,1.715730257620765595e-03,1.587302228925868133e-04,7.441648705082242931e-08,4.000000000000000000e+00,3.805887440074904454e-04,6.312829822231684593e-05,1.493871736505861855e-03,2.218584380770418350e-04,3.633953304591754025e-06,1.806882067978378485e-05,3.639538864519005886e-05,9.852021416793224802e-05,2.000500642072433469e-04,3.106982154623210389e-04,4.271155426178842654e-04,5.145255012413494766e-04,7.200970852814245551e-04
-1.589999999999999716e+02,2.275589256817245971e-04,1.594343430630032737e-09,1.754940106671063448e-03,1.632512653105970589e-04,7.843404028293160852e-08,4.000000000000000000e+00,3.908101909923216832e-04,6.430766037112753820e-05,1.527381180989338932e-03,2.275573313382939634e-04,3.870430624574414073e-06,1.855220586698535926e-05,3.735155454206687709e-05,1.009055200653709733e-04,2.047889517627829166e-04,3.181699599341454468e-04,4.387160185978311393e-04,5.289405585982704912e-04,7.407283452137256204e-04
-1.564999999999999716e+02,2.326994884594992777e-04,7.545754482588723792e-10,1.789693035358084052e-03,1.673886842546808335e-04,8.216802354582590274e-08,4.000000000000000000e+00,4.000881727141801384e-04,6.531080420481844419e-05,1.556993546898584801e-03,2.326987338840510100e-04,3.849284825554751571e-06,1.897560087851806151e-05,3.831452275985499566e-05,1.030878819267507017e-04,2.090060876501001474e-04,3.249304918030091458e-04,4.494592363620334959e-04,5.424573779425879115e-04,7.607728111760973756e-04
-1.539999999999999716e+02,2.375387710013163677e-04,1.946647847973332051e-09,1.820887078462797657e-03,1.712727321316960170e-04,8.575901650067151264e-08,4.000000000000000000e+00,4.088115031330123847e-04,6.626603886962035075e-05,1.583348307461481235e-03,2.375368243534684053e-04,3.903802240426914216e-06,1.939945656048156143e-05,3.919132404352855320e-05,1.050095856848620019e-04,2.130235718678990197e-04,3.312414712587558908e-04,4.596537823812691715e-04,5.547406721287152787e-04,7.788955779560920991e-04
-1.514999999999999716e+02,2.419176158470834207e-04,3.311653545165693177e-09,1.848537945663164669e-03,1.748368092465620862e-04,8.909204272465572621e-08,4.000000000000000000e+00,4.167544250936454798e-04,6.708080660052133447e-05,1.606620329816081140e-03,2.419143041935382531e-04,4.025000444461353355e-06,1.988171016110640900e-05,4.009215399313599358e-05,1.067054219275257978e-04,2.166573209941057899e-04,3.369486381229599091e-04,4.690033246124339470e-04,5.661948914508737381e-04,7.953110218056148656e-04
-1.489999999999999716e+02,2.401614033442433334e-04,3.129513591937176911e-10,1.862067747728536225e-03,1.753637456971279557e-04,8.842994296120332023e-08,4.000000000000000000e+00,4.155251490413712891e-04,6.479765764711537760e-05,1.621906344384293000e-03,2.401610903928841432e-04,3.984301421378675485e-06,1.999053342942936132e-05,4.068051497645052463e-05,1.050855111840128718e-04,2.133127662708262035e-04,3.329423730871483317e-04,4.682869597293473672e-04,5.676921275611674245e-04,8.019765993910837843e-04
-1.464999999999999716e+02,2.441643586474220385e-04,6.816051932618486723e-10,1.886022995635780637e-03,1.786084715832179459e-04,9.151722015500010965e-08,4.000000000000000000e+00,4.227728302306399573e-04,6.555588706420409253e-05,1.641858636988358707e-03,2.441636770422287990e-04,3.957443190304870640e-06,2.034214739522549002e-05,4.139834407625713625e-05,1.066890689137222573e-04,2.165709737357394147e-04,3.382545280258118401e-04,4.767648378120225758e-04,5.782091468274760601e-04,8.168869165205392162e-04
-1.439999999999999716e+02,2.479583759014233240e-04,3.632973541597003869e-10,1.907592821362474617e-03,1.816749228039007806e-04,9.448913375547486566e-08,4.000000000000000000e+00,4.296332987053241045e-04,6.628345309752254342e-05,1.659634445461051402e-03,2.479580126040691556e-04,4.065957450184206937e-06,2.061651982586902966e-05,4.208975438595494558e-05,1.082043123132448283e-04,2.196915485094165922e-04,3.431229444707164914e-04,4.846729402344112270e-04,5.882910629551377484e-04,8.300717832665488851e-04
-1.414999999999999716e+02,2.513941221787020504e-04,7.935351326187285535e-10,1.926655749661709653e-03,1.844937293978531079e-04,9.723694085312840133e-08,4.000000000000000000e+00,4.358878515765551853e-04,6.690039278084894251e-05,1.675261627483007549e-03,2.513933286435694270e-04,4.144787728265914198e-06,2.095696753822883361e-05,4.285200831502387664e-05,1.095540482076250003e-04,2.225517514250004874e-04,3.476428356300959922e-04,4.918969428463397606e-04,5.975969996344320228e-04,8.428121508812381341e-04
-1.389999999999999716e+02,2.546957144189696616e-04,9.577252822047721939e-10,1.943893619051228604e-03,1.871817366980546061e-04,9.990690949668915845e-08,4.000000000000000000e+00,4.418774511170242949e-04,6.751397772091505549e-05,1.689197904632258997e-03,2.546947566936874434e-04,4.250271135835515624e-06,2.120159525552769205e-05,4.345076402635027576e-05,1.108550945977711938e-04,2.252359024210372370e-04,3.520864898823328768e-04,4.987312447125475138e-04,6.057840984958804504e-04,8.548699037097219275e-04
-1.364999999999999716e+02,2.576784935010465144e-04,5.382040858129900830e-10,1.959084728162857527e-03,1.896517619599062123e-04,1.023659968274658148e-07,4.000000000000000000e+00,4.473302554609527538e-04,6.802673154114030206e-05,1.701406234661810958e-03,2.576779552969607240e-04,4.294695262919025356e-06,2.149774426044107891e-05,4.400027484973139270e-05,1.120359319795664177e-04,2.276965779713357183e-04,3.561076849117115312e-04,5.048362133482062241e-04,6.139088615597869782e-04,8.653275922115376663e-04
-1.339999999999999716e+02,2.605626063398993404e-04,1.364355637708360682e-09,1.972857184934272493e-03,1.920161504787966183e-04,1.047630738673372103e-07,4.000000000000000000e+00,4.525787568186959587e-04,6.854645586110272217e-05,1.712294578594373206e-03,2.605612419842616499e-04,4.282751376055836101e-06,2.174987121450437920e-05,4.448978664039080015e-05,1.131455261285623225e-04,2.301577561446716555e-04,3.599643828512910865e-04,5.108497570978384836e-04,6.213742615033224182e-04,8.762346998703375058e-04
-1.314999999999999716e+02,2.631704932341766626e-04,3.623876778155385816e-09,1.984969749066722335e-03,1.941905560096841854e-04,1.069686805524701199e-07,4.000000000000000000e+00,4.573610492438608208e-04,6.897993722449247719e-05,1.721799255832545672e-03,2.631668693573985230e-04,4.280412997941457802e-06,2.189881296769639958e-05,4.498335546812820535e-05,1.140207251113938171e-04,2.324043082085520701e-04,3.634286766813545088e-04,5.163492018965671043e-04,6.283792894013987690e-04,8.861881757833702748e-04
-1.289999999999999716e+02,2.657126349379354872e-04,1.758601211437637340e-09,1.995993656272242438e-03,1.962812891863006384e-04,1.091295488502967769e-07,4.000000000000000000e+00,4.619939241242361255e-04,6.943134575163484876e-05,1.730281021334306897e-03,2.657108763367240552e-04,4.348123717164023150e-06,2.208712366591263101e-05,4.537114158319558306e-05,1.149971592854340014e-04,2.344904419597792253e-04,3.668895964403733447e-04,5.214845040580748034e-04,6.350499592988176258e-04,8.944529948741999567e-04
-1.264999999999999716e+02,2.679976446305443270e-04,2.146545149414451563e-09,2.005632637782116864e-03,1.981979480464949326e-04,1.111051641373606073e-07,4.000000000000000000e+00,4.661955926770392595e-04,6.979969658404939440e-05,1.737634993151572537e-03,2.679954980853949077e-04,4.382730163180977721e-06,2.236243251137060768e-05,4.570357888181045356e-05,1.158962039286076597e-04,2.363641349355142076e-04,3.700680740805960224e-04,5.262302639451821524e-04,6.410509826831788582e-04,9.030898847796318702e-04
-1.239999999999999716e+02,2.702529937040698354e-04,7.890680371614410557e-09,2.014465948461701978e-03,2.000536126919394506e-04,1.130581285571085051e-07,4.000000000000000000e+00,4.703066063960092860e-04,7.019938101213038474e-05,1.744212954757632088e-03,2.702451030236982001e-04,4.409376503869899953e-06,2.260933412709485108e-05,4.606954745517684253e-05,1.167116611703710035e-04,2.382012816255362647e-04,3.731733966412738887e-04,5.308760551095042038e-04,6.469468680057947592e-04,9.113706663706702292e-04
-1.214999999999999716e+02,2.722895344944613262e-04,1.275819216907667258e-09,2.028370573438080700e-03,2.017604273503182115e-04,1.148488606397935187e-07,4.000000000000000000e+00,4.740499618447795377e-04,7.052910714414311472e-05,1.756081038943619428e-03,2.722882586752443978e-04,4.467755572212942399e-06,2.288048039875555676e-05,4.645252512214342281e-05,1.174457445910939934e-04,2.398380948354621590e-04,3.759116445495585147e-04,5.352262221134906602e-04,6.521621547404102314e-04,9.195823612529904724e-04
-1.189999999999999716e+02,2.786135992217108628e-04,3.467352122942119268e-09,2.042407843895383684e-03,2.054272180248650586e-04,1.198258795767115555e-07,4.000000000000000000e+00,4.840408172465758942e-04,7.318638119684580420e-05,1.763794244673672768e-03,2.786101318695879394e-04,4.541699824709642788e-06,2.309061940380936520e-05,4.688900886367541643e-05,1.203350104096033337e-04,2.463932249742904149e-04,3.852636691801919456e-04,5.459978031126262038e-04,6.644643515930936419e-04,9.344782909724781879e-04
-1.164999999999999716e+02,2.804161041376739276e-04,7.659242005977507713e-10,2.056091259960813201e-03,2.069387551473064377e-04,1.214568398416676539e-07,4.000000000000000000e+00,4.873548592849803653e-04,7.347734899036748989e-05,1.775675155823139327e-03,2.804153382134733454e-04,4.502341712659558911e-06,2.331700080690386068e-05,4.715033027844329447e-05,1.210746938128130692e-04,2.478759500958525723e-04,3.877187249427760602e-04,5.498826749618562814e-04,6.688881273161422988e-04,9.418419077576919421e-04
-1.139999999999999716e+02,2.818064045426324168e-04,8.266438977037142081e-10,2.068656598421060849e-03,2.082238728695737684e-04,1.227720308740502663e-07,4.000000000000000000e+00,4.900302774122061852e-04,7.358253167305864838e-05,1.786850193878428486e-03,2.818055778987347149e-04,4.546131339567427211e-06,2.349241170140062683e-05,4.749679959253423389e-05,1.215797179951799624e-04,2.488705817143993006e-04,3.895595537690816853e-04,5.529468035132778471e-04,6.727806104990523457e-04,9.474990489579218937e-04
-1.114999999999999716e+02,2.834388132518957906e-04,6.149017609788263924e-09,2.080561635647513660e-03,2.095871738958094387e-04,1.242643443192753687e-07,4.000000000000000000e+00,4.930259871477051751e-04,7.385163935608635198e-05,1.797122822395617924e-03,2.834326642342860293e-04,4.638179294735805212e-06,2.365991827757287926e-05,4.778684830647769537e-05,1.222063668645594309e-04,2.502156184341397570e-04,3.917483616559999378e-04,5.563770946969049834e-04,6.771680464696326314e-04,9.538839997085245010e-04
-1.089999999999999716e+02,2.850711208175135680e-04,1.281039113483502115e-09,2.091437550286186220e-03,2.109173858374770942e-04,1.257516875726686288e-07,4.000000000000000000e+00,4.959885066549906893e-04,7.415373498003647386e-05,1.806366429468672652e-03,2.850698397784000760e-04,4.636366145687335575e-06,2.380653659998978609e-05,4.797283050063186214e-05,1.228035239098191158e-04,2.516526140924976057e-04,3.939924684832406634e-04,5.596129592252384322e-04,6.811458625643224563e-04,9.596327020238748810e-04
-1.064999999999999716e+02,2.865257944058439347e-04,2.379072211144667273e-10,2.101734699350233174e-03,2.121342765358074625e-04,1.270979821412703835e-07,4.000000000000000000e+00,4.986600709416513701e-04,7.439151787003647222e-05,1.815208904944389185e-03,2.865255564986228303e-04,4.600465327407728994e-06,2.389640862852342992e-05,4.820156936701341086e-05,1.233348387594289993e-04,2.528652003439117203e-04,3.959827428512543231e-04,5.625630948772292021e-04,6.847742061250901681e-04,9.655200722549053859e-04
-1.039999999999999716e+02,2.880013719865113326e-04,1.756361196166874915e-09,2.111115930015847100e-03,2.133307455577269571e-04,1.284547972663285190e-07,4.000000000000000000e+00,5.013321175442382897e-04,7.467062642878437555e-05,1.823114558029335659e-03,2.879996156253151487e-04,4.613445986773311758e-06,2.406164349994046288e-05,4.840813186741485682e-05,1.238659014635479813e-04,2.541237757251688665e-04,3.979556722470742715e-04,5.654268319681339831e-04,6.884102792709473817e-04,9.707540078278120710e-04
-1.014999999999999716e+02,2.893048830943894915e-04,9.365793389712683966e-10,2.120040051890358015e-03,2.144199996766842141e-04,1.296732516436076450e-07,4.000000000000000000e+00,5.037248827710736785e-04,7.488488341770527744e-05,1.830735168795968523e-03,2.893039465150505055e-04,4.616761537027511756e-06,2.406788471817842605e-05,4.858267518075884672e-05,1.243162518640112757e-04,2.552598233229897307e-04,3.997255062514202054e-04,5.681873674374324223e-04,6.917776418097008450e-04,9.765777447589432756e-04
-9.899999999999997158e+01,2.906356676888641297e-04,1.298944046636173996e-09,2.128158580367145187e-03,2.154952190754608795e-04,1.309072807773326761e-07,4.000000000000000000e+00,5.061308867643249821e-04,7.514044861340325016e-05,1.837522912678281111e-03,2.906343687448175134e-04,4.633895023688985977e-06,2.409390299700446260e-05,4.880360999437109552e-05,1.248053194913558111e-04,2.564780637122549608e-04,4.016791167971955597e-04,5.708248231241935290e-04,6.948699047669558860e-04,9.819305203968174342e-04
-9.649999999999997158e+01,2.918111783392204005e-04,7.481096147124339231e-10,2.135897232650043210e-03,2.164738448117837740e-04,1.320146892913205889e-07,4.000000000000000000e+00,5.082850231510041474e-04,7.533733352743662653e-05,1.844086054310822755e-03,2.918104302296056708e-04,4.675579663406422705e-06,2.414840475126890150e-05,4.901618466890982258e-05,1.252459491886346850e-04,2.575141462797810683e-04,4.032720528743853009e-04,5.731667542538468330e-04,6.975926838618640808e-04,9.864829646527442999e-04
-9.399999999999997158e+01,2.930165555766091876e-04,7.099708064698268547e-09,2.142923892334814250e-03,2.174415169785687263e-04,1.331395151479212817e-07,4.000000000000000000e+00,5.104580725551778869e-04,7.557503859804046132e-05,1.849907336758205116e-03,2.930094558685444645e-04,4.692532551270719765e-06,2.425340604581058805e-05,4.909750322037638063e-05,1.256866738911257793e-04,2.585826641906493507e-04,4.049977204315289257e-04,5.755360970959934363e-04,7.003462695670611840e-04,9.909949410774013690e-04
-9.149999999999997158e+01,2.940676356843950580e-04,2.925308958199428628e-10,2.149668081190735103e-03,2.183165892528839559e-04,1.341379075000225408e-07,4.000000000000000000e+00,5.123842249372790409e-04,7.575104643151110207e-05,1.855600445506339936e-03,2.940673431534992295e-04,4.751885161605752269e-06,2.429354595294911168e-05,4.924764530743706159e-05,1.261212197611979893e-04,2.594744671840089160e-04,4.064381262700126349e-04,5.776215864062998794e-04,7.028113833046617910e-04,9.950372173649407650e-04
-8.899999999999997158e+01,2.951699983568175376e-04,9.857503775462575003e-10,2.155749217794241182e-03,2.191933136728309143e-04,1.351710366888396560e-07,4.000000000000000000e+00,5.143633120296484248e-04,7.597668468398662326e-05,1.860579219437423753e-03,2.951690126064399999e-04,4.818076738217478866e-06,2.439674287624662362e-05,4.939541712318588998e-05,1.265303332305017824e-04,2.604480173627629039e-04,4.080001022661821188e-04,5.798978737164678897e-04,7.054201780040863026e-04,9.990323968906828205e-04
-8.649999999999997158e+01,2.961246301950128047e-04,1.674139156249705121e-09,2.161606479034458312e-03,2.199830682127680733e-04,1.360823469084364286e-07,4.000000000000000000e+00,5.161076984077808509e-04,7.614156198224473148e-05,1.865481848839445561e-03,2.961229560558565612e-04,4.920429432931866234e-06,2.439688257893264791e-05,4.952852095037657749e-05,1.269124357893078726e-04,2.612461560659898015e-04,4.094032135565793453e-04,5.818785183593926016e-04,7.076625148361248650e-04,1.003112166104908488e-03
-8.399999999999997158e+01,2.971277604400818922e-04,4.299185391643292419e-11,2.166882946708010346e-03,2.207757574853783360e-04,1.370268411173813021e-07,4.000000000000000000e+00,5.179035179254602283e-04,7.635200295470355621e-05,1.869755186267928453e-03,2.971277174482280002e-04,4.913364363475336093e-06,2.450264257098397772e-05,4.964285786709896233e-05,1.272948907991870368e-04,2.621742479264311219e-04,4.108047217151473540e-04,5.838543116168652030e-04,7.100383055987709736e-04,1.006684286706027069e-03
-8.149999999999997158e+01,2.979888431666040350e-04,2.552038310307962990e-09,2.171995836828642754e-03,2.214864121395815366e-04,1.378535814142354280e-07,4.000000000000000000e+00,5.194752553061856258e-04,7.650243102702249847e-05,1.874006993662038611e-03,2.979862911282937028e-04,4.895075752005583713e-06,2.453242486869921125e-05,4.976479597076634921e-05,1.276845551079876587e-04,2.630020266573712164e-04,4.120696398618031784e-04,5.854876099379024718e-04,7.120761671635324370e-04,1.009854924377756114e-03
-7.899999999999997158e+01,2.988986933467992148e-04,7.739014434147331827e-10,2.176543498566938569e-03,2.222019959263678735e-04,1.387141558780855063e-07,4.000000000000000000e+00,5.211006892731671154e-04,7.669669742043134131e-05,1.877644805220139409e-03,2.988979194453557971e-04,4.860687537992366757e-06,2.455876389428706362e-05,4.993663309755315302e-05,1.280734615057076511e-04,2.638450964328263159e-04,4.134410105095128168e-04,5.872939889315620908e-04,7.141776104737091032e-04,1.013401820462834536e-03
-7.649999999999997158e+01,2.996815247240777118e-04,2.856812677356923156e-09,2.181010599115819609e-03,2.228445511154534403e-04,1.394687102227959462e-07,4.000000000000000000e+00,5.225260758395312063e-04,7.683697360862427146e-05,1.881329074391741843e-03,2.996786679114003403e-04,4.823826073820868429e-06,2.459302067575204115e-05,5.006054959710123968e-05,1.284099775200803803e-04,2.645298083234532034e-04,4.145530310422485378e-04,5.887020775627737788e-04,7.160768906687628704e-04,1.016217574250055742e-03
-7.399999999999997158e+01,3.005185702347793158e-04,3.160717195242190868e-09,2.184995166715415684e-03,2.234959820908201400e-04,1.402618650666961970e-07,4.000000000000000000e+00,5.240145523255994829e-04,7.702258814395917586e-05,1.884476596480636314e-03,3.005154095175840740e-04,4.817634918015991215e-06,2.465451314455872352e-05,5.023140379173048775e-05,1.287855854769904239e-04,2.652901170166204088e-04,4.157367821765758876e-04,5.902691489167387860e-04,7.177917315371058066e-04,1.018743292717810833e-03
-7.149999999999997158e+01,3.012273587989952291e-04,1.454199682731605180e-09,2.188897333713721131e-03,2.240756278182351555e-04,1.409478086711548847e-07,4.000000000000000000e+00,5.253029866172303575e-04,7.715173098076007359e-05,1.887669974914726011e-03,3.012259045993125202e-04,4.838745720578828203e-06,2.469031689115224414e-05,5.032402734324251933e-05,1.290675389281359939e-04,2.659204966953975955e-04,4.167166158631428448e-04,5.916238759736992814e-04,7.194517761956058027e-04,1.021178703577348265e-03
-6.899999999999997158e+01,3.023327107953965994e-04,2.387676028569360593e-09,2.192354822907248511e-03,2.248166780016755243e-04,1.419476067246020325e-07,4.000000000000000000e+00,5.271493887970720967e-04,7.751603279372107510e-05,1.890022112111851803e-03,3.023303231193680274e-04,4.860999659737588090e-06,2.466895267762365661e-05,5.048843531263490572e-05,1.294321429142446375e-04,2.670737500731684482e-04,4.183358864361060893e-04,5.935659220849452905e-04,7.218206327156322447e-04,1.024141954405136416e-03
-6.649999999999997158e+01,3.029724654792049707e-04,7.970606098613123798e-10,2.196304621763712616e-03,2.253384264005242133e-04,1.425697212512125609e-07,4.000000000000000000e+00,5.283108918797291840e-04,7.763403907868075739e-05,1.893332156284507645e-03,3.029716684185951281e-04,4.835421203747456018e-06,2.475040485268180355e-05,5.055792776594056728e-05,1.297601377921413896e-04,2.676256335023125248e-04,4.192691022713681322e-04,5.948843086098527929e-04,7.232771779145379543e-04,1.027104866322939205e-03
-6.399999999999997158e+01,3.036810357623840836e-04,1.475716598718739934e-09,2.201787919910646978e-03,2.258780901719239858e-04,1.432430831014302806e-07,4.000000000000000000e+00,5.295591259343080965e-04,7.780294559046009779e-05,1.898106884148262948e-03,3.036795600457853589e-04,4.895746812668101014e-06,2.478529978036446318e-05,5.063178464529517276e-05,1.300431662754392061e-04,2.682922357851712258e-04,4.203436847228688420e-04,5.961802849823579983e-04,7.248486034923012130e-04,1.029547461174268276e-03
-6.149999999999997158e+01,3.042780940910036003e-04,2.890181876641128837e-10,2.206806830177160048e-03,2.263565105882443590e-04,1.438224284293395536e-07,4.000000000000000000e+00,5.306346046792479593e-04,7.792158350275924135e-05,1.902528736086156556e-03,3.042778050728159626e-04,4.969351317166049505e-06,2.481159742374625322e-05,5.071511853435075603e-05,1.303303632071828701e-04,2.687695972318640894e-04,4.212082204104399636e-04,5.973390872543158682e-04,7.260955265789183341e-04,1.031755191780881625e-03
-5.899999999999997158e+01,3.049284824258585301e-04,3.228569275361984084e-09,2.211704801520698437e-03,2.268472208127905428e-04,1.444410409850239605e-07,4.000000000000000000e+00,5.317757032386491271e-04,7.808126161306798733e-05,1.906776319094839961e-03,3.049252538565831597e-04,5.001970704148890772e-06,2.485002024990052918e-05,5.083155267994738226e-05,1.305728647574823332e-04,2.693821185138029688e-04,4.221461083532218822e-04,5.986395440743863322e-04,7.275628499941057649e-04,1.033783703054376576e-03
-5.649999999999997158e+01,3.054539505077844778e-04,3.551230366013401221e-10,2.216141299697234075e-03,2.272723750782721134e-04,1.449548483545308492e-07,4.000000000000000000e+00,5.327263255860565641e-04,7.818157542951236437e-05,1.910687349189449597e-03,3.054535953847478690e-04,5.033538034846347561e-06,2.491435141250260838e-05,5.088902031147580872e-05,1.307873188671372503e-04,2.698710205263382027e-04,4.229460139859298178e-04,5.997852037390244894e-04,7.289183883284483393e-04,1.035840592103866482e-03
-5.399999999999997158e+01,3.060569671265775241e-04,6.105519321187608843e-11,2.220532418914868827e-03,2.277218974980563802e-04,1.455281297268342829e-07,4.000000000000000000e+00,5.337788646246338772e-04,7.833506962852114400e-05,1.914475451788291357e-03,3.060569060713842879e-04,5.037777239537182776e-06,2.499692600789019554e-05,5.093219211052254434e-05,1.310781084344901138e-04,2.704715717792470974e-04,4.237478980277134240e-04,6.008471383443681358e-04,7.302532220921737968e-04,1.038028130487145696e-03
-5.149999999999997158e+01,3.065397765900163473e-04,2.241814873085532647e-10,2.224495214691481551e-03,2.281091151702721034e-04,1.460004030556215995e-07,4.000000000000000000e+00,5.346488917602884236e-04,7.843066141974424396e-05,1.917955438101465095e-03,3.065395524085290629e-04,5.028577592332244062e-06,2.500492998761973644e-05,5.102720285512505661e-05,1.313192937574823090e-04,2.709326894063388610e-04,4.244630265050149034e-04,6.018914859610565663e-04,7.312402783614692630e-04,1.039442754801437512e-03
-4.899999999999997158e+01,3.070931901734029945e-04,2.208038651489937718e-09,2.228420644338857930e-03,2.285184855517254641e-04,1.465269256897320121e-07,4.000000000000000000e+00,5.356116757251284857e-04,7.857470462167753041e-05,1.921327454165454827e-03,3.070909821347514988e-04,5.040529080126077350e-06,2.503860855950411981e-05,5.112292007279853746e-05,1.315445283293897177e-04,2.714333502965188033e-04,4.252717914104491796e-04,6.029638688032945863e-04,7.323724769982581807e-04,1.040959853448304153e-03
-4.649999999999997158e+01,3.075293335112834394e-04,4.977527487026865615e-09,2.231946106716822288e-03,2.288678785450082027e-04,1.469547967995868029e-07,4.000000000000000000e+00,5.363972120562916692e-04,7.866145496627523670e-05,1.924416773205538849e-03,3.075243559837964147e-04,5.081475729272243076e-06,2.507801795527096021e-05,5.121240536342034472e-05,1.317582668348003436e-04,2.718739326740819045e-04,4.259247391806777095e-04,6.038356028721176194e-04,7.334287614424720618e-04,1.042470674411260330e-03
-4.399999999999997158e+01,3.080565003369858923e-04,9.178502912941555415e-10,2.235493582400108897e-03,2.292488366482386020e-04,1.474538365044422450e-07,4.000000000000000000e+00,5.373053369852245215e-04,7.880766368874729034e-05,1.927437082063122951e-03,3.080555824866946244e-04,5.122984627952708084e-06,2.510825765463604438e-05,5.129917726388211224e-05,1.319671765867472377e-04,2.724065889145288986e-04,4.267230420419426814e-04,6.048716132207370907e-04,7.344545266085191057e-04,1.044304878855106550e-03
-4.149999999999997158e+01,3.084509077098974159e-04,1.868786242966054110e-09,2.238628013283441940e-03,2.295639346752161144e-04,1.478415625706265426e-07,4.000000000000000000e+00,5.380148423851135574e-04,7.888697303468130144e-05,1.930177105573544633e-03,3.084490389236544750e-04,5.121701525144204762e-06,2.510832583794642489e-05,5.134066137671898197e-05,1.321404321135612333e-04,2.727630612101880452e-04,4.272411869840145597e-04,6.057488333743803839e-04,7.353072316792154568e-04,1.045856527159509360e-03
-3.899999999999997158e+01,3.089451601354228027e-04,1.674039240048071360e-10,2.241819693553612908e-03,2.299153733374607693e-04,1.483081908680061527e-07,4.000000000000000000e+00,5.388605334728835449e-04,7.902978679796203334e-05,1.932874533418190051e-03,3.089449927314988006e-04,5.137445661726876743e-06,2.516653806676744421e-05,5.143810644061583379e-05,1.323507991494036801e-04,2.732076531073503482e-04,4.279513995323484853e-04,6.066314768129392292e-04,7.363535990517082247e-04,1.047444883841608214e-03
-3.649999999999997158e+01,3.093091926066061361e-04,9.694357438919161746e-10,2.244620243933667658e-03,2.302031947254876111e-04,1.486656874927713354e-07,4.000000000000000000e+00,5.395123873320937201e-04,7.910599788111852509e-05,1.935311051327061414e-03,3.093082231708622703e-04,5.116853111508968478e-06,2.518169720203077656e-05,5.144666746613760585e-05,1.325077727696718447e-04,2.735118070704962534e-04,4.285359757828962864e-04,6.074245921523830803e-04,7.371623173300593385e-04,1.048896544369376732e-03
-3.399999999999997158e+01,3.097504344473970238e-04,1.792057086979488964e-09,2.247449123346672607e-03,2.305180084775551423e-04,1.490838838728093634e-07,4.000000000000000000e+00,5.402684429249521390e-04,7.923242596984188149e-05,1.937698688899275584e-03,3.097486423903100436e-04,5.097914797274742049e-06,2.521027547723265003e-05,5.153583763367750785e-05,1.327270171604748826e-04,2.739646073440057299e-04,4.292252392570577806e-04,6.082389493518182812e-04,7.380800272884756319e-04,1.050331238336937910e-03
-3.149999999999997158e+01,3.100725854059867021e-04,2.377946182421359470e-09,2.249925333238496968e-03,2.307749798941746147e-04,1.494020995655096277e-07,4.000000000000000000e+00,5.408475653001612897e-04,7.929760551181208746e-05,1.939852747832510266e-03,3.100702074598042906e-04,5.108276038864156116e-06,2.521158121846951841e-05,5.154246918466718068e-05,1.328581871190593093e-04,2.742580303947352201e-04,4.297077187364309239e-04,6.088833050936417069e-04,7.387586500287373834e-04,1.051814760431625962e-03
-2.899999999999997158e+01,3.104826843664383021e-04,3.442612727362804099e-10,2.252465673383542439e-03,2.310642409623922468e-04,1.497901807429158007e-07,4.000000000000000000e+00,5.415469253288305489e-04,7.941844340404605532e-05,1.941982989017104191e-03,3.104823401051655472e-04,5.104883789463661166e-06,2.523666115105901398e-05,5.159093791669968823e-05,1.330220054841117555e-04,2.746570807353099133e-04,4.303337074246682981e-04,6.096190175504277373e-04,7.396351384546538720e-04,1.053431625281004563e-03
-2.649999999999997158e+01,3.107924671721060150e-04,1.839384015554326308e-09,2.254702868267584488e-03,2.313045018926843338e-04,1.500937302467473883e-07,4.000000000000000000e+00,5.420969690647903759e-04,7.948796527942168116e-05,1.943910401095478527e-03,3.107906277880904716e-04,5.093918521314235039e-06,2.522009579580423432e-05,5.164964404721142908e-05,1.331064993072246039e-04,2.749373038848097316e-04,4.307521393810990139e-04,6.101301872299526394e-04,7.402572701856642307e-04,1.054634334857174798e-03
-2.399999999999997158e+01,3.111720993911359684e-04,3.295872847635970120e-09,2.256979491251469728e-03,2.315695915041012247e-04,1.504525511488633040e-07,4.000000000000000000e+00,5.427416908952371931e-04,7.960250788703474370e-05,1.945807391860333814e-03,3.111688035182883232e-04,5.103578728658486439e-06,2.528111787469029153e-05,5.169911380662073087e-05,1.332639323307281383e-04,2.753225843522263743e-04,4.313537822389771400e-04,6.108256342568285429e-04,7.410630385463140655e-04,1.055426887697591800e-03
-2.149999999999997158e+01,3.114411208292844867e-04,1.324240152581565567e-09,2.258945610347232440e-03,2.317817200725896310e-04,1.507183375032092425e-07,4.000000000000000000e+00,5.432228409018740635e-04,7.965940075669485565e-05,1.947504489517947954e-03,3.114397965891318944e-04,5.085893720458600542e-06,2.532687226402574970e-05,5.173095000510377986e-05,1.333797377588805827e-04,2.755624676875800989e-04,4.317431287678428543e-04,6.113087240660000513e-04,7.417829734494179369e-04,1.056238400531161548e-03
-1.899999999999997158e+01,3.117988706523195123e-04,4.233988533538988898e-09,2.260999586736346222e-03,2.320272457869365591e-04,1.510551785275332665e-07,4.000000000000000000e+00,5.438261164392560985e-04,7.977162486538295319e-05,1.949200716084026602e-03,3.117946366637859850e-04,5.084041583693008172e-06,2.536799649741330247e-05,5.174720454769933954e-05,1.335294608292647914e-04,2.758962980809812060e-04,4.322496661296353938e-04,6.119884048834685992e-04,7.425810485619777600e-04,1.057488849130468070e-03
-1.649999999999997158e+01,3.120625628085366404e-04,5.436147001393441540e-10,2.262785278360998544e-03,2.322274950280886680e-04,1.513126525536529030e-07,4.000000000000000000e+00,5.442900578366252542e-04,7.983506778044797232e-05,1.950722715552461904e-03,3.120620191938365106e-04,5.085496452894238197e-06,2.540068339402004786e-05,5.173005719031890151e-05,1.336530179709513762e-04,2.761304986496800062e-04,4.326841399544596625e-04,6.125438591754437962e-04,7.431901186140106672e-04,1.058180401688042999e-03
-1.399999999999997158e+01,3.123900420821540684e-04,1.912926447726328274e-09,2.264620121795685691e-03,2.324510019166790831e-04,1.516210066841579349e-07,4.000000000000000000e+00,5.448410439988331244e-04,7.993904016547498533e-05,1.952230079713531677e-03,3.123881291557063442e-04,5.064336355429301501e-06,2.541486028291999562e-05,5.176983362336251055e-05,1.337847500320993267e-04,2.764590834372053366e-04,4.332120697657517545e-04,6.130551376997526872e-04,7.438484382587140118e-04,1.059388905057453327e-03
-1.149999999999997158e+01,3.126129010758376238e-04,2.110973060013731285e-10,2.267074562287087550e-03,2.326255031221407946e-04,1.518414506218805064e-07,4.000000000000000000e+00,5.452384041979784456e-04,7.998739795369682920e-05,1.954461661211250034e-03,3.126126899785316472e-04,5.041165765697803020e-06,2.540729861233410820e-05,5.182093351369006375e-05,1.338670272607661788e-04,2.766689792946396172e-04,4.335765346289656885e-04,6.135093939162538203e-04,7.442611307680344979e-04,1.060404023624771661e-03
-8.999999999999971578e+00,3.129333261494733620e-04,9.754831611615003813e-10,2.270197079486725202e-03,2.328379538458255464e-04,1.521407793660834887e-07,4.000000000000000000e+00,5.457712799952988813e-04,8.009537230364781562e-05,1.957263753337251840e-03,3.129323506663122091e-04,5.035993146002151526e-06,2.542054299657017311e-05,5.185655689619457736e-05,1.339880827831441959e-04,2.770005160431706086e-04,4.341287384286717128e-04,6.140810424461309652e-04,7.448877911724066268e-04,1.061421174254895995e-03
-6.499999999999971578e+00,3.131321126175668390e-04,3.204417282976064493e-10,2.272967781762850071e-03,2.329944482868070207e-04,1.523381328848141369e-07,4.000000000000000000e+00,5.461265609043738055e-04,8.013766433075981835e-05,1.959835669145283069e-03,3.131317921758385654e-04,5.036985099126100823e-06,2.539318203089064124e-05,5.189883614964660880e-05,1.340297939046495679e-04,2.771956592669747163e-04,4.344365900141059986e-04,6.145504443190265070e-04,7.453812677724480249e-04,1.062529725854882267e-03
-3.999999999999971578e+00,3.134385642279006513e-04,7.318531978993016882e-09,2.275843056877452884e-03,2.331936050923671640e-04,1.526229910012227152e-07,4.000000000000000000e+00,5.466321693202677882e-04,8.024495913553348725e-05,1.962404492649552287e-03,3.134312456959216443e-04,5.043362233996881941e-06,2.540572708940479199e-05,5.197597500463939260e-05,1.341376021032939197e-04,2.775259878118301461e-04,4.349310603564726955e-04,6.151259384749133445e-04,7.458122365540713556e-04,1.063266353613580252e-03
-1.500000000000000000e+00,3.136207904826541831e-04,3.355123954695962559e-09,2.278371706317216042e-03,2.333361429463930072e-04,1.528037558280644461e-07,4.000000000000000000e+00,5.469569334290471903e-04,8.028464753626117587e-05,1.964750915834561750e-03,3.136174353586994789e-04,5.043441034456070757e-06,2.542838798536171808e-05,5.201607880388624570e-05,1.342196782592364917e-04,2.776714318261065077e-04,4.351840274327354176e-04,6.154789582553869647e-04,7.462091265654108860e-04,1.063720127984739763e-03
1.000000000000000000e+00,3.353990105463345792e-03,7.602488756358127388e-09,1.529757834818411093e-02,2.604309282882596652e-03,1.803167646845448512e-05,4.000000000000000000e+00,5.958299388345942443e-03,7.496808225807491399e-04,1.194358824272076514e-02,3.353982502974589639e-03,7.071176401733817254e-05,2.919185780058898474e-04,4.866460160953627024e-04,1.476862481048471900e-03,2.943343503984401262e-03,4.211172194652853737e-03,7.254708179047678063e-03,9.122170229673038158e-03,1.139243054186159579e-02
3.500000000000000000e+00,3.303677766724784012e-03,1.815454568476743118e-08,1.480567034568571784e-02,2.528446040365745200e-03,1.730732616539286682e-05,4.000000000000000000e+00,5.832123807090529646e-03,7.752317263590388120e-04,1.150199257896093383e-02,3.303659612179099102e-03,7.310414698653624750e-05,2.921651246361492665e-04,4.867801187431464172e-04,1.476222523881561520e-03,2.934107312866919039e-03,4.151189965089906869e-03,7.074629418696220737e-03,8.884374163776041777e-03,1.106873697182391217e-02
6.000000000000000000e+00,3.249930118624635555e-03,4.217361665091072788e-08,1.434279166357135815e-02,2.455658675343843668e-03,1.659230530573501837e-05,4.000000000000000000e+00,5.705588793968478789e-03,7.942714432807918869e-04,1.109286154494672216e-02,3.249887945007984540e-03,7.793408127667091621e-05,2.936373747428965117e-04,4.857535340643077612e-04,1.470480682106091799e-03,2.914946114400788178e-03,4.084457381168469722e-03,6.893041586496642843e-03,8.651105145917190736e-03,1.075675360183229318e-02
8.500000000000000000e+00,3.193831721812119464e-03,1.114522204140993814e-09,1.390651049994466246e-02,2.385776988851658151e-03,1.589249290778744808e-05,4.000000000000000000e+00,5.579608710663777615e-03,8.080547329604613124e-04,1.071267877813254256e-02,3.193830607289915337e-03,8.078074846518499424e-05,2.931684221037702404e-04,4.853899013288007908e-04,1.460527742590396602e-03,2.889341008189976606e-03,4.011992556569670375e-03,6.720332138681704010e-03,8.429077792404609040e-03,1.045808472594535708e-02
1.100000000000000000e+01,3.135718655873679164e-03,8.742378435420206008e-09,1.349401943242713175e-02,2.318635003226808457e-03,1.520879976698281421e-05,4.000000000000000000e+00,5.454353659100488055e-03,8.170836526468707069e-04,1.035830077655345259e-02,3.135709913495243837e-03,8.308224373637997128e-05,2.937428865194794021e-04,4.839625127410587032e-04,1.448156036784870862e-03,2.857004341602826548e-03,3.937489528467021625e-03,6.547344552319521796e-03,8.211643820612467976e-03,1.017746519932635936e-02
1.350000000000000000e+01,3.076506448600778171e-03,2.942693638409098646e-08,1.310335428673870851e-02,2.254053201275811776e-03,1.454564776246390931e-05,4.000000000000000000e+00,5.330559649876590381e-03,8.224532473249663959e-04,1.002684783813793078e-02,3.076477021664394008e-03,8.432970201395776006e-05,2.939074296407347088e-04,4.820399710316628167e-04,1.434153850371009797e-03,2.820029798023190003e-03,3.862069571283105549e-03,6.382188181400660562e-03,8.001896754107796703e-03,9.909301530969468613e-03
1.600000000000000000e+01,3.016327781397805472e-03,2.887998122847769948e-08,1.273230246549285002e-02,2.191883303931187448e-03,1.390258570288450283e-05,4.000000000000000000e+00,5.208211085328992920e-03,8.244444774666180240e-04,9.715974684095044986e-03,3.016298901416576955e-03,8.459165073752704562e-05,2.942347908051738290e-04,4.807201109206428067e-04,1.417376106476896233e-03,2.779144493384392688e-03,3.784744328639621201e-03,6.220129750525525865e-03,7.797598620393497194e-03,9.651806949687518483e-03
1.850000000000000000e+01,2.955965237379069594e-03,1.227120695833419387e-08,1.237946635406482303e-02,2.131985167034079146e-03,1.328309123704682929e-05,4.000000000000000000e+00,5.087950404413148740e-03,8.239800703449904479e-04,9.423501116685753867e-03,2.955952966172111472e-03,8.514226910468507454e-05,2.946333236610993692e-04,4.796105692647927997e-04,1.400591941878387859e-03,2.735013372686543633e-03,3.706280975995677237e-03,6.060412333698316639e-03,7.603109677074355172e-03,9.404265349383694045e-03
2.100000000000000000e+01,2.895347740625623702e-03,9.470249249552088952e-09,1.204301752082568601e-02,2.074245459595724060e-03,1.268553276579937557e-05,4.000000000000000000e+00,4.969593200221347762e-03,8.211022810298996416e-04,9.147669780200061440e-03,2.895338270376373972e-03,8.422971721495789779e-05,2.949271924515749167e-04,4.781507554674583878e-04,1.382035195380504084e-03,2.688819466930809400e-03,3.627523520212667767e-03,5.907172546224334457e-03,7.412307311519686706e-03,9.169007229209753460e-03
2.350000000000000000e+01,2.835167418446209089e-03,2.188607170304090744e-08,1.172196903025497089e-02,2.018547829812018021e-03,1.211270963185775043e-05,4.000000000000000000e+00,4.853715248258227109e-03,8.166195886341910681e-04,8.886801611808761367e-03,2.835145532374505877e-03,8.397931041366993733e-05,2.950644045584603463e-04,4.765865197251787809e-04,1.362892323941511299e-03,2.641115527065925062e-03,3.549238608816418419e-03,5.759071552251669897e-03,7.225022103547354933e-03,8.942566638188006664e-03
2.600000000000000000e+01,2.775248598669293517e-03,1.981051098798118893e-08,1.141479967480859073e-02,1.964781937982734965e-03,1.156237284823906934e-05,4.000000000000000000e+00,4.740030536652028482e-03,8.104666606865585515e-04,8.639551076139296779e-03,2.775228788158305357e-03,8.324529693721664314e-05,2.946996822035679339e-04,4.747090115881031150e-04,1.342738654086616037e-03,2.591698484363101629e-03,3.469064077829089529e-03,5.614260825837059585e-03,7.046735877230354481e-03,8.720457104066577439e-03
2.850000000000000000e+01,2.716157381818969964e-03,1.796326329693520617e-08,1.112076780954976765e-02,1.912853986519858374e-03,1.103652129655459089e-05,4.000000000000000000e+00,4.629011368338828772e-03,8.033033952991115896e-04,8.404610427730798555e-03,2.716139418555672987e-03,8.315253357076904926e-05,2.945190410013541981e-04,4.726147424414129262e-04,1.324415882354025359e-03,2.541943332307058673e-03,3.391481459618150840e-03,5.472650666184324629e-03,6.871177533596086601e-03,8.510346796691409255e-03
3.100000000000000000e+01,2.657685110503275275e-03,3.610867982701743581e-08,1.083863649125950575e-02,1.862674381503230409e-03,1.053284599809925233e-05,4.000000000000000000e+00,4.520359492006505685e-03,7.950107290000448662e-04,8.180951380756230906e-03,2.657649001823448286e-03,8.161601103348623053e-05,2.939394866434803474e-04,4.704650721264958457e-04,1.304865023181084761e-03,2.491094105743811831e-03,3.314222283080170764e-03,5.334396104778640554e-03,6.704552474646967471e-03,8.307191576759043530e-03
3.350000000000000000e+01,2.600326803392301930e-03,8.473855765200055029e-08,1.056787137731824387e-02,1.814165885796750147e-03,1.005289734562913449e-05,4.000000000000000000e+00,4.414492689189052077e-03,7.861609175955517823e-04,7.967544573925941509e-03,2.600242064834649806e-03,8.153635401160636562e-05,2.936625963193630648e-04,4.683155992331332926e-04,1.285823026089700670e-03,2.440894590737979677e-03,3.239484632760109006e-03,5.201153882220488529e-03,6.541967740165980684e-03,8.109835555263395293e-03
3.600000000000000000e+01,2.544204193876013331e-03,9.413501444264857227e-09,1.030818093601087136e-02,1.767446812327776000e-03,9.596843214543913331e-06,4.000000000000000000e+00,4.311651006203788897e-03,7.767573815482373308e-04,7.763976742134857598e-03,2.544194780374569274e-03,8.134424725780208193e-05,2.932072119201682356e-04,4.661638967147273358e-04,1.267071732906785864e-03,2.390818051651866227e-03,3.166266998750030641e-03,5.071855717041383847e-03,6.386066539281648122e-03,7.919362833254990283e-03
3.850000000000000000e+01,2.488682340388919181e-03,2.975922203440535661e-08,1.005700510614620721e-02,1.721912318672921306e-03,9.158521824561227125e-06,4.000000000000000000e+00,4.210594659061840488e-03,7.667700217159978751e-04,7.568322765757288031e-03,2.488652581166884634e-03,8.111786694446084358e-05,2.924777111198292802e-04,4.641450482409777362e-04,1.247682955176308665e-03,2.340558757950879538e-03,3.091939170836113630e-03,4.945824642927204237e-03,6.235525095928447052e-03,7.736399665339678891e-03
4.100000000000000000e+01,2.434155984057030653e-03,1.693201608711012973e-08,9.817760612599521486e-03,1.677859806575231812e-03,8.740328885241331174e-06,4.000000000000000000e+00,4.112015790632262899e-03,7.562961774817988404e-04,7.383604628542490833e-03,2.434139052040943697e-03,8.157407848879349662e-05,2.916195592850301410e-04,4.619190353642730674e-04,1.228808584072221865e-03,2.290630236109632810e-03,3.020011867099674577e-03,4.821784318265172863e-03,6.087706645860830983e-03,7.560622146305882689e-03
4.350000000000000000e+01,2.381021246876704502e-03,1.608776245159383087e-08,9.604938185317917626e-03,1.635231723917390670e-03,8.343244968984136743e-06,4.000000000000000000e+00,4.016252970794094955e-03,7.457895229593138314e-04,7.223916938441213124e-03,2.381005159114252864e-03,8.138230098995973677e-05,2.908154366326956976e-04,4.599193083392454518e-04,1.210562201914553316e-03,2.241352941320771605e-03,2.949547501376412022e-03,4.702979174322443993e-03,5.945446332369872140e-03,7.388517194797506946e-03
4.600000000000000000e+01,2.328922785859014345e-03,1.466414013825796548e-09,9.398745735672954862e-03,1.593965238729026269e-03,7.964606524769794022e-06,4.000000000000000000e+00,3.922888024588041048e-03,7.349575471299880751e-04,7.069822949813940952e-03,2.328921319445000689e-03,8.194960858067013596e-05,2.897482948584731324e-04,4.578814430657470575e-04,1.192030218924612552e-03,2.193046812716661041e-03,2.880974458510153144e-03,4.586828546220568167e-03,5.807193804363325502e-03,7.225874304854145586e-03
4.850000000000000000e+01,2.278231636320807163e-03,6.129420048252215064e-09,9.199111273185298435e-03,1.554007207109322141e-03,7.605277788480700675e-06,4.000000000000000000e+00,3.832238843430129521e-03,7.242244292114850216e-04,6.920879636864491272e-03,2.278225506900758823e-03,8.221944793320648396e-05,2.889751250120541114e-04,4.560530129058698872e-04,1.175148131584883822e-03,2.145173770640562000e-03,2.813756347574736510e-03,4.474772478880466656e-03,5.672622489603712168e-03,7.066259791676092819e-03
5.100000000000000000e+01,2.228596617823052923e-03,1.293899945030044680e-08,9.004933539054234964e-03,1.515287148023744881e-03,7.262738025938285625e-06,4.000000000000000000e+00,3.743883765846797804e-03,7.133094697993080414e-04,6.776336921231182475e-03,2.228583678823602490e-03,8.188216292439352633e-05,2.883772532038270803e-04,4.538794026367906306e-04,1.157400271380434886e-03,2.098268267931707558e-03,2.748468287334967890e-03,4.364852259121570349e-03,5.542597032464142287e-03,6.909558426018059911e-03
5.350000000000000000e+01,2.178044697150790729e-03,1.038301898412553600e-08,8.808215897415228382e-03,1.476048513151326106e-03,6.922597915962916970e-06,4.000000000000000000e+00,3.654093210302116618e-03,7.019961839994646232e-04,6.630171200264437653e-03,2.178034314131806638e-03,8.142381422757981910e-05,2.871466111971383698e-04,4.518083617248808918e-04,1.139092418888297932e-03,2.050527172319341861e-03,2.681912557503543168e-03,4.253803402111894574e-03,5.408654627099556030e-03,6.749453049359586607e-03
5.600000000000000000e+01,2.131011654057283090e-03,8.314338191410182116e-09,8.625406348337321186e-03,1.439862068815835928e-03,6.614413446942579541e-06,4.000000000000000000e+00,3.570873722873119018e-03,6.911495852414471612e-04,6.494394694280038530e-03,2.131003339719091637e-03,8.127505289195840164e-05,2.862357815522883543e-04,4.497461617481097519e-04,1.122306378258078937e-03,2.005949367402423082e-03,2.620111658916419745e-03,4.151512252260611269e-03,5.285293857036492057e-03,6.602448389150442250e-03
5.850000000000000000e+01,2.085295170385598890e-03,6.547514764494860709e-08,8.447839582104937559e-03,1.404773820657193029e-03,6.321845434837313708e-06,4.000000000000000000e+00,3.490068991042791918e-03,6.805213497284058610e-04,6.362544411719338669e-03,2.085229695237954088e-03,8.088595905671797559e-05,2.854009009251828703e-04,4.478705153552953915e-04,1.105728044216018049e-03,1.962553518823687265e-03,2.559832241218088639e-03,4.051632963167402061e-03,5.166035513140758428e-03,6.462421961751603147e-03
6.100000000000000000e+01,2.040538100732180136e-03,6.693448188870711399e-09,8.274985375117128658e-03,1.370738853943882438e-03,6.042720746251082007e-06,4.000000000000000000e+00,3.411276954676062574e-03,6.697992467882976989e-04,6.234447274384948522e-03,2.040531407283991197e-03,8.145225582075126620e-05,2.845837310634598597e-04,4.457638869021107882e-04,1.088791078371228755e-03,1.919925136051318709e-03,2.500965390829469441e-03,3.954530692065355915e-03,5.050398800241948441e-03,6.324992687181269120e-03
6.350000000000000000e+01,1.997069606577299428e-03,5.338003283159260450e-08,8.106917203934192392e-03,1.337725678393633698e-03,5.777797004148516758e-06,4.000000000000000000e+00,3.334795284970932909e-03,6.593439281836657295e-04,6.109847597356892965e-03,1.997016226544467976e-03,8.134003079615123686e-05,2.835859579220196907e-04,4.440064432969366925e-04,1.072247951197911582e-03,1.878508736214834843e-03,2.444244861583774742e-03,3.859150144218071506e-03,4.936886128427806289e-03,6.192364731187076712e-03
6.600000000000000000e+01,1.954523533436038508e-03,1.704122484404681743e-08,7.943084803013433087e-03,1.305658708813285532e-03,5.524906906655269444e-06,4.000000000000000000e+00,3.260182242249324257e-03,6.488648246227529757e-04,5.988561269577395013e-03,1.954506492211194497e-03,8.071594637280182262e-05,2.831367296408178924e-04,4.419423011168860014e-04,1.056055447739830209e-03,1.837390499774400193e-03,2.388543961713163882e-03,3.767361018676764883e-03,4.825854807336332417e-03,6.062256751198541981e-03
6.850000000000000000e+01,1.913293595655775727e-03,8.692073900774232527e-08,7.783821800583152518e-03,1.274614719847260661e-03,5.285335067228719513e-06,4.000000000000000000e+00,3.187908315503036605e-03,6.386788758085150657e-04,5.870528204927377008e-03,1.913206674916768067e-03,8.076400496336365146e-05,2.826495704213431324e-04,4.402025934894304498e-04,1.040846631793834699e-03,1.797143241936839664e-03,2.334302234674917424e-03,3.678151048123056484e-03,4.718472023271509316e-03,5.937175994627013828e-03
7.100000000000000000e+01,1.872940772264611222e-03,1.520916140492074119e-08,7.628437183965998750e-03,1.244474874348634264e-03,5.056624849296207249e-06,4.000000000000000000e+00,3.117415646613245703e-03,6.284658979159769582e-04,5.755496411701387094e-03,1.872925563103206318e-03,7.961248273125508463e-05,2.818162203334847473e-04,4.379279645701755872e-04,1.025930508442044094e-03,1.757374234905337501e-03,2.282255544003783387e-03,3.592700506563854552e-03,4.615118830535913999e-03,5.815339089745545295e-03
7.350000000000000000e+01,1.833729309699404448e-03,8.320679506188043803e-08,7.477009432388167544e-03,1.215218261490151261e-03,4.839318604309798618e-06,4.000000000000000000e+00,3.048947571189555492e-03,6.185110482092531867e-04,5.643280122688763313e-03,1.833646102904342573e-03,7.975792808957409409e-05,2.814031773647490838e-04,4.356574170703198423e-04,1.011086847327550588e-03,1.719044177405451741e-03,2.231519218141581138e-03,3.508620918535960455e-03,4.514928021103453704e-03,5.696032053484048965e-03
7.600000000000000000e+01,1.795315237848015173e-03,1.279894166187004949e-07,7.329093459736796441e-03,1.186806370402910486e-03,4.631666164078204570e-06,4.000000000000000000e+00,2.982121608250925659e-03,6.085088674451046876e-04,5.533778221888781268e-03,1.795187248431396503e-03,8.005888899536179335e-05,2.801703114800233561e-04,4.333241980744421159e-04,9.963650693934017564e-04,1.680898459636458349e-03,2.181573981079168445e-03,3.426273019023892783e-03,4.416354405688432440e-03,5.579111767957257127e-03
7.850000000000000000e+01,1.758027236660809336e-03,8.528475726156142259e-09,7.184844963606351956e-03,1.159219190441871218e-03,4.434448896329949587e-06,4.000000000000000000e+00,2.917246427102680555e-03,5.988080462189381177e-04,5.426817726945542403e-03,1.758018708185083139e-03,8.010259055830334972e-05,2.801100137417918568e-04,4.309411046141117590e-04,9.822960994295413303e-04,1.643609670970499082e-03,2.133115232722643338e-03,3.347910771504724638e-03,4.321133396755248886e-03,5.466629111413781605e-03
8.100000000000000000e+01,1.721551233190333997e-03,1.439081770500421382e-08,7.043881666784612000e-03,1.132426285695433636e-03,4.246127941033114244e-06,4.000000000000000000e+00,2.853977518885767416e-03,5.891249474949003615e-04,5.322330433594277786e-03,1.721536842372628972e-03,8.014022158037427640e-05,2.797292871060609760e-04,4.283452273280787307e-04,9.684615049071431097e-04,1.606949871086789817e-03,2.085795949646316108e-03,3.270488113836736259e-03,4.228346265148236714e-03,5.358955562096472981e-03
8.350000000000000000e+01,1.686076624165619908e-03,6.006090862129156769e-08,6.906241688965086833e-03,1.106406273512155081e-03,4.066989224624784275e-06,4.000000000000000000e+00,2.792482897677774772e-03,5.796703506534648265e-04,5.220165064799466709e-03,1.686016563256998585e-03,7.976729775816225338e-05,2.788939187521845210e-04,4.261399699154836155e-04,9.541990130038203273e-04,1.571164163173769963e-03,2.040060699435953823e-03,3.194029430060949665e-03,4.137884888627321560e-03,5.252104547825152923e-03
8.600000000000000000e+01,1.651301423948745017e-03,4.840912510606581345e-08,6.771556052934208855e-03,1.081124905666744221e-03,3.895627454388081147e-06,4.000000000000000000e+00,2.732426329615489022e-03,5.701765182820007962e-04,5.120254628985463838e-03,1.651253014823638940e-03,7.978439927318773457e-05,2.782341336165382773e-04,4.235469880653711257e-04,9.409266734138731908e-04,1.536413632800416595e-03,1.995347659898092513e-03,3.119240741534613781e-03,4.049518273565880233e-03,5.146454433404702711e-03
8.850000000000000000e+01,1.617546282173810881e-03,7.049128351855794312e-10,6.639998175722157565e-03,1.056566412928820796e-03,3.732788559903593330e-06,4.000000000000000000e+00,2.674112695102631894e-03,5.609798692449900846e-04,5.022451893548347118e-03,1.617545577260975746e-03,7.962293914486206115e-05,2.774730636527808318e-04,4.208981268910480782e-04,9.273489067381324256e-04,1.502232412142509837e-03,1.952082595238536795e-03,3.048263780621144822e-03,3.963062996982080928e-03,5.046501772328592685e-03
9.100000000000000000e+01,1.584399915175603276e-03,4.124581958344342048e-09,6.511118493778002628e-03,1.032700101600465348e-03,3.576792591054070048e-06,4.000000000000000000e+00,2.617100016776068624e-03,5.516998135751379276e-04,4.926718578602399569e-03,1.584395790593644965e-03,7.925206356721073268e-05,2.763524587130769083e-04,4.180136638338698292e-04,9.145337649327134506e-04,1.468602869367786369e-03,1.909627815420833616e-03,2.978712479826491587e-03,3.879628022072724707e-03,4.948627845504037157e-03
9.350000000000000000e+01,1.552217089555795555e-03,1.641733669755452042e-08,6.385126961191679718e-03,1.009507387853855786e-03,3.428483059240581430e-06,4.000000000000000000e+00,2.561724477409651340e-03,5.427097017019397694e-04,4.832909871635883946e-03,1.552200672219097985e-03,7.926411525819876966e-05,2.756409963014402843e-04,4.156657174427643895e-04,9.011873368426332300e-04,1.436146973213472608e-03,1.868437917070991331e-03,2.911899454751077417e-03,3.798758337672914105e-03,4.854344431108525634e-03
9.600000000000000000e+01,1.520662247819067016e-03,7.072045292095026915e-10,6.284865158531379586e-03,9.867937651737545678e-04,3.286175606927932010e-06,4.000000000000000000e+00,2.507456012992821583e-03,5.338684826453124477e-04,4.764202910712312354e-03,1.520661540614537703e-03,7.867048750613824535e-05,2.745985022173161034e-04,4.128546972042641990e-04,8.876976791252990827e-04,1.404135178981280683e-03,1.828565489694156197e-03,2.846965593977187226e-03,3.719061939467705521e-03,4.759596744803852759e-03
9.850000000000000000e+01,1.490175125429026373e-03,2.785504006655345469e-09,6.218557747400119649e-03,9.647788087578335016e-04,3.151420054275598815e-06,4.000000000000000000e+00,2.454953934186859983e-03,5.253963166711928716e-04,4.728382621971093276e-03,1.490172339925019667e-03,7.801052840975177948e-05,2.735428106015008439e-04,4.105131285769262240e-04,8.747641680767004411e-04,1.373281214065002337e-03,1.789765937809455329e-03,2.783389899800259738e-03,3.642142273530688239e-03,4.670151652128850910e-03
1.010000000000000000e+02,1.459991233568477820e-03,1.774994200981062825e-08,6.152264433313564887e-03,9.430653694644248585e-04,3.020946693179876794e-06,4.000000000000000000e+00,2.403056603032902895e-03,5.169258641040529612e-04,4.692273199745087067e-03,1.459973483626467909e-03,7.769385289101748472e-05,2.720944416453479654e-04,4.079930368212466218e-04,8.613472209230976784e-04,1.342921002763530682e-03,1.751525247413399100e-03,2.719740427199965078e-03,3.566879964681010217e-03,4.579781145396917379e-03
1.035000000000000000e+02,1.430679250477814510e-03,2.161466576956165730e-08,6.087372237324744674e-03,9.219722327570606564e-04,2.896875915722799196e-06,4.000000000000000000e+00,2.352651483234875166e-03,5.087070177207538534e-04,4.656692986846930164e-03,1.430657635812045050e-03,7.662564242967576035e-05,2.709582453859206929e-04,4.056404173716856329e-04,8.485873863674032796e-04,1.313056947770304024e-03,1.714614953446398811e-03,2.658869057133502693e-03,3.492463790691219868e-03,4.492699628898486411e-03
1.060000000000000000e+02,1.401862324450581882e-03,3.716109745520133468e-08,6.023523755045784821e-03,9.014764860298803096e-04,2.777877831578768994e-06,4.000000000000000000e+00,2.303338810480462084e-03,5.003858384207015729e-04,4.621661430595202721e-03,1.401825163353126588e-03,7.650371810077141483e-05,2.699079053701812806e-04,4.030223593408823585e-04,8.353054517471945016e-04,1.284025262608172241e-03,1.678254622462079394e-03,2.599509099237732029e-03,3.418489447995933569e-03,4.407241105434520599e-03
1.085000000000000000e+02,1.373875477206285218e-03,3.106626003234852430e-08,5.961029439509622774e-03,8.815442768713597707e-04,2.664654138953446494e-06,4.000000000000000000e+00,2.255419754077644771e-03,4.923312003349254468e-04,4.587153962303337773e-03,1.373844410946252871e-03,7.570418746845318807e-05,2.688655899923105626e-04,4.008006274922747050e-04,8.225885162959880237e-04,1.255925116121370732e-03,1.643129940533361814e-03,2.541693530538372599e-03,3.346653923848390798e-03,4.325694278130651910e-03
1.110000000000000000e+02,1.346326603611091785e-03,2.369686968688951174e-08,5.899506915818966343e-03,8.621602505600251464e-04,2.555915621236702699e-06,4.000000000000000000e+00,2.208486854171117040e-03,4.841663530510666386e-04,4.553180312207874558e-03,1.346302906741404792e-03,7.507993733500963550e-05,2.672960207979166490e-04,3.979923063461195945e-04,8.092527268856611420e-04,1.228072696702719145e-03,1.608597335590499422e-03,2.485764963596076311e-03,3.276703384848469233e-03,4.242612090717849671e-03
1.135000000000000000e+02,1.319559475024539115e-03,3.638981530136665387e-08,5.839269281531807645e-03,8.433148086372024019e-04,2.452417074593837766e-06,4.000000000000000000e+00,2.162874283661741625e-03,4.762446663873367127e-04,4.519709806507268314e-03,1.319523085209237849e-03,7.454220658056501063e-05,2.659092786453253377e-04,3.952992067511018051e-04,7.962808266161957530e-04,1.201152617430262986e-03,1.574935153365107469e-03,2.431206139748806269e-03,3.208596857734166002e-03,4.162346599435119525e-03
1.160000000000000000e+02,1.293196211730703428e-03,3.127696089483775211e-09,5.779946554591520493e-03,8.249844883908437863e-04,2.352955848120144947e-06,4.000000000000000000e+00,2.118180700121547431e-03,4.682117233398596420e-04,4.486750342860817281e-03,1.293193084034613893e-03,7.366776706870655173e-05,2.640983490154817626e-04,3.925342443463673511e-04,7.837322764563070488e-04,1.174620383681245113e-03,1.542056499724164592e-03,2.377580966981660340e-03,3.142908547231599691e-03,4.082288386266693866e-03
1.185000000000000000e+02,1.267759570339261309e-03,6.288563411367243750e-08,5.722512601860563035e-03,8.072635940611363418e-04,2.258888838483291635e-06,4.000000000000000000e+00,2.075023164400397434e-03,4.604959762781249671e-04,4.454753031521301726e-03,1.267696684705147629e-03,7.289094776375074232e-05,2.629184746286789215e-04,3.900893701784981910e-04,7.716385647780478431e-04,1.148785869366533881e-03,1.510477532891500545e-03,2.326792256795353914e-03,3.079173461116981557e-03,4.006562290595618719e-03
1.210000000000000000e+02,1.242709991521359636e-03,3.204623814946101924e-08,5.666087708052462354e-03,7.900490954666681241e-04,2.168505696274717757e-06,4.000000000000000000e+00,2.032759086988027760e-03,4.526608960546915118e-04,4.423377716531102719e-03,1.242677945283210189e-03,7.195425184298607710e-05,2.613636499663919851e-04,3.872014700007689303e-04,7.589592697417433956e-04,1.123532357930757735e-03,1.479272824945092714e-03,2.276451917103912859e-03,3.016446497663643686e-03,3.933687455772274036e-03
1.235000000000000000e+02,1.218356569845743809e-03,1.205494043797279666e-08,5.610776319907935690e-03,7.733005070659764325e-04,2.082386405514781610e-06,4.000000000000000000e+00,1.991657076911720024e-03,4.450560627797673762e-04,4.392419750062191881e-03,1.218344514905305787e-03,7.166360319121206114e-05,2.598759305151009135e-04,3.844507660367948629e-04,7.464640453074111032e-04,1.099109036563906006e-03,1.449153450361170565e-03,2.228196653847254981e-03,2.954481621217423543e-03,3.862669711208727760e-03
1.260000000000000000e+02,1.194284279174285352e-03,2.041222895429649068e-09,5.556163081211974893e-03,7.569890742008657334e-04,1.999347397942325372e-06,4.000000000000000000e+00,1.951273353375151086e-03,4.372952049734196191e-04,4.361878802037689323e-03,1.194282237951389998e-03,7.101876292677864063e-05,2.580100681762505926e-04,3.816518175142261777e-04,7.335829789470297603e-04,1.075135491720456520e-03,1.419374564080568652e-03,2.180269445770091716e-03,2.894275016626788894e-03,3.791716498853938289e-03
1.285000000000000000e+02,1.170860018543405439e-03,4.095537312839222504e-09,5.502586056782945816e-03,7.411215410803158278e-04,1.920174321676725723e-06,4.000000000000000000e+00,1.911981559623721159e-03,4.297384774630896116e-04,4.331726038239540159e-03,1.170855923006092507e-03,7.012578849141243157e-05,2.562585934782957891e-04,3.789726142311192441e-04,7.213689537870571558e-04,1.051790728011671276e-03,1.390582896802666866e-03,2.133966281577754764e-03,2.835695185991981854e-03,3.724261604437867790e-03
1.310000000000000000e+02,1.147697828899013487e-03,6.144873071801594251e-08,5.449675196074477146e-03,7.256617772359683517e-04,1.843795321400773534e-06,4.000000000000000000e+00,1.873359606134981838e-03,4.220360516630451350e-04,4.301977367175463876e-03,1.147636380168295554e-03,6.924959951426345594e-05,2.546354197916945333e-04,3.759283504316905384e-04,7.088887298312659176e-04,1.029004921690478309e-03,1.362130754172292133e-03,2.088148942641543989e-03,2.778294587268163082e-03,3.656357559737587713e-03
1.335000000000000000e+02,1.125201584780768016e-03,1.242393311036581951e-09,5.397747486421915382e-03,7.107551761804925929e-04,1.771251526860515394e-06,4.000000000000000000e+00,1.835956760961260717e-03,4.144464086002754228e-04,4.272545901641147149e-03,1.125200342387456956e-03,6.847933465222882682e-05,2.527121899274069067e-04,3.733601229266378255e-04,6.964455629619653110e-04,1.006926296618133919e-03,1.334638446528415342e-03,2.043995543099686157e-03,2.722794852971234178e-03,3.590508354239554424e-03
1.360000000000000000e+02,1.102911736964884556e-03,6.327707958079785274e-08,5.363197955317221266e-03,6.961187155361715654e-04,1.700995565654627723e-06,4.000000000000000000e+00,1.799030452501056230e-03,4.067930214287129908e-04,4.260286218352336493e-03,1.102848459885303689e-03,6.731899544234809301e-05,2.511395320960934730e-04,3.701314791956207355e-04,6.837345084777348217e-04,9.849692301669129083e-04,1.307464378286231702e-03,2.000475957143558678e-03,2.668260285933142170e-03,3.523782224678995503e-03
1.385000000000000000e+02,1.081252864915214747e-03,1.021096246959188202e-08,5.356848559064908075e-03,6.818718172025197560e-04,1.634056932982426502e-06,4.000000000000000000e+00,1.763124682117734503e-03,3.993810477126949910e-04,4.275595694149693544e-03,1.081242653952745091e-03,6.724243049558917273e-05,2.496357842479710932e-04,3.674199098768261319e-04,6.715070913348476778e-04,9.638985686017298611e-04,1.280631789626954491e-03,1.958276811889708788e-03,2.614381492543012275e-03,3.461531342109358967e-03
1.410000000000000000e+02,1.059812630235392556e-03,1.859688289850973661e-08,5.349770077228098268e-03,6.671303445889577820e-04,1.568265707877843445e-06,4.000000000000000000e+00,1.726942974824350338e-03,3.926822856464347745e-04,4.289957446992705495e-03,1.059794033352494131e-03,6.701588199495818270e-05,2.479582259185034686e-04,3.641506047318641276e-04,6.597456058572315641e-04,9.435488018440754037e-04,1.254998564190213002e-03,1.916635078424319422e-03,2.560128754154107709e-03,3.390975127095609710e-03
1.435000000000000000e+02,1.039007821685271034e-03,1.919369455837777533e-08,5.343456068054438721e-03,6.520367359069405722e-04,1.504689158495350187e-06,4.000000000000000000e+00,1.691044557592211606e-03,3.869710857783304619e-04,4.304448246369167903e-03,1.038988627990712621e-03,6.571765283026802869e-05,2.461899690462660928e-04,3.611859344383228131e-04,6.480788522377939646e-04,9.243740792755837611e-04,1.230758419694382528e-03,1.877312508417496592e-03,2.501966735355742443e-03,3.317702381232459294e-03
1.460000000000000000e+02,1.018429376333987143e-03,2.439539574649089536e-08,5.354080507751951372e-03,6.373563750532711559e-04,1.443421543401080188e-06,4.000000000000000000e+00,1.655785751387258298e-03,3.810730012807159867e-04,4.335651131417964446e-03,1.018404980938240672e-03,6.482479293962705987e-05,2.442450108651806392e-04,3.582359791137157108e-04,6.366052686590959950e-04,9.055073904650839337e-04,1.206304350415753762e-03,1.838814040951708417e-03,2.445884464447268137e-03,3.246069987168330884e-03
1.485000000000000000e+02,9.984283490074637602e-04,1.183629700447838524e-08,5.347633062037047448e-03,6.230818808041485232e-04,1.385090198288205184e-06,4.000000000000000000e+00,1.621510229811612283e-03,3.753464682033152370e-04,4.349204713029583905e-03,9.984165127104591749e-04,6.427669465525053677e-05,2.423483749534053515e-04,3.553062604935219382e-04,6.248601115832615963e-04,8.870904613998648134e-04,1.182372528777367923e-03,1.800938748425426426e-03,2.390423446886432400e-03,3.174733940747504965e-03
1.510000000000000000e+02,9.786426122421487423e-04,2.766967404390868343e-08,5.341553028451920260e-03,6.091960093423410280e-04,1.328861140294769751e-06,4.000000000000000000e+00,1.587838621584489879e-03,3.694466028998077143e-04,4.362910416209771734e-03,9.786149425681047766e-04,6.333395086822530195e-05,2.402700992792460672e-04,3.520991223000561818e-04,6.136247543524231971e-04,8.690357370862002249e-04,1.158931602473456304e-03,1.765176265638151044e-03,2.335749221755234212e-03,3.106310064858597373e-03
1.535000000000000000e+02,9.594033195907514895e-04,1.923852961923985380e-08,5.337086157934066433e-03,5.956981476637052391e-04,1.275311012771723057e-06,4.000000000000000000e+00,1.555101467254456620e-03,3.637051719270462504e-04,4.377682838343314835e-03,9.593840810611322821e-04,6.233055496595511606e-05,2.384209694179532306e-04,3.490247339781213072e-04,6.025060540769567197e-04,8.514702784794384071e-04,1.136395656981047803e-03,1.730068446452117867e-03,2.281985767322289305e-03,3.043301597507009574e-03
1.560000000000000000e+02,9.403223090310947139e-04,6.098370938674146807e-08,5.331150094661265583e-03,5.825615684698162450e-04,1.223584025919581311e-06,4.000000000000000000e+00,1.522883877500910959e-03,3.577607405612784688e-04,4.390827785630171086e-03,9.402613253217080103e-04,6.128758050837472570e-05,2.364631153202472911e-04,3.456050356344928833e-04,5.914639929147774960e-04,8.342314010803626636e-04,1.113629014842847749e-03,1.694787576208611757e-03,2.229256982608762358e-03,2.979402941187202745e-03
1.585000000000000000e+02,9.217455149974260707e-04,2.254039772382926413e-09,5.325031806691553002e-03,5.698021744150969523e-04,1.174289312386042791e-06,4.000000000000000000e+00,1.491547689412522915e-03,3.519433405823291184e-04,4.403286291694126497e-03,9.217432609576536396e-04,6.086150273626620354e-05,2.343110654937633397e-04,3.424485123257652247e-04,5.810126982895967183e-04,8.174053724256404550e-04,1.091412962381629621e-03,1.659357778238034539e-03,2.175406329102332580e-03,2.918707711405404623e-03
1.610000000000000000e+02,9.033841056586558926e-04,8.135192940250161931e-09,6.790382012179514530e-03,5.578603783123653502e-04,1.127311044047505237e-06,4.000000000000000000e+00,1.461244483971021243e-03,3.455237273462905424e-04,5.886997906520858963e-03,9.033759704657155906e-04,5.997956312031884441e-05,2.319353245722398610e-04,3.388719995179530252e-04,5.703028943687636892e-04,8.006981266626180807e-04,1.069363231619593338e-03,1.624777932283996739e-03,2.124126599282438830e-03,2.857902377838207175e-03
1.635000000000000000e+02,8.854818528039706989e-04,4.609866163571470024e-08,6.750337590643779029e-03,5.457912132125950465e-04,1.081966160065228776e-06,4.000000000000000000e+00,1.431273066016565745e-03,3.396906395913756524e-04,5.864855737839808764e-03,8.854357541423350146e-04,5.897623771955709835e-05,2.299119210696802583e-04,3.353570333565105278e-04,5.598397690667344679e-04,7.844595529979431648e-04,1.047990577516825107e-03,1.590882256505195182e-03,2.073098239365008932e-03,2.804744845552663551e-03
1.660000000000000000e+02,8.677546818463117116e-04,1.367921692890559250e-08,7.523137133826711918e-03,5.343835367599098852e-04,1.038563952226223647e-06,4.000000000000000000e+00,1.402138218606221488e-03,3.333711450864018265e-04,6.655382451980400640e-03,8.677410026293828210e-04,5.827961345862087903e-05,2.275362530297412819e-04,3.316986748972047534e-04,5.491346627932321405e-04,7.683262022039798536e-04,1.027010428226220184e-03,1.558419709372747949e-03,2.023109230722304041e-03,2.749787487396516440e-03
1.685000000000000000e+02,8.505018123662770385e-04,1.763098352279602620e-08,7.429580816204794588e-03,5.229932182575602710e-04,9.968752391817218178e-07,4.000000000000000000e+00,1.373495030623837418e-03,3.275085941087167675e-04,6.579079003838517875e-03,8.504841813827542863e-04,5.804491879531098074e-05,2.253549397207629129e-04,3.281321703369091507e-04,5.387953167200043971e-04,7.528785371184326409e-04,1.006394188027457184e-03,1.526275920137629616e-03,1.973055608843815676e-03,2.695465894060267414e-03
1.710000000000000000e+02,8.333602512470483434e-04,8.160525155226434252e-09,7.424639832022708781e-03,5.119921415337213341e-04,9.566252613508299545e-07,4.000000000000000000e+00,1.345352392780769677e-03,3.213681097133270093e-04,6.591279580775660438e-03,8.333520907218930915e-04,5.721007942355185136e-05,2.228297257286360308e-04,3.243357065040892583e-04,5.280562063080695328e-04,7.374895177146194650e-04,9.857400157690433297e-04,1.494887377687584848e-03,1.923564466674529535e-03,2.645028486167646728e-03
1.735000000000000000e+02,8.166951480488410763e-04,1.881333716786134924e-08,7.420483233389883228e-03,5.013520698715857784e-04,9.183448628110420519e-07,4.000000000000000000e+00,1.318047217920426855e-03,3.153430781772552979e-04,6.603788085341042585e-03,8.166763347116732120e-04,5.622482736672710697e-05,2.198932927572856482e-04,3.205729446459337209e-04,5.177419824179765612e-04,7.225190941246842011e-04,9.658848120235375735e-04,1.463517231297610738e-03,1.874308297132770956e-03,2.598622445951887048e-03
1.760000000000000000e+02,8.001452372091936299e-04,6.723340196186875354e-09,7.544142848349885341e-03,4.911164532152145898e-04,8.814277712472487978e-07,4.000000000000000000e+00,1.291261690424408328e-03,3.090287839939790402e-04,6.743997611140691711e-03,8.001385138689974183e-04,5.593816094815439317e-05,2.168789045458602717e-04,3.166096345253968289e-04,5.071482964037095365e-04,7.073699362486226931e-04,9.462054240931333168e-04,1.432244087246549663e-03,1.825708348280729015e-03,2.555916217748633451e-03
1.785000000000000000e+02,7.840448771585335416e-04,5.894819564607537690e-09,7.538180346109974242e-03,4.811774667796507978e-04,8.462581239350216473e-07,4.000000000000000000e+00,1.265222343938184231e-03,3.028674103788827439e-04,6.754135468951440700e-03,7.840389823389688805e-04,5.549809024333966621e-05,2.134838156380443439e-04,3.127715061070589762e-04,4.969673491122440648e-04,6.925712613170755157e-04,9.270768726045713762e-04,1.401493310332350712e-03,1.779414256261102611e-03,2.511339884234906235e-03
1.810000000000000000e+02,7.689721008402880878e-04,8.071194285451792901e-08,1.013162967509583477e-02,4.639542963569548558e-04,8.065716809788035418e-07,4.000000000000000000e+00,1.232926397197243052e-03,3.050178044833332320e-04,9.362657574255545817e-03,7.688913888974335245e-04,5.431148163197850343e-05,2.112428582760213474e-04,3.093529331176906347e-04,4.908908349229269222e-04,6.845313030229031523e-04,9.187939997808589011e-04,1.355421523854520409e-03,1.694018917406777975e-03,2.427425605834965944e-03
1.835000000000000000e+02,7.550676453529990128e-04,9.378217492178015864e-09,1.018913208295293103e-02,4.441202055372070966e-04,7.673699060253334303e-07,4.000000000000000000e+00,1.199187850890206164e-03,3.109474398157919162e-04,9.434064437599932670e-03,7.550582671355068236e-04,5.342130735908908980e-05,2.095562101900389418e-04,3.066660193632019405e-04,4.869406289451823355e-04,6.804253841119768361e-04,9.148434336094012423e-04,1.288117616573313104e-03,1.602837197757582630e-03,2.347813496613993661e-03
1.860000000000000000e+02,7.416691243973694975e-04,6.073921343900763143e-09,9.857277904296468662e-03,4.283168126724423447e-04,7.335283821022409911e-07,4.000000000000000000e+00,1.169985937069811842e-03,3.133523117249271527e-04,9.115608779899099165e-03,7.416630504760256390e-04,5.335843428021434890e-05,2.074895873380339941e-04,3.037448001222963238e-04,4.826552738068171913e-04,6.751850671505420926e-04,9.060440991992379633e-04,1.234797898524183377e-03,1.532304942856094372e-03,2.281813250130562687e-03
1.885000000000000000e+02,7.291377456835130199e-04,1.261600789745994827e-09,9.851676441722318628e-03,4.172675581893979437e-04,7.057540672977777275e-07,4.000000000000000000e+00,1.146405303872910855e-03,3.118701874941150762e-04,9.122538696038805933e-03,7.291364840827232541e-04,5.199511113923280562e-05,2.025885481661500779e-04,2.982107627989326673e-04,4.755704409614861590e-04,6.690948454344729322e-04,8.965040559266569762e-04,1.194841808121387388e-03,1.482575699773539544e-03,2.222210570413131730e-03
1.910000000000000000e+02,7.177272991662531120e-04,1.053591880866266859e-08,9.841887045174791543e-03,4.095803214520230321e-04,6.828885156892266946e-07,4.000000000000000000e+00,1.127307620618276090e-03,3.081469777142300799e-04,9.124159746008537672e-03,7.177167632474444918e-04,4.741728475430375149e-05,1.934212486754787721e-04,2.906880082839586352e-04,4.677508701152239710e-04,6.628660356641652169e-04,8.871326641769318802e-04,1.164316674704194733e-03,1.446638035841907224e-03,2.179882272238345322e-03
1.935000000000000000e+02,7.089183625625596237e-04,3.127961091049456986e-09,1.028465525303748872e-02,4.036526649963171308e-04,6.655007187370097011e-07,4.000000000000000000e+00,1.112571027558876754e-03,3.052656975662424929e-04,9.575736890474929527e-03,7.089152346014685260e-04,4.572644329571474742e-05,1.889058258629540410e-04,2.859043398985699753e-04,4.612891259042593839e-04,6.573694213204436896e-04,8.794775178283464282e-04,1.142315505881651974e-03,1.417101866520662770e-03,2.146177995558964241e-03
1.960000000000000000e+02,7.023074673378428999e-04,2.917871373778094424e-08,1.026525956250686628e-02,3.986347093614449420e-04,6.521454101861791644e-07,4.000000000000000000e+00,1.100942176699287733e-03,3.036727579763979579e-04,9.562952095169023267e-03,7.022782886241051665e-04,4.394482476685251585e-05,1.853678977572465565e-04,2.818438646858120928e-04,4.559461511921704250e-04,6.536587222946171243e-04,8.745266249372996448e-04,1.127403603119222662e-03,1.392642739874958534e-03,2.113142067601383404e-03
1.985000000000000000e+02,6.980867571395740160e-04,4.219556305449102242e-10,1.043167038580236280e-02,3.952897900984785073e-04,6.435791386497459437e-07,4.000000000000000000e+00,1.093376547238052469e-03,3.027969670410955087e-04,9.733583628662789006e-03,6.980863351839434235e-04,4.343010908687684979e-05,1.828390326433396802e-04,2.787547891352583134e-04,4.518832519380800274e-04,6.511260860716731446e-04,8.725667130974738318e-04,1.119247609514244278e-03,1.375034730731766134e-03,2.086562413027890240e-03
2.010000000000000000e+02,6.956018755246141895e-04,1.296785734722183896e-09,1.041855089216530035e-02,3.938120371383651403e-04,6.389498898284297298e-07,4.000000000000000000e+00,1.089413912662979276e-03,3.017898383862490492e-04,9.722949016640686920e-03,6.956005787388795138e-04,4.271029498570111789e-05,1.796747920199082366e-04,2.760826078974803772e-04,4.483620870689170729e-04,6.495434749416585229e-04,8.723567584664201164e-04,1.115868698104295403e-03,1.366314217464807863e-03,2.068840833373517506e-03
2.035000000000000000e+02,6.948258176127384070e-04,8.659085669292806560e-09,1.041248606057836035e-02,3.947941437410413829e-04,6.386453327534327615e-07,4.000000000000000000e+00,1.089619961353779790e-03,3.000316738716970241e-04,9.717660242965622808e-03,6.948171585270691017e-04,4.218465318249585151e-05,1.775088051454516344e-04,2.734331659311179221e-04,4.455508721350545653e-04,6.487350212795721816e-04,8.728075560705184826e-04,1.116442999745514498e-03,1.363700467868061809e-03,2.080338139374817395e-03
2.060000000000000000e+02,6.950824939166116816e-04,1.286299280078364953e-08,1.040707755094748971e-02,3.984725832232043530e-04,6.419200729299099495e-07,4.000000000000000000e+00,1.093555077139815980e-03,2.966099106934073286e-04,9.711995057030877593e-03,6.950696309238108992e-04,4.095145147753326406e-05,1.750854200217856439e-04,2.710031746332717856e-04,4.429051499675038038e-04,6.475411070815985382e-04,8.736064237427912599e-04,1.119836500149013273e-03,1.368651669551363380e-03,2.117088296986759013e-03
2.085000000000000000e+02,6.965862805050792488e-04,1.407233454059576391e-08,1.046736954733110299e-02,4.049161606238355321e-04,6.491895433222488557e-07,4.000000000000000000e+00,1.101502441128914727e-03,2.916701198812437167e-04,9.770783266826022981e-03,6.965722081705386527e-04,4.106733508753922343e-05,1.741263811465838644e-04,2.693140506757104170e-04,4.406842434479559651e-04,6.470726901573897348e-04,8.746962962219318599e-04,1.124015255483505138e-03,1.374254094921528854e-03,2.173991474297159391e-03
2.110000000000000000e+02,6.987968991936048925e-04,3.114317043505555146e-09,1.046188957477241395e-02,4.140219256313116018e-04,6.597312612260566960e-07,4.000000000000000000e+00,1.112818824824916494e-03,2.847749735622932907e-04,9.763092675578809165e-03,6.987937848765613837e-04,4.065805604809823317e-05,1.730125185131075076e-04,2.678139056885529552e-04,4.383193254294712963e-04,6.467168096319717962e-04,8.759403385089584593e-04,1.129088129569539439e-03,1.382704548210815943e-03,2.250406168078126871e-03
2.135000000000000000e+02,7.019192856515655112e-04,7.631871026181574719e-10,1.045594180682613700e-02,4.258072904692549831e-04,6.740025321863724476e-07,4.000000000000000000e+00,1.127726576120820440e-03,2.761119951823105280e-04,9.754022521174571594e-03,7.019185224644629122e-04,3.970528933092414855e-05,1.719713285799168395e-04,2.659753452048392152e-04,4.364174989285220111e-04,6.466373758560800197e-04,8.784928075474169890e-04,1.134976736867425147e-03,1.389865270562127718e-03,2.350641264095806957e-03
2.160000000000000000e+02,7.055299862027702594e-04,1.455597227569856441e-08,1.045201189560478368e-02,4.400313001627214086e-04,6.914001065541760947e-07,4.000000000000000000e+00,1.145561286365491668e-03,2.654986860400488508e-04,9.746481909402013311e-03,7.055154302304945512e-04,3.890349558741491365e-05,1.705803177986941089e-04,2.645643688658511766e-04,4.343664618637620742e-04,6.467179087224180552e-04,8.806470468517151344e-04,1.141678453249888063e-03,1.399919245980650465e-03,2.476627060043678271e-03
2.185000000000000000e+02,7.097738923694007270e-04,4.239138253573418866e-10,1.044749304045302155e-02,4.564369033280713125e-04,7.121136250089284778e-07,4.000000000000000000e+00,1.166210795697472094e-03,2.533369890413294146e-04,9.737719148083620602e-03,7.097734684555753520e-04,3.866088092871665735e-05,1.696151790182553738e-04,2.630788781703446337e-04,4.322963072646641069e-04,6.468101580709647875e-04,8.838734263459937460e-04,1.149937412441537484e-03,1.408011900536231768e-03,2.597690750600007651e-03
2.210000000000000000e+02,7.143305849707672463e-04,3.081336425866570011e-08,1.044343791953313699e-02,4.747991944271021635e-04,7.357024596533033069e-07,4.000000000000000000e+00,1.189129779397869301e-03,2.395313905436650828e-04,9.729107334562369855e-03,7.142997716065085587e-04,3.835693695740351932e-05,1.677630323995597599e-04,2.610789248395610908e-04,4.301389802232286432e-04,6.467310728571655032e-04,8.868956963026841970e-04,1.158658546018245935e-03,1.418403414505566744e-03,2.735480488168478067e-03
2.235000000000000000e+02,7.194575404931806547e-04,1.286812607033399151e-08,1.043933270664134869e-02,4.948744107732723496e-04,7.625198350106899380e-07,4.000000000000000000e+00,1.214331951266453113e-03,2.245831297199083051e-04,9.719875166148167489e-03,7.194446723671103034e-04,3.728310848863920324e-05,1.665732599830031628e-04,2.594671211448041910e-04,4.282728749040756147e-04,6.473010701647768494e-04,8.909858702858338038e-04,1.168497400121218388e-03,1.430581636517659324e-03,2.863439107209758173e-03
2.260000000000000000e+02,7.248128122979385739e-04,1.232597837537354853e-09,1.048915022129625133e-02,5.164508986885492543e-04,7.920751436274565364e-07,4.000000000000000000e+00,1.241263710986487828e-03,2.083619136093893195e-04,9.764337408998312318e-03,7.248115797001010831e-04,3.675414227580992222e-05,1.653252593067791945e-04,2.578920971476547923e-04,4.264742059361129262e-04,6.478318209276542764e-04,8.948977184947202838e-04,1.178814966390352107e-03,1.442503398766932163e-03,3.001281084175881284e-03
2.285000000000000000e+02,7.314547234091035421e-04,3.798448624415657928e-09,1.179987295018656429e-02,5.414944063874434482e-04,8.282422045463781375e-07,4.000000000000000000e+00,1.272949129796546990e-03,1.899603170216600939e-04,1.106841822677746140e-02,7.314509249604791118e-04,3.698115371436732908e-05,1.636458660658815772e-04,2.563116621676520424e-04,4.252302282857741474e-04,6.487515423209804779e-04,8.996343338564053707e-04,1.190162160313450700e-03,1.457653245618434172e-03,3.147851793384186161e-03
2.310000000000000000e+02,7.389745392786587191e-04,3.909182295642566127e-10,1.179466342410401096e-02,5.683273247610765196e-04,8.690793177721881711e-07,4.000000000000000000e+00,1.307301864039735239e-03,1.706472145175821995e-04,1.105568888482535289e-02,7.389741483604291830e-04,3.607700292242690856e-05,1.625930253215101000e-04,2.547117152977396810e-04,4.238883523311705098e-04,6.501941037218363388e-04,9.054712880616820701e-04,1.203322992796185048e-03,1.475237395086235765e-03,3.307637790882750339e-03
2.335000000000000000e+02,7.254758303693768307e-04,1.191391822258850133e-09,1.256512595694491384e-02,5.523591719206799372e-04,8.314158352550361631e-07,4.000000000000000000e+00,1.277835002290056768e-03,1.731166584486968935e-04,1.183965012657553668e-02,7.254746389775546108e-04,3.502437945900151509e-05,1.596447003964391882e-04,2.516541721613594143e-04,4.183221140243479036e-04,6.401398561045076700e-04,8.888269725439659373e-04,1.178761449678417290e-03,1.444385561305886389e-03,3.232012764558121927e-03
2.360000000000000000e+02,7.081757201273606445e-04,8.403671951378778555e-10,1.255869392008372720e-02,5.299482339574327749e-04,7.823579812525078875e-07,4.000000000000000000e+00,1.238123954084793419e-03,1.782274861699278696e-04,1.185051819995636656e-02,7.081748797601655418e-04,3.430510402369108008e-05,1.564302877383991794e-04,2.476975505448448037e-04,4.117180242719523315e-04,6.273399980795275324e-04,8.679558816438793286e-04,1.147794991701857293e-03,1.405910634047335050e-03,3.113073864365726185e-03
2.385000000000000000e+02,6.907006199447892269e-04,8.279144934234566221e-11,1.255585633732004235e-02,5.082855786584526735e-04,7.354215758642740906e-07,4.000000000000000000e+00,1.198986198603241900e-03,1.824150412863365534e-04,1.186515571737525344e-02,6.907005371533398580e-04,3.305542052014731028e-05,1.532006972901688122e-04,2.434473989919632634e-04,4.044042471032696759e-04,6.139275837352214070e-04,8.466499372394658239e-04,1.116836163083626638e-03,1.368483879148403798e-03,2.997121518216455584e-03
2.410000000000000000e+02,6.727772844175153094e-04,5.804757604800509785e-09,1.261981592950643313e-02,4.875027921322346524e-04,6.902882467649307973e-07,4.000000000000000000e+00,1.160280076549749908e-03,1.852744922852806570e-04,1.194703864508891815e-02,6.727714796599104912e-04,3.228280942411838195e-05,1.493896621519872822e-04,2.386726105509693143e-04,3.966165218811369643e-04,6.000537565095628075e-04,8.247946541780588415e-04,1.085192938560791600e-03,1.332533494599221283e-03,2.881505318136265079e-03
2.435000000000000000e+02,6.548106774750500451e-04,9.221752036937051641e-10,1.261642207664968006e-02,4.675512064669536919e-04,6.473811540040381978e-07,4.000000000000000000e+00,1.122361883942003683e-03,1.872594710080963533e-04,1.196161139917462958e-02,6.548097552998463329e-04,3.147578776669208788e-05,1.454472859447944184e-04,2.338597807667444140e-04,3.884267516072706546e-04,5.860885445553739009e-04,8.033666122391838488e-04,1.053196306688787814e-03,1.298731948698272519e-03,2.766796753150526939e-03
2.460000000000000000e+02,6.364340858334845922e-04,4.348625324191579703e-09,1.261282125188210868e-02,4.484759798503379575e-04,6.061790501134236812e-07,4.000000000000000000e+00,1.084910065683822658e-03,1.879581059831466347e-04,1.197638716604862430e-02,6.364297372081603905e-04,3.067891416209927714e-05,1.408474334887994776e-04,2.287798129053567975e-04,3.798895374832396725e-04,5.714216924964132024e-04,7.813538840079881607e-04,1.020314951472092767e-03,1.266459740371443351e-03,2.642032433088770029e-03
2.485000000000000000e+02,6.180608661813786044e-04,7.258620038862869514e-09,1.261060624956606042e-02,4.303715825473728384e-04,5.672189333692062169e-07,4.000000000000000000e+00,1.048432448728751389e-03,1.876892836340057660e-04,1.199254538338468193e-02,6.180536075613396983e-04,2.965730339972409368e-05,1.366274965228585323e-04,2.235455701975316758e-04,3.708731503733740426e-04,5.562576764357743614e-04,7.593855358083477849e-04,9.878755986661800353e-04,1.235770630231931714e-03,2.527488667362302616e-03
2.510000000000000000e+02,5.993705056584543471e-04,2.166258135697142349e-08,1.260787166842243338e-02,4.133580352954407868e-04,5.301098683965780973e-07,4.000000000000000000e+00,1.012728540953895025e-03,1.860124703630135603e-04,1.200850116276397893e-02,5.993488430770973737e-04,2.859013354042292375e-05,1.321075363278153170e-04,2.172780013429047123e-04,3.610842412355624647e-04,5.402170166169545113e-04,7.374337304929604042e-04,9.546498864590860544e-04,1.205544033185553714e-03,2.411089272066990839e-03
2.535000000000000000e+02,5.807332546742643683e-04,1.412699523272655705e-08,1.260503001786355409e-02,3.975099730129693417e-04,4.952652917293354213e-07,4.000000000000000000e+00,9.782432276872338184e-04,1.832232816612950265e-04,1.202429676318928983e-02,5.807191276790316754e-04,2.721816982519273626e-05,1.271309127244969587e-04,2.103825223585870823e-04,3.511772923549711127e-04,5.237560072741840808e-04,7.152800553284940606e-04,9.223362856541005798e-04,1.176424110223321055e-03,2.303272448936193213e-03
2.560000000000000000e+02,5.618350872679515494e-04,8.886861065002262077e-09,1.265679046153304205e-02,3.830118793054987977e-04,4.623567649745167326e-07,4.000000000000000000e+00,9.448469665734503470e-04,1.788232079624527517e-04,1.209495537426509039e-02,5.618262004068865856e-04,2.614053699105647665e-05,1.217963205003284904e-04,2.027569193770971390e-04,3.405786115708343571e-04,5.068199207716060292e-04,6.926282662020927412e-04,8.894959761814127432e-04,1.148384241919928658e-03,2.194765505428813816e-03
2.585000000000000000e+02,5.430309416023909033e-04,3.746207267999855431e-09,1.265362046843919279e-02,3.698436879222568273e-04,4.316669570335148963e-07,4.000000000000000000e+00,9.128746295246477306e-04,1.731872536801340760e-04,1.211058952683680134e-02,5.430271953951228961e-04,2.478480238997241960e-05,1.158054508276730107e-04,1.946967906109764879e-04,3.296442570591355103e-04,4.898572883968253106e-04,6.700060203700339018e-04,8.577900175110617044e-04,1.118257885851170518e-03,2.100873375739270923e-03
2.610000000000000000e+02,5.240336190871280539e-04,1.108983898606239579e-08,1.265012699232322992e-02,3.581783181292994998e-04,4.029029415114868959e-07,4.000000000000000000e+00,8.822119372164275537e-04,1.658553009578285541e-04,1.212609337323610273e-02,5.240225292481420208e-04,2.290010422833304066e-05,1.095671754632633745e-04,1.860010827021544883e-04,3.179690616956253654e-04,4.724178618588115186e-04,6.469442090010797805e-04,8.271215379288216017e-04,1.087756535448428704e-03,2.017267268789355462e-03
2.635000000000000000e+02,5.051997442058382432e-04,5.267464861105979423e-09,1.264725689936516649e-02,3.481135140091331549e-04,3.764098001814312638e-07,4.000000000000000000e+00,8.533132582149713981e-04,1.570862301967050883e-04,1.214205715515932760e-02,5.051944767409771416e-04,2.155814020500276170e-05,1.025576929882847989e-04,1.769303681403595885e-04,3.058317430176265444e-04,4.548548390502107994e-04,6.236793888446132226e-04,7.984612829510787839e-04,1.058243340710011146e-03,1.930921474757158005e-03
2.660000000000000000e+02,4.862762306672313052e-04,2.609254672611108700e-09,1.324059060527480076e-02,3.404971590165746910e-04,3.524028878102887601e-07,4.000000000000000000e+00,8.267733896838059962e-04,1.457790716506566142e-04,1.275431437460756989e-02,4.862736214125586826e-04,2.050527870069956729e-05,9.540277334271653057e-05,1.662635337188110259e-04,2.922435984809408855e-04,4.366471275626332763e-04,6.006878214071598773e-04,7.743526862027119099e-04,1.026778177186896991e-03,1.860428072679821705e-03
2.685000000000000000e+02,4.676068658596064208e-04,7.366913665043476033e-09,1.322716398240254658e-02,3.338828818218332454e-04,3.301339597726962441e-07,4.000000000000000000e+00,8.014897476814396120e-04,1.337239840377731754e-04,1.275955711654293973e-02,4.675994989459413866e-04,1.826783563044974030e-05,8.648124869300645608e-05,1.541831214492390772e-04,2.778891054518732215e-04,4.183243926861108706e-04,5.792359259998273741e-04,7.520525277864273167e-04,9.966905563430152222e-04,1.809387540125303182e-03
2.710000000000000000e+02,4.493149799590054642e-04,4.448916350774303560e-09,1.322452628572744725e-02,3.285190910029272974e-04,3.098087443689512360e-07,4.000000000000000000e+00,7.778340709619327616e-04,1.207958889560781669e-04,1.277521130576844167e-02,4.493105310426546940e-04,1.614185049814605155e-05,7.875876151842710034e-05,1.427949419155098514e-04,2.625087914492947746e-04,3.996942556409970580e-04,5.579720250465710490e-04,7.313891357977655430e-04,9.688572237159062033e-04,1.757321027141018005e-03
2.735000000000000000e+02,4.318115379854471961e-04,1.208435197404344850e-08,1.315647958597482292e-02,3.243659109621467151e-04,2.916744485316605108e-07,4.000000000000000000e+00,7.561774489475939654e-04,1.074456270233004811e-04,1.272466804798937610e-02,4.317994536334731422e-04,1.470779001314348411e-05,7.162386927330664484e-05,1.317849328191543826e-04,2.470945690207956543e-04,3.814928748002882923e-04,5.382660317674704082e-04,7.135286483724655833e-04,9.419685632247224534e-04,1.720535607697015355e-03
2.760000000000000000e+02,4.149773479386537674e-04,3.500584753658368994e-09,1.315545692208262320e-02,3.214866144861620455e-04,2.755598425959727223e-07,4.000000000000000000e+00,7.364639624248157587e-04,9.349073345249172195e-05,1.274047957414396921e-02,4.149738473539001126e-04,1.319908596819272911e-05,6.457145853552102442e-05,1.200697590111435601e-04,2.306629863829826391e-04,3.631838059812341141e-04,5.192651509304337153e-04,6.979770520197623200e-04,9.199781841295033178e-04,1.686933986710275821e-03
2.785000000000000000e+02,3.994051566935111143e-04,6.175647741329615424e-10,1.315248593834391147e-02,3.195864357938412934e-04,2.616599691367790079e-07,4.000000000000000000e+00,7.189915924873523535e-04,7.981872089966982097e-05,1.275308078165040063e-02,3.994045391287370014e-04,1.209237272867545944e-05,5.882632618663063918e-05,1.091502024350235613e-04,2.146561434872134840e-04,3.452057634478852182e-04,5.015581296055244848e-04,6.846480160746245365e-04,9.040880808785369894e-04,1.659104868950541083e-03
2.810000000000000000e+02,3.844839034596748278e-04,8.446271569996454080e-09,1.315361792758483646e-02,3.191951185210140573e-04,2.497133957072328171e-07,4.000000000000000000e+00,7.036790219806888852e-04,6.528878493866077052e-05,1.276913402412516163e-02,3.844754571881048191e-04,1.063644877878065865e-05,5.167880336465757594e-05,9.664993899939851622e-05,1.978977138766500876e-04,3.279130945793648911e-04,4.849496099107963821e-04,6.733147752066108698e-04,8.913597380920717161e-04,1.637246682495010998e-03
2.835000000000000000e+02,3.705153558280638716e-04,2.169446910110216313e-09,1.315065623327696734e-02,3.204014812091959688e-04,2.399387380654435568e-07,4.000000000000000000e+00,6.909168370372597862e-04,5.011387461886790276e-05,1.278014087744890406e-02,3.705131863811537778e-04,9.209203102549648454e-06,4.377671746796669289e-05,8.314645425868361312e-05,1.798766512010367355e-04,3.117633636364978695e-04,4.694811374722199682e-04,6.641403105766138185e-04,8.838616474792487104e-04,1.629542612759417091e-03
2.860000000000000000e+02,3.573843413317149870e-04,3.918371077026849590e-11,1.314794784714055573e-02,3.230537444817080102e-04,2.320872892527564265e-07,4.000000000000000000e+00,6.804380858134229972e-04,3.433059685000697681e-05,1.279056350580884058e-02,3.573843021480042404e-04,7.136701094618126262e-06,3.596078555616406456e-05,6.954552606338942292e-05,1.617500535922408082e-04,2.968580619647549377e-04,4.557206781987612094e-04,6.554614093908283983e-04,8.818011942397966469e-04,1.634698507052011239e-03
2.885000000000000000e+02,3.456744445603873880e-04,2.181670260524479963e-09,1.320352076594670521e-02,3.269804295250402539e-04,2.264070229145122480e-07,4.000000000000000000e+00,6.726548740854276960e-04,1.869401503534713410e-05,1.285784632138631776e-02,3.456722628901268699e-04,5.759682879465311128e-06,2.871467783478296885e-05,5.729640783852581757e-05,1.446067160985252897e-04,2.829398055517893997e-04,4.441510013263250600e-04,6.473609792430506157e-04,8.791222130134736983e-04,1.652361437107222357e-03
2.910000000000000000e+02,3.355519431884092241e-04,4.571055503375067655e-09,1.320037332060684972e-02,3.315869317020023123e-04,2.225449998530657094e-07,4.000000000000000000e+00,6.671388748904114822e-04,3.965011486406911766e-06,1.286482137741844049e-02,3.355473721329058751e-04,4.590086547555869511e-06,2.346397086117604501e-05,4.832822348392976243e-05,1.296843535271011486e-04,2.695114956621071176e-04,4.335721293655016707e-04,6.403616176143477837e-04,8.764657078519656188e-04,1.696129048651836462e-03
2.935000000000000000e+02,3.278495115084848854e-04,3.424157177801086486e-09,1.427680030893335728e-02,3.371891407302645728e-04,2.211818188227664093e-07,4.000000000000000000e+00,6.650386522387495124e-04,1.000000000000000036e-10,1.394895079742487255e-02,3.278460873513070872e-04,4.423313087913403275e-06,2.192763368319630774e-05,4.404124047283970749e-05,1.193223637182299528e-04,2.573091650509011681e-04,4.240045655940920298e-04,6.346220444454765382e-04,8.762014744738120826e-04,1.727134767453532760e-03
2.960000000000000000e+02,3.212025773672444874e-04,2.580652332271722114e-09,1.422349353427429346e-02,3.327653020914956477e-04,2.139038419834049471e-07,4.000000000000000000e+00,6.539678794587400808e-04,1.000000000000000036e-10,1.390229095690704957e-02,3.211999967149121961e-04,4.298992338992868086e-06,2.150905937687084521e-05,4.299037266691741951e-05,1.146667224022163915e-04,2.498625563806084696e-04,4.166524929352061028e-04,6.267276828349095923e-04,8.645830674587618152e-04,1.694015034200108778e-03
2.985000000000000000e+02,3.154208588378819549e-04,1.354262344087776368e-09,1.481111594885919057e-02,3.293616292272959927e-04,2.079694009972858680e-07,4.000000000000000000e+00,6.447824880651778934e-04,1.000000000000000036e-10,1.449569509002130926e-02,3.154195045755378698e-04,4.203577575256602222e-06,2.111147952069078210e-05,4.245789034800916302e-05,1.114484793020569409e-04,2.432096034651067516e-04,4.101673365766030869e-04,6.189244329365898700e-04,8.543494105563258223e-04,1.654299995784984769e-03
3.010000000000000000e+02,3.102037351541063167e-04,5.385571788360830522e-10,1.476930653584153721e-02,3.252376127846389798e-04,2.020058620734097430e-07,4.000000000000000000e+00,6.354413479387453507e-04,1.000000000000000036e-10,1.445910280068743101e-02,3.102031965969274832e-04,4.127907672837039429e-06,2.098849664456045797e-05,4.239944970663788002e-05,1.093719012205825295e-04,2.368944066854851730e-04,4.042702009411028178e-04,6.119571982539275933e-04,8.447227582306656530e-04,1.614419446269075914e-03
3.035000000000000000e+02,3.057036782094049200e-04,1.254331029618182102e-09,1.476527783563037939e-02,3.215042200960160825e-04,1.968197024103069841e-07,4.000000000000000000e+00,6.272078983054210025e-04,1.000000000000000036e-10,1.445957415742097490e-02,3.057024238783753061e-04,4.185925261830515028e-06,2.107902389900903582e-05,4.235136264848001354e-05,1.079822794312845183e-04,2.311497253658237674e-04,3.988671795680350982e-04,6.056508904408266537e-04,8.355406710387791895e-04,1.587683260714027079e-03
3.060000000000000000e+02,3.016772769153991721e-04,5.596638179280705225e-10,1.491408340848893350e-02,3.183174425753196898e-04,1.923351736547823295e-07,4.000000000000000000e+00,6.199947194907188619e-04,1.000000000000000036e-10,1.461240613157353471e-02,3.016767172515812242e-04,4.153463814141910571e-06,2.117814913985702560e-05,4.222313736392264413e-05,1.070185342690550064e-04,2.262729079169487263e-04,3.938517238569499870e-04,5.999192006468205291e-04,8.274031995391563496e-04,1.557090208488406567e-03
3.085000000000000000e+02,2.982637121431979820e-04,4.100641511742078272e-09,1.490760250967585951e-02,3.152906854779967101e-04,1.883694583306255247e-07,4.000000000000000000e+00,6.135543976211947463e-04,1.000000000000000036e-10,1.460933879753266093e-02,2.982596115016862472e-04,4.260558286861072524e-06,2.120176501737444327e-05,4.216287449111125256e-05,1.061452433354625460e-04,2.225132189260618787e-04,3.897111451445241627e-04,5.951961505804521718e-04,8.181497013737866345e-04,1.539715682499505573e-03
3.110000000000000000e+02,2.952640046737645737e-04,3.606212638341563332e-10,1.490382086568368958e-02,3.126250752475473113e-04,1.849152701295235255e-07,4.000000000000000000e+00,6.078890799213118850e-04,1.000000000000000036e-10,1.460855686100992479e-02,2.952636440525007659e-04,4.266057670027976318e-06,2.128440250171235762e-05,4.235475419379438640e-05,1.055475508913628389e-04,2.191900381957147324e-04,3.854796389499071845e-04,5.907022821221811094e-04,8.103602939681214248e-04,1.524104651988385890e-03
3.135000000000000000e+02,2.992038485467815611e-04,1.385176271082373429e-10,1.691065705719522333e-02,3.207642768184258415e-04,1.924126642680530946e-07,4.000000000000000000e+00,6.199681253652074026e-04,1.000000000000000036e-10,1.661145320864844052e-02,2.992037100291544509e-04,4.098854057783396572e-06,2.063566531232005226e-05,4.174630723343472768e-05,1.060296334549761877e-04,2.248686114649321569e-04,3.862654235327753682e-04,5.969856080877027679e-04,8.367671537561743303e-04,1.569851565217139731e-03
3.160000000000000000e+02,3.856696020393382465e-04,2.554945105347059511e-09,1.695761907900193363e-02,4.687426011730511381e-04,3.684606680916597577e-07,4.000000000000000000e+00,8.544122032123893304e-04,1.000000000000000036e-10,1.657194947696259690e-02,3.856670470942328839e-04,6.241060480669981095e-06,3.110148407162248685e-05,6.192480019375722858e-05,1.540714184008236810e-04,2.878186363606838891e-04,4.456340597589971580e-04,6.719362770494407200e-04,1.058011100066106854e-03,2.717176113351908121e-03
3.185000000000000000e+02,4.898506702214554904e-04,3.981249647668389891e-10,1.694429013507826876e-02,7.096816269088955477e-04,7.436016906884658955e-07,4.000000000000000000e+00,1.199532297130351038e-03,1.000000000000000036e-10,1.645443946485681402e-02,4.898502720964907457e-04,8.972043373092653893e-06,4.460772071139079654e-05,8.747184313274140215e-05,2.005146311105781838e-04,3.473921253974392555e-04,5.327831431817398999e-04,7.950527734361651335e-04,1.176585700330397364e-03,4.356118760766592921e-03
3.210000000000000000e+02,5.979906162565238508e-04,3.851413582320674920e-09,1.656833254093504140e-02,9.692690326029072779e-04,1.297075234693832415e-06,4.000000000000000000e+00,1.567259648859431129e-03,1.000000000000000036e-10,1.597034192467851679e-02,5.979867648429414801e-04,1.140372063062613126e-05,5.490478613711429005e-05,1.070453693732754583e-04,2.326601108919032295e-04,4.022823857270610860e-04,6.342891663949954502e-04,9.700088391218192980e-04,1.369118155838623153e-03,6.029482701238609785e-03
3.235000000000000000e+02,6.177933819499796184e-04,2.053438870149148136e-09,1.990031093668986201e-02,1.001558705236214961e-03,1.384788502815636685e-06,4.000000000000000000e+00,1.619352087186194580e-03,1.000000000000000036e-10,1.928251755473988152e-02,6.177913285111095044e-04,1.189481204256509409e-05,5.741155106330894024e-05,1.115502850316774200e-04,2.395684448844304093e-04,4.152528357702112995e-04,6.578078954700851801e-04,1.002037632753155320e-03,1.394090988516525969e-03,6.280806693088797181e-03
3.260000000000000000e+02,5.414084719166194475e-04,7.367295786359646829e-10,1.979537212874400709e-02,7.995959046489763394e-04,9.324767441945033191e-07,4.000000000000000000e+00,1.341004376565595787e-03,1.000000000000000036e-10,1.925396365682738656e-02,5.414077351870408457e-04,1.016854917393840546e-05,5.126895510548223618e-05,1.008733672024927181e-04,2.232158955076935219e-04,3.844353393389803378e-04,5.884946252915812699e-04,8.602975911566218027e-04,1.234580498039398663e-03,5.011580467800231566e-03
3.285000000000000000e+02,4.600991448745644398e-04,1.793691178817619471e-09,2.010388290161755839e-02,6.087914262938960361e-04,5.823182238432615878e-07,4.000000000000000000e+00,1.068890571168460476e-03,1.000000000000000036e-10,1.964378375674299265e-02,4.600973511833856178e-04,8.801678435074911341e-06,4.437245367035011495e-05,8.634674057965004384e-05,1.963969125750005874e-04,3.420150661595041828e-04,5.107688589570661590e-04,7.227456093655038093e-04,1.159162667401121604e-03,3.618436760232133804e-03
3.310000000000000000e+02,3.794458972838345916e-04,2.429181712731786357e-09,2.080968101840531548e-02,4.605156713263380982e-04,3.560538725026821635e-07,4.000000000000000000e+00,8.399615686101726897e-04,1.000000000000000036e-10,2.043023512112148235e-02,3.794434681021218760e-04,6.339473418625102651e-06,3.257178980944574706e-05,6.411400463884826860e-05,1.542088303062407796e-04,2.842364488453619133e-04,4.378155948152248340e-04,6.716997657652906900e-04,1.060157936255443989e-03,2.488454482156586111e-03
3.335000000000000000e+02,3.259385266740538246e-04,2.573036823417544510e-10,2.077605959938944383e-02,3.882798234436380378e-04,2.569971444638755301e-07,4.000000000000000000e+00,7.142183501176918624e-04,1.000000000000000036e-10,2.045012107271539092e-02,3.259382693703715035e-04,4.354545235681628866e-06,2.151423874122116329e-05,4.307248014217835959e-05,1.110314854723418935e-04,2.339737088174614899e-04,4.010890763873439682e-04,6.396308958529918053e-04,9.563187706887711029e-04,1.996176049680763089e-03
3.360000000000000000e+02,3.325533475558387899e-04,2.694164915984373265e-09,2.060507758928658770e-02,4.240319736635287154e-04,2.903948436595820019e-07,4.000000000000000000e+00,7.565853212193674512e-04,1.000000000000000036e-10,2.027252424173075010e-02,3.325506533909227801e-04,4.703386624052584137e-06,2.309430622171530209e-05,4.637857088795201258e-05,1.156748301912482974e-04,2.356186298328657590e-04,4.040809418563230974e-04,6.437813143319196050e-04,9.539033465291147339e-04,2.032209302624400030e-03
3.385000000000000000e+02,3.810552659312590996e-04,2.402880400002961309e-09,2.060062575040099569e-02,5.619539471010216508e-04,4.609953543563603598e-07,4.000000000000000000e+00,9.430092130322806961e-04,1.000000000000000036e-10,2.021957048446973784e-02,3.810528630508590742e-04,5.392663246746514626e-06,2.707095952759254012e-05,5.426645305368857792e-05,1.379717359899431956e-04,2.724765381329601337e-04,4.418170495753007349e-04,6.996743823562526264e-04,1.024166944409811821e-03,2.384074220466876875e-03
3.410000000000000000e+02,4.553044655161903368e-04,1.089675716781430378e-09,2.059900251076740574e-02,7.516608137522907268e-04,7.722961352497397855e-07,4.000000000000000000e+00,1.206965279268481118e-03,1.000000000000000036e-10,2.014369804525121405e-02,4.553033758404735447e-04,7.164772872634009510e-06,3.615085541829883537e-05,7.144095668085612377e-05,1.677997266074158340e-04,3.101081280457813547e-04,5.082506483910154875e-04,8.260504912355410082e-04,1.177408775516104907e-03,3.088746868939300574e-03
3.435000000000000000e+02,5.422199527303493997e-04,2.260575755079831486e-09,2.059471353986059780e-02,9.662734669242380127e-04,1.227686890020688566e-06,4.000000000000000000e+00,1.508493419654587412e-03,1.000000000000000036e-10,2.005249358713024829e-02,5.422176921545942760e-04,8.806855575858383835e-06,4.405351403244922836e-05,8.553944250328815739e-05,1.917482484414108031e-04,3.475136612553125825e-04,5.967107274825535516e-04,9.830657904976948438e-04,1.393913808226381751e-03,4.305908300925833515e-03
3.460000000000000000e+02,6.367296121462041100e-04,1.794842617616696888e-09,2.340330888604788551e-02,1.193541168697072807e-03,1.829965120358630309e-06,4.000000000000000000e+00,1.830270780843276917e-03,1.000000000000000036e-10,2.276657927390168118e-02,6.367278173035864804e-04,9.917932403645649447e-06,4.969040818423616076e-05,9.641458285738993170e-05,2.092853543856603837e-04,3.822001936797505888e-04,6.968639485198872396e-04,1.170484736670637750e-03,1.658903093947172074e-03,5.649084184171327024e-03
3.485000000000000000e+02,7.368090680806719042e-04,7.555631745366235987e-09,2.742641856115685464e-02,1.427727049750361328e-03,2.581292131394780142e-06,4.000000000000000000e+00,2.164536117831033016e-03,1.000000000000000036e-10,2.668960949307618361e-02,7.368015124489265362e-04,1.051071053148443444e-05,5.373313306287445524e-05,1.041636088573292580e-04,2.223981164291360339e-04,4.154877998514140258e-04,8.090413975920414651e-04,1.389609858846540960e-03,1.949023079602691657e-03,7.059867076094342685e-03
3.510000000000000000e+02,8.415615046723240065e-04,2.903163636931529485e-09,3.140458526386608051e-02,1.665853105668289348e-03,3.483292335811030664e-06,4.000000000000000000e+00,2.507414610340613463e-03,1.000000000000000036e-10,3.056302375919375813e-02,8.415586015086871062e-04,1.169318958147455224e-05,5.717140214023129681e-05,1.103864345122296600e-04,2.329074558865861834e-04,4.485563412198398381e-04,9.297265393781047570e-04,1.630869612282903917e-03,2.252323337030653471e-03,8.493715427756997130e-03
3.535000000000000000e+02,9.503021347175692225e-04,1.448602386417515549e-09,3.532711640889590887e-02,1.906233081487420560e-03,4.536798708205796282e-06,4.000000000000000000e+00,2.856535216204989999e-03,1.000000000000000036e-10,3.437681427417833835e-02,9.503006861151828489e-04,1.196428610589227451e-05,6.084136222390551529e-05,1.146922135963944565e-04,2.410842493254451615e-04,4.823434631729750033e-04,1.063178030955092999e-03,1.882446835972787381e-03,2.568344208934827087e-03,9.870150819707563389e-03
3.560000000000000000e+02,1.062714845569261071e-03,6.993000646066742482e-09,3.918264676798586393e-02,2.147678957173845479e-03,5.741887746080633562e-06,4.000000000000000000e+00,3.210393802743106550e-03,1.000000000000000036e-10,3.811993192241660416e-02,1.062707852568615073e-03,1.258034493587466117e-05,6.284312325777867967e-05,1.183199896482663345e-04,2.468393849365566961e-04,5.191939290223583246e-04,1.206687840513607189e-03,2.143674131800341401e-03,2.898615908626932594e-03,1.129213701583070897e-02
3.585000000000000000e+02,1.178411785586542734e-03,7.170529781850611793e-09,4.296016129559670355e-02,2.389374231878805752e-03,7.097763556375696785e-06,4.000000000000000000e+00,3.567786017465348486e-03,1.000000000000000036e-10,4.178174951001015908e-02,1.178404615056760814e-03,1.288108646154858271e-05,6.372898372055295693e-05,1.208287716737533419e-04,2.521743455077897792e-04,5.596067979107054256e-04,1.357993434523699187e-03,2.411504114935946689e-03,3.242229164652201713e-03,1.268581068521267181e-02
3.610000000000000000e+02,1.297325022247979281e-03,9.748992782457328436e-10,4.664733812408315694e-02,2.630848441394181489e-03,8.604415734936918231e-06,4.000000000000000000e+00,3.928173463642161203e-03,1.000000000000000036e-10,4.535001310183518070e-02,1.297324047348701005e-03,1.332653732101468202e-05,6.479624291969424187e-05,1.214191788272491081e-04,2.577548291983108842e-04,6.037489525394592899e-04,1.516616406773701022e-03,2.690125816597732818e-03,3.596832462371825617e-03,1.411822511600526776e-02
3.635000000000000000e+02,1.419122183810460867e-03,1.443636884584712392e-09,5.023490633439559733e-02,2.871194105901163796e-03,1.025766336634455558e-05,4.000000000000000000e+00,4.290316289711625097e-03,1.000000000000000036e-10,4.881578415058513559e-02,1.419120740173576353e-03,1.349838427326966165e-05,6.487547685138519244e-05,1.219994623806518283e-04,2.632282970309060099e-04,6.515923743288104530e-04,1.682499948862729335e-03,2.978154568091247439e-03,3.955568430996343234e-03,1.553087482217779293e-02
3.660000000000000000e+02,1.543726586685076861e-03,1.183282130487892972e-08,5.371046970235517776e-02,3.109849735080772327e-03,1.205425714922030674e-05,4.000000000000000000e+00,4.653576321765849622e-03,1.000000000000000036e-10,5.216674311567010003e-02,1.543714753863772039e-03,1.357496152789575887e-05,6.414222262982364423e-05,1.213791621970881760e-04,2.693690755670545556e-04,7.042647673983565759e-04,1.854181373316994173e-03,3.273941012413091219e-03,4.316439389839605081e-03,1.698554315532070300e-02
3.685000000000000000e+02,1.670964111361390638e-03,1.225248470828199214e-08,5.706352381112375638e-02,3.346461282527366313e-03,1.399092417691246771e-05,4.000000000000000000e+00,5.017425393888757384e-03,1.000000000000000036e-10,5.539255969976236704e-02,1.670951858876682395e-03,1.286365427844877894e-05,6.375116780228495914e-05,1.207470894158456192e-04,2.756717328008016039e-04,7.597406948078786176e-04,2.029850096311025705e-03,3.574908957293111006e-03,4.683975102849534389e-03,1.836138664325704176e-02
3.710000000000000000e+02,1.800801324513474997e-03,3.381788225697835637e-09,6.028306180589349667e-02,3.580513459198230667e-03,1.606296204186916511e-05,4.000000000000000000e+00,5.381314783711705664e-03,1.000000000000000036e-10,5.848226048138002037e-02,1.800797942725249241e-03,1.269805733653595994e-05,6.286070680239528924e-05,1.208890218545162444e-04,2.822819413118880317e-04,8.189983037981701406e-04,2.208285125363287395e-03,3.880785393279521239e-03,5.055456751851128937e-03,1.976321120055402752e-02
3.735000000000000000e+02,1.932965783783558919e-03,6.238148625064687992e-09,6.335905906325965675e-02,3.811578306291037166e-03,1.826448590626644238e-05,4.000000000000000000e+00,5.744544090074596085e-03,1.000000000000000036e-10,6.142609327947609610e-02,1.932959545634933872e-03,1.282744939202848044e-05,6.293934461061538176e-05,1.216635391799124051e-04,2.899433523055671238e-04,8.832584478559426990e-04,2.394478447217132048e-03,4.190250125621756451e-03,5.427649342252620877e-03,2.113689236544043226e-02
3.760000000000000000e+02,2.067434957757564602e-03,3.521497624108858016e-09,6.628152708935350357e-02,4.039246393208392738e-03,2.058979872960503113e-05,4.000000000000000000e+00,6.106681350965956906e-03,1.000000000000000036e-10,6.421409213159594287e-02,2.067431436259940282e-03,1.253665186105240544e-05,6.309584254335923658e-05,1.223478448142457128e-04,2.968901507403572202e-04,9.512644220576176469e-04,2.584687325680528995e-03,4.504201360379397542e-03,5.804090236420490420e-03,2.249314539080811762e-02
3.785000000000000000e+02,2.203903781576087382e-03,7.574494955066396772e-10,6.935413704018675296e-02,4.263102903925553716e-03,2.303123824790386480e-05,4.000000000000000000e+00,6.467006685501640664e-03,1.000000000000000036e-10,6.715023325861066428e-02,2.203903024126591895e-03,1.327286083543842502e-05,6.396303839458992709e-05,1.240925594757231185e-04,3.056357903285527753e-04,1.023591433851974656e-03,2.779214102717559622e-03,4.821458996210470707e-03,6.181169606306051618e-03,2.387815979212659298e-02
3.810000000000000000e+02,2.342419455332123233e-03,9.528758472143046392e-09,7.228832860228651125e-02,4.482956158592872956e-03,2.558382482458420879e-05,4.000000000000000000e+00,6.825375613924995755e-03,1.000000000000000036e-10,6.994590914695439365e-02,2.342409926573651296e-03,1.343134405860000256e-05,6.476548730717905937e-05,1.260777197039932528e-04,3.144595419319508181e-04,1.100284189634574954e-03,2.976722578087586703e-03,5.142576515037992554e-03,6.560160601725619628e-03,2.523701061492452172e-02
3.835000000000000000e+02,2.482476004669203345e-03,7.484410377576453288e-09,7.506088221479334521e-02,4.698089126191545839e-03,2.823472855139761757e-05,4.000000000000000000e+00,7.180565130860749185e-03,1.000000000000000036e-10,7.257840621012413840e-02,2.482468520258825865e-03,1.346745740721876022e-05,6.562575309839637091e-05,1.276591228666333361e-04,3.244119679563705824e-04,1.180123155997359497e-03,3.177317327440989936e-03,5.465530435061578471e-03,6.941158609608710089e-03,2.659214695777226828e-02
3.860000000000000000e+02,2.624169294303687304e-03,1.003634420238039771e-08,7.766412197322437871e-02,4.908336960849870277e-03,3.097803620641126918e-05,4.000000000000000000e+00,7.532506255153557581e-03,1.000000000000000036e-10,7.503995267892069054e-02,2.624159257959484976e-03,1.361477874373768961e-05,6.675537946973888245e-05,1.304354236343901346e-04,3.366323745060111213e-04,1.263776487758471942e-03,3.382123793462622763e-03,5.790091205524467051e-03,7.326018151260084432e-03,2.795922748862580617e-02
3.885000000000000000e+02,2.767315947413320765e-03,3.855356041618454091e-09,8.009385003441561734e-02,5.113687249765733710e-03,3.380783484122472523e-05,4.000000000000000000e+00,7.881003197179055342e-03,1.000000000000000036e-10,7.732653408700229658e-02,2.767312092057278971e-03,1.358569537183875028e-05,6.855896705843975928e-05,1.342306103163861547e-04,3.495991608760179361e-04,1.350069375425747963e-03,3.589648360249978257e-03,6.116205026353454567e-03,7.710017298271227594e-03,2.932449809424326342e-02
3.910000000000000000e+02,2.911581339317654161e-03,6.996793324032156926e-09,8.233270688829937012e-02,5.313177845776309756e-03,3.670716471631097052e-05,4.000000000000000000e+00,8.224759185093964350e-03,1.000000000000000036e-10,7.942112554898171639e-02,2.911574342524330186e-03,1.404484278037974980e-05,6.995751761433902614e-05,1.393784705412002753e-04,3.630569224502871095e-04,1.440753983313411511e-03,3.801185322945225143e-03,6.445577775769596209e-03,8.087925378708416338e-03,3.057458112748969933e-02
3.935000000000000000e+02,3.056745676180516996e-03,4.052209267806717231e-09,8.437855420777867765e-02,5.506863052298993123e-03,3.966923480562405699e-05,4.000000000000000000e+00,8.563608728479509685e-03,1.000000000000000036e-10,8.132180853159816369e-02,3.056741623971249208e-03,1.466268760375271186e-05,7.227972391768908969e-05,1.450226866067231592e-04,3.783925473435930482e-04,1.533011180988474781e-03,4.013963468783496996e-03,6.774999664292711415e-03,8.469654747688839733e-03,3.178462699438217715e-02
3.960000000000000000e+02,3.202806931902768377e-03,3.493275328744236265e-09,8.622534670144180180e-02,5.694501293414248877e-03,4.268531722374096382e-05,4.000000000000000000e+00,8.897308225317018121e-03,1.000000000000000036e-10,8.302253976953903603e-02,3.202803438627439651e-03,1.524098051116833974e-05,7.583100640003853903e-05,1.500648989793856890e-04,3.946607295585813184e-04,1.629747834542009249e-03,4.227556535089055899e-03,7.104069643444090726e-03,8.851041377405763355e-03,3.294477078147399485e-02
3.985000000000000000e+02,3.349357768376712372e-03,5.987726722410213878e-09,8.786868593574645447e-02,5.875943770832069840e-03,4.574491265856564574e-05,4.000000000000000000e+00,9.225301539208781779e-03,1.000000000000000036e-10,8.451932816736974774e-02,3.349351780649989941e-03,1.560132089306849056e-05,7.904265227894572028e-05,1.559093572556539617e-04,4.118450503075248405e-04,1.727056447541247585e-03,4.443082475857736136e-03,7.433581332852274258e-03,9.230553178602133799e-03,3.410059043955712688e-02
4.010000000000000000e+02,3.496365484202983674e-03,4.489036225370775516e-09,8.930500568061830458e-02,6.050882965582837260e-03,4.883775626230651512e-05,4.000000000000000000e+00,9.547248449785820934e-03,1.000000000000000036e-10,8.580864019641532003e-02,3.496360995166758467e-03,1.521609246043868690e-05,8.220479887000834048e-05,1.623699843299520912e-04,4.297959693572463960e-04,1.826712353285926205e-03,4.658997135816397850e-03,7.763221924432041170e-03,9.603614706141360563e-03,3.516823641549361029e-02
4.035000000000000000e+02,3.643483299255420669e-03,3.094126832586033452e-09,9.053214965282896376e-02,6.219165679371344360e-03,5.195299229942361278e-05,4.000000000000000000e+00,9.862648978626764595e-03,1.000000000000000036e-10,8.688866635357354873e-02,3.643480205128587883e-03,1.590410524438851355e-05,8.551167278041665193e-05,1.679290696550573409e-04,4.497077345971853637e-04,1.927922139300713641e-03,4.878404678067663897e-03,8.093487840020747309e-03,9.974646773153352311e-03,3.634288622790902284e-02
4.060000000000000000e+02,3.790733166625756718e-03,1.981520895243896638e-09,9.159385759314953024e-02,6.380648385615428526e-03,5.508233176141332307e-05,4.000000000000000000e+00,1.017138155224118524e-02,1.000000000000000036e-10,8.780312442652377092e-02,3.790731185104861435e-03,1.731703275169147902e-05,8.835622654174580398e-05,1.733621072392768777e-04,4.701271891777498340e-04,2.034055995913614922e-03,5.099440271066116824e-03,8.421538781785949460e-03,1.034145600290590529e-02,3.742046797114804979e-02
4.085000000000000000e+02,3.937689261716577523e-03,4.899066149622614699e-09,9.287773267214578798e-02,6.535218888777566057e-03,5.821448264607312063e-05,4.000000000000000000e+00,1.047290815049414445e-02,1.000000000000000036e-10,8.894004341042921480e-02,3.937684362650428239e-03,1.798099728185380589e-05,9.025730776081136947e-05,1.784260797962470321e-04,4.932696910783750371e-04,2.140442190820179315e-03,5.319385688421420823e-03,8.748024234492196571e-03,1.070490087692688511e-02,3.834202451780888143e-02
4.110000000000000000e+02,4.084423923988144030e-03,1.020884678396622690e-08,9.398134406436929600e-02,6.682747007212304705e-03,6.134162635325175685e-05,4.000000000000000000e+00,1.076717093120044960e-02,1.000000000000000036e-10,8.989692014038115631e-02,4.084413715141360472e-03,1.904323031781669881e-05,9.280873145950792281e-05,1.837069905760973371e-04,5.173771703703812855e-04,2.248485487206550865e-03,5.541416086001543090e-03,9.072534250116779872e-03,1.106888873522235243e-02,3.935466290737073963e-02
4.135000000000000000e+02,4.230533440075613834e-03,7.801606244002944231e-09,9.490464652045621508e-02,6.823153093601283178e-03,6.445283132631877759e-05,4.000000000000000000e+00,1.105368653367689788e-02,1.000000000000000036e-10,9.067411308038060558e-02,4.230525638469369992e-03,1.918436629632710994e-05,9.576427128783490206e-05,1.891010298276183256e-04,5.426474656340239027e-04,2.358240422668728305e-03,5.763209323197926795e-03,9.396922530809674254e-03,1.142770756897438719e-02,4.027757918105676765e-02
4.160000000000000000e+02,4.376118148543152626e-03,5.104780671128579701e-09,9.564796507351262800e-02,6.956350896878610475e-03,6.754122785051260968e-05,4.000000000000000000e+00,1.133246904542176310e-02,1.000000000000000036e-10,9.127184692496947971e-02,4.376113043762481537e-03,1.988428856198176523e-05,9.918300756101000723e-05,1.947471403345549007e-04,5.720877663082224842e-04,2.468685524694061613e-03,5.986668114254590709e-03,9.717500269325374945e-03,1.178644279817939004e-02,4.111347804847059056e-02
4.185000000000000000e+02,4.520770337421004675e-03,1.628303519682280978e-09,9.621286360462581733e-02,7.082301351062241825e-03,7.059635687096370174e-05,4.000000000000000000e+00,1.160307168848324563e-02,1.000000000000000036e-10,9.169209326720481612e-02,4.520768709117484879e-03,2.089726126442551622e-05,1.022516600282352125e-04,1.999641670072182609e-04,6.032053802464674465e-04,2.579655297324156757e-03,6.210128251262411574e-03,1.003757138895970333e-02,1.213306168689395718e-02,4.190972303866191684e-02
4.210000000000000000e+02,4.664563894783026361e-03,4.784643395351407892e-09,9.664840210004406462e-02,7.200980371685310188e-03,7.361227464191049069e-05,4.000000000000000000e+00,1.186554426646833568e-02,1.000000000000000036e-10,9.198383820526104260e-02,4.664559110139631336e-03,2.141751886228162612e-05,1.059703241146343184e-04,2.061778352938391299e-04,6.366728552680905266e-04,2.692704068684242079e-03,6.432322986757262571e-03,1.035228257496917555e-02,1.247517659891001114e-02,4.266232315607800668e-02
4.235000000000000000e+02,4.807135025997416600e-03,2.018435746317811915e-09,9.733395733792730986e-02,7.312453353222323794e-03,7.658052120122362080e-05,4.000000000000000000e+00,1.211958837921973953e-02,1.000000000000000036e-10,9.252682231192989326e-02,4.807133007561669932e-03,2.216841868588576451e-05,1.087767748997496765e-04,2.131509945715822133e-04,6.709719546385124701e-04,2.807159917016461073e-03,6.655769245734991131e-03,1.066408256192680377e-02,1.281340799719821004e-02,4.342047112125629188e-02
4.260000000000000000e+02,4.948554521806436575e-03,9.008953370701375040e-09,9.786956067527172176e-02,7.416680764819363371e-03,7.949534542253247963e-05,4.000000000000000000e+00,1.236523528662579995e-02,1.000000000000000036e-10,9.292100615346528258e-02,4.948545512853065945e-03,2.222048090139487847e-05,1.130276848124981586e-04,2.200508214331871315e-04,7.070205041904529955e-04,2.923036198864515517e-03,6.877338132146674880e-03,1.097086878599993175e-02,1.315124773767312530e-02,4.399333706277623601e-02
4.285000000000000000e+02,5.088370802245825372e-03,5.566244391086972727e-09,9.825919640285064871e-02,7.513642228559725030e-03,8.234633695994376707e-05,4.000000000000000000e+00,1.260201303080555127e-02,1.000000000000000036e-10,9.317082560060482854e-02,5.088365236001434616e-03,2.282991812831208024e-05,1.167733901823336286e-04,2.274302939335319290e-04,7.445480949109831940e-04,3.039550982923459876e-03,7.099202871050255131e-03,1.127317275149685230e-02,1.347374527907318695e-02,4.465004643666767303e-02
4.310000000000000000e+02,5.226781851605715422e-03,5.742495326174960357e-10,9.852761653790137464e-02,7.603517516362282534e-03,8.513272714590296283e-05,4.000000000000000000e+00,1.283029936796799796e-02,1.000000000000000036e-10,9.330083468629565835e-02,5.226781277356182948e-03,2.370761702801730506e-05,1.202125594526786486e-04,2.345150429391904521e-04,7.848711622367454416e-04,3.157340275681747629e-03,7.318219818268598652e-03,1.157235792571008337e-02,1.379013632800478451e-02,4.524624869340893724e-02
4.335000000000000000e+02,5.363312197567591914e-03,2.050937416358592990e-09,9.923618321493758720e-02,7.686245019305988635e-03,8.784348022538344492e-05,4.000000000000000000e+00,1.304955721687358142e-02,1.000000000000000036e-10,9.387287101736999095e-02,5.363310146630175489e-03,2.426476620775914575e-05,1.233400685803282329e-04,2.424399175336071170e-04,8.265614756343374336e-04,3.276660649314161282e-03,7.536396079770623160e-03,1.186378121858511214e-02,1.410191209603244185e-02,4.581519349504847849e-02
4.360000000000000000e+02,5.498141884695991605e-03,3.025310002287006245e-11,9.980117119033600492e-02,7.761999287282541835e-03,9.047819712002307341e-05,4.000000000000000000e+00,1.326014117197853344e-02,1.000000000000000036e-10,9.430302930564000985e-02,5.498141854442891233e-03,2.476330250202308473e-05,1.264330178239600683e-04,2.495055919317314586e-04,8.692099853927481032e-04,3.395080903933102388e-03,7.752225393394972588e-03,1.215231851884463268e-02,1.440431748007277302e-02,4.621888633757399723e-02
4.385000000000000000e+02,5.630903917962092227e-03,7.080525378305562957e-09,1.002234992866203739e-01,7.830886373334431522e-03,9.302986032539571528e-05,4.000000000000000000e+00,1.346179029129652288e-02,1.000000000000000036e-10,9.459259536865828599e-02,5.630896837436713542e-03,2.582233777276791021e-05,1.296251399138767556e-04,2.559199205088357821e-04,9.135511134780076661e-04,3.515681289207275417e-03,7.964634170588269155e-03,1.243578821573852397e-02,1.470048018797199055e-02,4.656796345310238588e-02
4.410000000000000000e+02,5.761755590236831114e-03,1.647377659984265774e-08,1.005042459289160056e-01,7.893017657761843692e-03,9.549755522736564099e-05,4.000000000000000000e+00,1.365477324799867567e-02,1.000000000000000036e-10,9.474249033867918057e-02,5.761739116460231312e-03,2.618017919481409797e-05,1.329360836711452644e-04,2.629930162548372598e-04,9.598455006334541493e-04,3.635649105476403999e-03,8.177288650582953400e-03,1.271431739421989039e-02,1.499504964548987671e-02,4.689049798319328693e-02
4.435000000000000000e+02,5.890328029918287696e-03,6.934548094555169613e-11,1.006455193812251792e-01,7.948548903526949164e-03,9.787539397180055711e-05,4.000000000000000000e+00,1.383887693344523773e-02,1.000000000000000036e-10,9.475519135130688886e-02,5.890327960572806949e-03,2.702539727057445869e-05,1.361987255665264292e-04,2.696237104304869303e-04,1.006200975585180195e-03,3.753950151991719813e-03,8.388377389164050624e-03,1.298749548436755642e-02,1.527692674067067206e-02,4.725429962661065880e-02
4.460000000000000000e+02,6.016871950824250956e-03,1.445343815961435935e-10,1.006495583427234747e-01,7.997748907886079520e-03,1.001667356662086180e-04,4.000000000000000000e+00,1.401462085871033048e-02,1.000000000000000036e-10,9.463268639189922893e-02,6.016871806289869097e-03,2.744035338490275605e-05,1.392610052547855733e-04,2.767721517908146712e-04,1.054203762462234710e-03,3.875028604007492872e-03,8.596173793256266585e-03,1.325431094531977216e-02,1.554969255247509036e-02,4.746957514027661668e-02
4.485000000000000000e+02,6.140905297221797843e-03,1.131045017689117561e-08,1.005195861145749547e-01,8.040534611167427653e-03,1.023609147028280641e-04,4.000000000000000000e+00,1.418143990838922550e-02,1.000000000000000036e-10,9.437868081735314996e-02,6.140893986771620711e-03,2.776205714198199577e-05,1.425169838391698298e-04,2.832529640536275684e-04,1.102241300113621569e-03,3.995751488304631616e-03,8.801686861172917237e-03,1.351347721741921401e-02,1.582024253947779055e-02,4.748270696466348750e-02
4.510000000000000000e+02,6.262708713027031159e-03,2.778166166471620081e-10,1.002588780781261263e-01,8.077205253945115432e-03,1.044627651385832465e-04,4.000000000000000000e+00,1.433991396697214746e-02,1.000000000000000036e-10,9.399616936509909426e-02,6.262708435210414225e-03,2.828150744729488329e-05,1.459837423677548356e-04,2.901896237038575996e-04,1.151639642366894794e-03,4.117059284306466560e-03,9.008219129779044751e-03,1.376762719570377019e-02,1.607491851967743704e-02,4.752562616605957024e-02
4.535000000000000000e+02,6.381936888612818257e-03,8.495456697820760548e-09,9.987162403686952739e-02,8.107970904271004364e-03,1.064683106347422104e-04,4.000000000000000000e+00,1.448990779288382262e-02,1.000000000000000036e-10,9.348968714825671433e-02,6.381928393156120760e-03,2.938118875600463019e-05,1.495442220143281627e-04,2.967208195484628852e-04,1.201059764108258201e-03,4.237166493299892797e-03,9.209131791846368598e-03,1.401794566865542831e-02,1.632185392522168821e-02,4.749948559758968708e-02
4.560000000000000000e+02,6.498815234328872946e-03,3.981903939040644038e-09,9.936200801905387126e-02,8.133025188916748888e-03,1.083806981734993766e-04,4.000000000000000000e+00,1.463184042324562270e-02,1.000000000000000036e-10,9.286319278472500438e-02,6.498811252424933557e-03,3.014775675830155607e-05,1.530751572306597195e-04,3.023265467020921308e-04,1.251179566658924911e-03,4.358287874979925071e-03,9.406491862864898787e-03,1.426095072157036042e-02,1.656250123481908115e-02,4.750704914009287044e-02
4.585000000000000000e+02,6.613012045356942738e-03,1.763362548132717424e-08,9.873501872635150056e-02,8.152603810976453980e-03,1.101968772107838159e-04,4.000000000000000000e+00,1.476561585633339585e-02,1.000000000000000036e-10,9.212200668099455869e-02,6.612994411731461068e-03,3.081800278450899427e-05,1.556490696994598539e-04,3.085410228527570801e-04,1.302303272471709138e-03,4.477037518023575975e-03,9.601307490169047609e-03,1.449760818482389267e-02,1.679805603969285882e-02,4.737063621624085924e-02
4.610000000000000000e+02,6.724769713113479958e-03,1.700561058963673899e-08,9.799555796304997013e-02,8.166917937826584720e-03,1.119210762976019996e-04,4.000000000000000000e+00,1.489168765094006468e-02,1.000000000000000036e-10,9.127078824993649364e-02,6.724752707502890114e-03,3.173908259265128054e-05,1.583108375504889453e-04,3.156596829227121224e-04,1.352908193785217362e-03,4.597383861498263377e-03,9.793809014097336688e-03,1.472839206398235054e-02,1.702577351736936709e-02,4.729467546499749320e-02
4.635000000000000000e+02,6.833807593423939231e-03,7.527189595997502367e-09,9.714918694464905191e-02,8.176263412266199931e-03,1.135522096107016254e-04,4.000000000000000000e+00,1.501007100569013916e-02,1.000000000000000036e-10,9.031537935122510574e-02,6.833800066234343648e-03,3.243531885388908963e-05,1.602763763599168050e-04,3.225904174084511596e-04,1.404095479635214961e-03,4.714832381977280933e-03,9.980124463697202103e-03,1.495076202036803303e-02,1.724105275253545733e-02,4.704037735077887250e-02
4.660000000000000000e+02,6.940324689251204174e-03,1.498454641177948951e-09,9.662821889315237334e-02,8.180786746911198476e-03,1.150933785906676902e-04,4.000000000000000000e+00,1.512111143616240265e-02,1.000000000000000036e-10,8.968789420390116396e-02,6.940323190796563423e-03,3.307284437222346505e-05,1.632142082247638605e-04,3.292091244265062740e-04,1.455843607033894573e-03,4.832958427207040622e-03,1.016315059743426452e-02,1.516618992079356298e-02,1.744810071530263768e-02,4.674236324446771895e-02
4.685000000000000000e+02,7.044058069296160567e-03,1.935133074803041125e-08,9.671406695675098530e-02,8.180781104375157639e-03,1.165439335613180252e-04,4.000000000000000000e+00,1.522483917367131734e-02,1.000000000000000036e-10,8.967000888745482734e-02,7.044038717965412678e-03,3.365844671019131397e-05,1.651794845089447092e-04,3.359225132797530105e-04,1.508246584249302129e-03,4.951458623424583386e-03,1.034508688800149685e-02,1.538016097950190876e-02,1.764935012844516191e-02,4.657301477285288177e-02
4.710000000000000000e+02,7.145291012192351091e-03,9.550837391857489311e-10,9.668818702191092629e-02,8.176491617905840351e-03,1.179101988266012481e-04,4.000000000000000000e+00,1.532178263009819144e-02,1.000000000000000036e-10,8.954289600971856999e-02,7.145290057108611564e-03,3.425633935426462449e-05,1.676854181167281076e-04,3.420688505816176232e-04,1.559034153117658250e-03,5.068969869096436737e-03,1.052540444657727552e-02,1.558498139953056784e-02,1.784000506885155546e-02,4.624258932117104176e-02
4.735000000000000000e+02,7.243699264306789273e-03,5.243105141682811734e-08,9.655366837764102483e-02,8.168182642589857587e-03,1.191903867144249028e-04,4.000000000000000000e+00,1.541188190689664686e-02,1.000000000000000036e-10,8.930996911333423383e-02,7.243646833255372106e-03,3.463922809155962180e-05,1.704516781656589494e-04,3.482015967891075210e-04,1.610264591854766291e-03,5.184673384130158991e-03,1.069997142864315999e-02,1.577996621424571436e-02,1.802341177208845874e-02,4.584060996057153642e-02
4.760000000000000000e+02,7.339626621510195875e-03,3.275015980153031111e-10,9.631345054674193829e-02,8.156101561204512351e-03,1.203921116198638326e-04,4.000000000000000000e+00,1.549572818271470823e-02,1.000000000000000036e-10,8.897382392523174588e-02,7.339626294008597986e-03,3.503913170342723833e-05,1.728319266398308928e-04,3.543808851313497306e-04,1.662141938331246046e-03,5.300451648690041213e-03,1.086792186942633562e-02,1.597145511713927643e-02,1.820225940000690795e-02,4.541154678260125171e-02
4.785000000000000000e+02,7.432655733658000488e-03,5.403056098117600125e-09,9.597134290141816348e-02,8.140525140050109548e-03,1.215125208108670059e-04,4.000000000000000000e+00,1.557318087370811004e-02,1.000000000000000036e-10,8.853868716776015779e-02,7.432650330601902472e-03,3.547152155826765015e-05,1.754107780024529914e-04,3.612301937592904411e-04,1.713918859193839812e-03,5.413980000925771273e-03,1.103250659438752279e-02,1.615815862081942944e-02,1.837467350191513554e-02,4.505263745587762686e-02
4.810000000000000000e+02,7.523308175319910751e-03,1.261169809661779455e-08,9.553054331559891754e-02,8.121696397832901468e-03,1.225621182794073153e-04,4.000000000000000000e+00,1.564500457315281395e-02,1.000000000000000036e-10,8.800723514027899985e-02,7.523295563621814307e-03,3.641380132157431994e-05,1.779331320494754315e-04,3.673489239869115399e-04,1.765745985215103281e-03,5.528103596902330004e-03,1.119373411732497298e-02,1.633403343421690676e-02,1.854096817509295891e-02,4.460884967857772082e-02
4.835000000000000000e+02,7.611219468700740343e-03,1.603107453473531180e-10,9.499518392324149407e-02,8.099867518066792768e-03,1.235385156109626667e-04,4.000000000000000000e+00,1.571108698676753485e-02,1.000000000000000036e-10,8.738396445454074679e-02,7.611219308389994762e-03,3.743159497199971542e-05,1.797463069870904756e-04,3.739865502675460271e-04,1.818396365618961006e-03,5.642787738124694849e-03,1.135190221738176762e-02,1.650381368806139171e-02,1.869695129130019562e-02,4.405722959772315206e-02
4.860000000000000000e+02,7.696692380280945392e-03,5.910374578871374862e-08,9.456596110735676630e-02,8.075294321160093533e-03,1.244494519700351833e-04,4.000000000000000000e+00,1.577198670144103892e-02,1.000000000000000036e-10,8.686926872707581571e-02,7.696633276535156352e-03,3.801158861829141618e-05,1.811979816167088632e-04,3.804630181608311757e-04,1.868959553654026603e-03,5.754293442336685244e-03,1.150745812554859575e-02,1.666879112485047595e-02,1.884231136411635907e-02,4.345087606009052916e-02
4.885000000000000000e+02,7.779465743629655414e-03,3.600487945525213955e-08,9.463357798252501618e-02,8.048232474911888243e-03,1.252941332265336701e-04,4.000000000000000000e+00,1.582769821854154366e-02,1.000000000000000036e-10,8.685411223889535903e-02,7.779429738750199934e-03,3.844556889938501368e-05,1.831133167245152331e-04,3.862197560597565053e-04,1.920102766945304060e-03,5.866086071934928023e-03,1.165926396574399823e-02,1.682932568673166374e-02,1.898595624255405151e-02,4.284452393808073356e-02
4.910000000000000000e+02,7.859899630893573547e-03,1.048975900761060930e-09,9.461954464963125144e-02,8.018982349410534380e-03,1.260821001278785802e-04,4.000000000000000000e+00,1.587888198030410619e-02,1.000000000000000036e-10,8.675964501873767443e-02,7.859898581917672614e-03,3.854212001871349167e-05,1.846515782856754265e-04,3.916549821136499688e-04,1.970467739040102171e-03,5.977161435880399415e-03,1.180433183131648217e-02,1.698053784257387913e-02,1.912029433763752159e-02,4.219056181304710329e-02
4.935000000000000000e+02,7.937657938182105660e-03,8.428793965423497437e-09,9.452465989458268270e-02,7.987655851127727080e-03,1.268090595396404146e-04,4.000000000000000000e+00,1.592531378930983274e-02,1.000000000000000036e-10,8.658700195640058050e-02,7.937649509388140789e-03,3.910884209928833021e-05,1.858131060093999392e-04,3.967251179539438202e-04,2.021369336010493158e-03,6.084729206551304365e-03,1.194671626556320122e-02,1.712590570935254228e-02,1.925081699836639695e-02,4.147309159287543984e-02
4.960000000000000000e+02,8.013148485549001498e-03,3.423897766858729436e-08,9.434951814533715231e-02,7.954577459123890817e-03,1.274858512046581538e-04,4.000000000000000000e+00,1.596772594467289058e-02,5.857102642511068102e-05,8.633636965978815081e-02,8.013114246571332797e-03,3.952710949881956714e-05,1.873914473919357224e-04,4.026746140216407163e-04,2.072087928981768482e-03,6.192186587241844259e-03,1.208897987741834254e-02,1.726541363008619531e-02,1.937100771625727830e-02,4.080600445573526885e-02
4.985000000000000000e+02,8.086067896720828402e-03,4.315004970969773833e-09,9.409539069755863683e-02,7.919901200652498113e-03,1.281093290584760811e-04,4.000000000000000000e+00,1.600596909737332652e-02,1.661666960683302885e-04,8.600932280083781190e-02,8.086063581715857013e-03,3.985831752389917902e-05,1.892886365158473483e-04,4.084771127956102806e-04,2.122883933857900186e-03,6.297323136852464760e-03,1.222010393028508633e-02,1.740013469476143354e-02,1.948501164869888974e-02,4.009922247424538982e-02
5.010000000000000000e+02,8.156774031749403769e-03,3.762669436396148588e-10,9.376335662230657342e-02,7.883876454466882261e-03,1.286884705543187479e-04,4.000000000000000000e+00,1.604065048621628603e-02,2.728975772825215085e-04,8.560658259055717312e-02,8.156773655482460819e-03,4.066853010044141836e-05,1.907333200164832072e-04,4.144527071382611907e-04,2.173787171809620292e-03,6.401642501349703862e-03,1.235403522359646705e-02,1.752785009392575713e-02,1.959000962212052721e-02,3.945865934958716487e-02
5.035000000000000000e+02,8.225012581182109678e-03,4.945962263382535050e-08,9.335513153144044118e-02,7.846718862182154586e-03,1.292218288627292131e-04,4.000000000000000000e+00,1.607173144336426426e-02,3.782937189999550920e-04,8.513011895025833498e-02,8.224963121559476092e-03,4.082563566534662300e-05,1.926642337323756279e-04,4.202274213707996487e-04,2.223870544152566943e-03,6.504606966613349708e-03,1.248319390683454155e-02,1.764998774604614046e-02,1.969069412405013292e-02,3.877651980042914892e-02
5.060000000000000000e+02,8.291125370279154444e-03,1.234069886540009486e-08,9.287223058238007478e-02,7.808629161412031401e-03,1.297174492861410380e-04,4.000000000000000000e+00,1.609975453169118498e-02,4.824962088671230429e-04,8.458110521210092381e-02,8.291113029580288868e-03,4.118954844937307649e-05,1.941710994583995865e-04,4.271063934105117006e-04,2.273881856843275751e-03,6.608808329361674956e-03,1.260706338921968248e-02,1.776603028301134563e-02,1.978972117252019922e-02,3.807590531464683653e-02
5.085000000000000000e+02,8.354857589377215690e-03,7.841161810947878505e-09,9.231677821601375067e-02,7.769798469433005124e-03,1.301734135943775797e-04,4.000000000000000000e+00,1.612465605881022168e-02,5.850591199442105664e-04,8.396192062663652977e-02,8.354849748215405561e-03,4.157720472047367859e-05,1.959952482682651004e-04,4.330428683447767988e-04,2.323990579969719555e-03,6.709408407098597926e-03,1.272821820687466444e-02,1.787475077616334368e-02,1.987930194603989426e-02,3.749274678577730474e-02
5.110000000000000000e+02,8.416555052115698085e-03,2.150664568703877033e-10,9.169066989973700954e-02,7.730411047110863354e-03,1.305976539025879575e-04,4.000000000000000000e+00,1.614696609922656317e-02,6.861440050048347311e-04,8.327411484762131666e-02,8.416554837049240387e-03,4.166280305967547538e-05,1.974204766165859779e-04,4.385692640834569609e-04,2.374083911272015669e-03,6.807323053356757921e-03,1.284417226984225884e-02,1.797944140553917047e-02,1.996366140153876811e-02,3.677178062940546915e-02
5.135000000000000000e+02,8.475973514612189161e-03,2.755164085098000767e-09,9.099636112023132273e-02,7.690637794501172485e-03,1.309880367066171703e-04,4.000000000000000000e+00,1.616661130911336078e-02,7.853357201110166760e-04,8.252038760561913877e-02,8.475970759448104436e-03,4.130798135728147829e-05,1.989973717357919618e-04,4.448320399575142795e-04,2.422237544935667165e-03,6.906421435140296453e-03,1.295963874770897709e-02,1.807302047782381391e-02,2.004621894042581814e-02,3.610150902627891345e-02
5.160000000000000000e+02,8.533476250386909032e-03,4.394405836982178281e-08,9.023604392290544840e-02,7.650626360747566149e-03,1.313523006276829568e-04,4.000000000000000000e+00,1.618410261113447518e-02,8.828498896393428830e-04,8.170256767251854457e-02,8.533432306328539441e-03,4.171736239956368712e-05,2.003438078586832318e-04,4.507525807508573536e-04,2.470320289053548266e-03,7.002166099123800953e-03,1.307153151793877602e-02,1.816680304602809673e-02,2.012119516800664823e-02,3.553295325860503229e-02
5.185000000000000000e+02,8.588797178205079610e-03,7.386942589627980782e-09,8.941244055613090103e-02,7.610539629550037467e-03,1.316877504212951599e-04,4.000000000000000000e+00,1.619933680775511795e-02,9.782575486550421431e-04,8.082364337792581621e-02,8.588789791262490744e-03,4.183358777975928989e-05,2.022390548066029946e-04,4.572114822103774874e-04,2.517791229254546029e-03,7.097041563740177916e-03,1.317526869271212590e-02,1.825115994045430068e-02,2.017704965892229071e-02,3.490649623382073574e-02
5.210000000000000000e+02,8.642293753919297328e-03,2.575966274243803271e-09,8.852796785291573711e-02,7.570527238780926094e-03,1.320021240021564308e-04,4.000000000000000000e+00,1.621282099270022342e-02,1.071766515138371234e-03,7.988567409899643978e-02,8.642291177953023706e-03,4.234946549689752224e-05,2.039145962142383255e-04,4.629038211631065569e-04,2.566608932101412284e-03,7.190026601192864991e-03,1.327741322841799118e-02,1.833109262501906450e-02,2.023699872334139283e-02,3.430161618215146757e-02
5.235000000000000000e+02,8.693704133453496533e-03,3.332722529360067793e-09,8.758551923644569692e-02,7.530722808970363030e-03,1.322922775855729085e-04,4.000000000000000000e+00,1.622442694242386130e-02,1.162981324483133502e-03,7.889181510299220212e-02,8.693700800730968029e-03,4.304515024666361316e-05,2.049783672920289324e-04,4.684179581901048951e-04,2.614211297815259398e-03,7.281408946277668701e-03,1.337980905024633432e-02,1.840670557250119119e-02,2.028786693103696789e-02,3.363359731718726375e-02
5.260000000000000000e+02,8.743381074129384645e-03,2.401008194948512027e-10,8.658765751003885680e-02,7.491258564145990978e-03,1.325656674823345296e-04,4.000000000000000000e+00,1.623463963827537562e-02,1.252122509983393667e-03,7.784427643590946522e-02,8.743380834028565210e-03,4.275610564444482718e-05,2.064213958889227262e-04,4.742508166366651455e-04,2.661632047731034983e-03,7.372508642290911268e-03,1.347442239703041701e-02,1.847278700032987941e-02,2.033906467049897970e-02,3.287554731309321604e-02
5.285000000000000000e+02,8.791099865286257711e-03,6.666444890224667523e-08,8.553736234196292199e-02,7.452289978153126167e-03,1.328200627599175892e-04,4.000000000000000000e+00,1.624338984343938475e-02,1.338809887133131545e-03,7.674626247667666601e-02,8.791033200837355607e-03,4.287059452088963236e-05,2.078391831004185349e-04,4.795676230989413379e-04,2.709586117523400239e-03,7.461035653817955915e-03,1.356781728211667835e-02,1.853440358425825774e-02,2.037810873257127342e-02,3.220208097360720972e-02
5.310000000000000000e+02,8.837159662896216031e-03,2.050609382286182811e-08,8.443726923217005631e-02,7.413827682752944029e-03,1.330602318170738139e-04,4.000000000000000000e+00,1.625098734564916006e-02,1.423331980143272002e-03,7.560010956927383508e-02,8.837139156802393050e-03,4.226378516373446967e-05,2.097789629316058814e-04,4.859156356407910455e-04,2.754865418099280462e-03,7.550059101505803352e-03,1.365773167962087281e-02,1.859068348253570951e-02,2.040546751337530065e-02,3.159487756318005852e-02
5.335000000000000000e+02,8.881352942041910101e-03,1.125018635660313683e-08,8.329036483845105032e-02,7.376002457900398580e-03,1.332838423400691875e-04,4.000000000000000000e+00,1.625735539994230955e-02,1.505350484141511520e-03,7.440901189640913849e-02,8.881341691855552944e-03,4.234194209739450135e-05,2.115466271661957506e-04,4.921152048870840786e-04,2.800212187407788347e-03,7.634311754286247573e-03,1.374103802870764446e-02,1.864569738850154618e-02,2.042936258262481250e-02,3.094129666007455412e-02
5.360000000000000000e+02,8.924025857588701802e-03,2.631960849155842601e-08,8.209926996636916774e-02,7.338915419856808717e-03,1.334979170467238225e-04,4.000000000000000000e+00,1.626294127744551052e-02,1.585110437731893085e-03,7.317524410878047114e-02,8.923999537980210894e-03,4.192527793852226370e-05,2.133454339960606176e-04,4.972860086200956266e-04,2.845185858308282162e-03,7.718682053629489885e-03,1.381917857392021484e-02,1.868925085107255718e-02,2.045019761206014891e-02,3.025828574243887015e-02
5.385000000000000000e+02,8.964918003226926210e-03,2.107827193105229240e-09,8.086694885410325440e-02,7.302628750175904279e-03,1.336981414674779430e-04,4.000000000000000000e+00,1.626754675340283049e-02,1.662289253051021931e-03,7.190203085087633339e-02,8.964915895399733908e-03,4.220850423185895048e-05,2.147997959746125577e-04,5.037326930335402856e-04,2.890151730820954626e-03,7.801498143428602788e-03,1.389511689777334774e-02,1.873149366364010998e-02,2.047118538189534112e-02,2.970955551505678055e-02
5.410000000000000000e+02,9.004386274456930780e-03,2.460320195489471491e-08,7.959595713573583420e-02,7.267225865174087307e-03,1.338915439550836088e-04,4.000000000000000000e+00,1.627161213963101982e-02,1.737160409282843473e-03,7.059157086127890168e-02,9.004361671254975871e-03,4.262396747264670906e-05,2.171097047484425984e-04,5.102303284551744887e-04,2.934179543449990171e-03,7.879309590175624656e-03,1.396722327333265942e-02,1.876906417950810133e-02,2.049810536851858628e-02,2.892456473171447009e-02
5.435000000000000000e+02,9.042167057792481130e-03,1.494695045495966298e-09,7.828917941380937606e-02,7.232747123114413070e-03,1.340734160479473570e-04,4.000000000000000000e+00,1.627491418090689507e-02,1.809419934678068061e-03,6.924701235601689320e-02,9.042165563097436312e-03,4.240554430226994089e-05,2.199046494591202052e-04,5.155009958723816375e-04,2.976907767602376617e-03,7.958311120578211509e-03,1.403035157723956337e-02,1.880476118312753714e-02,2.051879044367441868e-02,2.819527110985080298e-02
5.460000000000000000e+02,9.078613038480187053e-03,3.959859213207329142e-09,7.694907965599692701e-02,7.199278503718249331e-03,1.342508256765621529e-04,4.000000000000000000e+00,1.627789154219843465e-02,1.879334534761937722e-03,6.787046661751673648e-02,9.078609078620973952e-03,4.248790825388590710e-05,2.217396051606474361e-04,5.209741326296830639e-04,3.018892806404537346e-03,8.031963951499106538e-03,1.408760801730562888e-02,1.884156186855125148e-02,2.052896263102994140e-02,2.750742277877099226e-02
5.485000000000000000e+02,9.113458691564053915e-03,4.706987063421688470e-10,7.557842970793356152e-02,7.166840336499555493e-03,1.344187297317214465e-04,4.000000000000000000e+00,1.628029902806360854e-02,1.946618355064498422e-03,6.646497101636950067e-02,9.113458220865348208e-03,4.269548943563543613e-05,2.229115420900150825e-04,5.274474745680878505e-04,3.060950078026382012e-03,8.106701524798344549e-03,1.414516771597411869e-02,1.887363175142703700e-02,2.054574176081473344e-02,2.686245466645760874e-02
5.510000000000000000e+02,9.147065632090948389e-03,1.447513665428605484e-08,7.417959416746421064e-02,7.135480293915745509e-03,1.345838887026393335e-04,4.000000000000000000e+00,1.628254592600669390e-02,2.011585338175202881e-03,6.503252853537326572e-02,9.147051156954294840e-03,4.313246485392840767e-05,2.244820174186255119e-04,5.331162146407278628e-04,3.102403850910549592e-03,8.179001619462864664e-03,1.419618122436756315e-02,1.890130814693236766e-02,2.055674545826812957e-02,2.621961324666489263e-02
5.535000000000000000e+02,9.179188915506874755e-03,2.172800954958847100e-08,7.275523007875417392e-02,7.105181846810564722e-03,1.347411182228107351e-04,4.000000000000000000e+00,1.628437076231743774e-02,2.074007068696310033e-03,6.357604116324730437e-02,9.179167187497325187e-03,4.327593734267580976e-05,2.256641283562484676e-04,5.381631360879092019e-04,3.142674937423214389e-03,8.249204582888088055e-03,1.424912105825617940e-02,1.892779679218985558e-02,2.057323644132959262e-02,2.568554688141649195e-02
5.560000000000000000e+02,9.210219893447375503e-03,4.785049685974677542e-09,7.130758893950783772e-02,7.076045591008048481e-03,1.348985716916782315e-04,4.000000000000000000e+00,1.628626548445542485e-02,2.134174302439327021e-03,6.209736904606046048e-02,9.210215108397689157e-03,4.292960534804794894e-05,2.277118780591647269e-04,5.428121914109918129e-04,3.184480479130591922e-03,8.313649893410574032e-03,1.429867338125869088e-02,1.895338212530679398e-02,2.058796324368464964e-02,2.519513615377794516e-02
5.585000000000000000e+02,9.239835602716755039e-03,9.058836727852580224e-09,7.055018637401672121e-02,7.047911573113936103e-03,1.350476195076654731e-04,4.000000000000000000e+00,1.628774717583069201e-02,2.191924029602818937e-03,6.131035077129996791e-02,9.239826543880027415e-03,4.325273149207770382e-05,2.292235117074801240e-04,5.479066410348102170e-04,3.221458118566713699e-03,8.378452950000701144e-03,1.435211926259526323e-02,1.897779859784786902e-02,2.059553021009676715e-02,2.478348979387155065e-02
5.610000000000000000e+02,9.268423396394767297e-03,2.274256969494565585e-08,7.001973671808577049e-02,7.020950475821327412e-03,1.351974178387736313e-04,4.000000000000000000e+00,1.628937387221609384e-02,2.247472920573439885e-03,6.075131332169100146e-02,9.268400653825071764e-03,4.341337721915067673e-05,2.313638079664838117e-04,5.533907893964155975e-04,3.259145462134321446e-03,8.440768839338880919e-03,1.439880513714945909e-02,1.899782400098438268e-02,2.060539142553369923e-02,2.444330003780716132e-02
5.635000000000000000e+02,9.295684893868720600e-03,1.230641306719865373e-09,6.947137803576762527e-02,6.995042302002464629e-03,1.353403744529030534e-04,4.000000000000000000e+00,1.629072719587118523e-02,2.300642591866255970e-03,6.017569314189890467e-02,9.295683663227414725e-03,4.404187703896858389e-05,2.332351567221002621e-04,5.592693613983794722e-04,3.294830891388459901e-03,8.497741233728650645e-03,1.444328312966854100e-02,1.901844894762183893e-02,2.060786566761239544e-02,2.419612917750185027e-02
5.660000000000000000e+02,9.321970138987931143e-03,1.925716036773254771e-08,6.903056127324473656e-02,6.970275646080935882e-03,1.354838698545316562e-04,4.000000000000000000e+00,1.629224578506886789e-02,2.351694492906995261e-03,5.970859113425680542e-02,9.321950881827563082e-03,4.474527765280242802e-05,2.348607533216746912e-04,5.653916302190483290e-04,3.332949792869974084e-03,8.556134120059049469e-03,1.448549023009858272e-02,1.903481424840405486e-02,2.060523421052841073e-02,2.393494952662814090e-02
5.685000000000000000e+02,9.347016030394396727e-03,6.686309882397738645e-09,6.855424142843100088e-02,6.946605022438752039e-03,1.356220300102210980e-04,4.000000000000000000e+00,1.629362105283314877e-02,2.400411007955644688e-03,5.920722539803660589e-02,9.347009344084514226e-03,4.519106987487823745e-05,2.366267943195247134e-04,5.716288406012126838e-04,3.368770638911337996e-03,8.609688188576887502e-03,1.452482484225951428e-02,1.905110990247906033e-02,2.061028643679117811e-02,2.372967686509233273e-02
5.710000000000000000e+02,9.371201032898304750e-03,2.405690017122955937e-08,6.804321622388669055e-02,6.924013057949664728e-03,1.357613656256517201e-04,4.000000000000000000e+00,1.629521409084797035e-02,2.447187974948640023e-03,5.867201519098838580e-02,9.371176975998133166e-03,4.531202081890415933e-05,2.381685487707179143e-04,5.772302333596431067e-04,3.402237165054062661e-03,8.663941984698955712e-03,1.456776706124070578e-02,1.906044911365146685e-02,2.060955561198235877e-02,2.359191651251345626e-02
5.735000000000000000e+02,9.394242041848303165e-03,4.890342039839502434e-09,6.749877481076257957e-02,6.902451429488040170e-03,1.358956192772716332e-04,4.000000000000000000e+00,1.629669347133634247e-02,2.491790612360262995e-03,5.810453276891427987e-02,9.394237151506263858e-03,4.616941262270825666e-05,2.399700266479766800e-04,5.835410285577667493e-04,3.433616808626355123e-03,8.714327336250094619e-03,1.460637249538064390e-02,1.907323806089545812e-02,2.060266431102320342e-02,2.345262813796693616e-02
5.760000000000000000e+02,9.416595341084499013e-03,9.895888900692253287e-09,6.692178554688688052e-02,6.882059579585346129e-03,1.360350118746967633e-04,4.000000000000000000e+00,1.629865492066984514e-02,2.534535761499152884e-03,5.750519020580237978e-02,9.416585445195599022e-03,4.589765869408295212e-05,2.411894691231466581e-04,5.893441246451089051e-04,3.465494366558780244e-03,8.762605872444161753e-03,1.464847627595831751e-02,1.907790825425282125e-02,2.059381637301863771e-02,2.335390317242058353e-02
5.785000000000000000e+02,9.437845648248328542e-03,5.505277262008396216e-09,6.631360906972359748e-02,6.862437927415845386e-03,1.361659847877953863e-04,4.000000000000000000e+00,1.630028357566417480e-02,2.575407720832483156e-03,5.687576342147526720e-02,9.437840142971066701e-03,4.632606332634611664e-05,2.427649820011294963e-04,5.942699799534043644e-04,3.493261275572725338e-03,8.811292128643339119e-03,1.468657113416205716e-02,1.908141537799840776e-02,2.058745746879931532e-02,2.326088406286139221e-02
5.810000000000000000e+02,9.458477137580287297e-03,2.704822895615584033e-09,6.567517052771555675e-02,6.843677668749174360e-03,1.362987137958651630e-04,4.000000000000000000e+00,1.630215480632946079e-02,2.614799468831112937e-03,5.621669339013526945e-02,9.458474432757392122e-03,4.632166552473606882e-05,2.446653987323179182e-04,5.998542073229012851e-04,3.520920539283619363e-03,8.858078101621903733e-03,1.472151770953129997e-02,1.908133191773788914e-02,2.057579927124840447e-02,2.315507576124879383e-02
5.835000000000000000e+02,9.478168311624153922e-03,2.707262525032140676e-08,6.500786664238041024e-02,6.825750325282597085e-03,1.364265420465717287e-04,4.000000000000000000e+00,1.630391863690675014e-02,2.652417986341556837e-03,5.552969833075625805e-02,9.478141238998902957e-03,4.651196111351672423e-05,2.458755922131654966e-04,6.047072072780590923e-04,3.549822803744599742e-03,8.904942346898502004e-03,1.475647801902779839e-02,1.908358919112564112e-02,2.056705205811173998e-02,2.306407798186730154e-02
5.860000000000000000e+02,9.497379810971640773e-03,1.635154553074804548e-09,6.431266442295756336e-02,6.808904329121877493e-03,1.365614014369862959e-04,4.000000000000000000e+00,1.630628414009351740e-02,2.688475481849763281e-03,5.481528461198592606e-02,9.497378175817087348e-03,4.635731498545594135e-05,2.471842529510882543e-04,6.097022016482721339e-04,3.575824509313718820e-03,8.948270279499936572e-03,1.479257740570570287e-02,1.908302001546387586e-02,2.056063652694682664e-02,2.300394092918428557e-02
5.885000000000000000e+02,9.587099389607509417e-03,2.985384725508417527e-08,6.485708212138392714e-02,6.867778722693059640e-03,1.390788592900882748e-04,4.000000000000000000e+00,1.645487811230057079e-02,2.719320666914449777e-03,5.526998273177641946e-02,9.587069535760254016e-03,4.701516091440006675e-05,2.496854040636192935e-04,6.171093166654306565e-04,3.615637165262376371e-03,9.033257686872955480e-03,1.492521947071844511e-02,1.925769683072703006e-02,2.075452158776577849e-02,2.324818027155402256e-02
5.910000000000000000e+02,9.859689996370728585e-03,3.143854203901415299e-08,6.846824795332161206e-02,7.119275007199239898e-03,1.478975634526648666e-04,4.000000000000000000e+00,1.697896500356996935e-02,2.740414989171488687e-03,5.860855795695088521e-02,9.859658557828689801e-03,4.768358054906143102e-05,2.530143903563823911e-04,6.298108898750014477e-04,3.699819853055758868e-03,9.227442213716977037e-03,1.531513002464210058e-02,1.988739666070644951e-02,2.146999066556327593e-02,2.429971206768141365e-02
5.935000000000000000e+02,1.013747518888296305e-02,2.957169417978462747e-09,7.193642478909874349e-02,7.376810891230192214e-03,1.571857421301900719e-04,4.000000000000000000e+00,1.751428608011315613e-02,2.760664297652770834e-03,6.179894960021577871e-02,1.013747223171354572e-02,4.787343646926335420e-05,2.576801297284884084e-04,6.435607243855377170e-04,3.780335287652181707e-03,9.424211366258501005e-03,1.571968242369171584e-02,2.051932245216081530e-02,2.221400199658970023e-02,2.541209893327059377e-02
5.960000000000000000e+02,1.042697474720371068e-02,1.040488375472692248e-09,7.539243084400854000e-02,7.646794415340138311e-03,1.671952672093010464e-04,4.000000000000000000e+00,1.807376916254384985e-02,2.780180331863572364e-03,6.496545609680483280e-02,1.042697370671533466e-02,4.857166100936294073e-05,2.608217506993392278e-04,6.563134109177997354e-04,3.862038949336700326e-03,9.631024930472768461e-03,1.614639578716020596e-02,2.118499924373488941e-02,2.297892219879316134e-02,2.659341119577637511e-02
5.985000000000000000e+02,1.072713166453277689e-02,8.814255870312081728e-09,7.883626072470818757e-02,7.927644985280863157e-03,1.779189087608705098e-04,4.000000000000000000e+00,1.865477664981363831e-02,2.799486679251913732e-03,6.810912906017541069e-02,1.072712285027690657e-02,4.895955131401934267e-05,2.653337511987952546e-04,6.711611213469944985e-04,3.944441959853256692e-03,9.844627147711681320e-03,1.659456772918629572e-02,2.186692437334923633e-02,2.377998048776638895e-02,2.784125206989828891e-02
6.010000000000000000e+02,1.103752595860670212e-02,2.178525221007940803e-09,8.226735079096049452e-02,8.218182642085423983e-03,1.893655052255909237e-04,4.000000000000000000e+00,1.925570860069212437e-02,2.819343316521278134e-03,7.122982483235379414e-02,1.103752378008148079e-02,5.047840439556136279e-05,2.697498762922404935e-04,6.856699976607209335e-04,4.029759825058862321e-03,1.007093046025826430e-02,1.705962100614737825e-02,2.258027287475197070e-02,2.460928546308995338e-02,2.911872940164991763e-02
6.035000000000000000e+02,1.135723575016957775e-02,1.529668428853139049e-08,8.568551506248672789e-02,8.517268071815776997e-03,2.015306592921024148e-04,4.000000000000000000e+00,1.987450382198535648e-02,2.839967678353800748e-03,7.432827931231715535e-02,1.135722045348528872e-02,5.061003735492253887e-05,2.736412064039906648e-04,7.010572711681671782e-04,4.116982566395926621e-03,1.030084910380879223e-02,1.753933865698508940e-02,2.331645461867007385e-02,2.546102972013591925e-02,3.043582895809879632e-02
6.060000000000000000e+02,1.168617783683839964e-02,3.331188141566316719e-08,8.908997997528800283e-02,8.823879428226721194e-03,2.144276005980956968e-04,4.000000000000000000e+00,2.051005726506512084e-02,2.862298408611678446e-03,7.740380213844960666e-02,1.168614452495698314e-02,5.091327660617520550e-05,2.775877294784558687e-04,7.185464038171877248e-04,4.206529363804813182e-03,1.053694854972327469e-02,1.803161718838861699e-02,2.406899404572875392e-02,2.633297894635835620e-02,3.182294123195436586e-02
6.085000000000000000e+02,1.202356297617047411e-02,4.040300676343330980e-09,9.410475893682092308e-02,9.137175248755459792e-03,2.280540381684067444e-04,4.000000000000000000e+00,2.116073822492593390e-02,2.886387727415014315e-03,8.208119596065044377e-02,1.202355893586979849e-02,5.175026805626939207e-05,2.827200169274473218e-04,7.355796753800510242e-04,4.302989132583770471e-03,1.077666232702823024e-02,1.854098688894930541e-02,2.483739295495693278e-02,2.723059491208355831e-02,3.321045728751133991e-02
6.110000000000000000e+02,1.236933232872295015e-02,1.027655874676395110e-08,1.010880825760475804e-01,9.456366381803029200e-03,2.424232474052852705e-04,4.000000000000000000e+00,2.182569871052597935e-02,2.912965946919920945e-03,8.871875024732463200e-02,1.236932205216420382e-02,5.282622283386808948e-05,2.876125963375659404e-04,7.533931123011540412e-04,4.398140835471887888e-03,1.102220444750965332e-02,1.906590168493318971e-02,2.563249140943736626e-02,2.814171745920359541e-02,3.462159087246423350e-02
6.135000000000000000e+02,1.272283684484595660e-02,1.339433607776700670e-08,1.081430215410359302e-01,9.780739617217839438e-03,2.575334448403844741e-04,4.000000000000000000e+00,2.250357646206379431e-02,2.942097227628117165e-03,9.542018469618997190e-02,1.272282345050987883e-02,5.353937651120809930e-05,2.924913023686450710e-04,7.723281109411787382e-04,4.499803730806228169e-03,1.127953409643232992e-02,1.960688752292606696e-02,2.643814034789928463e-02,2.907106470892771924e-02,3.604699438039888487e-02
6.160000000000000000e+02,1.308403548045314856e-02,4.207831412198716803e-10,1.152372180736267182e-01,1.010972421150179573e-02,2.733985080863824834e-04,4.000000000000000000e+00,2.319375969195494602e-02,2.974311268951352824e-03,1.021531825931735749e-01,1.308403505967000759e-02,5.457149573839950525e-05,2.976767860797171887e-04,7.907391935129850884e-04,4.605943302639699255e-03,1.154826102624488884e-02,2.015751364311638844e-02,2.726073624768264592e-02,3.001358057702756266e-02,3.755001426302879280e-02
6.185000000000000000e+02,1.345230155983388569e-02,1.998643328062682646e-08,1.223341062888147757e-01,1.044271920174465532e-02,2.900148015831958211e-04,4.000000000000000000e+00,2.389502076157853927e-02,3.009582358089230372e-03,1.088818047289808882e-01,1.345228157340060474e-02,5.515241083573458285e-05,3.037866313330972999e-04,8.088455461176251738e-04,4.710629993591945730e-03,1.181592560411857083e-02,2.072241050023440612e-02,2.809427075056824055e-02,3.096185503744577211e-02,3.898275987787883090e-02
6.210000000000000000e+02,1.382770336206921684e-02,4.123637106341209781e-08,1.293938264213291278e-01,1.077922118740495469e-02,3.073969896763802719e-04,4.000000000000000000e+00,2.460692454947416979e-02,3.048482174664262148e-03,1.155661230592599092e-01,1.382766212569815426e-02,5.569963831742497535e-05,3.103166316931124658e-04,8.294981980193262159e-04,4.823058979218896800e-03,1.209727931665904345e-02,2.130264069798815454e-02,2.894494989740745497e-02,3.193041829254605890e-02,4.042035818621870363e-02
6.235000000000000000e+02,1.420950229863715553e-02,2.748990035356858421e-09,1.363764327083016870e-01,1.111865275418089799e-02,3.255343946430292379e-04,4.000000000000000000e+00,2.532815505281805352e-02,3.090849544456257536e-03,1.221669304096645314e-01,1.420949954964711992e-02,5.648403585842581723e-05,3.159346851835738608e-04,8.504454373603108569e-04,4.938116892066396653e-03,1.238350346343669584e-02,2.188275941931315527e-02,2.980472863800478003e-02,3.292036041342699670e-02,4.184369199720627819e-02
6.260000000000000000e+02,1.459778008079755558e-02,3.297272270660916264e-08,1.432429806342631062e-01,1.146062913781348280e-02,3.444412035218292361e-04,4.000000000000000000e+00,2.605840921861103665e-02,3.137150942984072780e-03,1.286452005534655385e-01,1.459774710807484888e-02,5.712942465964917572e-05,3.222176228992067919e-04,8.708136464420250305e-04,5.056898499164132546e-03,1.267773215379461305e-02,2.247514892751623083e-02,3.067800002353753691e-02,3.391956350363548034e-02,4.327637809168865396e-02
6.285000000000000000e+02,1.499183234794893883e-02,1.332290858842190191e-08,1.499579801874489637e-01,1.180456256049604823e-02,3.641027343936731981e-04,4.000000000000000000e+00,2.679639490844498706e-02,3.187269787452890607e-03,1.349661478395000336e-01,1.499181902504034998e-02,5.829654199277851712e-05,3.280849111372053685e-04,8.925169233710464984e-04,5.179331933019907554e-03,1.298433777889629152e-02,2.308504004371818644e-02,3.156235627604106475e-02,3.492423071249854682e-02,4.470723152215710927e-02
6.310000000000000000e+02,1.539171600525389948e-02,1.009640550749013874e-08,1.564892784321917363e-01,1.214996912932185362e-02,3.845266714298629864e-04,4.000000000000000000e+00,2.754168513457575310e-02,3.241746875932045857e-03,1.410975624269378281e-01,1.539170590884839269e-02,5.964523856893338922e-05,3.342553997979234360e-04,9.143422643483276871e-04,5.303814222012370738e-03,1.329344662282393522e-02,2.370642528844815050e-02,3.246133463373261641e-02,3.593537326138469129e-02,4.612366709902132600e-02
6.335000000000000000e+02,1.579675261321070168e-02,3.148222722513806173e-08,1.628090245522823554e-01,1.249636040823512949e-02,4.056964165754857357e-04,4.000000000000000000e+00,2.829311302144583290e-02,3.300392204975572188e-03,1.470122719390716537e-01,1.579672113098347722e-02,6.073888244363508457e-05,3.418302283428342769e-04,9.370849619404897487e-04,5.432831606832151314e-03,1.360945780526647865e-02,2.432461606104285162e-02,3.336550165971225584e-02,3.696475341994959196e-02,4.750566564286835824e-02
6.360000000000000000e+02,1.620695557319130897e-02,5.178545202675233819e-09,1.688916720372269087e-01,1.284332774129453604e-02,4.276164764217025649e-04,4.000000000000000000e+00,2.905028331448584328e-02,3.363627831896772932e-03,1.526847164640355858e-01,1.620695039464610521e-02,6.213121534081651352e-05,3.493796737196358830e-04,9.624839144032445093e-04,5.564524081448907894e-03,1.393297458569938210e-02,2.496171310986282366e-02,3.427760596737317728e-02,3.799428145666501611e-02,4.889263029444376046e-02
6.385000000000000000e+02,1.662146394233382160e-02,1.623059026315902572e-09,1.747156628264840972e-01,1.319019881689059530e-02,4.502544084154053660e-04,4.000000000000000000e+00,2.981166275922441516e-02,3.431265125443226302e-03,1.580941988841502721e-01,1.662146231927479414e-02,6.345403231411804869e-05,3.572486513176881566e-04,9.864459909366802247e-04,5.699505501182246421e-03,1.426131806456117090e-02,2.559920196076377955e-02,3.519750088742914368e-02,3.903222942554206848e-02,5.026516274927603917e-02
6.410000000000000000e+02,1.704026253778723188e-02,1.121333979862528704e-08,1.802574570654599806e-01,1.353665074250902899e-02,4.736114606813853216e-04,4.000000000000000000e+00,3.057691328029626260e-02,3.503611795278202892e-03,1.632171945276727487e-01,1.704025132444743351e-02,6.492240306057417399e-05,3.651259039592703913e-04,1.012029102917936987e-03,5.836675171563408815e-03,1.459848747297563115e-02,2.624890735771174752e-02,3.612337368453674702e-02,4.006941576899376162e-02,5.162434772851111353e-02
6.435000000000000000e+02,1.746255316067137769e-02,1.898599897788566224e-08,1.854949054072547732e-01,1.388222060025409189e-02,4.976568116833930992e-04,4.000000000000000000e+00,3.134477376092546785e-02,3.580332560417285800e-03,1.680323522465833885e-01,1.746253417467239985e-02,6.636682041959331277e-05,3.725293149455731175e-04,1.038068613391254520e-03,5.979800186392159045e-03,1.494103307845164909e-02,2.690310303462822503e-02,3.705179789502018040e-02,4.110766211721114671e-02,5.288985208380868330e-02
6.460000000000000000e+02,1.788828011032089424e-02,2.498284283012491433e-08,1.904065164258925691e-01,1.422638078315806472e-02,5.223804754927114172e-04,4.000000000000000000e+00,3.211466089347896069e-02,3.661899327162829523e-03,1.725182363155716714e-01,1.788825512747806504e-02,6.779073225143564751e-05,3.804900905735337916e-04,1.064647271829320717e-03,6.127480378496872118e-03,1.529037171489227437e-02,2.756024796374203709e-02,3.798372734217982105e-02,4.215042758721155441e-02,5.419453912323452666e-02
6.485000000000000000e+02,1.831666857776796317e-02,2.067997060380719252e-08,1.949741297496488668e-01,1.456864076310292709e-02,5.477456414721363492e-04,4.000000000000000000e+00,3.288530934087088853e-02,3.748027814665036081e-03,1.766574611718809140e-01,1.831664789779735916e-02,6.917142331983856622e-05,3.882713333305564448e-04,1.089994323099099070e-03,6.275366420840230823e-03,1.564562932663255551e-02,2.822213242123057172e-02,3.892189023601810849e-02,4.318151564878201787e-02,5.549311831996333461e-02
6.510000000000000000e+02,1.874760358192177970e-02,4.591583492097751308e-08,1.991834451136818840e-01,1.490852942541277988e-02,5.737368896932851193e-04,4.000000000000000000e+00,3.365613300733456131e-02,3.839074156508999816e-03,1.804358415317600939e-01,1.874755766608685731e-02,7.036934523031010869e-05,3.965024095871372842e-04,1.117868625268700258e-03,6.429518143530770988e-03,1.600155269471009029e-02,2.889134179225097410e-02,3.985768444088112761e-02,4.421972186768408086e-02,5.675011350316210706e-02
6.535000000000000000e+02,1.918036787451720890e-02,2.347247826123669054e-08,2.059882583977284964e-01,1.524549235477427704e-02,6.003115489412928860e-04,4.000000000000000000e+00,3.442586022929148420e-02,3.934875519742931857e-03,1.868078905232112841e-01,1.918034440203894922e-02,7.189142695842258958e-05,4.045518961508844666e-04,1.146096145413776383e-03,6.583704631239266705e-03,1.636783774013910939e-02,2.956344712815671405e-02,4.078606397457541083e-02,4.525926945172636245e-02,5.802224232749549765e-02
6.560000000000000000e+02,1.961468979323923237e-02,2.206138960216861603e-08,2.139599388580172290e-01,1.557925983355996392e-02,6.274493926465780956e-04,4.000000000000000000e+00,3.519394962679919803e-02,4.035429959679268444e-03,1.943452490647779862e-01,1.961466773184963180e-02,7.322653361353994455e-05,4.125290239768558947e-04,1.174427361690221633e-03,6.740951637012167208e-03,1.673729028184142709e-02,3.023910723276890949e-02,4.171056280140638534e-02,4.628764963121094478e-02,5.923095583475264381e-02
6.585000000000000000e+02,2.004987270429649943e-02,9.972988331007842602e-08,2.210250314150273010e-01,1.590927785886957213e-02,6.551025174492112633e-04,4.000000000000000000e+00,3.595915056316607156e-02,4.140594845426927295e-03,2.009751587107307946e-01,2.004977297441318945e-02,7.474458823230928535e-05,4.210808018738833747e-04,1.203107750926250136e-03,6.900587617622237768e-03,1.710885971440824493e-02,3.091659458487135831e-02,4.263327301630515098e-02,4.730334711709676537e-02,6.043667502607617814e-02
6.610000000000000000e+02,2.048536048070708632e-02,4.069580086415034991e-08,2.270994762183447535e-01,1.623457415406279886e-02,6.832113919882799175e-04,4.000000000000000000e+00,3.671993463476988517e-02,4.250786326644287461e-03,2.066141157376376603e-01,2.048531978490622171e-02,7.630391855018983985e-05,4.297295567189711668e-04,1.232468201022976929e-03,7.062576634405187334e-03,1.748859479930797711e-02,3.159480949689214002e-02,4.355031707989859280e-02,4.830797802885266473e-02,6.156328143724871388e-02
6.635000000000000000e+02,2.092115509938624607e-02,1.873707805288575211e-08,2.321242917705206299e-01,1.655597131084910259e-02,7.117949167382336875e-04,4.000000000000000000e+00,3.747712641023534519e-02,4.365183788537143478e-03,2.112031366711343838e-01,2.092113636230819376e-02,7.811840277919018165e-05,4.384759032138166378e-04,1.261108719855385521e-03,7.229677827674774529e-03,1.787215281297127589e-02,3.227461080104974261e-02,4.446888606607681677e-02,4.930325415621350515e-02,6.266484790238005531e-02
6.660000000000000000e+02,2.135682302514269396e-02,3.172371467002163797e-08,2.360361440227226881e-01,1.687252602008771155e-02,7.407960240258021269e-04,4.000000000000000000e+00,3.822934904523040550e-02,4.484297005054982410e-03,2.146793209975799976e-01,2.135679130142802487e-02,7.957702776787789565e-05,4.466844453661605982e-04,1.291664133451284838e-03,7.402693564199991534e-03,1.825903631686857237e-02,3.295441154949654838e-02,4.538142306931854802e-02,5.028814483646321803e-02,6.374662945755184273e-02
6.685000000000000000e+02,2.179153531755521206e-02,2.040984941525036211e-08,2.387576485958411987e-01,1.718419927193130456e-02,7.701677161137005520e-04,4.000000000000000000e+00,3.897573458948651315e-02,4.607336045623907500e-03,2.169661132782859936e-01,2.179151490770579735e-02,8.160650331627280574e-05,4.562347295712927795e-04,1.321216574717596921e-03,7.577483414131776056e-03,1.865098759569863707e-02,3.362692321000651519e-02,4.629072034510627737e-02,5.125976219465033096e-02,6.476229019531805353e-02
6.710000000000000000e+02,2.222534975992515940e-02,3.063805988523703334e-08,2.401776142693072547e-01,1.749080408578354562e-02,7.998943995182676396e-04,4.000000000000000000e+00,3.971615384570870155e-02,4.734545674141613786e-03,2.179522645093820987e-01,2.222531912186527514e-02,8.402951288204963342e-05,4.659118842578690808e-04,1.352874402296188336e-03,7.749519170976723083e-03,1.904731288344137935e-02,3.429812272099588832e-02,4.718660855539189708e-02,5.222097273972140657e-02,6.575058178682995080e-02
6.735000000000000000e+02,2.265772765461281091e-02,5.690407994430417265e-08,2.401889687959749831e-01,1.779231141518953022e-02,8.299389679656898151e-04,4.000000000000000000e+00,4.045003906980233765e-02,4.865416239423280692e-03,2.175312411413621860e-01,2.265767075053286631e-02,8.601128885584942332e-05,4.756111075298509331e-04,1.385784902325644255e-03,7.925242681089725294e-03,1.944158705539654128e-02,3.496917893421793572e-02,4.807498933374574485e-02,5.316762103352732499e-02,6.674882564915685101e-02
6.760000000000000000e+02,2.308853609647757224e-02,3.950598604686774781e-08,2.387734840277954129e-01,1.808929719815072223e-02,8.603031722013715224e-04,4.000000000000000000e+00,4.117783329462829101e-02,4.999238898326850006e-03,2.156849479313178441e-01,2.308849659049152375e-02,8.725764728942184557e-05,4.853678583272678254e-04,1.419352427437821059e-03,8.102216608312170359e-03,1.984462576517179166e-02,3.563455480059510294e-02,4.894809042696254137e-02,5.411099473053074954e-02,6.772279982672525789e-02


==> figures/data/3d/gr1_p180_model_equation_subset0_fiber0_cauchy_stress_error.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,2.643780207725313276e-04,2.708519124378201510e-09,2.717344899712106476e-03,2.100005136604265663e-04,1.139959536052439898e-07,4.000000000000000000e+00,4.743785344329578667e-04,5.437750711210476129e-05,2.452966878939575202e-03,2.643753122534069576e-04,4.495686122973691748e-06,2.197892037558597450e-05,4.335613051822462868e-05,1.035138950929603732e-04,2.134564089918342665e-04,3.767167893418434371e-04,5.590508074568129558e-04,6.624008270137617810e-04,9.175580449022386785e-04
-1.965000000000003695e+02,3.488374082965545598e-04,1.634399066844805223e-09,3.326419154484564628e-03,2.679990492254914606e-04,1.935110278128245259e-07,4.000000000000000000e+00,6.168364575220460205e-04,8.083835907106309924e-05,2.977581746188010230e-03,3.488357738974877365e-04,5.941948393954370994e-06,2.889557690907498946e-05,5.742167553590110093e-05,1.416757643749027976e-04,2.896680223990049925e-04,4.958138632380829081e-04,7.225958907667480446e-04,8.546643736582371521e-04,1.167440563664583816e-03
-1.940000000000003979e+02,2.934921516736251177e-04,1.959263172232056278e-09,2.880041221780134473e-03,2.283913180182509366e-04,1.383002372401280705e-07,4.000000000000000000e+00,5.218834696918760001e-04,6.510083365537418102e-05,2.586549070106509193e-03,2.934901924104528969e-04,4.943523810919687147e-06,2.420627152143814742e-05,4.807013712628004955e-05,1.189697849105078651e-04,2.414319129203362096e-04,4.157106252741062710e-04,6.110860067160648213e-04,7.272693406329299630e-04,1.000427012318392964e-03
-1.915000000000003979e+02,2.495069005116737262e-04,4.440221174705154634e-10,2.519786512938423494e-03,1.972263762444565144e-04,1.011519368894621486e-07,4.000000000000000000e+00,4.467332767561302135e-04,5.228052426721721178e-05,2.270279612426749985e-03,2.495064564895562581e-04,4.139601539766991624e-06,2.046668224176699375e-05,4.070340470061561624e-05,1.007601957773565432e-04,2.025647242796793028e-04,3.529605680290441930e-04,5.218656058217499083e-04,6.251995130094864560e-04,8.725718610530251501e-04
-1.890000000000003979e+02,2.139078934965825993e-04,4.480189669164760056e-10,2.221893892616540970e-03,1.722447100850114064e-04,7.542482705241496443e-08,4.000000000000000000e+00,3.861526035815940057e-04,4.166318341157119283e-05,2.007985999119958533e-03,2.139074454776156761e-04,3.515850815482195599e-06,1.709184159250272134e-05,3.415725989309192933e-05,8.574127561493085281e-05,1.706984210086079379e-04,3.028053445589759811e-04,4.495305324792401311e-04,5.425389333851607897e-04,7.686043073579851889e-04
-1.865000000000003979e+02,1.850418664897159082e-04,5.867050761415763402e-11,1.974051278192560672e-03,1.521504099631028112e-04,5.739023960593810793e-08,4.000000000000000000e+00,3.371922764528186922e-04,3.289145652661309700e-05,1.789009411702844818e-03,1.850418078192083012e-04,2.945010547237216663e-06,1.447349521876075228e-05,2.913480739131271138e-05,7.285495652563737381e-05,1.453456003455180204e-04,2.619619681391333228e-04,3.906032854439042451e-04,4.751934538503272765e-04,6.845224544353328052e-04
-1.840000000000003979e+02,1.614473823053893327e-04,3.106779205431360910e-10,1.766115027658119894e-03,1.358295889488111779e-04,4.451493448726552059e-08,4.000000000000000000e+00,2.972769712542005106e-04,2.561779335657815484e-05,1.604667645352730616e-03,1.614470716274687956e-04,2.454791856452317165e-06,1.237326267781732984e-05,2.471671409351177838e-05,6.175285242422022753e-05,1.251317609706002862e-04,2.288453098145680519e-04,3.428841639461390053e-04,4.200303969522761727e-04,6.154652040477933544e-04
-1.815000000000003979e+02,1.421339577924528687e-04,9.129097094284802401e-11,1.590523092430239397e-03,1.224754335693127041e-04,3.520229378573788837e-08,4.000000000000000000e+00,2.646093913617655457e-04,1.965852422314016469e-05,1.448389134637786610e-03,1.421338665014819380e-04,2.071718309551336107e-06,1.049937638811109188e-05,2.096742601670269654e-05,5.211664685351660590e-05,1.088760716295681275e-04,2.014869846699784365e-04,3.040712400314472970e-04,3.750283448405513655e-04,5.580642658602208168e-04
-1.790000000000003979e+02,1.261697055605983948e-04,1.232264735082612123e-09,1.443813180185880710e-03,1.113708120049851147e-04,2.832225236789783328e-08,4.000000000000000000e+00,2.375405175655834959e-04,1.479889355561328013e-05,1.317643474625282288e-03,1.261684732958633190e-04,1.702356820297962749e-06,8.724516567954567725e-06,1.746311164158925532e-05,4.458006725963537149e-05,9.571436781221097151e-05,1.782908174874304260e-04,2.721107798262741885e-04,3.379830652549268210e-04,5.099728341999376722e-04
-1.765000000000003979e+02,1.130028768314515081e-04,2.252873063904418099e-09,1.334840501678739031e-03,1.019854662135517121e-04,2.317068549097970146e-08,4.000000000000000000e+00,2.149883430450032066e-04,1.101741061789979594e-05,1.221837624847287550e-03,1.130006239583875981e-04,1.417685010079090049e-06,7.148483116561834828e-06,1.471950383777083355e-05,3.857794882634535340e-05,8.476340305227662766e-05,1.590891459343937004e-04,2.459032897219343844e-04,3.069019717841354696e-04,4.686922468632631665e-04
-1.740000000000003979e+02,1.020488660479880536e-04,5.502257797297906896e-10,1.238501062905359015e-03,9.387456962612020120e-05,1.922640588416949843e-08,4.000000000000000000e+00,1.959234356741082548e-04,8.174296421867852450e-06,1.136452196857370934e-03,1.020483158222083202e-04,1.263161270819248934e-06,6.430727450708898338e-06,1.299732886273633160e-05,3.387863236189658046e-05,7.569479618350083970e-05,1.434339042373919068e-04,2.235926565345864041e-04,2.808280760152614703e-04,4.338415736489204888e-04
-1.715000000000003979e+02,9.289397761440336366e-05,1.351919475165358997e-10,1.152479552836211145e-03,8.682540516562232155e-05,1.616794205919974575e-08,4.000000000000000000e+00,1.797193827800256717e-04,6.068572448781042110e-06,1.059585575221807727e-03,9.289384242245584246e-05,1.177167054073374076e-06,5.867003613641913103e-06,1.179568552859330805e-05,3.019712871454537220e-05,6.817086414587971029e-05,1.304210650370974018e-04,2.047562806719972566e-04,2.583959077169377156e-04,4.037972568755397837e-04
-1.690000000000003979e+02,8.509153333733786469e-05,4.711500025400173770e-10,1.075479224709912631e-03,8.063657539637756309e-05,1.374282633735496883e-08,4.000000000000000000e+00,1.657281087337154142e-04,4.454957940960301596e-06,9.903876913725747667e-04,8.509106218733532105e-05,1.070263047237476531e-06,5.369104247606310236e-06,1.081782955213447712e-05,2.737923441078460963e-05,6.182640686090790723e-05,1.190666045108529705e-04,1.883767350009559046e-04,2.391687899499814023e-04,3.770389813697778178e-04
-1.665000000000003979e+02,7.841488969410185020e-05,3.726846987402548487e-11,1.005835425544122788e-03,7.518126941713623506e-05,1.180111819691018483e-08,4.000000000000000000e+00,1.535961591112380853e-04,3.233620276965615140e-06,9.274205358500209112e-04,7.841485242563197807e-05,9.983557796649638923e-07,4.959762834839546024e-06,9.922268610651481960e-06,2.514359274242371325e-05,5.639291112300844565e-05,1.092067252597510974e-04,1.741402908786337167e-04,2.223794267869437101e-04,3.530748541208696134e-04
-1.640000000000003979e+02,7.258671299923747690e-05,4.260174027586915884e-10,9.428051503447384052e-04,7.031363277949404813e-05,1.021283785868321660e-08,4.000000000000000000e+00,1.429003457787315250e-04,2.273080219743428771e-06,8.702184373455009283e-04,7.258628698183471203e-05,9.203804221830207737e-07,4.597908951173593072e-06,9.177870005618008975e-06,2.321028513867840523e-05,5.155297136386615688e-05,1.005479187209334474e-04,1.616715386275426102e-04,2.072506526366578743e-04,3.315847898815718273e-04
-1.615000000000003979e+02,6.749539596644846251e-05,1.123368341564851667e-09,8.851587081710505936e-04,6.595330683534768117e-05,8.905467159185182453e-09,4.000000000000000000e+00,1.334487028017961301e-04,1.542089131100781341e-06,8.176633122046021718e-04,6.749427259810690332e-05,8.622800240396100635e-07,4.292783582854031722e-06,8.579682318410881931e-06,2.154136418637765516e-05,4.756909960602709195e-05,9.300408047415735968e-05,1.506154354746683092e-04,1.938154603102232743e-04,3.122337678904172449e-04
-1.589999999999999716e+02,6.295465688200169467e-05,4.094933875717236612e-11,8.325018079666184458e-04,6.200612785328557812e-05,7.808048714488559916e-09,4.000000000000000000e+00,1.249607847352872728e-04,9.485290287161165460e-07,7.695471510846168053e-04,6.295461593266293973e-05,7.901276051971804186e-07,4.032461727802205962e-06,8.016836108830527831e-06,2.000855031287398079e-05,4.417579954882709913e-05,8.629080084878256894e-05,1.406248830353661289e-04,1.818562355126302735e-04,2.944214700767448963e-04
-1.564999999999999716e+02,5.891415942980204119e-05,9.854686813042151526e-11,7.838821025143824679e-04,5.842597440287298122e-05,6.884472666245302721e-09,4.000000000000000000e+00,1.173401338326750156e-04,4.881850269290599772e-07,7.249679430845804538e-04,5.891406088293391308e-05,7.677072489365298196e-07,3.761828587440579283e-06,7.504010615709665094e-06,1.862924859027957397e-05,4.126109446838543580e-05,8.034491539575998136e-05,1.317006863215262522e-04,1.708588429376402306e-04,2.781237351671488034e-04
-1.539999999999999716e+02,5.524590787444601481e-05,4.037169839206194511e-11,7.391460770906038528e-04,5.514480416978523883e-05,6.093059763795740147e-09,4.000000000000000000e+00,1.103907120442312536e-04,1.011037046607759756e-07,6.839001692161578855e-04,5.524586750274762596e-05,7.121912121261178351e-07,3.495677266822601295e-06,6.955344307424191588e-06,1.739302818955725349e-05,3.859207324919039695e-05,7.493216223888330481e-05,1.235121224547625768e-04,1.609443441471637790e-04,2.625621654238262056e-04
-1.514999999999999716e+02,5.193974295525913466e-05,1.753679996146474361e-11,6.975248805458743187e-04,5.213089440239044480e-05,5.415367049451577161e-09,4.000000000000000000e+00,1.040706373576495795e-04,1.000000000000000036e-10,6.455851375906151773e-04,5.193972541845917379e-05,6.717475232924957012e-07,3.242299572706135791e-06,6.459325314241851054e-06,1.624805218142528888e-05,3.623111514512734595e-05,7.019604611548046992e-05,1.161194794469224751e-04,1.517751627207091023e-04,2.489445826324538594e-04
-1.489999999999999716e+02,5.090210519236466744e-05,3.449744505873226582e-10,6.744206536532114295e-04,5.081057498135789171e-05,5.172738842950750805e-09,4.000000000000000000e+00,1.017126801737225524e-04,9.153021100677573166e-08,6.235185484608467147e-04,5.090176021791407757e-05,6.326072596833723725e-07,3.189521130211819553e-06,6.393600512204640859e-06,1.598866910580537583e-05,3.564185312761893032e-05,6.907850977750097893e-05,1.135936982448944072e-04,1.478974907972352068e-04,2.423984561993998226e-04
-1.464999999999999716e+02,4.783932785707813634e-05,1.987469750515446521e-10,6.365643515180244858e-04,4.801773738159316126e-05,4.594304393064662872e-09,4.000000000000000000e+00,9.585706523867129083e-05,1.000000000000000036e-10,5.887250236609463698e-04,4.783912911010308207e-05,5.928846243875609746e-07,2.973614165381224784e-06,5.970957595996067233e-06,1.494518047624819715e-05,3.344480199031828551e-05,6.462976141236327480e-05,1.066257103717922224e-04,1.394490670945800945e-04,2.300025920458083318e-04
-1.439999999999999716e+02,4.503900255183165071e-05,2.255166349783181645e-10,6.015710106673917380e-04,4.543478492517363093e-05,4.092831432060684109e-09,4.000000000000000000e+00,9.047378747700527486e-05,1.000000000000000036e-10,5.565320081155600805e-04,4.503877703519667560e-05,5.591675207225117989e-07,2.824737073369189419e-06,5.593294097026712413e-06,1.403358181859430425e-05,3.144573717823089470e-05,6.064202619670233890e-05,1.003629856498125267e-04,1.317551794260526574e-04,2.180673253161917479e-04
-1.414999999999999716e+02,4.250015358587964687e-05,2.475005179514298415e-10,5.687806773181854373e-04,4.304856307187718837e-05,3.659441837376746673e-09,4.000000000000000000e+00,8.554871665775683524e-05,1.000000000000000036e-10,5.262805237323057430e-04,4.249990608536169601e-05,5.256774219222674142e-07,2.648897205222352589e-06,5.249377419913695731e-06,1.321216594386931258e-05,2.966411233699541464e-05,5.709299850714562037e-05,9.461948732010676331e-05,1.246995687883278587e-04,2.071206692224166412e-04
-1.389999999999999716e+02,4.014473547453146330e-05,1.181477977357650721e-10,5.383213428686201311e-04,4.082266428581633267e-05,3.278089705712569391e-09,4.000000000000000000e+00,8.096739976034780274e-05,1.000000000000000036e-10,4.981766073940887152e-04,4.014461732673372504e-05,5.002419480454142111e-07,2.462981554168763025e-06,4.935678199973888235e-06,1.248165085603888887e-05,2.800639201015911819e-05,5.381763523337796702e-05,8.924257961747262668e-05,1.182120632863968877e-04,1.966302820314950745e-04
-1.364999999999999716e+02,3.799128606646217423e-05,1.594147038788551567e-10,5.096280174310198778e-04,3.875010602299202829e-05,2.944908533776886188e-09,4.000000000000000000e+00,7.674139208945420930e-05,1.000000000000000036e-10,4.716367313645577239e-04,3.799112665175829751e-05,4.878438082851419974e-07,2.342448637229199010e-06,4.678049158376080677e-06,1.179026164207235439e-05,2.648141601741088152e-05,5.084434206823220233e-05,8.443717002179798278e-05,1.121451935634007723e-04,1.868747952852087681e-04
-1.339999999999999716e+02,3.597469183781189760e-05,1.858390127763380335e-10,4.828888702711995619e-04,3.680517735944841429e-05,2.648799533285983636e-09,4.000000000000000000e+00,7.277986919726031189e-05,1.000000000000000036e-10,4.469141784333876643e-04,3.597450599879911968e-05,4.481251509512566050e-07,2.234478445017433637e-06,4.435417160928050288e-06,1.115202054009122851e-05,2.505520647483933832e-05,4.805566602126919553e-05,7.988248082231625303e-05,1.063618414441505156e-04,1.777525996611316653e-04
-1.314999999999999716e+02,3.411692250285990524e-05,3.979872299530356615e-11,4.575988348189883844e-04,3.498610819433925723e-05,2.387992167652162076e-09,4.000000000000000000e+00,6.910303069719916924e-05,1.000000000000000036e-10,4.234819123161284791e-04,3.411688270413691291e-05,4.252708302017053741e-07,2.135685228157919482e-06,4.220948631666943173e-06,1.057707477794623936e-05,2.377169183477570981e-05,4.551996393850006096e-05,7.568618550406418352e-05,1.009886082079434436e-04,1.690685071213185182e-04
-1.289999999999999716e+02,3.236377429267982649e-05,1.561304266789079789e-10,4.339818060285272928e-04,3.327218008258853296e-05,2.154451853915725689e-09,4.000000000000000000e+00,6.563595437526835268e-05,1.000000000000000036e-10,4.016180317358474731e-04,3.236361816225314433e-05,3.952808802689018248e-07,2.020144710643456329e-06,4.004841511648823520e-06,1.002791870318203832e-05,2.255079379791314598e-05,4.311420903541463652e-05,7.179752162908143158e-05,9.596611580539345500e-05,1.609482276701458699e-04
-1.264999999999999716e+02,3.074184566143803429e-05,6.360626544117711220e-11,4.115750388673926645e-04,3.166351591762520877e-05,1.947639314937382899e-09,4.000000000000000000e+00,6.240536157906323629e-05,1.000000000000000036e-10,3.808331932059546166e-04,3.074178205517259056e-05,3.857585754205074953e-07,1.913471327924651490e-06,3.812441059034747079e-06,9.535028970578373611e-06,2.142138209283316982e-05,4.095509745696879515e-05,6.814814322750335611e-05,9.122433936151537633e-05,1.533071264767734321e-04
-1.239999999999999716e+02,2.920174551048831068e-05,4.578710562026078422e-10,3.906168915664758002e-04,3.014291172608909625e-05,1.761337068186123008e-09,4.000000000000000000e+00,5.934465723657741032e-05,1.000000000000000036e-10,3.614151460559874760e-04,2.920128763943210962e-05,3.630380383965862028e-07,1.812419609707473136e-06,3.626178536237863547e-06,9.057701337895986994e-06,2.036112762075972460e-05,3.889146063035567416e-05,6.466104590016184155e-05,8.675529304298250409e-05,1.462464606911881282e-04
-1.214999999999999716e+02,2.777148385159623916e-05,5.492810131104630452e-12,3.706758668548664772e-04,2.871091614640517288e-05,1.595572021285380154e-09,4.000000000000000000e+00,5.648239999800141542e-05,1.000000000000000036e-10,3.429043830032702618e-04,2.777147835878610718e-05,3.433851044974872595e-07,1.709954109547129086e-06,3.445673910668421980e-06,8.622273226619097742e-06,1.936409295013778671e-05,3.698191141307455895e-05,6.145419862340996734e-05,8.258547702924384749e-05,1.395633799712506630e-04
-1.189999999999999716e+02,2.630798361463281874e-05,2.498727248037625424e-10,3.528565067853763840e-04,2.736444899038775405e-05,1.440923070415321854e-09,4.000000000000000000e+00,5.367243260502056940e-05,1.000000000000000036e-10,3.265485231707435619e-04,2.630773374190801595e-05,3.291040291938554603e-07,1.603761769425599666e-06,3.217847615028503885e-06,8.078357868842095247e-06,1.827560394956593979e-05,3.501522688910903877e-05,5.838588702715615133e-05,7.860230774252046271e-05,1.330226547515168131e-04
-1.164999999999999716e+02,2.504856985981455370e-05,1.276881359565532016e-10,3.350164846072532440e-04,2.608406031158800220e-05,1.307809054360570655e-09,4.000000000000000000e+00,5.113263017140255251e-05,1.000000000000000036e-10,3.099679147474386802e-04,2.504844217167859658e-05,3.143922156514813486e-07,1.521214878471938079e-06,3.053987639527943411e-06,7.693027694158451654e-06,1.741796296476646555e-05,3.331590210817298131e-05,5.555175059919519520e-05,7.489681935548093354e-05,1.268717948647494858e-04
-1.139999999999999716e+02,2.394704268754250254e-05,1.540784020756920613e-10,3.192628033047273774e-04,2.494410679297493221e-05,1.195669317178321017e-09,4.000000000000000000e+00,4.889114948051743136e-05,1.000000000000000036e-10,2.953157606171848918e-04,2.394688860914042692e-05,2.969971486606533561e-07,1.459530964640658078e-06,2.917938734002801298e-06,7.360102314969831316e-06,1.665457190245937699e-05,3.184105037712907241e-05,5.304253200954713873e-05,7.162841355376959771e-05,1.214062330741186356e-04
-1.114999999999999716e+02,2.281205299658650747e-05,7.994791678937240152e-11,3.031952908686572578e-04,2.378616670971278209e-05,1.086171488661319851e-09,4.000000000000000000e+00,4.659821970629928617e-05,1.000000000000000036e-10,2.803832378720707706e-04,2.281197304866971755e-05,2.821567806127455921e-07,1.383723589843596642e-06,2.771475918329408732e-06,7.026655468238994397e-06,1.585878085014396033e-05,3.032514278554168950e-05,5.050692509688401908e-05,6.820076601141470372e-05,1.158093245985505009e-04
-1.089999999999999716e+02,2.172294655926202881e-05,1.195840367070370157e-10,2.894891283260227471e-04,2.268592273139068241e-05,9.865374973911821732e-10,4.000000000000000000e+00,4.440886929065271122e-05,1.000000000000000036e-10,2.677661817667607250e-04,2.172282697522532168e-05,2.701912970781503361e-07,1.302852541427339506e-06,2.630211125579552909e-06,6.685288963412762604e-06,1.508768421864232341e-05,2.883888428058140074e-05,4.807069804940794164e-05,6.498698554042684633e-05,1.105301951471342382e-04
-1.064999999999999716e+02,2.070907115355648744e-05,2.211663658712174522e-11,2.771372025876606767e-04,2.164438760353583374e-05,8.973451427751612487e-10,4.000000000000000000e+00,4.235345875709232457e-05,1.000000000000000036e-10,2.564281314341041655e-04,2.070904903691990134e-05,2.566954017046862104e-07,1.235679990221733454e-06,2.502994501461316871e-06,6.379303995674750093e-06,1.438469527549374695e-05,2.747835130496965595e-05,4.578007703033854100e-05,6.197263305424335347e-05,1.054891301876502169e-04
-1.039999999999999716e+02,1.973279004488608294e-05,4.806114542919023973e-12,2.653598539686129513e-04,2.065363798119158143e-05,8.159557648136749792e-10,4.000000000000000000e+00,4.038642802607766437e-05,1.000000000000000036e-10,2.456270639237268785e-04,1.973278523877154136e-05,2.361928781763075624e-07,1.172337467841511402e-06,2.383812067141890502e-06,6.072651685633830807e-06,1.370698975304447326e-05,2.615830062044273655e-05,4.362370448868162329e-05,5.911602310399910920e-05,1.005551372781728130e-04
-1.014999999999999716e+02,1.882479741624730620e-05,3.165471251370886134e-10,2.541146918970763622e-04,1.971436961520958822e-05,7.430293670878505312e-10,4.000000000000000000e+00,3.853916703145689442e-05,1.000000000000000036e-10,2.352898944808290492e-04,1.882448086912216829e-05,2.235535330380106213e-07,1.121463648253626900e-06,2.272398553533141792e-06,5.790699359393052294e-06,1.308181658202527553e-05,2.494226084933602369e-05,4.157593213558736622e-05,5.641789812766616298e-05,9.608430686131611215e-05
-9.899999999999997158e+01,1.794815414427855700e-05,4.532326778808126859e-11,2.433022728795686143e-04,1.882009158692846690e-05,6.763320845271591218e-10,4.000000000000000000e+00,3.676824573120702729e-05,1.000000000000000036e-10,2.253541187352900573e-04,1.794810882101076734e-05,2.113452398505233956e-07,1.066189533750621427e-06,2.159956019170826943e-06,5.521539616182861832e-06,1.246562816281802293e-05,2.375135655758258926e-05,3.964417406663310503e-05,5.382708902958124495e-05,9.171159621428026079e-05
-9.649999999999997158e+01,1.713216022223839824e-05,2.635118693391499637e-12,2.329805243831399738e-04,1.797123791586842771e-05,6.164763061091946137e-10,4.000000000000000000e+00,3.510339813810682595e-05,1.000000000000000036e-10,2.158483641609015857e-04,1.713215758711970571e-05,2.046077591745312454e-07,1.018666902808883735e-06,2.059750655056973552e-06,5.267586303651124547e-06,1.190058376918534005e-05,2.266408385607282395e-05,3.781367206051484275e-05,5.138517820382783704e-05,8.765635809128014130e-05
-9.399999999999997158e+01,1.634252085097020324e-05,2.713506841584953511e-12,2.230568913036923512e-04,1.716274560508346511e-05,5.616378244692075746e-10,4.000000000000000000e+00,3.350526645605367173e-05,1.000000000000000036e-10,2.067143704527221412e-04,1.634251813746336160e-05,1.991450370273731429e-07,9.755708892571466980e-07,1.963140051024419551e-06,5.018597961544203655e-06,1.134911035643108491e-05,2.159198851001674853e-05,3.608113163844753389e-05,4.904937214981421094e-05,8.371411742947771381e-05
-9.149999999999997158e+01,1.560909899492285058e-05,3.923760138307742588e-11,2.135901117547977645e-04,1.639454654242849784e-05,5.124251277651556564e-10,4.000000000000000000e+00,3.200364553735134842e-05,1.000000000000000036e-10,1.979810127598749037e-04,1.560905975732146912e-05,1.866122996332366199e-07,9.278921154005928257e-07,1.871011291794982714e-06,4.788771200539312155e-06,1.084734692912854887e-05,2.060571790913019445e-05,3.443748261910172860e-05,4.682560425862658098e-05,7.996849827828525449e-05
-8.899999999999997158e+01,1.489580441370249735e-05,6.451589388464635036e-11,2.044810187471797892e-04,1.566210634129356930e-05,4.671865641772669491e-10,4.000000000000000000e+00,3.055791075499606326e-05,1.000000000000000036e-10,1.895852143334772987e-04,1.489573989780861211e-05,1.836729742229765972e-07,8.791336445413172052e-07,1.783459260594299676e-06,4.572290739697067256e-06,1.034911767430913155e-05,1.964709808918545242e-05,3.286404882362555809e-05,4.469088910236295511e-05,7.642241175782740010e-05
-8.649999999999997158e+01,1.423352959406564226e-05,2.049125498710980461e-11,1.957948796366697133e-04,1.496570822327058679e-05,4.265657873292114065e-10,4.000000000000000000e+00,2.919923781733622736e-05,1.000000000000000036e-10,1.815613500426040659e-04,1.423350910281065495e-05,1.704264671706311015e-07,8.466981680140836199e-07,1.705603823210280400e-06,4.368171202837691330e-06,9.892028234244143738e-06,1.877218816557594405e-05,3.136861803385736284e-05,4.269194196979018220e-05,7.313844404790303825e-05
-8.399999999999997158e+01,1.358863871745259126e-05,1.197309149823996432e-11,1.874378407150303493e-04,1.430152414601164874e-05,3.891846950924058679e-10,4.000000000000000000e+00,2.789016286346423999e-05,1.000000000000000036e-10,1.738492019975777444e-04,1.358862674436109378e-05,1.602007415555633049e-07,8.094678348247888423e-07,1.622251069075029514e-06,4.167721628551144039e-06,9.445638197007310953e-06,1.790886699534479534e-05,2.994699982980602202e-05,4.074222797050634759e-05,6.989813979217958232e-05
-8.149999999999997158e+01,1.299103822133092757e-05,6.630569723962717220e-11,1.794726248839623292e-04,1.366935048135740067e-05,3.556182166502668031e-10,4.000000000000000000e+00,2.666038870268832824e-05,1.000000000000000036e-10,1.664815866626314050e-04,1.299097191563368873e-05,1.548703609959170852e-07,7.741402185534580169e-07,1.558771132773760473e-06,3.984009336566724630e-06,9.046959094744973104e-06,1.711550471205151825e-05,2.860086650713817118e-05,3.892150019738450440e-05,6.678945393726928436e-05
-7.899999999999997158e+01,1.241055847942765769e-05,3.705086118061544098e-12,1.718386916682092020e-04,1.306990692678761944e-05,3.248444288461848123e-10,4.000000000000000000e+00,2.548046540621527544e-05,1.000000000000000036e-10,1.594281331887815426e-04,1.241055477434153880e-05,1.480327364141522677e-07,7.428110185775953195e-07,1.486190278129362629e-06,3.804732789711361148e-06,8.635408590254466034e-06,1.634041741027202264e-05,2.733786962726492614e-05,3.717145308908527353e-05,6.381576032642744000e-05
-7.649999999999997158e+01,1.186970879162919075e-05,1.082045454976852534e-10,1.645328282953408743e-04,1.249512508281379977e-05,2.970181376332419944e-10,4.000000000000000000e+00,2.436483387444299221e-05,1.000000000000000036e-10,1.526631195037116801e-04,1.186960058708369315e-05,1.453774081379667015e-07,7.129308336052744144e-07,1.422766566951633481e-06,3.640867925582829985e-06,8.266167288540179670e-06,1.563412517119305817e-05,2.611316441101376671e-05,3.552209143021922016e-05,6.098190558771304478e-05
-7.399999999999997158e+01,1.133972623245172808e-05,2.932511175299862124e-11,1.574997767573476965e-04,1.194675753357413049e-05,2.713144065929641525e-10,4.000000000000000000e+00,2.328648376602585857e-05,1.000000000000000036e-10,1.461600505248959769e-04,1.133969690733997524e-05,1.407027933680891286e-07,6.857641482370348974e-07,1.363781577884421567e-06,3.479067168549063467e-06,7.891662311714518399e-06,1.492672579787901441e-05,2.495664046828340865e-05,3.393547777932159188e-05,5.832446528811178360e-05
-7.149999999999997158e+01,1.085018430734864367e-05,3.390688139749128259e-11,1.508028867240552499e-04,1.142419631608971308e-05,2.482387609719925588e-10,4.000000000000000000e+00,2.227438062343835675e-05,1.000000000000000036e-10,1.399527024167066046e-04,1.085015040046724663e-05,1.358558913518406489e-07,6.626534678245382912e-07,1.312364713789889488e-06,3.326820949877317481e-06,7.553963547335759647e-06,1.428707469828685648e-05,2.384966476450987592e-05,3.245233638646864786e-05,5.577920899646906605e-05
-6.899999999999997158e+01,1.035905656918853593e-05,4.022935592121892048e-11,1.443372757803150584e-04,1.092683209452306391e-05,2.267057126255474716e-10,4.000000000000000000e+00,2.128588866371159815e-05,1.000000000000000036e-10,1.339782192111265292e-04,1.035901633983261425e-05,1.266941461394686430e-07,6.315626323698502567e-07,1.255598324253988072e-06,3.168604873715474575e-06,7.199185808049193781e-06,1.363529456928545499e-05,2.279776462523652842e-05,3.101832536061560624e-05,5.336139357061309065e-05
-6.649999999999997158e+01,9.915958800825868196e-06,6.045001841843230432e-11,1.382015469374501507e-04,1.045098333899609962e-05,2.075492916916500752e-10,4.000000000000000000e+00,2.036694213982196951e-05,1.000000000000000036e-10,1.282855881366242910e-04,9.915898350807448929e-06,1.218831792937890047e-07,6.094236634176302431e-07,1.210717259037047250e-06,3.037759169212475636e-06,6.895420274069393745e-06,1.305647548444028504e-05,2.179305464600611028e-05,2.967468495891507479e-05,5.104623280731004984e-05
-6.399999999999997158e+01,9.478047515742787991e-06,5.468402337313271631e-11,1.322894349789829882e-04,9.997167551875366518e-06,1.897767437709477144e-10,4.000000000000000000e+00,1.947521506761815282e-05,1.000000000000000036e-10,1.228113874632401901e-04,9.477992831719414380e-06,1.177981898256735203e-07,5.865944698178685165e-07,1.158159194984140454e-06,2.902201299904069269e-06,6.581292948861718201e-06,1.248250165060595655e-05,2.084916089629667565e-05,2.835198816387848257e-05,4.887694455997333904e-05
-6.149999999999997158e+01,9.074112398068787916e-06,3.134133536573273166e-11,1.266603261424520041e-04,9.563924807082261213e-06,1.738081735283092364e-10,4.000000000000000000e+00,1.863803720515104913e-05,1.000000000000000036e-10,1.175862137443832179e-04,9.074081056733422927e-06,1.133166648263988345e-07,5.654157791454294999e-07,1.117427274035181228e-06,2.780716335469908866e-06,6.308562580593802535e-06,1.195783532497441391e-05,1.994429702882325378e-05,2.713130213608473790e-05,4.678743589265672463e-05
-5.899999999999997158e+01,8.675274913098059867e-06,1.134617793267736178e-11,1.212376599154221579e-04,9.150670254400545148e-06,1.589951609225995067e-10,4.000000000000000000e+00,1.782594516749860502e-05,1.000000000000000036e-10,1.125623850023240997e-04,8.675263566920127603e-06,1.077108661245594054e-07,5.374200158685548953e-07,1.072647908482150683e-06,2.655120828350652960e-06,6.021872783820997643e-06,1.143354335945535744e-05,1.908081461400115640e-05,2.594395933848453906e-05,4.476070484857015366e-05
-5.649999999999997158e+01,8.310611303338745969e-06,6.211931700312326697e-11,1.160847759667095024e-04,8.756043753100864157e-06,1.457345624413983935e-10,4.000000000000000000e+00,1.706665505643960843e-05,1.000000000000000036e-10,1.077741646633707633e-04,8.310549184021743334e-06,1.009686022286405245e-07,5.178431346111925281e-07,1.034073402383594593e-06,2.549030211997557558e-06,5.771420401499752105e-06,1.096804246235837788e-05,1.824696358158836505e-05,2.481595799165824947e-05,4.283708982332133067e-05
-5.399999999999997158e+01,7.946552039367324786e-06,3.331332212773157988e-11,1.111117269247946645e-04,8.379565944827061091e-06,1.333648147380784931e-10,4.000000000000000000e+00,1.632611798419438757e-05,1.000000000000000036e-10,1.031651748854273397e-04,7.946518726045197274e-06,9.802940582221477330e-08,4.926395468375521508e-07,9.935490058414966241e-07,2.438345637678735834e-06,5.503438979613760657e-06,1.048712977916700320e-05,1.745579182740777512e-05,2.373738301479061245e-05,4.098890259339496410e-05
-5.149999999999997158e+01,7.614535292270922024e-06,2.082068591883670299e-11,1.064336552850337296e-04,8.019778647141628997e-06,1.222979972663882761e-10,4.000000000000000000e+00,1.563431393941255187e-05,1.000000000000000036e-10,9.881911999276281355e-05,7.614514471585003498e-06,9.471682160912035754e-08,4.741220723299742959e-07,9.559997499944406884e-07,2.339037041103350698e-06,5.280113925709993254e-06,1.005894102713002487e-05,1.670339614627152342e-05,2.271612174307390856e-05,3.923552215182466644e-05
-4.899999999999997158e+01,7.282453806733509020e-06,2.880460544701312773e-12,1.019238999989551561e-04,7.676585308424033137e-06,1.119640954447190763e-10,4.000000000000000000e+00,1.495903911515754131e-05,1.000000000000000036e-10,9.464144619222164285e-05,7.282450926272964218e-06,9.111178098981472183e-08,4.541926830446058246e-07,9.148655452364508074e-07,2.234627267460955838e-06,5.035891032712377588e-06,9.619102914508006452e-06,1.599375711200757961e-05,2.174017097674930778e-05,3.758157861565802297e-05
-4.649999999999997158e+01,6.980869546203448640e-06,7.696976461600424527e-11,9.765501266112902113e-05,7.348372269838467659e-06,1.027311146372417075e-10,4.000000000000000000e+00,1.432924181604191630e-05,1.000000000000000036e-10,9.067414311492556995e-05,6.980792576438832845e-06,8.795491775976733729e-08,4.396835473859103080e-07,8.812502495847062973e-07,2.147487810613021691e-06,4.829413923008131180e-06,9.229357815969846016e-06,1.530699979420992784e-05,2.081648545179562941e-05,3.598770468619568033e-05
-4.399999999999997158e+01,6.675701094630587482e-06,2.649752522844200935e-11,9.351553759665657824e-05,7.035365033500137500e-06,9.406134625944842806e-11,4.000000000000000000e+00,1.371106612813072498e-05,1.000000000000000036e-10,8.683983650202598567e-05,6.675674597105359418e-06,8.513350007004941228e-08,4.211239701406814819e-07,8.444019675381465598e-07,2.052448188965258342e-06,4.605436546487481221e-06,8.824830098906190048e-06,1.465676489025677414e-05,1.990955259765929723e-05,3.444710600440671329e-05
-4.149999999999997158e+01,6.401491854274563108e-06,5.966084439123888118e-12,8.960649939630502584e-05,6.735821144798211233e-06,8.635038445505427872e-11,4.000000000000000000e+00,1.313731299907277434e-05,1.000000000000000036e-10,8.320500754203046358e-05,6.401485888190124257e-06,8.082909299690492364e-08,4.065397511994217672e-07,8.157298384370028337e-07,1.972610570453563256e-06,4.418283714657320134e-06,8.470285443329748080e-06,1.402970393661257719e-05,1.906244292033388140e-05,3.298172468204980305e-05
-3.899999999999997158e+01,6.121878677298858888e-06,1.376407910484907203e-11,8.581057571426935508e-05,6.450342221222262766e-06,7.908431331044897638e-11,4.000000000000000000e+00,1.257222089852112165e-05,1.000000000000000036e-10,7.968869703697050127e-05,6.121864913219754104e-06,7.763107553671796310e-08,3.898840486491415012e-07,7.812537436857491488e-07,1.888516825437101767e-06,4.210121371072275898e-06,8.100067443992360421e-06,1.343977031471579043e-05,1.824071817062891451e-05,3.159879132018223705e-05
-3.649999999999997158e+01,5.871701517260518045e-06,1.964980352911201757e-12,8.222795844455216881e-05,6.176748207079814795e-06,7.262909712146318930e-11,4.000000000000000000e+00,1.204844972434033199e-05,1.000000000000000036e-10,7.635625692729165585e-05,5.871699552280164729e-06,7.501672218851088824e-08,3.733784278428015251e-07,7.533697239985033261e-07,1.814459443416168993e-06,4.042134889766539881e-06,7.778950359995153178e-06,1.287197873145579922e-05,1.747482220539767428e-05,3.026370844396314915e-05
-3.399999999999997158e+01,5.617696974709631338e-06,1.614438713095828574e-11,7.875177866170615020e-05,5.916008611067321104e-06,6.655767718588442537e-11,4.000000000000000000e+00,1.153370558577695244e-05,1.000000000000000036e-10,7.313408168699651716e-05,5.617680830322500742e-06,7.161943412637951304e-08,3.602579498886778475e-07,7.204066696821491602e-07,1.734904396643355791e-06,3.853683395228466023e-06,7.446244268134779911e-06,1.232846613281717605e-05,1.672427322818092284e-05,2.899956152888103573e-05
-3.149999999999997158e+01,5.390703211935629852e-06,3.329774366987042800e-11,7.547278471846713866e-05,5.666068919049967601e-06,6.116401811459718018e-11,4.000000000000000000e+00,1.105677213098559745e-05,1.000000000000000036e-10,7.008208150653151558e-05,5.390669914191960358e-06,6.879609162298787746e-08,3.474779838317273540e-07,6.943002084797125338e-07,1.669095999324921232e-06,3.704928280292111571e-06,7.151217633187532397e-06,1.180985498810629076e-05,1.602754015937325857e-05,2.776483073230922696e-05
-2.899999999999997158e+01,5.157762880711950682e-06,2.704506161289003100e-12,7.228378257820167597e-05,5.427969125576538985e-06,5.606536676186215367e-11,4.000000000000000000e+00,1.058573200628848967e-05,1.000000000000000036e-10,6.712601969748972699e-05,5.157760176205789559e-06,6.606213135125475447e-08,3.310362004760786380e-07,6.640127697597652212e-07,1.596631022448648337e-06,3.535156300129030995e-06,6.843807233043271417e-06,1.131405293786219026e-05,1.535019917927621882e-05,2.661227126840039724e-05
-2.649999999999997158e+01,4.948976435772510705e-06,9.666085664867714821e-13,6.927328154922149015e-05,5.199496208497900949e-06,5.152712858401561877e-11,4.000000000000000000e+00,1.014847264427041165e-05,1.000000000000000036e-10,6.432430511344898114e-05,4.948975469163944310e-06,6.400336601574193360e-08,3.188329640709045014e-07,6.390103183050636719e-07,1.534745933897012092e-06,3.395526667892332479e-06,6.575802637244285928e-06,1.083412091332739190e-05,1.471441184698827069e-05,2.550215708067854001e-05
-2.399999999999997158e+01,4.735489963351458460e-06,7.990962281766591271e-12,6.634779930847846169e-05,4.981970317341813066e-06,4.724489343587726976e-11,4.000000000000000000e+00,9.717460280693271526e-06,1.000000000000000036e-10,6.161230934512700746e-05,4.735481972389176967e-06,6.076911064707642883e-08,3.047352747735504271e-07,6.103039629268073354e-07,1.468927715156229174e-06,3.239923691268458370e-06,6.292229933797250841e-06,1.039146809258082429e-05,1.407352518548836722e-05,2.443773824085356320e-05
-2.149999999999997158e+01,4.546673155701192666e-06,6.949028799844352599e-11,6.359411277643260306e-05,4.772992054423032877e-06,4.345368993635925045e-11,4.000000000000000000e+00,9.319665210124224695e-06,1.000000000000000036e-10,5.904743962073141208e-05,4.546603665413194393e-06,5.971546465004589768e-08,2.930343121050956085e-07,5.896086585789988995e-07,1.412053513231721354e-06,3.115530610867639501e-06,6.048206306179927341e-06,9.954916062384217747e-06,1.349195609128170857e-05,2.342750731191964029e-05
-1.899999999999997158e+01,4.350226877300912966e-06,1.804137828954748470e-12,6.090817402794443305e-05,4.574170593749284204e-06,3.984751050471191561e-11,4.000000000000000000e+00,8.924397471050198017e-06,1.000000000000000036e-10,5.655794715064352008e-05,4.350225073163084420e-06,5.731030442056024853e-08,2.828468600681949004e-07,5.639273470016583905e-07,1.351190337799348456e-06,2.971662234628350083e-06,5.788834727956884475e-06,9.544848359946918730e-06,1.290865208542136110e-05,2.244061789113440520e-05
-1.649999999999997158e+01,4.177355445158408786e-06,5.878765969402537356e-13,5.838595351508151903e-05,4.382870491853815774e-06,3.665985226355751248e-11,4.000000000000000000e+00,8.560225937012225407e-06,1.000000000000000036e-10,5.420859806992310771e-05,4.177354857281812154e-06,5.639057711305450589e-08,2.732868619107582825e-07,5.443573679766066111e-07,1.300220792167559310e-06,2.858801959897006265e-06,5.566781954926550895e-06,9.147594170881911344e-06,1.238146242390374658e-05,2.149474830622428152e-05
-1.399999999999997158e+01,3.997451499178158752e-06,1.125519711920287502e-11,5.592225397802310581e-05,4.201111680144987810e-06,3.362895783733235142e-11,4.000000000000000000e+00,8.198563179323146562e-06,1.000000000000000036e-10,5.192480247884494367e-05,3.997440243981039933e-06,5.156880393738698089e-08,2.619397201171049702e-07,5.201378663474820703e-07,1.242971968537701767e-06,2.725775355900989242e-06,5.329943353958931532e-06,8.774625816217806337e-06,1.184720698059420733e-05,2.060078583077134783e-05
-1.149999999999997158e+01,3.840257478670632845e-06,7.227915839951020754e-12,5.360916239806607210e-05,4.026128098298350782e-06,3.095728496639320792e-11,4.000000000000000000e+00,7.866385576968982780e-06,1.000000000000000036e-10,4.976890491939544095e-05,3.840250250754792806e-06,4.850446782986519289e-08,2.523973586453477405e-07,5.022179653358631581e-07,1.199454299265013992e-06,2.622414465352688358e-06,5.127783347020676180e-06,8.413316771928050318e-06,1.136203425422379688e-05,1.975073859662101352e-05
-8.999999999999971578e+00,3.673231922858615495e-06,4.609633544429533159e-12,5.134209999947606364e-05,3.859870131730636490e-06,2.839123019293388807e-11,4.000000000000000000e+00,7.533102054589251986e-06,1.000000000000000036e-10,4.766886807661744983e-05,3.673227313225071177e-06,4.697244937324283105e-08,2.404599250917450665e-07,4.780876517465028590e-07,1.145578018097881620e-06,2.497957227757515549e-06,4.905016086776507880e-06,8.065637087501289213e-06,1.088123031127912155e-05,1.893981110849777964e-05
-6.499999999999971578e+00,3.530099531227489734e-06,2.717691145279066423e-11,4.922309955105414690e-05,3.699602364715511826e-06,2.614866035738114463e-11,4.000000000000000000e+00,7.229701895943001984e-06,1.000000000000000036e-10,4.569300001982665377e-05,3.530072354316037065e-06,4.514009795310597701e-08,2.326641267614615019e-07,4.632277708068707312e-07,1.105981588113112142e-06,2.405871152631776973e-06,4.723911550981869122e-06,7.730454478422161405e-06,1.043821084957027693e-05,1.816054720446108720e-05
-3.999999999999971578e+00,3.375728514577223754e-06,1.758703971613744757e-12,4.713886261010217837e-05,3.547456524923881037e-06,2.397999080035476874e-11,4.000000000000000000e+00,6.923185039501104367e-06,1.000000000000000036e-10,4.376313409552495462e-05,3.375726755873252317e-06,4.339064859100949805e-08,2.204435941956277597e-07,4.404651557529174491e-07,1.054869683000344408e-06,2.288542592010741764e-06,4.516831792325181689e-06,7.413900743368651731e-06,9.995609671419967082e-06,1.740924003635712272e-05
-1.500000000000000000e+00,3.244904493453880638e-06,4.050405416621553662e-11,4.519614182899012698e-05,3.400575574808558394e-06,2.209331941162174369e-11,4.000000000000000000e+00,6.645480068262439032e-06,1.000000000000000036e-10,4.195123733553624592e-05,3.244863989399714607e-06,4.147957962915998587e-08,2.133405278394574642e-07,4.264242965293451364e-07,1.018108472186702862e-06,2.205793052098212531e-06,4.352616267478894091e-06,7.107836444226582594e-06,9.589966200221900481e-06,1.667698502111807844e-05
1.000000000000000000e+00,2.334552634900342091e-03,2.538120714812196810e-09,1.382722919600714098e-02,1.588332604856284875e-03,7.972936468769681133e-06,4.000000000000000000e+00,3.922885239756626966e-03,7.462200300440572157e-04,1.149267656110679846e-02,2.334550096779627187e-03,4.149833354863132303e-05,2.211456051261440829e-04,4.282541683173527142e-04,1.091942035741758554e-03,2.131987581999598806e-03,3.247440999725456807e-03,4.534599345186307758e-03,5.298311115449542280e-03,6.844689722144688820e-03
3.500000000000000000e+00,2.065104856543866548e-03,6.763530533968126633e-09,1.116465389864088401e-02,1.430198145925456977e-03,6.310124805129679083e-06,4.000000000000000000e+00,3.495303002469323309e-03,6.349067106184095709e-04,9.099549042097017024e-03,2.065098093013332733e-03,3.533439738412843547e-05,1.846687335533036590e-04,3.564002355097620721e-04,9.262362272638406538e-04,1.874656286638352962e-03,2.890057552156732358e-03,4.062074264237817978e-03,4.790778695367461405e-03,6.117083306314106614e-03
6.000000000000000000e+00,1.834332810834937320e-03,4.317276123274206570e-09,1.017141040470386643e-02,1.296711750678674474e-03,5.046238225253754264e-06,4.000000000000000000e+00,3.131044561513612011e-03,5.376210601562628460e-04,8.337077593868929756e-03,1.834328493558814131e-03,3.024372975753683769e-05,1.550128410883678707e-04,2.981886571555549198e-04,7.890188077522091413e-04,1.654990875042641708e-03,2.579746171601081384e-03,3.642453363526017372e-03,4.335870727027926058e-03,5.500573708091282578e-03
8.500000000000000000e+00,1.635944607708922100e-03,3.550571081197281821e-09,9.231434177322772952e-03,1.180731440796484134e-03,4.070441494777239111e-06,4.000000000000000000e+00,2.816676048505406017e-03,4.552131669124379661e-04,7.595489569613851286e-03,1.635941057137840814e-03,2.604105117665894286e-05,1.297349813139070883e-04,2.508631274520334515e-04,6.766196030201839656e-04,1.468042018186900468e-03,2.307469181700225972e-03,3.272323540599654610e-03,3.928248171185326834e-03,5.007017702793097914e-03
1.100000000000000000e+01,1.464893625388517546e-03,9.972516949739178445e-09,8.350600617327952335e-03,1.078241135914458472e-03,3.308517280882015582e-06,4.000000000000000000e+00,2.543134761302976235e-03,3.866524894740590735e-04,6.885706991939435223e-03,1.464883652871567729e-03,2.211647501770122579e-05,1.093756907253785345e-04,2.117345760999620222e-04,5.826341871511492385e-04,1.309106566075473807e-03,2.071992206227190637e-03,2.945974392808896596e-03,3.562845409180976242e-03,4.591247873465660601e-03
1.350000000000000000e+01,1.316977918471325679e-03,1.520488540741308200e-09,7.531281638963271963e-03,9.867008079609549450e-04,2.708009322171867104e-06,4.000000000000000000e+00,2.303678726432280624e-03,3.302771105103707340e-04,6.214303720491946501e-03,1.316976397982784833e-03,1.812754296374402842e-05,9.251500857396161351e-05,1.807104961574060634e-04,5.058976620864396537e-04,1.173333400150130407e-03,1.866383192809771725e-03,2.660497985411897862e-03,3.238240326680805539e-03,4.227536281522589583e-03
1.600000000000000000e+01,1.188765230895276253e-03,7.683480355338718107e-09,6.774899809587274849e-03,9.044602914723021830e-04,2.231211193035661959e-06,4.000000000000000000e+00,2.093225522367578653e-03,2.843049394229740703e-04,5.586134578691998379e-03,1.188757547414920823e-03,1.504982993774309010e-05,7.838546050315401748e-05,1.551698460730981154e-04,4.417901202732500828e-04,1.056968371282358734e-03,1.686950267180102690e-03,2.412313242128373905e-03,2.952164661989378422e-03,3.890513902500665738e-03
1.850000000000000000e+01,1.077340623450223720e-03,6.192380243887264055e-09,6.080502229011208216e-03,8.302835017398682051e-04,1.850033512197534526e-06,4.000000000000000000e+00,1.907624125190091925e-03,2.470571217103555151e-04,5.003161605560984063e-03,1.077334431069979729e-03,1.240323548320981362e-05,6.706681364494046960e-05,1.334657750811525092e-04,3.878117060467305252e-04,9.577391022881170902e-04,1.531187543130931982e-03,2.194750009479959438e-03,2.695876315157616412e-03,3.588277386940528189e-03
2.100000000000000000e+01,9.802700481602196186e-04,1.474759784540866118e-09,5.491713390471650302e-03,7.632583201162010736e-04,1.543492630546644436e-06,4.000000000000000000e+00,1.743528368276420692e-03,2.170117280440185450e-04,4.511443342311430467e-03,9.802685734004350573e-04,1.101375949159415044e-05,5.782543754264952811e-05,1.155960294116150662e-04,3.434520568865349292e-04,8.720104862318168483e-04,1.394265129527943710e-03,2.002829053530141065e-03,2.466468411151416171e-03,3.316180288982098837e-03
2.350000000000000000e+01,8.954910643090723855e-04,3.258037482857971256e-10,5.022768887004543104e-03,7.026184255161452286e-04,1.295576898132182438e-06,4.000000000000000000e+00,1.598109489825217614e-03,1.928726387929271570e-04,4.127277822695471152e-03,8.954907385053241476e-04,9.600592926824249451e-06,5.045928621852106464e-05,1.011458811674839989e-04,3.062171537205999553e-04,7.980220396068458087e-04,1.275838543234984399e-03,1.833334966958109985e-03,2.260604142246340834e-03,3.063952535212581714e-03
2.600000000000000000e+01,8.212598828343664484e-04,5.464231034062589525e-10,4.586022820063934656e-03,6.477220768882440251e-04,1.094011684041537498e-06,4.000000000000000000e+00,1.468981959722610474e-03,1.735378059461224233e-04,3.764762937229568316e-03,8.212593364112630691e-04,8.656094649552728364e-06,4.432628944763738956e-05,8.939839053383994046e-05,2.749778114660735690e-04,7.341491661553851533e-04,1.171921920755029543e-03,1.681607444206538633e-03,2.073855184167647595e-03,2.831914907956596238e-03
2.850000000000000000e+01,7.560955234736661378e-04,1.778092108389183578e-10,4.181353641029664746e-03,5.979816262420933719e-04,9.292624659400560569e-07,4.000000000000000000e+00,1.354077149715759510e-03,1.581138972315727659e-04,3.425258117555998391e-03,7.560953456644553148e-04,7.889425073994265074e-06,3.890750418926435943e-05,7.953506310196567270e-05,2.488691130029359799e-04,6.784188227264169096e-04,1.080831138913895123e-03,1.546550930153034291e-03,1.906754753648212718e-03,2.621796607200706404e-03
3.100000000000000000e+01,6.987516685956342115e-04,1.930657421225546365e-09,3.807947543370701193e-03,5.529276096999060546e-04,7.939828359336343703e-07,4.000000000000000000e+00,1.251679278295540158e-03,1.458240588957281569e-04,3.109195874775066981e-03,6.987497379382129510e-04,7.151109957602876162e-06,3.457890321845269406e-05,7.080380562284693628e-05,2.267903855217847048e-04,6.298318581163404309e-04,1.000883737753335574e-03,1.425916377327628723e-03,1.754988362699572493e-03,2.430310314552361784e-03
3.350000000000000000e+01,6.481755307229904780e-04,3.496258438560597126e-09,3.469697337124082442e-03,5.122259893750420127e-04,6.825069828192710709e-07,4.000000000000000000e+00,1.160401520098032491e-03,1.359495413479484653e-04,2.821521806401092181e-03,6.481720344645518998e-04,6.378322571603603531e-06,3.100959095788377096e-05,6.370385044811162866e-05,2.087387253570011135e-04,5.874516494207954707e-04,9.295419163571163636e-04,1.319251010411109275e-03,1.619549187112289497e-03,2.254815310147210289e-03
3.600000000000000000e+01,5.940846221572712712e-04,4.335993042369756994e-09,3.113118973977285330e-03,4.677316911007788568e-04,5.717094731437421491e-07,4.000000000000000000e+00,1.061816313258050074e-03,1.263529310564924144e-04,2.519034351820013951e-03,5.940802861642289004e-04,5.786909953977946571e-06,2.761763460395846005e-05,5.704972844400178273e-05,1.918151648198427705e-04,5.412457643242157748e-04,8.523997676587671693e-04,1.204645604867159029e-03,1.476412740747411407e-03,2.062387114161035387e-03
3.850000000000000000e+01,5.557867444551993713e-04,2.128042906300119515e-09,2.869419929464916714e-03,4.351481983757774495e-04,4.982528598617940312e-07,4.000000000000000000e+00,9.909349428309768750e-04,1.206385460794219219e-04,2.313633185009717451e-03,5.557846164122930924e-04,5.078111005259102860e-06,2.529769529358762638e-05,5.213184004359107740e-05,1.802646076495568865e-04,5.100765761125709927e-04,7.989197429737352005e-04,1.121600242002643993e-03,1.370888058466333782e-03,1.919166240607984202e-03
4.100000000000000000e+01,5.216700180265840345e-04,2.302612414002346435e-09,2.676415213293831512e-03,4.055738867589037209e-04,4.366297853285804126e-07,4.000000000000000000e+00,9.272439047854877554e-04,1.160961312676803137e-04,2.154745195267247261e-03,5.216677154141700348e-04,4.812391289579212067e-06,2.330694122811465739e-05,4.792350770247726972e-05,1.701096844573232237e-04,4.822265924508072586e-04,7.511467679218552899e-04,1.046513468176337759e-03,1.276350122586347854e-03,1.788784161282453182e-03
4.350000000000000000e+01,4.911674586442095610e-04,1.939440236550193944e-09,2.495532542470569725e-03,3.787161487736069023e-04,3.846713937729239570e-07,4.000000000000000000e+00,8.698836074178164634e-04,1.124513098706026587e-04,2.004365083826360056e-03,4.911655192039730052e-04,4.605842373221993241e-06,2.135562791485600342e-05,4.432325340873773524e-05,1.614352776992553301e-04,4.576055807507722678e-04,7.084365851575849353e-04,9.791676742022016339e-04,1.190704534351912222e-03,1.668647417614820645e-03
4.600000000000000000e+01,4.638220749442130181e-04,9.939215971019132805e-10,2.326402534718344673e-03,3.543319048382839904e-04,3.406820159918818887e-07,4.000000000000000000e+00,8.181539797824969543e-04,1.094901701059290276e-04,1.862580459774131709e-03,4.638210810226159201e-04,4.243813767359307559e-06,1.967345992862820885e-05,4.090372785587570686e-05,1.540624052191728085e-04,4.356479285321002192e-04,6.702038531651332339e-04,9.181149259758166793e-04,1.113386660809756804e-03,1.560596097535216047e-03
4.850000000000000000e+01,4.392330333859587933e-04,5.110037520030485722e-09,2.168565589650604721e-03,3.321661635114438096e-04,3.032600177993420666e-07,4.000000000000000000e+00,7.713991968974025486e-04,1.070668698745149837e-04,1.729332556264645982e-03,4.392279233484387658e-04,3.812703154897773762e-06,1.818889568408784795e-05,3.805028524133847339e-05,1.480278917593727637e-04,4.159704435986743849e-04,6.355041203076933383e-04,8.631684229514739607e-04,1.043946602512246932e-03,1.458637473474836853e-03
5.100000000000000000e+01,4.168752701575618850e-04,8.435477546577531045e-12,2.019827368593170389e-03,3.118245492419258538e-04,2.710195403788705050e-07,4.000000000000000000e+00,7.286998193994876846e-04,1.050507209156360312e-04,1.602952098435608558e-03,4.168752617220843623e-04,3.376127491209721594e-06,1.687989236102597308e-05,3.580493568772189525e-05,1.426451334024808756e-04,3.982094783071918223e-04,6.042836530658385504e-04,8.132534242188628384e-04,9.798951922438906698e-04,1.365216749645266694e-03
5.350000000000000000e+01,4.028708672835304709e-04,4.477099783171003837e-10,1.900706530746532714e-03,2.974805991089408204e-04,2.507996425519983693e-07,4.000000000000000000e+00,7.003514663924712913e-04,1.053902681745896505e-04,1.497835663463002297e-03,4.028704195735521680e-04,3.011899844090585284e-06,1.582977082451374293e-05,3.404664766630988463e-05,1.397289614811470470e-04,3.891001038837342682e-04,5.853590834394302011e-04,7.793787125864109436e-04,9.342573108741992908e-04,1.294724266602823070e-03
5.600000000000000000e+01,3.838073846210513233e-04,1.028982213408528221e-09,1.771718015207351038e-03,2.802755682348865218e-04,2.258625026390400985e-07,4.000000000000000000e+00,6.640829528559378993e-04,1.035318163861648016e-04,1.387910630586299768e-03,3.838063556388379228e-04,2.724998320691219969e-06,1.477031518211129004e-05,3.230446765897408771e-05,1.354015409653715109e-04,3.738538133814854288e-04,5.580771265368157782e-04,7.371770582595393298e-04,8.798554680169307909e-04,1.214839278276860866e-03
5.850000000000000000e+01,3.664908388404184282e-04,3.540668376422105179e-10,1.651954801164239300e-03,2.645906822908710310e-04,2.043237641091022786e-07,4.000000000000000000e+00,6.310815211312895134e-04,1.019001565495473972e-04,1.285463962323820817e-03,3.664904847735807845e-04,2.540413068835102734e-06,1.387941504380844984e-05,3.070557994241328417e-05,1.311260204654479309e-04,3.600603509968544570e-04,5.335323472299034406e-04,6.985643964581680953e-04,8.304256170774267868e-04,1.140885952881024639e-03
6.100000000000000000e+01,3.508460993948258472e-04,1.067027973967268067e-09,1.564728969803632838e-03,2.507186341842364101e-04,1.859528189877729233e-07,4.000000000000000000e+00,6.015647335790622573e-04,1.001274652105894371e-04,1.213882870408806991e-03,3.508450323668518942e-04,2.429226692712019938e-06,1.305403275436115780e-05,2.930058981220149409e-05,1.277873350124474180e-04,3.474785345035853496e-04,5.107818966625699052e-04,6.635800564516028182e-04,7.862094116724045604e-04,1.076616416750072027e-03
6.350000000000000000e+01,3.364823252303498482e-04,1.554581205692019004e-10,1.460423044457146487e-03,2.376877273430509304e-04,1.697158109219274497e-07,4.000000000000000000e+00,5.741700525734007516e-04,9.879459788729891777e-05,1.123940719226796531e-03,3.364821697722292964e-04,2.481533787060513026e-06,1.226577643452074761e-05,2.798792435780149507e-05,1.246165363811049787e-04,3.360285968024060940e-04,4.902814764033084759e-04,6.316659300106575734e-04,7.452948959710311693e-04,1.014223853485274503e-03
6.600000000000000000e+01,3.256282100168059277e-04,6.962464583502868044e-10,1.382959415806103536e-03,2.281988181517177197e-04,1.581084317645898314e-07,4.000000000000000000e+00,5.538270281685236203e-04,9.742939186508820805e-05,1.057331205789297608e-03,3.256275137703475999e-04,2.452044602158243751e-06,1.153072521086775747e-05,2.685474458446482509e-05,1.216762776658520268e-04,3.272945008267734998e-04,4.749641490846039571e-04,6.078067017658312244e-04,7.145174441472234650e-04,9.697971564616677306e-04
6.850000000000000000e+01,3.132772314265720140e-04,4.671866521538491290e-11,1.292173763270379385e-03,2.170673095815854787e-04,1.452608406192858467e-07,4.000000000000000000e+00,5.303445410081575198e-04,9.620992184498653528e-05,9.788965318438074253e-04,3.132771847079067820e-04,2.290033684438812931e-06,1.084458010831159351e-05,2.569603711840945688e-05,1.190529766788526458e-04,3.174731618682955425e-04,4.572621568773392988e-04,5.808958622829590119e-04,6.798558863673514118e-04,9.160335906796666537e-04
7.100000000000000000e+01,3.020123344773173110e-04,1.149490310054818359e-09,1.209576684540357092e-03,2.070000914884413245e-04,1.340604880526620442e-07,4.000000000000000000e+00,5.090124259657586355e-04,9.501224298887598653e-05,9.075643500630397806e-04,3.020111849870072448e-04,2.226858495677498155e-06,1.030579610249559402e-05,2.462650345332122556e-05,1.164635851944536313e-04,3.083993120766737473e-04,4.412040408247173582e-04,5.565253272269520121e-04,6.478569717864371674e-04,8.669027785924601597e-04
7.350000000000000000e+01,2.915285421111716451e-04,6.454430102839792358e-10,1.135259836052315060e-03,1.976724351672452026e-04,1.240632824904139259e-07,4.000000000000000000e+00,4.892009772784167935e-04,9.385610694392644256e-05,8.437312939411434690e-04,2.915278966681613543e-04,2.193168579039048720e-06,9.799668104439199164e-06,2.364749311259630756e-05,1.139743898507294473e-04,2.999491991620814504e-04,4.262239045708492570e-04,5.337644738756391893e-04,6.184348812039837601e-04,8.221510110633440576e-04
7.600000000000000000e+01,2.818763805040138998e-04,3.482073912401654075e-10,1.069685989817704269e-03,1.891716785950308300e-04,1.152402178685052437e-07,4.000000000000000000e+00,4.710480590990447297e-04,9.270470190898306984e-05,7.878096093136904236e-04,2.818760322966226478e-04,2.187549914812578429e-06,9.433768013230861484e-06,2.272794970835283752e-05,1.115527818343064212e-04,2.920382893075046003e-04,4.125138928984822427e-04,5.131348706501508757e-04,5.919223523867202155e-04,7.805808281049262222e-04
7.850000000000000000e+01,2.729255542595115307e-04,1.211453758591356486e-09,1.010126696448496826e-03,1.813533164835484711e-04,1.073773835674436856e-07,4.000000000000000000e+00,4.542788707430600289e-04,9.157223777596305955e-05,7.372011421889852409e-04,2.729243428057529322e-04,2.119803119478153065e-06,9.193031777641905581e-06,2.191349104472970071e-05,1.092970738005183840e-04,2.847861246573724038e-04,3.997567804808705512e-04,4.940017011185263976e-04,5.673900048745976607e-04,7.421171957830987546e-04
8.100000000000000000e+01,2.648364708664129280e-04,8.565491291710078165e-10,9.593459527180674259e-04,1.744352168958385489e-04,1.005660011944746146e-07,4.000000000000000000e+00,4.392716877622514769e-04,9.040125397057437910e-05,6.945094818516545521e-04,2.648356143172837774e-04,1.984355414704951485e-06,9.031300904074322200e-06,2.117041061835896152e-05,1.071766414345700150e-04,2.780777757352805371e-04,3.883803456216069821e-04,4.770524703241124458e-04,5.452526980944435563e-04,7.083248599665342661e-04
8.350000000000000000e+01,2.570787677613408794e-04,1.820581266361783083e-10,9.085285833771211596e-04,1.678021088107209760e-04,9.424704055501445721e-08,4.000000000000000000e+00,4.248808765720618824e-04,8.927665895061990338e-05,6.514498156157803345e-04,2.570785857032142213e-04,1.905901083912927503e-06,8.780973264817772063e-06,2.058932212174403167e-05,1.051000556430339156e-04,2.715500898321860290e-04,3.773947568445836127e-04,4.607537569977001994e-04,5.243252184819292361e-04,6.751682590783891378e-04
8.600000000000000000e+01,2.499003730605989086e-04,7.996875480074403989e-10,8.624808395936206431e-04,1.617647344474438663e-04,8.861802576667852270e-08,4.000000000000000000e+00,4.116651075080428020e-04,8.813563861315504224e-05,6.125804665330217887e-04,2.498995733730509025e-04,1.842701792943473040e-06,8.605481115442280182e-06,1.996661078000070485e-05,1.031454996589998603e-04,2.655585677502393400e-04,3.672018929135660538e-04,4.458269258988583131e-04,5.053653904178831598e-04,6.454952602426539772e-04
8.850000000000000000e+01,2.432231783486457600e-04,2.175031902016327624e-10,8.204914520203221212e-04,1.562228500715133125e-04,8.356309337048363336e-08,4.000000000000000000e+00,3.994460284201590454e-04,8.700032827713244745e-05,5.772682736716763883e-04,2.432229608454555510e-04,1.771227787098196720e-06,8.438316426938028252e-06,1.949071141202437073e-05,1.012549126313761139e-04,2.598899660443290769e-04,3.576936412192742031e-04,4.319427986603975741e-04,4.876115079404645821e-04,6.182272051932333375e-04
9.100000000000000000e+01,2.368755014122673086e-04,1.209802672597511793e-11,7.799420330236698931e-04,1.510036302770120635e-04,7.891209952614965649e-08,4.000000000000000000e+00,3.878791316892793721e-04,8.587187113525524516e-05,5.430665316114026116e-04,2.368754893142405724e-04,1.710247625414524814e-06,8.309662683838570752e-06,1.900388705909544286e-05,9.938424264929378792e-05,2.544802595041991788e-04,3.485765656161342427e-04,4.190285958532810498e-04,4.711768611112276419e-04,5.924677917089060664e-04
9.350000000000000000e+01,2.306082853176065755e-04,2.251998286558208551e-10,7.841511719959644213e-04,1.462241101503139202e-04,7.456167164637779094e-08,4.000000000000000000e+00,3.768323954679204685e-04,8.438417516729265527e-05,5.535428866783578730e-04,2.306080601177779282e-04,1.661096412858380621e-06,8.135629226269066379e-06,1.856755699200138041e-05,9.763680766958575104e-05,2.490098386391638788e-04,3.390309839237644427e-04,4.057358749782410696e-04,4.548968537774511793e-04,5.728599372992404992e-04
9.600000000000000000e+01,2.226858148267591526e-04,1.950303251112004466e-10,7.304402789716654904e-04,1.395807049290859853e-04,6.907174531355821608e-08,4.000000000000000000e+00,3.622665197558451108e-04,8.310510989767316728e-05,5.077544641449063378e-04,2.226856197964340381e-04,1.577631142028017136e-06,7.942371406056992830e-06,1.804055282700368099e-05,9.546189727196511513e-05,2.425652275661851402e-04,3.275682367489101679e-04,3.890472808933680853e-04,4.330375353686475746e-04,5.406398569117065083e-04
9.850000000000000000e+01,2.149272742147652988e-04,1.465341187555558666e-10,6.868122579553370731e-04,1.335815326680400955e-04,6.403775907133158928e-08,4.000000000000000000e+00,3.485088068828053943e-04,8.134574154672520336e-05,4.718849837405717472e-04,2.149271276806465297e-04,1.488961693764270960e-06,7.748374621549785745e-06,1.756064986304853434e-05,9.311381917456605835e-05,2.355923495840194371e-04,3.158172434830236485e-04,3.736416000181841412e-04,4.139993513876584637e-04,5.134300674160291889e-04
1.010000000000000000e+02,2.104840501486472920e-04,2.207669909887327066e-11,6.575368678796660428e-04,1.301718406495666386e-04,6.124824346507445273e-08,4.000000000000000000e+00,3.406558907982139305e-04,8.031220949908065340e-05,4.470528177310187238e-04,2.104840280719481806e-04,1.444992224614573323e-06,7.643361041752595527e-06,1.725737773569541527e-05,9.155579343973181759e-05,2.316585993827952245e-04,3.094290130809982612e-04,3.649947222571569097e-04,4.032138212452369389e-04,4.960097027199061913e-04
1.035000000000000000e+02,2.061613853212519634e-04,1.780350455215078069e-11,6.297684696567442189e-04,1.268640202890552364e-04,5.859699644147954494e-08,4.000000000000000000e+00,3.330254056103071998e-04,7.929736503219672692e-05,4.236070843354922556e-04,2.061613675177474160e-04,1.434064187515902105e-06,7.523075876943627915e-06,1.695711966587381221e-05,9.017203394610574959e-05,2.278421070556602536e-04,3.031745757784631238e-04,3.566920134388469111e-04,3.926871638998366987e-04,4.792473344308797729e-04
1.060000000000000000e+02,2.020214955372890548e-04,4.236020794333673492e-10,6.121814995859088280e-04,1.237517232894231613e-04,5.612717367622487147e-08,4.000000000000000000e+00,3.257732188267121890e-04,7.826977224786589343e-05,4.101600040486197462e-04,2.020210719352096159e-04,1.392945882641113342e-06,7.435653676125996053e-06,1.668261676639723240e-05,8.870068531542085462e-05,2.241292107317752321e-04,2.971923535057061495e-04,3.488106414202922219e-04,3.828001595891441806e-04,4.637757338438324188e-04
1.085000000000000000e+02,1.980460611253528609e-04,3.359473165754076579e-10,5.954259832599206534e-04,1.207916215314314812e-04,5.381285815945957839e-08,4.000000000000000000e+00,3.188376826567843286e-04,7.725443959392137969e-05,3.973799221345678196e-04,1.980457251780362918e-04,1.394485085465021247e-06,7.296568666931135054e-06,1.642735523184847413e-05,8.728240429921928852e-05,2.205317814232151362e-04,2.914383234729307163e-04,3.412057845076297809e-04,3.733180457972995795e-04,4.488398155753866615e-04
1.110000000000000000e+02,1.942437925507351946e-04,5.413883387047233352e-10,5.793100119568020661e-04,1.180091248417862698e-04,5.165680449041734039e-08,4.000000000000000000e+00,3.122529173925214915e-04,7.623466770894892484e-05,3.850662194060668715e-04,1.942432511623964941e-04,1.384504840274453098e-06,7.227476166102896701e-06,1.618965990935197302e-05,8.597990402633538343e-05,2.169992281131221149e-04,2.858579920068606462e-04,3.340106123529887187e-04,3.645137882729435129e-04,4.350879330845052405e-04
1.135000000000000000e+02,1.905728566827941659e-04,4.481636104027956863e-10,5.639081094802511542e-04,1.153455732309762778e-04,4.962261496822332083e-08,4.000000000000000000e+00,3.059184299137704573e-04,7.522728345181788816e-05,3.733352527974569883e-04,1.905724085191837496e-04,1.369883110294179136e-06,7.107845841414914541e-06,1.595110096863663310e-05,8.474800084971286028e-05,2.136556902671091099e-04,2.805213906215016633e-04,3.270717843748684552e-04,3.559569669393142536e-04,4.221886091673347297e-04
1.160000000000000000e+02,1.870542006899472470e-04,1.763080629286975833e-10,5.490609363050071370e-04,1.128351126964079643e-04,4.772103665296615079e-08,4.000000000000000000e+00,2.998893133863551842e-04,7.421908799353928274e-05,3.620067356150598629e-04,1.870540243818843171e-04,1.377672136451559081e-06,7.006898179106671996e-06,1.571133310352891717e-05,8.351671985421383997e-05,2.103433251993624357e-04,2.753792088884442148e-04,3.205674744374123258e-04,3.479583937672549592e-04,4.098437520096367037e-04
1.185000000000000000e+02,1.917367726843845698e-04,8.719263396602660022e-11,8.896465239609118890e-04,1.230093203382672386e-04,5.189428288950580493e-08,4.000000000000000000e+00,3.147460930226518355e-04,6.872745234611733127e-05,6.979097512765273462e-04,1.917366854917505975e-04,1.339879429342750927e-06,6.777946251670411437e-06,1.533473143749827932e-05,8.221712886868279009e-05,2.092100992913487815e-04,2.783355621357707092e-04,3.329245647820762628e-04,3.729673783803023326e-04,5.013600210148293733e-04
1.210000000000000000e+02,1.874589509183969421e-04,1.925278645902073914e-10,8.289009955978754451e-04,1.189965354010176664e-04,4.930103371687161091e-08,4.000000000000000000e+00,3.064554863194146085e-04,6.846241551737927570e-05,6.414420446794785301e-04,1.874587583905323602e-04,1.318490220964036838e-06,6.725524955654973542e-06,1.514154898208116504e-05,8.104275768609202357e-05,2.057981085350380369e-04,2.725467247185834599e-04,3.244833030622198272e-04,3.614362087275126232e-04,4.781601695433640919e-04
1.235000000000000000e+02,1.836312590231356403e-04,2.389272611865748891e-10,7.858220787105794350e-04,1.156154322310165323e-04,4.708736746038670401e-08,4.000000000000000000e+00,2.992466912541521997e-04,6.801582679211910809e-05,6.021908196874438488e-04,1.836310200958744452e-04,1.293477091646671957e-06,6.665293187055697826e-06,1.498666893794813341e-05,7.992415458357975816e-05,2.026830939412188962e-04,2.672712139165383692e-04,3.171095951651040925e-04,3.515239665919988395e-04,4.590002274510643202e-04
1.260000000000000000e+02,1.798100347902220012e-04,2.227774135833406455e-10,7.387678238420126043e-04,1.122252433795275134e-04,4.492615386285505342e-08,4.000000000000000000e+00,2.920352781697495011e-04,6.758479141069448782e-05,5.589577890517906031e-04,1.798098120128084057e-04,1.279644312635169269e-06,6.591982710467316456e-06,1.478016466292426233e-05,7.873801235268761600e-05,1.995474255562119383e-04,2.620013205982369645e-04,3.097008523564491944e-04,3.417152978462179892e-04,4.390473570235607528e-04
1.285000000000000000e+02,1.761987707838219910e-04,4.594175266194949301e-10,6.956462054371161715e-04,1.091017021327414993e-04,4.294918823399128006e-08,4.000000000000000000e+00,2.853004729165634903e-04,6.709706865108049176e-05,5.194474346532941805e-04,1.761983113662953730e-04,1.269518165605138564e-06,6.494295885754065173e-06,1.460081008242510802e-05,7.764414338645459629e-05,1.965158999322076097e-04,2.570148394080748575e-04,3.028412553298294734e-04,3.325394985462100882e-04,4.210219448332562227e-04
1.310000000000000000e+02,1.727623035312960147e-04,4.866382669519529044e-10,6.562062111645378939e-04,1.062248956724830447e-04,4.113054198206956231e-08,4.000000000000000000e+00,2.789871992037790864e-04,6.653740785881296998e-05,4.834439076332418522e-04,1.727618168930290592e-04,1.280417572884230883e-06,6.418347223673336045e-06,1.441612143088186204e-05,7.654329209982562560e-05,1.935704356087023534e-04,2.522118060243800676e-04,2.963748175991913307e-04,3.241600389776607663e-04,4.042424702036087657e-04
1.335000000000000000e+02,1.694744080071281618e-04,3.436204150789426914e-10,6.198688239193440820e-04,1.035307463303095175e-04,3.944019040507742876e-08,4.000000000000000000e+00,2.730051543374376792e-04,6.594366167681864430e-05,4.503944159122159202e-04,1.694740643867130808e-04,1.278051360198038470e-06,6.329257716275025713e-06,1.425171754307139563e-05,7.542350425552077483e-05,1.907325154738101101e-04,2.475652879184482981e-04,2.901919488158229208e-04,3.161258975747046110e-04,3.887606162163901821e-04
1.360000000000000000e+02,1.664010523190637624e-04,2.889689013226017739e-10,5.869178873148082768e-04,1.010909616742457933e-04,3.790869274511565334e-08,4.000000000000000000e+00,2.674920139933095829e-04,6.531009064481796910e-05,4.205168349957445414e-04,1.664007633501624376e-04,1.257463119511810946e-06,6.265234634152697827e-06,1.407801078404326632e-05,7.429056396250974378e-05,1.879523526191799682e-04,2.433004978397258289e-04,2.845516459793477246e-04,3.087457452564461541e-04,3.751444896092304897e-04
1.385000000000000000e+02,1.641696886360145108e-04,5.035205511405690552e-10,5.916722083971211838e-04,9.979738579287443306e-05,3.691120487793778239e-08,4.000000000000000000e+00,2.639670744288889303e-04,6.437230284314007778e-05,4.275025197611066730e-04,1.641691851154633835e-04,1.237676536705676949e-06,6.198700099297046071e-06,1.389118386266974831e-05,7.328927322096869955e-05,1.855240614408821750e-04,2.398628370285070272e-04,2.808164731302319628e-04,3.045281742657575679e-04,3.703772665252772389e-04
1.410000000000000000e+02,1.481256366001811617e-04,1.511319076168689287e-10,4.914120559628667095e-04,8.747079231771130552e-05,2.959234372689712089e-08,4.000000000000000000e+00,2.355964289178924672e-04,6.065484428246985618e-05,3.432864193626855749e-04,1.481254854682735546e-04,1.106010669565594743e-06,5.761088080013892773e-06,1.304064979629934899e-05,6.816340676336908567e-05,1.720197447036609143e-04,2.135061858973085586e-04,2.472453315611472394e-04,2.681774790009008782e-04,3.196226739166546150e-04
1.435000000000000000e+02,1.459693919729654224e-04,3.247470925242562071e-10,4.676770215521246156e-04,8.595483172230306034e-05,2.869529648936665617e-08,4.000000000000000000e+00,2.319242236952684692e-04,6.001456025066236207e-05,3.217076295791591661e-04,1.459690672258728969e-04,1.102228394716338611e-06,5.706458923681803591e-06,1.292884033981100577e-05,6.736965098680334769e-05,1.697047679517256079e-04,2.106324286637639481e-04,2.434431707753817984e-04,2.636857010658191064e-04,3.115272112703696078e-04
1.460000000000000000e+02,1.437806894965708228e-04,1.955272422227297471e-10,4.454217930801285773e-04,8.445580021434861810e-05,2.780566886195527990e-08,4.000000000000000000e+00,2.282364897109194274e-04,5.932488928222220471e-05,3.016411035835577545e-04,1.437804939693286121e-04,1.098274208712305758e-06,5.663012807711280892e-06,1.276072612053741398e-05,6.653010684234947673e-05,1.674063712973551015e-04,2.076843461309224256e-04,2.396334262080577527e-04,2.591922539805762023e-04,3.037150834407474501e-04
1.485000000000000000e+02,1.416642305118512562e-04,5.902364495416206825e-10,4.248181717577915128e-04,8.301838167713295694e-05,2.696080590280504392e-08,4.000000000000000000e+00,2.246826121889842131e-04,5.864584883471829924e-05,2.831539412459402566e-04,1.416636402754017237e-04,1.092166649995865463e-06,5.613270525409209051e-06,1.262283214652465985e-05,6.563378194260716754e-05,1.651733665037805705e-04,2.048109849880951148e-04,2.359366517953214229e-04,2.549415017643187446e-04,2.965105149360409563e-04
1.510000000000000000e+02,1.395814587615850939e-04,2.686719283182767556e-10,4.057345494065917155e-04,8.163649769126390867e-05,2.614750138530781003e-08,4.000000000000000000e+00,2.212179564528490025e-04,5.794496107032118520e-05,2.661530906450066216e-04,1.395811900896567744e-04,1.103325908885005275e-06,5.565576706257628155e-06,1.248120776811604716e-05,6.484168556030239978e-05,1.629129291985360688e-04,2.019208710386251435e-04,2.323210610005978704e-04,2.508505990196746821e-04,2.896928028942698718e-04
1.535000000000000000e+02,1.375187335449355351e-04,2.650792381145282386e-11,3.878459877591214550e-04,8.027495896107719709e-05,2.535547111200561407e-08,4.000000000000000000e+00,2.177936925060127457e-04,5.724377458385833796e-05,2.503272542141858929e-04,1.375187070370117223e-04,1.082478547603348145e-06,5.501867038357125046e-06,1.232311525311969420e-05,6.408096003822296056e-05,1.606530686326780133e-04,1.990400417882313955e-04,2.287121012287928194e-04,2.467331557847119643e-04,2.832491621452396836e-04
1.560000000000000000e+02,1.337906580323119129e-04,7.871057554000333284e-10,3.662387816329311895e-04,7.686868066914491872e-05,2.380873424453401414e-08,4.000000000000000000e+00,2.106593387014568317e-04,5.692197736316699421e-05,2.324481236006192765e-04,1.337898709265565025e-04,1.086643767560349512e-06,5.468500487580996837e-06,1.223025834170287302e-05,6.323606156674087069e-05,1.581005954539014039e-04,1.945073098519871260e-04,2.202873689503957613e-04,2.348628218626235453e-04,2.588669997508206608e-04
1.585000000000000000e+02,1.320094793294529360e-04,1.193980611988246552e-10,3.605731797715534294e-04,7.585489838953496085e-05,2.318046824251993243e-08,4.000000000000000000e+00,2.078643777189879104e-04,5.615458093991797510e-05,2.285637004421004934e-04,1.320093599313917280e-04,1.055062815274311587e-06,5.394808154969076987e-06,1.208179106314619998e-05,6.248702091000808635e-05,1.559679383105576356e-04,1.919290944919011454e-04,2.174000812367231036e-04,2.318392175185777896e-04,2.553786919997339975e-04
1.610000000000000000e+02,1.298402819267717944e-04,1.475695234042863887e-10,3.544852756936077323e-04,7.458579825796124256e-05,2.242154011260088019e-08,4.000000000000000000e+00,2.044260801847330505e-04,5.525448366881055182e-05,2.246449937668359379e-04,1.298401343572483802e-04,1.038159911903072033e-06,5.326888689507989936e-06,1.187861306498366194e-05,6.152469379445149817e-05,1.534970629465508827e-04,1.886980493690036513e-04,2.137321097385279497e-04,2.280333765553460307e-04,2.516470760385220752e-04
1.635000000000000000e+02,1.280024390667272832e-04,3.920295413855015814e-10,3.489753255030884709e-04,7.352509892867960467e-05,2.179056457950335766e-08,4.000000000000000000e+00,2.015275379954068879e-04,5.447734013804767851e-05,2.209728864363611877e-04,1.280020470371858853e-04,1.002019523449115383e-06,5.256523603530726019e-06,1.172795710958748547e-05,6.067253172949122570e-05,1.513817751989484555e-04,1.859940672329278924e-04,2.107069992813397346e-04,2.248057448838024393e-04,2.481285918993950232e-04
1.660000000000000000e+02,1.260513308694856350e-04,5.594284712406775601e-10,3.433166610520518879e-04,7.239679648251443956e-05,2.113023415489915814e-08,4.000000000000000000e+00,1.984481273520000881e-04,5.365453438697119547e-05,2.172653301825662529e-04,1.260507714410143956e-04,9.982279202046474857e-07,5.210018652168528630e-06,1.157066988718032797e-05,5.974411426890163519e-05,1.491164934681412139e-04,1.830606584888412798e-04,2.074098548503052137e-04,2.214258168019936650e-04,2.446310715096771770e-04
1.685000000000000000e+02,1.243798086992731655e-04,6.117595404756851864e-10,3.381485910248120739e-04,7.143847716547400614e-05,2.057379283178974168e-08,4.000000000000000000e+00,1.958182858647471852e-04,5.294133153379915939e-05,2.137687823255389084e-04,1.243791969397326793e-04,9.866459977353233786e-07,5.150479033677463443e-06,1.142579463497435614e-05,5.894079728453094542e-05,1.471099469724149297e-04,1.806434446644002698e-04,2.046363330945979487e-04,2.184718884577396727e-04,2.414955976998479936e-04
1.710000000000000000e+02,1.227186634924601783e-04,1.996966647448586732e-10,3.329317043727869998e-04,7.049547013671700032e-05,2.002948167917242589e-08,4.000000000000000000e+00,1.932141336291771786e-04,5.222319335574317797e-05,2.102130408803268215e-04,1.227184637957954292e-04,9.833536912626276702e-07,5.099055301789112386e-06,1.128348654836351219e-05,5.811995915902915552e-05,1.451243753013796835e-04,1.782057083231089532e-04,2.019017247726780345e-04,2.156095049213676174e-04,2.384477669809154131e-04
1.735000000000000000e+02,1.210717203185530618e-04,2.594375454216101932e-10,3.279298817398518381e-04,6.954505886260174935e-05,1.949487667309667744e-08,4.000000000000000000e+00,1.906167791811548247e-04,5.152666145595131248e-05,2.068581614212987763e-04,1.210714608810076404e-04,9.740168653499131148e-07,5.025732067608298801e-06,1.114005004880220662e-05,5.736871277631238903e-05,1.431663388936287268e-04,1.757593973650113336e-04,1.991548295661722096e-04,2.127212190007164315e-04,2.353810698727998221e-04
1.760000000000000000e+02,1.194456313904922499e-04,2.443247298804524646e-10,3.228987120801701219e-04,6.861613030357680205e-05,1.897543219611078698e-08,4.000000000000000000e+00,1.880617616940690384e-04,5.082950108691544784e-05,2.034530806896778720e-04,1.194453870657623685e-04,9.586322227818607653e-07,4.978316649064800548e-06,1.099981157623239342e-05,5.655095136008646603e-05,1.412145213997967851e-04,1.733804033495457632e-04,1.964436577051202680e-04,2.098722327685417180e-04,2.325096672585797082e-04
1.785000000000000000e+02,1.178355541111836534e-04,2.133925022675486054e-10,3.180832362458444851e-04,6.768194496122610768e-05,1.846606348642413653e-08,4.000000000000000000e+00,1.855174990724097611e-04,5.015360914995754577e-05,2.002476821346608452e-04,1.178353407186813901e-04,9.506146619217319164e-07,4.917477551282049605e-06,1.088018905823419227e-05,5.582831807519677089e-05,1.393134256183780110e-04,1.710327959370463319e-04,1.937253454669670783e-04,2.069767792787949681e-04,2.295706779314813642e-04
1.810000000000000000e+02,1.191902908742003116e-04,8.603205302144254263e-12,2.371510203844518806e-03,1.719676065752192813e-04,4.377918314988586805e-08,4.000000000000000000e+00,2.911578974494195794e-04,1.000000000000000036e-10,2.252319912970318291e-03,1.191902822709950052e-04,6.326497857772723243e-07,3.261843715946139316e-06,7.048683139536002332e-06,2.159022558444973218e-05,6.075808985229546146e-05,1.306418539116565788e-04,3.244721896957934357e-04,4.477656071580282606e-04,7.761164996813264610e-04
1.835000000000000000e+02,1.088669818415769381e-04,8.824275527546385326e-12,2.117313909866300799e-03,1.542708652644140177e-04,3.565151960472523908e-08,4.000000000000000000e+00,2.631378471059909693e-04,1.000000000000000036e-10,2.008446928024724010e-03,1.088669730173014128e-04,6.045234458795179503e-07,3.084412430270903209e-06,6.744677050365972821e-06,2.074287678855419093e-05,5.781208887627785971e-05,1.205109952955791858e-04,2.912926874879053787e-04,4.029603631224465041e-04,7.057369619110120994e-04
1.860000000000000000e+02,1.004173192957086855e-04,4.116066007610653872e-11,1.902039543096314348e-03,1.396616262013706405e-04,2.958900784774768759e-08,4.000000000000000000e+00,2.400789454970793260e-04,1.000000000000000036e-10,1.801622223800605771e-03,1.004172781350486137e-04,5.907961294795416248e-07,2.893970142965416447e-06,6.428861350064677064e-06,1.998922849030297330e-05,5.524772187687303747e-05,1.127375715744226677e-04,2.639265880342004278e-04,3.657651902150599495e-04,6.454666474576659617e-04
1.885000000000000000e+02,9.348612531775440265e-05,1.717433974908748339e-10,1.719240678171944517e-03,1.276043950187586362e-04,2.502253725503027459e-08,4.000000000000000000e+00,2.210905203365130388e-04,1.000000000000000036e-10,1.625754552854190033e-03,9.348595357435691793e-05,5.468912922769715917e-07,2.780976310283086424e-06,6.147177096364704560e-06,1.928684610391603372e-05,5.300000823927131298e-05,1.065799805996361157e-04,2.415979830035845080e-04,3.351410773930043946e-04,5.964024094280624168e-04
1.910000000000000000e+02,8.778171562665050001e-05,2.621618508256496282e-10,1.565848036417905043e-03,1.176528770685313048e-04,2.154782908086107771e-08,4.000000000000000000e+00,2.054345926951818048e-04,1.000000000000000036e-10,1.478066320791254556e-03,8.778145346479967819e-05,5.129735918314945746e-07,2.676707290874682757e-06,5.902822067212087044e-06,1.861721943459723045e-05,5.105216448972067761e-05,1.017816739802908279e-04,2.237674558722412834e-04,3.098731475702497002e-04,5.545538330483177746e-04
1.935000000000000000e+02,8.308294391252277135e-05,2.611379873727917523e-11,1.435484201667336585e-03,1.094414800646210831e-04,1.888021312790625922e-08,4.000000000000000000e+00,1.925244239771438544e-04,1.000000000000000036e-10,1.352401257754813841e-03,8.308291779872403944e-05,4.629552166978335147e-07,2.574806143248347781e-06,5.671207063282792020e-06,1.805027946119856541e-05,4.931370971430745819e-05,9.785492301855107876e-05,2.089331049921085810e-04,2.893047859603579876e-04,5.203677731829201274e-04
1.960000000000000000e+02,7.920130177821048303e-05,7.281412013540581377e-11,1.322849754075571590e-03,1.026593666824735635e-04,1.681179177100973000e-08,4.000000000000000000e+00,1.818606684606840465e-04,1.000000000000000036e-10,1.243648452297360998e-03,7.920122896409035251e-05,4.139146291354812674e-07,2.435877737703146052e-06,5.460744624356566313e-06,1.753069870166897390e-05,4.775794335988155464e-05,9.457063560201692525e-05,1.970833699600612807e-04,2.723475586141848974e-04,4.924683613152654963e-04
1.985000000000000000e+02,7.722273083533387440e-05,1.305193810483467876e-11,1.247757969532573962e-03,9.910003071820423543e-05,1.578416624601544963e-08,4.000000000000000000e+00,1.763227615535381098e-04,1.000000000000000036e-10,1.170535238697240034e-03,7.722271778339576337e-05,4.177371470340104450e-07,2.379936625737382469e-06,5.296984272703418485e-06,1.718175573097246805e-05,4.677357764358534300e-05,9.301060790925776904e-05,1.916338786235143303e-04,2.641765968692242651e-04,4.773219495278380902e-04
2.010000000000000000e+02,7.446315031253659608e-05,2.785908070614529812e-12,1.159711087844622537e-03,9.428996914966339871e-05,1.443535903671189538e-08,4.000000000000000000e+00,1.687531194622000083e-04,1.000000000000000036e-10,1.085247937532085941e-03,7.446314752662852230e-05,4.053527295532925750e-07,2.273222687168855094e-06,5.111175469688922529e-06,1.675208195292576704e-05,4.554097668528814778e-05,9.066804420637885286e-05,1.835760983144051658e-04,2.520720564122841813e-04,4.569948577921359965e-04
2.035000000000000000e+02,7.216877956591646296e-05,1.664721095459233495e-10,1.082111815902193431e-03,9.030095026013674532e-05,1.336259436191753438e-08,4.000000000000000000e+00,1.624697298260532083e-04,1.000000000000000036e-10,1.009943036336276995e-03,7.216861309380691455e-05,3.816839162122421885e-07,2.198981117459216838e-06,4.967827298430450101e-06,1.634615293114438430e-05,4.452328088209696002e-05,8.866530439065358469e-05,1.769021958215660426e-04,2.424006911311972045e-04,4.384742407366063800e-04
2.060000000000000000e+02,7.031086159187386502e-05,1.185962896917097600e-10,1.014035500051684024e-03,8.708736433545956259e-05,1.252782628468872040e-08,4.000000000000000000e+00,1.573982259273334276e-04,1.000000000000000036e-10,9.437246384598101459e-04,7.031074299558417518e-05,3.721450496799788269e-07,2.126714860316758152e-06,4.812529171777116438e-06,1.597398191791097146e-05,4.357806952620161097e-05,8.711417357290109444e-05,1.718191198742071075e-04,2.350225582338965138e-04,4.243970698413893137e-04
2.085000000000000000e+02,6.879763027663395611e-05,1.823042937690676556e-10,9.536668185061615436e-04,8.448330690307806240e-05,1.187054307696010081e-08,4.000000000000000000e+00,1.532809371797120321e-04,1.000000000000000036e-10,8.848691882295276010e-04,6.879744797234018413e-05,3.579601111545713264e-07,2.064049323410175218e-06,4.689003211910559804e-06,1.564064244730325488e-05,4.270926376796797813e-05,8.594833811179137010e-05,1.677314380409916737e-04,2.292493027294380888e-04,4.125590537936283568e-04
2.110000000000000000e+02,6.757419056053944875e-05,1.084414151724058455e-12,8.994574988901477171e-04,8.238117029985064712e-05,1.135292844988508841e-08,4.000000000000000000e+00,1.499553608603900823e-04,1.000000000000000036e-10,8.318833083296082141e-04,6.757418947612530119e-05,3.528720640905250370e-07,2.011918835877382973e-06,4.581109172214944654e-06,1.528462753116402049e-05,4.194700801096822821e-05,8.500200420736871685e-05,1.646655137353950007e-04,2.253045661435111775e-04,4.021457230110187507e-04
2.135000000000000000e+02,6.641936835429963358e-05,1.223083750892451280e-11,8.501719001946795836e-04,8.041327446514535818e-05,1.087782720279094150e-08,4.000000000000000000e+00,1.468326428194449782e-04,1.000000000000000036e-10,7.837525318403799771e-04,6.641935612346212923e-05,3.552264884527385849e-07,1.937974009895156243e-06,4.481644963238851590e-06,1.494300232595128129e-05,4.125331185599230305e-05,8.413392453133003565e-05,1.615344392716658783e-04,2.209460313718942810e-04,3.917542056700551683e-04
2.160000000000000000e+02,6.574731879904498926e-05,6.100997529108442487e-10,8.268401405270167995e-04,7.925360580733980761e-05,1.060384396272845930e-08,4.000000000000000000e+00,1.450009246063847833e-04,1.000000000000000036e-10,7.610928217279717967e-04,6.574670869929207190e-05,3.420707887869588212e-07,1.892711747946748468e-06,4.383252647436554738e-06,1.464606874539886428e-05,4.065097244914688186e-05,8.371871785578183039e-05,1.602156942363974919e-04,2.193739335482634346e-04,3.850021244881164954e-04
2.185000000000000000e+02,6.520926109560938524e-05,1.038228012244553473e-10,8.055513342354632530e-04,7.832774705313877536e-05,1.038748369105584258e-08,4.000000000000000000e+00,1.435370081487481742e-04,1.000000000000000036e-10,7.403420731398538271e-04,6.520915727280815824e-05,3.358785616966926809e-07,1.851851073245421738e-06,4.271539520793692627e-06,1.436193679467089916e-05,4.010927523079300917e-05,8.362999574742050748e-05,1.594508857666660959e-04,2.179115362730894064e-04,3.810236089356803363e-04
2.210000000000000000e+02,6.469465827728314799e-05,3.924609028707566018e-11,7.839771039381751702e-04,7.743489680307412122e-05,1.018156205251718006e-08,4.000000000000000000e+00,1.421295550803572828e-04,1.000000000000000036e-10,7.192824456608919951e-04,6.469461903119285654e-05,3.225162119393452170e-07,1.792987071614807674e-06,4.175336480317612633e-06,1.410698071187161449e-05,3.953888798993924320e-05,8.359172579465607171e-05,1.585982904765015236e-04,2.166693454117422674e-04,3.755318556627779570e-04
2.235000000000000000e+02,6.449989989031094321e-05,1.884917553949307968e-11,7.656951677368058293e-04,7.706986373912022906e-05,1.010000098262669393e-08,4.000000000000000000e+00,1.415697636294311723e-04,1.000000000000000036e-10,7.011952678464949268e-04,6.449988104113539979e-05,3.262356904988831071e-07,1.754781629090954266e-06,4.088313076444132296e-06,1.391537484125675634e-05,3.899119549638853410e-05,8.387408202790579310e-05,1.589621404980707110e-04,2.168537255439838393e-04,3.721500002788142095e-04
2.260000000000000000e+02,6.443583040557618639e-05,9.588624485941552544e-11,7.483945512784644918e-04,7.690275558288544677e-05,1.006601005629719498e-08,4.000000000000000000e+00,1.413385859884616332e-04,1.000000000000000036e-10,6.839587208728883190e-04,6.443573451933133297e-05,3.095138925135062664e-07,1.730907834257549960e-06,4.024961965346750293e-06,1.368291997327865206e-05,3.850842365636400976e-05,8.428100723254126837e-05,1.597957435858631415e-04,2.174494363145281926e-04,3.698408694986839054e-04
2.285000000000000000e+02,8.081496994909279389e-05,8.946632683014568645e-10,9.415249871483449525e-04,1.018472903355812357e-04,1.690392991657295021e-08,4.000000000000000000e+00,1.826622602846740160e-04,1.000000000000000036e-10,8.607100171992522128e-04,8.081407528582449274e-05,3.848016807658358503e-07,2.005801292938580641e-06,4.312080707533443748e-06,1.435528362424633953e-05,4.205186338630867622e-05,1.065369583145322189e-04,2.146112924601643174e-04,2.881533600994453021e-04,4.740497168405746796e-04
2.310000000000000000e+02,8.010409630588618938e-05,2.922848754317191593e-10,9.087884857170610816e-04,1.002194203729460853e-04,1.646059846487197239e-08,4.000000000000000000e+00,1.803235166788322882e-04,1.000000000000000036e-10,8.286843894111748515e-04,8.010380402101075522e-05,3.754582924062629947e-07,1.960191603796421481e-06,4.219944616189893871e-06,1.407466873914303030e-05,4.168413084703910515e-05,1.071179259129508823e-04,2.126604059877733072e-04,2.846977740897680222e-04,4.658314877478035099e-04
2.335000000000000000e+02,2.517311364308931596e-04,5.045175101737897196e-10,3.749020997223132239e-03,3.165050193887217135e-04,1.635439923470440588e-07,4.000000000000000000e+00,5.682361558196148731e-04,1.000000000000000036e-10,3.497289860792238917e-03,2.517306319133829793e-04,1.315366904867373330e-06,6.775091486715866055e-06,1.357366939245752579e-05,4.211528591353049401e-05,1.432295482345457942e-04,3.197184875429992220e-04,6.784613101237671560e-04,8.827644466325165274e-04,1.377085315788568153e-03
2.360000000000000000e+02,2.374143730182761802e-04,5.298132852482966722e-10,3.323981977108206570e-03,2.883040792968024919e-04,1.394848266548381395e-07,4.000000000000000000e+00,5.257184523150787263e-04,1.000000000000000036e-10,3.086567604089930552e-03,2.374138432049909225e-04,1.356308596084189453e-06,6.799802324772046875e-06,1.363484006302746890e-05,4.251926746844530449e-05,1.413631692515981237e-04,3.066066480924691884e-04,6.292007234668434059e-04,8.125633141578175777e-04,1.258153865019791175e-03
2.385000000000000000e+02,2.260304742302655196e-04,5.848149015095279802e-10,2.962967975947887120e-03,2.649758594635318412e-04,1.213019813791960508e-07,4.000000000000000000e+00,4.910063336937974150e-04,1.000000000000000036e-10,2.736937501717621492e-03,2.260298894153640176e-04,1.347614412477745427e-06,6.901823967139064117e-06,1.385113011451558896e-05,4.352002326249372784e-05,1.401067881156326813e-04,2.965764853801161464e-04,5.882294923825085809e-04,7.546438242113171890e-04,1.159725557742710212e-03
2.410000000000000000e+02,2.169883489243737862e-04,1.145385007369490599e-09,2.654971888178956057e-03,2.457008241363374708e-04,1.074528385502012465e-07,4.000000000000000000e+00,4.626891730607112299e-04,1.000000000000000036e-10,2.437983539254582298e-03,2.169872035393664064e-04,1.380674500201894121e-06,6.973272640938007323e-06,1.399724892984242545e-05,4.487685548080625256e-05,1.395485044992159215e-04,2.892250205062165671e-04,5.548954347557945354e-04,7.068757980930856890e-04,1.078450923749726563e-03
2.435000000000000000e+02,2.096695990759837001e-04,1.703084193999775788e-10,2.392339647792287097e-03,2.296189417394134847e-04,9.668619918221189152e-08,4.000000000000000000e+00,4.392885408153971577e-04,1.000000000000000036e-10,2.182670048716303397e-03,2.096694287675642877e-04,1.383208938509088157e-06,6.911269181705497256e-06,1.420670952379376029e-05,4.619808322631445148e-05,1.393599739499439742e-04,2.835928420150822158e-04,5.267446110193692126e-04,6.666775348448010030e-04,1.008234968908415085e-03
2.460000000000000000e+02,2.040156307143178133e-04,3.161443188021533629e-10,2.181251712996765731e-03,2.164665860260656842e-04,8.848016044154095778e-08,4.000000000000000000e+00,4.204822167403834705e-04,1.000000000000000036e-10,1.977236082282448053e-03,2.040153145699990004e-04,1.369436299503122993e-06,6.946971550242709740e-06,1.445484947041662010e-05,4.742131111130795201e-05,1.395733351248427934e-04,2.794811640668985113e-04,5.040123889100276344e-04,6.337487646686634085e-04,9.516623909079476506e-04
2.485000000000000000e+02,1.995629251417122322e-04,1.899183087054895356e-09,1.999783223597787624e-03,2.055883171309977971e-04,8.209191723187239221e-08,4.000000000000000000e+00,4.051512422727100021e-04,1.000000000000000036e-10,1.800220298456075337e-03,1.995610259586251783e-04,1.338262549417790480e-06,6.931127872156477376e-06,1.462638216491874989e-05,4.871421770265994399e-05,1.401783467986948760e-04,2.764413762782718244e-04,4.855583585393494434e-04,6.065101076595674507e-04,9.045341661372919900e-04
2.510000000000000000e+02,1.960730622954804108e-04,6.453123715321756145e-10,1.845652660624955491e-03,1.965806330337309762e-04,7.708859104186976001e-08,4.000000000000000000e+00,3.926536953292113869e-04,1.000000000000000036e-10,1.649579598329475134e-03,1.960724169831088652e-04,1.315456044381123690e-06,6.979718835914190050e-06,1.473928166731728345e-05,4.986158450012552831e-05,1.409235506388659847e-04,2.739870230041291507e-04,4.705299352404414270e-04,5.838379681172967519e-04,8.649747398006647553e-04
2.535000000000000000e+02,1.933895324758025196e-04,4.800730924640780804e-10,1.715009833184138197e-03,1.891240173944727307e-04,7.316740522663430196e-08,4.000000000000000000e+00,3.825135498702752503e-04,4.265515081329788929e-06,1.521620300708335623e-03,1.933890524027100479e-04,1.386742240573807344e-06,7.037413634211392176e-06,1.481438576699364357e-05,5.102145103261022496e-05,1.418032562402490415e-04,2.723547470826426448e-04,4.578016531312951174e-04,5.651490754382524663e-04,8.335967931174287533e-04
2.560000000000000000e+02,1.913374717087455246e-04,5.674738935053117094e-10,1.600654806923014484e-03,1.829465358413664695e-04,7.007946305625135256e-08,4.000000000000000000e+00,3.742840075501120212e-04,8.390935867379055056e-06,1.409317335214268878e-03,1.913369042348520195e-04,1.416342768846645666e-06,7.078558816679730365e-06,1.490405061716865619e-05,5.204688813177805730e-05,1.428214213115580221e-04,2.714810399096635306e-04,4.474115075463362201e-04,5.499841450668310500e-04,8.064754432555396599e-04
2.585000000000000000e+02,1.898018546219426529e-04,1.189770603267329766e-10,1.499627583110719553e-03,1.778107846979136149e-04,6.764141917281682472e-08,4.000000000000000000e+00,3.676126393198562948e-04,1.199106992402903800e-05,1.309825728488776819e-03,1.898017356448823256e-04,1.434746427244711381e-06,7.089679425610115581e-06,1.485995709855028177e-05,5.299477683749933789e-05,1.440122376884586533e-04,2.708953447434149682e-04,4.384583189584545060e-04,5.372680346798902867e-04,7.825662259241401289e-04
2.610000000000000000e+02,1.886928091949192574e-04,3.928330938633201052e-10,1.410008369844215721e-03,1.735483636592013437e-04,6.572401077065661835e-08,4.000000000000000000e+00,3.622411728541205739e-04,1.514444553571791369e-05,1.221315560649296464e-03,1.886924163618254038e-04,1.419064613730467192e-06,7.138300610268942494e-06,1.485302846747226063e-05,5.396564244256210976e-05,1.452509209514390586e-04,2.706551031087567382e-04,4.315922298633245659e-04,5.271090819909877816e-04,7.625767435370109848e-04
2.635000000000000000e+02,1.879264628568623106e-04,2.809850110509413746e-10,1.329712082941431539e-03,1.699900559868301796e-04,6.421297457629730748e-08,4.000000000000000000e+00,3.579165188436925172e-04,1.793640687003213098e-05,1.141785620084569174e-03,1.879261818718512545e-04,1.409286734119582153e-06,7.152853485133750194e-06,1.487293901026751777e-05,5.485440850477847987e-05,1.465195230738596281e-04,2.709291962776372038e-04,4.255206999047734932e-04,5.190616343435501502e-04,7.450035845943793564e-04
2.660000000000000000e+02,1.874387824140884913e-04,1.163518877233683354e-10,1.277333490406510393e-03,1.670265187814392715e-04,6.303115512912250668e-08,4.000000000000000000e+00,3.544653011955277628e-04,2.041226363264921984e-05,1.089894707992421956e-03,1.874386660622007585e-04,1.391924481772965569e-06,7.168001760898379504e-06,1.491472546743447439e-05,5.568256406743092005e-05,1.477979590917173082e-04,2.713508716217177363e-04,4.207808443908624000e-04,5.125608033281234353e-04,7.298110845204716993e-04
2.685000000000000000e+02,1.872064698853027149e-04,4.415268202906804428e-10,1.232901255402089674e-03,1.645609770478185293e-04,6.212657753384936923e-08,4.000000000000000000e+00,3.517674469331212713e-04,2.264549283748418565e-05,1.045694785516787040e-03,1.872060283584824287e-04,1.391117609428398071e-06,7.165383248973301254e-06,1.500057004953646672e-05,5.653953503779008229e-05,1.491492335279365764e-04,2.720214710180173987e-04,4.172518645983255446e-04,5.071437087708012114e-04,7.179523421132994951e-04
2.710000000000000000e+02,1.871488955028569718e-04,4.795863204502022929e-10,1.191646587302331748e-03,1.625040432099703253e-04,6.143227314752717400e-08,4.000000000000000000e+00,3.496529387128272971e-04,2.464485229288664644e-05,1.004497691799474722e-03,1.871484159165365268e-04,1.406157635113307105e-06,7.202932136871375614e-06,1.513042921136274968e-05,5.728171100106462644e-05,1.504715213091942477e-04,2.727327562087646920e-04,4.144037939336599002e-04,5.021962500535219432e-04,7.066810191032383247e-04
2.735000000000000000e+02,1.872177267467819691e-04,4.411807043902324330e-11,1.152694871569425036e-03,1.607394046161881500e-04,6.088763340459935708e-08,4.000000000000000000e+00,3.479571313629701190e-04,2.647832213059381906e-05,9.654771448226430941e-04,1.872176826287115254e-04,1.417454778751995690e-06,7.195617823395201161e-06,1.523319409173556252e-05,5.799979401296532681e-05,1.518306951688037486e-04,2.735863398020724722e-04,4.116929364537484908e-04,4.983194597232859123e-04,6.971587323024718312e-04
2.760000000000000000e+02,1.871661888745881734e-04,8.580848684229171720e-10,1.113148159412117840e-03,1.589119502119188299e-04,6.028419017799338600e-08,4.000000000000000000e+00,3.460781390865070033e-04,2.825423866266934354e-05,9.259819705375296663e-04,1.871653307897197408e-04,1.426740948279354140e-06,7.189846504050873958e-06,1.529088352680954259e-05,5.866283732524446803e-05,1.530022894045090479e-04,2.743866633068855988e-04,4.088298972009229699e-04,4.944792449604727301e-04,6.857194634289186111e-04
2.785000000000000000e+02,1.874880215897311198e-04,2.375276943631204300e-10,1.078662267798705067e-03,1.577021471053630629e-04,6.002172544127305170e-08,4.000000000000000000e+00,3.451901686950941826e-04,2.978587448436805689e-05,8.911742462089740011e-04,1.874877840620367477e-04,1.423290246855683034e-06,7.209579983967784581e-06,1.537682693420904559e-05,5.932615863097597051e-05,1.543074997219833692e-04,2.754523979719520829e-04,4.073488878789460147e-04,4.922962852819096720e-04,6.782765125826266351e-04
2.810000000000000000e+02,1.878770954249312799e-04,3.628089220580387626e-10,1.045633488420805775e-03,1.566658128211612403e-04,5.984197989222387952e-08,4.000000000000000000e+00,3.445429082460925202e-04,3.121128260377003952e-05,8.577563929958744414e-04,1.878767326160092144e-04,1.414516877911000972e-06,7.224654627608490146e-06,1.547107287270646343e-05,5.995994937420413552e-05,1.556145595407021202e-04,2.765741133088528317e-04,4.064334196778841769e-04,4.907826883585740714e-04,6.710226248625770053e-04
2.835000000000000000e+02,1.883067680953672126e-04,1.274719089906177864e-09,1.013817212267467465e-03,1.557539359091885116e-04,5.971872746172599348e-08,4.000000000000000000e+00,3.440607040045556972e-04,3.255283218617870101e-05,8.255104441721002528e-04,1.883054933762772995e-04,1.389131367990847212e-06,7.239081462115887399e-06,1.556020849621744269e-05,6.049121513717849912e-05,1.568785850570394340e-04,2.777121747197945135e-04,4.056243779174084586e-04,4.892840590869852908e-04,6.636109356820446732e-04
2.860000000000000000e+02,1.887861855753098167e-04,3.642408015014549989e-11,1.004905918422804986e-03,1.549671749281833976e-04,5.965504916929751366e-08,4.000000000000000000e+00,3.437533605034931872e-04,3.381901064712641912e-05,8.161197328474951692e-04,1.887861491512296747e-04,1.386744741113387200e-06,7.281519068065096815e-06,1.564868865946195846e-05,6.110626148655016652e-05,1.581298734885575974e-04,2.788926963157353626e-04,4.055169646460295304e-04,4.878928756859828974e-04,6.558431070972215284e-04
2.885000000000000000e+02,1.892605031748523031e-04,3.355722904943279175e-10,9.971669407872361598e-04,1.542350909532872361e-04,5.960800134336708324e-08,4.000000000000000000e+00,3.434955941281395662e-04,3.502541222156506698e-05,8.079064376123838839e-04,1.892601676025618075e-04,1.381820471087542426e-06,7.284173940283017831e-06,1.574562315201504477e-05,6.169685048016395549e-05,1.593801416636344724e-04,2.800435008716132840e-04,4.053029991585627070e-04,4.865530193812702721e-04,6.485035777879251786e-04
2.910000000000000000e+02,1.897439933567609453e-04,4.645972497685747356e-11,9.886014377132460503e-04,1.535695127888351229e-04,5.958637827317075565e-08,4.000000000000000000e+00,3.433135061455960682e-04,3.617448056792582243e-05,7.988574443564851321e-04,1.897439468970359621e-04,1.376321455734498760e-06,7.292006268013007138e-06,1.583023666719998002e-05,6.226153995113503810e-05,1.606347870617656087e-04,2.812150527227694251e-04,4.052245891165132574e-04,4.853796329537935742e-04,6.410860101022101054e-04
2.935000000000000000e+02,9.610474272425426436e-05,5.290317428546932521e-11,1.608397966806888579e-03,1.060136225748397476e-04,2.047500974553568506e-08,4.000000000000000000e+00,2.021183652990940255e-04,1.000000000000000036e-10,1.512293224082634233e-03,9.610468982107997786e-05,6.731902670897727048e-07,3.425750152914907712e-06,7.686933513406912891e-06,2.992999240188335840e-05,7.986488396419919489e-05,1.229597329981107622e-04,1.832420408828027499e-04,2.482642136957267432e-04,5.529024935206160564e-04
2.960000000000000000e+02,8.974915390971155166e-05,3.659468141384636204e-10,1.435835543041444600e-03,9.225259632890910120e-05,1.656545215693374633e-08,4.000000000000000000e+00,1.820017502386206529e-04,1.000000000000000036e-10,1.346086389131733157e-03,8.974878796289741329e-05,6.561907773572174721e-07,3.365638887802968328e-06,7.424815225968090161e-06,2.907966314342534886e-05,7.793126829824045950e-05,1.180157111588292409e-04,1.693727779299309397e-04,2.162228466129922401e-04,4.788037823146303702e-04
2.985000000000000000e+02,8.463831190052702419e-05,1.969765950873527608e-11,1.298813380923942353e-03,8.155254609429087563e-05,1.381446161583233657e-08,4.000000000000000000e+00,1.661908579948179134e-04,3.085765806236148560e-06,1.214175069023415302e-03,8.463829220286751864e-05,6.264507704621181889e-07,3.308694432470647398e-06,7.198321101390367379e-06,2.804369416056084560e-05,7.592748715186244883e-05,1.141957105959698023e-04,1.578285948104844435e-04,1.929392586821625677e-04,4.220052678819900100e-04
3.010000000000000000e+02,8.061043593453973025e-05,5.390908145974820959e-11,1.181507384162805777e-03,7.337762826534334037e-05,1.188231871140344158e-08,4.000000000000000000e+00,1.539880641998830706e-04,7.232807669196389877e-06,1.100896948228265951e-03,8.061038202545826707e-05,6.171734538396825467e-07,3.259502068414255619e-06,7.057539446764136295e-06,2.701296351859316995e-05,7.404672103289840169e-05,1.112443306181887042e-04,1.488242387492876029e-04,1.778342974093827982e-04,3.745221720673481795e-04
3.035000000000000000e+02,7.740592043047620288e-05,5.001834646469663991e-11,1.079775143943704878e-03,6.708945763979737612e-05,1.049267184409137991e-08,4.000000000000000000e+00,1.444953780702735655e-04,1.031646279067882676e-05,1.002369223513228675e-03,7.740587041212973680e-05,5.895202189551405009e-07,3.175360752398353297e-06,6.919965382641486660e-06,2.625530224835617704e-05,7.247577006150981093e-05,1.086684623251419799e-04,1.418662396507896237e-04,1.678383188283000932e-04,3.367512632651920241e-04
3.060000000000000000e+02,7.481023687521072736e-05,1.177810069796217067e-10,9.912724489199546685e-04,6.221513790222261346e-05,9.467294925517717256e-09,4.000000000000000000e+00,1.370253747774333544e-04,1.259509897298811390e-05,9.164622120447439005e-04,7.481011909420374757e-05,5.758962316602929418e-07,3.167290897288898433e-06,6.873986062998890081e-06,2.563435968455856108e-05,7.102797860754476750e-05,1.063618735548012154e-04,1.366944029464058454e-04,1.606253583463388096e-04,3.052588116271934423e-04
3.085000000000000000e+02,7.265082026332394291e-05,6.268712296714342205e-11,9.130637790848053319e-04,5.835194865427360264e-05,8.683091596684784328e-09,4.000000000000000000e+00,1.310027689175975523e-04,1.429887160905034027e-05,8.404129588214814296e-04,7.265075757620098075e-05,5.398834257305205189e-07,3.140690286661551763e-06,6.809346251078178101e-06,2.524003462665738205e-05,6.968795625687403106e-05,1.045032833773720495e-04,1.324716543052570014e-04,1.545114000849644512e-04,2.805300351124661294e-04
3.110000000000000000e+02,7.079484353166347820e-05,8.333669039895653329e-11,8.434959169045286352e-04,5.523046287525367463e-05,8.062313900087491358e-09,4.000000000000000000e+00,1.260253064069171596e-04,1.556438065640980357e-05,7.727010733728651706e-04,7.079476019497307868e-05,5.402439636302760000e-07,3.159897666691176578e-06,6.824826132775135731e-06,2.501500317712266496e-05,6.838583125183268340e-05,1.027475835461187317e-04,1.287124840305150337e-04,1.494468134665820911e-04,2.610187509745720384e-04
3.135000000000000000e+02,1.428844707637858327e-03,2.942823822055863150e-09,1.663946578013828295e-02,1.966982498598898645e-03,5.910617348339081302e-06,4.000000000000000000e+00,3.395827206236756973e-03,1.000000000000000036e-10,1.521062107250042462e-02,1.428841764814036243e-03,4.665130964239532985e-06,2.468650230339601445e-05,5.469488883743448264e-05,1.653390445313586052e-04,5.345273853927427028e-04,1.882810715295727116e-03,4.409948013292532346e-03,5.848477245009448856e-03,8.327229639308044232e-03
3.160000000000000000e+02,1.320091105297316022e-03,3.338333714793131740e-09,1.428077317490718083e-02,1.765184079471081129e-03,4.858515360703253308e-06,4.000000000000000000e+00,3.085275184768396933e-03,1.000000000000000036e-10,1.296068206960986416e-02,1.320087766963601306e-03,4.318309822766973157e-06,2.302809632465565307e-05,5.108478993683831355e-05,1.553688606755687857e-04,5.182383371472114829e-04,1.793570719835130278e-03,4.033330114395597930e-03,5.287545791802075561e-03,7.370800233480093167e-03
3.185000000000000000e+02,1.235474260634648273e-03,6.977995237555813316e-11,1.238553026997938310e-02,1.604498334939570428e-03,4.100811555514584660e-06,4.000000000000000000e+00,2.839972595574218918e-03,1.000000000000000036e-10,1.115005600934473526e-02,1.235474190854695840e-03,3.908435531667995552e-06,2.174517931054737672e-05,4.849350743264875421e-05,1.486350043726180335e-04,5.086574797890531380e-04,1.722538796484232538e-03,3.729171110403373384e-03,4.837792475420696348e-03,6.609209990324697685e-03
3.210000000000000000e+02,1.166810391776264538e-03,3.787444253941367153e-10,1.079765215732521669e-02,1.471163728157758206e-03,3.525769205404113675e-06,4.000000000000000000e+00,2.637974119934022744e-03,1.000000000000000036e-10,9.630841765548951716e-03,1.166810013031839175e-03,3.524310009982048799e-06,2.059036656861562534e-05,4.591337697478645527e-05,1.441876687785849137e-04,5.038614630034666001e-04,1.666048709480162388e-03,3.478682389695765542e-03,4.460663639647767173e-03,5.972532482675511553e-03
3.235000000000000000e+02,1.293761072804476249e-03,4.395751791484332421e-11,2.256776841633667194e-02,1.971693520973074633e-03,5.561393054151390436e-06,4.000000000000000000e+00,3.265454593777550665e-03,1.000000000000000036e-10,2.127400734353219677e-02,1.293761028846958285e-03,4.309381920896214475e-06,2.398914353713702395e-05,5.450520104134863559e-05,1.582770539556053264e-04,4.512043848462969999e-04,1.544306837336632170e-03,3.954606580112042004e-03,5.460733526960839281e-03,8.771156830754254022e-03
3.260000000000000000e+02,1.224668122876334262e-03,3.141577447145287040e-09,2.039941210835173255e-02,1.825638126987189731e-03,4.832766581898737031e-06,4.000000000000000000e+00,3.050306249863523993e-03,1.000000000000000036e-10,1.917474398547539677e-02,1.224664981298887075e-03,4.150234852310344711e-06,2.354748314729496506e-05,5.249397625065809300e-05,1.523340815511876325e-04,4.397597718927518263e-04,1.506199515863214508e-03,3.701868175792218541e-03,5.080955072897893297e-03,8.087938850469451185e-03
3.285000000000000000e+02,1.173122120861116871e-03,1.916713233758800632e-10,1.851119670088182539e-02,1.706165394308761362e-03,4.287215863190456052e-06,4.000000000000000000e+00,2.879287515169878450e-03,1.000000000000000036e-10,1.733807458002070701e-02,1.173121929189793527e-03,4.219276401116250865e-06,2.304303005938608456e-05,5.116625628714464819e-05,1.484871361499918779e-04,4.400237531565457543e-04,1.484361916476785101e-03,3.500959316614771395e-03,4.773044016071304602e-03,7.569476974578230946e-03
3.310000000000000000e+02,1.137192427574828602e-03,1.565608277441978412e-09,1.697250884789697212e-02,1.611422226052317214e-03,3.889888207948936848e-06,4.000000000000000000e+00,2.748614653627145816e-03,1.000000000000000036e-10,1.583531642032214373e-02,1.137190861966551250e-03,4.421743608025347626e-06,2.308551940984261046e-05,5.049368837506178572e-05,1.480639940657571269e-04,4.474181965019945716e-04,1.472349217181932127e-03,3.350865925536617145e-03,4.532721215773170137e-03,7.135245355344603697e-03
3.335000000000000000e+02,1.113748278734361672e-03,1.570972005068455133e-09,1.574343348733827155e-02,1.536699087463448471e-03,3.601879313794749421e-06,4.000000000000000000e+00,2.650447366197810142e-03,1.000000000000000036e-10,1.462968520860391010e-02,1.113746707762356628e-03,4.548726281494610600e-06,2.345969626189872898e-05,5.086508731398112026e-05,1.495714345536489325e-04,4.583273237361777490e-04,1.473476755120578952e-03,3.235840123862879832e-03,4.353917253938702214e-03,6.801709881337852058e-03
3.360000000000000000e+02,1.100200151576417613e-03,1.792708088579282016e-10,1.468208946889603024e-02,1.478308616982213376e-03,3.395836740572636656e-06,4.000000000000000000e+00,2.578508768558630988e-03,1.000000000000000036e-10,1.358188931731961306e-02,1.100199972305608695e-03,4.640426515040541763e-06,2.307873503552045424e-05,5.078940321941489982e-05,1.531324248824293124e-04,4.732936260310983360e-04,1.482333172681040648e-03,3.152103517012845146e-03,4.228154629006102005e-03,6.537687327456598654e-03
3.385000000000000000e+02,1.094613141455078910e-03,2.651536176676859863e-09,1.375870693403896151e-02,1.433235619112605951e-03,3.252342269339250768e-06,4.000000000000000000e+00,2.527848760567684861e-03,1.000000000000000036e-10,1.266409379258388174e-02,1.094610489918902306e-03,4.624683809317418804e-06,2.320163425750542031e-05,5.196809310979280590e-05,1.593941896288922182e-04,4.906601754701808878e-04,1.497853119912449489e-03,3.089751542463605675e-03,4.126713039606045609e-03,6.325229777264448038e-03
3.410000000000000000e+02,1.095113460962543299e-03,5.634463151889248229e-10,1.294524340547633517e-02,1.398519528859572215e-03,3.155130364982959825e-06,4.000000000000000000e+00,2.493632989822115731e-03,1.000000000000000036e-10,1.185012994451379101e-02,1.095112897516228086e-03,4.757696075854544061e-06,2.427492519996555479e-05,5.444425243864294234e-05,1.666255887046749588e-04,5.095349551124291054e-04,1.518189226180608397e-03,3.048562038684551542e-03,4.059757947853345934e-03,6.161284354749909514e-03
3.435000000000000000e+02,1.100537871818032870e-03,1.621653070799395105e-09,1.245749585195287182e-02,1.372332508964092639e-03,3.094480122465446588e-06,4.000000000000000000e+00,2.472870380782125725e-03,1.000000000000000036e-10,1.135695798013483873e-02,1.100536250164962145e-03,4.970177003130295672e-06,2.596562098198438340e-05,5.746952229306001266e-05,1.743807154681437360e-04,5.297283219568215892e-04,1.542567244853959921e-03,3.021807546431715900e-03,4.013378223055771507e-03,6.036249847051609017e-03
3.460000000000000000e+02,1.109699572459553951e-03,5.504427206845150479e-10,1.203693724841230911e-02,1.352895517798957800e-03,3.061759423197425949e-06,4.000000000000000000e+00,2.462595090258511751e-03,1.000000000000000036e-10,1.092723767595275494e-02,1.109699022016833250e-03,5.482526220299866874e-06,2.782594488369450955e-05,6.075768893660568858e-05,1.831299609874163261e-04,5.516152527367597803e-04,1.570243572667536685e-03,3.007634000607325303e-03,3.989558672360529051e-03,5.927976077388506793e-03
3.485000000000000000e+02,1.121771804600454545e-03,3.848022227335152376e-09,1.166902763705970382e-02,1.338789409903029005e-03,3.050729065665059934e-06,4.000000000000000000e+00,2.460561214503483550e-03,1.000000000000000036e-10,1.054725583245924928e-02,1.121767956578227296e-03,5.938647270726967655e-06,2.969997150830262265e-05,6.476929126713946549e-05,1.921543897743239722e-04,5.734158308872847271e-04,1.600654027467310076e-03,3.005806736502296406e-03,3.979984235491104694e-03,5.853886740387252360e-03
3.510000000000000000e+02,1.136050724930696629e-03,5.906111454208311853e-11,1.134209633042841843e-02,1.328872408952945332e-03,3.056513128891965989e-06,4.000000000000000000e+00,2.464923133883641961e-03,1.000000000000000036e-10,1.020604560549772180e-02,1.136050665869582123e-03,6.182968068051811870e-06,3.174926454763403347e-05,6.878632530898043872e-05,2.008635760158264448e-04,5.956667359152919335e-04,1.633072904184376846e-03,3.011948835810239131e-03,3.976183870552501935e-03,5.783539922902706382e-03
3.535000000000000000e+02,1.151946834639118932e-03,6.482389856377553776e-10,1.104623968584464259e-02,1.322147260358934578e-03,3.075054887909721369e-06,4.000000000000000000e+00,2.474094094998053293e-03,1.000000000000000036e-10,9.894292851205523445e-03,1.151946186400133222e-03,6.545420667843243904e-06,3.378342355935273035e-05,7.243673244494149921e-05,2.100308487504142906e-04,6.190711282797801453e-04,1.666718773126229895e-03,3.024426374408350007e-03,3.981036987752775702e-03,5.720048268358508305e-03
3.560000000000000000e+02,1.168997382080520613e-03,2.968042021353722894e-11,1.077369572728184566e-02,1.317841392828836885e-03,3.103260815964159235e-06,4.000000000000000000e+00,2.486838774909357497e-03,1.000000000000000036e-10,9.604698345201324178e-03,1.168997352400100382e-03,6.949315554325418192e-06,3.559453030219983572e-05,7.576975773011840906e-05,2.193718793102329408e-04,6.419853891666818177e-04,1.701836731203217956e-03,3.040797874309807743e-03,3.992154739481974281e-03,5.651693733234217434e-03
3.585000000000000000e+02,1.186489562934638347e-03,9.347794080866734337e-09,1.051327083707536900e-02,1.314749627611662116e-03,3.136324066257833648e-06,4.000000000000000000e+00,2.501239190546300679e-03,1.000000000000000036e-10,9.326781274140730216e-03,1.186480215140557452e-03,7.197546876964561644e-06,3.710343465924045148e-05,7.926890574789671555e-05,2.289776794399246782e-04,6.647586268521423446e-04,1.736254484130906597e-03,3.062874131867663208e-03,4.006898280812413310e-03,5.599799667081559185e-03
3.610000000000000000e+02,1.204768504196765009e-03,2.908695137218240359e-10,1.026905892186693627e-02,1.313315819519796871e-03,3.176265590505465948e-06,4.000000000000000000e+00,2.518084323716561664e-03,1.000000000000000036e-10,9.064290417670171907e-03,1.204768213327251205e-03,7.371275356946773634e-06,3.861374120787918992e-05,8.218929230718772735e-05,2.386409631360040889e-04,6.882070786165845212e-04,1.773527409683016681e-03,3.087851919162759758e-03,4.022268467888636539e-03,5.551093053447639543e-03
3.635000000000000000e+02,1.223360134440037387e-03,5.086865492059919403e-09,1.003287946837032492e-02,1.312688955067333385e-03,3.219762311292914838e-06,4.000000000000000000e+00,2.536049089507370555e-03,1.000000000000000036e-10,8.809519333930287965e-03,1.223355047574545404e-03,7.546739348427187623e-06,4.000320914011297962e-05,8.507218511782964950e-05,2.483802473378329714e-04,7.116645236118632678e-04,1.809572605810902705e-03,3.116887992103257662e-03,4.038163875287570717e-03,5.513058323191852121e-03
3.660000000000000000e+02,1.241196012993286101e-03,1.589298538323708554e-09,1.000768814733681011e-02,1.311317029897929613e-03,3.260119895570755141e-06,4.000000000000000000e+00,2.552513042891215930e-03,1.000000000000000036e-10,8.766492134343523146e-03,1.241194423694747841e-03,7.708467481593203496e-06,4.135692764022472787e-05,8.788781778394910010e-05,2.582520535221615224e-04,7.350100412249450325e-04,1.843456549547410443e-03,3.144958066643678638e-03,4.047849024604556305e-03,5.477597058467812037e-03
3.685000000000000000e+02,1.259615581639992850e-03,1.895453178888734427e-08,1.000256310921700774e-02,1.311248472383967330e-03,3.306003969839545687e-06,4.000000000000000000e+00,2.570864054023960180e-03,1.000000000000000036e-10,8.742947527577014238e-03,1.259596627108203887e-03,7.917752930762338081e-06,4.250180898637308794e-05,9.030244423205042721e-05,2.682590695852233469e-04,7.585260122869983855e-04,1.879710146919190503e-03,3.175580327070384994e-03,4.058841852812049809e-03,5.440887212605384840e-03
3.710000000000000000e+02,1.277605498494214674e-03,5.176176182388314187e-09,9.981975833356962133e-03,1.310935849822030940e-03,3.350828612131259392e-06,4.000000000000000000e+00,2.588541348316245397e-03,1.000000000000000036e-10,8.704370334862748110e-03,1.277600322318032337e-03,8.223798048143833448e-06,4.369475195539579643e-05,9.268797804511673974e-05,2.784430899745032884e-04,7.816924854575490068e-04,1.914825636805545569e-03,3.203420666651603070e-03,4.067590004137130143e-03,5.398725288640908102e-03
3.735000000000000000e+02,1.294995742864567343e-03,1.195113505511504732e-09,9.944077550260123008e-03,1.310172446066256271e-03,3.393565812468588865e-06,4.000000000000000000e+00,2.605168188930823830e-03,1.000000000000000036e-10,8.649081807395556099e-03,1.294994547751061788e-03,8.433540473084873105e-06,4.462470036735158220e-05,9.474693663335901088e-05,2.879912491595721801e-04,8.050142564632819814e-04,1.950202244522087312e-03,3.230536246214135883e-03,4.070734815210243392e-03,5.351360998486244525e-03
3.760000000000000000e+02,1.311678510094821566e-03,2.270213254492995654e-09,9.887841654243372663e-03,1.308815103271547412e-03,3.433497488396281427e-06,4.000000000000000000e+00,2.620493613366368761e-03,2.863406823274154342e-06,8.576163144148551964e-03,1.311676239881566985e-03,8.637849501845895815e-06,4.555953177910044535e-05,9.671433663206300050e-05,2.973297455554821909e-04,8.283298034372936275e-04,1.984507258272513557e-03,3.256297928352902375e-03,4.072317728983569467e-03,5.301880470336009857e-03
3.785000000000000000e+02,1.327531114900461608e-03,7.460939082537597097e-09,9.812272221505572919e-03,1.306733055177605350e-03,3.469890138522660438e-06,4.000000000000000000e+00,2.634264170078066958e-03,2.079805972285625817e-05,8.484741106605110661e-03,1.327523653961379130e-03,8.872667653987416863e-06,4.666693942251177606e-05,9.879748133640563884e-05,3.072252233281363119e-04,8.510654888318476378e-04,2.016809543518967730e-03,3.280098986061415634e-03,4.068697864765995383e-03,5.248564097455648420e-03
3.810000000000000000e+02,1.342730996525481587e-03,1.653260682512099819e-09,9.718677516866379776e-03,1.304151991296763997e-03,3.503738945433628503e-06,4.000000000000000000e+00,2.646882987822245584e-03,3.857900522871758955e-05,8.375946520340897539e-03,1.342729343264799152e-03,9.076271563079001177e-06,4.768227758159667362e-05,1.008203544752437681e-04,3.167589545538364109e-04,8.734823213627888883e-04,2.048550990287549989e-03,3.299930771951376917e-03,4.064186633163119171e-03,5.207893743817719988e-03
3.835000000000000000e+02,1.356595736567337658e-03,6.718312616862028952e-10,9.603317428343282822e-03,1.300348700201534773e-03,3.531258734588497307e-06,4.000000000000000000e+00,2.656944436768872431e-03,5.624703636580288477e-05,8.246721691775945814e-03,1.356595064736076028e-03,9.163100021056180689e-06,4.853908421516756516e-05,1.024428260365507445e-04,3.256779551068901893e-04,8.959750671789163193e-04,2.077945993682493372e-03,3.317031170337584982e-03,4.051002328078454756e-03,5.152718314463572945e-03
3.860000000000000000e+02,1.369168845508281045e-03,2.166201351610959308e-09,9.466782615496818418e-03,1.295370163759211601e-03,3.552607188668045049e-06,4.000000000000000000e+00,2.664539009267492646e-03,7.379868174906944328e-05,8.097613769988538240e-03,1.369166679306929504e-03,9.355182738626838769e-06,4.933943706551999594e-05,1.041941253158041464e-04,3.343983217390708975e-04,9.169325026088251873e-04,2.104137382072802064e-03,3.330479778595667878e-03,4.035171412090626970e-03,5.101851366217389008e-03
3.885000000000000000e+02,1.381330077484832410e-03,7.928688777529848223e-09,9.316753115642027738e-03,1.290409091952965381e-03,3.573228407559130862e-06,4.000000000000000000e+00,2.671739169437797792e-03,9.092098553186702889e-05,7.935423038157194894e-03,1.381322148796054836e-03,9.493019767734169005e-06,5.010263037869884815e-05,1.058385440287905484e-04,3.427511086616637313e-04,9.385490089267003100e-04,2.128610841007388694e-03,3.340384312119483966e-03,4.020455533838862040e-03,5.046330641023107771e-03
3.910000000000000000e+02,1.391649270564617163e-03,3.525370178782363847e-09,9.149687048289107186e-03,1.283833935758060298e-03,3.584917266867062660e-06,4.000000000000000000e+00,2.675483206322677460e-03,1.078153348065568652e-04,7.758037777724489589e-03,1.391645745194438439e-03,9.720235006341653971e-06,5.073747733710688566e-05,1.074424369252058195e-04,3.508408158841128696e-04,9.591562527590897710e-04,2.152597145738393159e-03,3.342172645471038622e-03,3.995232972010874170e-03,4.992435180625603812e-03
3.935000000000000000e+02,1.400557028717219115e-03,1.960734756226165180e-10,9.217939039632579851e-03,1.276192121968534442e-03,3.590226322863755423e-06,4.000000000000000000e+00,2.676749150685753774e-03,1.243649067486846723e-04,7.817382010915360085e-03,1.400556832643743517e-03,9.821582099613024514e-06,5.127095264481623801e-05,1.087816923773348283e-04,3.587491190160966236e-04,9.791751512904340541e-04,2.172879426487261262e-03,3.342100871770918233e-03,3.962786307853918832e-03,4.932799606020949433e-03
3.960000000000000000e+02,1.408288592890018709e-03,6.207958530185159832e-09,9.384339826344815713e-03,1.267918579723092271e-03,3.590894285671173365e-06,4.000000000000000000e+00,2.676207172613111196e-03,1.403700131669264380e-04,7.976051233454796788e-03,1.408282384931488444e-03,9.954799337625578294e-06,5.179902780742961393e-05,1.099625154043924524e-04,3.662177021051042061e-04,9.992004347250476280e-04,2.190680666174644933e-03,3.339758727487031516e-03,3.930267638014905973e-03,4.879544924117489545e-03
3.985000000000000000e+02,1.414640168838596310e-03,2.958760031683826387e-09,9.532751191824805070e-03,1.258781000979297205e-03,3.585736415718133476e-06,4.000000000000000000e+00,2.673421169817893732e-03,1.558591678592991057e-04,8.118111022986209194e-03,1.414637210078564626e-03,1.005384727574601311e-05,5.218687816440837664e-05,1.111773139552868131e-04,3.726928642497220152e-04,1.018455026613686440e-03,2.206954547673155211e-03,3.331644582741672984e-03,3.889533304975337225e-03,4.823084231619096350e-03
4.010000000000000000e+02,1.419635216270674584e-03,3.979737076567426248e-09,9.745199660168428132e-03,1.248846575535906981e-03,3.574981916503648030e-06,4.000000000000000000e+00,2.668481791806581564e-03,1.707886407347676029e-04,8.325564443897754199e-03,1.419631236533598021e-03,9.937899268961203309e-06,5.262608057427369418e-05,1.122246382312202352e-04,3.792786590638506775e-04,1.037045913210853619e-03,2.219584295207987969e-03,3.319933234253948876e-03,3.843750963919816306e-03,4.770692118378889145e-03
4.035000000000000000e+02,1.423189646408068616e-03,5.769668935765334286e-09,9.962578079212594528e-03,1.238053923015017743e-03,3.558246285935998677e-06,4.000000000000000000e+00,2.661243569423086576e-03,1.851357233930508734e-04,8.539388432804526780e-03,1.423183876739132856e-03,1.006546698032507482e-05,5.267561430340806831e-05,1.130242151849473559e-04,3.853132112987722908e-04,1.055098974327505369e-03,2.230100058457581275e-03,3.303051917298593411e-03,3.793811932416634586e-03,4.717429285169053715e-03
4.060000000000000000e+02,1.425340586603471510e-03,1.023006992178611959e-09,1.011485021747911099e-02,1.226473893618380308e-03,3.535833999546558887e-06,4.000000000000000000e+00,2.651814480221851601e-03,1.988666929850912025e-04,8.689509630875639698e-03,1.425339563596479241e-03,1.017843820161302804e-05,5.277092634943763953e-05,1.137013191160999876e-04,3.913150738669630459e-04,1.072652570874135618e-03,2.238579701170328486e-03,3.282238566446977687e-03,3.741728834425222649e-03,4.667468728540572626e-03
4.085000000000000000e+02,1.426081565120254895e-03,3.897644910313536037e-10,1.020406899134279621e-02,1.214114908023379222e-03,3.507783640260453370e-06,4.000000000000000000e+00,2.640196473143634117e-03,2.119666570968756734e-04,8.777987426222540884e-03,1.426081175355763814e-03,1.022431407636165291e-05,5.295068964143278666e-05,1.142846477984252454e-04,3.968507812913942348e-04,1.088345790988270870e-03,2.244326304900604377e-03,3.257454005841518580e-03,3.686627785015855752e-03,4.619471442963393390e-03
4.110000000000000000e+02,1.425431793630146417e-03,3.247895067516439514e-09,1.023414986371928154e-02,1.201007523656939021e-03,3.474274870172229358e-06,4.000000000000000000e+00,2.626439317287085438e-03,2.244242699732073958e-04,8.808718070089135987e-03,1.425428545735078940e-03,1.040273518880947350e-05,5.307349567306554513e-05,1.146763207731895431e-04,4.024858772146913547e-04,1.103522776967469105e-03,2.246676441603883204e-03,3.227115784442642372e-03,3.627216812840976766e-03,4.571709676286012623e-03
4.135000000000000000e+02,1.423414719544147588e-03,1.821529295919293583e-08,1.020918324836992894e-02,1.187181166559452905e-03,3.435508586048408346e-06,4.000000000000000000e+00,2.610595886103600494e-03,2.362335529846946829e-04,8.785768528825781132e-03,1.423396504251188497e-03,1.042909192080150761e-05,5.305641479141637843e-05,1.147210257291512737e-04,4.078062551311512638e-04,1.118347664275163742e-03,2.246990426830099835e-03,3.194563857671149903e-03,3.565097728925085366e-03,4.523307295797699551e-03
4.160000000000000000e+02,1.420018030632469539e-03,1.441274279453681499e-09,1.013501001415701222e-02,1.172639269740027683e-03,3.391534064257742763e-06,4.000000000000000000e+00,2.592657300372497222e-03,2.473787608924418562e-04,8.714991983524543115e-03,1.420016589358190145e-03,1.036427246981333459e-05,5.305637130121884442e-05,1.145709514094357272e-04,4.125631100091655822e-04,1.130434605607115710e-03,2.244875532910774012e-03,3.156494965999560431e-03,3.498916024588308304e-03,4.470781553390172289e-03
4.185000000000000000e+02,1.415280297078284595e-03,4.555466186909652065e-10,1.010393444689651303e-02,1.157400664149367715e-03,3.342594616671394668e-06,4.000000000000000000e+00,2.572680961227652094e-03,2.578796329289168802e-04,8.688654149818227784e-03,1.415279841531665939e-03,1.034624362268704218e-05,5.275653563336763055e-05,1.145227907588901295e-04,4.167799099778141721e-04,1.141302145265828301e-03,2.241214518365527205e-03,3.115200093926906878e-03,3.432042831570631530e-03,4.430822811601706906e-03
4.210000000000000000e+02,1.409232754022060564e-03,3.622924374060046013e-09,1.011252208328556300e-02,1.141467753574660314e-03,3.288885587459383545e-06,4.000000000000000000e+00,2.550700507596721095e-03,2.677650004474002501e-04,8.703289329263503085e-03,1.409229131097686433e-03,1.029280055170430613e-05,5.250122290628372006e-05,1.142184195097810221e-04,4.210607244692553220e-04,1.150615581533490864e-03,2.233761871018621718e-03,3.070064333915978154e-03,3.365742134982419032e-03,4.381046894676682985e-03
4.235000000000000000e+02,1.402081910366871848e-03,6.786958271359771860e-09,1.011278887326954104e-02,1.125075763253288166e-03,3.231629156437985063e-06,4.000000000000000000e+00,2.527157673620160014e-03,2.770061471135836818e-04,8.710706962902669409e-03,1.402075123408600419e-03,9.970188701909283354e-06,5.197516391463613295e-05,1.138758109484985554e-04,4.247516128694502980e-04,1.159553108426523635e-03,2.224566264309377206e-03,3.022249058877048925e-03,3.296233054492283491e-03,4.333368170967359830e-03
4.260000000000000000e+02,1.393516847449897608e-03,4.441465197342081840e-09,1.010579257647034948e-02,1.107942268353047681e-03,3.169425274129997198e-06,4.000000000000000000e+00,2.501459115802945506e-03,2.855745790968499277e-04,8.712275729020451873e-03,1.393512405984700248e-03,9.909900462716570352e-06,5.148750226384031753e-05,1.136060719713144566e-04,4.279976846441534925e-04,1.167403946506454611e-03,2.212362229804303894e-03,2.969779177045563621e-03,3.230336019855211977e-03,4.284515069462681292e-03
4.285000000000000000e+02,1.383764577814331972e-03,2.776904173656291710e-09,1.009393776272657708e-02,1.090275820914394763e-03,3.103505772484234115e-06,4.000000000000000000e+00,2.474040398728726518e-03,2.934887568999372098e-04,8.710173184912245112e-03,1.383761800910158352e-03,9.877144058260399313e-06,5.116688119945416271e-05,1.130087104623456109e-04,4.314395499734338061e-04,1.174231543832841580e-03,2.196978880264703615e-03,2.915442117242457356e-03,3.166448911066912977e-03,4.236377758442041314e-03
4.310000000000000000e+02,1.372946931979932570e-03,1.080401210106011390e-08,1.007975889616782340e-02,1.072203749199521520e-03,3.034604157830619851e-06,4.000000000000000000e+00,2.445150681179454090e-03,3.007431827804110495e-04,8.706811964187891051e-03,1.372936127967831592e-03,9.665802122643516901e-06,5.079685024455245706e-05,1.125142706957231751e-04,4.344870176503759008e-04,1.179620763508118638e-03,2.180542570353611286e-03,2.858616253854519024e-03,3.105884794794523760e-03,4.184207245286034223e-03
4.335000000000000000e+02,1.360933969137621651e-03,2.911109561180404823e-10,1.022055502225535997e-02,1.053601843863662037e-03,2.962218113745588201e-06,4.000000000000000000e+00,2.414535813001283688e-03,3.073321252739596131e-04,8.859621053117737455e-03,1.360933678026665563e-03,9.517406008199568069e-06,5.024779760167506358e-05,1.119579620172027958e-04,4.369003558448917961e-04,1.183837238499285509e-03,2.161062066413068673e-03,2.801799941870630750e-03,3.045231476717894133e-03,4.131410391177362494e-03
4.360000000000000000e+02,1.347869524591464906e-03,1.381770969250026622e-08,1.036596510694278751e-02,1.034652642298832447e-03,2.887258345538376960e-06,4.000000000000000000e+00,2.382522166890297353e-03,3.132168822926324585e-04,9.018095582351321957e-03,1.347855706881772317e-03,9.348142117956576025e-06,4.987521365438109917e-05,1.112883518798211480e-04,4.390181718651064600e-04,1.186301297763586639e-03,2.138705063727826695e-03,2.745125511677644868e-03,2.988417430268756978e-03,4.071310530074305489e-03
4.385000000000000000e+02,1.333805949943763815e-03,4.152238048293280231e-09,1.048560853782482330e-02,1.015405657808814621e-03,2.810086962015540014e-06,4.000000000000000000e+00,2.349211607752578652e-03,3.184002921349491939e-04,9.151802587881060352e-03,1.333801797705715629e-03,9.226328521119387269e-06,4.944261063198303259e-05,1.108526339108102253e-04,4.403817628652440625e-04,1.187427561184603575e-03,2.114130189896174395e-03,2.686293102227758130e-03,2.931693431703365736e-03,4.010983164185911477e-03
4.410000000000000000e+02,1.318814732097906570e-03,2.379001803747227963e-10,1.057982900807553917e-02,9.959277732914161105e-04,2.731144427211670888e-06,4.000000000000000000e+00,2.314742505389322681e-03,3.228869588064904594e-04,9.261014275977632812e-03,1.318814494197726112e-03,9.162283148515049179e-06,4.904370404218169561e-05,1.102264334309636576e-04,4.414742026135121990e-04,1.188252053545041115e-03,2.087331988742024882e-03,2.628612246132772806e-03,2.875513094174430954e-03,3.949128794258398301e-03
4.435000000000000000e+02,1.302951429284296154e-03,7.444114528160912767e-09,1.064853247202141549e-02,9.762768412160459201e-04,2.650798897768769871e-06,4.000000000000000000e+00,2.279228270500342074e-03,3.266745880682502337e-04,9.345581042737119773e-03,1.302943985169768013e-03,9.249507544725014003e-06,4.867081168693994419e-05,1.091947458961053773e-04,4.421648305537541801e-04,1.188146668969127873e-03,2.058104717839357670e-03,2.571159333040033863e-03,2.819865003563801556e-03,3.883809560889360784e-03
4.460000000000000000e+02,1.286268185283464486e-03,2.507568828236979312e-09,1.069248523791402686e-02,9.565236681619138483e-04,2.569423372226339900e-06,4.000000000000000000e+00,2.242791853445378226e-03,3.297445171215506376e-04,9.406217052630562805e-03,1.286265677714636341e-03,9.421266908992087058e-06,4.836042000439053095e-05,1.081673878039387382e-04,4.424866586334773658e-04,1.186914284536558228e-03,2.026221377058315919e-03,2.514704085695150613e-03,2.763526240617102288e-03,3.820931663003389669e-03
4.485000000000000000e+02,1.268871993214130489e-03,6.080101602712829620e-09,1.071215759347064408e-02,9.367399560366060189e-04,2.487517880398662372e-06,4.000000000000000000e+00,2.205611949250736725e-03,3.321320371775244706e-04,9.443285600256513812e-03,1.268865913112527744e-03,9.407101252586869310e-06,4.765078818111841412e-05,1.069303589117466714e-04,4.425481434841899890e-04,1.183474932500263319e-03,1.989404039582848456e-03,2.458824770572208118e-03,2.707963700228381218e-03,3.756455401741925441e-03
4.510000000000000000e+02,1.250803422031360581e-03,6.139933793836515216e-10,1.070874743615025416e-02,9.169881695662454677e-04,2.405376503689815880e-06,4.000000000000000000e+00,2.167791591597606048e-03,3.338152524651151129e-04,9.457944014118892934e-03,1.250802808037981221e-03,9.305138492633722460e-06,4.729608760487740218e-05,1.055887170529235138e-04,4.422504920755383458e-04,1.179439527449937467e-03,1.947459578435788326e-03,2.404764319117255831e-03,2.651999037187855162e-03,3.698463235252318418e-03
4.535000000000000000e+02,1.232138332443936338e-03,9.831602835460575156e-09,1.068306976094849682e-02,8.973143952159169266e-04,2.323337994139431602e-06,4.000000000000000000e+00,2.129452727659853373e-03,3.348239372280194118e-04,9.450931428504560916e-03,1.232128500841100883e-03,9.190332305875318445e-06,4.695463237350453156e-05,1.042665081934910672e-04,4.417856094479453294e-04,1.174934747722134083e-03,1.904970018229004865e-03,2.351734161327085661e-03,2.595751578911060457e-03,3.639539047600612916e-03
4.560000000000000000e+02,1.212937149369203941e-03,1.299853649391448537e-09,1.063678260652490236e-02,8.778011932247121573e-04,2.241751463146618101e-06,4.000000000000000000e+00,2.090738342593915881e-03,3.351359561444917836e-04,9.423845457155698851e-03,1.212935849515554528e-03,9.121782408912042076e-06,4.649180293300792281e-05,1.030586107448631863e-04,4.410661082981219300e-04,1.167963225631975070e-03,1.861928010952244427e-03,2.298691676668487144e-03,2.540881159211211097e-03,3.578597846082643818e-03
4.585000000000000000e+02,1.193272021093552465e-03,5.891882749811222675e-10,1.060311048645350834e-02,8.584834448888799133e-04,2.160891941472969456e-06,4.000000000000000000e+00,2.051755465982432487e-03,3.347885762046725515e-04,9.409838465359955662e-03,1.193271431905277473e-03,9.107031845912289648e-06,4.576827674856335582e-05,1.015744586171650509e-04,4.398561414218068533e-04,1.161323165486425908e-03,1.818756451745298002e-03,2.248591103811543868e-03,2.486514689754640989e-03,3.523482701007488258e-03
4.610000000000000000e+02,1.173205514029111675e-03,3.799001151095692711e-10,1.074299421769406640e-02,8.394318064772638430e-04,2.081056935873994880e-06,4.000000000000000000e+00,2.012637320506375626e-03,3.337737075518478315e-04,9.569788703664955376e-03,1.173205134128996619e-03,8.958386697358970008e-06,4.531066598896528848e-05,1.003684727642908486e-04,4.387899861937027404e-04,1.153222472572308296e-03,1.775866135404763433e-03,2.198489348555964125e-03,2.433478764451008341e-03,3.467100679807890405e-03
4.635000000000000000e+02,1.152785436550570137e-03,1.279477380498220109e-09,1.088732741283798648e-02,8.206681622187075257e-04,2.002410495202519375e-06,4.000000000000000000e+00,1.973453598769277662e-03,3.321172743318626108e-04,9.734541976287416562e-03,1.152784157073189538e-03,8.596968724886039308e-06,4.496401505158793127e-05,9.930473811045743523e-05,4.376420005648375328e-04,1.143671443065622352e-03,1.732962455644206177e-03,2.150590831645636438e-03,2.379113608539608436e-03,3.409575416887254077e-03
4.660000000000000000e+02,1.132102896842306647e-03,9.443308828282323986e-09,1.103546129441253590e-02,8.022843220732015553e-04,1.925317102483199693e-06,4.000000000000000000e+00,1.934387218915508203e-03,3.298185747691050919e-04,9.903358397570229468e-03,1.132093453533478383e-03,8.321235961189825541e-06,4.457981138065905924e-05,9.825570807817539853e-05,4.360484153128715195e-04,1.133303360154561557e-03,1.690513316466558079e-03,2.103255471467268493e-03,2.327251499860528636e-03,3.355428409014626565e-03
4.685000000000000000e+02,1.111195128764085266e-03,1.991787418809397471e-09,1.118594676700535202e-02,7.842570582050204572e-04,1.849813747533425621e-06,4.000000000000000000e+00,1.895452186969105723e-03,3.269380705590648091e-04,1.007475163824126697e-02,1.111193136976666457e-03,8.228651670099205244e-06,4.364741767285144138e-05,9.707971506653462700e-05,4.338861700352571139e-04,1.120144608024721067e-03,1.647962839136849194e-03,2.057269936656232635e-03,2.276093781342786778e-03,3.301905632291853368e-03
4.710000000000000000e+02,1.090145469872062746e-03,8.138856811061240686e-10,1.133766954936883155e-02,7.666458044357406113e-04,1.776162934941504696e-06,4.000000000000000000e+00,1.856791274307803465e-03,3.234996654363221343e-04,1.024752407949676945e-02,1.090144655986381673e-03,8.309363065016496571e-06,4.298127124868276311e-05,9.633225418586465654e-05,4.313448827179649754e-04,1.105148473992845866e-03,1.605934238495923582e-03,2.011128153073971515e-03,2.224557687088886924e-03,3.249600159125139338e-03
4.735000000000000000e+02,1.068995673111655057e-03,7.578747685259208667e-10,1.148866936620589890e-02,7.494586206343046295e-04,1.704439973174514611e-06,4.000000000000000000e+00,1.818454293745959578e-03,3.195370524773504277e-04,1.041967369309424428e-02,1.068994915236886473e-03,8.273923134666065154e-06,4.279423290208070899e-05,9.566938670609724689e-05,4.286152688355354050e-04,1.087809433470414422e-03,1.564746962635161576e-03,1.966473273392553220e-03,2.175258767745349726e-03,3.194251637891266232e-03
4.760000000000000000e+02,1.047750225181435417e-03,7.494691613014433543e-10,1.163728141188556144e-02,7.327200672020587691e-04,1.634659231248338007e-06,4.000000000000000000e+00,1.780470292383494295e-03,3.150301579793766482e-04,1.058953118670412537e-02,1.047749475712274206e-03,8.180578944064725952e-06,4.268315894561193252e-05,9.503385369565410870e-05,4.251780739378111830e-04,1.066947082514275742e-03,1.524760953298645106e-03,1.922394303351385907e-03,2.125928088438343907e-03,3.139518838867705330e-03
4.785000000000000000e+02,1.026620335614808303e-03,2.953503804982691534e-10,1.178124560826412232e-02,7.165288056935966050e-04,1.567362842886553718e-06,4.000000000000000000e+00,1.743149141308404908e-03,3.100915299212116984e-04,1.075462527264931314e-02,1.026620040264427866e-03,8.099877397049728677e-06,4.236257423227372934e-05,9.451335487389282578e-05,4.221362776649342698e-04,1.046504127207255981e-03,1.486610062670339592e-03,1.878781895238524745e-03,2.078864360277116446e-03,3.086993982179280296e-03
4.810000000000000000e+02,1.005370950150521418e-03,2.994448189304897525e-09,1.191807692123825375e-02,7.007262373860287342e-04,1.501788007167742778e-06,4.000000000000000000e+00,1.706097187536550260e-03,3.046447127644926834e-04,1.091270597108773277e-02,1.005367955702332009e-03,8.089185123917224787e-06,4.223560239818584299e-05,9.432821396217651712e-05,4.180755413665548405e-04,1.025701579277534751e-03,1.449709029771925790e-03,1.835087400552311157e-03,2.032558846326821406e-03,3.035833372724133609e-03
4.835000000000000000e+02,9.841888501638542362e-04,1.231797361837825183e-09,1.204494006087666880e-02,6.854097052862755590e-04,1.438414156887468568e-06,4.000000000000000000e+00,1.669598555450129904e-03,2.987791448775786772e-04,1.106075121071281413e-02,9.841876183664924251e-04,7.773363619937027059e-06,4.216277484844922475e-05,9.378493547328043138e-05,4.134949150946361706e-04,1.003830810900486776e-03,1.413766653902667151e-03,1.793663171314747356e-03,1.988056105050397399e-03,2.981565105912858168e-03
4.860000000000000000e+02,9.631150609816174985e-04,1.281095980602990091e-10,1.215902520510928585e-02,6.705950198855036839e-04,1.377288301384863976e-06,4.000000000000000000e+00,1.633710080867121182e-03,2.925200410961138146e-04,1.119591014412766802e-02,9.631149328720194818e-04,7.730774111464241351e-06,4.226233100240936322e-05,9.347248794603226863e-05,4.088246434692363509e-04,9.808336608677502462e-04,1.380264290413088513e-03,1.753092715545346431e-03,1.944128762975137975e-03,2.928050209380942456e-03
4.885000000000000000e+02,9.421826541372241640e-04,6.293666650828841187e-10,1.225681029295503516e-02,6.562674936368120739e-04,1.318395176961407407e-06,4.000000000000000000e+00,1.598450147774036238e-03,2.859151605004120900e-04,1.131462763881781186e-02,9.421820247705590436e-04,7.628002818408903796e-06,4.224111801332497385e-05,9.294739158166713284e-05,4.035526724256503729e-04,9.579573013278424014e-04,1.346559074790871623e-03,1.713024433511115517e-03,1.900285673543485564e-03,2.873771934499214347e-03
4.910000000000000000e+02,9.214035973283072603e-04,2.464296096706323404e-09,1.233498130624147843e-02,6.424562573121670329e-04,1.261734631729102959e-06,4.000000000000000000e+00,1.563859854640474185e-03,2.789473400161402274e-04,1.141357770891317062e-02,9.214011330322105422e-04,7.663087837951030150e-06,4.197812575535333894e-05,9.252009006031588264e-05,3.970188308738181650e-04,9.342442342742832227e-04,1.314720555029081413e-03,1.674241369218334866e-03,1.857870286957077422e-03,2.827412072512006016e-03
4.935000000000000000e+02,9.008377649858100846e-04,3.097803826335177428e-10,1.238959933443210988e-02,6.291117921383186044e-04,1.207290325832116294e-06,4.000000000000000000e+00,1.529949557124128581e-03,2.717259728474914803e-04,1.148876156944629925e-02,9.008374552054274238e-04,7.551383274630187772e-06,4.167855107753761656e-05,9.183692968257947534e-05,3.912542725526737945e-04,9.106601039538236159e-04,1.283977142383023722e-03,1.636325268937144145e-03,1.816812178958196466e-03,2.776761767998642098e-03
4.960000000000000000e+02,8.804789653400155744e-04,4.040262441652426012e-09,1.241702955800508615e-02,6.162664789033182313e-04,1.155027581426118718e-06,4.000000000000000000e+00,1.496745444243333806e-03,2.642124864366973431e-04,1.153655059266507112e-02,8.804749250775739102e-04,7.458328444784154803e-06,4.126826168332701751e-05,9.124530993885317199e-05,3.840501285167088148e-04,8.868179902894253626e-04,1.254370448092260873e-03,1.599664841956046323e-03,1.776871346926262637e-03,2.724273614822563232e-03
4.985000000000000000e+02,8.603644002839473367e-04,2.801541863456269074e-10,1.241314415002072423e-02,6.038830120656411751e-04,1.104901593537427961e-06,4.000000000000000000e+00,1.464247412349588620e-03,2.564813882183061616e-04,1.155277974973677700e-02,8.603641201297610288e-04,7.294231065538499404e-06,4.097161702368451745e-05,9.034945850795625096e-05,3.759226780850232407e-04,8.648896579348527370e-04,1.225641643710747870e-03,1.563290022936343745e-03,1.738124499983001578e-03,2.672321392740372413e-03
5.010000000000000000e+02,8.405169116703414605e-04,3.539020365455639122e-09,1.237430907671133520e-02,5.919538446949123124e-04,1.056878033052937054e-06,4.000000000000000000e+00,1.432470756365253773e-03,2.485630669754291481e-04,1.153379216504099407e-02,8.405133726499759619e-04,7.209423274689736703e-06,4.052991911110331098e-05,8.920657601496544760e-05,3.668472418048817881e-04,8.425315143151968639e-04,1.197602974847092891e-03,1.528078024178468244e-03,1.700958889051030522e-03,2.626070799567851912e-03
5.035000000000000000e+02,8.209770826214567380e-04,8.146663702269731086e-09,1.229660078185098107e-02,5.804178289054839207e-04,1.010888226300993573e-06,4.000000000000000000e+00,1.401394911526940550e-03,2.405592537159728173e-04,1.147562369922952401e-02,8.209689359577544872e-04,7.076605047482666825e-06,4.001944028297930929e-05,8.827304130149171344e-05,3.568236110328467520e-04,8.203994233880836833e-04,1.170975259239740015e-03,1.494241406062522251e-03,1.664612046915427699e-03,2.572610670872488552e-03
5.060000000000000000e+02,8.017452199804710970e-04,3.586741073517483784e-09,1.217684013920261425e-02,5.692925206786550278e-04,9.668893718621909119e-07,4.000000000000000000e+00,1.371037740659126125e-03,2.324526993018160691e-04,1.137509491922214337e-02,8.017416332393975708e-04,7.058293533114558645e-06,3.954211100817208460e-05,8.732963517399295499e-05,3.460587830690042789e-04,7.985805695132819262e-04,1.145148320368261780e-03,1.461589355520641689e-03,1.629637792450452450e-03,2.520130202835715438e-03
5.085000000000000000e+02,7.828531770641724815e-04,1.852767840791321400e-09,1.201532443975025788e-02,5.585227516624406132e-04,9.248067609640526469e-07,4.000000000000000000e+00,1.341375928726613095e-03,2.243304254017318682e-04,1.123247126268608551e-02,7.828513242963316401e-04,7.042094166933263549e-06,3.898530670170216209e-05,8.644716831389397148e-05,3.348867448549243267e-04,7.772275108810450597e-04,1.120335909505081788e-03,1.429291710075698829e-03,1.595965839124313624e-03,2.479405796086849283e-03
5.110000000000000000e+02,7.642970702879969304e-04,2.553461708687967427e-09,1.197289400321307172e-02,5.481241625672758156e-04,8.845901092408926566e-07,4.000000000000000000e+00,1.312421232855272638e-03,2.161729077207211148e-04,1.120859693292507522e-02,7.642945168262882524e-04,6.956238284625139068e-06,3.847040161448085074e-05,8.529058487441138565e-05,3.235528167665861223e-04,7.564434900490754100e-04,1.096012511952456931e-03,1.397600778786569665e-03,1.562387064947928263e-03,2.438719041615371522e-03
5.135000000000000000e+02,7.460980585258138046e-04,2.251283099931419966e-09,1.213899912192480807e-02,5.380511952856387907e-04,8.461614016842936730e-07,4.000000000000000000e+00,1.284149253811452595e-03,2.080468632401750138e-04,1.139290106339899480e-02,7.460958072427138679e-04,6.790161640775638647e-06,3.772393527406264194e-05,8.377354699964582711e-05,3.123546675358135024e-04,7.361706286913330096e-04,1.072217590663497372e-03,1.366802645738010016e-03,1.530937911204775488e-03,2.396625314594289305e-03
5.160000000000000000e+02,7.282661348629086923e-04,3.269178572375657048e-09,1.228545160126916745e-02,5.282815428203283111e-04,8.094529516727863551e-07,4.000000000000000000e+00,1.256547677683237003e-03,1.999845920425803811e-04,1.155718546640625843e-02,7.282628656843363095e-04,6.734916569993866910e-06,3.702178915688624487e-05,8.210497411937488384e-05,3.024182222993926426e-04,7.170502008054901837e-04,1.047806345173745574e-03,1.336198484626875118e-03,1.501275192891788094e-03,2.349995531418993568e-03
5.185000000000000000e+02,7.108133192195714841e-04,2.106091199014268389e-09,1.240817094818573267e-02,5.187816897330901466e-04,7.743900163822648504e-07,4.000000000000000000e+00,1.229595008952661522e-03,1.920316294864813375e-04,1.169735762896616064e-02,7.108112131283724757e-04,6.533908182328903380e-06,3.633654374034992455e-05,8.029558983890986812e-05,2.916024474044215799e-04,6.976693876400038002e-04,1.024145911267240012e-03,1.306288926820471565e-03,1.472131467897849592e-03,2.307212720596254433e-03
5.210000000000000000e+02,6.937388623433630086e-04,2.541651549101302783e-10,1.250345116236599788e-02,5.095468603255383930e-04,7.409116119930771529e-07,4.000000000000000000e+00,1.203285722668901402e-03,1.841920020178246156e-04,1.180971230002263520e-02,6.937386081782080487e-04,6.357225266412975840e-06,3.544768232543096657e-05,7.822413906576247461e-05,2.808282476700849095e-04,6.788374878392738117e-04,9.996669740489215646e-04,1.276756533591323454e-03,1.442792194891139284e-03,2.259279923513486492e-03
5.235000000000000000e+02,6.770653624604337610e-04,1.084136301648813118e-09,1.256763211662062681e-02,5.005166110440339511e-04,7.089343829746830325e-07,4.000000000000000000e+00,1.177581973504467604e-03,1.765487514163998099e-04,1.189056675416019261e-02,6.770642783241320869e-04,6.123197770744995383e-06,3.455750776864346480e-05,7.614997641406924620e-05,2.705282744208463669e-04,6.603087598122177760e-04,9.749088052301818196e-04,1.248243255530360552e-03,1.414845070269460034e-03,2.213628480119945140e-03
5.260000000000000000e+02,6.607940277012139653e-04,2.163564986983375725e-09,1.259782288123966788e-02,4.916806245166789125e-04,6.783985835707043117e-07,4.000000000000000000e+00,1.152474652217892878e-03,1.691134031845350529e-04,1.193702885353845403e-02,6.607918641362269668e-04,6.053945449029872078e-06,3.340382452499910402e-05,7.377895594635798537e-05,2.603514556503504869e-04,6.422344048870559478e-04,9.517414130935364629e-04,1.220809401124561084e-03,1.386143083464687039e-03,2.170823973750774568e-03
5.285000000000000000e+02,6.449254461153787650e-04,2.385191191721065316e-09,1.259150478677689179e-02,4.829988705272690304e-04,6.492167399777377696e-07,4.000000000000000000e+00,1.127924316642647850e-03,1.619265755881097346e-04,1.194657934066151346e-02,6.449230609241870735e-04,5.833357637215755685e-06,3.236881746254684450e-05,7.138840109148412397e-05,2.504887428320481967e-04,6.245222814008756593e-04,9.299005483549353497e-04,1.194405183290453941e-03,1.359230191027549798e-03,2.128090490817395423e-03
5.310000000000000000e+02,6.294754290704192767e-04,5.701861453855181374e-10,1.254716971788735584e-02,4.744653536816832023e-04,6.213566876476731546e-07,4.000000000000000000e+00,1.103940782752102587e-03,1.550100753887360744e-04,1.191769428881693689e-02,6.294748588842739075e-04,5.640091663672516571e-06,3.155969359027074839e-05,6.917970054414429679e-05,2.406778549579216650e-04,6.078033259399192277e-04,9.086498597663595408e-04,1.168104118921535050e-03,1.332513453047326230e-03,2.086928701929377516e-03
5.335000000000000000e+02,6.144530228082435144e-04,3.461516262088323483e-09,1.246386299412655108e-02,4.660347186211650605e-04,5.947408761984961809e-07,4.000000000000000000e+00,1.080487741429408521e-03,1.484183041870784539e-04,1.184940997131830702e-02,6.144495612919814113e-04,5.458234151894570557e-06,3.066516975214632525e-05,6.746275409904647100e-05,2.310270139484421419e-04,5.915066404888402393e-04,8.885793442726502281e-04,1.142475861653050777e-03,1.305857683443022122e-03,2.045634388560316468e-03
5.360000000000000000e+02,5.998478685490439164e-04,6.501723620876945616e-09,1.234156546704197333e-02,4.577970149594027703e-04,5.693955723085704312e-07,4.000000000000000000e+00,1.057644883508446687e-03,1.420508535896411462e-04,1.174171759849292930e-02,5.998413668254230563e-04,5.178159652831522499e-06,2.997208668107858857e-05,6.574141325069534801e-05,2.222915479104607933e-04,5.756978817662320932e-04,8.695601769630114265e-04,1.117403444688372166e-03,1.279730137035177450e-03,2.008254538416585303e-03
5.385000000000000000e+02,5.857096999494259063e-04,5.257894869421540922e-09,1.218041203975054818e-02,4.497911402126094304e-04,5.453679224286055520e-07,4.000000000000000000e+00,1.035500840162035391e-03,1.359185597368164759e-04,1.159470233980112314e-02,5.857044420545565221e-04,5.193559962789181392e-06,2.935814723702202572e-05,6.425599431311131225e-05,2.143257348753024210e-04,5.610745295328605419e-04,8.506827898128945138e-04,1.093375487854049855e-03,1.254687716987277265e-03,1.971373314006253080e-03
5.410000000000000000e+02,5.720008758235159505e-04,2.866104690440205529e-09,1.198122295450921790e-02,4.422498179795682758e-04,5.227699034458302670e-07,4.000000000000000000e+00,1.014250693803084172e-03,1.297510578439476747e-04,1.140922207868570216e-02,5.719980097188254566e-04,5.029700154762703852e-06,2.865039369006803870e-05,6.262950027704687974e-05,2.069587082695130593e-04,5.464377092126825996e-04,8.331766969030289169e-04,1.070301200559688496e-03,1.230226471658677889e-03,1.932723372877563801e-03
5.435000000000000000e+02,5.587224979960109597e-04,9.045841493875938064e-10,1.289838270439177051e-02,4.353452669318999373e-04,5.016963312069096392e-07,4.000000000000000000e+00,9.940677649279108970e-04,1.233772310641110224e-04,1.233966020639576042e-02,5.587215934118616202e-04,4.884976151571556888e-06,2.809855723809189619e-05,6.079600421568718519e-05,2.001181384398263317e-04,5.325132605300528016e-04,8.159007801023491916e-04,1.047453489872567046e-03,1.206443093380852932e-03,1.897010229753040783e-03
5.460000000000000000e+02,5.458440366227974329e-04,2.250653135835090822e-09,1.894245619419512167e-02,4.292655631254816469e-04,4.822146360021065281e-07,4.000000000000000000e+00,9.751095997482790798e-04,1.165784734973157859e-04,1.839661215757232293e-02,5.458417859696615675e-04,4.722434559622631463e-06,2.715341315949357871e-05,5.925004031352622963e-05,1.936857969777830305e-04,5.187820065991505551e-04,7.986878987179031218e-04,1.025700322488782039e-03,1.182566586701817466e-03,1.861506609289961334e-03
5.485000000000000000e+02,5.333865576172897504e-04,1.197876432416792438e-09,2.503800335945081945e-02,4.240082835734687128e-04,4.642842443857415722e-07,4.000000000000000000e+00,9.573948411907584090e-04,1.093782740438210377e-04,2.450461680183353003e-02,5.333853597408573727e-04,4.467934511249991999e-06,2.637370128715201670e-05,5.760783853289803079e-05,1.883645056883576985e-04,5.055286932228915137e-04,7.815814070773547317e-04,1.004625927401549094e-03,1.160061964224631554e-03,1.826443413613153570e-03
5.510000000000000000e+02,5.213566479237535497e-04,1.232523048632081846e-09,3.073323885343081513e-02,4.195302717327672993e-04,4.478184032344623987e-07,4.000000000000000000e+00,9.408869196565207947e-04,1.018263761909862504e-04,3.021188220550706169e-02,5.213554154007048668e-04,4.487745899269393734e-06,2.576528564680638072e-05,5.621370442026080199e-05,1.829382256434520322e-04,4.919856528082661162e-04,7.650867538033601176e-04,9.844963422560343465e-04,1.137942339699283753e-03,1.794608910083775972e-03
5.535000000000000000e+02,5.097587508642438493e-04,3.262747295637303551e-09,3.551255901854709351e-02,4.157168608823007239e-04,4.326744925045086639e-07,4.000000000000000000e+00,9.254756117465445190e-04,9.404188998194312537e-05,3.500280026768284869e-02,5.097554881169482017e-04,4.304167674515632644e-06,2.513653526278120581e-05,5.481368309946813629e-05,1.777400756327670195e-04,4.780330378635005246e-04,7.496336613491462204e-04,9.647186818596568871e-04,1.116205299054229402e-03,1.761629174670433515e-03
5.560000000000000000e+02,4.985994359078299749e-04,2.756031254843590022e-09,3.885066254479754844e-02,4.125397409332944433e-04,4.187904353369159273e-07,4.000000000000000000e+00,9.111391768411244724e-04,8.605969497453553165e-05,3.835206310888971543e-02,4.985966798765750904e-04,4.168723288374500568e-06,2.479071931127045417e-05,5.367906969918027763e-05,1.728854473419414394e-04,4.642149834604210215e-04,7.340633807814851957e-04,9.458883777115025719e-04,1.095093735469075289e-03,1.732781503150797363e-03
5.585000000000000000e+02,4.878558837680321012e-04,1.794608035002395674e-10,4.037218196210895504e-02,4.101986574592978514e-04,4.062663019084979722e-07,4.000000000000000000e+00,8.980545412273300068e-04,7.765722630873424974e-05,3.988432607834092175e-02,4.878557043072286243e-04,4.158279113876138271e-06,2.431606098749181956e-05,5.291026539240260704e-05,1.680264736382962472e-04,4.511093162127881523e-04,7.191467494497095830e-04,9.278545793350550640e-04,1.074448188177106259e-03,1.703821028141098938e-03
5.610000000000000000e+02,4.774870660373797381e-04,4.950777220693877730e-09,4.003086062193320083e-02,4.091060898964066802e-04,3.953616910233117836e-07,4.000000000000000000e+00,8.865931559337864726e-04,6.838097614097305788e-05,3.955337355589581827e-02,4.774821152601590492e-04,4.011149245976304822e-06,2.399882745633646113e-05,5.223560174037298085e-05,1.633093951914630412e-04,4.375803311598491308e-04,7.044485729281541259e-04,9.102909940561592327e-04,1.054503282176756391e-03,1.673564640789398320e-03
5.635000000000000000e+02,4.674928966811267724e-04,7.322288001088572722e-10,3.812814963229396031e-02,4.094652887868454271e-04,3.862114311686056320e-07,4.000000000000000000e+00,8.769581854679721995e-04,5.802760789428134530e-05,3.766065673561283522e-02,4.674921644523266639e-04,3.973380450436207528e-06,2.360067038645396475e-05,5.156656907826731183e-05,1.581859867762299050e-04,4.250624009119464129e-04,6.898967020521840294e-04,8.935536425144770083e-04,1.035376134213185665e-03,1.641666152579182754e-03
5.660000000000000000e+02,4.578034735513789987e-04,3.958001793466619848e-10,3.739280998609069429e-02,4.108709197847288785e-04,3.783989331204572909e-07,4.000000000000000000e+00,8.686743933361078772e-04,4.693255376665012024e-05,3.693500651253931594e-02,4.578030777511996378e-04,3.973200869399569163e-06,2.343769432909829833e-05,5.079385218568549580e-05,1.534915219689290554e-04,4.125312628389871724e-04,6.759272075305881953e-04,8.778030192273592047e-04,1.016258217362044297e-03,1.620293729316560783e-03
5.685000000000000000e+02,4.483856485817421162e-04,1.317212381541324821e-09,4.041354787304569929e-02,4.119233398564244898e-04,3.707305277725409963e-07,4.000000000000000000e+00,8.603089884381665518e-04,3.646230872531762640e-05,3.996516222446395983e-02,4.483843313693605757e-04,3.880523638370516706e-06,2.310055909804376367e-05,5.021674258699320706e-05,1.491609282860439684e-04,4.004622547566008810e-04,6.621250335911390466e-04,8.625130837694827517e-04,9.982260702216976585e-04,1.594016290670967079e-03
5.710000000000000000e+02,4.391749923086313897e-04,5.998722171192414448e-10,4.147587611967661764e-02,4.109552267917639828e-04,3.617588722967566324e-07,4.000000000000000000e+00,8.501302191003953183e-04,2.821976551686740690e-05,4.103670112736798603e-02,4.391743924364142774e-04,3.795659413649164757e-06,2.248655925510203792e-05,4.956810524630149840e-05,1.453579578784029908e-04,3.893888406102479199e-04,6.486945437886389079e-04,8.480081350090132222e-04,9.796148791927554531e-04,1.567625748899671018e-03
5.735000000000000000e+02,4.301805326419941549e-04,1.216528570510980872e-09,4.258087006704990712e-02,4.069801523227622965e-04,3.506881350488085630e-07,4.000000000000000000e+00,8.371606849647564514e-04,2.320038031923185844e-05,4.215068953440791188e-02,4.301793161134236207e-04,3.674113402150952092e-06,2.198172866907645794e-05,4.832985671050509278e-05,1.415734497159469715e-04,3.789061633462087182e-04,6.355528355743442562e-04,8.342866467315441332e-04,9.625999486308623029e-04,1.545186501724373027e-03
5.760000000000000000e+02,4.214254630167988498e-04,2.214015494024110848e-11,4.149040135877678226e-02,4.004065380102476415e-04,3.379248165602753405e-07,4.000000000000000000e+00,8.218320010270464913e-04,2.101892500655120830e-05,4.106897589575998070e-02,4.214254408766439060e-04,3.664402386772607117e-06,2.145425035921780157e-05,4.700576568167487109e-05,1.378354198220593839e-04,3.689884494982674902e-04,6.229204455215613806e-04,8.210261080595503309e-04,9.456657231241440533e-04,1.520781854505817363e-03
5.785000000000000000e+02,4.129876292374073726e-04,1.625329365537514964e-09,3.885414301148445299e-02,3.926494259255942335e-04,3.247323535828328715e-07,4.000000000000000000e+00,8.056370551630016603e-04,2.033820331181313912e-05,3.844115538224704420e-02,4.129860039080418110e-04,3.487330453501138449e-06,2.103001751658763402e-05,4.588822971321655943e-05,1.340815641600826696e-04,3.594336515334497898e-04,6.104004533157259774e-04,8.079694247252771537e-04,9.290567218282482593e-04,1.500438660870133780e-03
5.810000000000000000e+02,4.048788128557142250e-04,2.187177310835528209e-09,3.534760561248342925e-02,3.854209112555348222e-04,3.124761319324993099e-07,4.000000000000000000e+00,7.902997241112489930e-04,1.945790160017940281e-05,3.494272679962771161e-02,4.048766256784033790e-04,3.449521217207524722e-06,2.050679693212296059e-05,4.454996029314200529e-05,1.303413176728570049e-04,3.501347118184670090e-04,5.985659800732613840e-04,7.952878524671096964e-04,9.131732621477097692e-04,1.481598282526359932e-03
5.835000000000000000e+02,3.971411124435653616e-04,2.910967404871333968e-10,3.149404751558138038e-02,3.800178348959861851e-04,3.021346180319456781e-07,4.000000000000000000e+00,7.771589473395515467e-04,1.712327754757917656e-05,3.109690640313781534e-02,3.971408213468248993e-04,3.331699904072264912e-06,1.983043675543631296e-05,4.332728000494850165e-05,1.269599989176287103e-04,3.415657581292563675e-04,5.868751856238400236e-04,7.828387859819673378e-04,8.976344493299026226e-04,1.464691979973029761e-03
5.860000000000000000e+02,3.898267435731655691e-04,2.731322316606351360e-09,2.763724998940454702e-02,3.770614161594195205e-04,2.941402015610055381e-07,4.000000000000000000e+00,7.668881597325850896e-04,1.276532741374604863e-05,2.724742324583138281e-02,3.898240122508489763e-04,3.191960044570752826e-06,1.918124428800580385e-05,4.229302166287542190e-05,1.232934326985615108e-04,3.333086588002220452e-04,5.754969064009584061e-04,7.709068007732356115e-04,8.842084537453628315e-04,1.446914618595094735e-03
5.885000000000000000e+02,4.113139787460872582e-03,3.819390662854720674e-09,2.967434405508579398e-01,5.581105673993439452e-03,4.806665945547543967e-05,4.000000000000000000e+00,9.694245461454312901e-03,1.000000000000000036e-10,2.926303007633970776e-01,4.113135968070209467e-03,1.900980858866050942e-05,1.000409014095273135e-04,2.196329378122263275e-04,6.726800797622569566e-04,1.897349711964234527e-03,5.532219058423546061e-03,1.207715201776302788e-02,1.528157958909951396e-02,1.996552574261764232e-02
5.910000000000000000e+02,3.978483657474352411e-03,6.147388836380406954e-09,2.538266931341942034e-01,5.169135088272882976e-03,4.254828977360441706e-05,4.000000000000000000e+00,9.147618745747234520e-03,1.000000000000000036e-10,2.498482094767198458e-01,3.978477510085515721e-03,2.075525414773102495e-05,1.049544542627502846e-04,2.270314428138222197e-04,6.844214269309546175e-04,1.943503663433767195e-03,5.489116600544789726e-03,1.146797361215315565e-02,1.434408909111798032e-02,1.851836151473756562e-02
5.935000000000000000e+02,3.890642989316352076e-03,2.621530037420296139e-09,2.145160739565267483e-01,4.849519484628332308e-03,3.865494210210632158e-05,4.000000000000000000e+00,8.740162473944684818e-03,1.000000000000000036e-10,2.106254309672103975e-01,3.890640367786314755e-03,2.077313178316326221e-05,1.072835698540764793e-04,2.331027687083189824e-04,7.032689591398094079e-04,2.002672868311518653e-03,5.489339319498383676e-03,1.099376309877651663e-02,1.362939889781918969e-02,1.741910660338989378e-02
5.960000000000000000e+02,3.836232688895150310e-03,1.692655637236371004e-09,1.823548790503988493e-01,4.594176842466644352e-03,3.582314210320450092e-05,4.000000000000000000e+00,8.430409531361794662e-03,1.000000000000000036e-10,1.785186463615036911e-01,3.836230996239513129e-03,2.066558942118341358e-05,1.075925625703956186e-04,2.330317586004850266e-04,7.270267040442004091e-04,2.074112817846677018e-03,5.521727037101025956e-03,1.063770285238108300e-02,1.307044345158163944e-02,1.658272245867970646e-02
5.985000000000000000e+02,3.808626030544355091e-03,3.740425688733133299e-09,1.673946815660426468e-01,4.391548498835616370e-03,3.379133045816541165e-05,4.000000000000000000e+00,8.200174529379971461e-03,1.000000000000000036e-10,1.635860555354982926e-01,3.808622290118666293e-03,2.123128946579177053e-05,1.089549783885402566e-04,2.349651422274475225e-04,7.530865831511307160e-04,2.149730902699676597e-03,5.576695219758327424e-03,1.035621995226807153e-02,1.261976268143565755e-02,1.595774733478947868e-02
6.010000000000000000e+02,3.802385508189306314e-03,1.148597919506989377e-09,1.531734763931269228e-01,4.232209922358219113e-03,3.236973637979542599e-05,4.000000000000000000e+00,8.034595430547524994e-03,1.000000000000000036e-10,1.493710908849376073e-01,3.802384359591386848e-03,2.154493482325389725e-05,1.144168641915755021e-04,2.449692854982958947e-04,7.823799325036304500e-04,2.226628597734830843e-03,5.639862164012250656e-03,1.013661990490784086e-02,1.227223962522780952e-02,1.549041718315641303e-02
6.035000000000000000e+02,3.812700391864846158e-03,4.622004761469948412e-09,1.395827805215008877e-01,4.108944298352320938e-03,3.142010752508840246e-05,4.000000000000000000e+00,7.921644690217166662e-03,1.000000000000000036e-10,1.357700801296360393e-01,3.812695769860084596e-03,2.184874304834662537e-05,1.201664743042589147e-04,2.623964428868135130e-04,8.162422224344048887e-04,2.309295714719368162e-03,5.713081686349022817e-03,9.980228141167063124e-03,1.200898436691751059e-02,1.516119710263667125e-02
6.060000000000000000e+02,3.835552786718917327e-03,2.024000690565412600e-10,1.321536182205339249e-01,4.016052480383643444e-03,3.084014270490287660e-05,4.000000000000000000e+00,7.851605267102559904e-03,1.000000000000000036e-10,1.283180654338150206e-01,3.835552584318848400e-03,2.315147477780758964e-05,1.289160615439049248e-04,2.783863241465409761e-04,8.517747953516877427e-04,2.389580728973682722e-03,5.797038681297434284e-03,9.857304272025215613e-03,1.179195767902219832e-02,1.496189398157473857e-02
6.085000000000000000e+02,3.867728472618429166e-03,1.052824022265892594e-08,1.298256527105930702e-01,3.948764578509452589e-03,3.055206523439421589e-05,4.000000000000000000e+00,7.816493051127882188e-03,1.000000000000000036e-10,1.259579242379746389e-01,3.867717944378206395e-03,2.429651090027565031e-05,1.348484114086356139e-04,2.937729119849690211e-04,8.894575219871051971e-04,2.472709850602391058e-03,5.883948090746559528e-03,9.776690504895721792e-03,1.163268395245854563e-02,1.481156989320954118e-02
6.110000000000000000e+02,3.906902585156473047e-03,9.137297643984563035e-09,1.267484599467082196e-01,3.902769186578606241e-03,3.049549513360977023e-05,4.000000000000000000e+00,7.809671771735079288e-03,4.133398577866806423e-06,1.228415573615517509e-01,3.906893447858828840e-03,2.635625606250714873e-05,1.401276703504332390e-04,3.048261915910255001e-04,9.312032530027953853e-04,2.555872976215436878e-03,5.977996141734055226e-03,9.718472563487305996e-03,1.152043633838338403e-02,1.470271929919025888e-02
6.135000000000000000e+02,3.951027956535521982e-03,3.889636656016508514e-09,1.227114233069461907e-01,3.874483309271640596e-03,3.062224282714979873e-05,4.000000000000000000e+00,7.825511265807163011e-03,7.654464726388138587e-05,1.187603953504106635e-01,3.951024066898865816e-03,2.779148648740538193e-05,1.441407615426653667e-04,3.141999819678607895e-04,9.707497803477419624e-04,2.636055198050294909e-03,6.068604326270822871e-03,9.687321778788155965e-03,1.143655830661646083e-02,1.464522824219603031e-02
6.160000000000000000e+02,3.998835282718512726e-03,1.516606066238638307e-08,1.175153405012862723e-01,3.860520913549014745e-03,3.089430534226377461e-05,4.000000000000000000e+00,7.859356196267527905e-03,1.383143691694979811e-04,1.135165052185677648e-01,3.998820116657850199e-03,2.879042824189475896e-05,1.483993049446555323e-04,3.216676765788671318e-04,1.008235746645306033e-03,2.715172475067353583e-03,6.160158697262898241e-03,9.667020904012517749e-03,1.137969426548783927e-02,1.460410430269224076e-02
6.185000000000000000e+02,4.048977988171200727e-03,6.745963642995140576e-09,1.110275698763500268e-01,3.858263778817314256e-03,3.128042213562856188e-05,4.000000000000000000e+00,7.907241766988514983e-03,1.907142093538864713e-04,1.069785918881788200e-01,4.048971242207557997e-03,2.976696299342658072e-05,1.519890353408050415e-04,3.292001321708523122e-04,1.046892650106133211e-03,2.794619484977146906e-03,6.250247112277815958e-03,9.666517073447393471e-03,1.134093899308088495e-02,1.459757324753933362e-02
6.210000000000000000e+02,4.100497274774828581e-03,9.826301921538438215e-09,1.032803167662648264e-01,3.865413864993582239e-03,3.175550224812040911e-05,4.000000000000000000e+00,7.965911139768411253e-03,2.350834097812463420e-04,9.917981949149000387e-02,4.100487448472907130e-03,3.047179856392914874e-05,1.557913815270855996e-04,3.354247585492033416e-04,1.085256595959039868e-03,2.873309686104888287e-03,6.338403695674125343e-03,9.673142655149116406e-03,1.130832465964843984e-02,1.464627661826703280e-02
6.235000000000000000e+02,4.152645462753645246e-03,3.958897160435343391e-08,9.452280084201210297e-02,3.880061722013269671e-03,3.229934330596100794e-05,4.000000000000000000e+00,8.032707184766915351e-03,2.725837407403755748e-04,9.037015537925845166e-02,4.152605873782040831e-03,3.102580256912405539e-05,1.587419363454160826e-04,3.415536016416876154e-04,1.121618807848706340e-03,2.947681782426519147e-03,6.425194799546792880e-03,9.700469952488528780e-03,1.129185795223989174e-02,1.468522942200445325e-02
6.260000000000000000e+02,4.204772251764187473e-03,2.581150537318771894e-08,8.516756457090367272e-02,3.900962801741257591e-03,3.289762046977506686e-05,4.000000000000000000e+00,8.105735053505445931e-03,3.038094500229298819e-04,8.096279231913948438e-02,4.204746440258814305e-03,3.163232826745877982e-05,1.615651572276739301e-04,3.467081881774146108e-04,1.156839113718864187e-03,3.020381872689855644e-03,6.511080703511674950e-03,9.727716871028652817e-03,1.127583008437769117e-02,1.473578642930822857e-02
6.285000000000000000e+02,4.256446192714587878e-03,1.658696630665597075e-08,7.567221408660861071e-02,3.927373618231585345e-03,3.354159772865595527e-05,4.000000000000000000e+00,8.183819810946173223e-03,3.290725744830025334e-04,7.141576789389401936e-02,4.256429605748281338e-03,3.281854912378769713e-05,1.643310604755296228e-04,3.519095853609350384e-04,1.191001913402533205e-03,3.093227313642845679e-03,6.595377984710533090e-03,9.758760217144116927e-03,1.126527925177437002e-02,1.480667076438389913e-02
6.310000000000000000e+02,4.307048524982364825e-03,7.743448231337235427e-09,8.029315641614526156e-02,3.959598424049724959e-03,3.422908667628983027e-05,4.000000000000000000e+00,8.266646949032089783e-03,3.474501009326398659e-04,7.598610789116289066e-02,4.307040781534133243e-03,3.325523286057226804e-05,1.665480796738795055e-04,3.563033713161842145e-04,1.223962532123492718e-03,3.165067315211876273e-03,6.673370533441896207e-03,9.782302890083006963e-03,1.125180712742758493e-02,1.487182449668458459e-02
6.335000000000000000e+02,4.356135354581460242e-03,2.998771856432795591e-09,9.272901357808149836e-02,3.998273021998277436e-03,3.496210238587378128e-05,4.000000000000000000e+00,8.354408376579736811e-03,3.578623325831828059e-04,8.837287822350003985e-02,4.356132355809603542e-03,3.350766750430468800e-05,1.684675282128411948e-04,3.608141854908089021e-04,1.253970733067108403e-03,3.233216525789495838e-03,6.745333872270495475e-03,9.804666503008317366e-03,1.123397037050133558e-02,1.499142202040421035e-02
6.360000000000000000e+02,4.405339007627307076e-03,1.570593607383566805e-08,1.117228806643672523e-01,4.046565352972277506e-03,3.578170292799840292e-05,4.000000000000000000e+00,8.451904360599584581e-03,3.587736546550295696e-04,1.073175416567399426e-01,4.405323301691232811e-03,3.389644921402731978e-05,1.700489663063653640e-04,3.655966424849670712e-04,1.283176844826750896e-03,3.299393917273451930e-03,6.816239559397061637e-03,9.829761537842783559e-03,1.120985992781850168e-02,1.512699005092551022e-02
6.385000000000000000e+02,4.449688507858726681e-03,2.899810697565228975e-08,1.391359148613839913e-01,4.097936462318133369e-03,3.659281106616648331e-05,4.000000000000000000e+00,8.547624970176859183e-03,3.517520455405933125e-04,1.346862263535252568e-01,4.449659509751751132e-03,3.422613166937551045e-05,1.711555854619898796e-04,3.692968519216406230e-04,1.311717285093089332e-03,3.362866041741792260e-03,6.879450029029266465e-03,9.845778059325774670e-03,1.116823502119624299e-02,1.522855208596259231e-02
6.410000000000000000e+02,4.491294228300880646e-03,2.346833917281668881e-08,1.690807628325374234e-01,4.153128615335920093e-03,3.742020114069086542e-05,4.000000000000000000e+00,8.644422843636801607e-03,3.381656129649605533e-04,1.645894686042365385e-01,4.491270759961707611e-03,3.507135342400814147e-05,1.727017702668501796e-04,3.723086511871610653e-04,1.338617341806417867e-03,3.427090497306903814e-03,6.934671882349085180e-03,9.855317755617667985e-03,1.112019496868715471e-02,1.535410104160973843e-02
6.435000000000000000e+02,4.529099629346436048e-03,5.231150718029051785e-11,1.998619219438946271e-01,4.209009152199255470e-03,3.822850149584311035e-05,4.000000000000000000e+00,8.738108781545690651e-03,3.200904771471805785e-04,1.953328223145481823e-01,4.529099577034928492e-03,3.518040662920999103e-05,1.739820063726688743e-04,3.757824879795571135e-04,1.365100102838510444e-03,3.488718631094237226e-03,6.984825354185390280e-03,9.850885880766145977e-03,1.106260260741491648e-02,1.545302117715114699e-02
6.460000000000000000e+02,4.562508727847811377e-03,3.114553118252498657e-09,2.299987207201601158e-01,4.262285661624733504e-03,3.898356495297923752e-05,4.000000000000000000e+00,8.824794389472544881e-03,3.002230662230778724e-04,2.254362119923123131e-01,4.562505613294693362e-03,3.487953667121529639e-05,1.749212267126184605e-04,3.791377051148111968e-04,1.389318492986656552e-03,3.547962520446299329e-03,7.030904338002092607e-03,9.835924297811521333e-03,1.100192825370457407e-02,1.555282203385250327e-02
6.485000000000000000e+02,4.591138300764953557e-03,2.777340789074021524e-08,2.583346176033177732e-01,4.310160992503494701e-03,3.965603867804960161e-05,4.000000000000000000e+00,8.901299293268449125e-03,2.809773082614588566e-04,2.537434793025528101e-01,4.591110527357063209e-03,3.494738606237748343e-05,1.757644180363036727e-04,3.821688370335740216e-04,1.414713569496811423e-03,3.602988840700216151e-03,7.069485229016459794e-03,9.811912299215110045e-03,1.092772820823828192e-02,1.566657541308464144e-02
6.510000000000000000e+02,4.614576985370587650e-03,1.048524549342484152e-10,2.841074571090025369e-01,4.351153898297679262e-03,4.022686100058299517e-05,4.000000000000000000e+00,8.965730883668266912e-03,2.634230870729083879e-04,2.794928801236319371e-01,4.614576880518132806e-03,3.576168824778185756e-05,1.761952890464853715e-04,3.846854542627400073e-04,1.437635279899405778e-03,3.656676624618840354e-03,7.098557077949475130e-03,9.780091965389620112e-03,1.084877885872013829e-02,1.574962060365812586e-02
6.535000000000000000e+02,4.632722143510944156e-03,1.665652439370502861e-08,3.070410538572871939e-01,4.385997978760182263e-03,4.069909272866504239e-05,4.000000000000000000e+00,9.018720122271126419e-03,2.467241647507618929e-04,3.024083317137762350e-01,4.632705486986550027e-03,3.558004663161356369e-05,1.765439518528928449e-04,3.870742916001933742e-04,1.460701142573860066e-03,3.707964960098771977e-03,7.122876297367739147e-03,9.727036302008600088e-03,1.076247933338187607e-02,1.578119826528467939e-02
6.560000000000000000e+02,4.645477033674027395e-03,8.098021087011976524e-09,3.267908746083749150e-01,4.416405136965402545e-03,4.108509120420724244e-05,4.000000000000000000e+00,9.061882170639429940e-03,2.290718967086248503e-04,3.221453975747008980e-01,4.645468935652940362e-03,3.569098610981392798e-05,1.772088190620791617e-04,3.892765544186216125e-04,1.480339358217055198e-03,3.754875817309227641e-03,7.134116764647052515e-03,9.659060155326559469e-03,1.066658837466226938e-02,1.582679525402012552e-02
6.585000000000000000e+02,4.653070492985258988e-03,5.263999467761711648e-09,3.421496659184258271e-01,4.442390519091073998e-03,4.138589853680034133e-05,4.000000000000000000e+00,9.095461012076332119e-03,2.106799738941849895e-04,3.374965954254405820e-01,4.653065228985790898e-03,3.497588369683687378e-05,1.775883103657769507e-04,3.900282929480278693e-04,1.500089128634263854e-03,3.802083889328905595e-03,7.137388261629929245e-03,9.569415486891772946e-03,1.056544276524728695e-02,1.587395986171704493e-02
6.610000000000000000e+02,4.653973392635535680e-03,6.275683768759674132e-09,3.485709701716157571e-01,4.459285484785997268e-03,4.154469537418261358e-05,4.000000000000000000e+00,9.113258877421533816e-03,1.946879078495384122e-04,3.439169967789802440e-01,4.653967116951767020e-03,3.416855386419878979e-05,1.783731902751047624e-04,3.911062075614683440e-04,1.516918766239578210e-03,3.845076846429973209e-03,7.127320147274391823e-03,9.463190548142022887e-03,1.046552523442503997e-02,1.590257584522438566e-02
6.635000000000000000e+02,4.651306273767337809e-03,1.390786447554196312e-09,3.404691766131754949e-01,4.463738485556993131e-03,4.155961131983003663e-05,4.000000000000000000e+00,9.115044759324331808e-03,1.875677882103446784e-04,3.358178703394081310e-01,4.651304882980889996e-03,3.347145311038741847e-05,1.777280778147062200e-04,3.903933047953610973e-04,1.530833752033846761e-03,3.883821965756948345e-03,7.109792759993320208e-03,9.354598937634205080e-03,1.036173258041524908e-02,1.591290039543294399e-02
6.660000000000000000e+02,4.643214425919773951e-03,1.479325637506637539e-08,3.616969344575603484e-01,4.456300142615587587e-03,4.141805116614520941e-05,4.000000000000000000e+00,9.099514568535360670e-03,1.869142833041863641e-04,3.570537200316405979e-01,4.643199632663398864e-03,3.341235363559709481e-05,1.770383919765978488e-04,3.895662860392815519e-04,1.543583384941781857e-03,3.917602203263904903e-03,7.083556209058256350e-03,9.243565921969405796e-03,1.025762504439994491e-02,1.599097535708737458e-02
6.685000000000000000e+02,4.631526642661877233e-03,1.532795621953761823e-08,3.807054830271673351e-01,4.448379151939135454e-03,4.123911612109353779e-05,4.000000000000000000e+00,9.079905794601012686e-03,1.831474907227417792e-04,3.760739563845054700e-01,4.631511314705657849e-03,3.393615373331185573e-05,1.756086869709657121e-04,3.878928814447251306e-04,1.557026054595300269e-03,3.946966622691641842e-03,7.054015476406098016e-03,9.130029757976368746e-03,1.015487282634345602e-02,1.604148540068757803e-02
6.710000000000000000e+02,4.617779611546855498e-03,1.296012911707354026e-08,3.966177711469934253e-01,4.455352972903860002e-03,4.117405865398108189e-05,4.000000000000000000e+00,9.073132584450714633e-03,1.624266386429954953e-04,3.919999915354465680e-01,4.617766651417738039e-03,3.393967737809740833e-05,1.736192953905232048e-04,3.859869571735361242e-04,1.565668512458566995e-03,3.973541219949390871e-03,7.013361817631652562e-03,9.018765947580378514e-03,1.006106623614540750e-02,1.615275027353120160e-02
6.735000000000000000e+02,4.604233041359894786e-03,6.612682702154814586e-09,4.087184021032133074e-01,4.498435958636046693e-03,4.143488797309998779e-05,4.000000000000000000e+00,9.102668999995941479e-03,1.057970827238480932e-04,4.041141690618534343e-01,4.604226428677193027e-03,3.464836461721488382e-05,1.723259448433479303e-04,3.837406911720199899e-04,1.573059041883948265e-03,3.996787455228559618e-03,6.964919471739869361e-03,8.912482017224028844e-03,9.978067203023032600e-03,1.636577711078688463e-02
6.760000000000000000e+02,4.594857364449706459e-03,9.270062634413345302e-09,4.169051329818351803e-01,4.607847784734040754e-03,4.234497540691610533e-05,4.000000000000000000e+00,9.202705149183747213e-03,1.000000000000000036e-10,4.123102756173854799e-01,4.594848094387072278e-03,3.430924800322330398e-05,1.694851364735629271e-04,3.780410912741712938e-04,1.576697451895071661e-03,4.015621626091574886e-03,6.910658084467570170e-03,8.816356088329138294e-03,9.922561717035064885e-03,1.665333101139204741e-02


==> figures/data/3d/gr1_p180_model_equation_subset0_history_size.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,0.000000000000000000e+00,1.000000000000000000e+02,4.000000000000000000e+00,1.000000000000000000e+01,1.000000000000000000e+01,-0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01
-1.960000000000003695e+02,3.000000000000000000e+01,3.000000000000000000e+01,3.000000000000000000e+01,0.000000000000000000e+00,9.000000000000000000e+02,4.000000000000000000e+00,3.000000000000000000e+01,3.000000000000000000e+01,-0.000000000000000000e+00,0.000000000000000000e+00,3.000000000000000000e+01,3.000000000000000000e+01,3.000000000000000000e+01,3.000000000000000000e+01,3.000000000000000000e+01,3.000000000000000000e+01,3.000000000000000000e+01,3.000000000000000000e+01,3.000000000000000000e+01
-1.930000000000003979e+02,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,0.000000000000000000e+00,1.600000000000000000e+03,4.000000000000000000e+00,4.000000000000000000e+01,4.000000000000000000e+01,-0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01
-1.900000000000003979e+02,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,0.000000000000000000e+00,4.900000000000000000e+03,4.000000000000000000e+00,7.000000000000000000e+01,7.000000000000000000e+01,-0.000000000000000000e+00,0.000000000000000000e+00,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01
-1.870000000000003979e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,0.000000000000000000e+00,1.000000000000000000e+04,4.000000000000000000e+00,1.000000000000000000e+02,1.000000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
-1.840000000000003979e+02,1.280000000000000000e+02,1.280000000000000000e+02,1.280000000000000000e+02,0.000000000000000000e+00,1.638400000000000000e+04,4.000000000000000000e+00,1.280000000000000000e+02,1.280000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.280000000000000000e+02,1.280000000000000000e+02,1.280000000000000000e+02,1.280000000000000000e+02,1.280000000000000000e+02,1.280000000000000000e+02,1.280000000000000000e+02,1.280000000000000000e+02,1.280000000000000000e+02
-1.810000000000003979e+02,1.580000000000000000e+02,1.580000000000000000e+02,1.580000000000000000e+02,0.000000000000000000e+00,2.496400000000000000e+04,4.000000000000000000e+00,1.580000000000000000e+02,1.580000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.580000000000000000e+02,1.580000000000000000e+02,1.580000000000000000e+02,1.580000000000000000e+02,1.580000000000000000e+02,1.580000000000000000e+02,1.580000000000000000e+02,1.580000000000000000e+02,1.580000000000000000e+02
-1.780000000000003979e+02,1.860000000000000000e+02,1.860000000000000000e+02,1.860000000000000000e+02,0.000000000000000000e+00,3.459600000000000000e+04,4.000000000000000000e+00,1.860000000000000000e+02,1.860000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.860000000000000000e+02,1.860000000000000000e+02,1.860000000000000000e+02,1.860000000000000000e+02,1.860000000000000000e+02,1.860000000000000000e+02,1.860000000000000000e+02,1.860000000000000000e+02,1.860000000000000000e+02
-1.750000000000003979e+02,2.140000000000000000e+02,2.140000000000000000e+02,2.140000000000000000e+02,0.000000000000000000e+00,4.579600000000000000e+04,4.000000000000000000e+00,2.140000000000000000e+02,2.140000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,2.140000000000000000e+02,2.140000000000000000e+02,2.140000000000000000e+02,2.140000000000000000e+02,2.140000000000000000e+02,2.140000000000000000e+02,2.140000000000000000e+02,2.140000000000000000e+02,2.140000000000000000e+02
-1.720000000000003979e+02,2.340000000000000000e+02,2.340000000000000000e+02,2.340000000000000000e+02,0.000000000000000000e+00,5.475600000000000000e+04,4.000000000000000000e+00,2.340000000000000000e+02,2.340000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,2.340000000000000000e+02,2.340000000000000000e+02,2.340000000000000000e+02,2.340000000000000000e+02,2.340000000000000000e+02,2.340000000000000000e+02,2.340000000000000000e+02,2.340000000000000000e+02,2.340000000000000000e+02
-1.690000000000003979e+02,2.540000000000000000e+02,2.540000000000000000e+02,2.540000000000000000e+02,0.000000000000000000e+00,6.451600000000000000e+04,4.000000000000000000e+00,2.540000000000000000e+02,2.540000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,2.540000000000000000e+02,2.540000000000000000e+02,2.540000000000000000e+02,2.540000000000000000e+02,2.540000000000000000e+02,2.540000000000000000e+02,2.540000000000000000e+02,2.540000000000000000e+02,2.540000000000000000e+02
-1.660000000000003979e+02,2.820000000000000000e+02,2.820000000000000000e+02,2.820000000000000000e+02,0.000000000000000000e+00,7.952400000000000000e+04,4.000000000000000000e+00,2.820000000000000000e+02,2.820000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,2.820000000000000000e+02,2.820000000000000000e+02,2.820000000000000000e+02,2.820000000000000000e+02,2.820000000000000000e+02,2.820000000000000000e+02,2.820000000000000000e+02,2.820000000000000000e+02,2.820000000000000000e+02
-1.630000000000003979e+02,3.020000000000000000e+02,3.020000000000000000e+02,3.020000000000000000e+02,0.000000000000000000e+00,9.120400000000000000e+04,4.000000000000000000e+00,3.020000000000000000e+02,3.020000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.020000000000000000e+02,3.020000000000000000e+02,3.020000000000000000e+02,3.020000000000000000e+02,3.020000000000000000e+02,3.020000000000000000e+02,3.020000000000000000e+02,3.020000000000000000e+02,3.020000000000000000e+02
-1.600000000000003979e+02,3.220000000000000000e+02,3.220000000000000000e+02,3.220000000000000000e+02,0.000000000000000000e+00,1.036840000000000000e+05,4.000000000000000000e+00,3.220000000000000000e+02,3.220000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.220000000000000000e+02,3.220000000000000000e+02,3.220000000000000000e+02,3.220000000000000000e+02,3.220000000000000000e+02,3.220000000000000000e+02,3.220000000000000000e+02,3.220000000000000000e+02,3.220000000000000000e+02
-1.569999999999999716e+02,3.420000000000000000e+02,3.420000000000000000e+02,3.420000000000000000e+02,0.000000000000000000e+00,1.169640000000000000e+05,4.000000000000000000e+00,3.420000000000000000e+02,3.420000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.420000000000000000e+02,3.420000000000000000e+02,3.420000000000000000e+02,3.420000000000000000e+02,3.420000000000000000e+02,3.420000000000000000e+02,3.420000000000000000e+02,3.420000000000000000e+02,3.420000000000000000e+02
-1.539999999999999716e+02,3.620000000000000000e+02,3.620000000000000000e+02,3.620000000000000000e+02,0.000000000000000000e+00,1.310440000000000000e+05,4.000000000000000000e+00,3.620000000000000000e+02,3.620000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.620000000000000000e+02,3.620000000000000000e+02,3.620000000000000000e+02,3.620000000000000000e+02,3.620000000000000000e+02,3.620000000000000000e+02,3.620000000000000000e+02,3.620000000000000000e+02,3.620000000000000000e+02
-1.509999999999999716e+02,3.800000000000000000e+02,3.800000000000000000e+02,3.800000000000000000e+02,0.000000000000000000e+00,1.444000000000000000e+05,4.000000000000000000e+00,3.800000000000000000e+02,3.800000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.800000000000000000e+02,3.800000000000000000e+02,3.800000000000000000e+02,3.800000000000000000e+02,3.800000000000000000e+02,3.800000000000000000e+02,3.800000000000000000e+02,3.800000000000000000e+02,3.800000000000000000e+02
-1.479999999999999716e+02,3.980000000000000000e+02,3.980000000000000000e+02,3.980000000000000000e+02,0.000000000000000000e+00,1.584040000000000000e+05,4.000000000000000000e+00,3.980000000000000000e+02,3.980000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.980000000000000000e+02,3.980000000000000000e+02,3.980000000000000000e+02,3.980000000000000000e+02,3.980000000000000000e+02,3.980000000000000000e+02,3.980000000000000000e+02,3.980000000000000000e+02,3.980000000000000000e+02
-1.449999999999999716e+02,4.160000000000000000e+02,4.160000000000000000e+02,4.160000000000000000e+02,0.000000000000000000e+00,1.730560000000000000e+05,4.000000000000000000e+00,4.160000000000000000e+02,4.160000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.160000000000000000e+02,4.160000000000000000e+02,4.160000000000000000e+02,4.160000000000000000e+02,4.160000000000000000e+02,4.160000000000000000e+02,4.160000000000000000e+02,4.160000000000000000e+02,4.160000000000000000e+02
-1.419999999999999716e+02,4.360000000000000000e+02,4.360000000000000000e+02,4.360000000000000000e+02,0.000000000000000000e+00,1.900960000000000000e+05,4.000000000000000000e+00,4.360000000000000000e+02,4.360000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.360000000000000000e+02,4.360000000000000000e+02,4.360000000000000000e+02,4.360000000000000000e+02,4.360000000000000000e+02,4.360000000000000000e+02,4.360000000000000000e+02,4.360000000000000000e+02,4.360000000000000000e+02
-1.389999999999999716e+02,4.520000000000000000e+02,4.520000000000000000e+02,4.520000000000000000e+02,0.000000000000000000e+00,2.043040000000000000e+05,4.000000000000000000e+00,4.520000000000000000e+02,4.520000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.520000000000000000e+02,4.520000000000000000e+02,4.520000000000000000e+02,4.520000000000000000e+02,4.520000000000000000e+02,4.520000000000000000e+02,4.520000000000000000e+02,4.520000000000000000e+02,4.520000000000000000e+02
-1.359999999999999716e+02,4.640000000000000000e+02,4.640000000000000000e+02,4.640000000000000000e+02,0.000000000000000000e+00,2.152960000000000000e+05,4.000000000000000000e+00,4.640000000000000000e+02,4.640000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.640000000000000000e+02,4.640000000000000000e+02,4.640000000000000000e+02,4.640000000000000000e+02,4.640000000000000000e+02,4.640000000000000000e+02,4.640000000000000000e+02,4.640000000000000000e+02,4.640000000000000000e+02
-1.329999999999999716e+02,4.820000000000000000e+02,4.820000000000000000e+02,4.820000000000000000e+02,0.000000000000000000e+00,2.323240000000000000e+05,4.000000000000000000e+00,4.820000000000000000e+02,4.820000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.820000000000000000e+02,4.820000000000000000e+02,4.820000000000000000e+02,4.820000000000000000e+02,4.820000000000000000e+02,4.820000000000000000e+02,4.820000000000000000e+02,4.820000000000000000e+02,4.820000000000000000e+02
-1.299999999999999716e+02,5.000000000000000000e+02,5.000000000000000000e+02,5.000000000000000000e+02,0.000000000000000000e+00,2.500000000000000000e+05,4.000000000000000000e+00,5.000000000000000000e+02,5.000000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e+02,5.000000000000000000e+02,5.000000000000000000e+02,5.000000000000000000e+02,5.000000000000000000e+02,5.000000000000000000e+02,5.000000000000000000e+02,5.000000000000000000e+02,5.000000000000000000e+02
-1.269999999999999716e+02,5.180000000000000000e+02,5.180000000000000000e+02,5.180000000000000000e+02,0.000000000000000000e+00,2.683240000000000000e+05,4.000000000000000000e+00,5.180000000000000000e+02,5.180000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.180000000000000000e+02,5.180000000000000000e+02,5.180000000000000000e+02,5.180000000000000000e+02,5.180000000000000000e+02,5.180000000000000000e+02,5.180000000000000000e+02,5.180000000000000000e+02,5.180000000000000000e+02
-1.239999999999999716e+02,5.360000000000000000e+02,5.360000000000000000e+02,5.360000000000000000e+02,0.000000000000000000e+00,2.872960000000000000e+05,4.000000000000000000e+00,5.360000000000000000e+02,5.360000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.360000000000000000e+02,5.360000000000000000e+02,5.360000000000000000e+02,5.360000000000000000e+02,5.360000000000000000e+02,5.360000000000000000e+02,5.360000000000000000e+02,5.360000000000000000e+02,5.360000000000000000e+02
-1.209999999999999716e+02,5.540000000000000000e+02,5.540000000000000000e+02,5.540000000000000000e+02,0.000000000000000000e+00,3.069160000000000000e+05,4.000000000000000000e+00,5.540000000000000000e+02,5.540000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.540000000000000000e+02,5.540000000000000000e+02,5.540000000000000000e+02,5.540000000000000000e+02,5.540000000000000000e+02,5.540000000000000000e+02,5.540000000000000000e+02,5.540000000000000000e+02,5.540000000000000000e+02
-1.179999999999999716e+02,5.560000000000000000e+02,5.560000000000000000e+02,5.560000000000000000e+02,0.000000000000000000e+00,3.091360000000000000e+05,4.000000000000000000e+00,5.560000000000000000e+02,5.560000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.560000000000000000e+02,5.560000000000000000e+02,5.560000000000000000e+02,5.560000000000000000e+02,5.560000000000000000e+02,5.560000000000000000e+02,5.560000000000000000e+02,5.560000000000000000e+02,5.560000000000000000e+02
-1.149999999999999716e+02,5.640000000000000000e+02,5.640000000000000000e+02,5.640000000000000000e+02,0.000000000000000000e+00,3.180960000000000000e+05,4.000000000000000000e+00,5.640000000000000000e+02,5.640000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.640000000000000000e+02,5.640000000000000000e+02,5.640000000000000000e+02,5.640000000000000000e+02,5.640000000000000000e+02,5.640000000000000000e+02,5.640000000000000000e+02,5.640000000000000000e+02,5.640000000000000000e+02
-1.119999999999999716e+02,5.820000000000000000e+02,5.820000000000000000e+02,5.820000000000000000e+02,0.000000000000000000e+00,3.387240000000000000e+05,4.000000000000000000e+00,5.820000000000000000e+02,5.820000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.820000000000000000e+02,5.820000000000000000e+02,5.820000000000000000e+02,5.820000000000000000e+02,5.820000000000000000e+02,5.820000000000000000e+02,5.820000000000000000e+02,5.820000000000000000e+02,5.820000000000000000e+02
-1.089999999999999716e+02,5.920000000000000000e+02,5.920000000000000000e+02,5.920000000000000000e+02,0.000000000000000000e+00,3.504640000000000000e+05,4.000000000000000000e+00,5.920000000000000000e+02,5.920000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.920000000000000000e+02,5.920000000000000000e+02,5.920000000000000000e+02,5.920000000000000000e+02,5.920000000000000000e+02,5.920000000000000000e+02,5.920000000000000000e+02,5.920000000000000000e+02,5.920000000000000000e+02
-1.059999999999999716e+02,6.000000000000000000e+02,6.000000000000000000e+02,6.000000000000000000e+02,0.000000000000000000e+00,3.600000000000000000e+05,4.000000000000000000e+00,6.000000000000000000e+02,6.000000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.000000000000000000e+02,6.000000000000000000e+02,6.000000000000000000e+02,6.000000000000000000e+02,6.000000000000000000e+02,6.000000000000000000e+02,6.000000000000000000e+02,6.000000000000000000e+02,6.000000000000000000e+02
-1.029999999999999716e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,0.000000000000000000e+00,3.721000000000000000e+05,4.000000000000000000e+00,6.100000000000000000e+02,6.100000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02
-9.999999999999997158e+01,6.200000000000000000e+02,6.200000000000000000e+02,6.200000000000000000e+02,0.000000000000000000e+00,3.844000000000000000e+05,4.000000000000000000e+00,6.200000000000000000e+02,6.200000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.200000000000000000e+02,6.200000000000000000e+02,6.200000000000000000e+02,6.200000000000000000e+02,6.200000000000000000e+02,6.200000000000000000e+02,6.200000000000000000e+02,6.200000000000000000e+02,6.200000000000000000e+02
-9.699999999999997158e+01,6.360000000000000000e+02,6.360000000000000000e+02,6.360000000000000000e+02,0.000000000000000000e+00,4.044960000000000000e+05,4.000000000000000000e+00,6.360000000000000000e+02,6.360000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.360000000000000000e+02,6.360000000000000000e+02,6.360000000000000000e+02,6.360000000000000000e+02,6.360000000000000000e+02,6.360000000000000000e+02,6.360000000000000000e+02,6.360000000000000000e+02,6.360000000000000000e+02
-9.399999999999997158e+01,6.380000000000000000e+02,6.380000000000000000e+02,6.380000000000000000e+02,0.000000000000000000e+00,4.070440000000000000e+05,4.000000000000000000e+00,6.380000000000000000e+02,6.380000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.380000000000000000e+02,6.380000000000000000e+02,6.380000000000000000e+02,6.380000000000000000e+02,6.380000000000000000e+02,6.380000000000000000e+02,6.380000000000000000e+02,6.380000000000000000e+02,6.380000000000000000e+02
-9.099999999999997158e+01,6.480000000000000000e+02,6.480000000000000000e+02,6.480000000000000000e+02,0.000000000000000000e+00,4.199040000000000000e+05,4.000000000000000000e+00,6.480000000000000000e+02,6.480000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.480000000000000000e+02,6.480000000000000000e+02,6.480000000000000000e+02,6.480000000000000000e+02,6.480000000000000000e+02,6.480000000000000000e+02,6.480000000000000000e+02,6.480000000000000000e+02,6.480000000000000000e+02
-8.799999999999997158e+01,6.640000000000000000e+02,6.640000000000000000e+02,6.640000000000000000e+02,0.000000000000000000e+00,4.408960000000000000e+05,4.000000000000000000e+00,6.640000000000000000e+02,6.640000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.640000000000000000e+02,6.640000000000000000e+02,6.640000000000000000e+02,6.640000000000000000e+02,6.640000000000000000e+02,6.640000000000000000e+02,6.640000000000000000e+02,6.640000000000000000e+02,6.640000000000000000e+02
-8.499999999999997158e+01,6.660000000000000000e+02,6.660000000000000000e+02,6.660000000000000000e+02,0.000000000000000000e+00,4.435560000000000000e+05,4.000000000000000000e+00,6.660000000000000000e+02,6.660000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.660000000000000000e+02,6.660000000000000000e+02,6.660000000000000000e+02,6.660000000000000000e+02,6.660000000000000000e+02,6.660000000000000000e+02,6.660000000000000000e+02,6.660000000000000000e+02,6.660000000000000000e+02
-8.199999999999997158e+01,6.760000000000000000e+02,6.760000000000000000e+02,6.760000000000000000e+02,0.000000000000000000e+00,4.569760000000000000e+05,4.000000000000000000e+00,6.760000000000000000e+02,6.760000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.760000000000000000e+02,6.760000000000000000e+02,6.760000000000000000e+02,6.760000000000000000e+02,6.760000000000000000e+02,6.760000000000000000e+02,6.760000000000000000e+02,6.760000000000000000e+02,6.760000000000000000e+02
-7.899999999999997158e+01,6.900000000000000000e+02,6.900000000000000000e+02,6.900000000000000000e+02,0.000000000000000000e+00,4.761000000000000000e+05,4.000000000000000000e+00,6.900000000000000000e+02,6.900000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.900000000000000000e+02,6.900000000000000000e+02,6.900000000000000000e+02,6.900000000000000000e+02,6.900000000000000000e+02,6.900000000000000000e+02,6.900000000000000000e+02,6.900000000000000000e+02,6.900000000000000000e+02
-7.599999999999997158e+01,6.920000000000000000e+02,6.920000000000000000e+02,6.920000000000000000e+02,0.000000000000000000e+00,4.788640000000000000e+05,4.000000000000000000e+00,6.920000000000000000e+02,6.920000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.920000000000000000e+02,6.920000000000000000e+02,6.920000000000000000e+02,6.920000000000000000e+02,6.920000000000000000e+02,6.920000000000000000e+02,6.920000000000000000e+02,6.920000000000000000e+02,6.920000000000000000e+02
-7.299999999999997158e+01,7.020000000000000000e+02,7.020000000000000000e+02,7.020000000000000000e+02,0.000000000000000000e+00,4.928040000000000000e+05,4.000000000000000000e+00,7.020000000000000000e+02,7.020000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.020000000000000000e+02,7.020000000000000000e+02,7.020000000000000000e+02,7.020000000000000000e+02,7.020000000000000000e+02,7.020000000000000000e+02,7.020000000000000000e+02,7.020000000000000000e+02,7.020000000000000000e+02
-6.999999999999997158e+01,7.180000000000000000e+02,7.180000000000000000e+02,7.180000000000000000e+02,0.000000000000000000e+00,5.155240000000000000e+05,4.000000000000000000e+00,7.180000000000000000e+02,7.180000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.180000000000000000e+02,7.180000000000000000e+02,7.180000000000000000e+02,7.180000000000000000e+02,7.180000000000000000e+02,7.180000000000000000e+02,7.180000000000000000e+02,7.180000000000000000e+02,7.180000000000000000e+02
-6.699999999999997158e+01,7.100000000000000000e+02,7.100000000000000000e+02,7.100000000000000000e+02,0.000000000000000000e+00,5.041000000000000000e+05,4.000000000000000000e+00,7.100000000000000000e+02,7.100000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.100000000000000000e+02,7.100000000000000000e+02,7.100000000000000000e+02,7.100000000000000000e+02,7.100000000000000000e+02,7.100000000000000000e+02,7.100000000000000000e+02,7.100000000000000000e+02,7.100000000000000000e+02
-6.399999999999997158e+01,7.200000000000000000e+02,7.200000000000000000e+02,7.200000000000000000e+02,0.000000000000000000e+00,5.184000000000000000e+05,4.000000000000000000e+00,7.200000000000000000e+02,7.200000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.200000000000000000e+02,7.200000000000000000e+02,7.200000000000000000e+02,7.200000000000000000e+02,7.200000000000000000e+02,7.200000000000000000e+02,7.200000000000000000e+02,7.200000000000000000e+02,7.200000000000000000e+02
-6.099999999999997158e+01,7.360000000000000000e+02,7.360000000000000000e+02,7.360000000000000000e+02,0.000000000000000000e+00,5.416960000000000000e+05,4.000000000000000000e+00,7.360000000000000000e+02,7.360000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.360000000000000000e+02,7.360000000000000000e+02,7.360000000000000000e+02,7.360000000000000000e+02,7.360000000000000000e+02,7.360000000000000000e+02,7.360000000000000000e+02,7.360000000000000000e+02,7.360000000000000000e+02
-5.799999999999997158e+01,7.280000000000000000e+02,7.280000000000000000e+02,7.280000000000000000e+02,0.000000000000000000e+00,5.299840000000000000e+05,4.000000000000000000e+00,7.280000000000000000e+02,7.280000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.280000000000000000e+02,7.280000000000000000e+02,7.280000000000000000e+02,7.280000000000000000e+02,7.280000000000000000e+02,7.280000000000000000e+02,7.280000000000000000e+02,7.280000000000000000e+02,7.280000000000000000e+02
-5.499999999999997158e+01,7.380000000000000000e+02,7.380000000000000000e+02,7.380000000000000000e+02,0.000000000000000000e+00,5.446440000000000000e+05,4.000000000000000000e+00,7.380000000000000000e+02,7.380000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.380000000000000000e+02,7.380000000000000000e+02,7.380000000000000000e+02,7.380000000000000000e+02,7.380000000000000000e+02,7.380000000000000000e+02,7.380000000000000000e+02,7.380000000000000000e+02,7.380000000000000000e+02
-5.199999999999997158e+01,7.540000000000000000e+02,7.540000000000000000e+02,7.540000000000000000e+02,0.000000000000000000e+00,5.685160000000000000e+05,4.000000000000000000e+00,7.540000000000000000e+02,7.540000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.540000000000000000e+02,7.540000000000000000e+02,7.540000000000000000e+02,7.540000000000000000e+02,7.540000000000000000e+02,7.540000000000000000e+02,7.540000000000000000e+02,7.540000000000000000e+02,7.540000000000000000e+02
-4.899999999999997158e+01,7.480000000000000000e+02,7.480000000000000000e+02,7.480000000000000000e+02,0.000000000000000000e+00,5.595040000000000000e+05,4.000000000000000000e+00,7.480000000000000000e+02,7.480000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.480000000000000000e+02,7.480000000000000000e+02,7.480000000000000000e+02,7.480000000000000000e+02,7.480000000000000000e+02,7.480000000000000000e+02,7.480000000000000000e+02,7.480000000000000000e+02,7.480000000000000000e+02
-4.599999999999997158e+01,7.580000000000000000e+02,7.580000000000000000e+02,7.580000000000000000e+02,0.000000000000000000e+00,5.745640000000000000e+05,4.000000000000000000e+00,7.580000000000000000e+02,7.580000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.580000000000000000e+02,7.580000000000000000e+02,7.580000000000000000e+02,7.580000000000000000e+02,7.580000000000000000e+02,7.580000000000000000e+02,7.580000000000000000e+02,7.580000000000000000e+02,7.580000000000000000e+02
-4.299999999999997158e+01,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,0.000000000000000000e+00,5.959840000000000000e+05,4.000000000000000000e+00,7.720000000000000000e+02,7.720000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02
-3.999999999999997158e+01,7.640000000000000000e+02,7.640000000000000000e+02,7.640000000000000000e+02,0.000000000000000000e+00,5.836960000000000000e+05,4.000000000000000000e+00,7.640000000000000000e+02,7.640000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.640000000000000000e+02,7.640000000000000000e+02,7.640000000000000000e+02,7.640000000000000000e+02,7.640000000000000000e+02,7.640000000000000000e+02,7.640000000000000000e+02,7.640000000000000000e+02,7.640000000000000000e+02
-3.699999999999997158e+01,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,0.000000000000000000e+00,5.959840000000000000e+05,4.000000000000000000e+00,7.720000000000000000e+02,7.720000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02,7.720000000000000000e+02
-3.399999999999997158e+01,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,0.000000000000000000e+00,6.209440000000000000e+05,4.000000000000000000e+00,7.880000000000000000e+02,7.880000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02
-3.099999999999997158e+01,7.840000000000000000e+02,7.840000000000000000e+02,7.840000000000000000e+02,0.000000000000000000e+00,6.146560000000000000e+05,4.000000000000000000e+00,7.840000000000000000e+02,7.840000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.840000000000000000e+02,7.840000000000000000e+02,7.840000000000000000e+02,7.840000000000000000e+02,7.840000000000000000e+02,7.840000000000000000e+02,7.840000000000000000e+02,7.840000000000000000e+02,7.840000000000000000e+02
-2.799999999999997158e+01,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,0.000000000000000000e+00,6.209440000000000000e+05,4.000000000000000000e+00,7.880000000000000000e+02,7.880000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02,7.880000000000000000e+02
-2.499999999999997158e+01,7.980000000000000000e+02,7.980000000000000000e+02,7.980000000000000000e+02,0.000000000000000000e+00,6.368040000000000000e+05,4.000000000000000000e+00,7.980000000000000000e+02,7.980000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.980000000000000000e+02,7.980000000000000000e+02,7.980000000000000000e+02,7.980000000000000000e+02,7.980000000000000000e+02,7.980000000000000000e+02,7.980000000000000000e+02,7.980000000000000000e+02,7.980000000000000000e+02
-2.199999999999997158e+01,8.000000000000000000e+02,8.000000000000000000e+02,8.000000000000000000e+02,0.000000000000000000e+00,6.400000000000000000e+05,4.000000000000000000e+00,8.000000000000000000e+02,8.000000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+02,8.000000000000000000e+02,8.000000000000000000e+02,8.000000000000000000e+02,8.000000000000000000e+02,8.000000000000000000e+02,8.000000000000000000e+02,8.000000000000000000e+02,8.000000000000000000e+02
-1.899999999999997158e+01,8.080000000000000000e+02,8.080000000000000000e+02,8.080000000000000000e+02,0.000000000000000000e+00,6.528640000000000000e+05,4.000000000000000000e+00,8.080000000000000000e+02,8.080000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.080000000000000000e+02,8.080000000000000000e+02,8.080000000000000000e+02,8.080000000000000000e+02,8.080000000000000000e+02,8.080000000000000000e+02,8.080000000000000000e+02,8.080000000000000000e+02,8.080000000000000000e+02
-1.599999999999997158e+01,8.020000000000000000e+02,8.020000000000000000e+02,8.020000000000000000e+02,0.000000000000000000e+00,6.432040000000000000e+05,4.000000000000000000e+00,8.020000000000000000e+02,8.020000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.020000000000000000e+02,8.020000000000000000e+02,8.020000000000000000e+02,8.020000000000000000e+02,8.020000000000000000e+02,8.020000000000000000e+02,8.020000000000000000e+02,8.020000000000000000e+02,8.020000000000000000e+02
-1.299999999999997158e+01,8.100000000000000000e+02,8.100000000000000000e+02,8.100000000000000000e+02,0.000000000000000000e+00,6.561000000000000000e+05,4.000000000000000000e+00,8.100000000000000000e+02,8.100000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.100000000000000000e+02,8.100000000000000000e+02,8.100000000000000000e+02,8.100000000000000000e+02,8.100000000000000000e+02,8.100000000000000000e+02,8.100000000000000000e+02,8.100000000000000000e+02,8.100000000000000000e+02
-9.999999999999971578e+00,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,0.000000000000000000e+00,6.691240000000000000e+05,4.000000000000000000e+00,8.180000000000000000e+02,8.180000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02
-6.999999999999971578e+00,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,0.000000000000000000e+00,6.691240000000000000e+05,4.000000000000000000e+00,8.180000000000000000e+02,8.180000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02
-3.999999999999971578e+00,8.260000000000000000e+02,8.260000000000000000e+02,8.260000000000000000e+02,0.000000000000000000e+00,6.822760000000000000e+05,4.000000000000000000e+00,8.260000000000000000e+02,8.260000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.260000000000000000e+02,8.260000000000000000e+02,8.260000000000000000e+02,8.260000000000000000e+02,8.260000000000000000e+02,8.260000000000000000e+02,8.260000000000000000e+02,8.260000000000000000e+02,8.260000000000000000e+02
-1.000000000000000000e+00,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,0.000000000000000000e+00,6.691240000000000000e+05,4.000000000000000000e+00,8.180000000000000000e+02,8.180000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02,8.180000000000000000e+02
2.000000000000000000e+00,8.389999554975374849e+02,8.380000000000000000e+02,8.390000000000000000e+02,6.670868159424540346e-03,7.039209253693704959e+05,4.000000000000000000e+00,8.390066263656968886e+02,8.389932846293780813e+02,4.450246251508360729e-05,9.999554975374849164e-01,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02
5.000000000000000000e+00,8.309997774876876520e+02,8.260000000000000000e+02,8.310000000000000000e+02,3.335434079712269739e-02,6.905606312970984727e+05,4.000000000000000000e+00,8.310331318284847839e+02,8.309664231468905200e+02,2.225123123480443610e-04,4.999777487687651956e+00,8.310000000000000000e+02,8.310000000000000000e+02,8.310000000000000000e+02,8.310000000000000000e+02,8.310000000000000000e+02,8.310000000000000000e+02,8.310000000000000000e+02,8.310000000000000000e+02,8.310000000000000000e+02
8.000000000000000000e+00,8.469994214679878723e+02,8.340000000000000000e+02,8.470000000000000000e+02,8.672128607251899934e-02,7.174080274876876501e+05,4.000000000000000000e+00,8.470861427540603472e+02,8.469127001819153975e+02,5.785320121276527061e-04,1.299942146798787235e+01,8.470000000000000000e+02,8.470000000000000000e+02,8.470000000000000000e+02,8.470000000000000000e+02,8.470000000000000000e+02,8.470000000000000000e+02,8.470000000000000000e+02,8.470000000000000000e+02,8.470000000000000000e+02
1.100000000000000000e+01,8.389993324630629559e+02,8.240000000000000000e+02,8.390000000000000000e+02,1.000630223913681061e-01,7.039198898860736517e+05,4.000000000000000000e+00,8.390993954854543517e+02,8.388992694406715600e+02,6.675369370441330830e-04,1.499933246306295587e+01,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02,8.390000000000000000e+02
1.400000000000000000e+01,8.429990654482880927e+02,8.220000000000000000e+02,8.430000000000000000e+02,1.400882313479153429e-01,7.106474439713997999e+05,4.000000000000000000e+00,8.431391536796360242e+02,8.428589772169401613e+02,9.345517119072610512e-04,2.099906544828809274e+01,8.430000000000000000e+02,8.430000000000000000e+02,8.430000000000000000e+02,8.430000000000000000e+02,8.430000000000000000e+02,8.430000000000000000e+02,8.430000000000000000e+02,8.430000000000000000e+02,8.430000000000000000e+02
1.700000000000000000e+01,8.549987094285884268e+02,8.260000000000000000e+02,8.550000000000000000e+02,1.934551766233115200e-01,7.310228305494571105e+05,4.000000000000000000e+00,8.551921646052117012e+02,8.548052542519651524e+02,1.290571411573182559e-03,2.899870942858842682e+01,8.550000000000000000e+02,8.550000000000000000e+02,8.550000000000000000e+02,8.550000000000000000e+02,8.550000000000000000e+02,8.550000000000000000e+02,8.550000000000000000e+02,8.550000000000000000e+02,8.550000000000000000e+02
2.000000000000000000e+01,8.569984424138135637e+02,8.220000000000000000e+02,8.570000000000000000e+02,2.334803855798588401e-01,7.344463848127929959e+05,4.000000000000000000e+00,8.572319227993933737e+02,8.567649620282337537e+02,1.557586186436310527e-03,3.499844241381356369e+01,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02
2.300000000000000000e+01,8.569983534088886472e+02,8.200000000000000000e+02,8.570000000000000000e+02,2.468221218987080023e-01,7.344462386667062528e+05,4.000000000000000000e+00,8.572451755307873782e+02,8.567515312869899162e+02,1.646591111352790904e-03,3.699835340888864721e+01,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02,8.570000000000000000e+02
2.600000000000000000e+01,8.649979973891888676e+02,8.200000000000000000e+02,8.650000000000000000e+02,3.001890671741043182e-01,7.482216256007832708e+05,4.000000000000000000e+00,8.652981864563629415e+02,8.646978083220147937e+02,2.002610811132399249e-03,4.499799738918886760e+01,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02
2.900000000000000000e+01,8.649978193793390346e+02,8.160000000000000000e+02,8.650000000000000000e+02,3.268725398118026426e-01,7.482213343766687904e+05,4.000000000000000000e+00,8.653246919191508368e+02,8.646709468395272324e+02,2.180620660965360003e-03,4.899781937933903464e+01,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02,8.650000000000000000e+02
3.200000000000000000e+01,8.589972853497893084e+02,7.980000000000000000e+02,8.590000000000000000e+02,4.069229577248969498e-01,7.378765018246009713e+05,4.000000000000000000e+00,8.594042083075141818e+02,8.585903623920644350e+02,2.714650210691615939e-03,6.099728534978930838e+01,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02
3.500000000000000000e+01,8.589971963448643919e+02,7.960000000000000000e+02,8.590000000000000000e+02,4.202646940437458900e-01,7.378763599507506005e+05,4.000000000000000000e+00,8.594174610389081863e+02,8.585769316508205975e+02,2.803655135608096316e-03,6.299719634486439190e+01,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02,8.590000000000000000e+02
3.800000000000000000e+01,8.749969293300896425e+02,8.060000000000000000e+02,8.750000000000000000e+02,4.602899030002932101e-01,7.656198382038805867e+05,4.000000000000000000e+00,8.754572192330899725e+02,8.745366394270893124e+02,3.070669910357537447e-03,6.899692933008964246e+01,8.750000000000000000e+02,8.750000000000000000e+02,8.750000000000000000e+02,8.750000000000000000e+02,8.750000000000000000e+02,8.750000000000000000e+02,8.750000000000000000e+02,8.750000000000000000e+02,8.750000000000000000e+02
4.100000000000000000e+01,8.689966623153147793e+02,7.940000000000000000e+02,8.690000000000000000e+02,5.003151119568404193e-01,7.551554494303684914e+05,4.000000000000000000e+00,8.694969774272716450e+02,8.684963472033579137e+02,3.337684685220665415e-03,7.499666231531477933e+01,8.690000000000000000e+02,8.690000000000000000e+02,8.690000000000000000e+02,8.690000000000000000e+02,8.690000000000000000e+02,8.690000000000000000e+02,8.690000000000000000e+02,8.690000000000000000e+02,8.690000000000000000e+02
4.400000000000000000e+01,8.769963953005399162e+02,7.960000000000000000e+02,8.770000000000000000e+02,5.403403209133875729e-01,7.691229693378033116e+05,4.000000000000000000e+00,8.775367356214533174e+02,8.764560549796265150e+02,3.604699460083793383e-03,8.099639530053991621e+01,8.770000000000000000e+02,8.770000000000000000e+02,8.770000000000000000e+02,8.770000000000000000e+02,8.770000000000000000e+02,8.770000000000000000e+02,8.770000000000000000e+02,8.770000000000000000e+02,8.770000000000000000e+02
4.700000000000000000e+01,8.869963062956149997e+02,8.040000000000000000e+02,8.870000000000000000e+02,5.536820572322365130e-01,7.867627539458849933e+05,4.000000000000000000e+00,8.875499883528472083e+02,8.864426242383827912e+02,3.693704385000273760e-03,8.299630629561499973e+01,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02
5.000000000000000000e+01,8.789958612709903036e+02,7.860000000000000000e+02,8.790000000000000000e+02,6.203907388264816580e-01,7.726341090161988977e+05,4.000000000000000000e+00,8.796162520098167761e+02,8.783754705321638312e+02,4.138729009696362482e-03,9.299586127099030364e+01,8.790000000000000000e+02,8.790000000000000000e+02,8.790000000000000000e+02,8.790000000000000000e+02,8.790000000000000000e+02,8.790000000000000000e+02,8.790000000000000000e+02,8.790000000000000000e+02,8.790000000000000000e+02
5.300000000000000000e+01,8.849956832611404707e+02,7.880000000000000000e+02,8.850000000000000000e+02,6.470742114641803155e-01,7.832177780958879739e+05,4.000000000000000000e+00,8.856427574726046714e+02,8.843486090496762699e+02,4.316738859529323236e-03,9.699568326114047068e+01,8.850000000000000000e+02,8.850000000000000000e+02,8.850000000000000000e+02,8.850000000000000000e+02,8.850000000000000000e+02,8.850000000000000000e+02,8.850000000000000000e+02,8.850000000000000000e+02,8.850000000000000000e+02
5.600000000000000000e+01,8.869955052512905240e+02,7.860000000000000000e+02,8.870000000000000000e+02,6.737576841018784179e-01,7.867614802854091395e+05,4.000000000000000000e+00,8.876692629353924531e+02,8.863217475671885950e+02,4.494748709475970827e-03,1.009955052512905240e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02
5.900000000000000000e+01,8.929955052512905240e+02,7.920000000000000000e+02,8.930000000000000000e+02,6.737576841018784179e-01,7.974414263484246330e+05,4.000000000000000000e+00,8.936692629353924531e+02,8.923217475671885950e+02,4.494748709475970827e-03,1.009955052512905240e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02
6.200000000000000000e+01,8.869954162463656075e+02,7.840000000000000000e+02,8.870000000000000000e+02,6.870994204207275802e-01,7.867613405476770131e+05,4.000000000000000000e+00,8.876825156667863439e+02,8.863083168259448712e+02,4.583753634392451204e-03,1.029954162463656075e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02,8.870000000000000000e+02
6.500000000000000000e+01,8.809950602266658279e+02,7.700000000000000000e+02,8.810000000000000000e+02,7.404663656961238960e-01,7.761528444342253497e+05,4.000000000000000000e+00,8.817355265923619072e+02,8.802545938609697487e+02,4.939773334172059549e-03,1.109950602266658279e+02,8.810000000000000000e+02,8.810000000000000000e+02,8.810000000000000000e+02,8.810000000000000000e+02,8.810000000000000000e+02,8.810000000000000000e+02,8.810000000000000000e+02,8.810000000000000000e+02,8.810000000000000000e+02
6.800000000000000000e+01,8.949948822168159950e+02,7.800000000000000000e+02,8.950000000000000000e+02,7.671498383338221094e-01,8.010164277131668059e+05,4.000000000000000000e+00,8.957620320551498025e+02,8.942277323784821874e+02,5.117783184005020303e-03,1.149948822168159950e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02
7.100000000000000000e+01,8.929949712217409115e+02,7.800000000000000000e+02,8.930000000000000000e+02,7.538081020149727252e-01,7.974405868539726362e+05,4.000000000000000000e+00,8.937487793237559117e+02,8.922411631197259112e+02,5.028778259088539926e-03,1.129949712217409115e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02,8.930000000000000000e+02
7.400000000000000000e+01,8.949947042069661620e+02,7.760000000000000000e+02,8.950000000000000000e+02,7.938333109715199898e-01,8.010161507298403885e+05,4.000000000000000000e+00,8.957885375179376979e+02,8.942008708959946262e+02,5.295793033837981056e-03,1.189947042069661620e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02,8.950000000000000000e+02
7.700000000000000000e+01,9.029947042069661620e+02,7.840000000000000000e+02,9.030000000000000000e+02,7.938333109715199898e-01,8.154000659971518908e+05,4.000000000000000000e+00,9.037885375179376979e+02,9.022008708959946262e+02,5.295793033837981056e-03,1.189947042069661620e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02
8.000000000000000000e+01,9.029943481872663824e+02,7.760000000000000000e+02,9.030000000000000000e+02,8.472002562469161946e-01,8.153995106064202264e+05,4.000000000000000000e+00,9.038415484435132612e+02,9.021471479310195036e+02,5.651812733617589402e-03,1.269943481872663824e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02
8.300000000000000000e+01,9.049943481872663824e+02,7.780000000000000000e+02,9.050000000000000000e+02,8.472002562469161946e-01,8.190154879991692724e+05,4.000000000000000000e+00,9.058415484435132612e+02,9.041471479310195036e+02,5.651812733617589402e-03,1.269943481872663824e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02
8.600000000000000000e+01,9.009942591823414659e+02,7.720000000000000000e+02,9.010000000000000000e+02,8.605419925657659119e-01,8.117913956120571820e+05,4.000000000000000000e+00,9.018548011749072657e+02,9.001337171897756662e+02,5.740817658534069778e-03,1.289942591823414659e+02,9.010000000000000000e+02,9.010000000000000000e+02,9.010000000000000000e+02,9.010000000000000000e+02,9.010000000000000000e+02,9.010000000000000000e+02,9.010000000000000000e+02,9.010000000000000000e+02,9.010000000000000000e+02
8.900000000000000000e+01,9.189940811724915193e+02,7.860000000000000000e+02,9.190000000000000000e+02,8.872254652034643474e-01,8.445509083990980871e+05,4.000000000000000000e+00,9.198813066376949337e+02,9.181068557072881049e+02,5.918827508480717370e-03,1.329940811724915193e+02,9.190000000000000000e+02,9.190000000000000000e+02,9.190000000000000000e+02,9.190000000000000000e+02,9.190000000000000000e+02,9.190000000000000000e+02,9.190000000000000000e+02,9.190000000000000000e+02,9.190000000000000000e+02
9.200000000000000000e+01,9.089939921675666028e+02,7.740000000000000000e+02,9.090000000000000000e+02,9.005672015223122884e-01,8.262708888180146459e+05,4.000000000000000000e+00,9.098945593690889382e+02,9.080934249660442674e+02,6.007832433397197747e-03,1.349939921675666028e+02,9.090000000000000000e+02,9.090000000000000000e+02,9.090000000000000000e+02,9.090000000000000000e+02,9.090000000000000000e+02,9.090000000000000000e+02,9.090000000000000000e+02,9.090000000000000000e+02,9.090000000000000000e+02
9.500000000000000000e+01,9.109939031626416863e+02,7.740000000000000000e+02,9.110000000000000000e+02,9.139089378411618947e-01,8.299107268290511565e+05,4.000000000000000000e+00,9.119078121004828290e+02,9.100799942248005436e+02,6.096837358313678124e-03,1.369939031626416863e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02
9.800000000000000000e+01,8.969935471429419067e+02,7.520000000000000000e+02,8.970000000000000000e+02,9.672758831165579885e-01,8.045983592387111858e+05,4.000000000000000000e+00,8.979608230260585060e+02,8.960262712598253074e+02,6.452857058093286469e-03,1.449935471429419067e+02,8.970000000000000000e+02,8.970000000000000000e+02,8.970000000000000000e+02,8.970000000000000000e+02,8.970000000000000000e+02,8.970000000000000000e+02,8.970000000000000000e+02,8.970000000000000000e+02,8.970000000000000000e+02
1.010000000000000000e+02,9.029935471429419067e+02,7.580000000000000000e+02,9.030000000000000000e+02,9.672758831165579885e-01,8.153982818044264568e+05,4.000000000000000000e+00,9.039608230260585060e+02,9.020262712598253074e+02,6.452857058093286469e-03,1.449935471429419067e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02,9.030000000000000000e+02
1.040000000000000000e+02,9.109933691330920738e+02,7.620000000000000000e+02,9.110000000000000000e+02,9.939593557542560909e-01,8.299099065596630098e+05,4.000000000000000000e+00,9.119873284888462877e+02,9.099994097773378599e+02,6.630866907926247222e-03,1.489933691330920738e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02,9.110000000000000000e+02
1.070000000000000000e+02,9.049935471429419067e+02,7.600000000000000000e+02,9.050000000000000000e+02,9.672758831165579885e-01,8.190142559929982526e+05,4.000000000000000000e+00,9.059608230260585060e+02,9.040262712598253074e+02,6.452857058093286469e-03,1.449935471429419067e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02,9.050000000000000000e+02
1.100000000000000000e+02,9.209933691330920738e+02,7.720000000000000000e+02,9.210000000000000000e+02,9.939593557542560909e-01,8.482297739423247986e+05,4.000000000000000000e+00,9.219873284888462877e+02,9.199994097773378599e+02,6.630866907926247222e-03,1.489933691330920738e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02
1.130000000000000000e+02,9.149932801281670436e+02,7.640000000000000000e+02,9.150000000000000000e+02,1.007301092073105364e+00,8.372137173351926031e+05,4.000000000000000000e+00,9.160005812202401785e+02,9.139859790360939087e+02,6.719871832956414437e-03,1.509932801281670436e+02,9.150000000000000000e+02,9.150000000000000000e+02,9.150000000000000000e+02,9.150000000000000000e+02,9.150000000000000000e+02,9.150000000000000000e+02,9.150000000000000000e+02,9.150000000000000000e+02,9.150000000000000000e+02
1.160000000000000000e+02,9.169931911232421271e+02,7.640000000000000000e+02,9.170000000000000000e+02,1.020642828391953971e+00,8.408775542781701079e+05,4.000000000000000000e+00,9.180138339516340693e+02,9.159725482948501849e+02,6.808876757872894814e-03,1.529931911232421271e+02,9.170000000000000000e+02,9.170000000000000000e+02,9.170000000000000000e+02,9.170000000000000000e+02,9.170000000000000000e+02,9.170000000000000000e+02,9.170000000000000000e+02,9.170000000000000000e+02,9.170000000000000000e+02
1.190000000000000000e+02,9.209932801281670436e+02,7.700000000000000000e+02,9.210000000000000000e+02,1.007301092073105364e+00,8.482296366967305075e+05,4.000000000000000000e+00,9.220005812202401785e+02,9.199859790360939087e+02,6.719871832956414437e-03,1.509932801281670436e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02,9.210000000000000000e+02
1.220000000000000000e+02,9.309931021183172106e+02,7.760000000000000000e+02,9.310000000000000000e+02,1.033984564710803022e+00,8.667492253159674583e+05,4.000000000000000000e+00,9.320270866830279601e+02,9.299591175536064611e+02,6.897881682789375191e-03,1.549931021183172106e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02
1.250000000000000000e+02,9.289931021183172106e+02,7.740000000000000000e+02,9.290000000000000000e+02,1.033984564710803022e+00,8.630292529074941995e+05,4.000000000000000000e+00,9.300270866830279601e+02,9.279591175536064611e+02,6.897881682789375191e-03,1.549931021183172106e+02,9.290000000000000000e+02,9.290000000000000000e+02,9.290000000000000000e+02,9.290000000000000000e+02,9.290000000000000000e+02,9.290000000000000000e+02,9.290000000000000000e+02,9.290000000000000000e+02,9.290000000000000000e+02
1.280000000000000000e+02,9.309929241084673777e+02,7.720000000000000000e+02,9.310000000000000000e+02,1.060668037348501347e+00,8.667489497567198705e+05,4.000000000000000000e+00,9.320535921458158555e+02,9.299322560711188999e+02,7.075891532622335944e-03,1.589929241084673777e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02
1.310000000000000000e+02,9.409929241084673777e+02,7.820000000000000000e+02,9.410000000000000000e+02,1.060668037348501347e+00,8.854688082388892071e+05,4.000000000000000000e+00,9.420535921458158555e+02,9.399322560711188999e+02,7.075891532622335944e-03,1.589929241084673777e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02
1.340000000000000000e+02,9.229928351035423475e+02,7.620000000000000000e+02,9.230000000000000000e+02,1.074009773667350176e+00,8.519169271494689165e+05,4.000000000000000000e+00,9.240668448772097463e+02,9.219188253298749487e+02,7.164896457652503159e-03,1.609928351035423475e+02,9.230000000000000000e+02,9.230000000000000000e+02,9.230000000000000000e+02,9.230000000000000000e+02,9.230000000000000000e+02,9.230000000000000000e+02,9.230000000000000000e+02,9.230000000000000000e+02,9.230000000000000000e+02
1.370000000000000000e+02,9.309927460986174310e+02,7.680000000000000000e+02,9.310000000000000000e+02,1.087351509986199227e+00,8.667486756215511123e+05,4.000000000000000000e+00,9.320800976086036371e+02,9.299053945886312249e+02,7.253901382568983536e-03,1.629927460986174310e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02
1.400000000000000000e+02,9.309927460986174310e+02,7.680000000000000000e+02,9.310000000000000000e+02,1.087351509986199227e+00,8.667486756215511123e+05,4.000000000000000000e+00,9.320800976086036371e+02,9.299053945886312249e+02,7.253901382568983536e-03,1.629927460986174310e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02,9.310000000000000000e+02
1.430000000000000000e+02,9.389928351035423475e+02,7.780000000000000000e+02,9.390000000000000000e+02,1.074009773667350176e+00,8.817086978727822425e+05,4.000000000000000000e+00,9.400668448772097463e+02,9.379188253298749487e+02,7.164896457652503159e-03,1.609928351035423475e+02,9.390000000000000000e+02,9.390000000000000000e+02,9.390000000000000000e+02,9.390000000000000000e+02,9.390000000000000000e+02,9.390000000000000000e+02,9.390000000000000000e+02,9.390000000000000000e+02,9.390000000000000000e+02
1.460000000000000000e+02,9.329926570936925145e+02,7.680000000000000000e+02,9.330000000000000000e+02,1.100693246305048278e+00,8.704765097163709579e+05,4.000000000000000000e+00,9.340933503399975280e+02,9.318919638473875011e+02,7.342906307485463913e-03,1.649926570936925145e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02
1.490000000000000000e+02,9.349927460986174310e+02,7.720000000000000000e+02,9.350000000000000000e+02,1.087351509986199227e+00,8.742126175903399708e+05,4.000000000000000000e+00,9.360800976086036371e+02,9.339053945886312249e+02,7.253901382568983536e-03,1.629927460986174310e+02,9.350000000000000000e+02,9.350000000000000000e+02,9.350000000000000000e+02,9.350000000000000000e+02,9.350000000000000000e+02,9.350000000000000000e+02,9.350000000000000000e+02,9.350000000000000000e+02,9.350000000000000000e+02
1.520000000000000000e+02,9.469924790838426816e+02,7.780000000000000000e+02,9.470000000000000000e+02,1.127376718942746825e+00,8.967960264196285279e+05,4.000000000000000000e+00,9.481198558027854233e+02,9.458651023648999399e+02,7.520916157318424666e-03,1.689924790838426816e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02
1.550000000000000000e+02,9.489926570936925145e+02,7.840000000000000000e+02,9.490000000000000000e+02,1.100693246305048278e+00,9.005882747433690820e+05,4.000000000000000000e+00,9.500933503399975280e+02,9.478919638473875011e+02,7.342906307485463913e-03,1.649926570936925145e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02
1.580000000000000000e+02,9.469926570936925145e+02,7.820000000000000000e+02,9.470000000000000000e+02,1.100693246305048278e+00,8.967963041149943601e+05,4.000000000000000000e+00,9.480933503399975280e+02,9.458919638473875011e+02,7.342906307485463913e-03,1.649926570936925145e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02,9.470000000000000000e+02
1.610000000000000000e+02,9.489923900789176514e+02,7.780000000000000000e+02,9.490000000000000000e+02,1.140718455261596098e+00,9.005878576662908308e+05,4.000000000000000000e+00,9.501331085341792004e+02,9.478516716236561024e+02,7.609921082348591881e-03,1.709923900789176514e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02,9.490000000000000000e+02
1.640000000000000000e+02,9.509923010739927349e+02,7.780000000000000000e+02,9.510000000000000000e+02,1.154060191580445149e+00,9.043876885569334263e+05,4.000000000000000000e+00,9.521463612655732049e+02,9.498382408824122649e+02,7.698926007265072258e-03,1.729923010739927349e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02
1.670000000000000000e+02,9.329924790838426816e+02,7.640000000000000000e+02,9.330000000000000000e+02,1.127376718942746825e+00,8.704762370052809129e+05,4.000000000000000000e+00,9.341198558027854233e+02,9.318651023648999399e+02,7.520916157318424666e-03,1.689924790838426816e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02,9.330000000000000000e+02
1.700000000000000000e+02,9.409923010739927349e+02,7.680000000000000000e+02,9.410000000000000000e+02,1.154060191580445149e+00,8.854678425354536157e+05,4.000000000000000000e+00,9.421463612655732049e+02,9.398382408824122649e+02,7.698926007265072258e-03,1.729923010739927349e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02,9.410000000000000000e+02
1.730000000000000000e+02,9.589922120690678184e+02,7.840000000000000000e+02,9.590000000000000000e+02,1.167401927899293979e+00,9.196674256363852182e+05,4.000000000000000000e+00,9.601596139969670958e+02,9.578248101411685411e+02,7.787930932181552635e-03,1.749922120690678184e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02
1.760000000000000000e+02,9.509921230641429020e+02,7.740000000000000000e+02,9.510000000000000000e+02,1.180743664218142808e+00,9.043874122856464237e+05,4.000000000000000000e+00,9.521728667283611003e+02,9.498113793999247036e+02,7.876935857098033011e-03,1.769921230641429020e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02
1.790000000000000000e+02,9.609922120690678184e+02,7.860000000000000000e+02,9.610000000000000000e+02,1.167401927899293979e+00,9.235073944846615195e+05,4.000000000000000000e+00,9.621596139969670958e+02,9.598248101411685411e+02,7.787930932181552635e-03,1.749922120690678184e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02
1.820000000000000000e+02,9.449922120690678184e+02,7.700000000000000000e+02,9.450000000000000000e+02,1.167401927899293979e+00,8.930116436984513421e+05,4.000000000000000000e+00,9.461596139969670958e+02,9.438248101411685411e+02,7.787930932181552635e-03,1.749922120690678184e+02,9.450000000000000000e+02,9.450000000000000000e+02,9.450000000000000000e+02,9.450000000000000000e+02,9.450000000000000000e+02,9.450000000000000000e+02,9.450000000000000000e+02,9.450000000000000000e+02,9.450000000000000000e+02
1.850000000000000000e+02,9.509921230641429020e+02,7.740000000000000000e+02,9.510000000000000000e+02,1.180743664218142808e+00,9.043874122856464237e+05,4.000000000000000000e+00,9.521728667283611003e+02,9.498113793999247036e+02,7.876935857098033011e-03,1.769921230641429020e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02
1.880000000000000000e+02,9.529921230641429020e+02,7.760000000000000000e+02,9.530000000000000000e+02,1.180743664218142808e+00,9.081953807779030176e+05,4.000000000000000000e+00,9.541728667283611003e+02,9.518113793999247036e+02,7.876935857098033011e-03,1.769921230641429020e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02
1.910000000000000000e+02,9.509923010739927349e+02,7.780000000000000000e+02,9.510000000000000000e+02,1.154060191580445149e+00,9.043876885569334263e+05,4.000000000000000000e+00,9.521463612655732049e+02,9.498382408824122649e+02,7.698926007265072258e-03,1.729923010739927349e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02
1.940000000000000000e+02,9.609920340592179855e+02,7.820000000000000000e+02,9.610000000000000000e+02,1.194085400536992747e+00,9.235071153652168578e+05,4.000000000000000000e+00,9.621861194597549911e+02,9.597979486586809799e+02,7.965940782014513388e-03,1.789920340592179855e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02
1.970000000000000000e+02,9.629921230641429020e+02,7.860000000000000000e+02,9.630000000000000000e+02,1.180743664218142808e+00,9.273552232391858706e+05,4.000000000000000000e+00,9.641728667283611003e+02,9.618113793999247036e+02,7.876935857098033011e-03,1.769921230641429020e+02,9.630000000000000000e+02,9.630000000000000000e+02,9.630000000000000000e+02,9.630000000000000000e+02,9.630000000000000000e+02,9.630000000000000000e+02,9.630000000000000000e+02,9.630000000000000000e+02,9.630000000000000000e+02
2.000000000000000000e+02,9.529919450542929553e+02,7.720000000000000000e+02,9.530000000000000000e+02,1.207427136855841132e+00,9.081951052186554298e+05,4.000000000000000000e+00,9.541993721911487683e+02,9.517845179174371424e+02,8.054945707044680603e-03,1.809919450542929553e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02,9.530000000000000000e+02
2.030000000000000000e+02,9.509921230641429020e+02,7.740000000000000000e+02,9.510000000000000000e+02,1.180743664218142808e+00,9.043874122856464237e+05,4.000000000000000000e+00,9.521728667283611003e+02,9.498113793999247036e+02,7.876935857098033011e-03,1.769921230641429020e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02,9.510000000000000000e+02
2.060000000000000000e+02,9.689919450542929553e+02,7.880000000000000000e+02,9.690000000000000000e+02,1.207427136855841132e+00,9.389468474603928626e+05,4.000000000000000000e+00,9.701993721911487683e+02,9.677845179174371424e+02,8.054945707044680603e-03,1.809919450542929553e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02
2.090000000000000000e+02,9.609919450542929553e+02,7.800000000000000000e+02,9.610000000000000000e+02,1.207427136855841132e+00,9.235069763395241462e+05,4.000000000000000000e+00,9.621993721911487683e+02,9.597845179174371424e+02,8.054945707044680603e-03,1.809919450542929553e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02
2.120000000000000000e+02,9.689918560493680388e+02,7.860000000000000000e+02,9.690000000000000000e+02,1.220768873174691072e+00,9.389467073666409124e+05,4.000000000000000000e+00,9.702126249225427728e+02,9.677710871761933049e+02,8.143950631961160980e-03,1.829918560493680388e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02
2.150000000000000000e+02,9.609921230641429020e+02,7.840000000000000000e+02,9.610000000000000000e+02,1.180743664218142808e+00,9.235072547469292767e+05,4.000000000000000000e+00,9.621728667283611003e+02,9.598113793999247036e+02,7.876935857098033011e-03,1.769921230641429020e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02,9.610000000000000000e+02
2.180000000000000000e+02,9.649919450542929553e+02,7.840000000000000000e+02,9.650000000000000000e+02,1.207427136855841132e+00,9.312109118999585044e+05,4.000000000000000000e+00,9.661993721911487683e+02,9.637845179174371424e+02,8.054945707044680603e-03,1.809919450542929553e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02
2.210000000000000000e+02,9.649920340592179855e+02,7.860000000000000000e+02,9.650000000000000000e+02,1.194085400536992747e+00,9.312110516376906307e+05,4.000000000000000000e+00,9.661861194597549911e+02,9.637979486586809799e+02,7.965940782014513388e-03,1.789920340592179855e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02
2.240000000000000000e+02,9.649918560493680388e+02,7.820000000000000000e+02,9.650000000000000000e+02,1.220768873174691072e+00,9.312107725182459690e+05,4.000000000000000000e+00,9.662126249225427728e+02,9.637710871761933049e+02,8.143950631961160980e-03,1.829918560493680388e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02,9.650000000000000000e+02
2.270000000000000000e+02,9.829918560493680388e+02,8.000000000000000000e+02,9.830000000000000000e+02,1.220768873174691072e+00,9.662744793360232143e+05,4.000000000000000000e+00,9.842126249225427728e+02,9.817710871761933049e+02,8.143950631961160980e-03,1.829918560493680388e+02,9.830000000000000000e+02,9.830000000000000000e+02,9.830000000000000000e+02,9.830000000000000000e+02,9.830000000000000000e+02,9.830000000000000000e+02,9.830000000000000000e+02,9.830000000000000000e+02,9.830000000000000000e+02
2.300000000000000000e+02,9.669918560493680388e+02,7.840000000000000000e+02,9.670000000000000000e+02,1.220768873174691072e+00,9.350747399424434407e+05,4.000000000000000000e+00,9.682126249225427728e+02,9.657710871761933049e+02,8.143950631961160980e-03,1.829918560493680388e+02,9.670000000000000000e+02,9.670000000000000000e+02,9.670000000000000000e+02,9.670000000000000000e+02,9.670000000000000000e+02,9.670000000000000000e+02,9.670000000000000000e+02,9.670000000000000000e+02,9.670000000000000000e+02
2.330000000000000000e+02,9.589918560493680388e+02,7.760000000000000000e+02,9.590000000000000000e+02,1.220768873174691072e+00,9.196668702456535539e+05,4.000000000000000000e+00,9.602126249225427728e+02,9.577710871761933049e+02,8.143950631961160980e-03,1.829918560493680388e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02
2.360000000000000000e+02,9.589918560493680388e+02,7.760000000000000000e+02,9.590000000000000000e+02,1.220768873174691072e+00,9.196668702456535539e+05,4.000000000000000000e+00,9.602126249225427728e+02,9.577710871761933049e+02,8.143950631961160980e-03,1.829918560493680388e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02,9.590000000000000000e+02
2.390000000000000000e+02,9.769918560493680388e+02,7.940000000000000000e+02,9.770000000000000000e+02,1.220768873174691072e+00,9.545145770634307992e+05,4.000000000000000000e+00,9.782126249225427728e+02,9.757710871761933049e+02,8.143950631961160980e-03,1.829918560493680388e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02
2.420000000000000000e+02,9.689917670444431224e+02,7.840000000000000000e+02,9.690000000000000000e+02,1.234110609493538790e+00,9.389465676289087860e+05,4.000000000000000000e+00,9.702258776539366636e+02,9.677576564349495811e+02,8.232955556877641357e-03,1.849917670444431224e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02,9.690000000000000000e+02
2.450000000000000000e+02,9.789917670444431224e+02,7.940000000000000000e+02,9.790000000000000000e+02,1.234110609493538790e+00,9.584264029697976075e+05,4.000000000000000000e+00,9.802258776539366636e+02,9.777576564349495811e+02,8.232955556877641357e-03,1.849917670444431224e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02
2.480000000000000000e+02,9.789916780395182059e+02,7.920000000000000000e+02,9.790000000000000000e+02,1.247452345812388508e+00,9.584262618079866515e+05,4.000000000000000000e+00,9.802391303853305544e+02,9.777442256937058573e+02,8.321960481794121733e-03,1.869916780395182059e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02,9.790000000000000000e+02
2.510000000000000000e+02,9.769918560493680388e+02,7.940000000000000000e+02,9.770000000000000000e+02,1.220768873174691072e+00,9.545145770634307992e+05,4.000000000000000000e+00,9.782126249225427728e+02,9.757710871761933049e+02,8.143950631961160980e-03,1.829918560493680388e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02
2.540000000000000000e+02,9.769918560493680388e+02,7.940000000000000000e+02,9.770000000000000000e+02,1.220768873174691072e+00,9.545145770634307992e+05,4.000000000000000000e+00,9.782126249225427728e+02,9.757710871761933049e+02,8.143950631961160980e-03,1.829918560493680388e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02
2.570000000000000000e+02,9.769917670444431224e+02,7.920000000000000000e+02,9.770000000000000000e+02,1.234110609493538790e+00,9.545144359016198432e+05,4.000000000000000000e+00,9.782258776539366636e+02,9.757576564349495811e+02,8.232955556877641357e-03,1.849917670444431224e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02
2.600000000000000000e+02,9.929915890345932894e+02,8.040000000000000000e+02,9.930000000000000000e+02,1.260794082131237115e+00,9.860338854951640824e+05,4.000000000000000000e+00,9.942523831167245589e+02,9.917307949524620199e+02,8.410965406710602110e-03,1.889915890345932894e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02
2.630000000000000000e+02,9.869918560493680388e+02,8.040000000000000000e+02,9.870000000000000000e+02,1.220768873174691072e+00,9.741544141844181577e+05,4.000000000000000000e+00,9.882126249225427728e+02,9.857710871761933049e+02,8.143950631961160980e-03,1.829918560493680388e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02
2.660000000000000000e+02,9.769917670444431224e+02,7.920000000000000000e+02,9.770000000000000000e+02,1.234110609493538790e+00,9.545144359016198432e+05,4.000000000000000000e+00,9.782258776539366636e+02,9.757576564349495811e+02,8.232955556877641357e-03,1.849917670444431224e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02,9.770000000000000000e+02
2.690000000000000000e+02,9.849917670444431224e+02,8.000000000000000000e+02,9.850000000000000000e+02,1.234110609493538790e+00,9.702103041743310168e+05,4.000000000000000000e+00,9.862258776539366636e+02,9.837576564349495811e+02,8.232955556877641357e-03,1.849917670444431224e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02
2.720000000000000000e+02,9.949915000296682592e+02,8.040000000000000000e+02,9.950000000000000000e+02,1.274135818450086166e+00,9.900097085533732316e+05,4.000000000000000000e+00,9.962656358481183361e+02,9.937173642112181824e+02,8.499970331740769325e-03,1.909915000296682592e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02
2.750000000000000000e+02,9.849917670444431224e+02,8.000000000000000000e+02,9.850000000000000000e+02,1.234110609493538790e+00,9.702103041743310168e+05,4.000000000000000000e+00,9.862258776539366636e+02,9.837576564349495811e+02,8.232955556877641357e-03,1.849917670444431224e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02,9.850000000000000000e+02
2.780000000000000000e+02,9.969916780395182059e+02,8.100000000000000000e+02,9.970000000000000000e+02,1.247452345812388508e+00,9.939939622174093965e+05,4.000000000000000000e+00,9.982391303853305544e+02,9.957442256937058573e+02,8.321960481794121733e-03,1.869916780395182059e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02
2.810000000000000000e+02,9.929916780395182059e+02,8.060000000000000000e+02,9.930000000000000000e+02,1.247452345812388508e+00,9.860340287930931663e+05,4.000000000000000000e+00,9.942391303853305544e+02,9.917442256937058573e+02,8.321960481794121733e-03,1.869916780395182059e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02,9.930000000000000000e+02
2.840000000000000000e+02,9.949916780395182059e+02,8.080000000000000000e+02,9.950000000000000000e+02,1.247452345812388508e+00,9.900099955052513396e+05,4.000000000000000000e+00,9.962391303853305544e+02,9.937442256937058573e+02,8.321960481794121733e-03,1.869916780395182059e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02
2.870000000000000000e+02,1.002991767044443122e+03,8.180000000000000000e+02,1.003000000000000000e+03,1.234110609493538790e+00,1.005994007787930896e+06,4.000000000000000000e+00,1.004225877653936664e+03,1.001757656434949581e+03,8.232955556877641357e-03,1.849917670444431224e+02,1.003000000000000000e+03,1.003000000000000000e+03,1.003000000000000000e+03,1.003000000000000000e+03,1.003000000000000000e+03,1.003000000000000000e+03,1.003000000000000000e+03,1.003000000000000000e+03,1.003000000000000000e+03
2.900000000000000000e+02,9.949916780395182059e+02,8.080000000000000000e+02,9.950000000000000000e+02,1.247452345812388508e+00,9.900099955052513396e+05,4.000000000000000000e+00,9.962391303853305544e+02,9.937442256937058573e+02,8.321960481794121733e-03,1.869916780395182059e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02,9.950000000000000000e+02
2.930000000000000000e+02,1.010991589034593289e+03,8.220000000000000000e+02,1.011000000000000000e+03,1.260794082131237115e+00,1.022105582700409461e+06,4.000000000000000000e+00,1.012252383116724559e+03,1.009730794952462020e+03,8.410965406710602110e-03,1.889915890345932894e+02,1.011000000000000000e+03,1.011000000000000000e+03,1.011000000000000000e+03,1.011000000000000000e+03,1.011000000000000000e+03,1.011000000000000000e+03,1.011000000000000000e+03,1.011000000000000000e+03,1.011000000000000000e+03
2.960000000000000000e+02,9.969915890345932894e+02,8.080000000000000000e+02,9.970000000000000000e+02,1.260794082131237115e+00,9.939938182074407814e+05,4.000000000000000000e+00,9.982523831167245589e+02,9.957307949524620199e+02,8.410965406710602110e-03,1.889915890345932894e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02
2.990000000000000000e+02,9.869917670444431224e+02,8.020000000000000000e+02,9.870000000000000000e+02,1.234110609493538790e+00,9.741542712425087811e+05,4.000000000000000000e+00,9.882258776539366636e+02,9.857576564349495811e+02,8.232955556877641357e-03,1.849917670444431224e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02,9.870000000000000000e+02
3.020000000000000000e+02,9.969916780395182059e+02,8.100000000000000000e+02,9.970000000000000000e+02,1.247452345812388508e+00,9.939939622174093965e+05,4.000000000000000000e+00,9.982391303853305544e+02,9.957442256937058573e+02,8.321960481794121733e-03,1.869916780395182059e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02
3.050000000000000000e+02,1.004991500029668259e+03,8.140000000000000000e+02,1.005000000000000000e+03,1.274135818450086166e+00,1.010009538553966675e+06,4.000000000000000000e+00,1.006265635848118336e+03,1.003717364211218182e+03,8.499970331740769325e-03,1.909915000296682592e+02,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03
3.080000000000000000e+02,9.969915890345932894e+02,8.080000000000000000e+02,9.970000000000000000e+02,1.260794082131237115e+00,9.939938182074407814e+05,4.000000000000000000e+00,9.982523831167245589e+02,9.957307949524620199e+02,8.410965406710602110e-03,1.889915890345932894e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02
3.110000000000000000e+02,1.006991678039518206e+03,8.200000000000000000e+02,1.007000000000000000e+03,1.247452345812388508e+00,1.014033795778199681e+06,4.000000000000000000e+00,1.008239130385330554e+03,1.005744225693705857e+03,8.321960481794121733e-03,1.869916780395182059e+02,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03
3.140000000000000000e+02,9.969915890345932894e+02,8.080000000000000000e+02,9.970000000000000000e+02,1.260794082131237115e+00,9.939938182074407814e+05,4.000000000000000000e+00,9.982523831167245589e+02,9.957307949524620199e+02,8.410965406710602110e-03,1.889915890345932894e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02
3.170000000000000000e+02,9.969916780395182059e+02,8.100000000000000000e+02,9.970000000000000000e+02,1.247452345812388508e+00,9.939939622174093965e+05,4.000000000000000000e+00,9.982391303853305544e+02,9.957442256937058573e+02,8.321960481794121733e-03,1.869916780395182059e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02
3.200000000000000000e+02,1.004991411024743343e+03,8.120000000000000000e+02,1.005000000000000000e+03,1.287477554768935883e+00,1.010009393831958645e+06,4.000000000000000000e+00,1.006278888579512227e+03,1.003703933469974459e+03,8.588975256657249702e-03,1.929914110247433428e+02,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03
3.230000000000000000e+02,9.909916780395182059e+02,8.040000000000000000e+02,9.910000000000000000e+02,1.247452345812388508e+00,9.820660620809351094e+05,4.000000000000000000e+00,9.922391303853305544e+02,9.897442256937058573e+02,8.321960481794121733e-03,1.869916780395182059e+02,9.910000000000000000e+02,9.910000000000000000e+02,9.910000000000000000e+02,9.910000000000000000e+02,9.910000000000000000e+02,9.910000000000000000e+02,9.910000000000000000e+02,9.910000000000000000e+02,9.910000000000000000e+02
3.260000000000000000e+02,1.006991500029668259e+03,8.160000000000000000e+02,1.007000000000000000e+03,1.274135818450086166e+00,1.014033504554085317e+06,4.000000000000000000e+00,1.008265635848118336e+03,1.005717364211218182e+03,8.499970331740769325e-03,1.909915000296682592e+02,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03
3.290000000000000000e+02,1.000991589034593289e+03,8.120000000000000000e+02,1.001000000000000000e+03,1.260794082131237115e+00,1.001985750919717597e+06,4.000000000000000000e+00,1.002252383116724559e+03,9.997307949524620199e+02,8.410965406710602110e-03,1.889915890345932894e+02,1.001000000000000000e+03,1.001000000000000000e+03,1.001000000000000000e+03,1.001000000000000000e+03,1.001000000000000000e+03,1.001000000000000000e+03,1.001000000000000000e+03,1.001000000000000000e+03,1.001000000000000000e+03
3.320000000000000000e+02,9.889915890345932894e+02,8.000000000000000000e+02,9.890000000000000000e+02,1.260794082131237115e+00,9.781059527828872669e+05,4.000000000000000000e+00,9.902523831167245589e+02,9.877307949524620199e+02,8.410965406710602110e-03,1.889915890345932894e+02,9.890000000000000000e+02,9.890000000000000000e+02,9.890000000000000000e+02,9.890000000000000000e+02,9.890000000000000000e+02,9.890000000000000000e+02,9.890000000000000000e+02,9.890000000000000000e+02,9.890000000000000000e+02
3.350000000000000000e+02,9.989916780395182059e+02,8.120000000000000000e+02,9.990000000000000000e+02,1.247452345812388508e+00,9.979859289295674535e+05,4.000000000000000000e+00,1.000239130385330554e+03,9.977442256937058573e+02,8.321960481794121733e-03,1.869916780395182059e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02
3.380000000000000000e+02,1.004991411024743343e+03,8.120000000000000000e+02,1.005000000000000000e+03,1.287477554768935883e+00,1.010009393831958645e+06,4.000000000000000000e+00,1.006278888579512227e+03,1.003703933469974459e+03,8.588975256657249702e-03,1.929914110247433428e+02,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03
3.410000000000000000e+02,9.989915890345932894e+02,8.100000000000000000e+02,9.990000000000000000e+02,1.260794082131237115e+00,9.979857845635791309e+05,4.000000000000000000e+00,1.000252383116724559e+03,9.977307949524620199e+02,8.410965406710602110e-03,1.889915890345932894e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02
3.440000000000000000e+02,1.006991411024743343e+03,8.140000000000000000e+02,1.007000000000000000e+03,1.287477554768935883e+00,1.014033359476057696e+06,4.000000000000000000e+00,1.008278888579512227e+03,1.005703933469974459e+03,8.588975256657249702e-03,1.929914110247433428e+02,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03
3.470000000000000000e+02,9.969916780395182059e+02,8.100000000000000000e+02,9.970000000000000000e+02,1.247452345812388508e+00,9.939939622174093965e+05,4.000000000000000000e+00,9.982391303853305544e+02,9.957442256937058573e+02,8.321960481794121733e-03,1.869916780395182059e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02
3.500000000000000000e+02,1.004991589034593289e+03,8.160000000000000000e+02,1.005000000000000000e+03,1.260794082131237115e+00,1.010009683631994296e+06,4.000000000000000000e+00,1.006252383116724559e+03,1.003730794952462020e+03,8.410965406710602110e-03,1.889915890345932894e+02,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03
3.530000000000000000e+02,1.004991500029668259e+03,8.140000000000000000e+02,1.005000000000000000e+03,1.274135818450086166e+00,1.010009538553966675e+06,4.000000000000000000e+00,1.006265635848118336e+03,1.003717364211218182e+03,8.499970331740769325e-03,1.909915000296682592e+02,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03
3.560000000000000000e+02,1.004991500029668259e+03,8.140000000000000000e+02,1.005000000000000000e+03,1.274135818450086166e+00,1.010009538553966675e+06,4.000000000000000000e+00,1.006265635848118336e+03,1.003717364211218182e+03,8.499970331740769325e-03,1.909915000296682592e+02,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03,1.005000000000000000e+03
3.590000000000000000e+02,1.022991500029668259e+03,8.320000000000000000e+02,1.023000000000000000e+03,1.274135818450086166e+00,1.046513232555034687e+06,4.000000000000000000e+00,1.024265635848118336e+03,1.021717364211218182e+03,8.499970331740769325e-03,1.909915000296682592e+02,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03
3.620000000000000000e+02,1.006991500029668259e+03,8.160000000000000000e+02,1.007000000000000000e+03,1.274135818450086166e+00,1.014033504554085317e+06,4.000000000000000000e+00,1.008265635848118336e+03,1.005717364211218182e+03,8.499970331740769325e-03,1.909915000296682592e+02,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03
3.650000000000000000e+02,9.969915890345932894e+02,8.080000000000000000e+02,9.970000000000000000e+02,1.260794082131237115e+00,9.939938182074407814e+05,4.000000000000000000e+00,9.982523831167245589e+02,9.957307949524620199e+02,8.410965406710602110e-03,1.889915890345932894e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02,9.970000000000000000e+02
3.680000000000000000e+02,9.989914110247433428e+02,8.060000000000000000e+02,9.990000000000000000e+02,1.287477554768935883e+00,9.979854968996617245e+05,4.000000000000000000e+00,1.000278888579512227e+03,9.977039334699744586e+02,8.588975256657249702e-03,1.929914110247433428e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02,9.990000000000000000e+02
3.710000000000000000e+02,1.014991411024743343e+03,8.220000000000000000e+02,1.015000000000000000e+03,1.287477554768935883e+00,1.030209222052453551e+06,4.000000000000000000e+00,1.016278888579512227e+03,1.013703933469974459e+03,8.588975256657249702e-03,1.929914110247433428e+02,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03
3.740000000000000000e+02,1.006991500029668259e+03,8.160000000000000000e+02,1.007000000000000000e+03,1.274135818450086166e+00,1.014033504554085317e+06,4.000000000000000000e+00,1.008265635848118336e+03,1.005717364211218182e+03,8.499970331740769325e-03,1.909915000296682592e+02,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03,1.007000000000000000e+03
3.770000000000000000e+02,1.016991411024743343e+03,8.240000000000000000e+02,1.017000000000000000e+03,1.287477554768935883e+00,1.034273187696552486e+06,4.000000000000000000e+00,1.018278888579512227e+03,1.015703933469974459e+03,8.588975256657249702e-03,1.929914110247433428e+02,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03
3.800000000000000000e+02,1.008991500029668259e+03,8.180000000000000000e+02,1.009000000000000000e+03,1.274135818450086166e+00,1.018065470554203959e+06,4.000000000000000000e+00,1.010265635848118336e+03,1.007717364211218182e+03,8.499970331740769325e-03,1.909915000296682592e+02,1.009000000000000000e+03,1.009000000000000000e+03,1.009000000000000000e+03,1.009000000000000000e+03,1.009000000000000000e+03,1.009000000000000000e+03,1.009000000000000000e+03,1.009000000000000000e+03,1.009000000000000000e+03
3.830000000000000000e+02,1.016991589034593289e+03,8.280000000000000000e+02,1.017000000000000000e+03,1.260794082131237115e+00,1.034273481768824509e+06,4.000000000000000000e+00,1.018252383116724559e+03,1.015730794952462020e+03,8.410965406710602110e-03,1.889915890345932894e+02,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03
3.860000000000000000e+02,1.016991411024743343e+03,8.240000000000000000e+02,1.017000000000000000e+03,1.287477554768935883e+00,1.034273187696552486e+06,4.000000000000000000e+00,1.018278888579512227e+03,1.015703933469974459e+03,8.588975256657249702e-03,1.929914110247433428e+02,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03
3.890000000000000000e+02,1.014991500029668259e+03,8.240000000000000000e+02,1.015000000000000000e+03,1.274135818450086166e+00,1.030209368554560002e+06,4.000000000000000000e+00,1.016265635848118336e+03,1.013717364211218182e+03,8.499970331740769325e-03,1.909915000296682592e+02,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03,1.015000000000000000e+03
3.920000000000000000e+02,1.026991322019818426e+03,8.320000000000000000e+02,1.027000000000000000e+03,1.300819291087785379e+00,1.054712867634842405e+06,4.000000000000000000e+00,1.028292141310906118e+03,1.025690502728730735e+03,8.677980181573730079e-03,1.949913220198184263e+02,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03
3.950000000000000000e+02,1.022991500029668259e+03,8.320000000000000000e+02,1.023000000000000000e+03,1.274135818450086166e+00,1.046513232555034687e+06,4.000000000000000000e+00,1.024265635848118336e+03,1.021717364211218182e+03,8.499970331740769325e-03,1.909915000296682592e+02,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03,1.023000000000000000e+03
3.980000000000000000e+02,1.016991500029668259e+03,8.260000000000000000e+02,1.017000000000000000e+03,1.274135818450086166e+00,1.034273334554678644e+06,4.000000000000000000e+00,1.018265635848118336e+03,1.015717364211218182e+03,8.499970331740769325e-03,1.909915000296682592e+02,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03
4.010000000000000000e+02,1.016991411024743343e+03,8.240000000000000000e+02,1.017000000000000000e+03,1.287477554768935883e+00,1.034273187696552486e+06,4.000000000000000000e+00,1.018278888579512227e+03,1.015703933469974459e+03,8.588975256657249702e-03,1.929914110247433428e+02,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03
4.040000000000000000e+02,1.032991233014893396e+03,8.360000000000000000e+02,1.033000000000000000e+03,1.314161027406634430e+00,1.067072614504836034e+06,4.000000000000000000e+00,1.034305394042300122e+03,1.031677071987486670e+03,8.766985106603897293e-03,1.969912330148933961e+02,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03
4.070000000000000000e+02,1.024991500029668259e+03,8.340000000000000000e+02,1.025000000000000000e+03,1.274135818450086166e+00,1.050609198555153329e+06,4.000000000000000000e+00,1.026265635848118336e+03,1.023717364211218182e+03,8.499970331740769325e-03,1.909915000296682592e+02,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03
4.100000000000000000e+02,1.034991322019818426e+03,8.400000000000000000e+02,1.035000000000000000e+03,1.300819291087785379e+00,1.071208728787159547e+06,4.000000000000000000e+00,1.036292141310906118e+03,1.033690502728730735e+03,8.677980181573730079e-03,1.949913220198184263e+02,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03
4.130000000000000000e+02,1.024991500029668259e+03,8.340000000000000000e+02,1.025000000000000000e+03,1.274135818450086166e+00,1.050609198555153329e+06,4.000000000000000000e+00,1.026265635848118336e+03,1.023717364211218182e+03,8.499970331740769325e-03,1.909915000296682592e+02,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03,1.025000000000000000e+03
4.160000000000000000e+02,1.032991233014893396e+03,8.360000000000000000e+02,1.033000000000000000e+03,1.314161027406634430e+00,1.067072614504836034e+06,4.000000000000000000e+00,1.034305394042300122e+03,1.031677071987486670e+03,8.766985106603897293e-03,1.969912330148933961e+02,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03
4.190000000000000000e+02,1.032991411024743456e+03,8.400000000000000000e+02,1.033000000000000000e+03,1.287477554768936550e+00,1.067072912849344313e+06,4.000000000000000000e+00,1.034278888579512341e+03,1.031703933469974572e+03,8.588975256543562864e-03,1.929914110247434564e+02,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03
4.220000000000000000e+02,1.032991411024743456e+03,8.400000000000000000e+02,1.033000000000000000e+03,1.287477554768936550e+00,1.067072912849344313e+06,4.000000000000000000e+00,1.034278888579512341e+03,1.031703933469974572e+03,8.588975256543562864e-03,1.929914110247434564e+02,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03
4.250000000000000000e+02,1.034991322019818426e+03,8.400000000000000000e+02,1.035000000000000000e+03,1.300819291087785379e+00,1.071208728787159547e+06,4.000000000000000000e+00,1.036292141310906118e+03,1.033690502728730735e+03,8.677980181573730079e-03,1.949913220198184263e+02,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03
4.280000000000000000e+02,1.032991322019818426e+03,8.380000000000000000e+02,1.033000000000000000e+03,1.300819291087785379e+00,1.067072763499080203e+06,4.000000000000000000e+00,1.034292141310906118e+03,1.031690502728730735e+03,8.677980181573730079e-03,1.949913220198184263e+02,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03
4.310000000000000000e+02,1.016991589034593289e+03,8.280000000000000000e+02,1.017000000000000000e+03,1.260794082131237115e+00,1.034273481768824509e+06,4.000000000000000000e+00,1.018252383116724559e+03,1.015730794952462020e+03,8.410965406710602110e-03,1.889915890345932894e+02,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03,1.017000000000000000e+03
4.340000000000000000e+02,1.026991322019818426e+03,8.320000000000000000e+02,1.027000000000000000e+03,1.300819291087785379e+00,1.054712867634842405e+06,4.000000000000000000e+00,1.028292141310906118e+03,1.025690502728730735e+03,8.677980181573730079e-03,1.949913220198184263e+02,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03
4.370000000000000000e+02,1.044991233014893396e+03,8.480000000000000000e+02,1.045000000000000000e+03,1.314161027406634430e+00,1.092008404097193386e+06,4.000000000000000000e+00,1.046305394042300122e+03,1.043677071987486670e+03,8.766985106603897293e-03,1.969912330148933961e+02,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03
4.400000000000000000e+02,1.036991233014893396e+03,8.400000000000000000e+02,1.037000000000000000e+03,1.314161027406634430e+00,1.075352544368955074e+06,4.000000000000000000e+00,1.038305394042300122e+03,1.035677071987486670e+03,8.766985106603897293e-03,1.969912330148933961e+02,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03
4.430000000000000000e+02,1.046991322019818426e+03,8.520000000000000000e+02,1.047000000000000000e+03,1.300819291087785379e+00,1.096192520515635144e+06,4.000000000000000000e+00,1.048292141310906118e+03,1.045690502728730735e+03,8.677980181573730079e-03,1.949913220198184263e+02,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03
4.460000000000000000e+02,1.018991500029668259e+03,8.280000000000000000e+02,1.019000000000000000e+03,1.274135818450086166e+00,1.038345300554797403e+06,4.000000000000000000e+00,1.020265635848118336e+03,1.017717364211218182e+03,8.499970331740769325e-03,1.909915000296682592e+02,1.019000000000000000e+03,1.019000000000000000e+03,1.019000000000000000e+03,1.019000000000000000e+03,1.019000000000000000e+03,1.019000000000000000e+03,1.019000000000000000e+03,1.019000000000000000e+03,1.019000000000000000e+03
4.490000000000000000e+02,1.036991233014893396e+03,8.400000000000000000e+02,1.037000000000000000e+03,1.314161027406634430e+00,1.075352544368955074e+06,4.000000000000000000e+00,1.038305394042300122e+03,1.035677071987486670e+03,8.766985106603897293e-03,1.969912330148933961e+02,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03
4.520000000000000000e+02,1.034991233014893396e+03,8.380000000000000000e+02,1.035000000000000000e+03,1.314161027406634430e+00,1.071208579436895438e+06,4.000000000000000000e+00,1.036305394042300122e+03,1.033677071987486670e+03,8.766985106603897293e-03,1.969912330148933961e+02,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03,1.035000000000000000e+03
4.550000000000000000e+02,1.036991411024743456e+03,8.440000000000000000e+02,1.037000000000000000e+03,1.287477554768936550e+00,1.075352844137542183e+06,4.000000000000000000e+00,1.038278888579512341e+03,1.035703933469974572e+03,8.588975256543562864e-03,1.929914110247434564e+02,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03
4.580000000000000000e+02,1.046991233014893396e+03,8.500000000000000000e+02,1.047000000000000000e+03,1.314161027406634430e+00,1.096192369029253023e+06,4.000000000000000000e+00,1.048305394042300122e+03,1.045677071987486670e+03,8.766985106603897293e-03,1.969912330148933961e+02,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03
4.610000000000000000e+02,1.044991322019818426e+03,8.500000000000000000e+02,1.045000000000000000e+03,1.300819291087785379e+00,1.092008555227556033e+06,4.000000000000000000e+00,1.046292141310906118e+03,1.043690502728730735e+03,8.677980181573730079e-03,1.949913220198184263e+02,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03
4.640000000000000000e+02,1.026991233014893396e+03,8.300000000000000000e+02,1.027000000000000000e+03,1.314161027406634430e+00,1.054712719708657125e+06,4.000000000000000000e+00,1.028305394042300122e+03,1.025677071987486670e+03,8.766985106603897293e-03,1.969912330148933961e+02,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03,1.027000000000000000e+03
4.670000000000000000e+02,1.036991322019818426e+03,8.420000000000000000e+02,1.037000000000000000e+03,1.300819291087785379e+00,1.075352694075238891e+06,4.000000000000000000e+00,1.038292141310906118e+03,1.035690502728730735e+03,8.677980181573730079e-03,1.949913220198184263e+02,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03
4.700000000000000000e+02,1.044991233014893396e+03,8.480000000000000000e+02,1.045000000000000000e+03,1.314161027406634430e+00,1.092008404097193386e+06,4.000000000000000000e+00,1.046305394042300122e+03,1.043677071987486670e+03,8.766985106603897293e-03,1.969912330148933961e+02,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03
4.730000000000000000e+02,1.044991233014893396e+03,8.480000000000000000e+02,1.045000000000000000e+03,1.314161027406634430e+00,1.092008404097193386e+06,4.000000000000000000e+00,1.046305394042300122e+03,1.043677071987486670e+03,8.766985106603897293e-03,1.969912330148933961e+02,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03
4.760000000000000000e+02,1.036991322019818426e+03,8.420000000000000000e+02,1.037000000000000000e+03,1.300819291087785379e+00,1.075352694075238891e+06,4.000000000000000000e+00,1.038292141310906118e+03,1.035690502728730735e+03,8.677980181573730079e-03,1.949913220198184263e+02,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03,1.037000000000000000e+03
4.790000000000000000e+02,1.030991500029668259e+03,8.400000000000000000e+02,1.031000000000000000e+03,1.274135818450086166e+00,1.062945096555509372e+06,4.000000000000000000e+00,1.032265635848118336e+03,1.029717364211218182e+03,8.499970331740769325e-03,1.909915000296682592e+02,1.031000000000000000e+03,1.031000000000000000e+03,1.031000000000000000e+03,1.031000000000000000e+03,1.031000000000000000e+03,1.031000000000000000e+03,1.031000000000000000e+03,1.031000000000000000e+03,1.031000000000000000e+03
4.820000000000000000e+02,1.046991144009968593e+03,8.480000000000000000e+02,1.047000000000000000e+03,1.327502763725482371e+00,1.096192217898890376e+06,4.000000000000000000e+00,1.048318646773694127e+03,1.045663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03
4.850000000000000000e+02,1.046991233014893396e+03,8.500000000000000000e+02,1.047000000000000000e+03,1.314161027406634430e+00,1.096192369029253023e+06,4.000000000000000000e+00,1.048305394042300122e+03,1.045677071987486670e+03,8.766985106603897293e-03,1.969912330148933961e+02,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03
4.880000000000000000e+02,1.046991144009968593e+03,8.480000000000000000e+02,1.047000000000000000e+03,1.327502763725482371e+00,1.096192217898890376e+06,4.000000000000000000e+00,1.048318646773694127e+03,1.045663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03
4.910000000000000000e+02,1.040991322019818426e+03,8.460000000000000000e+02,1.041000000000000000e+03,1.300819291087785379e+00,1.083664624651397346e+06,4.000000000000000000e+00,1.042292141310906118e+03,1.039690502728730735e+03,8.677980181573730079e-03,1.949913220198184263e+02,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03
4.940000000000000000e+02,1.046991233014893396e+03,8.500000000000000000e+02,1.047000000000000000e+03,1.314161027406634430e+00,1.096192369029253023e+06,4.000000000000000000e+00,1.048305394042300122e+03,1.045677071987486670e+03,8.766985106603897293e-03,1.969912330148933961e+02,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03,1.047000000000000000e+03
4.970000000000000000e+02,1.032991233014893396e+03,8.360000000000000000e+02,1.033000000000000000e+03,1.314161027406634430e+00,1.067072614504836034e+06,4.000000000000000000e+00,1.034305394042300122e+03,1.031677071987486670e+03,8.766985106603897293e-03,1.969912330148933961e+02,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03,1.033000000000000000e+03
5.000000000000000000e+02,1.040991144009968593e+03,8.420000000000000000e+02,1.041000000000000000e+03,1.327502763725482371e+00,1.083664324170770822e+06,4.000000000000000000e+00,1.042318646773694127e+03,1.039663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03
5.030000000000000000e+02,1.040991322019818426e+03,8.460000000000000000e+02,1.041000000000000000e+03,1.300819291087785379e+00,1.083664624651397346e+06,4.000000000000000000e+00,1.042292141310906118e+03,1.039690502728730735e+03,8.677980181573730079e-03,1.949913220198184263e+02,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03
5.060000000000000000e+02,1.052991144009968593e+03,8.540000000000000000e+02,1.053000000000000000e+03,1.327502763725482371e+00,1.108792111627009930e+06,4.000000000000000000e+00,1.054318646773694127e+03,1.051663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03
5.090000000000000000e+02,1.040991322019818426e+03,8.460000000000000000e+02,1.041000000000000000e+03,1.300819291087785379e+00,1.083664624651397346e+06,4.000000000000000000e+00,1.042292141310906118e+03,1.039690502728730735e+03,8.677980181573730079e-03,1.949913220198184263e+02,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03,1.041000000000000000e+03
5.120000000000000000e+02,1.042991144009968593e+03,8.440000000000000000e+02,1.043000000000000000e+03,1.327502763725482371e+00,1.087832288746810751e+06,4.000000000000000000e+00,1.044318646773694127e+03,1.041663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.043000000000000000e+03,1.043000000000000000e+03,1.043000000000000000e+03,1.043000000000000000e+03,1.043000000000000000e+03,1.043000000000000000e+03,1.043000000000000000e+03,1.043000000000000000e+03,1.043000000000000000e+03
5.150000000000000000e+02,1.048991233014893396e+03,8.520000000000000000e+02,1.049000000000000000e+03,1.314161027406634430e+00,1.100384333961312426e+06,4.000000000000000000e+00,1.050305394042300122e+03,1.047677071987486670e+03,8.766985106603897293e-03,1.969912330148933961e+02,1.049000000000000000e+03,1.049000000000000000e+03,1.049000000000000000e+03,1.049000000000000000e+03,1.049000000000000000e+03,1.049000000000000000e+03,1.049000000000000000e+03,1.049000000000000000e+03,1.049000000000000000e+03
5.180000000000000000e+02,1.058991144009968593e+03,8.600000000000000000e+02,1.059000000000000000e+03,1.327502763725482371e+00,1.121464005355129717e+06,4.000000000000000000e+00,1.060318646773694127e+03,1.057663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03
5.210000000000000000e+02,1.050991233014893396e+03,8.540000000000000000e+02,1.051000000000000000e+03,1.314161027406634430e+00,1.104584298893372063e+06,4.000000000000000000e+00,1.052305394042300122e+03,1.049677071987486670e+03,8.766985106603897293e-03,1.969912330148933961e+02,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03
5.240000000000000000e+02,1.060991144009968593e+03,8.620000000000000000e+02,1.061000000000000000e+03,1.327502763725482371e+00,1.125703969931169413e+06,4.000000000000000000e+00,1.062318646773694127e+03,1.059663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03
5.270000000000000000e+02,1.058991322019818426e+03,8.640000000000000000e+02,1.059000000000000000e+03,1.300819291087785379e+00,1.121464312244110741e+06,4.000000000000000000e+00,1.060292141310906118e+03,1.057690502728730735e+03,8.677980181573730079e-03,1.949913220198184263e+02,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03
5.300000000000000000e+02,1.050991144009968593e+03,8.520000000000000000e+02,1.051000000000000000e+03,1.327502763725482371e+00,1.104584147050970234e+06,4.000000000000000000e+00,1.052318646773694127e+03,1.049663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03
5.330000000000000000e+02,1.056991144009968593e+03,8.580000000000000000e+02,1.057000000000000000e+03,1.327502763725482371e+00,1.117232040779089788e+06,4.000000000000000000e+00,1.058318646773694127e+03,1.055663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.057000000000000000e+03,1.057000000000000000e+03,1.057000000000000000e+03,1.057000000000000000e+03,1.057000000000000000e+03,1.057000000000000000e+03,1.057000000000000000e+03,1.057000000000000000e+03,1.057000000000000000e+03
5.360000000000000000e+02,1.050991144009968593e+03,8.520000000000000000e+02,1.051000000000000000e+03,1.327502763725482371e+00,1.104584147050970234e+06,4.000000000000000000e+00,1.052318646773694127e+03,1.049663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03
5.390000000000000000e+02,1.068991144009968593e+03,8.700000000000000000e+02,1.069000000000000000e+03,1.327502763725482371e+00,1.142743828235329129e+06,4.000000000000000000e+00,1.070318646773694127e+03,1.067663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03
5.420000000000000000e+02,1.058991233014893396e+03,8.620000000000000000e+02,1.059000000000000000e+03,1.314161027406634430e+00,1.121464158621610375e+06,4.000000000000000000e+00,1.060305394042300122e+03,1.057677071987486670e+03,8.766985106603897293e-03,1.969912330148933961e+02,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03
5.450000000000000000e+02,1.058991144009968593e+03,8.600000000000000000e+02,1.059000000000000000e+03,1.327502763725482371e+00,1.121464005355129717e+06,4.000000000000000000e+00,1.060318646773694127e+03,1.057663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03
5.480000000000000000e+02,1.066991055005043563e+03,8.660000000000000000e+02,1.067000000000000000e+03,1.340844500044332754e+00,1.138471709324749187e+06,4.000000000000000000e+00,1.068331899505087904e+03,1.065650210504999222e+03,8.944994956436858047e-03,2.009910550050435631e+02,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03,1.067000000000000000e+03
5.510000000000000000e+02,1.074991144009968593e+03,8.760000000000000000e+02,1.075000000000000000e+03,1.327502763725482371e+00,1.155607721963448683e+06,4.000000000000000000e+00,1.076318646773694127e+03,1.073663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03
5.540000000000000000e+02,1.068991144009968593e+03,8.700000000000000000e+02,1.069000000000000000e+03,1.327502763725482371e+00,1.142743828235329129e+06,4.000000000000000000e+00,1.070318646773694127e+03,1.067663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03
5.570000000000000000e+02,1.068991144009968593e+03,8.700000000000000000e+02,1.069000000000000000e+03,1.327502763725482371e+00,1.142743828235329129e+06,4.000000000000000000e+00,1.070318646773694127e+03,1.067663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03,1.069000000000000000e+03
5.600000000000000000e+02,1.050991055005043563e+03,8.500000000000000000e+02,1.051000000000000000e+03,1.340844500044332754e+00,1.104583995564587880e+06,4.000000000000000000e+00,1.052331899505087904e+03,1.049650210504999222e+03,8.944994956436858047e-03,2.009910550050435631e+02,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03,1.051000000000000000e+03
5.630000000000000000e+02,1.060991144009968593e+03,8.620000000000000000e+02,1.061000000000000000e+03,1.327502763725482371e+00,1.125703969931169413e+06,4.000000000000000000e+00,1.062318646773694127e+03,1.059663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03
5.660000000000000000e+02,1.060991144009968593e+03,8.620000000000000000e+02,1.061000000000000000e+03,1.327502763725482371e+00,1.125703969931169413e+06,4.000000000000000000e+00,1.062318646773694127e+03,1.059663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03
5.690000000000000000e+02,1.060991144009968593e+03,8.620000000000000000e+02,1.061000000000000000e+03,1.327502763725482371e+00,1.125703969931169413e+06,4.000000000000000000e+00,1.062318646773694127e+03,1.059663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03
5.720000000000000000e+02,1.070991055005043563e+03,8.700000000000000000e+02,1.071000000000000000e+03,1.340844500044332754e+00,1.147023637764789630e+06,4.000000000000000000e+00,1.072331899505087904e+03,1.069650210504999222e+03,8.944994956436858047e-03,2.009910550050435631e+02,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03
5.750000000000000000e+02,1.060991233014893396e+03,8.640000000000000000e+02,1.061000000000000000e+03,1.314161027406634430e+00,1.125704123553670011e+06,4.000000000000000000e+00,1.062305394042300122e+03,1.059677071987486670e+03,8.766985106603897293e-03,1.969912330148933961e+02,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03
5.780000000000000000e+02,1.062991055005043563e+03,8.620000000000000000e+02,1.063000000000000000e+03,1.340844500044332754e+00,1.129951780884708976e+06,4.000000000000000000e+00,1.064331899505087904e+03,1.061650210504999222e+03,8.944994956436858047e-03,2.009910550050435631e+02,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03
5.810000000000000000e+02,1.062991144009968593e+03,8.640000000000000000e+02,1.063000000000000000e+03,1.327502763725482371e+00,1.129951934507209342e+06,4.000000000000000000e+00,1.064318646773694127e+03,1.061663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03
5.840000000000000000e+02,1.076990876995193730e+03,8.720000000000000000e+02,1.077000000000000000e+03,1.367527972682029302e+00,1.159911219263632549e+06,4.000000000000000000e+00,1.078358404967875686e+03,1.075623349022511775e+03,9.123004806269818801e-03,2.049908769951937302e+02,1.077000000000000000e+03,1.077000000000000000e+03,1.077000000000000000e+03,1.077000000000000000e+03,1.077000000000000000e+03,1.077000000000000000e+03,1.077000000000000000e+03,1.077000000000000000e+03,1.077000000000000000e+03
5.870000000000000000e+02,1.064991144009968593e+03,8.660000000000000000e+02,1.065000000000000000e+03,1.327502763725482371e+00,1.134207899083249271e+06,4.000000000000000000e+00,1.066318646773694127e+03,1.063663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03
5.900000000000000000e+02,1.060991055005043563e+03,8.600000000000000000e+02,1.061000000000000000e+03,1.340844500044332754e+00,1.125703816664688755e+06,4.000000000000000000e+00,1.062331899505087904e+03,1.059650210504999222e+03,8.944994956436858047e-03,2.009910550050435631e+02,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03
5.930000000000000000e+02,1.038991144009968593e+03,8.400000000000000000e+02,1.039000000000000000e+03,1.327502763725482371e+00,1.079504359594730893e+06,4.000000000000000000e+00,1.040318646773694127e+03,1.037663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.039000000000000000e+03,1.039000000000000000e+03,1.039000000000000000e+03,1.039000000000000000e+03,1.039000000000000000e+03,1.039000000000000000e+03,1.039000000000000000e+03,1.039000000000000000e+03,1.039000000000000000e+03
5.960000000000000000e+02,1.052990966000118760e+03,8.500000000000000000e+02,1.053000000000000000e+03,1.354186236363180473e+00,1.108791808298225747e+06,4.000000000000000000e+00,1.054345152236481908e+03,1.051636779763755612e+03,9.033999881239651586e-03,2.029909660001187603e+02,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03
5.990000000000000000e+02,1.054991144009968593e+03,8.560000000000000000e+02,1.055000000000000000e+03,1.327502763725482371e+00,1.113008076203049859e+06,4.000000000000000000e+00,1.056318646773694127e+03,1.053663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03
6.020000000000000000e+02,1.054991055005043563e+03,8.540000000000000000e+02,1.055000000000000000e+03,1.340844500044332754e+00,1.113007924004628323e+06,4.000000000000000000e+00,1.056331899505087904e+03,1.053650210504999222e+03,8.944994956436858047e-03,2.009910550050435631e+02,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03
6.050000000000000000e+02,1.062991055005043563e+03,8.620000000000000000e+02,1.063000000000000000e+03,1.340844500044332754e+00,1.129951780884708976e+06,4.000000000000000000e+00,1.064331899505087904e+03,1.061650210504999222e+03,8.944994956436858047e-03,2.009910550050435631e+02,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03
6.080000000000000000e+02,1.060990876995193730e+03,8.560000000000000000e+02,1.061000000000000000e+03,1.367527972682029302e+00,1.125703511199786328e+06,4.000000000000000000e+00,1.062358404967875686e+03,1.059623349022511775e+03,9.123004806269818801e-03,2.049908769951937302e+02,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03
6.110000000000000000e+02,1.052991144009968593e+03,8.540000000000000000e+02,1.053000000000000000e+03,1.327502763725482371e+00,1.108792111627009930e+06,4.000000000000000000e+00,1.054318646773694127e+03,1.051663641246243060e+03,8.855990031406690832e-03,1.989911440099685933e+02,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03
6.140000000000000000e+02,1.058991055005043563e+03,8.580000000000000000e+02,1.059000000000000000e+03,1.340844500044332754e+00,1.121463852444668533e+06,4.000000000000000000e+00,1.060331899505087904e+03,1.057650210504999222e+03,8.944994956436858047e-03,2.009910550050435631e+02,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03,1.059000000000000000e+03
6.170000000000000000e+02,1.060991055005043563e+03,8.600000000000000000e+02,1.061000000000000000e+03,1.340844500044332754e+00,1.125703816664688755e+06,4.000000000000000000e+00,1.062331899505087904e+03,1.059650210504999222e+03,8.944994956436858047e-03,2.009910550050435631e+02,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03,1.061000000000000000e+03
6.200000000000000000e+02,1.070990966000118760e+03,8.680000000000000000e+02,1.071000000000000000e+03,1.354186236363180473e+00,1.147023483074230142e+06,4.000000000000000000e+00,1.072345152236481908e+03,1.069636779763755612e+03,9.033999881239651586e-03,2.029909660001187603e+02,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03
6.230000000000000000e+02,1.052991233014893396e+03,8.560000000000000000e+02,1.053000000000000000e+03,1.314161027406634430e+00,1.108792263825431699e+06,4.000000000000000000e+00,1.054305394042300122e+03,1.051677071987486670e+03,8.766985106603897293e-03,1.969912330148933961e+02,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03,1.053000000000000000e+03
6.260000000000000000e+02,1.044991055005043563e+03,8.440000000000000000e+02,1.045000000000000000e+03,1.340844500044332754e+00,1.092008102904527448e+06,4.000000000000000000e+00,1.046331899505087904e+03,1.043650210504999222e+03,8.944994956436858047e-03,2.009910550050435631e+02,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03,1.045000000000000000e+03
6.290000000000000000e+02,1.054991055005043563e+03,8.540000000000000000e+02,1.055000000000000000e+03,1.340844500044332754e+00,1.113007924004628323e+06,4.000000000000000000e+00,1.056331899505087904e+03,1.053650210504999222e+03,8.944994956436858047e-03,2.009910550050435631e+02,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03,1.055000000000000000e+03
6.320000000000000000e+02,1.062990876995193730e+03,8.580000000000000000e+02,1.063000000000000000e+03,1.367527972682029302e+00,1.129951474707767135e+06,4.000000000000000000e+00,1.064358404967875686e+03,1.061623349022511775e+03,9.123004806269818801e-03,2.049908769951937302e+02,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03
6.350000000000000000e+02,1.064991055005043563e+03,8.640000000000000000e+02,1.065000000000000000e+03,1.340844500044332754e+00,1.134207745104729198e+06,4.000000000000000000e+00,1.066331899505087904e+03,1.063650210504999222e+03,8.944994956436858047e-03,2.009910550050435631e+02,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03
6.380000000000000000e+02,1.064991055005043563e+03,8.640000000000000000e+02,1.065000000000000000e+03,1.340844500044332754e+00,1.134207745104729198e+06,4.000000000000000000e+00,1.066331899505087904e+03,1.063650210504999222e+03,8.944994956436858047e-03,2.009910550050435631e+02,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03,1.065000000000000000e+03
6.410000000000000000e+02,1.070990876995193730e+03,8.660000000000000000e+02,1.071000000000000000e+03,1.367527972682029302e+00,1.147023328739690362e+06,4.000000000000000000e+00,1.072358404967875686e+03,1.069623349022511775e+03,9.123004806269818801e-03,2.049908769951937302e+02,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03
6.440000000000000000e+02,1.062990966000118760e+03,8.600000000000000000e+02,1.063000000000000000e+03,1.354186236363180473e+00,1.129951627618228318e+06,4.000000000000000000e+00,1.064345152236481908e+03,1.061636779763755612e+03,9.033999881239651586e-03,2.029909660001187603e+02,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03
6.470000000000000000e+02,1.070991055005043563e+03,8.700000000000000000e+02,1.071000000000000000e+03,1.340844500044332754e+00,1.147023637764789630e+06,4.000000000000000000e+00,1.072331899505087904e+03,1.069650210504999222e+03,8.944994956436858047e-03,2.009910550050435631e+02,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03
6.500000000000000000e+02,1.062991055005043563e+03,8.620000000000000000e+02,1.063000000000000000e+03,1.340844500044332754e+00,1.129951780884708976e+06,4.000000000000000000e+00,1.064331899505087904e+03,1.061650210504999222e+03,8.944994956436858047e-03,2.009910550050435631e+02,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03
6.530000000000000000e+02,1.080990966000118760e+03,8.780000000000000000e+02,1.081000000000000000e+03,1.354186236363180473e+00,1.168543302394232480e+06,4.000000000000000000e+00,1.082345152236481908e+03,1.079636779763755612e+03,9.033999881239651586e-03,2.029909660001187603e+02,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03
6.560000000000000000e+02,1.070990876995193730e+03,8.660000000000000000e+02,1.071000000000000000e+03,1.367527972682029302e+00,1.147023328739690362e+06,4.000000000000000000e+00,1.072358404967875686e+03,1.069623349022511775e+03,9.123004806269818801e-03,2.049908769951937302e+02,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03,1.071000000000000000e+03
6.590000000000000000e+02,1.062991055005043563e+03,8.620000000000000000e+02,1.063000000000000000e+03,1.340844500044332754e+00,1.129951780884708976e+06,4.000000000000000000e+00,1.064331899505087904e+03,1.061650210504999222e+03,8.944994956436858047e-03,2.009910550050435631e+02,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03
6.620000000000000000e+02,1.072990966000118760e+03,8.700000000000000000e+02,1.073000000000000000e+03,1.354186236363180473e+00,1.151311446938230656e+06,4.000000000000000000e+00,1.074345152236481908e+03,1.071636779763755612e+03,9.033999881239651586e-03,2.029909660001187603e+02,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03
6.650000000000000000e+02,1.078990876995193730e+03,8.740000000000000000e+02,1.079000000000000000e+03,1.367527972682029302e+00,1.164223182771613356e+06,4.000000000000000000e+00,1.080358404967875686e+03,1.077623349022511775e+03,9.123004806269818801e-03,2.049908769951937302e+02,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03
6.680000000000000000e+02,1.074990966000118760e+03,8.720000000000000000e+02,1.075000000000000000e+03,1.354186236363180473e+00,1.155607410802231170e+06,4.000000000000000000e+00,1.076345152236481908e+03,1.073636779763755612e+03,9.033999881239651586e-03,2.029909660001187603e+02,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03
6.710000000000000000e+02,1.078991055005043563e+03,8.780000000000000000e+02,1.079000000000000000e+03,1.340844500044332754e+00,1.164223494644870283e+06,4.000000000000000000e+00,1.080331899505087904e+03,1.077650210504999222e+03,8.944994956436858047e-03,2.009910550050435631e+02,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03
6.740000000000000000e+02,1.072990966000118760e+03,8.700000000000000000e+02,1.073000000000000000e+03,1.354186236363180473e+00,1.151311446938230656e+06,4.000000000000000000e+00,1.074345152236481908e+03,1.071636779763755612e+03,9.033999881239651586e-03,2.029909660001187603e+02,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03
6.770000000000000000e+02,1.078990966000118760e+03,8.760000000000000000e+02,1.079000000000000000e+03,1.354186236363180473e+00,1.164223338530231966e+06,4.000000000000000000e+00,1.080345152236481908e+03,1.077636779763755612e+03,9.033999881239651586e-03,2.029909660001187603e+02,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03,1.079000000000000000e+03
6.800000000000000000e+02,1.080990876995193730e+03,8.760000000000000000e+02,1.081000000000000000e+03,1.367527972682029302e+00,1.168543146279594162e+06,4.000000000000000000e+00,1.082358404967875686e+03,1.079623349022511775e+03,9.123004806269818801e-03,2.049908769951937302e+02,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03
6.830000000000000000e+02,1.080991055005043563e+03,8.800000000000000000e+02,1.081000000000000000e+03,1.340844500044332754e+00,1.168543458864890505e+06,4.000000000000000000e+00,1.082331899505087904e+03,1.079650210504999222e+03,8.944994956436858047e-03,2.009910550050435631e+02,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03
6.860000000000000000e+02,1.090990966000118760e+03,8.880000000000000000e+02,1.091000000000000000e+03,1.354186236363180473e+00,1.190263121714234818e+06,4.000000000000000000e+00,1.092345152236481908e+03,1.089636779763755612e+03,9.033999881239651586e-03,2.029909660001187603e+02,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03
6.890000000000000000e+02,1.080990876995193730e+03,8.760000000000000000e+02,1.081000000000000000e+03,1.367527972682029302e+00,1.168543146279594162e+06,4.000000000000000000e+00,1.082358404967875686e+03,1.079623349022511775e+03,9.123004806269818801e-03,2.049908769951937302e+02,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03,1.081000000000000000e+03
6.920000000000000000e+02,1.074990876995193730e+03,8.700000000000000000e+02,1.075000000000000000e+03,1.367527972682029302e+00,1.155607255755651742e+06,4.000000000000000000e+00,1.076358404967875686e+03,1.073623349022511775e+03,9.123004806269818801e-03,2.049908769951937302e+02,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03,1.075000000000000000e+03
6.950000000000000000e+02,1.072991055005043563e+03,8.720000000000000000e+02,1.073000000000000000e+03,1.340844500044332754e+00,1.151311601984809851e+06,4.000000000000000000e+00,1.074331899505087904e+03,1.071650210504999222e+03,8.944994956436858047e-03,2.009910550050435631e+02,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03,1.073000000000000000e+03
6.980000000000000000e+02,1.090990787990268700e+03,8.840000000000000000e+02,1.091000000000000000e+03,1.380869709000879908e+00,1.190262806280780816e+06,4.000000000000000000e+00,1.092371657699269690e+03,1.089609918281267710e+03,9.212009731299986015e-03,2.069907879902687000e+02,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03,1.091000000000000000e+03
7.010000000000000000e+02,1.084990966000118760e+03,8.820000000000000000e+02,1.085000000000000000e+03,1.354186236363180473e+00,1.177207230122233508e+06,4.000000000000000000e+00,1.086345152236481908e+03,1.083636779763755612e+03,9.033999881239651586e-03,2.029909660001187603e+02,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03,1.085000000000000000e+03


==> figures/data/3d/gr1_p180_model_equation_timestep_runtime.csv <==
time,timestep_solution_time,newton_solution_time,cumulative_time,cumulative_time_h
-1.995000000000009663e+02,2.094780000000000086e+01,2.992542857142857393e+00,2.094780000000000086e+01,5.818833333333333843e-03
-1.965000000000009663e+02,1.586730000000000018e+01,3.173459999999999948e+00,1.330548000000000002e+02,3.695966666666666844e-02
-1.935000000000009663e+02,1.584389999999999965e+01,3.168779999999999930e+00,2.256872999999999649e+02,6.269091666666665175e-02
-1.905000000000009663e+02,1.573959999999999937e+01,3.147920000000000051e+00,3.201769999999999641e+02,8.893805555555554798e-02
-1.875000000000009663e+02,1.598140000000000072e+01,3.196280000000000232e+00,4.154316999999999780e+02,1.153976944444444347e-01
-1.845000000000009663e+02,1.602370000000000161e+01,3.204740000000000144e+00,5.115086000000000013e+02,1.420857222222222105e-01
-1.815000000000009663e+02,1.626150000000000162e+01,3.252300000000000413e+00,6.088312999999999420e+02,1.691198055555555302e-01
-1.785000000000009663e+02,1.636530000000000129e+01,3.273060000000000080e+00,7.064642999999999802e+02,1.962400833333333150e-01
-1.755000000000009663e+02,1.645210000000000150e+01,3.290420000000000122e+00,8.049156000000000404e+02,2.235876666666666845e-01
-1.725000000000009663e+02,1.653640000000000043e+01,3.307279999999999998e+00,9.036711000000000240e+02,2.510197499999999859e-01
-1.695000000000009663e+02,1.648389999999999844e+01,3.296779999999999600e+00,1.002949899999999957e+03,2.785971944444444182e-01
-1.665000000000009663e+02,1.675479999999999947e+01,3.350959999999999717e+00,1.103110099999999875e+03,3.064194722222222111e-01
-1.635000000000009663e+02,1.683549999999999969e+01,3.367099999999999760e+00,1.204568899999999758e+03,3.346024722222221692e-01
-1.605000000000009663e+02,1.719500000000000028e+01,3.439000000000000057e+00,1.306874999999999773e+03,3.630208333333332926e-01
-1.575000000000009663e+02,1.736510000000000176e+01,3.473020000000000440e+00,1.411095999999999549e+03,3.919711111111109925e-01
-1.545000000000009663e+02,1.766580000000000084e+01,3.533160000000000078e+00,1.516190999999999576e+03,4.211641666666665618e-01
-1.515000000000009663e+02,1.772719999999999985e+01,3.545440000000000147e+00,1.622016499999999724e+03,4.505601388888887948e-01
-1.485000000000009663e+02,1.781729999999999947e+01,3.563460000000000072e+00,1.729240999999999758e+03,4.803447222222221313e-01
-1.455000000000009663e+02,1.776859999999999928e+01,3.553719999999999768e+00,1.836189499999999953e+03,5.100526388888888540e-01
-1.425000000000009663e+02,1.786410000000000053e+01,3.572820000000000107e+00,1.943158099999999877e+03,5.397661388888888023e-01
-1.395000000000009663e+02,1.788800000000000168e+01,3.577600000000000335e+00,2.050119699999999739e+03,5.694776944444444045e-01
-1.365000000000009663e+02,1.813489999999999824e+01,3.626979999999999649e+00,2.157625099999999748e+03,5.993403055555555081e-01
-1.335000000000009663e+02,1.820720000000000027e+01,3.641440000000000232e+00,2.266231799999999566e+03,6.295088333333331843e-01
-1.305000000000009663e+02,1.786250000000000071e+01,3.572500000000000231e+00,2.374231499999999869e+03,6.595087499999999769e-01
-1.275000000000009663e+02,1.860689999999999955e+01,3.721379999999999910e+00,2.484081400000000031e+03,6.900226111111110727e-01
-1.245000000000009663e+02,1.847070000000000078e+01,3.694139999999999979e+00,2.594535100000000057e+03,7.207041944444444459e-01
-1.215000000000009663e+02,1.828470000000000084e+01,3.656940000000000079e+00,2.705753600000000006e+03,7.515982222222222786e-01
-1.185000000000009663e+02,1.830949999999999989e+01,3.661900000000000155e+00,2.817578400000000329e+03,7.826606666666667822e-01
-1.155000000000009663e+02,1.848860000000000170e+01,3.697720000000000340e+00,2.929000300000000152e+03,8.136111944444445188e-01
-1.125000000000009663e+02,1.850130000000000052e+01,3.700260000000000105e+00,3.040505199999999604e+03,8.445847777777776288e-01
-1.095000000000009663e+02,1.817510000000000048e+01,3.635019999999999918e+00,3.151525399999999536e+03,8.754237222222220893e-01
-1.065000000000009663e+02,1.881330000000000169e+01,3.762660000000000338e+00,3.264384399999999459e+03,9.067734444444442987e-01
-1.035000000000009663e+02,1.887330000000000041e+01,3.774659999999999904e+00,3.378647699999999531e+03,9.385132499999998545e-01
-1.005000000000009663e+02,1.877789999999999893e+01,3.755579999999999696e+00,3.492156699999999546e+03,9.700435277777776921e-01
-9.750000000000096634e+01,1.894239999999999924e+01,3.788479999999999848e+00,3.605714799999999741e+03,1.001587444444444364e+00
-9.450000000000096634e+01,1.878030000000000044e+01,3.756060000000000176e+00,3.719898299999998926e+03,1.033305083333333041e+00
-9.150000000000096634e+01,1.915159999999999840e+01,3.830319999999999503e+00,3.834746299999999337e+03,1.065207305555555317e+00
-8.850000000000096634e+01,1.943540000000000134e+01,3.887080000000000091e+00,3.951162999999999556e+03,1.097545277777777661e+00
-8.550000000000096634e+01,1.958350000000000080e+01,3.916700000000000070e+00,4.068302900000000136e+03,1.130084138888888923e+00
-8.250000000000096634e+01,1.968509999999999849e+01,3.937019999999999520e+00,4.185775599999999940e+03,1.162715444444444524e+00
-7.950000000000096634e+01,1.929980000000000118e+01,3.859960000000000058e+00,4.303644600000000537e+03,1.195456833333333524e+00
-7.650000000000096634e+01,1.939460000000000051e+01,3.878919999999999924e+00,4.420789300000000367e+03,1.227997027777777861e+00
-7.350000000000096634e+01,1.946020000000000039e+01,3.892040000000000166e+00,4.537981900000001588e+03,1.260550527777778207e+00
-7.050000000000096634e+01,1.924299999999999855e+01,3.848599999999999799e+00,4.654907400000001871e+03,1.293029833333333878e+00
-6.750000000000096634e+01,1.950440000000000040e+01,3.900879999999999903e+00,4.771880700000001525e+03,1.325522416666667036e+00
-6.450000000000096634e+01,1.952390000000000114e+01,3.904780000000000140e+00,4.889498800000001211e+03,1.358194111111111546e+00
-6.150000000000096634e+01,1.956190000000000140e+01,3.912380000000000191e+00,5.007291600000002290e+03,1.390914333333334030e+00
-5.850000000000096634e+01,1.950359999999999872e+01,3.900719999999999743e+00,5.125362300000002506e+03,1.423711750000000720e+00
-5.550000000000096634e+01,1.963100000000000023e+01,3.926200000000000134e+00,5.243732100000002902e+03,1.456592250000000810e+00
-5.250000000000096634e+01,1.973110000000000142e+01,3.946220000000000283e+00,5.362227200000002085e+03,1.489507555555556140e+00
-4.950000000000096634e+01,1.980790000000000006e+01,3.961580000000000101e+00,5.481124100000001818e+03,1.522534472222222712e+00
-4.650000000000096634e+01,1.984130000000000038e+01,3.968259999999999899e+00,5.600789300000001276e+03,1.555774805555555806e+00
-4.350000000000096634e+01,1.974149999999999849e+01,3.948299999999999699e+00,5.720015200000001641e+03,1.588893111111111534e+00
-4.050000000000096634e+01,1.965459999999999852e+01,3.930919999999999526e+00,5.839268500000001950e+03,1.622019027777778399e+00
-3.750000000000096634e+01,1.974289999999999878e+01,3.948579999999999757e+00,5.957691000000001623e+03,1.654914166666667130e+00
-3.450000000000096634e+01,1.986400000000000077e+01,3.972800000000000331e+00,6.076316100000000915e+03,1.687865583333333586e+00
-3.150000000000096634e+01,2.015859999999999985e+01,4.031719999999999970e+00,6.195908400000001166e+03,1.721085666666666958e+00
-2.850000000000096634e+01,2.036309999999999931e+01,4.072619999999999685e+00,6.317330400000000736e+03,1.754814000000000096e+00
-2.550000000000096634e+01,2.056619999999999848e+01,4.113239999999999341e+00,6.439359400000001187e+03,1.788710944444444673e+00
-2.250000000000096634e+01,2.068599999999999994e+01,4.137199999999999989e+00,6.561789600000000974e+03,1.822719333333333580e+00
-1.950000000000096634e+01,2.034639999999999915e+01,4.069280000000000008e+00,6.683126400000001013e+03,1.856424000000000296e+00
-1.650000000000096634e+01,2.029810000000000159e+01,4.059620000000000672e+00,6.804335100000001148e+03,1.890093083333333590e+00
-1.350000000000096634e+01,2.045240000000000080e+01,4.090480000000000338e+00,6.925584300000001349e+03,1.923773416666667124e+00
-1.050000000000096634e+01,2.058709999999999951e+01,4.117420000000000080e+00,7.047279900000000453e+03,1.957577750000000227e+00
-7.500000000000966338e+00,2.068659999999999854e+01,4.137319999999999887e+00,7.169484600000000682e+03,1.991523500000000224e+00
-4.500000000000966338e+00,2.082900000000000063e+01,4.165799999999999947e+00,7.291933600000001206e+03,2.025537111111111344e+00
-1.500000000000966338e+00,2.096320000000000050e+01,4.192639999999999922e+00,7.414470300000000861e+03,2.059575083333333723e+00
9.999999999990336619e-01,2.232649999999999935e+01,4.465300000000000047e+00,7.542146200000001045e+03,2.095040611111111506e+00
3.999999999999033662e+00,2.236589999999999989e+01,4.473180000000000156e+00,7.676647100000001956e+03,2.132401972222222941e+00
6.999999999999033662e+00,2.224769999999999825e+01,4.449539999999999829e+00,7.810566200000002027e+03,2.169601722222222584e+00
9.999999999999033662e+00,2.230310000000000059e+01,4.460620000000000474e+00,7.944739200000002711e+03,2.206872000000000611e+00
1.299999999999903366e+01,2.237359999999999971e+01,4.474719999999999587e+00,8.079197400000002744e+03,2.244221500000000979e+00
1.599999999999903366e+01,2.244379999999999953e+01,4.488760000000000083e+00,8.214224500000003900e+03,2.281729027777778640e+00
1.899999999999903366e+01,1.734680000000000177e+01,4.336700000000000443e+00,8.318527700000000550e+03,2.310702138888888868e+00
2.199999999999903366e+01,1.742729999999999890e+01,4.356824999999999726e+00,8.423323299999998198e+03,2.339812027777777192e+00
2.499999999999903366e+01,1.744900000000000162e+01,4.362250000000000405e+00,8.528229899999998452e+03,2.368952749999999607e+00
2.799999999999903366e+01,1.747090000000000032e+01,4.367725000000000080e+00,8.633569499999999607e+03,2.398213750000000033e+00
3.099999999999903366e+01,1.741939999999999955e+01,4.354849999999999888e+00,8.738897999999999229e+03,2.427471666666666472e+00
3.399999999999903366e+01,1.757550000000000168e+01,4.393875000000000419e+00,8.844220900000000256e+03,2.456728027777777879e+00
3.699999999999903366e+01,1.783320000000000149e+01,4.458300000000000374e+00,8.950768400000000838e+03,2.486324555555555982e+00
3.999999999999903366e+01,1.779439999999999955e+01,4.448599999999999888e+00,9.057959699999999430e+03,2.516099916666666658e+00
4.299999999999903366e+01,1.789089999999999847e+01,4.472724999999999618e+00,9.165607299999999668e+03,2.546002027777777510e+00
4.599999999999903366e+01,1.795260000000000034e+01,4.488150000000000084e+00,9.273393000000000029e+03,2.575942500000000024e+00
4.899999999999903366e+01,1.799279999999999902e+01,4.498199999999999754e+00,9.381694300000001022e+03,2.606026194444444943e+00
5.199999999999903366e+01,1.794209999999999994e+01,4.485524999999999984e+00,9.490207200000002558e+03,2.636168666666667271e+00
5.499999999999903366e+01,1.814829999999999899e+01,4.537074999999999747e+00,9.599020400000004884e+03,2.666394555555557044e+00
5.799999999999903366e+01,1.814150000000000063e+01,4.535375000000000156e+00,9.708070800000004965e+03,2.696686333333334851e+00
6.099999999999903366e+01,1.817180000000000106e+01,4.542950000000000266e+00,9.817191500000002634e+03,2.726997638888889686e+00
6.399999999999903366e+01,1.826219999999999999e+01,4.565549999999999997e+00,9.926618900000003123e+03,2.757394138888889845e+00
6.699999999999903366e+01,1.806820000000000093e+01,4.517050000000000232e+00,1.003550590000000375e+04,2.787640527777778932e+00
6.999999999999903366e+01,1.828140000000000143e+01,4.570350000000000357e+00,1.014531680000000597e+04,2.818143555555557178e+00
7.299999999999903366e+01,1.826460000000000150e+01,4.566150000000000375e+00,1.025502350000000661e+04,2.848617638888890635e+00
7.599999999999903366e+01,1.830440000000000111e+01,4.576100000000000279e+00,1.036516670000000704e+04,2.879212972222224387e+00
7.899999999999903366e+01,1.828359999999999985e+01,4.570899999999999963e+00,1.047544380000000638e+04,2.909845500000001639e+00
8.199999999999903366e+01,1.832339999999999947e+01,4.580849999999999866e+00,1.058556880000000456e+04,2.940435777777778981e+00
8.499999999999903366e+01,1.837170000000000059e+01,4.592925000000000146e+00,1.069605200000000332e+04,2.971125555555556463e+00
8.799999999999903366e+01,1.838609999999999900e+01,4.596524999999999750e+00,1.080685260000000380e+04,3.001903500000000946e+00
9.099999999999903366e+01,1.841260000000000119e+01,4.603150000000000297e+00,1.091760840000000280e+04,3.032669000000000725e+00
9.399999999999903366e+01,1.841280000000000072e+01,4.603200000000000180e+00,1.102853300000000490e+04,3.063481388888890322e+00
9.699999999999903366e+01,1.841929999999999978e+01,4.604824999999999946e+00,1.113948790000000554e+04,3.094302194444445764e+00
9.999999999999903366e+01,1.835920000000000130e+01,4.589800000000000324e+00,1.124985830000000533e+04,3.124960638888890418e+00
1.029999999999990337e+02,1.838309999999999889e+01,4.595774999999999721e+00,1.136076890000000458e+04,3.155769138888889991e+00
1.059999999999990337e+02,1.850069999999999837e+01,4.625174999999999592e+00,1.147214790000000721e+04,3.186707750000001838e+00
1.089999999999990337e+02,1.851200000000000045e+01,4.628000000000000114e+00,1.158364130000000659e+04,3.217678138888890871e+00
1.119999999999990337e+02,1.861510000000000176e+01,4.653775000000000439e+00,1.169537910000000738e+04,3.248716416666668660e+00
1.149999999999990337e+02,1.860170000000000101e+01,4.650425000000000253e+00,1.180759300000000621e+04,3.279886944444446062e+00
1.179999999999990337e+02,1.861540000000000106e+01,4.653850000000000264e+00,1.191957090000000608e+04,3.310991916666668367e+00
1.209999999999990337e+02,1.875850000000000151e+01,4.689625000000000377e+00,1.203213690000000679e+04,3.342260250000002042e+00
1.239999999999990337e+02,1.874139999999999873e+01,4.685349999999999682e+00,1.214526630000000659e+04,3.373685083333334944e+00
1.269999999999990337e+02,1.889630000000000010e+01,4.724075000000000024e+00,1.225857700000000841e+04,3.405160277777780298e+00
1.299999999999990337e+02,1.890869999999999962e+01,4.727174999999999905e+00,1.237195880000000761e+04,3.436655222222224193e+00
1.329999999999990337e+02,1.875469999999999970e+01,4.688674999999999926e+00,1.248490720000000510e+04,3.468029777777779099e+00
1.359999999999990337e+02,1.882359999999999900e+01,4.705899999999999750e+00,1.259792080000000351e+04,3.499422444444445279e+00
1.389999999999990337e+02,1.884499999999999886e+01,4.711249999999999716e+00,1.271096070000000327e+04,3.530822416666667518e+00
1.419999999999990337e+02,1.879449999999999932e+01,4.698624999999999829e+00,1.282392880000000150e+04,3.562202444444444893e+00
1.449999999999990337e+02,1.881869999999999976e+01,4.704674999999999940e+00,1.293737650000000031e+04,3.593715694444444608e+00
1.479999999999990337e+02,1.898890000000000100e+01,4.747225000000000250e+00,1.305100960000000123e+04,3.625280444444444861e+00
1.509999999999990337e+02,1.883220000000000027e+01,4.708050000000000068e+00,1.316428490000000238e+04,3.656745805555556394e+00
1.539999999999990337e+02,1.894089999999999918e+01,4.735224999999999795e+00,1.327779530000000159e+04,3.688276472222222768e+00
1.569999999999990337e+02,1.892739999999999867e+01,4.731849999999999667e+00,1.339141170000000238e+04,3.719836583333334001e+00
1.599999999999990337e+02,1.895949999999999847e+01,4.739874999999999616e+00,1.350493610000000263e+04,3.751371138888889512e+00
1.629999999999990337e+02,1.892419999999999902e+01,4.731049999999999756e+00,1.361875100000000384e+04,3.782986388888890161e+00
1.659999999999990337e+02,1.885989999999999966e+01,4.714974999999999916e+00,1.373219010000000344e+04,3.814497250000000950e+00
1.689999999999990337e+02,1.886210000000000164e+01,4.715525000000000411e+00,1.384558390000000509e+04,3.845995527777779088e+00
1.719999999999990337e+02,1.900679999999999836e+01,4.751699999999999591e+00,1.395936290000000554e+04,3.877600805555557084e+00
1.749999999999990337e+02,1.890190000000000126e+01,4.725475000000000314e+00,1.407334460000000763e+04,3.909262388888890882e+00
1.779999999999990337e+02,1.900639999999999930e+01,4.751599999999999824e+00,1.418762470000000940e+04,3.941006861111113757e+00
1.809999999999990337e+02,1.896389999999999887e+01,4.740974999999999717e+00,1.430179340000000957e+04,3.972720388888891563e+00
1.839999999999990337e+02,1.898450000000000060e+01,4.746125000000000149e+00,1.441584440000000905e+04,4.004401222222225165e+00
1.869999999999990337e+02,1.903490000000000038e+01,4.758725000000000094e+00,1.452998540000000867e+04,4.036107055555557821e+00
1.899999999999990337e+02,1.898179999999999978e+01,4.745449999999999946e+00,1.464444720000000780e+04,4.067902000000001905e+00
1.929999999999990337e+02,1.910930000000000106e+01,4.777325000000000266e+00,1.475912620000000788e+04,4.099757277777779763e+00
1.959999999999990337e+02,1.905489999999999995e+01,4.763724999999999987e+00,1.487397130000000470e+04,4.131658694444445779e+00
1.989999999999990337e+02,1.907169999999999987e+01,4.767924999999999969e+00,1.498863100000000486e+04,4.163508611111112145e+00
2.019999999999990337e+02,1.918570000000000064e+01,4.796425000000000161e+00,1.510338930000000619e+04,4.195385916666668713e+00
2.049999999999990337e+02,1.912509999999999977e+01,4.781274999999999942e+00,1.521832040000000779e+04,4.227311222222223996e+00
2.079999999999990337e+02,1.916440000000000055e+01,4.791100000000000136e+00,1.533359550000000672e+04,4.259332083333335461e+00
2.109999999999990337e+02,1.916779999999999973e+01,4.791949999999999932e+00,1.544890420000000449e+04,4.291362277777778900e+00
2.139999999999990337e+02,1.912920000000000087e+01,4.782300000000000217e+00,1.556440000000000327e+04,4.323444444444445089e+00
2.169999999999990337e+02,1.907969999999999899e+01,4.769924999999999748e+00,1.567938600000000588e+04,4.355385000000001838e+00
2.199999999999990337e+02,1.895080000000000098e+01,4.737700000000000244e+00,1.579411130000000594e+04,4.387253138888890902e+00
2.229999999999990337e+02,1.898969999999999914e+01,4.747424999999999784e+00,1.590835950000000776e+04,4.418988750000002241e+00
2.259999999999990337e+02,1.881790000000000163e+01,4.704475000000000406e+00,1.602229060000000754e+04,4.450636277777779704e+00
2.289999999999990337e+02,1.893380000000000152e+01,4.733450000000000379e+00,1.613605430000000888e+04,4.482237305555558216e+00
2.319999999999990337e+02,1.853920000000000101e+01,4.634800000000000253e+00,1.624670570000000771e+04,4.512973805555557938e+00
2.349999999999990337e+02,1.863400000000000034e+01,4.658500000000000085e+00,1.635838630000000558e+04,4.543996194444446246e+00
2.379999999999990337e+02,1.856530000000000058e+01,4.641325000000000145e+00,1.646998120000000563e+04,4.574994777777779298e+00
2.409999999999990337e+02,1.853480000000000061e+01,4.633700000000000152e+00,1.658199010000000999e+04,4.606108361111114213e+00
2.439999999999990337e+02,1.855630000000000024e+01,4.639075000000000060e+00,1.669390740000000733e+04,4.637196500000001720e+00
2.469999999999989768e+02,1.857799999999999940e+01,4.644499999999999851e+00,1.680560830000001079e+04,4.668224527777780963e+00
2.499999999999989768e+02,1.833099999999999952e+01,4.582749999999999879e+00,1.691666530000001148e+04,4.699073694444448002e+00
2.529999999999989768e+02,1.860620000000000118e+01,4.651550000000000296e+00,1.702837200000001030e+04,4.730103333333335769e+00
2.559999999999989768e+02,1.856190000000000140e+01,4.640475000000000350e+00,1.714026120000001174e+04,4.761183666666670256e+00
2.589999999999989768e+02,1.859750000000000014e+01,4.649375000000000036e+00,1.725200270000001183e+04,4.792222972222225152e+00
2.619999999999989768e+02,1.871529999999999916e+01,4.678824999999999790e+00,1.736397800000001007e+04,4.823327222222225430e+00
2.649999999999989768e+02,1.849159999999999826e+01,4.622899999999999565e+00,1.747584870000000956e+04,4.854402416666669495e+00
2.679999999999989768e+02,1.888139999999999930e+01,4.720349999999999824e+00,1.758836900000000605e+04,4.885658055555556878e+00
2.709999999999989768e+02,1.877809999999999846e+01,4.694524999999999615e+00,1.770118250000000626e+04,4.916995138888890615e+00
2.739999999999989768e+02,1.888260000000000005e+01,4.720650000000000013e+00,1.781419960000000719e+04,4.948388777777779524e+00
2.769999999999989768e+02,1.887819999999999965e+01,4.719549999999999912e+00,1.792760130000000572e+04,4.979889250000001155e+00
2.799999999999989768e+02,1.888029999999999831e+01,4.720074999999999577e+00,1.804110400000000300e+04,5.011417777777778859e+00
2.829999999999989768e+02,1.874239999999999995e+01,4.685599999999999987e+00,1.815409150000000227e+04,5.042803194444444692e+00
2.859999999999989768e+02,1.890080000000000027e+01,4.725200000000000067e+00,1.826749399999999878e+04,5.074303888888888281e+00
2.889999999999989768e+02,1.905020000000000024e+01,4.762550000000000061e+00,1.838198240000000442e+04,5.106106222222223323e+00
2.919999999999989768e+02,1.900910000000000011e+01,4.752275000000000027e+00,1.849615550000000439e+04,5.137820972222223226e+00
2.949999999999989768e+02,1.911510000000000176e+01,4.778775000000000439e+00,1.861022760000000198e+04,5.169507666666667056e+00
2.979999999999989768e+02,1.906459999999999866e+01,4.766149999999999665e+00,1.872508570000000691e+04,5.201412694444446316e+00
3.009999999999989768e+02,1.900049999999999883e+01,4.750124999999999709e+00,1.884006330000000162e+04,5.233350916666666741e+00
3.039999999999989768e+02,1.898780000000000001e+01,4.746950000000000003e+00,1.895431930000000284e+04,5.265088694444445494e+00
3.069999999999989768e+02,1.900969999999999871e+01,4.752424999999999677e+00,1.906848289999999906e+04,5.296800805555554881e+00
3.099999999999989768e+02,1.906960000000000122e+01,4.767400000000000304e+00,1.918317619999999806e+04,5.328660055555554997e+00
3.129999999999989768e+02,2.121930000000000049e+01,4.243859999999999744e+00,1.929974979999999414e+04,5.361041611111109439e+00
3.159999999999989768e+02,1.780280000000000129e+01,4.450700000000000323e+00,1.940747919999999795e+04,5.390966444444443617e+00
3.189999999999989768e+02,1.782199999999999918e+01,4.455499999999999794e+00,1.951286479999999574e+04,5.420240222222220794e+00
3.219999999999989768e+02,1.782130000000000081e+01,4.455325000000000202e+00,1.961950719999999274e+04,5.449863111111109326e+00
3.249999999999989768e+02,1.806830000000000069e+01,4.517075000000000173e+00,1.973285689999999158e+04,5.481349138888886863e+00
3.279999999999989768e+02,1.799080000000000013e+01,4.497700000000000031e+00,1.984166459999998915e+04,5.511573499999997239e+00
3.309999999999989768e+02,1.811039999999999850e+01,4.527599999999999625e+00,1.995062299999999232e+04,5.541839722222220210e+00
3.339999999999989768e+02,1.800860000000000127e+01,4.502150000000000318e+00,2.005929799999999159e+04,5.572027222222219578e+00
3.369999999999989768e+02,1.793309999999999960e+01,4.483274999999999899e+00,2.016738789999999062e+04,5.602052194444441469e+00
3.399999999999989768e+02,1.783160000000000167e+01,4.457900000000000418e+00,2.027503839999999400e+04,5.631955111111109247e+00
3.429999999999989768e+02,1.780799999999999983e+01,4.451999999999999957e+00,2.038182129999999961e+04,5.661617027777777977e+00
3.459999999999989768e+02,1.777090000000000103e+01,4.442725000000000257e+00,2.048899870000000010e+04,5.691388527777777817e+00
3.489999999999989768e+02,1.766900000000000048e+01,4.417250000000000121e+00,2.059571530000000348e+04,5.721032027777778417e+00
3.519999999999989768e+02,1.760069999999999979e+01,4.400174999999999947e+00,2.070187950000000274e+04,5.750522083333334145e+00
3.549999999999989768e+02,1.740020000000000167e+01,4.350050000000000416e+00,2.080741180000000168e+04,5.779836611111111466e+00
3.579999999999989768e+02,1.725090000000000146e+01,4.312725000000000364e+00,2.091157210000000123e+04,5.808770027777778289e+00
3.609999999999989768e+02,1.749259999999999948e+01,4.373149999999999871e+00,2.101673450000000230e+04,5.837981805555556569e+00
3.639999999999989768e+02,1.747100000000000009e+01,4.367750000000000021e+00,2.112190170000000217e+04,5.867194916666667481e+00
3.669999999999989768e+02,1.751640000000000086e+01,4.379100000000000215e+00,2.122664020000000528e+04,5.896288944444445512e+00
3.699999999999989768e+02,1.723560000000000159e+01,4.308900000000000396e+00,2.133086860000000524e+04,5.925241277777779203e+00
3.729999999999989768e+02,1.746780000000000044e+01,4.366950000000000109e+00,2.143579010000000198e+04,5.954386138888889235e+00
3.759999999999989768e+02,1.757519999999999882e+01,4.393799999999999706e+00,2.154190669999999955e+04,5.983862972222222076e+00
3.789999999999989768e+02,1.760219999999999985e+01,4.400549999999999962e+00,2.164793690000000424e+04,6.013315805555556892e+00
3.819999999999989768e+02,1.757860000000000156e+01,4.394650000000000389e+00,2.175374260000000140e+04,6.042706277777778467e+00
3.849999999999989768e+02,1.747009999999999863e+01,4.367524999999999658e+00,2.185912789999999950e+04,6.071979972222222521e+00
3.879999999999989768e+02,1.778000000000000114e+01,4.445000000000000284e+00,2.196508399999999529e+04,6.101412222222220905e+00
3.909999999999989768e+02,1.784100000000000108e+01,4.460250000000000270e+00,2.207170069999999396e+04,6.131027972222220512e+00
3.939999999999989768e+02,1.774879999999999924e+01,4.437199999999999811e+00,2.217904019999999582e+04,6.160844499999998725e+00
3.969999999999989768e+02,1.791140000000000043e+01,4.477850000000000108e+00,2.228648119999999471e+04,6.190689222222220955e+00
3.999999999999989768e+02,1.818339999999999890e+01,4.545849999999999724e+00,2.239539739999999802e+04,6.220943722222221695e+00
4.029999999999989768e+02,1.828699999999999903e+01,4.571749999999999758e+00,2.250535329999999885e+04,6.251487027777777428e+00
4.059999999999989768e+02,1.819760000000000133e+01,4.549400000000000333e+00,2.261455359999999928e+04,6.281820444444444540e+00
4.089999999999989768e+02,1.841789999999999949e+01,4.604474999999999874e+00,2.272470010000000184e+04,6.312416694444444865e+00
4.119999999999989768e+02,1.840630000000000166e+01,4.601575000000000415e+00,2.283540869999999995e+04,6.343169083333333624e+00
4.149999999999989768e+02,1.846099999999999852e+01,4.615249999999999631e+00,2.294690810000000056e+04,6.374141138888888669e+00
4.179999999999989768e+02,1.820570000000000022e+01,4.551425000000000054e+00,2.305730949999999575e+04,6.404808194444442826e+00
4.209999999999989768e+02,1.833490000000000109e+01,4.583725000000000271e+00,2.316773789999999644e+04,6.435482749999999363e+00
4.239999999999989768e+02,1.837280000000000157e+01,4.593200000000000394e+00,2.327819300000000294e+04,6.466164722222223382e+00
4.269999999999989768e+02,1.829329999999999856e+01,4.573324999999999640e+00,2.338821490000000267e+04,6.496726361111111459e+00
4.299999999999989768e+02,1.798570000000000135e+01,4.496425000000000338e+00,2.349749020000000382e+04,6.527080611111112596e+00
4.329999999999989768e+02,1.831830000000000069e+01,4.579575000000000173e+00,2.360681860000000233e+04,6.557449611111112020e+00
4.359999999999989768e+02,1.791329999999999956e+01,4.478324999999999889e+00,2.371620180000000255e+04,6.587833833333333722e+00
4.389999999999989768e+02,1.784740000000000038e+01,4.461850000000000094e+00,2.382427750000000378e+04,6.617854861111112541e+00
4.419999999999989768e+02,1.759789999999999921e+01,4.399474999999999802e+00,2.393045580000000336e+04,6.647348833333333928e+00
4.449999999999989768e+02,1.739829999999999899e+01,4.349574999999999747e+00,2.403565990000000238e+04,6.676572194444444719e+00
4.479999999999989768e+02,1.758190000000000097e+01,4.395475000000000243e+00,2.414094330000000264e+04,6.705817583333334220e+00
4.509999999999989768e+02,1.683389999999999986e+01,4.208474999999999966e+00,2.424447860000000219e+04,6.734577388888889793e+00
4.539999999999989768e+02,1.691390000000000171e+01,4.228475000000000428e+00,2.434690280000000348e+04,6.763028555555556487e+00
4.569999999999989768e+02,1.709299999999999997e+01,4.273249999999999993e+00,2.444867290000000139e+04,6.791298027777778579e+00
4.599999999999989768e+02,1.677299999999999969e+01,4.193249999999999922e+00,2.454976740000000427e+04,6.819379833333334417e+00
4.629999999999989768e+02,1.693280000000000030e+01,4.233200000000000074e+00,2.465150390000000334e+04,6.847639972222222760e+00
4.659999999999989768e+02,1.697710000000000008e+01,4.244275000000000020e+00,2.475364340000000084e+04,6.876012055555555946e+00
4.689999999999989768e+02,1.701610000000000156e+01,4.254025000000000389e+00,2.485566630000000077e+04,6.904351750000000010e+00
4.719999999999989768e+02,1.669989999999999952e+01,4.174974999999999881e+00,2.495687200000000303e+04,6.932464444444445206e+00
4.749999999999989768e+02,1.636459999999999937e+01,4.091149999999999842e+00,2.505653700000000026e+04,6.960149166666666609e+00
4.779999999999989768e+02,1.594960000000000022e+01,3.987400000000000055e+00,2.515343799999999828e+04,6.987066111111110978e+00
4.809999999999989768e+02,1.623029999999999973e+01,4.057574999999999932e+00,2.524975179999999455e+04,7.013819944444443344e+00
4.839999999999989768e+02,1.645250000000000057e+01,4.113125000000000142e+00,2.534831029999999373e+04,7.041197305555553676e+00
4.869999999999989768e+02,1.667739999999999867e+01,4.169349999999999667e+00,2.544938939999999275e+04,7.069274833333331287e+00
4.899999999999989768e+02,1.700459999999999994e+01,4.251149999999999984e+00,2.555119159999999465e+04,7.097553222222220626e+00
4.929999999999989768e+02,1.695400000000000063e+01,4.238500000000000156e+00,2.565325179999999818e+04,7.125903277777776879e+00
4.959999999999989768e+02,1.690099999999999980e+01,4.225249999999999950e+00,2.575538090000000011e+04,7.154272472222221957e+00
4.989999999999989768e+02,1.711759999999999948e+01,4.279399999999999871e+00,2.585783439999999973e+04,7.182731777777777715e+00
5.019999999999989768e+02,1.744340000000000046e+01,4.360850000000000115e+00,2.596162989999999991e+04,7.211563861111111251e+00
5.049999999999989768e+02,1.742229999999999990e+01,4.355574999999999974e+00,2.606629500000000189e+04,7.240637500000000948e+00
5.079999999999989768e+02,1.769330000000000069e+01,4.423325000000000173e+00,2.617210500000000320e+04,7.270029166666667209e+00
5.109999999999989768e+02,1.752390000000000114e+01,4.380975000000000286e+00,2.627802200000000084e+04,7.299450555555555553e+00
5.139999999999989768e+02,1.770169999999999888e+01,4.425424999999999720e+00,2.638378240000000005e+04,7.328828444444444479e+00
5.169999999999989768e+02,1.766769999999999996e+01,4.416924999999999990e+00,2.648945520000000033e+04,7.358182000000000222e+00
5.199999999999989768e+02,1.772950000000000159e+01,4.432375000000000398e+00,2.659575880000000325e+04,7.387710777777778404e+00
5.229999999999989768e+02,1.766689999999999827e+01,4.416724999999999568e+00,2.670206010000000242e+04,7.417238916666667237e+00
5.259999999999989768e+02,1.763190000000000168e+01,4.407975000000000421e+00,2.680780450000000201e+04,7.446612361111111689e+00
5.289999999999989768e+02,1.762770000000000081e+01,4.406925000000000203e+00,2.691363070000000516e+04,7.476008527777779022e+00
5.319999999999989768e+02,1.771780000000000044e+01,4.429450000000000109e+00,2.701936880000000747e+04,7.505380222222224340e+00
5.349999999999989768e+02,1.771750000000000114e+01,4.429375000000000284e+00,2.712596300000000338e+04,7.534989722222222852e+00
5.379999999999989768e+02,1.770309999999999917e+01,4.425774999999999793e+00,2.723281899999999951e+04,7.564671944444444129e+00
5.409999999999989768e+02,1.812249999999999872e+01,4.530624999999999680e+00,2.734116820000000007e+04,7.594768944444444614e+00
5.439999999999989768e+02,1.779879999999999995e+01,4.449699999999999989e+00,2.744937260000000242e+04,7.624825722222222879e+00
5.469999999999989768e+02,1.788479999999999848e+01,4.471199999999999619e+00,2.755675470000000132e+04,7.654654083333333858e+00
5.499999999999989768e+02,1.839480000000000004e+01,4.598700000000000010e+00,2.766594839999999749e+04,7.684985666666666049e+00
5.529999999999989768e+02,1.806889999999999930e+01,4.517224999999999824e+00,2.777524179999999615e+04,7.715344944444443520e+00
5.559999999999989768e+02,1.807110000000000127e+01,4.517775000000000318e+00,2.788403899999999339e+04,7.745566388888887488e+00
5.589999999999989768e+02,1.835259999999999891e+01,4.588149999999999729e+00,2.799306119999998919e+04,7.775850333333329978e+00
5.619999999999989768e+02,1.804400000000000048e+01,4.511000000000000121e+00,2.810303109999998924e+04,7.806397527777774847e+00
5.649999999999989768e+02,1.805120000000000147e+01,4.512800000000000367e+00,2.821023589999999240e+04,7.836176638888886714e+00
5.679999999999989768e+02,1.813860000000000028e+01,4.534650000000000070e+00,2.831870029999998951e+04,7.866305638888886342e+00
5.709999999999989768e+02,1.853689999999999927e+01,4.634224999999999817e+00,2.842947969999998531e+04,7.897077694444440077e+00
5.739999999999989768e+02,1.895349999999999824e+01,4.738374999999999559e+00,2.854308599999998478e+04,7.928634999999995436e+00
5.769999999999989768e+02,1.880770000000000053e+01,4.701925000000000132e+00,2.865774709999998595e+04,7.960485305555551783e+00
5.799999999999989768e+02,1.924170000000000158e+01,4.810425000000000395e+00,2.877280119999998351e+04,7.992444777777773623e+00
5.829999999999989768e+02,1.982979999999999876e+01,4.957449999999999690e+00,2.888910989999998492e+04,8.024752749999995771e+00
5.859999999999989768e+02,2.007929999999999993e+01,5.019824999999999982e+00,2.901085739999998623e+04,8.058571499999995780e+00
5.889999999999989768e+02,1.809420000000000073e+01,4.523550000000000182e+00,2.916514099999998143e+04,8.101428055555549790e+00
5.919999999999989768e+02,1.835210000000000008e+01,4.588025000000000020e+00,2.927574909999998272e+04,8.132152527777773088e+00
5.949999999999989768e+02,1.822009999999999863e+01,4.555024999999999658e+00,2.938547059999998237e+04,8.162630722222218083e+00
5.979999999999989768e+02,1.833589999999999876e+01,4.583974999999999689e+00,2.949553229999997711e+04,8.193203416666660743e+00
6.009999999999989768e+02,1.831139999999999901e+01,4.577849999999999753e+00,2.960572169999997641e+04,8.223811583333326070e+00
6.039999999999989768e+02,1.828379999999999939e+01,4.570949999999999847e+00,2.971580999999997584e+04,8.254391666666659688e+00
6.069999999999989768e+02,1.805819999999999936e+01,4.514549999999999841e+00,2.982495019999997749e+04,8.284708388888882169e+00
6.099999999999989768e+02,1.821310000000000073e+01,4.553275000000000183e+00,2.993398549999997704e+04,8.314995972222215315e+00
6.129999999999989768e+02,1.825189999999999912e+01,4.562974999999999781e+00,3.004334619999997813e+04,8.345373944444437697e+00
6.159999999999989768e+02,1.833990000000000009e+01,4.584975000000000023e+00,3.015320489999997881e+04,8.375890249999994097e+00
6.189999999999989768e+02,1.836639999999999873e+01,4.591599999999999682e+00,3.026355019999997603e+04,8.406541722222215185e+00
6.219999999999989768e+02,1.817749999999999844e+01,4.544374999999999609e+00,3.037383219999997891e+04,8.437175611111104701e+00
6.249999999999989768e+02,1.812590000000000146e+01,4.531475000000000364e+00,3.048311769999997705e+04,8.467532694444438235e+00
6.279999999999989768e+02,1.792330000000000112e+01,4.480825000000000280e+00,3.059166809999997349e+04,8.497685583333325354e+00
6.309999999999989768e+02,1.782049999999999912e+01,4.455124999999999780e+00,3.069876999999997133e+04,8.527436111111102335e+00
6.339999999999989768e+02,1.772599999999999909e+01,4.431499999999999773e+00,3.080628349999996863e+04,8.557300972222213531e+00
6.369999999999989768e+02,1.726190000000000069e+01,4.315475000000000172e+00,3.091158829999996669e+04,8.586552305555546383e+00
6.399999999999989768e+02,1.775379999999999825e+01,4.438449999999999562e+00,3.101729999999996653e+04,8.615916666666658230e+00
6.429999999999989768e+02,1.785089999999999932e+01,4.462724999999999831e+00,3.112475179999996544e+04,8.645764388888879992e+00
6.459999999999989768e+02,1.759479999999999933e+01,4.398699999999999832e+00,3.123169619999996212e+04,8.675471166666655520e+00
6.489999999999989768e+02,1.849109999999999943e+01,4.622774999999999856e+00,3.134197769999995944e+04,8.706104916666655313e+00
6.519999999999989768e+02,1.859639999999999915e+01,4.649099999999999788e+00,3.145386409999995522e+04,8.737184472222208953e+00
6.549999999999989768e+02,1.820599999999999952e+01,4.551499999999999879e+00,3.156568329999994967e+04,8.768245361111096869e+00
6.579999999999989768e+02,1.877959999999999852e+01,4.694899999999999629e+00,3.167963629999995101e+04,8.799898972222209181e+00
6.609999999999989768e+02,1.981299999999999883e+01,4.953249999999999709e+00,3.179488499999994747e+04,8.831912499999985400e+00
6.639999999999989768e+02,2.569539999999999935e+01,5.139079999999999870e+00,3.192464259999994465e+04,8.867956277777762963e+00
6.669999999999989768e+02,2.482839999999999847e+01,4.965679999999999872e+00,3.207600569999994332e+04,8.910001583333317043e+00
6.699999999999989768e+02,2.530989999999999895e+01,5.061980000000000146e+00,3.222793119999994451e+04,8.952203111111096234e+00
6.729999999999989768e+02,2.564170000000000016e+01,5.128339999999999677e+00,3.238007939999994778e+04,8.994466499999985487e+00
6.759999999999989768e+02,2.626160000000000139e+01,5.252320000000000100e+00,3.253736909999995260e+04,9.038158083333319937e+00
6.789999999999989768e+02,2.644190000000000040e+01,5.288380000000000081e+00,3.269479099999995378e+04,9.081886388888875672e+00
6.819999999999989768e+02,2.645100000000000051e+01,5.290200000000000458e+00,3.285275369999995746e+04,9.125764916666655679e+00
6.849999999999989768e+02,2.655150000000000077e+01,5.310299999999999798e+00,3.301043969999995170e+04,9.169566583333319088e+00
6.879999999999989768e+02,2.635490000000000066e+01,5.270979999999999777e+00,3.316862249999994674e+04,9.213506249999985798e+00
6.909999999999989768e+02,2.640889999999999915e+01,5.281779999999999475e+00,3.332769259999994392e+04,9.257692388888873580e+00
6.939999999999989768e+02,2.644770000000000110e+01,5.289540000000000575e+00,3.348653809999993973e+04,9.301816138888872487e+00
6.969999999999989768e+02,2.649589999999999890e+01,5.299179999999999779e+00,3.364580089999994379e+04,9.346055805555540275e+00
6.999999999999989768e+02,2.657989999999999853e+01,5.315979999999999706e+00,3.381087609999993583e+04,9.391910027777759851e+00


==> figures/data/3d/gr1_p180_model_equation_wall_thickness_septum_error.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,6.207603795491476849e-04,4.453967131852306824e-04,7.004429035867751861e-04,5.513481334561755884e-05,3.883832964606580009e-07,1.456000000000000000e+03,6.758951928947651896e-04,5.656255662035301803e-04,7.968252403762750118e-05,1.753636663639170025e-04,4.744103109710804626e-04,5.078670321206968982e-04,5.264337037435500672e-04,5.902028657090088856e-04,6.410309334964471410e-04,6.625515107242052702e-04,6.710471328798339003e-04,6.765262540996052829e-04,6.950746061684553350e-04
-1.965000000000003695e+02,1.029852984540018460e-03,7.356000856367989667e-04,1.154361057699194396e-03,9.107276784429731164e-05,1.068891418808804491e-06,1.458000000000000000e+03,1.120925752384315703e-03,9.387802166957211073e-04,1.245080731591759367e-04,2.942528989032194928e-04,7.838387435810586232e-04,8.445950023596363173e-04,8.759082759571883104e-04,9.742027426064785557e-04,1.064314410378084177e-03,1.099962446192785746e-03,1.113793282778135184e-03,1.121728225125092834e-03,1.145863790570053435e-03
-1.940000000000003979e+02,1.024388175646368318e-03,7.410952954317145654e-04,1.149355043259776745e-03,8.874629921354806991e-05,1.057247040028195586e-06,1.458000000000000000e+03,1.113134474859916361e-03,9.356418764328202752e-04,1.249668676134084271e-04,2.832928802146537526e-04,7.844016251116157912e-04,8.444423957635342932e-04,8.742353801210748154e-04,9.712178692238713964e-04,1.056947096280131141e-03,1.092753479844894848e-03,1.106851839063300019e-03,1.114197971056634989e-03,1.140443787464705955e-03
-1.915000000000003979e+02,1.026739742632414368e-03,7.505167494477126651e-04,1.152739057166656672e-03,8.734413075057956223e-05,1.061823496277450980e-06,1.458000000000000000e+03,1.114083873382993835e-03,9.393956118818347920e-04,1.259993145342423043e-04,2.762229931847017027e-04,7.906975682991062692e-04,8.491986657574896206e-04,8.795484893002777742e-04,9.746558375017129981e-04,1.058395038056735449e-03,1.094211773557352604e-03,1.108316574166870114e-03,1.115477304698300363e-03,1.143835516764808193e-03
-1.890000000000003979e+02,1.028427226822507118e-03,7.583895908500828823e-04,1.156082661156592264e-03,8.613271431606126525e-05,1.065081405345284689e-06,1.458000000000000000e+03,1.114559941138568329e-03,9.422945125064459068e-04,1.276554343340851466e-04,2.700376359724242356e-04,7.958679909527184440e-04,8.544370311732753243e-04,8.840121872980691905e-04,9.771010234766164520e-04,1.059439712963137440e-03,1.094794970745995586e-03,1.109040719078786038e-03,1.116730295826153093e-03,1.146609150660208090e-03
-1.865000000000003979e+02,1.029954029572752042e-03,7.661170193294050169e-04,1.158746724316700363e-03,8.511653595604098477e-05,1.068050127726305364e-06,1.458000000000000000e+03,1.115070565528792973e-03,9.448374936167111115e-04,1.287926947439483206e-04,2.638370102433470251e-04,7.996575316383823561e-04,8.582974304426252811e-04,8.877237010967851038e-04,9.801208107807592770e-04,1.060038975130264205e-03,1.095587020861164222e-03,1.109732494833117183e-03,1.119541924464454580e-03,1.149546654200174055e-03
-1.840000000000003979e+02,1.030942077604395319e-03,7.703923772969999096e-04,1.161096586593802311e-03,8.423714206966549374e-05,1.069937463479332311e-06,1.458000000000000000e+03,1.115179219674060839e-03,9.467049355347297978e-04,1.301545089894069925e-04,2.605497003073954090e-04,8.038537110958466920e-04,8.611539033975846311e-04,8.910805481869061738e-04,9.815059361092102509e-04,1.059901159919620760e-03,1.095767361888576926e-03,1.110213704888495965e-03,1.121106469950832775e-03,1.151768610305416076e-03
-1.815000000000003979e+02,1.031931923270030778e-03,7.741631939455536487e-04,1.163371349967553918e-03,8.349593638220366789e-05,1.071855065656125494e-06,1.458000000000000000e+03,1.115427859652234378e-03,9.484359868878270696e-04,1.314394266975231398e-04,2.577687293244771295e-04,8.077268387513361105e-04,8.648399938559815127e-04,8.938645307100696056e-04,9.826157584302884582e-04,1.060076718985960035e-03,1.096015060405213046e-03,1.110688020006308325e-03,1.122960334434576924e-03,1.154017324569533596e-03
-1.790000000000003979e+02,1.032476301040135581e-03,7.769320931270576411e-04,1.165314566719151835e-03,8.287769434965656056e-05,1.072876024430235548e-06,1.458000000000000000e+03,1.115353995389792210e-03,9.495986066904790615e-04,1.328382656790162535e-04,2.555442079130779403e-04,8.104444105832057888e-04,8.670612224192707435e-04,8.962347873106640220e-04,9.832333865344075868e-04,1.059893831832613327e-03,1.095918531641000299e-03,1.110624283904663610e-03,1.124208524750617763e-03,1.155810647181458551e-03
-1.765000000000003979e+02,1.033045597587861153e-03,7.802214942853309774e-04,1.167217831952953484e-03,8.236619305770688266e-05,1.073967396454480297e-06,1.458000000000000000e+03,1.115411790645568077e-03,9.506794045301542300e-04,1.341722343650923310e-04,2.528241033025301759e-04,8.131403490970033230e-04,8.684599783889338084e-04,8.981907348042409908e-04,9.836749985980188654e-04,1.059714246512420948e-03,1.096227917176374094e-03,1.110722224741709585e-03,1.125701031885488826e-03,1.157657037710940143e-03
-1.740000000000003979e+02,1.033280483485518467e-03,7.822664905318354144e-04,1.168733688439939529e-03,8.193084127518467086e-05,1.074381220304126221e-06,1.458000000000000000e+03,1.115211324760703206e-03,9.513496422103338368e-04,1.354532049544210619e-04,2.510139929536830527e-04,8.152030750748511965e-04,8.698141889669795462e-04,9.000016044245106499e-04,9.839328752207967405e-04,1.059287514434920563e-03,1.095792938225840932e-03,1.110653524714180817e-03,1.126531075826214725e-03,1.159257544342245667e-03
-1.715000000000003979e+02,1.033588304483661156e-03,7.842360069987287493e-04,1.170185643605991871e-03,8.157313915100006209e-05,1.074958960196357985e-06,1.458000000000000000e+03,1.115161443634661272e-03,9.520151653326610394e-04,1.365973391223307149e-04,2.493522974849324064e-04,8.172855918136403630e-04,8.712375832707487232e-04,9.010030864025461890e-04,9.841566465877650202e-04,1.058914017895591468e-03,1.095817497193223022e-03,1.110753666542406469e-03,1.127576587522668029e-03,1.160712759976940261e-03
-1.690000000000003979e+02,1.033583611352002036e-03,7.857110360167815976e-04,1.171543728668806433e-03,8.128462715955435435e-05,1.074902272267914463e-06,1.458000000000000000e+03,1.114868238511556404e-03,9.522989841924476683e-04,1.379601173168043971e-04,2.478725753352204386e-04,8.186241743426182511e-04,8.722920462103080303e-04,9.014944814466934646e-04,9.845382451779713211e-04,1.058459653177040759e-03,1.095261084391356034e-03,1.110482822338256393e-03,1.128211018452768451e-03,1.161923181490922587e-03
-1.665000000000003979e+02,1.033696122197059943e-03,7.866308941927150668e-04,1.172777288283500434e-03,8.105589704347975573e-05,1.075097731490762221e-06,1.458000000000000000e+03,1.114752019240539604e-03,9.526402251535801740e-04,1.390811660864404910e-04,2.470652280043448765e-04,8.199812376662326228e-04,8.734874234107729623e-04,9.027515167603594693e-04,9.848149290818020325e-04,1.058705283287572282e-03,1.094959148058536735e-03,1.110338396186548188e-03,1.129256454015268229e-03,1.163255462144822169e-03
-1.640000000000003979e+02,1.033540831765559966e-03,7.875768722932628045e-04,1.173758533347165050e-03,8.086560706150945188e-05,1.074745897332071860e-06,1.458000000000000000e+03,1.114406438827069377e-03,9.526752247040505550e-04,1.402177015816050837e-04,2.459639594722971617e-04,8.202246689520511277e-04,8.740007795957081870e-04,9.032348468893386514e-04,9.853956644069647962e-04,1.058128818900898674e-03,1.094480084155685998e-03,1.109966897792526511e-03,1.129521590127409913e-03,1.164043415088039483e-03
-1.615000000000003979e+02,1.033518853337213371e-03,7.886625116775354983e-04,1.174792518330799963e-03,8.072825694777289031e-05,1.074678271673293692e-06,1.458000000000000000e+03,1.114247110284986289e-03,9.527905963894404539e-04,1.412736649935865917e-04,2.448563416596778730e-04,8.202770338870282816e-04,8.753730898633006480e-04,9.044432381743118705e-04,9.858897152936769298e-04,1.058092688431360156e-03,1.094285134206760468e-03,1.109828665281139626e-03,1.130408911958179826e-03,1.165257030757688118e-03
-1.589999999999999716e+02,1.033251904566586787e-03,7.889081692413962366e-04,1.175613135385294387e-03,8.060975559079988910e-05,1.074107430986887056e-06,1.458000000000000000e+03,1.113861660157386716e-03,9.526421489757868569e-04,1.423612308187076000e-04,2.443437353251905501e-04,8.202237819959543432e-04,8.753669802546674029e-04,9.043153368236074617e-04,9.845770379041296396e-04,1.057455564034714014e-03,1.093780863042284699e-03,1.109524555693476230e-03,1.131187252870002142e-03,1.165985360628897212e-03
-1.564999999999999716e+02,1.033153161051519973e-03,7.894697466171453869e-04,1.176605060646366240e-03,8.055957876009320784e-05,1.073895299920751490e-06,1.458000000000000000e+03,1.113712739811613221e-03,9.525935822914267243e-04,1.434518995948462668e-04,2.436834144343745859e-04,8.205969496999606424e-04,8.761732763844160606e-04,9.046464437947811417e-04,9.838715447411871488e-04,1.057199033761409019e-03,1.093403265725450494e-03,1.109328178460815490e-03,1.131857829150750014e-03,1.166945771524004584e-03
-1.539999999999999716e+02,1.032823714294217512e-03,7.899894931069614606e-04,1.177226212760966581e-03,8.049990842176458594e-05,1.073205060064416101e-06,1.458000000000000000e+03,1.113323622715982125e-03,9.523238058724528988e-04,1.444024984667490689e-04,2.428342211872560512e-04,8.212036925452895122e-04,8.759319628954100392e-04,9.046349058799422116e-04,9.834008068324517036e-04,1.056480790408377037e-03,1.092817200818923824e-03,1.108988874021451122e-03,1.132125361123476493e-03,1.167502994480782829e-03
-1.514999999999999716e+02,1.032662374703231713e-03,7.899483380365814262e-04,1.177986173159188601e-03,8.047254853496405816e-05,1.072867411195429959e-06,1.458000000000000000e+03,1.113134923238195744e-03,9.521898261682676824e-04,1.453237984559568874e-04,2.427140366666502872e-04,8.212028807522317149e-04,8.763471022548958251e-04,9.044758561205295741e-04,9.833081624591806687e-04,1.056560981345284339e-03,1.092366853862119461e-03,1.108700238070928212e-03,1.132396975720876848e-03,1.168328935038222792e-03
-1.489999999999999716e+02,1.040506812978915377e-03,7.960147871433816700e-04,1.187970563997292877e-03,8.126371100253116752e-05,1.089258218581442321e-06,1.459000000000000000e+03,1.121770523981446572e-03,9.592431019763841826e-04,1.474637510183774997e-04,2.444920258355337073e-04,8.273689975140166835e-04,8.831171007193641589e-04,9.104270571130775079e-04,9.905348967822562561e-04,1.064863025944841638e-03,1.100725039323514377e-03,1.117317087898162106e-03,1.141790070970417209e-03,1.178110009673443911e-03
-1.464999999999999716e+02,1.040269166064836060e-03,7.958481339108365625e-04,1.188535298937656859e-03,8.126840797199363952e-05,1.088764491999532232e-06,1.459000000000000000e+03,1.121537574036829714e-03,9.590007580928424074e-04,1.482661328728207984e-04,2.444210321539994979e-04,8.278675444370409489e-04,8.828507848182857911e-04,9.110539707608131992e-04,9.900852162530381865e-04,1.064552823110331923e-03,1.100653857164508257e-03,1.117216391862490242e-03,1.142383108263052456e-03,1.178754620254193666e-03
-1.439999999999999716e+02,1.039841362873762404e-03,7.958745497465774879e-04,1.189007038513869999e-03,8.127408176456391844e-05,1.087875536309836583e-06,1.459000000000000000e+03,1.121115444638326377e-03,9.585672811091984317e-04,1.491656756401075947e-04,2.439668131271849165e-04,8.277014898205605452e-04,8.828750062674495377e-04,9.110606371438375760e-04,9.898094873312269365e-04,1.064187176309317265e-03,1.099938537766011800e-03,1.116597259303307981e-03,1.142525836823886582e-03,1.179117733806728848e-03
-1.414999999999999716e+02,1.039600048007720311e-03,7.953883050346620886e-04,1.189606656071056159e-03,8.132537136568884957e-05,1.087382075845421940e-06,1.459000000000000000e+03,1.120925419373409093e-03,9.582746766420314208e-04,1.500066080633358483e-04,2.442117429730582224e-04,8.278168082793125031e-04,8.829371282870938182e-04,9.105118577151218246e-04,9.893879437050205877e-04,1.063943506296401642e-03,1.099706320963723255e-03,1.116389537571318589e-03,1.143190684526926553e-03,1.179740216324514810e-03
-1.389999999999999716e+02,1.039135255485987676e-03,7.951772795049202869e-04,1.189951620594815844e-03,8.135472765859172776e-05,1.086420670906332353e-06,1.459000000000000000e+03,1.120489983144579323e-03,9.577805278273959213e-04,1.508163651088281678e-04,2.439579759810673893e-04,8.275042837945979128e-04,8.822933767806367782e-04,9.104023384995799714e-04,9.884788942722587748e-04,1.063638877997850852e-03,1.099289033202480084e-03,1.115937458940024010e-03,1.143352945970566026e-03,1.180210844920661110e-03
-1.364999999999999716e+02,1.038900088551657913e-03,7.949144025882565407e-04,1.190615757394536097e-03,8.141145256249291665e-05,1.085941218600977995e-06,1.459000000000000000e+03,1.120311541114150803e-03,9.574886359891650236e-04,1.517156688428781836e-04,2.439856859634013725e-04,8.274159642497202908e-04,8.821595041862360367e-04,9.102618208146673112e-04,9.880356729785873086e-04,1.063113346896597464e-03,1.098949790360880582e-03,1.115712415934618168e-03,1.143941741864867813e-03,1.180656406438057018e-03
-1.339999999999999716e+02,1.038445798640428132e-03,7.942142389312966321e-04,1.190858784809615883e-03,8.146300651075980221e-05,1.085005898143728781e-06,1.459000000000000000e+03,1.119908805151187880e-03,9.569827921296683842e-04,1.524129861691877509e-04,2.442315597091315000e-04,8.273528207972466334e-04,8.818201104023973584e-04,9.098502190915367131e-04,9.874829760542938421e-04,1.062529379613100927e-03,1.098203530308499657e-03,1.115360665295994863e-03,1.143854973546180875e-03,1.181158861264267447e-03
-1.314999999999999716e+02,1.038198660041813248e-03,7.943770342674880179e-04,1.191556085366880314e-03,8.153127340000633147e-05,1.084503806254842984e-06,1.459000000000000000e+03,1.119729933441819579e-03,9.566673866418069164e-04,1.533574253250670656e-04,2.438216257743252300e-04,8.271386565406410206e-04,8.821024419694474279e-04,9.095485021049621406e-04,9.868623910346103166e-04,1.062535386077899553e-03,1.097825803554658766e-03,1.115229974073825205e-03,1.144355230055756458e-03,1.181538844150497973e-03
-1.289999999999999716e+02,1.037739062795733870e-03,7.935395489474836132e-04,1.191754267142980861e-03,8.159910865191751666e-05,1.083560776984955433e-06,1.459000000000000000e+03,1.119338171447651319e-03,9.561399541438163124e-04,1.540152043472469909e-04,2.441995138482502565e-04,8.270936031330108646e-04,8.812699267058342030e-04,9.090272927508825321e-04,9.859140363563433443e-04,1.061856893754355158e-03,1.097374198516643581e-03,1.114732553967657126e-03,1.144314119490479802e-03,1.181788432344814269e-03
-1.264999999999999716e+02,1.037517972443082609e-03,7.932914783936254998e-04,1.191977605173865327e-03,8.168099004221180434e-05,1.083115327276681264e-06,1.459000000000000000e+03,1.119198962485294440e-03,9.558369824008707775e-04,1.544596327307827185e-04,2.442264940494571091e-04,8.267932780671097400e-04,8.812973454710912573e-04,9.086530849556385958e-04,9.856230896951264676e-04,1.061536243193919506e-03,1.096960979291961014e-03,1.114502694045947954e-03,1.144847984253854470e-03,1.182321888427947379e-03
-1.239999999999999716e+02,1.037074673776554106e-03,7.928987910630133770e-04,1.192356527463811662e-03,8.175714677870931420e-05,1.082208110038141232e-06,1.459000000000000000e+03,1.118831820555263312e-03,9.553175269978447922e-04,1.552818536872575556e-04,2.441758827135407295e-04,8.266449880552530346e-04,8.808876102574321638e-04,9.081393996868810043e-04,9.848527050295204782e-04,1.060903232148568574e-03,1.096531094904379909e-03,1.114091241468815208e-03,1.144616537641567110e-03,1.182541625856063650e-03
-1.214999999999999716e+02,1.036839606698842110e-03,7.923599278888423343e-04,1.192836210352682174e-03,8.184440304703671548e-05,1.081734876329535672e-06,1.459000000000000000e+03,1.118684009745878798e-03,9.549952036518054212e-04,1.559966036538400647e-04,2.444796788099997753e-04,8.266819100089639171e-04,8.807842185855040964e-04,9.079152301044087501e-04,9.841576406778792824e-04,1.060770387732679456e-03,1.096276584426171281e-03,1.113905390277006779e-03,1.144857079287899156e-03,1.183074163679364004e-03
-1.189999999999999716e+02,1.037366147461483631e-03,7.921691196505699535e-04,1.193959919059372089e-03,8.201984593248562905e-05,1.082855779025869059e-06,1.459000000000000000e+03,1.119385993393969166e-03,9.553463015289979888e-04,1.565937715978884572e-04,2.451970278109136779e-04,8.269409061712438029e-04,8.813541326974691070e-04,9.081174301202591314e-04,9.845127557973900548e-04,1.061175360942840208e-03,1.096827884107525342e-03,1.114567940638112441e-03,1.146217775959890682e-03,1.184324994202550852e-03
-1.164999999999999716e+02,1.037169120933218195e-03,7.921096956023206863e-04,1.194592619248048201e-03,8.210077479204920677e-05,1.082460322638839524e-06,1.459000000000000000e+03,1.119269895725267389e-03,9.550683461411690021e-04,1.574234983148300061e-04,2.450594253308975090e-04,8.270107607687150449e-04,8.807164026318205999e-04,9.081094451199006167e-04,9.846513409209238857e-04,1.060945972975970179e-03,1.096434743532165171e-03,1.114346545735967267e-03,1.146268674019654092e-03,1.184622952131422942e-03
-1.139999999999999716e+02,1.037344230819109859e-03,7.919754917469881738e-04,1.195172837937184037e-03,8.224089632578613371e-05,1.082846618242159678e-06,1.459000000000000000e+03,1.119585127144895938e-03,9.551033344933237794e-04,1.578286071180741781e-04,2.453687390721216851e-04,8.267067175920387104e-04,8.810766238382407821e-04,9.079125952663425966e-04,9.848162369383347409e-04,1.061030319750883672e-03,1.096794047117938568e-03,1.114804765284678348e-03,1.146866582099153025e-03,1.185470949888189256e-03
-1.114999999999999716e+02,1.037151682596231753e-03,7.916378567048006163e-04,1.195606322929459748e-03,8.233752089838237867e-05,1.082463080059886416e-06,1.459000000000000000e+03,1.119489203494614159e-03,9.548141616978493475e-04,1.584546403332279946e-04,2.455138258914311370e-04,8.267871327041925213e-04,8.809590211364193898e-04,9.076864053418894985e-04,9.846926646521346645e-04,1.061153638609018974e-03,1.096576305516164165e-03,1.114545965456419660e-03,1.147363648344995731e-03,1.185752126648024086e-03
-1.089999999999999716e+02,1.036748116587139562e-03,7.908330578925463431e-04,1.195846152433946733e-03,8.242395467159339929e-05,1.081640365550685914e-06,1.459000000000000000e+03,1.119172071258732947e-03,9.543241619155461760e-04,1.590980358468071718e-04,2.459150586945932186e-04,8.260651452108741001e-04,8.806054725203576019e-04,9.072604881961086583e-04,9.840258614663267931e-04,1.060539902055651629e-03,1.096276448359650817e-03,1.114252230925306692e-03,1.147305685917047059e-03,1.185927961523635700e-03
-1.064999999999999716e+02,1.036577130449996189e-03,7.911358444543283974e-04,1.196280631233554229e-03,8.251914742637883105e-05,1.081301557063924476e-06,1.459000000000000000e+03,1.119096277876375101e-03,9.540579830236173850e-04,1.597035007835580396e-04,2.454412859956677916e-04,8.259058945986537696e-04,8.805431144155584236e-04,9.072096778861984219e-04,9.840415473590913807e-04,1.060614866732528718e-03,1.095899628983378841e-03,1.114018332327002545e-03,1.147500796010688870e-03,1.186246218741802191e-03
-1.039999999999999716e+02,1.036188949401538459e-03,7.905843400612840282e-04,1.196218784103826333e-03,8.259499250496265827e-05,1.080509471648758647e-06,1.459000000000000000e+03,1.118783941906501076e-03,9.535939568965758409e-04,1.600298347022878747e-04,2.456046093402544303e-04,8.254925591010157460e-04,8.803333205616443568e-04,9.065594174405693399e-04,9.834930607340751016e-04,1.060341639581424949e-03,1.095637317187540555e-03,1.113742864053345613e-03,1.147604013461664277e-03,1.186229990065528492e-03
-1.014999999999999716e+02,1.036023918973275580e-03,7.897570467738617827e-04,1.196510178601441167e-03,8.270156688791878864e-05,1.080185109850461451e-06,1.459000000000000000e+03,1.118725485861194260e-03,9.533223520853567915e-04,1.604862596281655864e-04,2.462668721994137975e-04,8.254880478076021509e-04,8.799475065806394800e-04,9.067411616217834185e-04,9.828988994620480903e-04,1.060408074517207823e-03,1.095367371220121351e-03,1.113653598624652708e-03,1.147656192504925999e-03,1.186664633596369849e-03
-9.899999999999997158e+01,1.035653966309790308e-03,7.894028231055714691e-04,1.196492143615964128e-03,8.278501669956031474e-05,1.079432496923146401e-06,1.459000000000000000e+03,1.118438983009350596e-03,9.528689496102300208e-04,1.608381773061738195e-04,2.462511432042188394e-04,8.249497896412451379e-04,8.794891593738053941e-04,9.058202613390142289e-04,9.823526677992756515e-04,1.060146314365307966e-03,1.095039285237021411e-03,1.113330724319477926e-03,1.147943494726822670e-03,1.186585667633132139e-03
-9.649999999999997158e+01,1.035487366221678283e-03,7.886615202431916964e-04,1.196701301062796973e-03,8.287315906022883251e-05,1.079102046097329993e-06,1.459000000000000000e+03,1.118360525281907047e-03,9.526142071614494096e-04,1.612139348411186900e-04,2.468258459784865863e-04,8.248230927909115922e-04,8.793731496454313800e-04,9.061958432419209980e-04,9.816675562239185731e-04,1.060055653629580867e-03,1.094941352321838687e-03,1.113022550878069693e-03,1.147888512151570405e-03,1.186899251262154035e-03
-9.399999999999997158e+01,1.035156170292003772e-03,7.883168266280620676e-04,1.196999550586408303e-03,8.294274211662237893e-05,1.078427795363432454e-06,1.459000000000000000e+03,1.118098912408626178e-03,9.522134281753813663e-04,1.618433802944045305e-04,2.468393436639417047e-04,8.247118991598161551e-04,8.789505043515428214e-04,9.059377553623836413e-04,9.813821331985310252e-04,1.059341616469977815e-03,1.094506000874054166e-03,1.112757015946247820e-03,1.147709426334127519e-03,1.186870298823277997e-03
-9.149999999999997158e+01,1.035015010992781362e-03,7.880991279008144014e-04,1.197102410462904786e-03,8.303190246851572826e-05,1.078150369807928366e-06,1.459000000000000000e+03,1.118046913461297198e-03,9.519831085242656333e-04,1.620873994701234246e-04,2.469158830919669602e-04,8.241436960787944851e-04,8.791269996760853319e-04,9.055797639584495587e-04,9.808221547721891059e-04,1.059210093127590157e-03,1.094423925646350118e-03,1.112644949032507184e-03,1.148157786874631336e-03,1.187244081218495530e-03
-8.899999999999997158e+01,1.034672552713201531e-03,7.872863476039124479e-04,1.197024565887494290e-03,8.310964147136122462e-05,1.077454503843550880e-06,1.459000000000000000e+03,1.117782194184562851e-03,9.515629112418403203e-04,1.623520131742927589e-04,2.473862051092890835e-04,8.238378243940978072e-04,8.782764446489442836e-04,9.052389518945247330e-04,9.804698415850727697e-04,1.059053046909148778e-03,1.094122474832584816e-03,1.112402644220810777e-03,1.148151668440369711e-03,1.187267792981194477e-03
-8.649999999999997158e+01,1.034535990725246905e-03,7.869983303723154583e-04,1.197503474574652732e-03,8.319542885830278462e-05,1.077186195488784850e-06,1.459000000000000000e+03,1.117731419583549608e-03,9.513405618669440933e-04,1.629674838494058267e-04,2.475376603529314467e-04,8.236588219083848918e-04,8.784471873662160488e-04,9.044484156224936403e-04,9.800401146815172684e-04,1.058764240072053182e-03,1.094028953396095289e-03,1.112457042401408412e-03,1.148082165829998743e-03,1.187636438310457751e-03
-8.399999999999997158e+01,1.034197701651127328e-03,7.868367298022317354e-04,1.197595008856362124e-03,8.326198418989147780e-05,1.076497444111712029e-06,1.459000000000000000e+03,1.117459685841018860e-03,9.509357174612357959e-04,1.633973072052347965e-04,2.473609718488955925e-04,8.233506323614382064e-04,8.779718128183039427e-04,9.046265746208245100e-04,9.796530950955135292e-04,1.059018598354800498e-03,1.093635902324292027e-03,1.112119855210212064e-03,1.148245087873720231e-03,1.187487754503633707e-03
-8.149999999999997158e+01,1.034083468775806678e-03,7.862580426403100852e-04,1.197912344089996492e-03,8.334848711576623695e-05,1.076275590699891827e-06,1.459000000000000000e+03,1.117431955891572820e-03,9.507349816600404275e-04,1.638288753141898136e-04,2.478254261354965928e-04,8.232461913160233789e-04,8.779293436962031742e-04,9.044255275644476821e-04,9.791995746216042469e-04,1.058751872366451349e-03,1.093476627697090829e-03,1.112013890883494817e-03,1.148351409880206311e-03,1.187766663786675404e-03
-7.899999999999997158e+01,1.033771041645205465e-03,7.855121655098687601e-04,1.197523785807501568e-03,8.341258321012734781e-05,1.075640225581999340e-06,1.459000000000000000e+03,1.117183624855332732e-03,9.503584584350780904e-04,1.637527441622961023e-04,2.482588761353367052e-04,8.231181671121460229e-04,8.779238725683344985e-04,9.040023639774928893e-04,9.790964645257538464e-04,1.058435907172264757e-03,1.093231080590880170e-03,1.111700205584573858e-03,1.148260960247913208e-03,1.187814934834631074e-03
-7.649999999999997158e+01,1.033660868487308810e-03,7.854313811131368806e-04,1.198078507220486522e-03,8.350214281357268222e-05,1.075427398896395460e-06,1.459000000000000000e+03,1.117163011300881465e-03,9.501587256737361546e-04,1.644176387331777126e-04,2.482294873741719291e-04,8.227567541529871376e-04,8.780063824246971300e-04,9.041495283269487381e-04,9.788489387419050010e-04,1.057988365547848442e-03,1.093075335042346507e-03,1.111686740577229283e-03,1.148531556087181672e-03,1.187974284811069104e-03
-7.399999999999997158e+01,1.033367970539228508e-03,7.848661388033867023e-04,1.198021357577411542e-03,8.356117879738131447e-05,1.074831833138371543e-06,1.459000000000000000e+03,1.116929149336609930e-03,9.498067917418471931e-04,1.646533870381830349e-04,2.485018317358418053e-04,8.224445266491279280e-04,8.775526506707801442e-04,9.032206919906472266e-04,9.783868684680170451e-04,1.057894325420815707e-03,1.092907172990993658e-03,1.111524784611003357e-03,1.148353952132984612e-03,1.188027482446993082e-03
-7.149999999999997158e+01,1.033261402062793160e-03,7.845801597579994723e-04,1.198127325406859230e-03,8.363294210512439686e-05,1.074623593997927824e-06,1.459000000000000000e+03,1.116894344167917476e-03,9.496284599576687363e-04,1.648659233440660701e-04,2.486812423047936879e-04,8.222810937257458161e-04,8.775982285923121214e-04,9.030887771447266340e-04,9.783130752068387725e-04,1.057649877522687243e-03,1.092672847642569460e-03,1.111502447962365225e-03,1.148528681057829062e-03,1.188113776006107869e-03
-6.899999999999997158e+01,1.033042968031861776e-03,7.842334527093973787e-04,1.198141817007175461e-03,8.368784393268576547e-05,1.074181429022179448e-06,1.459000000000000000e+03,1.116730811964547487e-03,9.493551240991760648e-04,1.650988489753136852e-04,2.488095153224643974e-04,8.220732674168322639e-04,8.774102289253357364e-04,9.028166212711641499e-04,9.778727258147048521e-04,1.057611014030878207e-03,1.092487722511988448e-03,1.111104735095532967e-03,1.148407283715166755e-03,1.188194776111683873e-03
-6.649999999999997158e+01,1.032961051158245817e-03,7.839961566508265537e-04,1.198294275581412863e-03,8.376221067790588185e-05,1.074024641147597958e-06,1.459000000000000000e+03,1.116723261836151740e-03,9.491988404803398949e-04,1.653332244231670457e-04,2.489648945074192637e-04,8.220110052190918561e-04,8.775321473880031559e-04,9.022825056666124426e-04,9.777649431871155393e-04,1.057711270399462611e-03,1.092402921222686589e-03,1.111118426585652134e-03,1.148604937131177681e-03,1.188532851474681518e-03
-6.399999999999997158e+01,1.032657683443580134e-03,7.834781972692060658e-04,1.198286173436141329e-03,8.383224300151900560e-05,1.073409736141727164e-06,1.459000000000000000e+03,1.116489926445099045e-03,9.488254404420611151e-04,1.656284899925611950e-04,2.491794861743740685e-04,8.210353924359976678e-04,8.772398098803709183e-04,9.022623542645077325e-04,9.773548776762983319e-04,1.057516288055270056e-03,1.092014911449141947e-03,1.111062048455331444e-03,1.148662732145989181e-03,1.188518454779577665e-03
-6.149999999999997158e+01,1.032565971761039520e-03,7.831941430317830013e-04,1.198425726487345249e-03,8.389629311485307934e-05,1.073231074037233253e-06,1.459000000000000000e+03,1.116462264875892627e-03,9.486696786461864140e-04,1.658597547263057290e-04,2.493718287292565191e-04,8.214378111037400022e-04,8.772042927841479723e-04,9.021697011236966181e-04,9.771604735819786752e-04,1.057404823406265116e-03,1.092033317252703341e-03,1.111017574364857492e-03,1.148688253017589875e-03,1.188703359209111830e-03
-5.899999999999997158e+01,1.032295517225555268e-03,7.830193164059869471e-04,1.198659451667728098e-03,8.394543107555645946e-05,1.072680870282437604e-06,1.459000000000000000e+03,1.116240948301111795e-03,9.483500861499988494e-04,1.663639344421728294e-04,2.492762008195683211e-04,8.216297873760889606e-04,8.768393207310227122e-04,9.019167736791171936e-04,9.768876014162827283e-04,1.057016207249659957e-03,1.091647240979083319e-03,1.110917524059677058e-03,1.148684616177666909e-03,1.188522760722534894e-03
-5.649999999999997158e+01,1.032231291872147969e-03,7.828364011251435963e-04,1.198630560790460518e-03,8.400945398001528430e-05,1.072559028278063484e-06,1.459000000000000000e+03,1.116240745852163348e-03,9.482218378921326981e-04,1.663992689183125488e-04,2.493948907470043726e-04,8.208945529663991963e-04,8.763216165224030092e-04,9.015861400036779324e-04,9.767438269796479243e-04,1.057111691047530515e-03,1.091629692980902039e-03,1.110771356037678053e-03,1.148787188582277904e-03,1.188765299500349265e-03
-5.399999999999997158e+01,1.031967680097007093e-03,7.818557774531321742e-04,1.198637558121208764e-03,8.404940848406724444e-05,1.072021595831320224e-06,1.459000000000000000e+03,1.116017088581074297e-03,9.479182716129398896e-04,1.666698780242016707e-04,2.501119026438749192e-04,8.208214437003669281e-04,8.761923517239470893e-04,9.013988087378451168e-04,9.764985087147366911e-04,1.056722599163697563e-03,1.091487991349326340e-03,1.110550441677754562e-03,1.148791709510368995e-03,1.188722467068409469e-03
-5.149999999999997158e+01,1.031912923828935073e-03,7.818065524594729329e-04,1.198453015914530692e-03,8.411852588737956543e-05,1.071920208762647388e-06,1.459000000000000000e+03,1.116031449716314719e-03,9.477943979415555343e-04,1.665400920855956198e-04,2.501063713694621398e-04,8.207988994583599769e-04,8.757921708237881861e-04,9.009484420212230575e-04,9.764061540260291026e-04,1.056850117969624541e-03,1.091397361552775809e-03,1.110643276848066307e-03,1.148862437488900419e-03,1.188968486143745368e-03
-4.899999999999997158e+01,1.031636187238236906e-03,7.814459926787666304e-04,1.198452333313510063e-03,8.415677972341938779e-05,1.071355586392862625e-06,1.459000000000000000e+03,1.115792966961656361e-03,9.474794075148175584e-04,1.668161460752731577e-04,2.501901945594702751e-04,8.207416039783966416e-04,8.755383314093871617e-04,9.009345911674736338e-04,9.759423218877461004e-04,1.056431831220656144e-03,1.091058346232043254e-03,1.110303786335198545e-03,1.148709572946066820e-03,1.188744765777657690e-03
-4.649999999999997158e+01,1.031593957923309388e-03,7.814450030301093360e-04,1.198860953452402693e-03,8.421765900449792747e-05,1.071278708112076719e-06,1.459000000000000000e+03,1.115811616927807424e-03,9.473762989188114604e-04,1.672669955290933055e-04,2.501489548932000519e-04,8.205381667904955824e-04,8.747830069398119688e-04,9.007757941115845761e-04,9.760671020424127728e-04,1.056147588637250173e-03,1.091080357885919599e-03,1.110255863655426568e-03,1.148822627469980786e-03,1.188962109359292460e-03
-4.399999999999997158e+01,1.031331261224317916e-03,7.813484111534040348e-04,1.198907005200669897e-03,8.425830386325629891e-05,1.070743632148454870e-06,1.459000000000000000e+03,1.115589565087574120e-03,9.470729573610616034e-04,1.675757439763519811e-04,2.499828500709138810e-04,8.201512595059568455e-04,8.748104639850188711e-04,9.004722239371991139e-04,9.756400610250576776e-04,1.055988606458626265e-03,1.090917100493169617e-03,1.110015740194834899e-03,1.148627048510393557e-03,1.188929290389980752e-03
-4.149999999999997158e+01,1.031283153543651344e-03,7.808018398654097700e-04,1.199035992904981963e-03,8.431013417634325132e-05,1.070653141507771616e-06,1.459000000000000000e+03,1.115593287719994541e-03,9.469730193673081466e-04,1.677528393613306190e-04,2.504813136782415737e-04,8.201219040157953178e-04,8.747852763401270989e-04,9.003427957660558537e-04,9.756970922484837876e-04,1.056010509990615732e-03,1.090727599877201401e-03,1.109944091377464918e-03,1.148878657518149615e-03,1.188907905588641950e-03
-3.899999999999997158e+01,1.031018342783223112e-03,7.802915329153468482e-04,1.198683594346759175e-03,8.434388218034331766e-05,1.070112713616715781e-06,1.459000000000000000e+03,1.115362224963566389e-03,9.466744606028798352e-04,1.676652515635360628e-04,2.507268098678762640e-04,8.199121032471112791e-04,8.743787159573700868e-04,8.999971026076655648e-04,9.751949664050226039e-04,1.055712347435820231e-03,1.090693405421520141e-03,1.109749308009211604e-03,1.148814838176728066e-03,1.188803253120154823e-03
-3.649999999999997158e+01,1.030981271598564643e-03,7.803555926755456227e-04,1.198970330670580267e-03,8.438788517725895539e-05,1.070043697551683288e-06,1.459000000000000000e+03,1.115369156775823612e-03,9.465933864213056746e-04,1.679890590720156240e-04,2.506256789230190208e-04,8.198462732997892095e-04,8.740992307874683809e-04,8.998876339034053923e-04,9.749934771591958977e-04,1.055686682541579803e-03,1.090445107932650230e-03,1.109758554857581507e-03,1.148840012791802921e-03,1.188981919243499007e-03
-3.399999999999997158e+01,1.030747786115586082e-03,7.801652050190907703e-04,1.199009594590550419e-03,8.442355145526937580e-05,1.069568334622502942e-06,1.459000000000000000e+03,1.115171337570855471e-03,9.463242346603166922e-04,1.682618084749643375e-04,2.505825810964953113e-04,8.197303938296173148e-04,8.740413105715331065e-04,8.995332484131283871e-04,9.748589709616662085e-04,1.055302084366985770e-03,1.090337582475871172e-03,1.109567311881055592e-03,1.148920190400729794e-03,1.188925865277052881e-03
-3.149999999999997158e+01,1.030708732318988841e-03,7.800558065550700039e-04,1.198863926099110258e-03,8.447717954135218791e-05,1.069496884741878903e-06,1.459000000000000000e+03,1.115185911860341016e-03,9.462315527776366669e-04,1.681551937801214168e-04,2.506529257639188374e-04,8.195668922273113268e-04,8.741295463873485251e-04,8.993575669974168338e-04,9.746622169086148219e-04,1.055454654120465850e-03,1.090266009601321365e-03,1.109665553154055677e-03,1.148849261329557350e-03,1.189038699310257605e-03
-2.899999999999997158e+01,1.030483852588941511e-03,7.794233236003547454e-04,1.198898771019632362e-03,8.450835544710971823e-05,1.069038632586922480e-06,1.459000000000000000e+03,1.114992208036051256e-03,9.459754971418317653e-04,1.684149184306908513e-04,2.510605289885867652e-04,8.194709473428581168e-04,8.739229801058733720e-04,8.990469122325282563e-04,9.743859596007213965e-04,1.055180659504003672e-03,1.090081313814773335e-03,1.109410613889963296e-03,1.148687266188460829e-03,1.188966215644375905e-03
-2.649999999999997158e+01,1.030443193068349746e-03,7.795895108101895225e-04,1.198870969369191354e-03,8.455556794082558691e-05,1.068962818210692315e-06,1.459000000000000000e+03,1.114998761009175238e-03,9.458876251275241459e-04,1.684277763008416081e-04,2.508536822581602238e-04,8.192222056539825428e-04,8.736328155814710112e-04,8.989800402137086265e-04,9.740884019401249705e-04,1.055107119759267180e-03,1.090131431000387115e-03,1.109297814230258495e-03,1.148848556798100738e-03,1.189206928839182161e-03
-2.399999999999997158e+01,1.030212132900495698e-03,7.790609030300317582e-04,1.198727718114255903e-03,8.457604340771649257e-05,1.068490145893892667e-06,1.459000000000000000e+03,1.114788176308212191e-03,9.456360894927792055e-04,1.685155852137602047e-04,2.511512298704639398e-04,8.189081799590550636e-04,8.737364804158168942e-04,8.987947028828458538e-04,9.738388416668135924e-04,1.054850770629506360e-03,1.089849864200240605e-03,1.109196031831198278e-03,1.148702045119599823e-03,1.188978239481927384e-03
-2.149999999999997158e+01,1.030186100814899823e-03,7.783693746557115122e-04,1.199129907695006781e-03,8.461522479902195586e-05,1.068443138579995651e-06,1.459000000000000000e+03,1.114801325613921793e-03,9.455708760158778540e-04,1.689438068801069580e-04,2.518167261591883112e-04,8.189355502353434183e-04,8.735071209510811112e-04,8.987237843388224410e-04,9.738005973834265062e-04,1.054936034603779068e-03,1.089925031367488303e-03,1.109018593032555164e-03,1.148751918599894223e-03,1.189155809612973350e-03
-1.899999999999997158e+01,1.029972604999164574e-03,7.783225177700046253e-04,1.199062642702295768e-03,8.465592106990121218e-05,1.068010192020958031e-06,1.459000000000000000e+03,1.114628526069065800e-03,9.453166839292633482e-04,1.690900377031311942e-04,2.516500872291599486e-04,8.185557525074795048e-04,8.733698349258769500e-04,8.985663328734746092e-04,9.732039534414157296e-04,1.054648203592434622e-03,1.089673551187834294e-03,1.108946360990278011e-03,1.148723261884841435e-03,1.189066843004641045e-03
-1.649999999999997158e+01,1.029979475610845073e-03,7.786599993573813669e-04,1.198866213634627387e-03,8.468557971329641648e-05,1.068029367590968424e-06,1.459000000000000000e+03,1.114665055324141462e-03,9.452938958975486833e-04,1.688867380237823144e-04,2.513194762534637057e-04,8.185942281560148765e-04,8.732562869077389834e-04,8.985795531273564618e-04,9.732832424981670803e-04,1.054713768566930025e-03,1.089788031545562558e-03,1.109040122728545798e-03,1.149023355304146449e-03,1.189254770023222968e-03
-1.399999999999997158e+01,1.029755562268546863e-03,7.779148272764907935e-04,1.198837323774084055e-03,8.471455289514802942e-05,1.067573073495235600e-06,1.459000000000000000e+03,1.114470115163694987e-03,9.450410093733988470e-04,1.690817615055371925e-04,2.518407349920560694e-04,8.183744413055546755e-04,8.727853080022727203e-04,8.984032534106782758e-04,9.730471008342445960e-04,1.054611180889633354e-03,1.089396499602422221e-03,1.108758039055630744e-03,1.148610509871657043e-03,1.189132622305494758e-03
-1.149999999999997158e+01,1.029751423845770520e-03,7.775238266148279268e-04,1.199068871206651057e-03,8.474101634209355222e-05,1.067569034763082519e-06,1.459000000000000000e+03,1.114492440187864154e-03,9.450104075036769953e-04,1.693174473608805367e-04,2.522275972309425936e-04,8.183551876462017392e-04,8.731649850411321622e-04,8.985317356078550586e-04,9.729717676842395205e-04,1.054561078601168626e-03,1.089514109842421160e-03,1.108790709689539463e-03,1.148647175831710773e-03,1.189224054562473907e-03
-8.999999999999971578e+00,1.029536438379171671e-03,7.777863193721737097e-04,1.199043765299231436e-03,8.474715224140941391e-05,1.067127357763498712e-06,1.459000000000000000e+03,1.114283590620581072e-03,9.447892861377622711e-04,1.695073269200597643e-04,2.517501190069979617e-04,8.181338435207652490e-04,8.727677263817427197e-04,8.982350460453497653e-04,9.727191259358929348e-04,1.054328866498146448e-03,1.089287148451569594e-03,1.108508940202981028e-03,1.148607823584125434e-03,1.189102979072426906e-03
-6.499999999999971578e+00,1.029518360371185466e-03,7.774542940447701006e-04,1.199078936459797851e-03,8.480347730176508183e-05,1.067099684103845430e-06,1.459000000000000000e+03,1.114321837672950467e-03,9.447148830694203575e-04,1.695605760886123841e-04,2.520640663264153659e-04,8.180465663667316244e-04,8.726216977857889677e-04,8.982605047220699199e-04,9.725457565229664574e-04,1.054326213752650957e-03,1.089339544392373777e-03,1.108614287461967595e-03,1.148760892123745075e-03,1.189234370740994929e-03
-3.999999999999971578e+00,1.029300047481646573e-03,7.770208340481050057e-04,1.199142379317221559e-03,8.481787394222383054e-05,1.066652659485799014e-06,1.459000000000000000e+03,1.114117921423870335e-03,9.444821735394227013e-04,1.698423318355749868e-04,2.522792134335415668e-04,8.174461737153453783e-04,8.727395373349410620e-04,8.981015511072925044e-04,9.723713152832271292e-04,1.054265880461452204e-03,1.089118481691984290e-03,1.108264015208640851e-03,1.148627965661708737e-03,1.188967304011601675e-03
-1.500000000000000000e+00,1.029304179002916856e-03,7.772163265533442141e-04,1.198841308208402128e-03,8.483489789336619324e-05,1.066664052813446746e-06,1.459000000000000000e+03,1.114139076896283062e-03,9.444692811095506488e-04,1.695371292054852728e-04,2.520878524495726416e-04,8.179704666078522948e-04,8.724455034526466639e-04,8.982029393418863557e-04,9.724573629858253472e-04,1.054530192050311772e-03,1.088980556159876859e-03,1.108444669289533830e-03,1.148900077382292422e-03,1.189136063095040620e-03
1.000000000000000000e+00,8.390111939387701750e-04,2.123157667863580168e-04,1.354420827932074738e-03,2.778551844425146758e-04,7.811432870761444811e-07,1.499000000000000000e+03,1.116866378381284851e-03,5.611560094962554993e-04,5.154096339933045626e-04,6.266954271524122124e-04,2.840016305147171315e-04,3.830963448828391717e-04,4.509326117481779646e-04,6.168404856651905823e-04,8.643892178161994514e-04,1.051474122468146460e-03,1.216284996210964401e-03,1.290270326294028517e-03,1.343017322973148828e-03
3.500000000000000000e+00,8.421143964757667492e-04,2.361370059253780056e-04,1.335502517686004871e-03,2.650799418423730684e-04,7.794240323189005348e-07,1.499000000000000000e+03,1.107194338318139709e-03,5.770344546333936809e-04,4.933881212102381219e-04,6.059773905503887436e-04,3.013148839690322589e-04,4.103094187494939877e-04,4.724050024658097975e-04,6.325249361820632719e-04,8.634580549688000185e-04,1.045407024349373796e-03,1.202925247368693759e-03,1.275109601257171836e-03,1.324740531230569765e-03
6.000000000000000000e+00,8.449979785447876268e-04,2.577200440295067852e-04,1.318419699396978194e-03,2.537824509408372737e-04,7.784271161503159856e-07,1.499000000000000000e+03,1.098780429485624955e-03,5.912155276039502989e-04,4.734217208521905671e-04,5.872779345152808958e-04,3.183315558780326626e-04,4.343840790995926056e-04,4.908044847956799040e-04,6.450206269301267913e-04,8.642852578273443366e-04,1.041299660995931905e-03,1.192186773928356107e-03,1.261731487807833500e-03,1.307649557724121798e-03
8.500000000000000000e+00,8.474720652083975398e-04,2.784137388498421264e-04,1.302959931353575660e-03,2.439172143521878711e-04,7.777045087659173963e-07,1.499000000000000000e+03,1.091389279560585519e-03,6.035548508562096686e-04,4.554878661451781203e-04,5.690583263585554134e-04,3.323119049814160964e-04,4.577814441142873786e-04,5.117235944693467476e-04,6.546705968960995960e-04,8.648152960528074926e-04,1.038377691855124239e-03,1.181105700338856137e-03,1.247540298545206242e-03,1.292818258850930106e-03
1.100000000000000000e+01,8.508553796839812746e-04,2.950991809585240999e-04,1.289158214491251250e-03,2.353420596040243910e-04,7.793407621558363281e-07,1.502000000000000000e+03,1.086197439288005611e-03,6.155133200799569378e-04,4.383028348072699754e-04,5.557561987254572289e-04,3.498220087259910796e-04,4.798084370486201925e-04,5.279423282011795528e-04,6.643505054559086485e-04,8.654220471499445618e-04,1.034858092225297540e-03,1.175272797305079589e-03,1.236695353751842601e-03,1.279250314214829725e-03
1.350000000000000000e+01,8.539279815845688196e-04,3.113960659367214943e-04,1.276604538272876769e-03,2.273125835750928938e-04,7.808640083846793771e-07,1.499000000000000000e+03,1.081240565159661713e-03,6.266153980094759258e-04,4.226765566883079490e-04,5.425319156478473253e-04,3.662820856928987413e-04,4.947803752435712445e-04,5.422076256561499975e-04,6.754584574035927408e-04,8.678494791507151626e-04,1.030302516955295712e-03,1.167530744672459070e-03,1.225856139425036181e-03,1.265235991109210948e-03
1.600000000000000000e+01,8.566236542027969025e-04,3.263746633654438910e-04,1.265930536483938617e-03,2.201460169872729734e-04,7.822683537351138328e-07,1.502000000000000000e+03,1.076769671190069876e-03,6.364776372155239292e-04,4.093068822811417144e-04,5.302489908373530115e-04,3.812608347197265720e-04,5.107290010944120183e-04,5.569266165219267321e-04,6.856711936150855545e-04,8.684641593801232465e-04,1.027911211605647126e-03,1.159061588053165049e-03,1.216349469629399204e-03,1.254589811332673752e-03
1.850000000000000000e+01,8.594507530469265664e-04,3.404379637563022146e-04,1.255898149985463586e-03,2.137245140986363716e-04,7.843337648396274755e-07,1.502000000000000000e+03,1.073175267145563046e-03,6.457262389482901948e-04,3.964473969385370195e-04,5.190127892906242976e-04,3.928576088527835483e-04,5.241069236206161728e-04,5.691089339534954059e-04,6.924588944619102090e-04,8.691822223562252567e-04,1.025715469624732508e-03,1.152861005564435664e-03,1.208014711528069629e-03,1.245872747968893935e-03
2.100000000000000000e+01,8.627614119017259185e-04,3.542129510663022266e-04,1.247521996104073274e-03,2.079305352411838902e-04,7.875923613523446511e-07,1.502000000000000000e+03,1.070691947142909809e-03,6.548308766605420283e-04,3.847605842023473551e-04,5.085484608354236919e-04,4.045082972408336011e-04,5.387643560427227097e-04,5.806131990461928368e-04,7.000414233215728789e-04,8.708096731430921061e-04,1.025424857286039940e-03,1.149352874032510616e-03,1.200703184577315251e-03,1.238406089492894921e-03
2.350000000000000000e+01,8.661769436658115851e-04,3.666554323917428182e-04,1.240467209044040196e-03,2.026623322236151736e-04,7.913345186405617944e-07,1.502000000000000000e+03,1.068839275889426786e-03,6.635146114421963844e-04,3.742902653782286112e-04,4.995215112740688211e-04,4.166074186939855060e-04,5.507270119246952681e-04,5.908227095182005560e-04,7.083287896338200671e-04,8.731101917818591320e-04,1.025510620023811900e-03,1.144650460378927133e-03,1.193721932726165419e-03,1.231896579352962208e-03
2.600000000000000000e+01,8.699121013618091661e-04,3.787070462640175646e-04,1.234744879897236094e-03,1.979160793848417927e-04,7.959178385747857468e-07,1.504000000000000000e+03,1.067828180746650986e-03,6.719960219769673462e-04,3.648327785354269284e-04,4.912050550977915472e-04,4.264097701185195089e-04,5.637430024595145930e-04,6.029119698602748018e-04,7.177402447890705471e-04,8.762756787497297424e-04,1.026629268229578562e-03,1.141791079469274117e-03,1.189450406843708778e-03,1.225917138846833098e-03
2.850000000000000000e+01,8.743046173648854604e-04,3.911946484348153186e-04,1.230121548493462273e-03,1.935282917477511961e-04,8.018617636523613745e-07,1.506000000000000000e+03,1.067832909112636629e-03,6.807763256171342914e-04,3.558169311285768127e-04,4.831099689300701419e-04,4.361831973185563318e-04,5.735240628796161796e-04,6.132908999404811361e-04,7.242113769946303872e-04,8.804864368832080899e-04,1.028303765441024526e-03,1.139005860860482517e-03,1.185940693124065649e-03,1.220664623194024591e-03
3.100000000000000000e+01,8.785641391409193535e-04,4.021209800047029367e-04,1.226627261400003738e-03,1.896458834240943533e-04,8.078405076841298759e-07,1.506000000000000000e+03,1.068210022565013653e-03,6.889182557168250544e-04,3.480631222590843850e-04,4.764431591362164168e-04,4.460661501065158211e-04,5.838923393782976265e-04,6.246548618887683493e-04,7.339822898536662362e-04,8.849452080153183409e-04,1.028863733502226926e-03,1.138223303962761050e-03,1.183400555969580520e-03,1.216715650514505268e-03
3.350000000000000000e+01,8.828615907217588106e-04,4.126403501471730627e-04,1.223708477605438272e-03,1.860403715434979274e-04,8.140556082157969705e-07,1.507000000000000000e+03,1.068901962265256765e-03,6.968212191782608561e-04,3.408468868836794612e-04,4.702212405745857479e-04,4.563745695447338625e-04,5.940927318858512437e-04,6.350026227144444247e-04,7.413838391103061681e-04,8.896817092714571270e-04,1.029740098192727295e-03,1.137182940103287571e-03,1.181605348826028027e-03,1.213816416789613613e-03
3.600000000000000000e+01,8.876881398350823993e-04,4.236713748596898144e-04,1.221638165515009835e-03,1.826573828642896389e-04,8.213539531187005757e-07,1.508000000000000000e+03,1.070345522699371957e-03,7.050307569707927333e-04,3.339500256799274357e-04,4.640167649753925848e-04,4.675933453468156318e-04,6.059462146563267867e-04,6.452631228349754592e-04,7.507229627422784763e-04,8.933684323136956542e-04,1.032097475147357923e-03,1.136295327566574183e-03,1.179864870276533867e-03,1.211741555303191787e-03
3.850000000000000000e+01,8.924753906864832690e-04,4.342502928187858316e-04,1.220789701722816908e-03,1.797524238753986305e-04,8.288232568700721228e-07,1.508000000000000000e+03,1.072227814561881954e-03,7.127229668110845844e-04,3.283143110363336394e-04,4.582250978676974374e-04,4.780588855100348822e-04,6.172546486254378885e-04,6.545445399857200515e-04,7.584264250316785595e-04,8.984930030702666885e-04,1.034811226506603034e-03,1.136892726073767323e-03,1.179094376680027987e-03,1.210853638816178791e-03
4.100000000000000000e+01,8.973540125123882077e-04,4.442681160387249571e-04,1.220503473646211614e-03,1.773452293212565407e-04,8.366955541350923717e-07,1.509000000000000000e+03,1.074699241833644830e-03,7.200087831911316941e-04,3.231494611338234062e-04,4.530858964736632507e-04,4.887974424789016253e-04,6.239319552466892444e-04,6.625450203894508224e-04,7.646969001000664600e-04,9.032662424420558056e-04,1.036998589403954592e-03,1.137788552819808197e-03,1.178785741052412479e-03,1.210745123641029757e-03
4.350000000000000000e+01,9.024742106083952047e-04,4.539702060414008925e-04,1.220729162419106418e-03,1.749210660474336638e-04,8.450570801604165195e-07,1.509000000000000000e+03,1.077395276655828977e-03,7.275531445609615408e-04,3.182549518107112129e-04,4.485040045669943121e-04,4.987753804379940628e-04,6.324251887833104262e-04,6.699131849709444395e-04,7.718734759270652959e-04,9.093190736425438986e-04,1.040118028654609316e-03,1.139257838544999570e-03,1.178392835983104034e-03,1.210508481514760253e-03
4.600000000000000000e+01,9.081425886030790578e-04,4.626889207807793132e-04,1.221318407972185214e-03,1.728287278530629559e-04,8.545927304060095017e-07,1.509000000000000000e+03,1.080971316456142122e-03,7.353138607500161019e-04,3.131758193691061565e-04,4.454536678222997446e-04,5.091328015089133067e-04,6.413604611977142406e-04,6.775018159423273250e-04,7.794772868394903020e-04,9.155038109776215570e-04,1.045931875839778251e-03,1.142101057259421347e-03,1.179551186156710960e-03,1.211568667062756918e-03
4.850000000000000000e+01,9.132440203538534900e-04,4.711104695410219022e-04,1.222759268677119093e-03,1.710399326027951198e-04,8.632692992568383611e-07,1.510000000000000000e+03,1.084283952956648610e-03,7.422040877510583702e-04,3.095152483232656033e-04,4.421335508128315878e-04,5.187792592899176901e-04,6.491114196415318774e-04,6.848963215471640543e-04,7.852084300557561104e-04,9.207060984868847484e-04,1.049485189319320378e-03,1.143763331696526046e-03,1.180168267366177694e-03,1.212631432607131580e-03
5.100000000000000000e+01,9.188098256951254773e-04,4.797286685091286542e-04,1.224146628368874253e-03,1.693239953684728440e-04,8.728821112014493690e-07,1.511000000000000000e+03,1.088133821063598430e-03,7.494858303266526333e-04,3.053368026737487756e-04,4.390811571859968231e-04,5.247507528333993955e-04,6.550617695495349578e-04,6.923725612233961159e-04,7.910726961073153221e-04,9.263872074025814160e-04,1.053703044147164675e-03,1.146595680304793221e-03,1.182356502444757967e-03,1.214089517618132828e-03
5.350000000000000000e+01,9.264506605023111515e-04,4.911496865949520861e-04,1.228180451143118246e-03,1.677095993536924527e-04,8.864373360605445517e-07,1.510000000000000000e+03,1.094160259856003523e-03,7.587410611486186717e-04,3.017297906408070943e-04,4.353009739073590654e-04,5.310573988293913143e-04,6.640592332210092834e-04,7.028639990586302809e-04,7.984198830684444050e-04,9.335117127201408675e-04,1.060963719703549198e-03,1.152442503975728387e-03,1.187840395186407372e-03,1.218290185693116827e-03
5.600000000000000000e+01,9.324043069581033167e-04,4.977469366863422878e-04,1.231010169191922455e-03,1.660934713123689581e-04,8.969648328466138360e-07,1.509000000000000000e+03,1.098497778270472302e-03,7.663108356457343315e-04,2.986058622338191382e-04,4.346573702717610290e-04,5.368799620004382741e-04,6.714142037122214140e-04,7.121066785713175192e-04,8.063227831524720675e-04,9.402369856272715324e-04,1.065318050400066493e-03,1.155643067777396577e-03,1.191080437984566760e-03,1.220639399074962888e-03
5.850000000000000000e+01,9.380286873024671485e-04,5.051043665038243945e-04,1.233886539660226022e-03,1.647098837899700521e-04,9.070271640204949405e-07,1.510000000000000000e+03,1.102738571092437255e-03,7.733188035124970421e-04,2.958578523577588739e-04,4.329243207986427540e-04,5.451439134335867931e-04,6.788676747041902946e-04,7.209714957058068526e-04,8.126655726116926125e-04,9.455639751686605162e-04,1.069354807379848315e-03,1.159272826482288243e-03,1.194346153205107447e-03,1.223562135661449392e-03
6.100000000000000000e+01,9.439667565035390331e-04,5.116494052556996375e-04,1.237087283079628093e-03,1.634675247642294513e-04,9.177948690363556551e-07,1.510000000000000000e+03,1.107434281267768430e-03,7.804992317393096360e-04,2.931205265760890603e-04,4.323173512478393956e-04,5.525374379753274180e-04,6.862531685567082543e-04,7.295806250802822036e-04,8.189730028636215244e-04,9.521986196902728575e-04,1.073326442964235268e-03,1.163837851078506746e-03,1.197818676960431955e-03,1.226805807873859906e-03
6.350000000000000000e+01,9.497875518199736184e-04,5.176704700270511571e-04,1.240529372569816775e-03,1.624135846580880343e-04,9.284745660736690443e-07,1.510000000000000000e+03,1.112201136478061653e-03,7.873739671618855841e-04,2.907418207498431570e-04,4.321170817929224613e-04,5.609118780763482689e-04,6.940116754206590924e-04,7.367064624282216407e-04,8.256056986907062915e-04,9.582720689666582607e-04,1.077928078334007599e-03,1.168574131743647156e-03,1.201507092716110059e-03,1.230457721110799667e-03
6.600000000000000000e+01,9.560208276818047378e-04,5.239477035376943325e-04,1.244058342785795985e-03,1.613701226892232912e-04,9.400161394581380911e-07,1.508000000000000000e+03,1.117390950371027975e-03,7.946507049925815008e-04,2.880375151039912471e-04,4.320731241441104053e-04,5.697746425166770124e-04,7.022339373393466809e-04,7.445778493692487184e-04,8.318403805849696039e-04,9.641596349997997271e-04,1.083811271057371706e-03,1.173394249569171014e-03,1.205628843604525683e-03,1.234989750857644862e-03
6.850000000000000000e+01,9.619150155377826847e-04,5.304346265842154861e-04,1.248415936196317416e-03,1.604832676034351538e-04,9.510353762977286728e-07,1.508000000000000000e+03,1.122398283141217866e-03,8.014317479343475038e-04,2.865009206585347312e-04,4.314803889535671986e-04,5.780015749387573806e-04,7.103492292077055346e-04,7.529790173609909832e-04,8.374496153854026678e-04,9.699313208291471516e-04,1.089502334607698759e-03,1.177552967411931925e-03,1.209283439666459939e-03,1.238986437994690076e-03
7.100000000000000000e+01,9.683111282556167588e-04,5.368629982935273085e-04,1.252570390343353502e-03,1.595828476515589339e-04,9.630931263682465025e-07,1.508000000000000000e+03,1.127893975907175638e-03,8.087282806040578791e-04,2.842592620877367436e-04,4.314481299620894503e-04,5.854253456179125308e-04,7.181819834838793241e-04,7.607412650934251841e-04,8.447922001034919616e-04,9.768452133576757679e-04,1.095790390490257666e-03,1.183020632432563255e-03,1.213758544108293038e-03,1.243219272983873405e-03
7.350000000000000000e+01,9.745078318032706841e-04,5.437432283049939028e-04,1.256848748493768781e-03,1.587829160450923184e-04,9.748775286736948391e-07,1.507000000000000000e+03,1.133290747848363002e-03,8.157249157581783656e-04,2.823409166904980970e-04,4.307646034982767812e-04,5.943375284511733490e-04,7.242197346765705691e-04,7.690048930208856449e-04,8.514346375996031946e-04,9.831201104446448368e-04,1.101352733896907542e-03,1.188578832523943694e-03,1.218688331413032106e-03,1.247763612310112376e-03
7.600000000000000000e+01,9.807919610059113048e-04,5.518046637469358091e-04,1.261582144791464216e-03,1.581612172678810197e-04,9.869678414214788891e-07,1.507000000000000000e+03,1.138953178273792270e-03,8.226307437380303393e-04,2.807901837855529114e-04,4.289872972589754956e-04,6.024262976340776302e-04,7.315761116609984308e-04,7.767538907557226899e-04,8.571100910540474516e-04,9.890639478152283073e-04,1.107145553921007938e-03,1.194351864489701142e-03,1.223604071878875779e-03,1.252738295593843658e-03
7.850000000000000000e+01,9.870039894525645553e-04,5.585725312227345475e-04,1.266538854566815961e-03,1.576107511529791763e-04,9.990180240742844060e-07,1.508000000000000000e+03,1.144614740605543650e-03,8.293932382995853518e-04,2.795348651142514056e-04,4.284314582298300077e-04,6.097364094340466077e-04,7.369837789415922998e-04,7.837421483057095423e-04,8.628308872617475572e-04,9.952520881976018551e-04,1.113019873452215100e-03,1.199325223355922516e-03,1.228578100216316934e-03,1.257628059430194924e-03
8.100000000000000000e+01,9.934726347846946620e-04,5.664163294883813819e-04,1.271705707318293707e-03,1.571243199141860933e-04,1.011675927974538735e-06,1.508000000000000000e+03,1.150596954698880755e-03,8.363483148705085687e-04,2.782330725335990448e-04,4.270563052963132801e-04,6.171417589343174961e-04,7.440621971294299457e-04,7.913971291208880257e-04,8.694759787055970131e-04,1.001713601069530515e-03,1.119525094527196521e-03,1.205304917739205301e-03,1.233598219047123135e-03,1.263166248066551487e-03
8.350000000000000000e+01,9.997006397599479937e-04,5.740884481031859011e-04,1.276658991980790872e-03,1.566808368293152586e-04,1.023950253765983672e-06,1.507000000000000000e+03,1.156381476589263225e-03,8.430198029306327622e-04,2.769583522208428784e-04,4.256121916567620926e-04,6.232937978815325693e-04,7.499643958902122050e-04,7.995808281868434708e-04,8.757728614204114866e-04,1.007692227375488365e-03,1.125266478091991760e-03,1.210765122321180460e-03,1.239027131978295447e-03,1.268177280159240531e-03
8.600000000000000000e+01,1.006020091666068664e-03,5.811557486661601823e-04,1.282498824203141471e-03,1.563855602910490313e-04,1.036532868303350615e-06,1.507000000000000000e+03,1.162405651957117668e-03,8.496345313750196596e-04,2.764787325370728077e-04,4.248643429999084814e-04,6.304182776646616564e-04,7.565149038557075246e-04,8.054345306768670876e-04,8.815299592326379099e-04,1.014123358872281522e-03,1.131091961187887397e-03,1.216661476644637779e-03,1.245026393914664764e-03,1.273541116617356393e-03
8.850000000000000000e+01,1.012146735107818593e-03,5.878258643914651338e-04,1.287663379212330896e-03,1.560985608850823251e-04,1.048807774099810608e-06,1.507000000000000000e+03,1.168245295992900810e-03,8.560481742227362681e-04,2.755166441045123031e-04,4.243208707163534594e-04,6.363170757387107265e-04,7.628634226237232530e-04,8.127332749486974352e-04,8.870901780702896257e-04,1.020770455023448662e-03,1.137241759037550468e-03,1.222324407753870926e-03,1.249992979933859001e-03,1.279182333029810562e-03
9.100000000000000000e+01,1.018777260533414511e-03,5.949286676537986684e-04,1.293608566853862588e-03,1.558912363614210924e-04,1.062209184154261467e-06,1.506000000000000000e+03,1.174668496894835630e-03,8.628860241719933915e-04,2.748313063204480770e-04,4.238485928796158425e-04,6.425526822634097324e-04,7.700552382123239566e-04,8.198180829274065223e-04,8.936892649993911659e-04,1.029280497146090392e-03,1.143344268137350562e-03,1.228228113838840093e-03,1.255496284814012695e-03,1.284987325729960170e-03
9.350000000000000000e+01,1.024893193288371447e-03,6.024247461806989936e-04,1.299049970845932329e-03,1.556190155672489486e-04,1.074623335654955201e-06,1.506000000000000000e+03,1.180512208855620396e-03,8.692741777211224988e-04,2.741567775575608819e-04,4.224684471076724538e-04,6.485568728480463384e-04,7.760173480296082187e-04,8.261071313173974640e-04,8.992491173011025020e-04,1.034989008640421759e-03,1.148527038044384798e-03,1.233745040347023533e-03,1.261246997709429985e-03,1.290660762694396902e-03
9.600000000000000000e+01,1.029478233898956530e-03,6.084097860870222663e-04,1.302043787614781895e-03,1.552287945630898415e-04,1.083921412733224404e-06,1.506000000000000000e+03,1.184707028462046426e-03,8.742494393358666346e-04,2.725655537158253646e-04,4.210684478119342640e-04,6.543889653368674050e-04,7.806861158501474541e-04,8.313193443798992319e-04,9.043239809929565264e-04,1.039445962698318151e-03,1.153314021778193300e-03,1.238296927135142805e-03,1.264865688903793386e-03,1.293973470033265693e-03
9.850000000000000000e+01,1.034289973933535250e-03,6.149614458903710900e-04,1.306212335606602793e-03,1.550653125450839910e-04,1.093801001334137920e-06,1.506000000000000000e+03,1.189355286478619269e-03,8.792246613884512323e-04,2.719223616730675423e-04,4.193285280431641605e-04,6.598569747488440378e-04,7.844907895841890392e-04,8.375808430396251836e-04,9.088063145144658619e-04,1.043674561462407677e-03,1.158587564515044070e-03,1.243103883038840143e-03,1.268664576212336602e-03,1.298324863566881421e-03
1.010000000000000000e+02,1.040544402256611285e-03,6.205283802218488709e-04,1.312333272134877946e-03,1.549217917475926209e-04,1.106733414625852535e-06,1.507000000000000000e+03,1.195466194004203824e-03,8.856226105090186365e-04,2.717888698782666614e-04,4.200160220347624136e-04,6.660746861180694839e-04,7.916519691589645477e-04,8.438516351867990546e-04,9.141717465462426574e-04,1.049420885254249590e-03,1.165131454271169965e-03,1.248960775010628504e-03,1.275113507328736557e-03,1.304367181485568830e-03
1.035000000000000000e+02,1.046537880998054185e-03,6.242675089610352822e-04,1.318327657807058821e-03,1.548840664397546749e-04,1.119230610400811848e-06,1.507000000000000000e+03,1.201421947437808805e-03,8.916538145582995640e-04,2.717897768090046361e-04,4.222703720370189024e-04,6.721928931858976979e-04,7.984152009589620550e-04,8.503622385347104446e-04,9.200610972764583853e-04,1.054727964014740959e-03,1.170985372131063632e-03,1.254798756329152630e-03,1.281284652353572792e-03,1.310007782167432137e-03
1.060000000000000000e+02,1.052745929079316632e-03,6.288427344666115606e-04,1.323999109083782554e-03,1.548676891853512235e-04,1.132257992346683833e-06,1.507000000000000000e+03,1.207613618264667937e-03,8.978782398939654354e-04,2.712531800044659224e-04,4.239031946127050712e-04,6.786802485950400345e-04,8.042090141273294714e-04,8.581457849261025670e-04,9.261970737864794450e-04,1.060359378697840532e-03,1.176853685803906559e-03,1.260867001575183711e-03,1.287743090964651223e-03,1.315577186503149795e-03
1.085000000000000000e+02,1.058781621762182280e-03,6.326067991219665914e-04,1.330197243505219437e-03,1.548603273103673857e-04,1.145000243556030732e-06,1.507000000000000000e+03,1.213641949072549612e-03,9.039212944518149485e-04,2.714156217430371571e-04,4.261748226402156886e-04,6.849053552199856716e-04,8.089276020318028572e-04,8.650321160071314805e-04,9.319962142161628601e-04,1.065802842026787080e-03,1.182601415735671504e-03,1.266864649608427955e-03,1.293517979109885070e-03,1.321740829629211101e-03
1.110000000000000000e+02,1.064981736804376192e-03,6.364502011694332098e-04,1.336024740290246097e-03,1.548644450481572897e-04,1.158169096066939217e-06,1.507000000000000000e+03,1.219846181852533590e-03,9.101172917562189027e-04,2.710430034858699044e-04,4.285315356349429826e-04,6.947765263263849583e-04,8.137833795144230322e-04,8.724399822454347551e-04,9.384023528011421061e-04,1.071765453050231576e-03,1.188306342211092447e-03,1.273170127529607868e-03,1.299562054383049479e-03,1.327944828647937333e-03
1.135000000000000000e+02,1.071059422489926798e-03,6.407482159497676286e-04,1.341510879747956093e-03,1.549337222311895424e-04,1.171172744788866903e-06,1.508000000000000000e+03,1.225993144721116259e-03,9.161257002587372281e-04,2.704514572580292951e-04,4.303112065401591690e-04,6.983913273784310340e-04,8.193628491506875023e-04,8.791953707800870136e-04,9.454737522821745482e-04,1.078428852993094976e-03,1.193866910741171088e-03,1.278507130950877002e-03,1.305587719472338024e-03,1.333291605481705909e-03
1.160000000000000000e+02,1.077207985495126207e-03,6.449277839689285122e-04,1.348290907065467044e-03,1.549980426778290398e-04,1.184401437248426150e-06,1.508000000000000000e+03,1.232206028172955301e-03,9.222099428172971132e-04,2.710829215703408363e-04,4.322802015261976950e-04,7.030675700751738439e-04,8.252669750549931904e-04,8.858874161748015678e-04,9.514911257892648020e-04,1.084922332029600095e-03,1.200105296969102226e-03,1.285792647416905904e-03,1.311530869298735630e-03,1.339464135267041771e-03
1.185000000000000000e+02,1.081876908927467424e-03,6.487296909130404457e-04,1.351769096682974187e-03,1.545600853453791038e-04,1.194346466052422806e-06,1.508000000000000000e+03,1.236436994272846609e-03,9.273168235820883473e-04,2.698921877555067635e-04,4.331472180144269784e-04,7.089088334154522745e-04,8.337137414960296483e-04,8.909986302614514775e-04,9.565005650943386121e-04,1.090306648013856638e-03,1.204352201892481579e-03,1.289335200767802300e-03,1.315634051296362978e-03,1.343087803626434899e-03
1.210000000000000000e+02,1.087897647896930112e-03,6.536713783677067235e-04,1.357488052960221505e-03,1.545589981283508108e-04,1.207409776202112614e-06,1.506000000000000000e+03,1.242456646025280869e-03,9.333386497685793558e-04,2.695904050632913929e-04,4.342262695292233889e-04,7.149771095417303910e-04,8.388156182909530748e-04,8.967156426686549156e-04,9.627008402540344640e-04,1.096150738807178358e-03,1.209809657919752590e-03,1.295452847168484124e-03,1.321477319982301661e-03,1.348510465541811728e-03
1.235000000000000000e+02,1.093511523359411283e-03,6.583543504155978977e-04,1.362786367502106383e-03,1.545145146750571486e-04,1.219642186965089087e-06,1.506000000000000000e+03,1.248026038034468540e-03,9.389970086843541343e-04,2.692748441426950998e-04,4.351571729438133852e-04,7.202907780814706224e-04,8.440584311861848085e-04,9.026789576214902088e-04,9.689831689929334461e-04,1.101644722525174820e-03,1.215954861091812431e-03,1.301010175894242761e-03,1.326140185191990607e-03,1.354290973440366039e-03
1.260000000000000000e+02,1.099359296485086538e-03,6.626616691736988106e-04,1.368433888773091210e-03,1.545890254370947388e-04,1.232488629553775315e-06,1.506000000000000000e+03,1.253948321922181358e-03,9.447702710479918267e-04,2.690745922880046718e-04,4.366976273113877278e-04,7.237891502726712242e-04,8.500621625806958209e-04,9.085680738397216693e-04,9.754325560806949812e-04,1.107056114565792542e-03,1.221755316298039993e-03,1.306421441921147130e-03,1.332114076658424745e-03,1.359994971351718030e-03
1.285000000000000000e+02,1.105010550531984603e-03,6.680578823194424469e-04,1.374016775587705644e-03,1.546496863967754666e-04,1.244964842289620351e-06,1.506000000000000000e+03,1.259660236928760151e-03,9.503608641352091638e-04,2.690062250557210405e-04,4.369526682125421564e-04,7.276390331105086692e-04,8.561052088591509113e-04,9.132588091751371769e-04,9.812384873042344531e-04,1.112713299139843955e-03,1.227219882960488024e-03,1.311674734499497768e-03,1.337672093088923325e-03,1.365589410678181084e-03
1.310000000000000000e+02,1.110985011466411035e-03,6.733877531466527996e-04,1.379994522760886718e-03,1.547439292387300903e-04,1.258233379339262675e-06,1.508000000000000000e+03,1.265728940705141206e-03,9.562410822276809714e-04,2.690095112944756832e-04,4.375972583197582349e-04,7.321574207722974202e-04,8.623176954975291745e-04,9.186742047847391542e-04,9.874300631176574465e-04,1.118497638271464308e-03,1.233087401397034650e-03,1.317444230508738479e-03,1.343343016181583732e-03,1.371710483544539422e-03
1.335000000000000000e+02,1.116566601373241612e-03,6.774459983137469258e-04,1.385604866817219914e-03,1.548791639935130702e-04,1.270708530741521007e-06,1.508000000000000000e+03,1.271445765366754736e-03,9.616874373797284874e-04,2.690382654439783024e-04,4.391206030594946861e-04,7.366832678144081496e-04,8.678705090117413631e-04,9.241088005031836876e-04,9.926152228491298517e-04,1.123523195702583449e-03,1.239272584542839293e-03,1.322869990757871749e-03,1.349251293152154340e-03,1.377172162945431745e-03
1.360000000000000000e+02,1.122350076472127282e-03,6.827939835781050371e-04,1.391430874031465400e-03,1.549829163411896283e-04,1.283689398514610171e-06,1.509000000000000000e+03,1.277332992813316965e-03,9.673671601309375995e-04,2.690807975593381175e-04,4.395560928940222449e-04,7.415537057543827165e-04,8.726324850613096165e-04,9.293001147188035584e-04,9.992788510085422096e-04,1.128855319260125504e-03,1.244749281690489583e-03,1.329771134017486336e-03,1.354790264118664687e-03,1.383694314544603237e-03
1.385000000000000000e+02,1.127835908539958970e-03,6.870410688473130474e-04,1.397431476433084801e-03,1.551251854808437269e-04,1.296077659762620953e-06,1.509000000000000000e+03,1.282961094020802642e-03,9.727107230591152971e-04,2.695955678931258315e-04,4.407948396926459223e-04,7.470982418501096768e-04,8.766440573147261982e-04,9.344686114899444394e-04,1.004377115517348382e-03,1.134093991530873112e-03,1.250515964134922293e-03,1.335654109523509540e-03,1.360667640347944024e-03,1.389330257272634655e-03
1.410000000000000000e+02,1.123513853459224545e-03,6.876396930971038872e-04,1.392574110590107323e-03,1.549050611795356079e-04,1.286278956893831278e-06,1.509000000000000000e+03,1.278418914638760045e-03,9.686087922796889375e-04,2.690602571308827774e-04,4.358741603621206582e-04,7.449170446751381515e-04,8.701449911917136628e-04,9.260040808358521378e-04,1.000519523669113559e-03,1.127477244836814661e-03,1.246873203740079183e-03,1.330959804386442052e-03,1.358680275054932737e-03,1.384986975975206411e-03
1.435000000000000000e+02,1.128332212553908188e-03,6.922978986976733836e-04,1.398224321244664978e-03,1.551765364183410676e-04,1.297213339341590649e-06,1.509000000000000000e+03,1.283508748972249282e-03,9.731556761355670930e-04,2.698921086907567907e-04,4.360343138562348042e-04,7.486438998053250929e-04,8.733507409423302281e-04,9.302994102497584182e-04,1.005594888831199893e-03,1.133777564348999699e-03,1.252187478740408736e-03,1.336703875902792204e-03,1.363220408654691957e-03,1.391058943507395181e-03
1.460000000000000000e+02,1.133401548859671497e-03,6.969545247495715495e-04,1.404232695445995546e-03,1.553875923640012969e-04,1.308744374818183101e-06,1.512000000000000000e+03,1.288789141223672767e-03,9.780139564956702274e-04,2.708311465863240484e-04,4.364470241100999476e-04,7.523724889124132256e-04,8.762254744366594541e-04,9.341253248836811065e-04,1.010595608175519477e-03,1.138279086827080752e-03,1.257596521924772429e-03,1.341709701185557274e-03,1.368922134868141242e-03,1.397597724849633646e-03
1.485000000000000000e+02,1.138190618576645496e-03,6.999477109416793593e-04,1.409825265791904078e-03,1.556570892248937399e-04,1.319707013641853371e-06,1.512000000000000000e+03,1.293847707801539263e-03,9.825335293517517294e-04,2.716346472152585817e-04,4.382429076349661371e-04,7.577984265262908059e-04,8.790696186629017332e-04,9.397219190657166762e-04,1.015440208129343670e-03,1.143092598111028653e-03,1.262390163308441593e-03,1.346693917280572398e-03,1.374522075120314249e-03,1.403788407907545629e-03
1.510000000000000000e+02,1.143208426153469875e-03,7.043832086229437307e-04,1.416195029451719793e-03,1.559541455640206401e-04,1.331247201146897189e-06,1.513000000000000000e+03,1.299162571717490597e-03,9.872542805894491541e-04,2.729866032982499174e-04,4.388252175305261448e-04,7.629206636021244707e-04,8.823885284971052460e-04,9.440398390257037642e-04,1.020702908441244823e-03,1.148370244829461512e-03,1.267564428677636678e-03,1.352507349921191820e-03,1.379859547368354625e-03,1.409404872214248912e-03
1.535000000000000000e+02,1.147917109120441884e-03,7.087087156986471076e-04,1.421496818934382721e-03,1.562740800838494386e-04,1.342135277517485666e-06,1.513000000000000000e+03,1.304191189204291241e-03,9.916430290365925264e-04,2.735797098139408374e-04,4.392083934217947761e-04,7.677193987401792616e-04,8.859291412723868360e-04,9.484002368361696671e-04,1.025750729037979260e-03,1.152388443746049738e-03,1.271726670227246682e-03,1.357661041952975840e-03,1.385134036404626163e-03,1.414839853807815882e-03
1.560000000000000000e+02,1.153146303879129617e-03,7.123992025071995476e-04,1.428174877554002926e-03,1.567587501602056880e-04,1.354319703901887967e-06,1.514000000000000000e+03,1.309905054039335387e-03,9.963875537189238480e-04,2.750285736748733084e-04,4.407471013719300697e-04,7.727799852812744508e-04,8.899015773243780991e-04,9.520558920090292946e-04,1.030661749873407283e-03,1.156831959106610413e-03,1.277317249717111608e-03,1.363436949272104704e-03,1.391324551078999047e-03,1.421366779200677801e-03
1.585000000000000000e+02,1.157832652518663583e-03,7.164766655003651724e-04,1.433893346554558157e-03,1.571630077947227253e-04,1.365276662257488614e-06,1.514000000000000000e+03,1.314995660313386227e-03,1.000669644723940939e-03,2.760606940358945743e-04,4.413559870182984105e-04,7.754815890948465367e-04,8.931225146644671768e-04,9.561994914835435580e-04,1.035596663624795046e-03,1.161337932967229647e-03,1.283105226476505397e-03,1.368438110066743296e-03,1.396590873897433221e-03,1.427216210434094227e-03
1.610000000000000000e+02,1.162388154668728222e-03,7.207190525154130072e-04,1.439833783368357333e-03,1.576488128942962340e-04,1.375999370321152202e-06,1.514000000000000000e+03,1.320036967563024402e-03,1.004739341774432042e-03,2.774456286996291113e-04,4.416691021533152147e-04,7.771766721374438747e-04,8.963386119099907724e-04,9.601513066338858340e-04,1.039860790493773827e-03,1.166109203483573983e-03,1.287994512657104689e-03,1.373739186893338385e-03,1.401486215754565220e-03,1.433422382233165860e-03
1.635000000000000000e+02,1.167050291568505656e-03,7.234389990066882135e-04,1.445635896849523918e-03,1.581672375251398481e-04,1.387023258076468124e-06,1.515000000000000000e+03,1.325217529093645477e-03,1.008883054043365835e-03,2.785856052810182625e-04,4.436112925618174423e-04,7.806536104336212617e-04,9.004347293663214407e-04,9.644032366029372909e-04,1.044596008738626642e-03,1.170723999464586646e-03,1.293038720862573886e-03,1.378866642092350285e-03,1.407024255595963440e-03,1.438975499442997699e-03
1.660000000000000000e+02,1.171573165854511520e-03,7.276839890810673931e-04,1.452025040794343398e-03,1.586536419330660029e-04,1.397754661048988944e-06,1.515000000000000000e+03,1.330226807787577605e-03,1.012919523921445436e-03,2.804518749398318776e-04,4.438891767734441272e-04,7.845965797588799360e-04,9.044966269885903543e-04,9.676834088971785928e-04,1.048534967684688511e-03,1.175621632762215629e-03,1.297851439988882173e-03,1.383896992696130720e-03,1.412095181582555129e-03,1.444461306419243894e-03
1.685000000000000000e+02,1.176106905126810855e-03,7.316136187060090501e-04,1.457920443887127711e-03,1.591233229912115770e-04,1.408547684206730368e-06,1.514000000000000000e+03,1.335230228118022486e-03,1.016983582135599223e-03,2.818135387603168569e-04,4.444932864208018045e-04,7.866783035906773020e-04,9.087781422911275081e-04,9.715808001143112771e-04,1.052970943093311639e-03,1.179454422513434965e-03,1.302450090342409470e-03,1.389295373874666062e-03,1.417612222868482735e-03,1.449941614403615171e-03
1.710000000000000000e+02,1.180716388061835110e-03,7.349883305240457456e-04,1.463719609481173040e-03,1.596012525531021484e-04,1.419563748854304650e-06,1.514000000000000000e+03,1.340317640614937340e-03,1.021115135508732881e-03,2.830032214193379300e-04,4.457280575377893647e-04,7.884435881784528826e-04,9.127267095852977354e-04,9.755857500040030807e-04,1.057983943072897089e-03,1.183231101611878500e-03,1.307274835382803493e-03,1.394340556851341503e-03,1.422992188564369941e-03,1.455801145346381689e-03
1.735000000000000000e+02,1.185213305955327761e-03,7.381051633669087272e-04,1.469563920810934132e-03,1.600051926784000738e-04,1.430332242297609212e-06,1.516000000000000000e+03,1.345218498633727862e-03,1.025208113276927660e-03,2.843506148556063703e-04,4.471081425884190341e-04,7.901824673676166718e-04,9.163478524343687251e-04,9.795782806890224181e-04,1.062755472341175584e-03,1.186823816498099645e-03,1.311854039300408732e-03,1.398985486323410955e-03,1.428177355903001607e-03,1.461587526801964984e-03
1.760000000000000000e+02,1.189845193008607716e-03,7.424488710433584712e-04,1.475744342424372031e-03,1.605033502347388797e-04,1.441492908762266323e-06,1.518000000000000000e+03,1.350348543243346487e-03,1.029341842773868945e-03,2.858991494157643153e-04,4.473963219652492447e-04,7.931325955528933458e-04,9.193234673172402368e-04,9.831891364092959495e-04,1.067596445958176937e-03,1.191211618442249414e-03,1.316918779619770472e-03,1.403695443658382110e-03,1.432983271186037905e-03,1.467376644592685055e-03
1.785000000000000000e+02,1.194317325468103718e-03,7.456546348306987513e-04,1.481869913129628792e-03,1.608141241246295019e-04,1.452255056431256311e-06,1.517000000000000000e+03,1.355131449592733139e-03,1.033503201343474297e-03,2.875525876615250744e-04,4.486626906374049668e-04,7.954277936841789524e-04,9.236918699397245625e-04,9.875196715253213142e-04,1.072075592628800441e-03,1.194910889200374990e-03,1.321271913805769282e-03,1.409488758344133773e-03,1.437965275559967889e-03,1.472775344920969343e-03
1.810000000000000000e+02,1.074825561061827596e-03,6.160275893880331729e-04,1.423959855633761141e-03,1.789867647643077729e-04,1.187286248672666485e-06,1.516000000000000000e+03,1.253812325826135369e-03,8.958387962975198227e-04,3.491342945719335452e-04,4.587979716737944228e-04,6.775356209082711387e-04,7.559670348418441122e-04,8.388164401394203936e-04,9.752939953821291664e-04,1.053971099322518860e-03,1.213725244020090292e-03,1.330070813445390944e-03,1.356855339621856373e-03,1.402807216103766231e-03
1.835000000000000000e+02,1.071567611387716978e-03,6.103052333644803061e-04,1.428517921854587699e-03,1.821576584683719886e-04,1.181438558313856974e-06,1.517000000000000000e+03,1.253725269856088885e-03,8.894099529193449623e-04,3.569503104668707207e-04,4.612623780232366719e-04,6.629418470167801813e-04,7.440309420541047717e-04,8.315060148279382248e-04,9.701122852254196426e-04,1.051234618737142100e-03,1.212076768211277442e-03,1.331636706000111645e-03,1.358871340081817302e-03,1.405852071545564581e-03
1.860000000000000000e+02,1.068412203613279586e-03,6.037936338139307394e-04,1.433022005291522587e-03,1.853328915904848661e-04,1.175852917535074343e-06,1.518000000000000000e+03,1.253745095203764480e-03,8.830793120227946932e-04,3.646098016782430007e-04,4.646185697993488470e-04,6.454959856260993447e-04,7.421856128479938390e-04,8.253528170909981690e-04,9.667923124583247940e-04,1.045795563159985630e-03,1.212650067030412050e-03,1.333903085141771236e-03,1.361576069125163902e-03,1.409283033361478617e-03
1.885000000000000000e+02,1.064874126362651188e-03,5.913109501060518323e-04,1.437539242729887669e-03,1.885293134343337415e-04,1.169500207020640704e-06,1.519000000000000000e+03,1.253403439796985010e-03,8.763448129283174732e-04,3.726651163672364819e-04,4.735631762565993552e-04,6.308385886079008031e-04,7.377200401264514011e-04,8.173979420019136279e-04,9.602978854842620163e-04,1.038906667003740465e-03,1.212855856200767499e-03,1.334805479435251154e-03,1.361943616580836092e-03,1.412928325382813068e-03
1.910000000000000000e+02,1.061278125868502387e-03,5.721074904946259025e-04,1.441767373593648253e-03,1.916892683225897200e-04,1.163056036037010582e-06,1.519000000000000000e+03,1.252967394191092107e-03,8.695888575459126673e-04,3.804892477251458661e-04,4.891706353738764848e-04,6.225504661097350451e-04,7.285753444309562730e-04,8.090154391107631099e-04,9.559670444165786546e-04,1.032654324897317420e-03,1.211125475734553493e-03,1.335391438847189933e-03,1.362697244832793749e-03,1.416372972708896663e-03
1.935000000000000000e+02,1.057368385750885598e-03,5.528993451235092319e-04,1.445735835638104795e-03,1.949180195473621891e-04,1.156020937529699739e-06,1.519000000000000000e+03,1.252286405298247678e-03,8.624503662035234086e-04,3.883674498872191974e-04,5.044690406273763658e-04,6.109759824685709459e-04,7.236180622786802423e-04,8.030243147003855980e-04,9.508007450265486098e-04,1.027068185790955008e-03,1.211881072644742808e-03,1.337777880491649489e-03,1.365338066670549518e-03,1.420019595669375165e-03
1.960000000000000000e+02,1.053789501125582508e-03,5.341703871089342531e-04,1.450082003916966468e-03,1.981043068122349598e-04,1.149717629060060012e-06,1.518000000000000000e+03,1.251893807937817359e-03,8.556851943133475481e-04,3.962925027913839597e-04,5.196191140166482548e-04,5.955843768190884329e-04,7.146895104440254953e-04,7.984371650181804753e-04,9.456430302400885626e-04,1.022217929467910801e-03,1.210720268134816849e-03,1.339065208897270969e-03,1.368649868796662861e-03,1.423685130435615488e-03
1.985000000000000000e+02,1.048620410915551259e-03,5.123300079948014040e-04,1.453495058017047941e-03,2.017793867618356593e-04,1.140319687110682072e-06,1.518000000000000000e+03,1.250399797677386945e-03,8.468410241537155728e-04,4.048746471014966816e-04,5.362904029207498551e-04,5.769960613009833626e-04,7.080356068261908385e-04,7.885900286201374390e-04,9.385400958225289169e-04,1.014191369356806215e-03,1.207628253472438655e-03,1.339188695636388390e-03,1.369400744730102024e-03,1.426707644059906034e-03
2.010000000000000000e+02,1.044606958018081972e-03,4.936590159008675616e-04,1.457256014658270347e-03,2.052362498319790500e-04,1.133325614984885623e-06,1.518000000000000000e+03,1.249843207850060995e-03,8.393707081861029491e-04,4.126490566401883747e-04,5.509479421172144105e-04,5.669270413632053430e-04,7.030697148797560459e-04,7.822134929735932891e-04,9.317875565331330562e-04,1.010595138833684983e-03,1.205552408456103935e-03,1.340206671617340120e-03,1.372260282118081213e-03,1.429983254820020675e-03
2.035000000000000000e+02,1.040262363304907123e-03,4.746577763914669782e-04,1.460893824861463422e-03,2.086923088856291108e-04,1.125698264296725519e-06,1.518000000000000000e+03,1.248954672190536342e-03,8.315700544192780120e-04,4.206314615565562992e-04,5.656045869134400904e-04,5.563120560810856262e-04,6.945277298580278692e-04,7.756730737835405278e-04,9.237199265548451475e-04,1.004545141715178572e-03,1.203022245603732870e-03,1.340486251522249967e-03,1.372114489115384929e-03,1.433150500236181476e-03
2.060000000000000000e+02,1.036262015485763313e-03,4.566627651073424852e-04,1.464731165251232335e-03,2.123578190476917702e-04,1.118934808049308592e-06,1.519000000000000000e+03,1.248619834533455002e-03,8.239041964380715158e-04,4.284691497654690220e-04,5.795992503784207737e-04,5.382733448083376181e-04,6.880326653923015756e-04,7.700599407158456285e-04,9.178918340039905407e-04,9.990166782590684073e-04,1.202986686950356047e-03,1.341956375968896258e-03,1.374597921739743531e-03,1.436149170575890715e-03
2.085000000000000000e+02,1.031734557786546198e-03,4.379133083022614939e-04,1.468107691958083893e-03,2.159876353211387736e-04,1.111126856342617258e-06,1.519000000000000000e+03,1.247722193107684945e-03,8.157469224654074515e-04,4.363731341715376948e-04,5.938212494842847041e-04,5.204365773976821728e-04,6.769623462789509626e-04,7.638686973716700803e-04,9.107345425217712800e-04,9.925703538381663599e-04,1.201976728380304421e-03,1.343425519408062438e-03,1.375341309718106173e-03,1.438960575911178751e-03
2.110000000000000000e+02,1.027379195996898104e-03,4.194092000741657129e-04,1.472097748470376074e-03,2.196710448828757410e-04,1.103763380327167175e-06,1.519000000000000000e+03,1.247050240879773791e-03,8.077081511140224174e-04,4.447185524734779700e-04,6.079699959227323914e-04,5.051706801634485563e-04,6.657990677787028024e-04,7.571801019545936233e-04,9.023992012006328868e-04,9.864877914307502299e-04,1.200693880362628356e-03,1.344570533219849361e-03,1.376531643736537448e-03,1.442177253952428096e-03
2.135000000000000000e+02,1.022870101871221470e-03,4.015667649931176368e-04,1.475176804291837692e-03,2.233939078389205282e-04,1.096168083361587283e-06,1.520000000000000000e+03,1.246264009710141944e-03,7.994761940323009963e-04,4.523067024206162221e-04,6.213033368781038877e-04,4.890698231061713997e-04,6.538688850096711740e-04,7.499003845748689794e-04,8.942853496819613184e-04,9.835976220344743934e-04,1.200172310968735138e-03,1.345193027454587168e-03,1.377736302029760641e-03,1.445098703877998767e-03
2.160000000000000000e+02,1.018300297481990625e-03,3.826662368162923097e-04,1.478366265023958563e-03,2.272086131606091569e-04,1.088559249746278302e-06,1.520000000000000000e+03,1.245508910642599727e-03,7.910916843213815219e-04,4.600659675419679386e-04,6.356340606656983149e-04,4.728565365201646271e-04,6.500482899131417459e-04,7.436287353593697266e-04,8.851530389064022567e-04,9.795203857115315077e-04,1.198528331438765025e-03,1.346344854723523698e-03,1.379120542789748216e-03,1.448030612418247515e-03
2.185000000000000000e+02,1.013519693812533085e-03,3.647584269219468706e-04,1.481735240189361322e-03,2.310247794454736887e-04,1.080594618463680486e-06,1.520000000000000000e+03,1.244544473258006774e-03,7.824949143670593965e-04,4.682155463768282368e-04,6.487612668905862147e-04,4.556058740822413054e-04,6.379587719737838270e-04,7.368561865999577421e-04,8.771607180407084729e-04,9.727864070333629674e-04,1.197431889541531250e-03,1.347852358590322661e-03,1.380304615092190889e-03,1.450481238062935893e-03
2.210000000000000000e+02,1.008847904357130197e-03,3.468907396794675049e-04,1.485114123462232894e-03,2.348971486945371494e-04,1.072950764590596741e-06,1.520000000000000000e+03,1.243745053051667319e-03,7.739507556625930748e-04,4.762662191051026967e-04,6.619571646776626923e-04,4.393643456434143655e-04,6.285417598352993195e-04,7.267546647068249838e-04,8.687314907437511651e-04,9.667264111110246720e-04,1.196262799616545957e-03,1.348761129725555355e-03,1.380878494164799889e-03,1.453510248833451979e-03
2.235000000000000000e+02,1.003838907666038203e-03,3.285456560141929118e-04,1.487946931743587423e-03,2.388188265337231264e-04,1.064726984451089511e-06,1.520000000000000000e+03,1.242657734199761410e-03,7.650200811323151035e-04,4.841080240775492202e-04,6.752932516518452910e-04,4.225934639797724332e-04,6.154999122132357586e-04,7.171075603535140546e-04,8.608232533953276509e-04,9.589738015650012314e-04,1.194869580301281299e-03,1.349250668862296467e-03,1.381313151724976882e-03,1.456030594475867489e-03
2.260000000000000000e+02,9.991644133729039173e-04,3.103368666855602109e-04,1.491315528969655623e-03,2.428958342521370963e-04,1.057327911247860632e-06,1.521000000000000000e+03,1.242060247625041041e-03,7.562685791207667940e-04,4.921511155967517055e-04,6.888275466873437607e-04,4.066964162418220535e-04,6.039102358279658080e-04,7.096371398161135978e-04,8.502190267219265777e-04,9.550626792114338525e-04,1.193447982232064821e-03,1.348923103961999085e-03,1.382432925229202776e-03,1.458822058832939849e-03
2.285000000000000000e+02,9.818468858539591750e-04,2.505504129022811510e-04,1.490833135677106704e-03,2.517931694155644694e-04,1.027423107425452757e-06,1.520000000000000000e+03,1.233640055269523590e-03,7.300537164383947598e-04,5.089862498231475293e-04,7.312964729516780241e-04,3.580897205978801601e-04,5.773024921704887407e-04,6.865068117588021346e-04,8.237967532443090605e-04,9.379901606649172253e-04,1.183114948138560586e-03,1.345489425101468193e-03,1.379395369744987072e-03,1.456031648515569363e-03
2.310000000000000000e+02,9.760575292730263490e-04,2.299682381282477700e-04,1.493741129030778285e-03,2.563706959455683862e-04,1.018414234190179892e-06,1.521000000000000000e+03,1.232428225218594681e-03,7.196868333274580171e-04,5.176835997577519362e-04,7.460892911447785519e-04,3.389873992884385881e-04,5.645287165683224870e-04,6.769643078410617293e-04,8.137888278916538543e-04,9.299411969792367337e-04,1.181738293286125089e-03,1.345600796009992694e-03,1.380721209686252638e-03,1.458316595406019276e-03
2.335000000000000000e+02,1.176432809734006451e-03,7.000767059442100952e-04,1.558448562386910733e-03,1.870704867129075898e-04,1.418989522817653387e-06,1.521000000000000000e+03,1.363503296446913959e-03,9.893623230210989421e-04,3.820157526529042828e-04,4.763561037897963554e-04,7.968251245765089683e-04,8.788985390551104721e-04,9.382657557055943233e-04,1.032662377984809414e-03,1.158210135317491165e-03,1.334691757529737118e-03,1.431202140624422388e-03,1.478885194666562262e-03,1.540604234662656382e-03
2.360000000000000000e+02,1.186404808464421989e-03,7.129369448694272259e-04,1.564209976785813474e-03,1.849872590340340594e-04,1.441776655552426444e-06,1.521000000000000000e+03,1.371392067498455967e-03,1.001417549430388011e-03,3.778051683213914849e-04,4.734678635949947628e-04,8.049876955931691740e-04,8.939590819138716789e-04,9.524713920440058563e-04,1.043635262808696685e-03,1.169280825604758576e-03,1.342800247042988393e-03,1.436981046584430042e-03,1.485427485317011940e-03,1.546211939821055424e-03
2.385000000000000000e+02,1.196320757230235395e-03,7.251797252706912184e-04,1.569492063585616179e-03,1.829515113754749147e-04,1.464654609694494509e-06,1.521000000000000000e+03,1.379272268605710337e-03,1.013369245854760453e-03,3.731713063553807833e-04,4.711410319595441768e-04,8.115310934495613415e-04,9.059069611663533731e-04,9.630568114717303089e-04,1.053299024390794234e-03,1.181456136130440470e-03,1.350644082544310383e-03,1.442699266895039684e-03,1.491028296903539009e-03,1.552098721799857100e-03
2.410000000000000000e+02,1.206933630836343543e-03,7.383626075162942181e-04,1.575082592658364443e-03,1.811497198180389112e-04,1.489504010233953496e-06,1.522000000000000000e+03,1.388083350654382509e-03,1.025783911018304578e-03,3.681489618220208995e-04,4.685710233200493253e-04,8.216599736288579580e-04,9.233279838283496707e-04,9.752481633339115654e-04,1.062318265534460768e-03,1.194017446694451735e-03,1.359225037239790174e-03,1.449453721316204535e-03,1.498801665901293434e-03,1.557889202531326147e-03
2.435000000000000000e+02,1.217043787111103193e-03,7.492404740145937195e-04,1.580283798522730395e-03,1.792209288687886704e-04,1.513315721090327954e-06,1.522000000000000000e+03,1.396264715979891836e-03,1.037822858242314550e-03,3.632400114116272026e-04,4.678033130965094733e-04,8.289284804337503348e-04,9.393462474887897444e-04,9.898918548130470740e-04,1.074497576254982746e-03,1.205258544722561829e-03,1.366924324204851380e-03,1.455324846980423107e-03,1.505339159424219555e-03,1.563629967497681770e-03
2.460000000000000000e+02,1.227547177064794524e-03,7.588999224031965207e-04,1.586338674530186118e-03,1.773632485215861931e-04,1.538329793845875822e-06,1.522000000000000000e+03,1.404910425586380690e-03,1.050183928543208358e-03,3.587914974653915942e-04,4.686472546615980030e-04,8.393459998000773852e-04,9.542872434504125591e-04,1.002216492033466489e-03,1.088399025602779322e-03,1.216424889247911222e-03,1.375055730433079500e-03,1.462223592677223396e-03,1.512557841808519687e-03,1.569754239054536177e-03
2.485000000000000000e+02,1.238002541759456723e-03,7.680265383262401338e-04,1.591798122393885562e-03,1.755738763615804392e-04,1.563476479463506442e-06,1.521000000000000000e+03,1.413576418121037081e-03,1.062428665397876365e-03,3.537955806344288395e-04,4.699760034332165892e-04,8.464008371491274453e-04,9.680310094941351352e-04,1.015226550595011573e-03,1.102230607100041079e-03,1.229108021463302947e-03,1.384594544926979250e-03,1.468930682058363800e-03,1.518587193963465793e-03,1.575780423726692338e-03
2.510000000000000000e+02,1.248729305422819052e-03,7.785553579733085500e-04,1.597552149689485546e-03,1.738571801710121420e-04,1.589551197318772052e-06,1.520000000000000000e+03,1.422586485593831194e-03,1.074872125251806910e-03,3.488228442666664944e-04,4.701739474495105018e-04,8.502927297815486649e-04,9.766256888542874763e-04,1.028324512936753133e-03,1.118019609947925761e-03,1.241941661735405066e-03,1.393837238831210868e-03,1.475403855140292909e-03,1.525024588337408563e-03,1.581780799860023779e-03
2.535000000000000000e+02,1.259316555751614124e-03,7.866396180836805925e-04,1.603022237757521307e-03,1.721360700613798001e-04,1.615509014206284407e-06,1.520000000000000000e+03,1.431452625812994033e-03,1.087180485690234216e-03,3.437056820059071829e-04,4.726769376679335315e-04,8.607297990738525155e-04,9.868379531079139472e-04,1.041279166716112693e-03,1.133919865023319627e-03,1.253820879821830299e-03,1.402055337232585748e-03,1.482034860329746158e-03,1.531098035776647321e-03,1.587903962427431037e-03
2.560000000000000000e+02,1.270142131021838490e-03,7.933015721309278658e-04,1.608990409852791275e-03,1.705410407942588053e-04,1.642345279591886255e-06,1.520000000000000000e+03,1.440683171816097268e-03,1.099601090227579712e-03,3.388482788309527850e-04,4.768405588909106242e-04,8.697680566501454422e-04,9.986444945766703371e-04,1.052073753571281271e-03,1.147655942451688551e-03,1.265765140948228208e-03,1.410421227396057740e-03,1.488582983562280462e-03,1.536621066245231256e-03,1.594125407172656758e-03
2.585000000000000000e+02,1.280852113261810379e-03,7.995237832586386210e-04,1.614426991755417559e-03,1.690088568923125100e-04,1.669146129755291842e-06,1.520000000000000000e+03,1.449860970154122916e-03,1.111843256369497842e-03,3.335748784936071794e-04,4.813283300031717584e-04,8.765107291057492407e-04,1.009400948411232068e-03,1.062044769142064110e-03,1.162981927981257373e-03,1.278382955460702743e-03,1.419560138892714870e-03,1.495391790711146510e-03,1.543599242258711889e-03,1.600099974233801063e-03
2.610000000000000000e+02,1.291821504976900644e-03,8.060325004840444363e-04,1.620516089935958651e-03,1.675702902955898633e-04,1.696882602910533102e-06,1.520000000000000000e+03,1.459391795272490426e-03,1.124251214681310862e-03,3.286945849590580063e-04,4.857890044928562081e-04,8.834971303956133757e-04,1.018406745204316786e-03,1.075843526017188512e-03,1.176583986506450890e-03,1.291072853561200766e-03,1.427910658251173737e-03,1.502680473220093047e-03,1.550395735747489177e-03,1.606055547549727677e-03
2.635000000000000000e+02,1.302650944527087001e-03,8.117223938580688447e-04,1.625905616703465827e-03,1.661990496566273197e-04,1.724521607384077659e-06,1.520000000000000000e+03,1.468849994183714239e-03,1.136451894870459762e-03,3.232546721763788263e-04,4.909285506690181560e-04,8.887670795498905972e-04,1.026582333014881138e-03,1.087130241285678240e-03,1.188855705944147486e-03,1.303704099873972955e-03,1.435561990580939019e-03,1.509668605451884625e-03,1.556552088152807429e-03,1.611845784194389751e-03
2.660000000000000000e+02,1.313720901379893027e-03,8.184177239746482377e-04,1.631834257371569345e-03,1.649429046310927802e-04,1.753068768510540630e-06,1.520000000000000000e+03,1.478663806010985888e-03,1.148777996748800165e-03,3.181133559916763179e-04,4.953031774052447890e-04,8.931053916964043103e-04,1.040228954361159790e-03,1.098904434493154720e-03,1.204073785289059206e-03,1.319026381930327695e-03,1.444613400022433554e-03,1.517151204276378585e-03,1.562859347019875719e-03,1.618263592466204562e-03
2.685000000000000000e+02,1.324814349715357914e-03,8.245571941636570083e-04,1.637762897927780379e-03,1.637242322635682075e-04,1.781938685442021683e-06,1.522000000000000000e+03,1.488538581978926176e-03,1.161090117451789652e-03,3.129485482124224650e-04,5.002571555517009057e-04,8.977397322763074538e-04,1.049423689142933540e-03,1.109475466073727313e-03,1.219383901247651260e-03,1.333796149180600105e-03,1.453611405763804553e-03,1.523545810572374043e-03,1.569295381287160980e-03,1.624278345052913592e-03
2.710000000000000000e+02,1.335987195291256976e-03,8.313315858778812977e-04,1.643878090203761220e-03,1.626811407600284396e-04,1.811326939541183453e-06,1.522000000000000000e+03,1.498668336051285415e-03,1.173306054531228536e-03,3.078908949125042441e-04,5.046556094133756781e-04,9.027798242737909706e-04,1.058074133327811892e-03,1.120736971701439795e-03,1.235214013919275124e-03,1.348775017426907547e-03,1.463402920174273949e-03,1.531342078393681076e-03,1.575259215796289769e-03,1.630647040688756660e-03
2.735000000000000000e+02,1.347000233284005935e-03,8.373671423322901538e-04,1.649689139874537490e-03,1.617070344919831649e-04,1.840558793471357239e-06,1.522000000000000000e+03,1.508707267775989073e-03,1.185293198792022797e-03,3.026889065905315548e-04,5.096330909517157812e-04,9.074727746264218053e-04,1.069382972056792712e-03,1.131855900968409224e-03,1.248833946575725329e-03,1.363966268204309332e-03,1.474549762851099476e-03,1.538110224266905262e-03,1.580908086493309920e-03,1.636583980574198927e-03
2.760000000000000000e+02,1.358275165540273046e-03,8.440625890276764846e-04,1.655993280145972527e-03,1.608281371075748992e-04,1.870777115008949158e-06,1.522000000000000000e+03,1.519103302647847918e-03,1.197447028432698174e-03,2.977181146056994809e-04,5.142125765125965618e-04,9.117219371751577846e-04,1.076926045123973536e-03,1.141430914866053059e-03,1.262062476200530390e-03,1.378380100144441147e-03,1.485407809069220261e-03,1.545676384297723803e-03,1.587660647862600659e-03,1.642603831035345865e-03
2.785000000000000000e+02,1.369417364066565250e-03,8.499473867276572617e-04,1.661778734854327602e-03,1.600360587609323828e-04,1.900915457110752882e-06,1.522000000000000000e+03,1.529453422827497687e-03,1.209381305305632813e-03,2.923613707877623525e-04,5.194699773389079879e-04,9.198495286676707655e-04,1.084606867918688202e-03,1.150980715513561393e-03,1.276331650404987153e-03,1.392169434044942958e-03,1.496410151822373134e-03,1.553004407613267981e-03,1.593799049212884979e-03,1.648452055463200776e-03
2.810000000000000000e+02,1.380781817687269219e-03,8.560237063873139037e-04,1.667781592163120529e-03,1.594073518051137954e-04,1.931969131865278704e-06,1.522000000000000000e+03,1.540189169492382987e-03,1.221374465882155451e-03,2.869997744758513106e-04,5.247581112999553151e-04,9.284909107942410479e-04,1.091995570214991662e-03,1.162273635347943219e-03,1.287916036704298299e-03,1.407259603853933984e-03,1.507096468615202502e-03,1.561772644478765393e-03,1.600171006411674418e-03,1.654694716600463387e-03
2.835000000000000000e+02,1.391969472571080854e-03,8.603151173868750197e-04,1.673939593167563617e-03,1.588458779011532910e-04,1.962811025496000627e-06,1.522000000000000000e+03,1.550815350472234226e-03,1.233123594669927481e-03,2.819701205964827637e-04,5.316543551842058341e-04,9.394478072306505344e-04,1.098743499916927848e-03,1.172198648036248307e-03,1.298877661180348683e-03,1.418646533377766836e-03,1.516974682786779733e-03,1.569536855820981638e-03,1.606871314550622695e-03,1.660816537107121004e-03
2.860000000000000000e+02,1.403406365666939057e-03,8.644681465837455395e-04,1.679934383604451270e-03,1.584197470355614779e-04,1.994646243445296722e-06,1.522000000000000000e+03,1.561826112702500644e-03,1.244986618631377471e-03,2.765280179375122129e-04,5.389382190831935177e-04,9.496095617543743759e-04,1.106343712626834796e-03,1.183453225687562281e-03,1.312186594652583159e-03,1.433775804507667713e-03,1.528236978213291493e-03,1.577298934989521334e-03,1.614566641726192155e-03,1.667280817653430574e-03
2.885000000000000000e+02,1.414814674633788636e-03,8.689695702053357824e-04,1.686151136088692064e-03,1.580820340115466802e-04,2.026690493036340824e-06,1.521000000000000000e+03,1.572896708645335397e-03,1.256732640622241874e-03,2.713364614549034284e-04,5.458451044284528533e-04,9.596910310900536381e-04,1.113608469664773308e-03,1.193217022625495550e-03,1.324551255343977933e-03,1.449622390901652213e-03,1.539662358791429528e-03,1.585364615870746242e-03,1.622565464587763301e-03,1.673271736754339874e-03
2.910000000000000000e+02,1.426379437060005346e-03,8.727080566625720209e-04,1.692523296685248015e-03,1.579318103001543566e-04,2.059500755172301561e-06,1.520000000000000000e+03,1.584311247360159621e-03,1.268447626759851071e-03,2.661438596252426684e-04,5.536713803974333253e-04,9.706127942995785131e-04,1.122846545811339528e-03,1.203352229596955794e-03,1.336497225118327267e-03,1.464825234121967801e-03,1.549489850110060719e-03,1.594409623352673923e-03,1.629655946286272684e-03,1.679505287305491437e-03
2.935000000000000000e+02,1.351794775897366451e-03,8.563764005016053513e-04,1.677319418721950591e-03,1.655747616525088417e-04,1.854764117839695920e-06,1.520000000000000000e+03,1.517369537549875238e-03,1.186220014244857663e-03,3.255246428245841400e-04,4.954183753957610995e-04,9.209762254178097433e-04,1.070514188613060774e-03,1.142580871169021498e-03,1.242463198892534895e-03,1.351098987262357599e-03,1.481504157004839492e-03,1.566619560316326971e-03,1.601585736547312929e-03,1.658481723424779560e-03
2.960000000000000000e+02,1.355461978584807884e-03,8.589819822274172203e-04,1.682511588103512970e-03,1.663601250213203088e-04,1.864952866586150665e-06,1.520000000000000000e+03,1.521822103606128166e-03,1.189101853563487602e-03,3.270496095187050856e-04,4.964799963573906637e-04,9.237806448790932901e-04,1.072565106103900556e-03,1.146145085319615195e-03,1.244573476601601838e-03,1.353935054961232735e-03,1.485677421769720629e-03,1.571417804045122883e-03,1.606674168996041112e-03,1.663654423513946223e-03
2.985000000000000000e+02,1.358540801945597480e-03,8.617992052770577288e-04,1.687626654462799289e-03,1.671994354582505228e-04,1.873588761768545117e-06,1.520000000000000000e+03,1.525740237403847921e-03,1.191341366487347038e-03,3.290858525172018090e-04,4.967415966685397510e-04,9.260548992912749590e-04,1.074377424372979957e-03,1.149475062249937689e-03,1.247592630007720530e-03,1.356870560350208980e-03,1.489287644851328748e-03,1.575818552341013519e-03,1.611447245637420570e-03,1.668698196854074851e-03
3.010000000000000000e+02,1.361689877398048008e-03,8.631172872011555952e-04,1.692752618555629952e-03,1.681103745055990734e-04,1.882460420224723530e-06,1.520000000000000000e+03,1.529800251903647027e-03,1.193579502892448988e-03,3.310627411575819447e-04,4.985725901968924125e-04,9.284601161554867973e-04,1.075673991868130678e-03,1.151262448700747466e-03,1.250568555523007448e-03,1.358595236319823721e-03,1.493055265138001474e-03,1.580584875177097788e-03,1.616272330456003251e-03,1.674021620026541974e-03
3.035000000000000000e+02,1.364424147524234080e-03,8.651381461830993675e-04,1.697816712377896468e-03,1.690754461748451203e-04,1.890239760846455635e-06,1.520000000000000000e+03,1.533499593699079282e-03,1.195348701349388879e-03,3.333925648536623879e-04,4.992860013411347126e-04,9.316471246433158165e-04,1.077454537604266484e-03,1.152309654490241966e-03,1.252772719097116141e-03,1.359872650495566083e-03,1.496445940493253048e-03,1.584960814049778816e-03,1.620625255185806184e-03,1.678903500845102190e-03
3.060000000000000000e+02,1.367236959012983581e-03,8.656326427434815618e-04,1.702797426298134197e-03,1.699691581149181702e-04,1.898226416801366007e-06,1.521000000000000000e+03,1.537206117127901724e-03,1.197267800898065438e-03,3.355604672851506161e-04,5.016043162695020194e-04,9.341678443278458822e-04,1.079340381065184862e-03,1.154030417164758149e-03,1.254958611682297940e-03,1.361938794486098475e-03,1.500041448230226507e-03,1.589851251774503788e-03,1.625398534911402402e-03,1.683838632157380263e-03
3.085000000000000000e+02,1.369813864245099421e-03,8.675586178368111618e-04,1.707691264477302802e-03,1.708824563576341582e-04,1.905590836568910123e-06,1.521000000000000000e+03,1.540696320602733633e-03,1.198931407887465208e-03,3.378774002322033811e-04,5.022552464082882589e-04,9.370623315240197244e-04,1.081658138274347800e-03,1.153642847493942291e-03,1.256853121043835812e-03,1.365043245205023849e-03,1.503676501781889491e-03,1.594069357714896374e-03,1.629930653312615949e-03,1.688919441356922894e-03
3.110000000000000000e+02,1.372578983393547098e-03,8.684589422644835733e-04,1.712988987615965712e-03,1.718532083227803005e-04,1.913506590864496177e-06,1.520000000000000000e+03,1.544432191716327372e-03,1.200725775070766825e-03,3.404100042224186135e-04,5.041200411290635251e-04,9.387282581617535865e-04,1.083922537784534970e-03,1.153809236202233118e-03,1.258421399198568534e-03,1.366965085637162226e-03,1.507344861852874963e-03,1.598640362939771032e-03,1.634682152980245808e-03,1.693739384898804547e-03
3.135000000000000000e+02,6.934845123298256616e-04,1.293053536470037499e-07,1.735489677271369411e-03,4.681222971677739104e-04,7.000592539469697855e-07,1.517000000000000000e+03,1.161606809497599518e-03,2.253622151620517512e-04,1.042005164941543858e-03,6.933552069761787003e-04,1.139660204063107010e-05,4.836011514657990437e-05,1.027728123042016026e-04,2.656730563005586863e-04,6.529542501569996849e-04,1.089922692556451970e-03,1.389368569248223629e-03,1.468261346762028598e-03,1.517666222696459561e-03
3.160000000000000000e+02,6.925464453540589082e-04,1.535485254506944967e-07,1.882195434930881810e-03,4.626687396877363100e-04,6.936829416567806416e-07,1.517000000000000000e+03,1.155215185041795272e-03,2.298777056663225981e-04,1.189648989576823010e-03,6.923928968286082375e-04,1.035437371963037079e-05,5.930255467728482517e-05,1.151438998241100447e-04,2.852546276741192537e-04,6.277501383414523873e-04,1.081754953297581591e-03,1.387846773138961577e-03,1.462807000714158763e-03,1.514068130829352484e-03
3.185000000000000000e+02,6.981905817097956842e-04,5.808352011572102818e-07,2.022870889514959483e-03,4.577041157032828047e-04,6.969631459199871426e-07,1.516000000000000000e+03,1.155894697413078435e-03,2.404864660065128795e-04,1.324680307805163691e-03,6.976097465086385100e-04,1.594821909886933413e-05,6.236523081913907408e-05,1.244193502835999935e-04,3.030382331801766051e-04,6.328607696058229266e-04,1.071230475160737852e-03,1.378318665797378939e-03,1.459206975922361371e-03,1.538104648443721668e-03
3.210000000000000000e+02,7.094792683335178962e-04,1.750524678739450085e-07,2.164697248091135891e-03,4.545284471734463254e-04,7.099569414849685620e-07,1.516000000000000000e+03,1.164007715506964330e-03,2.549508211600715708e-04,1.455217979757617887e-03,7.093042158656439472e-04,1.732495656563741858e-05,6.042288688122340727e-05,1.368218874659454006e-04,3.159141036699045679e-04,6.526715123774404562e-04,1.069664118627846813e-03,1.380038998005205485e-03,1.455207246228248539e-03,1.636042424657683462e-03
3.235000000000000000e+02,1.637289986311360598e-03,9.059284922167443231e-04,2.755112425524127752e-03,2.423529432150890272e-04,2.739453448360471279e-06,1.520000000000000000e+03,1.879642929526449679e-03,1.394937043096271517e-03,1.117822439212767154e-03,7.313614940946162749e-04,1.043731020268076929e-03,1.203018474784683283e-03,1.284498458709131680e-03,1.482976693931216308e-03,1.676259380332058204e-03,1.792412698943821395e-03,1.889896184220125766e-03,1.958939221992888301e-03,2.269361372070166465e-03
3.260000000000000000e+02,1.694002518598809737e-03,9.165729760049113771e-04,2.982180786570403502e-03,2.649530108792963880e-04,2.939844630993116596e-06,1.520000000000000000e+03,1.958955529478105962e-03,1.429049507719513295e-03,1.288178267971593766e-03,7.774295425938983596e-04,1.066881794161767590e-03,1.239845629230307885e-03,1.330463694662975191e-03,1.529106686217979920e-03,1.723668586168176746e-03,1.842667714345166876e-03,1.987859698011493464e-03,2.064852007366415904e-03,2.460637973304546661e-03
3.285000000000000000e+02,1.755087328119238387e-03,9.279750110153346318e-04,3.226862905544501843e-03,2.922723917844279756e-04,3.165754680324119028e-06,1.519000000000000000e+03,2.047359719903666525e-03,1.462814936334810465e-03,1.471775577425263456e-03,8.271123171039037551e-04,1.077718284964637469e-03,1.282896068410221448e-03,1.390315435441542239e-03,1.574832292912701440e-03,1.771090436138691906e-03,1.916504371010966604e-03,2.093793077956836775e-03,2.176052266220908100e-03,2.649720506024822245e-03
3.310000000000000000e+02,1.818219390942181230e-03,9.405841251307899041e-04,3.472240749283289196e-03,3.236832178587129060e-04,3.410692579121527299e-06,1.519000000000000000e+03,2.141902608800894028e-03,1.494536173083468433e-03,1.654021358341107965e-03,8.776352658113913260e-04,1.089228170185882775e-03,1.320500002892896919e-03,1.436442013180117602e-03,1.615127245223278154e-03,1.810507393914689758e-03,2.006186781444663399e-03,2.200875231612324512e-03,2.302079089335077808e-03,2.838112176298294813e-03
3.335000000000000000e+02,1.883241861849940281e-03,9.521264500522209386e-04,3.722624932691502922e-03,3.582098390914370241e-04,3.674914199045943181e-06,1.519000000000000000e+03,2.241451700941377197e-03,1.525032022758503365e-03,1.839383070841562641e-03,9.311154117977193424e-04,1.103111686879047282e-03,1.347005639087752414e-03,1.477875339464051292e-03,1.657263447008374725e-03,1.850527568506283096e-03,2.098368633606594903e-03,2.315648764819145094e-03,2.434488922250449897e-03,3.023604116451650888e-03
3.360000000000000000e+02,1.951139152259949612e-03,9.750799066179407755e-04,3.978290612873277080e-03,3.946564522514686528e-04,3.962697706785390255e-06,1.518000000000000000e+03,2.345795604511418265e-03,1.556482700008480959e-03,2.027151460613327467e-03,9.760592456420088365e-04,1.127840063925185203e-03,1.384107907640413004e-03,1.514187707488699524e-03,1.697411127796233897e-03,1.892348006320934521e-03,2.199198357223325871e-03,2.437759921067711097e-03,2.582902258553408485e-03,3.217190181752031808e-03
3.385000000000000000e+02,2.020249889198985713e-03,9.866154319993409617e-04,4.234196613947006915e-03,4.339565168677746989e-04,4.269727873340525627e-06,1.518000000000000000e+03,2.454206406066760521e-03,1.586293372331210906e-03,2.213946724748021202e-03,1.033634457199644752e-03,1.154931296233906862e-03,1.416510858074865667e-03,1.560067216354930550e-03,1.742022568611828817e-03,1.929977169504309281e-03,2.299139474335094597e-03,2.563190240825510488e-03,2.719643273885226451e-03,3.421056090009435245e-03
3.410000000000000000e+02,2.091488194126868514e-03,9.990031404002465941e-04,4.488629949905611691e-03,4.751779082009214986e-04,4.600116910614273318e-06,1.518000000000000000e+03,2.566666102327789904e-03,1.616310285925947124e-03,2.397141755778743177e-03,1.092485053726621920e-03,1.182805652690902725e-03,1.464138768873039266e-03,1.595511982554827408e-03,1.782538569057020650e-03,1.973959146799265409e-03,2.408061429193828450e-03,2.697116973521904854e-03,2.884566530861951486e-03,3.631779038165001451e-03
3.435000000000000000e+02,2.164375665820939681e-03,1.010749463000004678e-03,4.741538530836131998e-03,5.180184640062937551e-04,4.952865151849275837e-06,1.518000000000000000e+03,2.682394129827233437e-03,1.646357201814645926e-03,2.577162865015192317e-03,1.153626202820935004e-03,1.215157789911938072e-03,1.496754722356681729e-03,1.632013116753806142e-03,1.821760499530307702e-03,2.022562015645705535e-03,2.524900897080332822e-03,2.826305052684714974e-03,3.042185645418304506e-03,3.843580892954732379e-03
3.460000000000000000e+02,2.239305400434617351e-03,1.025218976845197012e-03,4.993137841152191225e-03,5.622968877556376631e-04,5.330666466395317648e-06,1.518000000000000000e+03,2.801602288190254905e-03,1.677008512678979796e-03,2.753832440717573875e-03,1.214086423589420339e-03,1.240416502529617356e-03,1.537221619717437813e-03,1.666457266952658641e-03,1.860687466519655997e-03,2.075862872604022826e-03,2.631961036767902461e-03,2.962945128114333627e-03,3.206952172105586186e-03,4.048831001473608693e-03
3.485000000000000000e+02,2.315775397108659275e-03,1.037994950004499312e-03,5.242849131871886621e-03,6.078463944379661156e-04,5.732292929085004227e-06,1.518000000000000000e+03,2.923621791546625499e-03,1.707929002670693051e-03,2.927073734763227346e-03,1.277780447104159963e-03,1.256691621623368116e-03,1.557834059759886187e-03,1.702374203510291723e-03,1.894187942324136124e-03,2.133945128028469276e-03,2.744236100930099505e-03,3.100880716020275926e-03,3.367526898503407119e-03,4.232812783160530209e-03
3.510000000000000000e+02,2.394143751394405082e-03,1.053479951391854148e-03,5.489978537391596025e-03,6.544416953015029688e-04,6.160218234889980675e-06,1.518000000000000000e+03,3.048585446695908051e-03,1.739702056092902113e-03,3.095834785997190943e-03,1.340663800002550934e-03,1.273892590293956937e-03,1.579047840222172093e-03,1.729870377777897178e-03,1.933642342556668317e-03,2.192935568026578488e-03,2.861154711407948477e-03,3.243315182679653609e-03,3.538670168715562191e-03,4.416254217830720141e-03
3.535000000000000000e+02,2.474003516782726647e-03,1.068881108216900543e-03,5.735206152444344112e-03,7.020936880165391282e-04,6.613628947805963451e-06,1.518000000000000000e+03,3.176097204799265775e-03,1.771909828766187519e-03,3.261202635661617465e-03,1.405122408565826105e-03,1.296822013613942864e-03,1.609271994689657256e-03,1.759249235647724913e-03,1.970372849616372664e-03,2.260873943134730085e-03,2.983798665113983166e-03,3.396605922424507894e-03,3.704417648282737601e-03,4.617776134522953192e-03
3.560000000000000000e+02,2.555041266801271697e-03,1.084815881012294626e-03,5.976197505931841493e-03,7.508520372511641623e-04,7.092014656901669793e-06,1.519000000000000000e+03,3.305893304052435859e-03,1.804189229550107534e-03,3.421156239130569796e-03,1.470225385788977070e-03,1.318865138074119423e-03,1.622818270585402005e-03,1.791600814447635382e-03,2.007306833295595654e-03,2.332611803813710097e-03,3.109650044740898747e-03,3.542521018955213132e-03,3.884326341390596359e-03,4.823650933714542823e-03
3.585000000000000000e+02,2.638018341642348746e-03,1.101428183438794318e-03,6.214504484120243928e-03,8.003248651716736049e-04,7.599660660653505689e-06,1.519000000000000000e+03,3.438343206814022460e-03,1.837693476470675033e-03,3.576486142477895182e-03,1.536590158203554428e-03,1.347752234624581937e-03,1.650291713788263866e-03,1.820576456995551392e-03,2.046292008145726184e-03,2.403373616932820683e-03,3.233170629735478661e-03,3.694822885488986339e-03,4.042897189747061970e-03,5.030067067165530995e-03
3.610000000000000000e+02,2.721780594462579889e-03,1.119350274722294251e-03,6.448697892111401875e-03,8.509262880660141892e-04,8.132165152114881858e-06,1.520000000000000000e+03,3.572706882528594186e-03,1.870854306396565591e-03,3.726917297648821986e-03,1.602430319740285637e-03,1.374210421550185225e-03,1.675369907086233937e-03,1.844496447302460419e-03,2.083420167805644270e-03,2.480786382950107404e-03,3.356901653392820560e-03,3.860855024441767029e-03,4.200091618157522980e-03,5.233760341339202191e-03
3.635000000000000000e+02,2.807604287363269033e-03,1.137176411319578166e-03,6.678105994794339070e-03,9.019257302985444385e-04,8.696111857395173665e-06,1.520000000000000000e+03,3.709530017661813363e-03,1.905678557064724703e-03,3.870501707431070037e-03,1.670427876043690868e-03,1.402011331882059694e-03,1.696402483231090408e-03,1.871929216682953088e-03,2.126223725492022362e-03,2.558599401705424943e-03,3.485057753702370652e-03,4.030459864416168977e-03,4.373926584060223999e-03,5.437148180086025240e-03
3.660000000000000000e+02,2.893511824797206748e-03,1.155750226972317336e-03,6.902197627323415109e-03,9.518571444090320050e-04,9.278442703603778186e-06,1.519000000000000000e+03,3.845368969206238753e-03,1.941654680388174743e-03,4.008685802526208361e-03,1.737761597824889412e-03,1.427033924509323124e-03,1.723417694348474858e-03,1.898978921109280597e-03,2.160633926540333517e-03,2.644289232138444072e-03,3.614694793058373205e-03,4.187839974574136294e-03,4.533591826404045032e-03,5.639415327233440918e-03
3.685000000000000000e+02,2.981307659919870366e-03,1.175522295174715641e-03,7.132661436914742442e-03,1.004066816402306725e-03,9.896345534897155928e-06,1.520000000000000000e+03,3.985374476322176875e-03,1.977240843517563858e-03,4.151353776994872076e-03,1.805785364745154725e-03,1.448710210839705258e-03,1.761368342908981076e-03,1.925755915129739263e-03,2.196730085187487309e-03,2.728130109683448139e-03,3.754787355394579532e-03,4.344975666078274186e-03,4.710048374120148588e-03,5.837582487368507544e-03
3.710000000000000000e+02,3.071322879787753528e-03,1.195615657081527776e-03,7.379526736490316617e-03,1.056627069128078565e-03,1.054948499512193236e-05,1.520000000000000000e+03,4.127949948915831876e-03,2.014695810659675179e-03,4.308203856702563089e-03,1.875707222706225752e-03,1.473270106182788522e-03,1.784432970615445297e-03,1.950840872498377059e-03,2.237377863482444863e-03,2.815780631849217411e-03,3.893072523046450795e-03,4.527251533003055252e-03,4.881099470597157451e-03,6.039539653273609705e-03
3.735000000000000000e+02,3.161417410009702538e-03,1.216363047915911509e-03,7.622307817731876177e-03,1.109714183549305238e-03,1.122602560948295934e-05,1.521000000000000000e+03,4.271131593559007560e-03,2.051703226460397517e-03,4.460890407722174072e-03,1.945054362093791029e-03,1.499261554071493110e-03,1.806453980316709718e-03,1.981073856762589121e-03,2.276920482542165499e-03,2.899524414161375446e-03,4.032673267906419778e-03,4.693188610872021417e-03,5.043857046359114145e-03,6.241025779168402413e-03
3.760000000000000000e+02,3.251770169507887508e-03,1.237616876858111921e-03,7.861829487324193885e-03,1.163502093108173367e-03,1.192774635596845414e-05,1.523000000000000000e+03,4.415272262616060442e-03,2.088268076399714141e-03,4.610059317816305943e-03,2.014153292649775370e-03,1.523694657045527494e-03,1.829127025885490419e-03,2.005051803123041477e-03,2.312861260763688677e-03,2.989206171106382863e-03,4.166612008383799824e-03,4.846532524311100362e-03,5.228118466073103203e-03,6.443388054822922657e-03
3.785000000000000000e+02,3.344814899973252813e-03,1.259801568424591530e-03,8.096077162271517538e-03,1.217036099226005566e-03,1.266896358190232989e-05,1.523000000000000000e+03,4.561850999199258162e-03,2.127778800747247463e-03,4.751262262298264726e-03,2.085013331548661066e-03,1.548065961059602287e-03,1.853555594790453221e-03,2.039119042249622465e-03,2.349490766967727261e-03,3.081366288711983453e-03,4.304898531518556309e-03,5.007338269376953969e-03,5.413555367919473983e-03,6.665147195111840485e-03
3.810000000000000000e+02,3.439077744503334436e-03,1.281799911901898093e-03,8.326442707520588862e-03,1.270812990811091012e-03,1.344222139035237132e-05,1.523000000000000000e+03,4.709890735314425231e-03,2.168264753692243640e-03,4.887364963017254427e-03,2.157277832601436560e-03,1.580267440355787424e-03,1.878931488507034004e-03,2.069875812084632279e-03,2.389780366640232266e-03,3.171671084256990313e-03,4.452999961960996123e-03,5.185169180760118568e-03,5.602472636070401045e-03,6.886464452449865027e-03
3.835000000000000000e+02,3.533877929413315345e-03,1.305522589103462559e-03,8.551149939630084754e-03,1.324597959745488435e-03,1.424285297495645131e-05,1.523000000000000000e+03,4.858475889158803997e-03,2.209279969667826693e-03,5.017272010216769842e-03,2.228355340309852786e-03,1.615647233471559797e-03,1.907219314436007758e-03,2.100997960729301950e-03,2.430985798157387495e-03,3.263035153310251714e-03,4.596746380620676115e-03,5.369301198801821294e-03,5.800233736967278994e-03,7.105470721798701553e-03
3.860000000000000000e+02,3.628621015921252874e-03,1.329570805697619269e-03,8.770811888410509974e-03,1.378461081871199152e-03,1.506704543141890275e-05,1.524000000000000000e+03,5.007082097792452460e-03,2.250159934050053722e-03,5.142190872489257533e-03,2.299050210223633605e-03,1.648844636247701664e-03,1.941991202657305116e-03,2.134824387986981962e-03,2.474679408366440951e-03,3.350718549762288570e-03,4.746232248995988293e-03,5.544328395108145263e-03,5.982612988814179841e-03,7.321855675153372822e-03
3.885000000000000000e+02,3.724958971037432322e-03,1.354170284010375140e-03,8.984593683042916418e-03,1.432329901854512925e-03,1.592688828365880686e-05,1.524000000000000000e+03,5.157288872891945680e-03,2.292629069182919397e-03,5.259634712005484096e-03,2.370788687027057182e-03,1.683179545772075679e-03,1.973540401245858777e-03,2.165751622608019875e-03,2.515288512465478545e-03,3.439562749434840749e-03,4.889635126367171750e-03,5.729719217928874037e-03,6.169444307625784711e-03,7.527497678005167815e-03
3.910000000000000000e+02,3.820304706981189798e-03,1.379151652605033066e-03,9.192198030220557342e-03,1.485138463330479231e-03,1.680036430944625267e-05,1.523000000000000000e+03,5.305443170311669246e-03,2.335166243650710349e-03,5.371893323239367544e-03,2.441153054376156949e-03,1.717468390333009827e-03,1.995871638433845477e-03,2.199654348007633667e-03,2.556698077704228078e-03,3.529895491929251148e-03,5.026988677277410833e-03,5.908098235031676929e-03,6.353738250034298221e-03,7.712953447412735156e-03
3.935000000000000000e+02,3.918138738472148712e-03,1.404499425694785654e-03,9.392976569421219307e-03,1.538612708358132967e-03,1.771914024023726723e-05,1.522000000000000000e+03,5.456751446830282112e-03,2.379526030114015745e-03,5.474837830949070595e-03,2.513639312777362841e-03,1.750199230787198405e-03,2.019783061710911810e-03,2.233007319134999204e-03,2.601009378519163542e-03,3.622893338837452314e-03,5.164014948419498076e-03,6.082079885495248091e-03,6.538928241768619289e-03,7.924613862786976035e-03
3.960000000000000000e+02,4.015757054760310009e-03,1.430030049664976662e-03,9.587525394436651263e-03,1.591546413722210677e-03,1.865932470988923464e-05,1.522000000000000000e+03,5.607303468482521119e-03,2.424210641038099332e-03,5.571768339676341254e-03,2.585727005095333347e-03,1.784422110077899188e-03,2.053206730377506867e-03,2.266127618304328902e-03,2.646067930314069481e-03,3.708227080742225110e-03,5.305496854227063908e-03,6.256593483958607094e-03,6.735122469403237271e-03,8.130948977574313855e-03
3.985000000000000000e+02,4.113347979429391593e-03,1.456476581648957899e-03,9.775859597895213832e-03,1.643984893037906238e-03,1.962231792841271507e-05,1.522000000000000000e+03,5.757332872467297614e-03,2.469363086391485572e-03,5.662511618465822238e-03,2.656871397780433477e-03,1.814383031067935258e-03,2.088623474582102305e-03,2.303769484946962577e-03,2.693228132400649240e-03,3.796959734006000002e-03,5.448668322954976391e-03,6.435024573592282304e-03,6.940832130808075387e-03,8.298805706477006480e-03
4.010000000000000000e+02,4.211157362508159002e-03,1.483267425006866208e-03,9.956393794741504391e-03,1.695872230161608917e-03,2.060982895283998691e-05,1.522000000000000000e+03,5.907029592669767702e-03,2.515285132346550302e-03,5.745236432233345389e-03,2.727889937501292578e-03,1.845990201383480031e-03,2.119529383628041865e-03,2.335422094475013942e-03,2.737067056592321686e-03,3.890952734027126880e-03,5.600513645002639512e-03,6.598057976651539210e-03,7.106798828096537630e-03,8.476244893964167415e-03
4.035000000000000000e+02,4.308704876206092931e-03,1.510751639585807774e-03,1.012957602741933194e-02,1.747087572423069481e-03,2.161725269595730534e-05,1.522000000000000000e+03,6.055792448629162411e-03,2.561617303783023450e-03,5.820871151213239010e-03,2.797953236620285156e-03,1.878286585111404701e-03,2.154802861468664565e-03,2.371482848569175707e-03,2.781849192713872071e-03,3.981295658283279595e-03,5.755573879432925727e-03,6.769925507795142294e-03,7.281891823349529586e-03,8.649347376018939881e-03
4.060000000000000000e+02,4.406466562404264160e-03,1.538488880915232651e-03,1.029640171196163911e-02,1.798071465925491592e-03,2.265000856216230286e-05,1.521000000000000000e+03,6.204538028329755969e-03,2.608395096478772351e-03,5.889935149557374953e-03,2.867977681489031726e-03,1.911557198274302502e-03,2.188618649778901939e-03,2.405941880189885803e-03,2.826118758756200090e-03,4.084828646971146345e-03,5.909511017071015712e-03,6.949857122121689754e-03,7.447218951993224076e-03,8.853702879785974728e-03
4.085000000000000000e+02,4.503601890518124824e-03,1.567003986025883311e-03,1.045459382071038841e-02,1.847601352364880477e-03,2.369606074553895798e-05,1.521000000000000000e+03,6.351203242883005085e-03,2.656000538153244564e-03,5.950991930192263586e-03,2.936597904492241513e-03,1.942193830181030952e-03,2.219594404638855923e-03,2.441213560319582202e-03,2.873373667291899934e-03,4.172831187095332392e-03,6.056858116480299398e-03,7.122240121566464528e-03,7.648958474154038054e-03,9.016453877824962687e-03
4.110000000000000000e+02,4.600511726168346645e-03,1.594655489145245736e-03,1.060496638430205932e-02,1.896173923638807277e-03,2.476018369130024855e-05,1.521000000000000000e+03,6.496685649807153705e-03,2.704337802529539585e-03,6.004454658133712673e-03,3.005856237023101125e-03,1.972359703010778849e-03,2.257174375858710721e-03,2.476171178956766607e-03,2.919474667183213652e-03,4.268662006061337520e-03,6.199460890079615434e-03,7.287425362168527959e-03,7.842483564101958640e-03,9.126434791866908092e-03
4.135000000000000000e+02,4.696671202174104200e-03,1.621153903141836017e-03,1.074807313802762440e-02,1.943735476878494630e-03,2.583682798540762093e-05,1.521000000000000000e+03,6.640406679052598612e-03,2.752935725295609787e-03,6.051401935853520202e-03,3.075517299032268399e-03,2.000351657301896111e-03,2.297529238478077541e-03,2.515129441710683283e-03,2.966335733751545699e-03,4.368585720747835029e-03,6.337055695798052279e-03,7.463179977006868977e-03,8.010202648682320653e-03,9.277700057702845809e-03
4.160000000000000000e+02,4.792369828607918707e-03,1.647662928268770052e-03,1.088461653781490866e-02,1.990183227416138408e-03,2.692763785284000595e-05,1.521000000000000000e+03,6.782553056024057114e-03,2.802186601191780299e-03,6.092246709206989956e-03,3.144706900339148438e-03,2.038351779181644865e-03,2.341472239300555324e-03,2.554778571043586285e-03,3.014013857699776502e-03,4.461046141093442247e-03,6.486015022391887312e-03,7.634196753101428652e-03,8.153859952706839914e-03,9.435230896017483479e-03
4.185000000000000000e+02,4.887027177878181319e-03,1.674455187309471576e-03,1.101222885097369840e-02,2.035282038333282098e-03,2.802540761288205976e-05,1.521000000000000000e+03,6.922309216211463417e-03,2.851745139544899221e-03,6.125201673095517080e-03,3.212571990568709526e-03,2.075936749101931107e-03,2.374798880700896338e-03,2.593844015944712228e-03,3.062438982412827096e-03,4.558956399657907756e-03,6.635572804179396857e-03,7.783845354066912248e-03,8.299304556754783305e-03,9.569829455280261590e-03
4.210000000000000000e+02,4.980921239771711299e-03,1.702344252725933663e-03,1.113151283554115849e-02,2.078974072811756550e-03,2.913170959223246583e-05,1.521000000000000000e+03,7.059895312583467850e-03,2.901947166959954749e-03,6.150591595769447188e-03,3.278576987045777637e-03,2.106141066045805720e-03,2.409072669632678684e-03,2.632444022794754208e-03,3.111024098491236862e-03,4.644031123993461185e-03,6.784651183951658643e-03,7.943034332305124248e-03,8.461008451495272489e-03,9.720997289758614990e-03
4.235000000000000000e+02,5.073608651808336756e-03,1.730615276923794027e-03,1.124300827725617513e-02,2.121190051581517497e-03,3.024095198663281654e-05,1.521000000000000000e+03,7.194798703389853820e-03,2.952418600226819258e-03,6.169399625447838376e-03,3.342993374884542512e-03,2.136841967932772996e-03,2.443355193117044410e-03,2.668058011297066642e-03,3.157902290208577847e-03,4.734057622640942993e-03,6.925362184476087195e-03,8.091051652683483794e-03,8.614284956771838669e-03,9.877591564776889987e-03
4.260000000000000000e+02,5.167439012929305429e-03,1.774240889915756382e-03,1.134704489156793637e-02,2.160728884840540029e-03,3.137117526612804203e-05,1.520000000000000000e+03,7.328167897769845458e-03,3.006710128088765401e-03,6.179605878638630943e-03,3.393198123013549047e-03,2.182250805391368342e-03,2.477941847096012690e-03,2.710707338860440709e-03,3.204687340546383094e-03,4.813706290343057817e-03,7.072110702980993237e-03,8.228463940725308512e-03,8.770704057304165580e-03,1.002645918542545943e-02
4.285000000000000000e+02,5.255924156665367671e-03,1.804730879006265611e-03,1.144315301571430417e-02,2.199485515789768690e-03,3.246247527478753856e-05,1.519000000000000000e+03,7.455409672455136361e-03,3.056438640875598980e-03,6.187228859048936498e-03,3.451193277659102276e-03,2.217002355025274839e-03,2.512802517851149726e-03,2.750268032609408820e-03,3.252115623296074343e-03,4.892539617117949192e-03,7.198215848733060390e-03,8.386820765294700566e-03,8.913044827845979443e-03,1.017506160791026466e-02
4.310000000000000000e+02,5.344780902010139688e-03,1.835706195892415019e-03,1.153161386647602940e-02,2.236727233934766943e-03,3.356963160951781009e-05,1.519000000000000000e+03,7.581508135944907065e-03,3.108053668075372745e-03,6.186832964465889713e-03,3.509074706117724669e-03,2.252892269032954163e-03,2.547807728692371657e-03,2.790866884448843944e-03,3.301807036464575202e-03,4.973492276996719329e-03,7.318156611343606954e-03,8.523190091655896347e-03,9.047253023038197978e-03,1.029008527694032574e-02
4.335000000000000000e+02,5.431847467056737967e-03,1.866796761404550947e-03,1.161324607137144069e-02,2.272185360386111061e-03,3.466779321732365785e-05,1.519000000000000000e+03,7.704032827442849028e-03,3.159662106670626906e-03,6.181398604314702720e-03,3.565050705652187020e-03,2.288064964533998054e-03,2.583286066655821230e-03,2.833115380240238367e-03,3.354428352113583960e-03,5.061110562174507208e-03,7.434397204723423684e-03,8.668741258432902455e-03,9.175457520872289455e-03,1.042795909366957957e-02
4.360000000000000000e+02,5.517463741354166652e-03,1.898266052241307216e-03,1.168780122558161355e-02,2.305799199119377540e-03,3.575911608381747274e-05,1.519000000000000000e+03,7.823262940473543758e-03,3.211664542234789112e-03,6.170337484227446899e-03,3.619197689112859436e-03,2.322112083814738444e-03,2.622077393043370421e-03,2.873237306531196099e-03,3.406328480176103873e-03,5.150644917373951338e-03,7.548450188789771961e-03,8.807943926591224257e-03,9.298717367452595875e-03,1.055222208048959415e-02
4.385000000000000000e+02,5.599196025481284478e-03,1.929249990734250349e-03,1.175421173935695465e-02,2.338062413114603850e-03,3.681753197938469392e-05,1.520000000000000000e+03,7.937258438595887894e-03,3.261133612366680628e-03,6.155015713875670175e-03,3.669946034747034128e-03,2.355634458438676023e-03,2.656097568339392100e-03,2.912783847184439740e-03,3.455131899938853647e-03,5.236769746005938073e-03,7.669828089054657808e-03,8.919567127262568312e-03,9.420123482820156116e-03,1.066853306120104337e-02
4.410000000000000000e+02,5.681254599816189937e-03,1.960066423064303100e-03,1.181517924010944132e-02,2.367867768632666257e-03,3.788345159766205999e-05,1.520000000000000000e+03,8.049122368448857062e-03,3.313386831183523680e-03,6.133924640293251379e-03,3.721188176751886838e-03,2.386157174790592018e-03,2.693825060168055820e-03,2.954254154257254881e-03,3.501570896561210979e-03,5.331341580542825476e-03,7.797609919561167280e-03,9.052735858850741515e-03,9.529673879925546279e-03,1.077994795879613950e-02
4.435000000000000000e+02,5.761251650025259533e-03,1.991841278920424355e-03,1.186845919742859738e-02,2.395798360537455124e-03,3.893187035927273492e-05,1.520000000000000000e+03,8.157050010562714656e-03,3.365453289487804409e-03,6.107207547403337849e-03,3.769410371104835178e-03,2.422564870506552573e-03,2.734739194333749100e-03,2.997331067224446709e-03,3.547878076697178525e-03,5.408999045962543939e-03,7.906354888289730820e-03,9.170022763040693026e-03,9.655204194494396847e-03,1.088918021391212937e-02
4.460000000000000000e+02,5.839513484123696162e-03,2.022469865635844518e-03,1.192912882844044190e-02,2.421707860937964522e-03,3.996458669499119244e-05,1.520000000000000000e+03,8.261221345061660684e-03,3.417805623185731639e-03,6.089615344316745733e-03,3.817043618487851644e-03,2.460889851495390215e-03,2.776214562392935545e-03,3.039892667537389716e-03,3.596339372544748569e-03,5.493324143399385198e-03,8.025021347402926108e-03,9.279944241884595726e-03,9.756901192140633380e-03,1.099966200094376970e-02
4.485000000000000000e+02,5.915571600360484961e-03,2.054385568002549227e-03,1.203127778377251732e-02,2.445619539802948005e-03,4.097504229245749305e-05,1.520000000000000000e+03,8.361191140163433400e-03,3.469952060557536955e-03,6.115706183412032357e-03,3.861186032357935734e-03,2.499976258666217893e-03,2.817800376759101427e-03,3.080712554973643637e-03,3.647897558200357236e-03,5.572102462071594313e-03,8.136066121126477729e-03,9.379676377948021823e-03,9.863042164188687635e-03,1.110354332284529087e-02
4.510000000000000000e+02,5.989846143048324113e-03,2.085848042792990027e-03,1.212621622332514700e-02,2.467572125746074051e-03,4.196716901314989054e-05,1.520000000000000000e+03,8.457418268794397731e-03,3.522274017302250062e-03,6.136370080276822882e-03,3.903998100255334086e-03,2.536204313068992841e-03,2.858935876509888056e-03,3.120350131525910422e-03,3.697157788217684225e-03,5.652934209969933885e-03,8.248604141747108501e-03,9.478622361009268402e-03,9.973351804726490397e-03,1.120410832308894530e-02
4.535000000000000000e+02,6.061884526670709671e-03,2.117089547480621552e-03,1.221200387643541115e-02,2.487549264721596563e-03,4.293434535910672933e-05,1.520000000000000000e+03,8.549433791392306234e-03,3.574335261949113107e-03,6.150119349764701475e-03,3.944794979190088119e-03,2.572181578784352250e-03,2.901017245743213197e-03,3.159918653973436443e-03,3.744740211352223791e-03,5.732420797884924153e-03,8.349699981650228475e-03,9.574285978283142082e-03,1.004959480683612072e-02,1.129687677164710122e-02
4.560000000000000000e+02,6.132011991131996499e-03,2.148438171286316204e-03,1.228936619176697505e-02,2.505569476686916527e-03,4.387944946189175472e-05,1.520000000000000000e+03,8.637581467818913894e-03,3.626442514445079972e-03,6.157354200634978549e-03,3.983573819845679861e-03,2.619011592073891732e-03,2.942844597478292117e-03,3.199689576370060972e-03,3.793578429996630023e-03,5.813700036192067343e-03,8.436814113816408500e-03,9.651383698309924999e-03,1.014321605165578385e-02,1.138275220308759307e-02
4.585000000000000000e+02,6.196826203572822558e-03,2.178728942432889976e-03,1.235843389034862842e-02,2.521369880119743879e-03,4.475796106966181313e-05,1.518000000000000000e+03,8.718196083692566004e-03,3.675456323453078680e-03,6.161607686775805864e-03,4.018097261139932583e-03,2.656131258890904318e-03,2.979711984040330029e-03,3.239715226147379251e-03,3.841758582307269482e-03,5.893587075584164406e-03,8.522331510002019092e-03,9.728241298133426251e-03,1.023177236587856712e-02,1.146435236530236358e-02
4.610000000000000000e+02,6.262784860915170289e-03,2.209827230585305335e-03,1.242113903400718020e-02,2.535671732636746167e-03,4.565210534980127980e-05,1.518000000000000000e+03,8.798456593551915589e-03,3.727113128278424121e-03,6.158354173092009907e-03,4.052957630329864953e-03,2.692877842780478856e-03,3.017689497086140094e-03,3.280801355037168358e-03,3.887220278806919650e-03,5.973610639451446512e-03,8.616498749284069031e-03,9.805719437628397997e-03,1.030320340172329388e-02,1.154372715892442239e-02
4.635000000000000000e+02,6.326452770630006626e-03,2.241476527166940801e-03,1.247454913819931455e-02,2.548159497292531734e-03,4.651712148265421302e-05,1.518000000000000000e+03,8.874612267922538794e-03,3.778293273337474893e-03,6.148096367569307920e-03,4.084976243463066259e-03,2.729110350539451502e-03,3.056238788241263243e-03,3.320709992243899272e-03,3.932674406131972389e-03,6.047419820164056520e-03,8.706304235440186223e-03,9.883008108622576629e-03,1.035500572334998454e-02,1.159255859836054794e-02
4.660000000000000000e+02,6.388254592921230671e-03,2.272485243385244987e-03,1.252187388066701955e-02,2.558831793832234015e-03,4.735741689310588688e-05,1.518000000000000000e+03,8.947086386753464252e-03,3.829422799088996656e-03,6.133619287745788878e-03,4.115769349535985250e-03,2.765685419786653720e-03,3.095495314839726095e-03,3.360319250453375119e-03,3.978058561206232122e-03,6.125725886000243925e-03,8.783260656830304755e-03,9.956155187635741532e-03,1.040128100805846022e-02,1.164187744989413249e-02
4.685000000000000000e+02,6.447702348865093532e-03,2.302314751635854001e-03,1.256263904789653441e-02,2.567678697366623103e-03,4.816583947247079589e-05,1.518000000000000000e+03,9.015381046231715767e-03,3.880023651498470429e-03,6.114936699031440874e-03,4.145387597229239530e-03,2.801183968435239178e-03,3.133098537459731627e-03,3.400107777856151321e-03,4.022693736215930162e-03,6.196148754138024010e-03,8.861199976550278301e-03,1.002298602565751887e-02,1.047011969809013079e-02,1.168900427326075887e-02
4.710000000000000000e+02,6.503315093682141002e-03,2.333456945327743413e-03,1.259604001939404125e-02,2.575043053744410348e-03,4.892395393635129685e-05,1.519000000000000000e+03,9.078358147426551783e-03,3.928272039937730220e-03,6.092724925711900247e-03,4.169858148354397588e-03,2.836855962051050475e-03,3.171086367651684747e-03,3.440086528092272354e-03,4.067545812661409188e-03,6.253954789575934085e-03,8.916321575043652942e-03,1.009333692855478998e-02,1.053357112906985749e-02,1.173243789841382431e-02
4.735000000000000000e+02,6.556116009117262354e-03,2.363598592399322480e-03,1.262310565275090446e-02,2.581462213924552197e-03,4.964660428692391778e-05,1.520000000000000000e+03,9.137578223041814551e-03,3.974653795192710157e-03,6.066989643633642106e-03,4.192517416717939441e-03,2.856760267114642760e-03,3.205267963458509513e-03,3.477506600484998097e-03,4.112232083391828552e-03,6.323668813655805229e-03,8.977395886140930592e-03,1.016219819699452562e-02,1.059337720886040918e-02,1.176662091306684109e-02
4.760000000000000000e+02,6.609536202930631557e-03,2.393262075801405250e-03,1.264447519232779309e-02,2.585340086602105035e-03,5.036995218124246126e-05,1.520000000000000000e+03,9.194876289532735725e-03,4.024196116328526522e-03,6.034938989397161530e-03,4.216274127129226307e-03,2.891458911361787648e-03,3.242691628463387470e-03,3.518278094496624618e-03,4.157109775616882330e-03,6.393442376836578483e-03,9.048959950756199980e-03,1.020951544063087094e-02,1.063782628496101786e-02,1.178325487553703865e-02
4.785000000000000000e+02,6.658426209564161438e-03,2.422996757810126894e-03,1.265929847804143221e-02,2.588249301290989918e-03,5.103367403384426648e-05,1.521000000000000000e+03,9.246675510855150923e-03,4.070176908273171953e-03,6.000872268477270774e-03,4.235429451754034111e-03,2.925444735434342466e-03,3.277904217680808596e-03,3.557083850680731532e-03,4.201268702043368941e-03,6.458768198618659861e-03,9.109198517442962384e-03,1.025514226105952650e-02,1.068380252088976627e-02,1.178559278895074773e-02
4.810000000000000000e+02,6.707825590238340567e-03,2.452967648797159134e-03,1.266919929538343030e-02,2.589052898476496434e-03,5.169811906016589972e-05,1.521000000000000000e+03,9.296878488714837435e-03,4.118772691761843699e-03,5.961373705145089734e-03,4.254857941441180999e-03,2.959431879707856688e-03,3.311392683357891782e-03,3.599074526840872860e-03,4.244088996972837646e-03,6.525582055779787297e-03,9.167185865295992414e-03,1.030632862833484945e-02,1.073257885828421757e-02,1.178820998998893026e-02
4.835000000000000000e+02,6.755103774435829850e-03,2.481493233115973987e-03,1.267270809372038343e-02,2.588382004832286230e-03,5.233114840633679122e-05,1.521000000000000000e+03,9.343485779268115646e-03,4.166721769603544054e-03,5.917604319284553577e-03,4.273610541319855863e-03,2.993561221241448824e-03,3.344626705617380347e-03,3.638342379936385877e-03,4.287469179545363301e-03,6.586375794025225994e-03,9.212528665768994832e-03,1.035548081537951415e-02,1.075464564970569047e-02,1.180227119165527458e-02
4.860000000000000000e+02,6.805054574087713616e-03,2.511105323302280801e-03,1.267241522867213442e-02,2.585194766355647204e-03,5.299199973630473542e-05,1.519000000000000000e+03,9.390249340443360820e-03,4.219859807732066412e-03,5.867360654584420805e-03,4.293949250785432381e-03,3.026533537463255846e-03,3.389340427465734485e-03,3.685546414502221656e-03,4.332084140668344963e-03,6.652013532943833185e-03,9.267629009083526784e-03,1.040290792577244772e-02,1.078494688045181227e-02,1.181419620592449177e-02
4.885000000000000000e+02,6.848573811387257022e-03,2.540328179876040829e-03,1.266620061061614691e-02,2.581756561188654295e-03,5.356843019126005542e-05,1.519000000000000000e+03,9.430330372575911752e-03,4.266817250198602293e-03,5.817626799228889888e-03,4.308245631511216193e-03,3.059585185473087492e-03,3.425438459976690251e-03,3.724773017403773100e-03,4.375779709690564775e-03,6.717079123582632774e-03,9.321023571876155267e-03,1.043916032581234180e-02,1.081268280951395641e-02,1.182889355195137528e-02
4.910000000000000000e+02,6.890468109800305420e-03,2.568172000320312863e-03,1.265678067385051994e-02,2.577052152845658688e-03,5.411974857066145246e-05,1.519000000000000000e+03,9.467520262645964108e-03,4.313415956954646732e-03,5.766312564050214522e-03,4.322296109479992557e-03,3.092708515981120680e-03,3.461791655540921546e-03,3.763949451795803400e-03,4.419062339101350809e-03,6.779036985042725776e-03,9.364727735273446069e-03,1.047055916198376922e-02,1.084255430894601885e-02,1.181504858827039928e-02
4.935000000000000000e+02,6.930296188394597517e-03,2.595914553539808121e-03,1.264159259856366402e-02,2.571100576411106120e-03,5.463956343289820707e-05,1.519000000000000000e+03,9.501396764805703637e-03,4.359195611983491397e-03,5.711296410169066501e-03,4.334381634854789396e-03,3.125834574034514445e-03,3.500832143735181905e-03,3.802300590467649379e-03,4.460465891419972823e-03,6.827673112035624950e-03,9.400272426089715042e-03,1.049857920029083173e-02,1.086879939352257407e-02,1.180735424815011585e-02
4.960000000000000000e+02,6.965907261160059205e-03,2.624508210545646245e-03,1.262388615070204195e-02,2.565241839920487116e-03,5.510432966836108410e-05,1.520000000000000000e+03,9.531149101080545888e-03,4.400665421239572522e-03,5.657978889541982748e-03,4.341399050614412961e-03,3.156690299488049568e-03,3.532602382719918395e-03,3.839777506028682445e-03,4.500680673862678290e-03,6.871702961921291250e-03,9.431898955899024189e-03,1.051092924316638158e-02,1.088108302024978248e-02,1.181473736819712086e-02
4.985000000000000000e+02,7.002252936890715658e-03,2.651554112841938895e-03,1.260078721159046608e-02,2.556954003085921880e-03,5.556955996609176809e-05,1.520000000000000000e+03,9.559206939976637105e-03,4.445298933804794211e-03,5.598534274699750422e-03,4.350698824048777197e-03,3.192013897296315430e-03,3.570027356363112553e-03,3.877145979937443067e-03,4.541460957733563231e-03,6.923566422197587576e-03,9.458416971392621594e-03,1.052692050422607273e-02,1.091356042573122208e-02,1.179471665448740721e-02
5.010000000000000000e+02,7.036370179903780366e-03,2.678594277901839415e-03,1.257475478804695283e-02,2.548265150937912421e-03,5.600416058812378675e-05,1.519000000000000000e+03,9.584635330841691919e-03,4.488105028965867944e-03,5.538384608143172468e-03,4.357775902001941384e-03,3.224860551760795439e-03,3.606907946193590401e-03,3.914250377180797207e-03,4.583933454849406508e-03,6.975310096411843110e-03,9.479602089742319646e-03,1.053533856893412550e-02,1.093109935733092147e-02,1.177434057832905771e-02
5.035000000000000000e+02,7.064484223838026454e-03,2.705200374348521418e-03,1.254472033275712967e-02,2.539935526643976801e-03,5.635820982836457473e-05,1.521000000000000000e+03,9.604419750482002388e-03,4.524548697194049653e-03,5.480236108919103212e-03,4.359283849489505036e-03,3.226119761674127798e-03,3.634378631193527307e-03,3.941963962538898997e-03,4.622540431352737886e-03,7.027561778202157106e-03,9.502807812743801347e-03,1.053427353434603815e-02,1.094264504477853416e-02,1.175238822025591323e-02
5.060000000000000000e+02,7.092364711418934486e-03,2.732362538627236461e-03,1.251205350776455304e-02,2.529379072535173183e-03,5.669939569235949399e-05,1.521000000000000000e+03,9.621743783954108536e-03,4.562985638883761304e-03,5.419688796345618551e-03,4.360002172791697592e-03,3.261260870973720430e-03,3.668616748292876859e-03,3.975948909948280770e-03,4.661884572469728559e-03,7.080670071766702670e-03,9.512685120897354518e-03,1.054551089033276857e-02,1.095070797277427656e-02,1.172117386683038665e-02
5.085000000000000000e+02,7.120824140106134584e-03,2.757721776794175728e-03,1.247648726033828877e-02,2.517256371600159331e-03,5.704271607467987170e-05,1.520000000000000000e+03,9.638080511706293915e-03,4.603567768505975252e-03,5.355663120232154184e-03,4.363102363311959289e-03,3.295570761869025169e-03,3.702371918290197229e-03,4.011828155592113247e-03,4.699547670193437304e-03,7.112557434885402249e-03,9.526789183481437426e-03,1.055867411048682335e-02,1.094864826522371284e-02,1.169298351672590219e-02
5.110000000000000000e+02,7.149506824260945005e-03,2.783706855702759459e-03,1.243715170598513366e-02,2.504167818504395189e-03,5.738630429338688397e-05,1.520000000000000000e+03,9.653674642765340194e-03,4.645339005756549816e-03,5.287644881724188652e-03,4.365799968558185112e-03,3.329805785142655235e-03,3.736255066232440063e-03,4.048863080530382477e-03,4.737587362739940217e-03,7.138421835702596363e-03,9.536497098235216519e-03,1.056662879417599385e-02,1.095051320937733864e-02,1.167215180930118550e-02
5.135000000000000000e+02,7.174572277405120296e-03,2.807985442616886974e-03,1.239578047331856003e-02,2.490562205408650143e-03,5.767738746272008121e-05,1.521000000000000000e+03,9.665134482813770439e-03,4.684010071996470154e-03,5.221208195913439737e-03,4.366586834788233756e-03,3.363991372679671181e-03,3.769750454284313823e-03,4.084928620840186375e-03,4.773757411191187003e-03,7.153739038518495789e-03,9.536860986028709505e-03,1.057143080759392721e-02,1.094886278485240200e-02,1.162331987020833943e-02
5.160000000000000000e+02,7.200289909381751667e-03,2.833710762141032711e-03,1.235093035695684210e-02,2.475866840627228595e-03,5.797409139166212575e-05,1.521000000000000000e+03,9.676156750008980262e-03,4.724423068754523072e-03,5.150640447575090437e-03,4.366579147240718523e-03,3.397539393253473823e-03,3.803124837671973194e-03,4.121165845511107727e-03,4.813052442075267841e-03,7.194891079115519825e-03,9.538358165048175033e-03,1.056276863769993295e-02,1.093807667469843051e-02,1.160185745369255068e-02
5.185000000000000000e+02,7.224371583675160552e-03,2.857559175398939263e-03,1.230448548196909353e-02,2.460374314941113968e-03,5.824498654863508203e-05,1.521000000000000000e+03,9.684745898616274953e-03,4.763997268734046150e-03,5.080113898293932978e-03,4.366812408276221288e-03,3.430629538921818773e-03,3.838161625418631470e-03,4.156668106608782214e-03,4.852359196960074651e-03,7.222122530225525902e-03,9.535917050307603227e-03,1.055471172441896539e-02,1.092660095188605941e-02,1.159536287362959717e-02
5.210000000000000000e+02,7.247270998091887018e-03,2.881789244170957377e-03,1.225548574795560543e-02,2.444166918005569351e-03,5.849688884285662703e-05,1.521000000000000000e+03,9.691437916097455502e-03,4.803104080086317666e-03,5.008214749863718410e-03,4.365481753920930075e-03,3.460561031651773669e-03,3.872435037667655480e-03,4.191977732911598975e-03,4.888301586821085926e-03,7.260209050261939683e-03,9.549245951799593610e-03,1.053726269541312849e-02,1.091486902307609204e-02,1.159017724191694319e-02
5.235000000000000000e+02,7.268635834776391094e-03,2.905324327874726862e-03,1.220409774320306041e-02,2.427308033334486196e-03,5.872489118728560454e-05,1.521000000000000000e+03,9.695943868110876857e-03,4.841327801441905332e-03,4.935461908426669320e-03,4.363311506901664666e-03,3.489697244364213698e-03,3.905876781140074899e-03,4.227442027951633721e-03,4.927500004729608654e-03,7.289934145480652349e-03,9.549824573129774702e-03,1.052338199366558043e-02,1.090611035868513726e-02,1.157315921743516662e-02
5.260000000000000000e+02,7.288856294521127779e-03,2.928834526085779492e-03,1.215174467282137231e-02,2.409799858926247630e-03,5.893456144226122786e-05,1.521000000000000000e+03,9.698656153447376277e-03,4.879056435594880149e-03,4.862888378300244535e-03,4.360021768435348721e-03,3.518523233789870672e-03,3.938136263956177295e-03,4.262077991483149454e-03,4.961297081766951646e-03,7.308941400381298650e-03,9.544374371407281232e-03,1.050300513849593796e-02,1.089518526319923838e-02,1.154957544421169290e-02
5.285000000000000000e+02,7.307670158568992623e-03,2.951716150936041071e-03,1.209667420512167829e-02,2.391649915504934047e-03,5.912203246477450147e-05,1.521000000000000000e+03,9.699320074073926670e-03,4.916020243064058576e-03,4.789004046552685669e-03,4.355954007632951985e-03,3.546826967659295025e-03,3.969502538863559429e-03,4.296623045259132662e-03,4.994341000644444799e-03,7.337533002136868189e-03,9.540168868223702914e-03,1.049828816737089464e-02,1.087999933832072517e-02,1.153550189822933822e-02
5.310000000000000000e+02,7.323211827267393087e-03,2.974175868821296500e-03,1.203949357684823245e-02,2.373709585047943573e-03,5.926392866117751005e-05,1.522000000000000000e+03,9.696921412315337094e-03,4.949502242219449080e-03,4.716281749580839358e-03,4.349035958446096153e-03,3.575022565229606791e-03,3.999249367977600507e-03,4.328763336531223256e-03,5.023527888171876177e-03,7.372186835577268157e-03,9.538332387447978275e-03,1.048109701534183716e-02,1.086437474488460668e-02,1.152069007425373000e-02
5.335000000000000000e+02,7.339569598779145838e-03,2.995623674272359944e-03,1.198057749358460294e-02,2.354434020121104303e-03,5.941264145042670340e-05,1.522000000000000000e+03,9.694003618900250141e-03,4.985135578658041536e-03,4.641007894805457105e-03,4.343945924506785461e-03,3.618165017289378706e-03,4.030359593030572417e-03,4.362852741742431761e-03,5.058708258147784700e-03,7.399460892295645423e-03,9.529373300699152047e-03,1.047146588076563502e-02,1.083956414579393714e-02,1.150076292142147849e-02
5.360000000000000000e+02,7.354984112997671290e-03,3.017391303152174280e-03,1.192062330327471609e-02,2.334652666217713803e-03,5.954639437432562464e-05,1.522000000000000000e+03,9.689636779215384660e-03,5.020331446779957921e-03,4.565639190277044797e-03,4.337592809845497444e-03,3.659321281343822906e-03,4.061271944940494753e-03,4.390011936251617987e-03,5.095028602980083976e-03,7.415761141873475522e-03,9.516631792531995981e-03,1.046389047505583668e-02,1.084255527789615078e-02,1.145079746385048620e-02
5.385000000000000000e+02,7.369030345217947482e-03,3.038545244593754673e-03,1.186288855785377731e-02,2.314417446108101451e-03,5.965913634359248225e-05,1.522000000000000000e+03,9.683447791326049367e-03,5.054612899109845597e-03,4.493858212635829831e-03,4.330485100624193243e-03,3.687061490845268668e-03,4.091873208536362869e-03,4.422338793782638194e-03,5.129969259286018719e-03,7.437647706091147712e-03,9.519403841647126191e-03,1.044697739369611182e-02,1.082886399211713604e-02,1.140510844577049231e-02
5.410000000000000000e+02,7.382139336136206778e-03,3.059461348221318398e-03,1.182497164318009435e-02,2.293756695699557084e-03,5.975730095719607160e-05,1.522000000000000000e+03,9.675896031835762995e-03,5.088382640436649694e-03,4.442832307043887569e-03,4.322677987914888380e-03,3.714298827765350180e-03,4.122385711570783311e-03,4.454888728438248686e-03,5.162872436811444428e-03,7.473502132101159795e-03,9.515317882267768090e-03,1.042109660472458066e-02,1.079642336051433657e-02,1.137760561227159177e-02
5.435000000000000000e+02,7.393935202082099235e-03,3.079921301207336638e-03,1.178537039214999117e-02,2.272681472579356644e-03,5.983535884839433065e-05,1.522000000000000000e+03,9.666616674661456313e-03,5.121253729502742158e-03,4.391435190067891937e-03,4.314013900874762164e-03,3.741364415945547597e-03,4.152187849392897923e-03,4.484110708865580303e-03,5.194532911078303047e-03,7.482544967352859969e-03,9.508802711028359680e-03,1.041796332337745733e-02,1.077430708269057000e-02,1.133414038683340681e-02
5.460000000000000000e+02,7.402706958892340747e-03,3.099848818373631115e-03,1.174402503964052172e-02,2.252102137153922084e-03,5.987203435540636973e-05,1.523000000000000000e+03,9.654809096046263264e-03,5.150604821738418229e-03,4.341318080748180971e-03,4.302858140518709198e-03,3.768640942675728460e-03,4.178523671556225519e-03,4.515643637492627871e-03,5.223869460340205099e-03,7.485046273415665516e-03,9.490113322190060763e-03,1.038639007940980567e-02,1.074636178731230504e-02,1.127589697029813751e-02
5.485000000000000000e+02,7.412488806740460089e-03,3.118874182091828807e-03,1.170087352368994263e-02,2.231025318096337227e-03,5.992246428003946936e-05,1.522000000000000000e+03,9.643514124836797749e-03,5.181463488644122428e-03,4.288384716949482540e-03,4.293614624648630848e-03,3.794133656597909604e-03,4.202335764779735819e-03,4.547599585323299637e-03,5.256210004193567244e-03,7.503519796563709252e-03,9.466915953903703648e-03,1.036865356225715427e-02,1.070804211908885951e-02,1.122620643311905871e-02
5.510000000000000000e+02,7.421431867766674524e-03,3.137716181414246068e-03,1.165593142844968157e-02,2.208904173368824320e-03,5.995690861502896661e-05,1.522000000000000000e+03,9.630336041135499278e-03,5.212527694397849770e-03,4.234499560683007043e-03,4.283715686352428456e-03,3.818968132026832885e-03,4.226640846146007685e-03,4.578716367323564830e-03,5.286207606712398435e-03,7.510247977641758624e-03,9.446102979699215474e-03,1.034330541517256702e-02,1.067084228678434783e-02,1.117988522308280795e-02
5.535000000000000000e+02,7.429172257514133661e-03,3.156326185642478917e-03,1.160850355203774803e-02,2.186528070034342124e-03,5.997350543286574345e-05,1.522000000000000000e+03,9.615700327548475784e-03,5.242644187479791537e-03,4.179331294523614369e-03,4.272846071871654744e-03,3.843016433259603421e-03,4.252358345062305471e-03,4.609790248873424368e-03,5.316923545969640466e-03,7.517647405458530163e-03,9.419443463859568377e-03,1.030843651197500127e-02,1.064526746444664947e-02,1.114781106868280476e-02
5.560000000000000000e+02,7.436082572878806134e-03,3.175288524265416738e-03,1.156068853133661138e-02,2.163889409672020269e-03,5.997774140796260299e-05,1.522000000000000000e+03,9.599971982550825969e-03,5.272193163206786298e-03,4.124605958457805248e-03,4.260794048613389395e-03,3.867092000754410782e-03,4.276864669413435287e-03,4.640549319681486901e-03,5.349456157004647827e-03,7.545180372672851202e-03,9.401098982723935307e-03,1.028562618146457858e-02,1.062934432675101404e-02,1.111799359621130218e-02
5.585000000000000000e+02,7.441846967137046888e-03,3.192462424614649942e-03,1.151095906278740838e-02,2.141031163561099831e-03,5.996510072562665736e-05,1.522000000000000000e+03,9.582878130698146285e-03,5.300815803575947491e-03,4.069112095650361492e-03,4.249384542522396946e-03,3.888919049310182036e-03,4.296037617891708231e-03,4.672367343569531518e-03,5.378335150213967714e-03,7.558536317334122769e-03,9.390888368709993106e-03,1.025694998629805496e-02,1.060299911011994105e-02,1.106926415944705332e-02
5.610000000000000000e+02,7.446638980260258597e-03,3.210444331888457487e-03,1.146025536918605578e-02,2.118627546569148111e-03,5.994101478341314201e-05,1.521000000000000000e+03,9.565266526829405841e-03,5.328011433691110486e-03,4.013616388925797182e-03,4.236194648371801111e-03,3.908940551577669460e-03,4.322905158791771549e-03,4.700160710401598760e-03,5.407871052966643950e-03,7.552316934468462570e-03,9.366805598068003724e-03,1.021738545210416037e-02,1.056975533148098514e-02,1.103296392939755524e-02
5.635000000000000000e+02,7.449983977755533955e-03,3.226878052753685399e-03,1.140777600086132632e-02,2.095878112030393012e-03,5.989496632930226130e-05,1.520000000000000000e+03,9.545862089785927401e-03,5.354105865725140509e-03,3.957792023105792360e-03,4.223105925001848990e-03,3.928054006136337366e-03,4.343108163892428313e-03,4.727465952937387125e-03,5.436641057377553966e-03,7.558176963053982698e-03,9.343357411682717481e-03,1.019976930612791037e-02,1.054627591058497280e-02,1.101415162376758426e-02
5.660000000000000000e+02,7.451337845860051858e-03,3.243596112179761206e-03,1.135410344759122704e-02,2.072936536884321338e-03,5.981950157909628175e-05,1.518000000000000000e+03,9.524274382744373629e-03,5.378401308975730086e-03,3.902765601731175184e-03,4.207741733680291085e-03,3.946836160543787907e-03,4.369151776895242520e-03,4.756229089180889075e-03,5.465961177889056000e-03,7.550901562904260150e-03,9.315489598517813150e-03,1.016610478223382158e-02,1.050988089731811834e-02,1.098477218765369842e-02
5.685000000000000000e+02,7.453454886572234879e-03,3.259274354592296436e-03,1.129912401555793408e-02,2.049954686043989945e-03,5.975630396100124791e-05,1.517000000000000000e+03,9.503409572616224391e-03,5.403500200528245367e-03,3.845669128985699202e-03,4.194180531979938009e-03,3.965140554559851843e-03,4.393477449128563132e-03,4.781122632648589395e-03,5.495755151554137900e-03,7.563103935226440401e-03,9.283001917372801781e-03,1.012858453507227072e-02,1.046988207981945466e-02,1.094865763052407272e-02
5.710000000000000000e+02,7.453074499970806580e-03,3.274294543275586486e-03,1.124347083566130424e-02,2.027359657983514307e-03,5.965850668493411207e-05,1.518000000000000000e+03,9.480434157954320887e-03,5.425714841987292272e-03,3.790396335690497664e-03,4.178779956695220094e-03,3.983032660462333327e-03,4.415079379048922163e-03,4.808216322380909000e-03,5.523055408948479919e-03,7.580979421804399411e-03,9.253862258101085494e-03,1.009400345985390565e-02,1.043155142311161764e-02,1.090453568686167510e-02
5.735000000000000000e+02,7.453948828881240725e-03,3.288698508875561536e-03,1.118537725827147174e-02,2.003495530766411827e-03,5.957534748538100271e-05,1.518000000000000000e+03,9.457444359647652551e-03,5.450453298114828898e-03,3.731428429390231012e-03,4.165250320005678755e-03,4.000536373854552200e-03,4.441514909770266639e-03,4.835411612246318276e-03,5.546428909441439639e-03,7.606490579257007417e-03,9.231779248946503022e-03,1.005031946697336649e-02,1.039425887538447842e-02,1.087494016576496560e-02
5.760000000000000000e+02,7.454266052836450683e-03,3.303266902549932809e-03,1.112791997870440225e-02,1.979535031823954211e-03,5.948464132868818934e-05,1.518000000000000000e+03,9.433801084660405761e-03,5.474731021012496472e-03,3.673653925867951565e-03,4.150999150286518308e-03,4.017385435795398085e-03,4.468012987961842049e-03,4.861823567308625783e-03,5.575777898470152955e-03,7.608098254121967163e-03,9.223254915395153949e-03,1.002128052065123960e-02,1.034735410664224149e-02,1.081348138337799580e-02
5.785000000000000000e+02,7.453632571534959082e-03,3.316467433485014403e-03,1.106890078959948433e-02,1.955503829527516484e-03,5.938063373874362936e-05,1.518000000000000000e+03,9.409136401062475133e-03,5.498128742007443032e-03,3.615268218064525245e-03,4.137165138049944679e-03,4.034920536764544270e-03,4.494283685638885036e-03,4.888389910460255727e-03,5.604411698499920345e-03,7.614398598610675438e-03,9.199663751839455561e-03,9.994084196202865020e-03,1.031642073100770378e-02,1.077498180960061169e-02
5.810000000000000000e+02,7.452392140241461196e-03,3.330038454254565829e-03,1.100875155736368884e-02,1.932296367847838358e-03,5.927191786513065724e-05,1.516000000000000000e+03,9.384688508089300205e-03,5.520095772393623056e-03,3.556359417122227640e-03,4.122353685986895368e-03,4.059267770263777324e-03,4.519926513322902045e-03,4.912382966980462576e-03,5.631049433891976985e-03,7.616985540582837770e-03,9.180036146552607648e-03,9.953233228784493652e-03,1.028243138182123595e-02,1.072196610871131543e-02
5.835000000000000000e+02,7.448585950011952540e-03,3.342768689061335202e-03,1.094834549765046940e-02,1.908835544992388677e-03,5.912508579254186061e-05,1.517000000000000000e+03,9.357421495004340783e-03,5.539750405019564297e-03,3.499759547638516856e-03,4.105817260950617338e-03,4.092537066532260862e-03,4.545584744645164189e-03,4.935853493966191330e-03,5.651133455576638071e-03,7.621225480350797034e-03,9.164946888162366773e-03,9.909728323805162831e-03,1.024096454676869453e-02,1.066731459582586153e-02
5.860000000000000000e+02,7.446109862187110136e-03,3.355408067825203615e-03,1.090701866676821626e-02,1.884624647467080709e-03,5.899636214160056374e-05,1.517000000000000000e+03,9.330734509654190628e-03,5.561485214720029643e-03,3.460908804581106120e-03,4.090701794361906521e-03,4.124378444910440679e-03,4.568531625692659817e-03,4.961551715162240868e-03,5.677665350823818055e-03,7.608360503162387399e-03,9.141172787356707102e-03,9.876276285181151068e-03,1.020015460574227699e-02,1.061345691551522467e-02
5.885000000000000000e+02,9.614070434192212300e-03,3.666933081023115559e-03,1.666082687123730116e-02,3.379366918365054977e-03,1.038504710825489361e-04,1.525000000000000000e+03,1.299343735255726814e-02,6.234703515827157323e-03,7.046756437045088861e-03,5.947137353169096308e-03,4.273673818674925129e-03,4.936642889107164395e-03,5.410474624557020003e-03,6.463361573297165749e-03,9.590953680693512992e-03,1.275458465958649937e-02,1.409063184658413022e-02,1.466414720385070952e-02,1.579157921050296232e-02
5.910000000000000000e+02,9.859921705183813043e-03,3.709470655185289137e-03,1.723804684240148183e-02,3.527273629393307044e-03,1.096597152889683299e-04,1.525000000000000000e+03,1.338719533457712052e-02,6.332648075790505565e-03,7.378125137217668786e-03,6.150451049998523906e-03,4.326476746029294003e-03,4.995903724513134705e-03,5.479391157360387864e-03,6.567128654142130421e-03,9.808258182442524883e-03,1.314990230860020939e-02,1.453896060740172795e-02,1.514692502738734965e-02,1.635008483359339307e-02
5.935000000000000000e+02,1.009916773210485161e-02,3.752955901274028158e-03,1.780447882948339722e-02,3.673785824449786377e-03,1.154898911651160582e-04,1.526000000000000000e+03,1.377295355655463842e-02,6.425381907655064798e-03,7.705311097378545609e-03,6.346211830830823450e-03,4.360334096423145074e-03,5.054626635765117199e-03,5.545598517725222609e-03,6.667901839798592162e-03,1.006967918810738188e-02,1.354162649921038415e-02,1.498849547594010082e-02,1.563391183026998851e-02,1.688834467361600977e-02
5.960000000000000000e+02,1.034673834033855884e-02,3.795147187123891052e-03,1.840718156624054566e-02,3.820172276916895381e-03,1.216487105087563471e-04,1.526000000000000000e+03,1.416691061725545465e-02,6.526566063421663025e-03,8.060443225901986822e-03,6.551591153214667354e-03,4.406830711763706603e-03,5.120619634458103975e-03,5.625790956827665147e-03,6.777763088745975863e-03,1.032522535062987620e-02,1.391553048445787893e-02,1.544486808092739721e-02,1.613214746205154579e-02,1.741985481865835489e-02
5.985000000000000000e+02,1.059442756797310432e-02,3.835407782182686121e-03,1.909433895205446541e-02,3.969441213935761235e-03,1.279983590439203172e-04,1.527000000000000000e+03,1.456386878190886469e-02,6.624986354037343088e-03,8.499911384081361085e-03,6.759019785790418636e-03,4.455815249204282333e-03,5.184948872386941320e-03,5.702646403263455198e-03,6.888262328967557219e-03,1.056362962577821890e-02,1.430748999299941843e-02,1.590148080393436955e-02,1.660186701362165174e-02,1.795929409740518873e-02
6.010000000000000000e+02,1.084991605647353530e-02,3.876953699701399508e-03,1.977733118972812773e-02,4.118395864727961500e-03,1.346818629311306251e-04,1.527000000000000000e+03,1.496831192120149680e-02,6.731520191745573797e-03,8.927415133254592433e-03,6.972962356772135356e-03,4.507642353801986912e-03,5.257022189487192514e-03,5.777699906974347911e-03,6.994243663527200880e-03,1.079176608886894123e-02,1.472495005111722904e-02,1.634965404138718006e-02,1.710493299257566033e-02,1.852579640765662436e-02
6.035000000000000000e+02,1.110888916972231112e-02,3.919287164371077978e-03,2.045511190969414791e-02,4.268285438356582938e-03,1.416256791684604986e-04,1.527000000000000000e+03,1.537717460807889319e-02,6.840603731365728184e-03,9.346222739971836793e-03,7.189602005351233144e-03,4.561108082203490892e-03,5.326225844949155318e-03,5.850632772059744836e-03,7.105112908930599422e-03,1.104795708485196114e-02,1.511011819979089961e-02,1.678969286733751967e-02,1.758978672264973828e-02,1.907580459114421173e-02
6.060000000000000000e+02,1.137161109341451072e-02,3.963075757123772462e-03,2.112890824662508327e-02,4.418907701564034861e-03,1.488402841348099098e-04,1.527000000000000000e+03,1.579051879497854471e-02,6.952703391850475860e-03,9.757297153210572546e-03,7.408535336290738259e-03,4.616987034817267473e-03,5.404299276189040817e-03,5.933294240879688139e-03,7.235541479215396379e-03,1.130781400611157242e-02,1.551599473180057323e-02,1.723921702700131550e-02,1.808156347442282236e-02,1.965337606875579637e-02
6.085000000000000000e+02,1.163910769353727198e-02,4.008579944577604463e-03,2.179771783058117446e-02,4.569096263584647953e-03,1.563454685676617030e-04,1.528000000000000000e+03,1.620820395712192080e-02,7.070011429952624028e-03,1.015861013704390248e-02,7.630527748959667518e-03,4.679183363995907154e-03,5.482143332437204586e-03,6.022188286869342017e-03,7.355097873572915071e-03,1.155777704882444100e-02,1.591899099447693922e-02,1.770516788411252360e-02,1.858603345037737609e-02,2.023475890793178383e-02
6.110000000000000000e+02,1.190849879840351865e-02,4.056143930913698459e-03,2.246141415734418528e-02,4.720723384394228707e-03,1.640975729035444944e-04,1.528000000000000000e+03,1.662922218279774822e-02,7.187775414009289938e-03,1.055291535894066664e-02,7.852354867489820187e-03,4.759022093130696636e-03,5.560070640106311995e-03,6.112070621743782156e-03,7.475460485539656835e-03,1.181897469858542681e-02,1.634140005903187906e-02,1.818998952273662498e-02,1.908378745731909021e-02,2.080012316478712514e-02
6.135000000000000000e+02,1.218068210370685384e-02,4.104965572056779900e-03,2.311907423359915031e-02,4.872604495300570521e-03,1.721112910791877638e-04,1.528000000000000000e+03,1.705328659900742436e-02,7.308077608406283315e-03,1.093839212989229648e-02,8.075716531650074803e-03,4.841089829128579838e-03,5.636714775278761462e-03,6.201318032968227908e-03,7.596531048819024461e-03,1.207781799882315377e-02,1.677116909733366440e-02,1.866121390726423537e-02,1.956402794646168453e-02,2.136640540793036808e-02
6.160000000000000000e+02,1.245590037545567935e-02,4.155235427170947231e-03,2.377060117098470440e-02,5.024589239612278248e-03,1.803959511901044610e-04,1.528000000000000000e+03,1.748048961506795673e-02,7.431311135843401104e-03,1.131470079552902505e-02,8.300664948284731254e-03,4.914048361611004882e-03,5.717814696246235895e-03,6.294947551229945759e-03,7.720640799400707924e-03,1.232069406576614262e-02,1.719197736384826120e-02,1.914426797857431140e-02,2.007832803395698251e-02,2.193142840550842479e-02
6.185000000000000000e+02,1.273358860729460924e-02,4.207186655098952427e-03,2.441445506439805097e-02,5.176514230209278838e-03,1.889405783953822791e-04,1.528000000000000000e+03,1.791010283750388982e-02,7.557074377085330405e-03,1.168086645710344172e-02,8.526401952195656817e-03,4.989170481994840110e-03,5.809647914682272880e-03,6.391162546152308853e-03,7.846003503889902725e-03,1.257363950246775594e-02,1.760989795280121228e-02,1.963483993119075760e-02,2.058044403935128594e-02,2.249304553086599323e-02
6.210000000000000000e+02,1.301395595297955357e-02,4.261223563311737281e-03,2.505060236772283302e-02,5.328243488818534129e-03,1.977532282222290133e-04,1.528000000000000000e+03,1.834219944179808770e-02,7.685712464161019442e-03,1.203664641474327945e-02,8.752732389667816290e-03,5.073799192464444052e-03,5.890959486637447652e-03,6.489306038830421758e-03,7.977487001219040613e-03,1.281579714640508454e-02,1.801596642728070866e-02,2.013122483912689956e-02,2.107508711296896334e-02,2.305365683400151591e-02
6.235000000000000000e+02,1.329634950295888358e-02,4.317445043857305424e-03,2.567817460365558191e-02,5.479556575898091378e-03,2.068184503733029665e-04,1.528000000000000000e+03,1.877590607885697496e-02,7.816792927060792207e-03,1.238182510069669832e-02,8.978904459101579028e-03,5.162866317027241594e-03,5.969604027724118890e-03,6.582615758207083050e-03,8.112768752292130736e-03,1.306263883755971744e-02,1.843693006080238811e-02,2.061612493042921587e-02,2.156870947403435185e-02,2.361237756450430825e-02
6.260000000000000000e+02,1.358097831384996214e-02,4.375806132827421251e-03,2.629464183911744621e-02,5.630280628862145177e-03,2.161430319210032151e-04,1.528000000000000000e+03,1.921125894271210818e-02,7.950697684987816094e-03,1.271366352526748407e-02,9.205172181022541755e-03,5.248492032419724458e-03,6.062785551237701541e-03,6.679727898022306577e-03,8.249935056833730337e-03,1.332315321771091604e-02,1.887085569149774683e-02,2.108261142699449642e-02,2.203640982614739688e-02,2.416592722694076156e-02
6.285000000000000000e+02,1.386720234359417429e-02,4.434868088472522507e-03,2.690063897925343978e-02,5.780192712955396946e-03,2.257099286370864617e-04,1.528000000000000000e+03,1.964739505654957211e-02,8.087009630638776481e-03,1.303343663565926548e-02,9.432334255121651787e-03,5.335134135620475844e-03,6.150654444717566782e-03,6.791786482950938099e-03,8.389123896845630812e-03,1.357881608182606378e-02,1.931077166690400512e-02,2.158019892756601540e-02,2.254299810891367481e-02,2.472163431561625463e-02
6.310000000000000000e+02,1.415515012374458231e-02,4.496147103292096915e-03,2.749416566463377259e-02,5.929093071359230888e-03,2.355224196745863145e-04,1.528000000000000000e+03,2.008424319510381320e-02,8.226057052385351426e-03,1.333901554088919028e-02,9.659003020452486266e-03,5.424408424261645267e-03,6.238708644843897824e-03,6.905979614847923033e-03,8.536477474187785172e-03,1.386681789984775190e-02,1.978205356240114732e-02,2.205391598146540233e-02,2.305745038795358609e-02,2.528535001465255505e-02
6.335000000000000000e+02,1.443962999275630495e-02,4.557875190068738820e-03,2.807413358565795033e-02,6.077392664654051452e-03,2.454376159280983343e-04,1.529000000000000000e+03,2.051702265741035813e-02,8.362237328102253495e-03,1.363450359290164539e-02,9.881754802687565259e-03,5.516205992130432216e-03,6.339203139245376366e-03,7.010819904942317861e-03,8.678298896777382476e-03,1.413030534197807532e-02,2.020185468618060712e-02,2.255399270678173571e-02,2.357070158800494974e-02,2.582874980885477983e-02
6.360000000000000000e+02,1.472970478198829675e-02,4.622510516247364983e-03,2.863995830814371202e-02,6.223724565978522652e-03,2.556989504376934496e-04,1.529000000000000000e+03,2.095342934796681766e-02,8.505980216009774095e-03,1.391025352615541527e-02,1.010719426574093263e-02,5.609936627889321528e-03,6.441344198586762375e-03,7.132789490439730984e-03,8.827865570625136396e-03,1.440178489766263600e-02,2.064442465678644617e-02,2.305449674603148730e-02,2.407825216791787890e-02,2.636764795121126700e-02
6.385000000000000000e+02,1.502024803307200514e-02,4.687544028509137845e-03,2.918962639148740129e-02,6.368379249844900378e-03,2.661641052448585044e-04,1.529000000000000000e+03,2.138862728291690551e-02,8.651868783227104759e-03,1.416937835841539615e-02,1.033270400456286729e-02,5.705666319410533475e-03,6.542021744526867535e-03,7.245488064612411357e-03,8.985683141258178283e-03,1.467274755977731292e-02,2.108683492541412949e-02,2.353851218774992426e-02,2.458639406389466139e-02,2.688784497986011074e-02
6.410000000000000000e+02,1.530936323964583734e-02,4.754216623898082847e-03,2.972299879855342872e-02,6.509543621289831661e-03,2.767507609608944809e-04,1.530000000000000000e+03,2.181890686093566900e-02,8.799819618356005679e-03,1.441363555890759138e-02,1.055514661574775449e-02,5.803612938975890624e-03,6.643305010589958121e-03,7.355251772632865823e-03,9.148647750982310395e-03,1.493121498532374615e-02,2.152531967638270788e-02,2.399771576285162494e-02,2.510560470150429574e-02,2.741006067687707520e-02
6.435000000000000000e+02,1.560031699833823449e-02,4.822648981109467665e-03,3.023783093854955431e-02,6.650198632778275484e-03,2.875950323040468346e-04,1.530000000000000000e+03,2.225051563111651171e-02,8.950118365559959002e-03,1.463751394021131982e-02,1.077766801722876769e-02,5.902602395567672217e-03,6.746351569940928043e-03,7.464757585614344160e-03,9.309225301790615900e-03,1.518669422836332189e-02,2.196661714535000018e-02,2.445455490053962538e-02,2.561816164189436446e-02,2.793020095865207317e-02
6.460000000000000000e+02,1.588445030758868157e-02,4.893211357035447823e-03,3.073391948570206034e-02,6.791414551854731141e-03,2.984390731893983963e-04,1.531000000000000000e+03,2.267586485944341271e-02,9.093035755733950426e-03,1.484946917811337877e-02,1.099123895055323374e-02,5.935382663886813910e-03,6.842463542717916632e-03,7.575252276653258662e-03,9.463185652147831223e-03,1.543896685119937329e-02,2.240714269425382599e-02,2.490498400923404562e-02,2.612017452349626664e-02,2.839586518622920497e-02
6.485000000000000000e+02,1.617424001665189459e-02,4.963764442986445986e-03,3.120959690878278431e-02,6.927048871566711050e-03,3.095900461853371257e-04,1.531000000000000000e+03,2.310128888821860738e-02,9.247191145085183542e-03,1.503535689213088972e-02,1.121047557366544947e-02,6.035912316322494288e-03,6.965749853800625932e-03,7.690630692629324069e-03,9.616181808214344096e-03,1.573891869494128265e-02,2.281717912363952910e-02,2.538326361362447034e-02,2.662586444243042472e-02,2.884393218939280967e-02
6.510000000000000000e+02,1.645664744531700335e-02,5.037236522967879562e-03,3.166352487345622246e-02,7.062987783847697425e-03,3.207070415742404061e-04,1.531000000000000000e+03,2.351963522916470165e-02,9.393659661469305061e-03,1.520687742813921911e-02,1.141941092234912379e-02,6.138526340690540067e-03,7.091268858321802052e-03,7.803455490432320563e-03,9.765652658737251912e-03,1.600538781363341351e-02,2.323437046422133917e-02,2.584072451005992033e-02,2.712316867151021854e-02,2.932016774990670385e-02
6.535000000000000000e+02,1.674340577435717500e-02,5.111650243398835509e-03,3.209417041263618042e-02,7.192025179120900731e-03,3.320668631018862957e-04,1.531000000000000000e+03,2.393543095347807487e-02,9.551380595236275139e-03,1.535076463827900542e-02,1.163175553095834036e-02,6.243087169196007494e-03,7.214786004744709776e-03,7.921459760923822702e-03,9.917747968505499084e-03,1.629800388128539029e-02,2.364635009412941608e-02,2.629421352213236890e-02,2.758589298215125690e-02,2.982683543480026817e-02
6.560000000000000000e+02,1.702863894109585968e-02,5.186882987104727248e-03,3.250124195491315565e-02,7.317242964720092717e-03,3.435165887909520112e-04,1.531000000000000000e+03,2.434588190581595327e-02,9.711395976375766098e-03,1.547260301381729597e-02,1.184175595399113157e-02,6.349738401021562048e-03,7.335951755020260999e-03,8.039985505764976267e-03,1.007055120936378376e-02,1.659221292830162162e-02,2.408489933867356478e-02,2.675377157203382567e-02,2.807891851131430472e-02,3.036456490829994234e-02
6.585000000000000000e+02,1.729840204400594217e-02,5.263729757314496681e-03,3.288481887739604093e-02,7.443762315134955058e-03,3.546443106802921901e-04,1.532000000000000000e+03,2.474216435914089809e-02,9.854639728870986243e-03,1.558641683339009876e-02,1.203467228669144462e-02,6.458473613574484788e-03,7.437299485263049875e-03,8.163688744715758352e-03,1.020920567654720265e-02,1.688981259358751305e-02,2.447830284882463597e-02,2.717009691955581466e-02,2.852096031438281290e-02,3.086513907628084252e-02
6.610000000000000000e+02,1.757587370015903372e-02,5.342286689808724807e-03,3.324124253605523910e-02,7.559031538109830910e-03,3.660502941180810528e-04,1.532000000000000000e+03,2.513490523826886550e-02,1.001684216204920194e-02,1.566536883589620538e-02,1.223358701035030804e-02,6.567981272410699546e-03,7.553787840392631528e-03,8.303975039127300256e-03,1.037497515799050765e-02,1.717413558881697444e-02,2.486269351666112182e-02,2.761516540510098802e-02,2.899142115741886946e-02,3.131294034054773329e-02
6.635000000000000000e+02,1.785937457945475579e-02,5.421507345620769740e-03,3.357321652554435404e-02,7.665446113292670623e-03,3.777163244850684264e-04,1.532000000000000000e+03,2.552482069274742554e-02,1.019392846616208603e-02,1.571384194608959825e-02,1.243786723383398518e-02,6.677252482670437313e-03,7.692348930606647192e-03,8.455028200654817264e-03,1.053634260578912955e-02,1.746840746117656745e-02,2.525499301217074347e-02,2.805696196964713868e-02,2.942475208328151209e-02,3.170741400776951741e-02
6.660000000000000000e+02,1.812445350113549292e-02,3.440052285778859645e-03,3.393896850282947242e-02,7.775611217320316237e-03,3.889559445177401351e-04,1.532000000000000000e+03,2.590006471845580915e-02,1.034884228381517668e-02,1.581451500169397950e-02,1.468440121535663327e-02,6.695812860224372408e-03,7.796229789910910125e-03,8.582524887799274430e-03,1.069953621548087180e-02,1.775705978070789975e-02,2.564147125949096592e-02,2.849165570685684851e-02,2.983677601383478289e-02,3.206770358465587528e-02
6.685000000000000000e+02,1.838699795790818547e-02,3.652453206376687824e-03,3.434686182380718156e-02,7.875989989595391649e-03,4.001129122203266682e-04,1.532000000000000000e+03,2.626298794750357712e-02,1.051100796831279383e-02,1.595986386589899608e-02,1.473454475153149722e-02,6.735002946825499430e-03,7.899267246620747876e-03,8.687888491775623209e-03,1.086884109459639557e-02,1.805977342712833042e-02,2.595492197969772111e-02,2.892981340789442524e-02,3.022605163093405184e-02,3.238445980366901761e-02
6.710000000000000000e+02,1.865628087194939194e-02,3.866918922291142768e-03,3.472600795589404765e-02,7.963846319847877470e-03,4.114796641792193492e-04,1.532000000000000000e+03,2.662012719179726941e-02,1.069243455210151447e-02,1.606972708394465571e-02,1.478936194965824874e-02,6.812733287196450285e-03,8.016894204146574748e-03,8.838329137879050862e-03,1.103821698160533521e-02,1.838091999921984132e-02,2.628971274950691467e-02,2.933154159539427819e-02,3.060291864201761594e-02,3.273064385778081536e-02
6.735000000000000000e+02,1.890985760150266232e-02,4.083100291487477482e-03,3.507296693799272919e-02,8.047619734515556664e-03,4.223468979004723288e-04,1.532000000000000000e+03,2.695747733601822071e-02,1.086223786698710565e-02,1.616310933649006687e-02,1.482675731001518483e-02,6.965709227298111372e-03,8.154514463356007936e-03,8.974014669869759264e-03,1.119521166948555212e-02,1.869554350232000006e-02,2.659911220500410511e-02,2.970071864696965935e-02,3.095818125204670770e-02,3.303964684138348956e-02
6.760000000000000000e+02,1.915470651523547632e-02,4.302779506016202529e-03,3.538847177991483184e-02,8.122168554683499575e-03,4.328724037154938679e-04,1.532000000000000000e+03,2.727687506991897590e-02,1.103253796055197675e-02,1.623376526467935552e-02,1.485192700921927379e-02,7.083706204091347498e-03,8.284135627088918749e-03,9.099382540599242064e-03,1.137480935446491016e-02,1.898399127457050389e-02,2.686783461015974234e-02,3.003573004588961509e-02,3.128950417479140628e-02,3.341323692076665630e-02


==> figures/data/3d/gr1_p180_none_subset0_collagen_mass_fraction.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,7.549256489233855533e-06,9.461780527021706560e-13,5.425167058074982295e-05,4.987666015949804067e-06,8.186808582690007909e-11,4.000000000000000000e+00,1.253692250518365875e-05,2.561590473284051465e-06,4.670241409151596742e-05,7.549255543055802599e-06,1.788504194120133440e-07,8.786105086929494424e-07,1.695561791225827569e-06,3.892239279538621107e-06,7.008219734312621960e-06,1.015986763208355834e-05,1.356879407231276956e-05,1.653945989214432720e-05,2.419585971006131040e-05
-1.965000000000003695e+02,1.491688203810171058e-05,5.377011754066539331e-11,1.377376388634757927e-04,1.291984292450908524e-05,3.894357109326288410e-10,4.000000000000000000e+00,2.783672496261079582e-05,1.997039113592625337e-06,1.228207568253740923e-04,1.491682826798416949e-05,1.988716694094089804e-07,9.883458556025164836e-07,1.979523703114127068e-06,5.253383403523252490e-06,1.160246942653780084e-05,2.087772050186510330e-05,3.256666308374159372e-05,4.022485120808782046e-05,5.872971367704676708e-05
-1.940000000000003979e+02,2.334615265574958273e-05,9.703238211307876772e-12,2.343846235504922978e-04,1.966504209807003756e-05,9.317567245444301602e-10,4.000000000000000000e+00,4.301119475381962368e-05,3.681110557679545173e-06,2.110384708947427219e-04,2.334614295251136981e-05,3.851920055924005404e-07,1.951196648385055426e-06,3.769112262255235438e-06,9.038196788895604274e-06,1.861607709990949103e-05,3.178088690524802514e-05,4.895132335634498855e-05,6.105123507700099198e-05,9.250104660815924103e-05
-1.915000000000003979e+02,3.146899670796307537e-05,2.476616808762329800e-10,3.230957533615002675e-04,2.619751034698358265e-05,1.676607302186102734e-09,4.000000000000000000e+00,5.766650705494665464e-05,5.271486360979492721e-06,2.916267566535372057e-04,3.146874904628219852e-05,5.470610742845119692e-07,2.685211411082168262e-06,5.269638555285448101e-06,1.263351656546175248e-05,2.525600937020198178e-05,4.257422389936953351e-05,6.495728616704169107e-05,8.153064699034800219e-05,1.245359596979576586e-04
-1.890000000000003979e+02,3.898615356840406232e-05,3.316810623896233598e-10,4.044358995163951529e-04,3.228719298517966001e-05,2.562383000921419357e-09,4.000000000000000000e+00,7.127334655358371555e-05,6.698960583224402318e-06,3.654497459479910974e-04,3.898582188734167256e-05,6.330555263196199967e-07,3.258368486283741043e-06,6.554483177758578093e-06,1.600111567484143141e-05,3.144871364193410873e-05,5.257348750789512279e-05,7.976908018252644569e-05,1.009579597764205327e-04,1.542785389026602783e-04
-1.865000000000003979e+02,4.583845693273022289e-05,1.793547586182700224e-10,4.786988342378646101e-04,3.791003686089258794e-05,3.538335028767998429e-09,4.000000000000000000e+00,8.374849379362281083e-05,7.928420071837634950e-06,4.328603773051343737e-04,4.583827757797160506e-05,7.605579482441139393e-07,3.846499345702766288e-06,7.736491205427744575e-06,1.906765310946135475e-05,3.702582404412597754e-05,6.164394114707805552e-05,9.339407305263705355e-05,1.187849548554586240e-04,1.816298255148088737e-04
-1.840000000000003979e+02,5.212987940388348282e-05,4.742703457723304144e-10,5.468955135511426252e-04,4.309651306676443662e-05,4.574833765177232681e-09,4.000000000000000000e+00,9.522639247064792621e-05,9.033366337119046196e-06,4.947656341472591018e-04,5.212940513353770842e-05,8.793237599831161941e-07,4.376608435212602676e-06,8.861009105365006663e-06,2.187812855407840967e-05,4.216381370099748756e-05,6.988985215590330386e-05,1.059816981753510293e-04,1.350653647576817906e-04,2.070471112784547107e-04
-1.815000000000003979e+02,5.783849078442708660e-05,1.464028269391420379e-09,6.091933110992057022e-04,4.787880013270559348e-05,5.637670518367827350e-09,4.000000000000000000e+00,1.057172909171326869e-04,9.959690651721493117e-06,5.513548203147786630e-04,5.783702675615769596e-05,1.007763648515357467e-06,4.914787543660479195e-06,9.836305401588101499e-06,2.442147093194158765e-05,4.676805818357697171e-05,7.730415368185892286e-05,1.175458854814109599e-04,1.502892320245512484e-04,2.304679340568767268e-04
-1.790000000000003979e+02,6.309491319710711489e-05,6.664267357798361823e-10,6.664894766071299912e-04,5.230749057518039219e-05,6.717041641623067395e-09,4.000000000000000000e+00,1.154024037722875139e-04,1.078742262192672270e-05,6.033945634100228899e-04,6.309424677037133822e-05,1.095713610154413235e-06,5.388725756431170697e-06,1.076443602358224254e-05,2.674706085346947339e-05,5.096204879870995709e-05,8.410157654010466579e-05,1.282717768526644780e-04,1.640498837330496985e-04,2.525495461178538714e-04
-1.765000000000003979e+02,6.786684652288318053e-05,9.646932314764876107e-11,7.188493788204795712e-04,5.640397274319700863e-05,7.787316998175890377e-09,4.000000000000000000e+00,1.242708192660801892e-04,1.146287377968617190e-05,6.509825322975964449e-04,6.786675005356003661e-05,1.168815393081304546e-06,5.808250305966520055e-06,1.159692639925340645e-05,2.884736226057715389e-05,5.474090905595813486e-05,9.013669841672554113e-05,1.382982327435208227e-04,1.767866874539212468e-04,2.724976712346458994e-04
-1.740000000000003979e+02,7.228535518894904329e-05,5.484402158943835021e-10,7.670785400339210410e-04,6.021575958134374478e-05,8.851110276750710537e-09,4.000000000000000000e+00,1.325011147702927813e-04,1.206959560760529851e-05,6.947931848449719842e-04,7.228480674873315344e-05,1.262327837275195330e-06,6.207243950070140280e-06,1.235358958279405473e-05,3.077562337759845858e-05,5.824360213578890682e-05,9.573526784134752093e-05,1.476206092368123385e-04,1.884182562971538398e-04,2.912403918534498719e-04
-1.715000000000003979e+02,7.630398302599308987e-05,7.894463972474083312e-10,8.111600428078366001e-04,6.375355225659074302e-05,9.886813250964891611e-09,4.000000000000000000e+00,1.400575352825838464e-04,1.255043076940234685e-05,7.348560597818435238e-04,7.630319357959583894e-05,1.318171300076102954e-06,6.523538400102962626e-06,1.307041098186861044e-05,3.244404277618228476e-05,6.138229960009334001e-05,1.007857417456385889e-04,1.561427661851535272e-04,1.991845247937942863e-04,3.083587427113103721e-04
-1.690000000000003979e+02,8.004871858510537663e-05,3.663526027166241204e-10,8.518253805511871984e-04,6.706082186485369122e-05,1.090495117630703597e-08,4.000000000000000000e+00,1.471095404499590678e-04,1.298789672025168541e-05,7.717766619660818353e-04,8.004835223250266276e-05,1.347444669762880803e-06,6.819681002313759235e-06,1.372505859087923208e-05,3.400995314765588729e-05,6.430543962654118682e-05,1.054634760600341159e-04,1.642170557425033899e-04,2.095943135859073354e-04,3.247711316020075690e-04
-1.665000000000003979e+02,8.346147871134249096e-05,5.268369198315511233e-10,8.889911820624022635e-04,7.013973225875153278e-05,1.188540047001322926e-08,4.000000000000000000e+00,1.536012109700940237e-04,1.332174645259095818e-05,8.055297033510598267e-04,8.346095187442265746e-05,1.411480674190357043e-06,7.121561028203100934e-06,1.433136610457594131e-05,3.542226859139140435e-05,6.693696268418906307e-05,1.097800420887812273e-04,1.715703868151399086e-04,2.189884420381402880e-04,3.395844657640151179e-04
-1.640000000000003979e+02,8.666321377950438683e-05,2.969226130686346102e-10,9.233290936901734263e-04,7.302973760310977030e-05,1.284385519697114011e-08,4.000000000000000000e+00,1.596929513826141436e-04,1.363347617639461653e-05,8.366658799106690666e-04,8.666291685689131680e-05,1.494921233962795161e-06,7.336183494813757899e-06,1.488099705166702649e-05,3.674863498640893443e-05,6.941588109582471733e-05,1.138216621867783722e-04,1.784884301958546637e-04,2.276983636518178336e-04,3.536296472461017654e-04
-1.615000000000003979e+02,8.958478338471607971e-05,1.031254482268540692e-10,9.547019592431089550e-04,7.572900629859018217e-05,1.376031580905840712e-08,4.000000000000000000e+00,1.653137896833062619e-04,1.385577708612589754e-05,8.651171758583928346e-04,8.958468025926784892e-05,1.541420067476413284e-06,7.545196397470899224e-06,1.535073100840989542e-05,3.795344417228724878e-05,7.159444283002830856e-05,1.175656063186970488e-04,1.847301836800070241e-04,2.359527938049504490e-04,3.672753067937766587e-04
-1.589999999999999716e+02,9.234417576622130225e-05,4.258702576513751461e-09,9.837329161160978785e-04,7.827208641521303739e-05,1.465396630973335576e-08,4.000000000000000000e+00,1.706162621814343396e-04,1.407208935100826485e-05,8.913887403498765762e-04,9.233991706364478831e-05,1.569942766602971960e-06,7.746793624052969890e-06,1.575554757544097092e-05,3.905843079141583629e-05,7.369278245458986138e-05,1.210762978658983462e-04,1.907849883769863967e-04,2.434501482287649101e-04,3.793061362149448040e-04
-1.564999999999999716e+02,9.486559575538743982e-05,1.023565305271727472e-09,1.010241146303942966e-03,8.065210243777823026e-05,1.550424288565845907e-08,4.000000000000000000e+00,1.755176981931656701e-04,1.421349331760920955e-05,9.153755505485554854e-04,9.486457219008217220e-05,1.574779368431076091e-06,7.849539773830376197e-06,1.610570059888205571e-05,4.005204513303741907e-05,7.552831150640419385e-05,1.242741078175264554e-04,1.964573287357179070e-04,2.504627169729580697e-04,3.907383529497287004e-04
-1.539999999999999716e+02,9.726382581389240078e-05,4.307028971637137078e-10,1.034810341413465147e-03,8.290071480206624721e-05,1.633278032664873436e-08,4.000000000000000000e+00,1.801645406159586480e-04,1.436311101182615358e-05,9.375465155995727331e-04,9.726339511099523893e-05,1.583239090324216329e-06,8.014204070114086878e-06,1.643464765350577535e-05,4.098218990019408890e-05,7.731865390693458905e-05,1.273508542770284357e-04,2.015851038990336928e-04,2.571991561896364758e-04,4.020586109442533633e-04
-1.514999999999999716e+02,9.945815736355990879e-05,3.758024302098146122e-11,1.057224118594438144e-03,8.500713235906520357e-05,1.711813761806628203e-08,4.000000000000000000e+00,1.844652897226250988e-04,1.445102500449470522e-05,9.577659612308782756e-04,9.945811978331688705e-05,1.582157627975384692e-06,8.175843354813759869e-06,1.673669207444277126e-05,4.180222308617606878e-05,7.887495272069968560e-05,1.302296008522936359e-04,2.065530446168537221e-04,2.634019845502199642e-04,4.123019817606985164e-04
-1.489999999999999716e+02,1.015603860733086408e-04,7.293583378992970798e-10,1.078033975789486265e-03,8.700134363501394721e-05,1.788374581365728948e-08,4.000000000000000000e+00,1.885617297083225881e-04,1.455904243829469363e-05,9.764735897161776375e-04,1.015596567149707418e-04,1.606269426089575883e-06,8.306416495281095520e-06,1.701539612052296838e-05,4.259985721339016527e-05,8.040825244401133968e-05,1.329674685406819770e-04,2.113348654101479822e-04,2.692387414436574330e-04,4.213031120523132709e-04
-1.464999999999999716e+02,1.034844428547646467e-04,5.875758937305130575e-11,1.096994449598839069e-03,8.887152106443359494e-05,1.860717716926711618e-08,4.000000000000000000e+00,1.923559639191982416e-04,1.461292179033105176e-05,9.935100067440744490e-04,1.034843840971752765e-04,1.635035622591029371e-06,8.429862140523597494e-06,1.724668656748923231e-05,4.332721339254292129e-05,8.176293407973351775e-05,1.354434384133975018e-04,2.158110180727065505e-04,2.747853979681031257e-04,4.305152327289144486e-04
-1.439999999999999716e+02,1.053401138190800199e-04,1.277217055049600771e-10,1.114630662567261607e-03,9.064599844520040224e-05,1.931323661354401541e-08,4.000000000000000000e+00,1.959861122642804357e-04,1.469411537387961769e-05,1.009290548748181587e-03,1.053399860973745208e-04,1.661471353606902547e-06,8.555203081862573788e-06,1.749338821014078819e-05,4.401103616747776100e-05,8.309462454045028128e-05,1.379209381524860154e-04,2.200469038678204068e-04,2.802177632241655936e-04,4.390022660651171182e-04
-1.414999999999999716e+02,1.070379459452241408e-04,5.354721124947873031e-11,1.130673280149639172e-03,9.231134181029713895e-05,1.997850569899024675e-08,4.000000000000000000e+00,1.993492877555212662e-04,1.472660413492700188e-05,1.023635334204414963e-03,1.070378923980128930e-04,1.710085699495711048e-06,8.672514172488078734e-06,1.771474580560058958e-05,4.461405099002079612e-05,8.429094137244950958e-05,1.401453638444524177e-04,2.240746812439322472e-04,2.852135317536256512e-04,4.467960519936771684e-04
-1.389999999999999716e+02,1.086867600772436669e-04,2.536560932160484797e-10,1.145625729868585217e-03,9.389393113839241420e-05,2.062888212070950832e-08,4.000000000000000000e+00,2.025806912156360811e-04,1.479282893885125265e-05,1.036938969791341468e-03,1.086865064211504532e-04,1.744882294913747752e-06,8.829269968653241773e-06,1.792872218338131525e-05,4.521939398060230821e-05,8.546028809681441524e-05,1.423709760612944047e-04,2.276885869199607990e-04,2.898275665154048880e-04,4.544845006866255225e-04
-1.364999999999999716e+02,1.101936039980659518e-04,9.703605915341912062e-10,1.159199004933247033e-03,9.538015188280956366e-05,2.124000373527039216e-08,4.000000000000000000e+00,2.055737558808755155e-04,1.481345211525638816e-05,1.049005400935181095e-03,1.101926336374744173e-04,1.813269195411810507e-06,8.979456234510692697e-06,1.817592813753652063e-05,4.571967216330038189e-05,8.650634822195466369e-05,1.443891546868008332e-04,2.310149479369168494e-04,2.942642959127800381e-04,4.613255909225570943e-04
-1.339999999999999716e+02,1.116665272715105899e-04,5.934028737198223256e-10,1.171878618375368601e-03,9.679490548933755831e-05,2.183866704156880787e-08,4.000000000000000000e+00,2.084614327608481617e-04,1.487162178217303155e-05,1.060212091103858011e-03,1.116659338686368762e-04,1.865366769563029589e-06,9.108728402557613685e-06,1.842644310995294836e-05,4.622176081015156988e-05,8.758181913989644359e-05,1.463809732549501200e-04,2.343050193108977435e-04,2.985115061169133551e-04,4.678008741613420406e-04
-1.314999999999999716e+02,1.130097452242586199e-04,8.780887016866888534e-11,1.183359287871312221e-03,9.812457388553620392e-05,2.239963451586990973e-08,4.000000000000000000e+00,2.111343191097948238e-04,1.488517133872241599e-05,1.070349542647053547e-03,1.130096574153884460e-04,1.877842316464302827e-06,9.192932242565210227e-06,1.865391800518287634e-05,4.662803293553548526e-05,8.851573119949158195e-05,1.482027086258739916e-04,2.373618150264401698e-04,3.023710324091241674e-04,4.739549548269215854e-04
-1.289999999999999716e+02,1.143307594631730529e-04,1.366023439734477427e-10,1.194111677305890063e-03,9.939285559550300206e-05,2.295046230285444859e-08,4.000000000000000000e+00,2.137236150586760549e-04,1.493790386767005081e-05,1.079780917842716997e-03,1.143306228608290738e-04,1.891863288645152032e-06,9.339453859781523973e-06,1.885188776824181983e-05,4.713550137956389231e-05,8.945513191986164802e-05,1.500169448820941928e-04,2.403563875753804001e-04,3.061466401056463639e-04,4.799161175170425829e-04
-1.264999999999999716e+02,1.155326796477824751e-04,1.150170138845153008e-10,1.203816989916236353e-03,1.005848472931222988e-04,2.346511157157786026e-08,4.000000000000000000e+00,2.161175269409047739e-04,1.494783235466017632e-05,1.088284310268453851e-03,1.155325646307685906e-04,1.877149747574260736e-06,9.438339885186693330e-06,1.909009729947408606e-05,4.746989331716434338e-05,9.025023101971130723e-05,1.516894891144505379e-04,2.429707263268075497e-04,3.095914772793068536e-04,4.855712954070348425e-04
-1.239999999999999716e+02,1.167223553095947326e-04,3.516593546052216675e-10,1.212933535892831653e-03,1.017235767608014194e-04,2.397179429802993384e-08,4.000000000000000000e+00,2.184459320703961520e-04,1.499877854879331325e-05,1.096211180583236879e-03,1.167220036502401289e-04,1.883770861671644544e-06,9.588017049579132360e-06,1.929222890897665436e-05,4.787664431520845980e-05,9.106658572930525293e-05,1.533536386792884996e-04,2.457677528647117960e-04,3.130852767734252523e-04,4.911315153856278494e-04
-1.214999999999999716e+02,1.178018068627511113e-04,7.823330841642616015e-10,1.221131255417831716e-03,1.027933692633758208e-04,2.444374246464564816e-08,4.000000000000000000e+00,2.205951761261269457e-04,1.500843759937529052e-05,1.103329448555080564e-03,1.178010245296669457e-04,1.944499507953843153e-06,9.716780058184102775e-06,1.946895206647356494e-05,4.819315547586126142e-05,9.177644121432043342e-05,1.547856992045697341e-04,2.482021428613049186e-04,3.161921282321195005e-04,4.962362369009764261e-04
-1.189999999999999716e+02,1.188771778261217955e-04,3.692332579015772244e-10,1.228858146299339387e-03,1.038169550638982030e-04,2.490974356664284698e-08,4.000000000000000000e+00,2.226941328900200120e-04,1.506022276222359257e-05,1.109980968473217632e-03,1.188768085928638946e-04,1.984688477976775366e-06,9.854074633629099852e-06,1.968540131500317661e-05,4.852174587996527287e-05,9.255093018953490839e-05,1.562320278274241937e-04,2.505470723428042715e-04,3.193398553991574039e-04,5.009013355149789662e-04
-1.164999999999999716e+02,1.198486340579725979e-04,4.614265080120487680e-10,1.235774732150152384e-03,1.047791584425768018e-04,2.534236712949643588e-08,4.000000000000000000e+00,2.246277925005493996e-04,1.506947561539579610e-05,1.115926098092179719e-03,1.198481726314645925e-04,2.011700494442524356e-06,9.964592808442809788e-06,1.983877816821706417e-05,4.883062589941389981e-05,9.317444231106669205e-05,1.575705469045054043e-04,2.527760990108319432e-04,3.221110301111439179e-04,5.054611018656312909e-04
-1.139999999999999716e+02,1.208224727466454356e-04,7.047352637500545507e-11,1.242320374127877432e-03,1.057016656550436283e-04,2.577091204286449738e-08,4.000000000000000000e+00,2.265241384016890638e-04,1.512080709160180730e-05,1.121497901381231970e-03,1.208224022731190612e-04,1.985270316802056103e-06,1.004349711170403331e-05,2.006879399558266587e-05,4.918936383643841414e-05,9.384387568595894220e-05,1.589665955452527839e-04,2.549379088936816733e-04,3.250310386445947252e-04,5.099334373770472977e-04
-1.114999999999999716e+02,1.216984065789062026e-04,6.866228580960969952e-11,1.248147697724797658e-03,1.065684914531651916e-04,2.616734553444809008e-08,4.000000000000000000e+00,2.282668980320713941e-04,1.512991512574101099e-05,1.126449291145891537e-03,1.216983379166203981e-04,2.014920541509374112e-06,1.010561970713783501e-05,2.022077770628450294e-05,4.944937938502375638e-05,9.446761436838915869e-05,1.601606156595912175e-04,2.569159562989913048e-04,3.276065594151033049e-04,5.141011111337568090e-04
-1.089999999999999716e+02,1.225828476883106992e-04,1.489271752034924284e-10,1.253688810929683411e-03,1.074005157280635077e-04,2.656142532602960403e-08,4.000000000000000000e+00,2.299833634163742069e-04,1.518233196024719152e-05,1.131105963241372820e-03,1.225826987611355011e-04,2.044485357242712001e-06,1.020013566184865634e-05,2.037402524561243285e-05,4.972040057142647736e-05,9.509731446508202699e-05,1.612977552321981204e-04,2.589503560313536289e-04,3.302402224275478252e-04,5.177295343959391512e-04
-1.064999999999999716e+02,1.233741594265493698e-04,4.949194909046511288e-10,1.258589696824679183e-03,1.081821920053829356e-04,2.692456988129715992e-08,4.000000000000000000e+00,2.315563514319323053e-04,1.519196742116643421e-05,1.135215537398129868e-03,1.233736645070584548e-04,2.072940170610037695e-06,1.027855902756970066e-05,2.051384711684698406e-05,4.991384983664770374e-05,9.562326052662252170e-05,1.623481754601615213e-04,2.607595361378436494e-04,3.325603963562648942e-04,5.214080680311262029e-04
-1.039999999999999716e+02,1.241787016286088798e-04,7.394939697635674321e-11,1.263276354740891852e-03,1.089339333026447036e-04,2.728695176295211159e-08,4.000000000000000000e+00,2.331126349312535699e-04,1.524476832596417624e-05,1.139097653112282945e-03,1.241786276792118996e-04,2.114087509017507870e-06,1.036748791823194119e-05,2.067192748175685133e-05,5.020856938374537064e-05,9.620589499852213035e-05,1.634241468698836993e-04,2.624846456709975192e-04,3.348324388849966728e-04,5.251144733057693881e-04
-1.014999999999999716e+02,1.248944632696030862e-04,2.047814804546195414e-10,1.267389165980738761e-03,1.096396875538294883e-04,2.761948804230357567e-08,4.000000000000000000e+00,2.345341508234325746e-04,1.525477571577359788e-05,1.142494702711135783e-03,1.248942584881226306e-04,2.148393876701013640e-06,1.043175966479830994e-05,2.078165048643230674e-05,5.043016335833811761e-05,9.670733993891917105e-05,1.644400864009444411e-04,2.641830692049533199e-04,3.369409071584847609e-04,5.282018926858339514e-04
-9.899999999999997158e+01,1.256275826736400858e-04,2.607326734226310639e-09,1.271348972917128641e-03,1.103197134380805842e-04,2.795272870148248643e-08,4.000000000000000000e+00,2.359472961117206700e-04,1.530786923555950158e-05,1.145721390243488501e-03,1.256249753469058494e-04,2.123894851109200086e-06,1.053381057161211701e-05,2.091445280331306363e-05,5.068954672777659917e-05,9.723343936731971681e-05,1.654876230620742612e-04,2.658046727455135039e-04,3.390748294965494373e-04,5.317375837600418331e-04
-9.649999999999997158e+01,1.262752889453607949e-04,6.551589751584378891e-10,1.274791423168205933e-03,1.109580222038652152e-04,2.825713128962781356e-08,4.000000000000000000e+00,2.372333111492260101e-04,1.531726674149557973e-05,1.148516134222845111e-03,1.262746337863856279e-04,2.146698396837139844e-06,1.059459091600177606e-05,2.102112749470443431e-05,5.086504408537052162e-05,9.768480553989927892e-05,1.663770882416455948e-04,2.672115089264731212e-04,3.410520496425555829e-04,5.346943240344104696e-04
-9.399999999999997158e+01,1.269444664582673938e-04,7.980968684164855325e-10,1.278132995828764251e-03,1.115737128765694722e-04,2.856359096943733291e-08,4.000000000000000000e+00,2.385181793348368660e-04,1.537075358169792162e-05,1.151188529370496911e-03,1.269436683613989886e-04,2.120525103883208422e-06,1.067598301632023367e-05,2.114574595596653043e-05,5.107838248123167861e-05,9.815199130000501612e-05,1.672708539748776182e-04,2.687089257876755142e-04,3.429388594891861369e-04,5.377627344335757014e-04
-9.149999999999997158e+01,1.275315476366329368e-04,2.471201949349677435e-10,1.281005328675764547e-03,1.121510017087701738e-04,2.884214282687534326e-08,4.000000000000000000e+00,2.396825493454031106e-04,1.538054592786276299e-05,1.153473781039131719e-03,1.275313005164379970e-04,2.125944500296057400e-06,1.075839599714243025e-05,2.126977886505085664e-05,5.123134007404455195e-05,9.851407114890855469e-05,1.681367089376188055e-04,2.700338711479932413e-04,3.447225142137912276e-04,5.405011087498107865e-04
-8.899999999999997158e+01,1.281434923599264258e-04,5.164859865953155678e-10,1.286608437127237901e-03,1.127086710081405367e-04,2.912399915461977608e-08,4.000000000000000000e+00,2.408521633680669625e-04,1.543482135178588909e-05,1.158464944767311367e-03,1.281429758739398240e-04,2.152922476029268766e-06,1.082666820325928440e-05,2.138281895209527236e-05,5.141538662070348464e-05,9.897523207246406319e-05,1.690224688545006700e-04,2.714297030180401644e-04,3.464711153744057725e-04,5.431200326122446282e-04
-8.649999999999997158e+01,1.286760591709740686e-04,6.386912783550501345e-10,1.294167597994603418e-03,1.132310790888641747e-04,2.937880547540063170e-08,4.000000000000000000e+00,2.419071382598382298e-04,1.544498008210989394e-05,1.165491538823629431e-03,1.286754204796957096e-04,2.167008493064448156e-06,1.087500651951485256e-05,2.143996878914289434e-05,5.159721189991317146e-05,9.933547761324613631e-05,1.697824344624715551e-04,2.726602609377271904e-04,3.480595161945891441e-04,5.457329486053814731e-04
-8.399999999999997158e+01,1.292360830912952856e-04,1.034729935011092723e-09,1.301152793428225329e-03,1.137369836100587012e-04,2.963806661349493403e-08,4.000000000000000000e+00,2.429730667013539733e-04,1.549909948123658445e-05,1.171916710336929962e-03,1.292350483613602776e-04,2.175487012162390266e-06,1.094201519347492456e-05,2.154743012804307222e-05,5.178543248028254968e-05,9.972949518986573602e-05,1.705849924713080093e-04,2.737914188280891892e-04,3.496060671345909364e-04,5.482262985076288451e-04
-8.149999999999997158e+01,1.297191938800236716e-04,3.112927300326306508e-10,1.307976746292404367e-03,1.142103260971101092e-04,2.987106784809139577e-08,4.000000000000000000e+00,2.439295199771337672e-04,1.550886778291356240e-05,1.178257552412380641e-03,1.297188825872936345e-04,2.141853878550766621e-06,1.099412556044984976e-05,2.160240159260120525e-05,5.194179620023748456e-05,1.000650361852558669e-04,1.712309523470874741e-04,2.749028846669411487e-04,3.510440566016857496e-04,5.503348207489855730e-04
-7.899999999999997158e+01,1.302324253082711954e-04,5.914854203561328516e-10,1.314265356549171489e-03,1.146695261250161083e-04,3.010958482341018703e-08,4.000000000000000000e+00,2.449019514332873037e-04,1.556289918325508715e-05,1.184032931240900375e-03,1.302318338228508469e-04,2.134931722335936833e-06,1.100210642287893293e-05,2.172033765089754597e-05,5.213321794448771724e-05,1.004447230663535527e-04,1.719795952875680469e-04,2.760525448581586916e-04,3.524342163536679394e-04,5.523947567115291548e-04
-7.649999999999997158e+01,1.306709921047097668e-04,3.590108376949771640e-10,1.320429245185051866e-03,1.150984823255330982e-04,3.032256881127017816e-08,4.000000000000000000e+00,2.457694744302428786e-04,1.557250977917666861e-05,1.189758253080342018e-03,1.306706330938720798e-04,2.145915176371754779e-06,1.106707653454226466e-05,2.179980210658620426e-05,5.227358803842289942e-05,1.007578303799906098e-04,1.725814125365959144e-04,2.769693735683498217e-04,3.539030228294899562e-04,5.546633838428554480e-04
-7.399999999999997158e+01,1.311420342334377253e-04,1.756889054421117033e-09,1.326092315703116279e-03,1.155154269386880512e-04,3.054204700371152786e-08,4.000000000000000000e+00,2.466574611721257765e-04,1.562660729474967414e-05,1.194950281469678473e-03,1.311402773443832938e-04,2.130415213950445070e-06,1.108457695470422126e-05,2.188315556464839285e-05,5.246286343732757036e-05,1.010995192969263987e-04,1.732855796063346803e-04,2.779629530155958888e-04,3.550789938495632929e-04,5.563884478051239280e-04
-7.149999999999997158e+01,1.315403271500429272e-04,1.524214668947688248e-10,1.331663315506588594e-03,1.159042819179140557e-04,3.073666023364760968e-08,4.000000000000000000e+00,2.474446090679569693e-04,1.563604523212887146e-05,1.200122988356545559e-03,1.315401747285760404e-04,2.153062336193574915e-06,1.112250251640467088e-05,2.192753838548903820e-05,5.258264531219822811e-05,1.013733004856649485e-04,1.738030091361031588e-04,2.787556776098036593e-04,3.563177002248202221e-04,5.579275175953384968e-04
-6.899999999999997158e+01,1.319731086092621733e-04,2.074272444400261948e-09,1.336764368456489762e-03,1.162831400549155253e-04,3.093867005702320827e-08,4.000000000000000000e+00,2.482562486641777121e-04,1.568996855434664800e-05,1.204791259847227698e-03,1.319710343368177730e-04,2.178525629481263884e-06,1.111755600041877111e-05,2.204040538622178941e-05,5.275039567383525718e-05,1.017113899375216598e-04,1.744455023194717584e-04,2.796499176197434606e-04,3.574531175681195543e-04,5.595704553818358750e-04
-6.649999999999997158e+01,1.323348257940022818e-04,2.490236732449878695e-10,1.341802552766408613e-03,1.166358521790635997e-04,3.111642813146531322e-08,4.000000000000000000e+00,2.489706779730658679e-04,1.569897361493868208e-05,1.209467726972406412e-03,1.323345767703290447e-04,2.195691093988770131e-06,1.111570096176912427e-05,2.207656376065018284e-05,5.288574694821681298e-05,1.019440510712995586e-04,1.749381278312702522e-04,2.805000061859887748e-04,3.586855911949019785e-04,5.610152391657655287e-04
-6.399999999999997158e+01,1.327328980728449746e-04,3.060376550727554534e-10,1.346398406526114807e-03,1.169803092564777072e-04,3.130241498455742594e-08,4.000000000000000000e+00,2.497132073293226954e-04,1.575258881636726739e-05,1.213665508453269778e-03,1.327325920351899043e-04,2.206222944830205318e-06,1.112609553151825972e-05,2.214753197827446058e-05,5.303026041479657780e-05,1.022416066257730914e-04,1.755164257464800269e-04,2.813492797850398824e-04,3.597571124835495927e-04,5.625281895036983969e-04
-6.149999999999997158e+01,1.330613147870801833e-04,3.804727579152950071e-11,1.350957520468931911e-03,1.173004639966737569e-04,3.146471234670138997e-08,4.000000000000000000e+00,2.503617787837539538e-04,1.576085079040642648e-05,1.217896205681851755e-03,1.330612767398044042e-04,2.245996768929026898e-06,1.116170317480518452e-05,2.220570026222628247e-05,5.314344593839103413e-05,1.024400021212794993e-04,1.759594396641780576e-04,2.821222012306256349e-04,3.607083783246392518e-04,5.640125695988615871e-04
-5.899999999999997158e+01,1.334277542122450750e-04,1.698320157727609202e-10,1.355099019774213100e-03,1.176139459453359238e-04,3.163600587495569058e-08,4.000000000000000000e+00,2.510417001575810259e-04,1.581380826690915119e-05,1.221671265561967944e-03,1.334275843802293013e-04,2.265133276816582675e-06,1.118413845970353631e-05,2.224772372466930396e-05,5.327575036115044633e-05,1.027278326420935867e-04,1.765236313249347573e-04,2.829477560002746704e-04,3.616547843296406676e-04,5.654124880448653176e-04
-5.649999999999997158e+01,1.337260287738728244e-04,9.102037308797418815e-11,1.359227169830421172e-03,1.179045125860751222e-04,3.178412485979060190e-08,4.000000000000000000e+00,2.516305413599479466e-04,1.582151618779770218e-05,1.225501141056548320e-03,1.337259377534997281e-04,2.279167444888141771e-06,1.119749805371558908e-05,2.230505412941452358e-05,5.340269828225214458e-05,1.029769692740628519e-04,1.769568078014240097e-04,2.836263769448319405e-04,3.624783518367159655e-04,5.666730258757798856e-04
-5.399999999999997158e+01,1.340637069669924281e-04,4.853616372484518651e-10,1.362959836329858624e-03,1.181899744984647819e-04,3.194194759767936688e-08,4.000000000000000000e+00,2.522536814654572235e-04,1.587373246852764625e-05,1.228896129362866277e-03,1.340632216053551807e-04,2.261125859116869939e-06,1.121607724424587175e-05,2.236727461737305942e-05,5.353938019929433301e-05,1.032156522232608668e-04,1.774227787351132283e-04,2.843713793857529076e-04,3.632144802067632924e-04,5.680274078432382681e-04
-5.149999999999997158e+01,1.343344128054085678e-04,6.221044474639596513e-11,1.366700103336246667e-03,1.184539252687414799e-04,3.207706687534651029e-08,4.000000000000000000e+00,2.527883380741500477e-04,1.588048753666708793e-05,1.232365690530838045e-03,1.343343505949638186e-04,2.273938715742133730e-06,1.121433746960112553e-05,2.244374825353037938e-05,5.364413224285841802e-05,1.034007062011140995e-04,1.778107007620595794e-04,2.849459338414188966e-04,3.640528801309144552e-04,5.693480060736215431e-04
-4.899999999999997158e+01,1.346459922493382726e-04,2.328877445198406891e-13,1.370064713822037334e-03,1.187139380393194244e-04,3.222254231361223778e-08,4.000000000000000000e+00,2.533599302886577241e-04,1.593205421001884820e-05,1.235418721572699007e-03,1.346459920164505347e-04,2.281648951783245549e-06,1.122236713588410272e-05,2.249538290312350178e-05,5.377348532816550892e-05,1.036288668842118255e-04,1.782564555796223760e-04,2.855837957884984181e-04,3.647967813719627059e-04,5.705001779384590412e-04
-4.649999999999997158e+01,1.348917219617974943e-04,3.440500085945293785e-11,1.373455697903906529e-03,1.189536384448866367e-04,3.234574475309569809e-08,4.000000000000000000e+00,2.538453604066841446e-04,1.593808351691085757e-05,1.238563975942109062e-03,1.348916875567966463e-04,2.281443851654415769e-06,1.122292296936599821e-05,2.252556478178942623e-05,5.383331642648070490e-05,1.037922675533897471e-04,1.786423888072710621e-04,2.861227463908246711e-04,3.655395850769437732e-04,5.715300251251833989e-04
-4.399999999999997158e+01,1.351795250706662010e-04,3.843710865784494766e-10,1.376488797288443746e-03,1.191906072704554951e-04,3.247990485983080727e-08,4.000000000000000000e+00,2.543701323411216961e-04,1.598891780021070592e-05,1.241309272217777518e-03,1.351791406995796196e-04,2.280393631010643488e-06,1.122862601470371167e-05,2.259375197108593651e-05,5.395087961425647688e-05,1.040169971941027520e-04,1.790631740434494960e-04,2.866553027980162874e-04,3.662497358601241601e-04,5.726738659377993276e-04
-4.149999999999997158e+01,1.354024496625313198e-04,3.053606341938301927e-10,1.379565102568014977e-03,1.194083811519305394e-04,3.259218486393905391e-08,4.000000000000000000e+00,2.548108308144618863e-04,1.599406851060078036e-05,1.244162652905483630e-03,1.354021443018971346e-04,2.240515525218630077e-06,1.124357289822368866e-05,2.261038938184373618e-05,5.402689903799641399e-05,1.041755120815692984e-04,1.793877249217953711e-04,2.871473221591601551e-04,3.670254972789491286e-04,5.735177588943921566e-04
-3.899999999999997158e+01,1.356685710391290713e-04,1.939714007371180765e-10,1.382299461243403742e-03,1.196244788378199861e-04,3.271597710501926338e-08,4.000000000000000000e+00,2.552930498769490574e-04,1.604409220130908510e-05,1.246630890204274752e-03,1.356683770677283350e-04,2.258347022774825234e-06,1.127926631326376758e-05,2.264200188877988471e-05,5.412682700475940231e-05,1.043778820822905177e-04,1.797572317894350377e-04,2.877082691306762042e-04,3.676952220796744428e-04,5.743788119221132638e-04
-3.649999999999997158e+01,1.358706944329825109e-04,1.650942934976597078e-10,1.385092125316046046e-03,1.198223762008238216e-04,3.281824744411263472e-08,4.000000000000000000e+00,2.556930706338063461e-04,1.604831823215868930e-05,1.249221430883063616e-03,1.358705293386890231e-04,2.229753092407099186e-06,1.128413093177785805e-05,2.265324035256496341e-05,5.418635167125698793e-05,1.045244972012543069e-04,1.800631959911069434e-04,2.881150633991660459e-04,3.683012657475202584e-04,5.755068432959987209e-04
-3.399999999999997158e+01,1.361170824524724193e-04,9.158879972193370761e-11,1.387557144506145097e-03,1.200195033928277923e-04,3.293254133003417582e-08,4.000000000000000000e+00,2.561365858453002386e-04,1.609757905964462701e-05,1.251440062053672678e-03,1.361169908636726967e-04,2.247953394526866814e-06,1.131791906033005125e-05,2.268471951172681524e-05,5.428701556687647283e-05,1.047225627198310909e-04,1.804266939982770827e-04,2.886197041330415287e-04,3.689650851186677179e-04,5.763957732808389382e-04
-3.149999999999997158e+01,1.363002588140306787e-04,2.124899376816776206e-10,1.390094022062284647e-03,1.201993301130949734e-04,3.302563951240853302e-08,4.000000000000000000e+00,2.564995889271256386e-04,1.610092870093570523e-05,1.253793763248253887e-03,1.363000463240930053e-04,2.254560232407047329e-06,1.132281166586714119e-05,2.268809852547827306e-05,5.434148868891278914e-05,1.048452227101947176e-04,1.806674673228022513e-04,2.890220104745847398e-04,3.695867336200977030e-04,5.770858229472675908e-04
-2.899999999999997158e+01,1.365286415789597637e-04,4.005445099234203682e-10,1.392316094729053808e-03,1.203792454032439572e-04,3.313123269525050800e-08,4.000000000000000000e+00,2.569078869822037344e-04,1.614939617571580649e-05,1.255787453150094017e-03,1.365282410344498504e-04,2.233710291921405039e-06,1.133990315049645982e-05,2.272063276949235099e-05,5.445333913843181014e-05,1.049991847161956698e-04,1.809891566955265608e-04,2.894432669617756160e-04,3.701927037328263891e-04,5.778894439735932911e-04
-2.649999999999997158e+01,1.366944898253687722e-04,6.400939902702194327e-10,1.394622196435352885e-03,1.205427033837982537e-04,3.321592688769223008e-08,4.000000000000000000e+00,2.572371932091670394e-04,1.615178644157051855e-05,1.257927706609984113e-03,1.366938497313785093e-04,2.238671353988096126e-06,1.134280588935228495e-05,2.271980211939163616e-05,5.450359926494522620e-05,1.051033372582465847e-04,1.812247205060213938e-04,2.898361096938747192e-04,3.706758804531724979e-04,5.786161693703336262e-04
-2.399999999999997158e+01,1.369064347272912002e-04,1.973708445737686186e-10,1.396625027610819744e-03,1.207069963256416511e-04,3.331355083169652095e-08,4.000000000000000000e+00,2.576134310529328377e-04,1.619943840164954905e-05,1.259718592883528462e-03,1.369062373564466245e-04,2.247166655200138335e-06,1.135914575977092437e-05,2.275561467939594964e-05,5.461078215045167913e-05,1.052667733968292363e-04,1.815127268779319152e-04,2.902556974919395902e-04,3.710887517010687904e-04,5.792610832860909916e-04
-2.149999999999997158e+01,1.370565248137950529e-04,5.406402494152736593e-10,1.398722824190473928e-03,1.208555103009127668e-04,3.339054536412844754e-08,4.000000000000000000e+00,2.579120351147078062e-04,1.620101451288228614e-05,1.261666299376678875e-03,1.370559841735456328e-04,2.243615194906016357e-06,1.133250330332787390e-05,2.276250202741944564e-05,5.466990896019332863e-05,1.053815247636501087e-04,1.817312210836461535e-04,2.906531067763780873e-04,3.715617751831705993e-04,5.800065342692391906e-04
-1.899999999999997158e+01,1.372535485247472118e-04,5.883723419713820075e-11,1.400527716246461381e-03,1.210055124030978143e-04,3.348087061457139756e-08,4.000000000000000000e+00,2.582590609278450126e-04,1.624803612164939747e-05,1.263274167721714115e-03,1.372534896875130276e-04,2.258135746638578453e-06,1.137379405008589811e-05,2.279083124621608279e-05,5.473795485612582314e-05,1.055366210229339788e-04,1.820133567174624469e-04,2.910688806098082307e-04,3.719956619494502420e-04,5.806262442007702760e-04
-1.649999999999997158e+01,1.373892370141559639e-04,1.359759380862008841e-09,1.402437405514131040e-03,1.211404500706420462e-04,3.355081109064964115e-08,4.000000000000000000e+00,2.585296870847979831e-04,1.624878694351391769e-05,1.265048168499974994e-03,1.373878772547751067e-04,2.250312077707676071e-06,1.135608124113185468e-05,2.279778315456394369e-05,5.477769288145650903e-05,1.056224393557187032e-04,1.822226409730553717e-04,2.913628056608460679e-04,3.724184377440722840e-04,5.813297814294921895e-04
-1.399999999999997158e+01,1.375725545090336914e-04,3.054342559650346465e-09,1.404063513823723902e-03,1.212775511608375621e-04,3.363445216971060192e-08,4.000000000000000000e+00,2.588501056698712670e-04,1.629500334819612933e-05,1.266490959314690292e-03,1.375695001664740307e-04,2.256990633633625070e-06,1.136320451498092849e-05,2.281375293299303257e-05,5.486601340672827562e-05,1.057756104822864772e-04,1.824779105840272154e-04,2.916826176632181288e-04,3.728282524050088018e-04,5.820052245781252159e-04
-1.149999999999997158e+01,1.376950035358842476e-04,1.926612547982290555e-10,1.405803262791049946e-03,1.214002315032150861e-04,3.369793020778139653e-08,4.000000000000000000e+00,2.590952350390993337e-04,1.629477203266916155e-05,1.268108259255165725e-03,1.376948108746294593e-04,2.259451082612901110e-06,1.137581388723121085e-05,2.284162126009634620e-05,5.489971490703471872e-05,1.058433726223072192e-04,1.826513390918170271e-04,2.919789402220357823e-04,3.732797134313320386e-04,5.823686214788848393e-04
-8.999999999999971578e+00,1.378657449927904758e-04,3.048522773635485953e-10,1.407267816370543455e-03,1.215256619168076871e-04,3.377545014673536967e-08,4.000000000000000000e+00,2.593914069095981764e-04,1.634008307598278878e-05,1.269402071377752871e-03,1.378654401405131021e-04,2.261795918170346696e-06,1.138604728878357698e-05,2.285223732572387616e-05,5.497263335383406792e-05,1.059811004914886390e-04,1.828881580318982784e-04,2.923108835724483323e-04,3.735973936099200288e-04,5.828654296282019488e-04
-6.499999999999971578e+00,1.379761122562547153e-04,2.256710421630403247e-10,1.408853968400375573e-03,1.216371662463992706e-04,3.383300776580475891e-08,4.000000000000000000e+00,2.596132785026539994e-04,1.633894600985544472e-05,1.270877856144120776e-03,1.379758865852125592e-04,2.260025375390600985e-06,1.138034038836666922e-05,2.286986461175279952e-05,5.501139509410449258e-05,1.060568620261823308e-04,1.830435080160775039e-04,2.926085446784625174e-04,3.740205143044421604e-04,5.833085783339557505e-04
-3.999999999999971578e+00,1.381353871571484133e-04,1.279006559487424806e-09,1.410172476375216302e-03,1.217519491379089541e-04,3.390492230393524053e-08,4.000000000000000000e+00,2.598873362950573809e-04,1.638343801923945926e-05,1.272037089218067997e-03,1.381341081505889237e-04,2.273395918743774050e-06,1.139719455123326202e-05,2.288910654366362201e-05,5.508918663967363313e-05,1.061678163600509315e-04,1.832700892415435969e-04,2.929232409157770745e-04,3.743876600965242670e-04,5.838701449271394136e-04
-1.500000000000000000e+00,1.382347030562351014e-04,8.938853812155244332e-10,1.411619750286396621e-03,1.218532841422064139e-04,3.395705598528678847e-08,4.000000000000000000e+00,2.600879871984415289e-04,1.638141891402868750e-05,1.273385047230161547e-03,1.382338091708538866e-04,2.280488532292460495e-06,1.140567501029518050e-05,2.291423804050429447e-05,5.511504371567560733e-05,1.062345573101982341e-04,1.833765874656546684e-04,2.931532706816904850e-04,3.747173012111263508e-04,5.843654641588049174e-04
1.000000000000000000e+00,3.198100824050865900e-03,4.605183061596180316e-08,1.538263137712001134e-02,2.684179236945107277e-03,1.743266705684204637e-05,4.000000000000000000e+00,5.882280060995973177e-03,5.139215871057586232e-04,1.218453055306914501e-02,3.198054772220250072e-03,4.842311834745282331e-05,1.889571337982851550e-04,3.232124787803262252e-04,1.183810999883884657e-03,2.729917462361930967e-03,4.059438701243238239e-03,7.278878324964323590e-03,9.191016777327542381e-03,1.149792043491660622e-02
3.500000000000000000e+00,3.152374924576617846e-03,8.674283259684684126e-09,1.491077793695379759e-02,2.612746564516900665e-03,1.676391227549430839e-05,4.000000000000000000e+00,5.765121489093518944e-03,5.396283600597171805e-04,1.175840301237717975e-02,3.152366250293358284e-03,4.771854069401113615e-05,1.882379808315757966e-04,3.191598141098382028e-04,1.178223453115906719e-03,2.724787865623673651e-03,4.007281258107227122e-03,7.110950088974314458e-03,8.966941120174817120e-03,1.119319963020075359e-02
6.000000000000000000e+00,3.103117793406272827e-03,8.414910906487104528e-10,1.446695745060399586e-02,2.544235810968009052e-03,1.610247590156666179e-05,4.000000000000000000e+00,5.647353604374282313e-03,5.588819824382637753e-04,1.136383965719772390e-02,3.103116951915182043e-03,4.684805233546995168e-05,1.853107304585642403e-04,3.147114779210456910e-04,1.170025518341654856e-03,2.711767001098416840e-03,3.948839095268036510e-03,6.944105026323454596e-03,8.750189540308110983e-03,1.089838878197040006e-02
8.500000000000000000e+00,3.051505240119236056e-03,2.368452030347557895e-08,1.404892963482062135e-02,2.478495540745090028e-03,1.545462437596845705e-05,4.000000000000000000e+00,5.530000780864326518e-03,5.730096993741460275e-04,1.099742439470138486e-02,3.051481555598932732e-03,4.745950748992473187e-05,1.835526434809036463e-04,3.106820587863830469e-04,1.158426511318328984e-03,2.690390543187101170e-03,3.884322108547263140e-03,6.778895908415369896e-03,8.537251028703623720e-03,1.061836521604802783e-02
1.100000000000000000e+01,2.997868873861120938e-03,3.373290304959362328e-09,1.365390079866226659e-02,2.415290279116641750e-03,1.482084491726068861e-05,4.000000000000000000e+00,5.413159152977763122e-03,5.825785947444791883e-04,1.065603192480114522e-02,2.997865500570815866e-03,4.735108263213151224e-05,1.806770349253603383e-04,3.061897840606350534e-04,1.146231986418148278e-03,2.662916222345576393e-03,3.816538416939299454e-03,6.616966487877760927e-03,8.332102546313707031e-03,1.034498880654875601e-02
1.350000000000000000e+01,2.943128433020027537e-03,2.482783303044962883e-08,1.327998272866588204e-02,2.354448436372159632e-03,1.420543241278623189e-05,4.000000000000000000e+00,5.297576869392186735e-03,5.886799966478679057e-04,1.033685429564585451e-02,2.943103605186997169e-03,4.895467030656500693e-05,1.789295171472832019e-04,3.030382196094117591e-04,1.132187878390672692e-03,2.631362809893199317e-03,3.746811712598344547e-03,6.462331337068571817e-03,8.133812219774801469e-03,1.008788852640951639e-02
1.600000000000000000e+01,2.887398236105430133e-03,5.286794679684540470e-09,1.292500343604375754e-02,2.295827257816753474e-03,1.360789137159914189e-05,4.000000000000000000e+00,5.183225493922184041e-03,5.915709782886766598e-04,1.003760519993832784e-02,2.887392949310750578e-03,4.976580188140819364e-05,1.771607601857244185e-04,2.996541324129598839e-04,1.115875145662698813e-03,2.595239971573785887e-03,3.674862311310457541e-03,6.311523083512026594e-03,7.941318128186217878e-03,9.845124958500522244e-03
1.850000000000000000e+01,2.831434524561743295e-03,1.429349129905560172e-08,1.258759827086927338e-02,2.239300256820099099e-03,1.303148710707474601e-05,4.000000000000000000e+00,5.070734781381842395e-03,5.921342677416441963e-04,9.756163746307529652e-03,2.831420231070444320e-03,5.007324377638597919e-05,1.763541611180968229e-04,2.969803703727469228e-04,1.099155924109027896e-03,2.556453222506475248e-03,3.601843774898081871e-03,6.162252978956861763e-03,7.756221570658875832e-03,9.610585959889480015e-03
2.100000000000000000e+01,2.775207079736763220e-03,2.863687267594853360e-09,1.226602509323921480e-02,2.184758638725498459e-03,1.247494464490674574e-05,4.000000000000000000e+00,4.959965718462262113e-03,5.904484410112647609e-04,9.490818013502450717e-03,2.775204216049495434e-03,5.062363800225831679e-05,1.754094188880165185e-04,2.941258336949677233e-04,1.081261789703531762e-03,2.515535973690814341e-03,3.528750086359861739e-03,6.017934686093513556e-03,7.575543635609315735e-03,9.382372103395094504e-03
2.350000000000000000e+01,2.719336966287970361e-03,9.077428792402258581e-09,1.195928928478919365e-02,2.132118448757932844e-03,1.194072261575419672e-05,4.000000000000000000e+00,4.851455415045903205e-03,5.872185175300375162e-04,9.239952318501222853e-03,2.719327888859177783e-03,5.116302719224138994e-05,1.749859394445947949e-04,2.916622313172218743e-04,1.063058171334828675e-03,2.472593702162358131e-03,3.454875681406837686e-03,5.878893019302270338e-03,7.403509178425956259e-03,9.165772429224118903e-03
2.600000000000000000e+01,2.663693613037761143e-03,5.535320494796332522e-09,1.166595630877316145e-02,2.081282344010676987e-03,1.142699985962873693e-05,4.000000000000000000e+00,4.744975957048438130e-03,5.824112690270841566e-04,9.002262695735400305e-03,2.663688077717266210e-03,5.110420874485433921e-05,1.743220879174187359e-04,2.884519377091088817e-04,1.045184517771242765e-03,2.428191021771539549e-03,3.381445832312805332e-03,5.741309945702424353e-03,7.233276029722046294e-03,8.957141793213017900e-03
2.850000000000000000e+01,2.608814545804187535e-03,1.905422210506984233e-08,1.138530153058369548e-02,2.032174813648238067e-03,1.093564780762576534e-05,4.000000000000000000e+00,4.640989359452426036e-03,5.766397321559494672e-04,8.776486984779507949e-03,2.608795491582082456e-03,5.186287848654476537e-05,1.736052419053105774e-04,2.857020928017873422e-04,1.028172992092733426e-03,2.382615506026384243e-03,3.308232671239257246e-03,5.608660483829980108e-03,7.070675879584618038e-03,8.754548961989291195e-03
3.100000000000000000e+01,2.554485257627729482e-03,1.856826610499001505e-08,1.111611695024721999e-02,1.984718493559254129e-03,1.046450243011351688e-05,4.000000000000000000e+00,4.539203751186983611e-03,5.697667640684753523e-04,8.561631692619489642e-03,2.554466689361624670e-03,5.164565198541921676e-05,1.732523014388358750e-04,2.829650418700440924e-04,1.010295956926519608e-03,2.336023684286498564e-03,3.235775417006342414e-03,5.479722648521545732e-03,6.912252665950867174e-03,8.563488648010821394e-03
3.350000000000000000e+01,2.501178063201600372e-03,4.186395265448199790e-09,1.085788006390694602e-02,1.938849490327481610e-03,1.001502904998404525e-05,4.000000000000000000e+00,4.440027553529081981e-03,5.623285728741187622e-04,8.356702000705346078e-03,2.501173876806334767e-03,5.198870071877409942e-05,1.727628751367674934e-04,2.799410775060729253e-04,9.935037239705995799e-04,2.289745465455408305e-03,3.165477691242161475e-03,5.353282672690229914e-03,6.759962124029579578e-03,8.378190620809317785e-03
3.600000000000000000e+01,2.448628075963209250e-03,3.222295645600018314e-08,1.060955357721759737e-02,1.894491613633591523e-03,9.584877928523299388e-06,4.000000000000000000e+00,4.343119689596800989e-03,5.541364623296177270e-04,8.160925501254388120e-03,2.448595853006753365e-03,5.135169364194022869e-05,1.725120796852353162e-04,2.773436843712880919e-04,9.763881251437299229e-04,2.243304646444820201e-03,3.095637516066334239e-03,5.229609292578948562e-03,6.612667281066930171e-03,8.198471653876347742e-03
3.850000000000000000e+01,2.397265960103269443e-03,2.488307279156714371e-08,1.037076940835758056e-02,1.851583365451858624e-03,9.175245042687880077e-06,4.000000000000000000e+00,4.248849325555127850e-03,5.456825946514108194e-04,7.973503448254311982e-03,2.397241077030477958e-03,5.086467253773730579e-05,1.718345421682233160e-04,2.749804360267564486e-04,9.594542932989230102e-04,2.197092561827354053e-03,3.027478827192927983e-03,5.112125547568740699e-03,6.469050540142941286e-03,8.026676423012147829e-03
4.100000000000000000e+01,2.346785523805658673e-03,1.055708607454250003e-08,1.014062122609611649e-02,1.810056804603856406e-03,8.783707930636524969e-06,4.000000000000000000e+00,4.156842328409514863e-03,5.367287192018022676e-04,7.793835702290457385e-03,2.346774966719583980e-03,5.062246966969972907e-05,1.708465797220984209e-04,2.724512471532498491e-04,9.432391859365476389e-04,2.150871037272331868e-03,2.960511896081628909e-03,4.996374136668531134e-03,6.330508628137724442e-03,7.857738094411582247e-03
4.350000000000000000e+01,2.297584336552695519e-03,3.850308317173582655e-09,9.918860789642916856e-03,1.769857939150632593e-03,8.411290908346817527e-06,4.000000000000000000e+00,4.067442275703328329e-03,5.277263974020629262e-04,7.621276453090221337e-03,2.297580486244378550e-03,5.023666791686374209e-05,1.698659430997321803e-04,2.699226290234615954e-04,9.271768303580684789e-04,2.105424193651612378e-03,2.895341051483908343e-03,4.885049209371027275e-03,6.196545586802294607e-03,7.694515733929718944e-03
4.600000000000000000e+01,2.249325288608476896e-03,1.742388318154214891e-09,9.708812133784100809e-03,1.730927895984865671e-03,8.055575635072203023e-06,4.000000000000000000e+00,3.980253184593342784e-03,5.183973926236112254e-04,7.459486845175623479e-03,2.249323546220158634e-03,4.968026700188363432e-05,1.685451543475090100e-04,2.673602835313458777e-04,9.116168267577587922e-04,2.060564971862353587e-03,2.831776897591691770e-03,4.777202560763784724e-03,6.065941990560140031e-03,7.537117294467299798e-03
4.850000000000000000e+01,2.202381427330310677e-03,1.109417996350482058e-08,9.518642623775530262e-03,1.693221112001922889e-03,7.717481685578524947e-06,4.000000000000000000e+00,3.895602539332233567e-03,5.091603153283877879e-04,7.316261196445219585e-03,2.202370333150347088e-03,4.925389471208608036e-05,1.674457326632311440e-04,2.648368695997804323e-04,8.961269387828182118e-04,2.017089662351739983e-03,2.769140102320180336e-03,4.671436417537094474e-03,5.940612219197302299e-03,7.384888221356663077e-03
5.100000000000000000e+01,2.156397769403633688e-03,1.097596092444336669e-08,9.334144405805691949e-03,1.656681337062783409e-03,7.394644392461097198e-06,4.000000000000000000e+00,3.813079106466416880e-03,4.997164323408502789e-04,7.177746636402058261e-03,2.156386793442709258e-03,4.929226301096018735e-05,1.663260924943163032e-04,2.624930362384162753e-04,8.812077201926150254e-04,1.973976880524403073e-03,2.707813841076722912e-03,4.569586312738453671e-03,5.818726185506643660e-03,7.237017066689302620e-03
5.350000000000000000e+01,2.111731728604495251e-03,7.068015775506168834e-09,9.155323556620137068e-03,1.621268601167027545e-03,7.087922770725020127e-06,4.000000000000000000e+00,3.733000329771522796e-03,4.904631274374677066e-04,7.043591828015642251e-03,2.111724660588719729e-03,4.898473156310033768e-05,1.652025856144345847e-04,2.603948058447468896e-04,8.670046588349929586e-04,1.931680543824603694e-03,2.648129535883276490e-03,4.470135275787818878e-03,5.700201994055862156e-03,7.093635687129088915e-03
5.600000000000000000e+01,2.068013167346096238e-03,7.204528533359671404e-09,8.981589172159619786e-03,1.586933307908425976e-03,6.795035784066011346e-06,4.000000000000000000e+00,3.654946475254522431e-03,4.810798594376702614e-04,6.913576004813523981e-03,2.068005962817563020e-03,4.857469105108367920e-05,1.640005470008933672e-04,2.581760205489890946e-04,8.534714999856192735e-04,1.890185147075008378e-03,2.589937304493561930e-03,4.373830195891103244e-03,5.585181917814588913e-03,6.954066738093229831e-03
5.850000000000000000e+01,2.025588280043069071e-03,2.532275051939004931e-08,8.812993103393734415e-03,1.553641551081375981e-03,6.516809949494382215e-06,4.000000000000000000e+00,3.579229831124445052e-03,4.719467289616930891e-04,6.787404823350665778e-03,2.025562957292549766e-03,4.861254342466952278e-05,1.630537036941803720e-04,2.558021457430139723e-04,8.402119113338314205e-04,1.850075334300745142e-03,2.533327962921771981e-03,4.280373327213819919e-03,5.473941867000040734e-03,6.820245618483879516e-03
6.100000000000000000e+01,1.984077611880226931e-03,5.707504184088439436e-09,8.648982907788382163e-03,1.521348183898432564e-03,6.251064266615403247e-06,4.000000000000000000e+00,3.505425795778659495e-03,4.627294279817943667e-04,6.664905295908155232e-03,1.984071904376042816e-03,4.860994136296490958e-05,1.619811868657409322e-04,2.535348043162486157e-04,8.266268563402852593e-04,1.810143226317303174e-03,2.477746362524571415e-03,4.189048664545048234e-03,5.366782672205621524e-03,6.687676832389855865e-03
6.350000000000000000e+01,1.943820942747784318e-03,1.056003207675471521e-10,8.489647397838214968e-03,1.490023451220424348e-03,5.998609742651706748e-06,4.000000000000000000e+00,3.433844393968208883e-03,4.537974915273599707e-04,6.545826455090430866e-03,1.943820837147463513e-03,4.846640271938645715e-05,1.610935649055271794e-04,2.513231911574113713e-04,8.137379835776644430e-04,1.771397507429179046e-03,2.423993660581777801e-03,4.100680462523626814e-03,5.259923812045578032e-03,6.562621890232257088e-03
6.600000000000000000e+01,1.904434589042259835e-03,3.234205566318903891e-08,8.334465183423830914e-03,1.459623800033466945e-03,5.757372741564701871e-06,4.000000000000000000e+00,3.364058389075726997e-03,4.448107890087928899e-04,6.430030594381571513e-03,1.904402246986596674e-03,4.804997254875126300e-05,1.598879842731076482e-04,2.491112034384425182e-04,8.008517335355503286e-04,1.733530326599143183e-03,2.371679257640809963e-03,4.014641706974748925e-03,5.157980185130028004e-03,6.439402188982800215e-03
6.850000000000000000e+01,1.866255374119875528e-03,5.894226510754158543e-09,8.183555105512487979e-03,1.430122101396257310e-03,5.528158346333365229e-06,4.000000000000000000e+00,3.296377475516133054e-03,4.361332727236182181e-04,6.317299731392612451e-03,1.866249479893364793e-03,4.794718997739284643e-05,1.589448010459020293e-04,2.471560982016728710e-04,7.887876418169223035e-04,1.696787359800367616e-03,2.321155833989780107e-03,3.931584530267394351e-03,5.057168221138590852e-03,6.319323729736639993e-03
7.100000000000000000e+01,1.828895007455403135e-03,1.945524826743859692e-09,8.036421030455438708e-03,1.401479498180812104e-03,5.309001732116439339e-06,4.000000000000000000e+00,3.230374505636215456e-03,4.274155092745910312e-04,6.207526023000035573e-03,1.828893061930576391e-03,4.764756105861306818e-05,1.577188539155316514e-04,2.449798875152071464e-04,7.767086555077378027e-04,1.660957899708221351e-03,2.271457794346194020e-03,3.850918942160868903e-03,4.959364107476778305e-03,6.202866725046069646e-03
7.350000000000000000e+01,1.792689052086850112e-03,7.752389139127018232e-09,7.893206347493308267e-03,1.373671281451750064e-03,5.100706826957343020e-06,4.000000000000000000e+00,3.166360333538600393e-03,4.190177706351000484e-04,6.100517295406457721e-03,1.792681299697711055e-03,4.761321128192405773e-05,1.568225791757326933e-04,2.430915880639957676e-04,7.652490836322304452e-04,1.625914035204665360e-03,2.223186586868336739e-03,3.772356914326679619e-03,4.865835927058125357e-03,6.091311616676516570e-03
7.600000000000000000e+01,1.757247928921584594e-03,3.810172023483904196e-09,7.753435630802987463e-03,1.346660728350094604e-03,4.901415400979603081e-06,4.000000000000000000e+00,3.103908657271679198e-03,4.105872005714899901e-04,5.996187701881402869e-03,1.757244118749561003e-03,4.750066120946148062e-05,1.555207910323001027e-04,2.409635043671791692e-04,7.536331825466614613e-04,1.592004753320059706e-03,2.175714367459031118e-03,3.696369868815121106e-03,4.773944818743238588e-03,5.980244674286571901e-03
7.850000000000000000e+01,1.722905015544715741e-03,8.601047500767500171e-09,7.617272468708226330e-03,1.320428061997302701e-03,4.711931959499088899e-06,4.000000000000000000e+00,3.043333077542018442e-03,4.024769535474130404e-04,5.894367453163510372e-03,1.722896414497214999e-03,4.699949068640049650e-05,1.547106247835697572e-04,2.391545955320874240e-04,7.425164984060831459e-04,1.559217428484395863e-03,2.130132100422031226e-03,3.621389941123953106e-03,4.684593072046419962e-03,5.872748521950511141e-03
8.100000000000000000e+01,1.689270499375350411e-03,3.050064409502598628e-09,7.484258564417533253e-03,1.294938482890842365e-03,4.530500494531481373e-06,4.000000000000000000e+00,2.984208982266192776e-03,3.943320164845080453e-04,5.794988065042182626e-03,1.689267449310940822e-03,4.699977556902284445e-05,1.536659592160730939e-04,2.371002054516032026e-04,7.314596761997587890e-04,1.526963179545827963e-03,2.085970953978907947e-03,3.550455218136158112e-03,4.596403616597892310e-03,5.768056526593400533e-03
8.350000000000000000e+01,1.656678807394252771e-03,1.516412388808314321e-07,7.354574240991312850e-03,1.270173732925913845e-03,4.357925982684194083e-06,4.000000000000000000e+00,2.926852540320166833e-03,3.865050744683389255e-04,5.697895433597059862e-03,1.656527166155371883e-03,4.657338829774041323e-05,1.528025757017430642e-04,2.353269045313327590e-04,7.204470183489150885e-04,1.495261517450022400e-03,2.043032977676508509e-03,3.479645709694674949e-03,4.511352447495231566e-03,5.666806403701900828e-03
8.600000000000000000e+01,1.624739412106104928e-03,5.335964890871092483e-08,7.227775508874125648e-03,1.246102304014301597e-03,4.192549109320641187e-06,4.000000000000000000e+00,2.870841716120406742e-03,3.786371080918033306e-04,5.603036096768021154e-03,1.624686052457196325e-03,4.642594864642616697e-05,1.518580702401088904e-04,2.332760984380813970e-04,7.099882065284739488e-04,1.464120382638818161e-03,2.000916029572709018e-03,3.410930784156246832e-03,4.429351587594741735e-03,5.569130922458091076e-03
8.850000000000000000e+01,1.593787773531032785e-03,3.073283746335877824e-08,7.104056656524694938e-03,1.222707938892262508e-03,4.035174170887169637e-06,4.000000000000000000e+00,2.816495712423295293e-03,3.710798346387702770e-04,5.510268882993662153e-03,1.593757040693569507e-03,4.629899946710599085e-05,1.508290666820114772e-04,2.312415737099655520e-04,6.994788948976589198e-04,1.434113047607684386e-03,1.959736832178178914e-03,3.344702975965799675e-03,4.348781719223589019e-03,5.474698913785115348e-03
9.100000000000000000e+01,1.563435000672470498e-03,1.022846869179712401e-08,6.982985772249677113e-03,1.199959795821027358e-03,3.884232512914568791e-06,4.000000000000000000e+00,2.763394796493497639e-03,3.634752048514431396e-04,5.419550771577207049e-03,1.563424772203778675e-03,4.606014810885166973e-05,1.497173787285979111e-04,2.292247875116111111e-04,6.894468870340759916e-04,1.404536747900528900e-03,1.919963897424009028e-03,3.280588339558856373e-03,4.271103471902841509e-03,5.382121744197161488e-03
9.350000000000000000e+01,1.534017478149552437e-03,2.287207906275762063e-08,6.864768888012314114e-03,1.177843981466154691e-03,3.740526067944355575e-06,4.000000000000000000e+00,2.711861459615706911e-03,3.561734966833977455e-04,5.330751409862761678e-03,1.533994606070489698e-03,4.628384864277904651e-05,1.488232176964460424e-04,2.274856616038443903e-04,6.798829981377375355e-04,1.375982630352025771e-03,1.881272241514333511e-03,3.217620732959690800e-03,4.195333965861335231e-03,5.293498447459619484e-03
9.600000000000000000e+01,1.505146737990147466e-03,2.446036211555496634e-10,6.748984405111938326e-03,1.156332137734308917e-03,3.602570715639581659e-06,4.000000000000000000e+00,2.661478875724456600e-03,3.488146002558385490e-04,5.243837667121791293e-03,1.505146493386526254e-03,4.598482823434480116e-05,1.478151137812062249e-04,2.256132078200879577e-04,6.698982648276651571e-04,1.347692488649590136e-03,1.842971463345441548e-03,3.156036403559889583e-03,4.122184598863873513e-03,5.204115303973175233e-03
9.850000000000000000e+01,1.477160701153009932e-03,6.445351916336727581e-08,6.635848309446198447e-03,1.135411993770028089e-03,3.471164132627681294e-06,4.000000000000000000e+00,2.612572694923038022e-03,3.417487073829818429e-04,5.158687608293188731e-03,1.477096247633846596e-03,4.585569556148445444e-05,1.469574516662953707e-04,2.237883725228770131e-04,6.609074887612547420e-04,1.320519541380687709e-03,1.806295676378928856e-03,3.096997423020888054e-03,4.050273750589024162e-03,5.117830701182457878e-03
1.010000000000000000e+02,1.449673063246620895e-03,8.320102772210633132e-09,6.524947915307513502e-03,1.115055502807793444e-03,3.344900764644781557e-06,4.000000000000000000e+00,2.564728566054414339e-03,3.346175604388274515e-04,5.075274852060892607e-03,1.449664743143848789e-03,4.536498473854990023e-05,1.460345318339703819e-04,2.220450159513945624e-04,6.513504577976627101e-04,1.293811115510135491e-03,1.770484009361767558e-03,3.038225301561307910e-03,3.980366032756692263e-03,5.033031617739915954e-03
1.035000000000000000e+02,1.423023030759510863e-03,1.900283708500656807e-08,6.416507714980571389e-03,1.095252292355134360e-03,3.224572129981161483e-06,4.000000000000000000e+00,2.518275323114645223e-03,3.277707384043765035e-04,4.993484684221060309e-03,1.423004027922425939e-03,4.511765102401043230e-05,1.452462172961857631e-04,2.204271589949797073e-04,6.420649696328996044e-04,1.267822015933032934e-03,1.735314897169556916e-03,2.982845774336115655e-03,3.911132271142440421e-03,4.952559382391930227e-03
1.060000000000000000e+02,1.396825546142067094e-03,7.405701791426148390e-08,6.314167600873487989e-03,1.075975821410838501e-03,3.108845574615812997e-06,4.000000000000000000e+00,2.472801367552905812e-03,3.208497247312285926e-04,4.917342054731420678e-03,1.396751489124152751e-03,4.473598883988016105e-05,1.443222756363769820e-04,2.186084229422779795e-04,6.332552658875709607e-04,1.242188023005683485e-03,1.701454411873891143e-03,2.927578205316803614e-03,3.844945589654570617e-03,4.874332723824330652e-03
1.085000000000000000e+02,1.371421399121719020e-03,1.064468911230681187e-08,6.214348662420030034e-03,1.057217104700925066e-03,2.998504660441179790e-06,4.000000000000000000e+00,2.428638503822644085e-03,3.142042944207939538e-04,4.842927263298310581e-03,1.371410754432606655e-03,4.459821070593893893e-05,1.435881103047800345e-04,2.170498144857938342e-04,6.242233310007564567e-04,1.217351003725771841e-03,1.668087114811208239e-03,2.874442014634462968e-03,3.780285952246232803e-03,4.797358885486938812e-03
1.110000000000000000e+02,1.346426143751934144e-03,2.423809632471253131e-08,6.116287382841914186e-03,1.038951868124873834e-03,2.892284344858868741e-06,4.000000000000000000e+00,2.385378011876808195e-03,3.074742756270603099e-04,4.769861239089979825e-03,1.346401905655609426e-03,4.443335125757773849e-05,1.426621825650016605e-04,2.154461162069502009e-04,6.153886644984078204e-04,1.192841052762927748e-03,1.635532288218262496e-03,2.822710688894066768e-03,3.717215534923912733e-03,4.722203600103833283e-03
1.135000000000000000e+02,1.322182089002836873e-03,3.907888848106214450e-08,6.020228339617692340e-03,1.021172426328638720e-03,2.790958600773824527e-06,4.000000000000000000e+00,2.343354515331475593e-03,3.010096626741981529e-04,4.698046250614855250e-03,1.322143010114355767e-03,4.428326097409089184e-05,1.419132354780778681e-04,2.139406223718875620e-04,6.068609573981906475e-04,1.168992204054490093e-03,1.603767201974392806e-03,2.772386542270199178e-03,3.656624874267147638e-03,4.649973895809078779e-03
1.160000000000000000e+02,1.298307018077802773e-03,3.561920403252442905e-09,5.925782772205125462e-03,1.003854572285728126e-03,2.693325115489038130e-06,4.000000000000000000e+00,2.302161590363531116e-03,2.944524457920746473e-04,4.627475754127322906e-03,1.298303456157399614e-03,4.417783050681567012e-05,1.410752925166287039e-04,2.122672669245551102e-04,5.985741941527096890e-04,1.145446836559086377e-03,1.572496317699918289e-03,2.723058622070034795e-03,3.596811974012112823e-03,4.578655898576507524e-03
1.185000000000000000e+02,1.275144908842300003e-03,5.920047807482235518e-09,5.833200404738662914e-03,9.869915370876380326e-04,2.600146832829056733e-06,4.000000000000000000e+00,2.262136445929938035e-03,2.881533717546619702e-04,4.558055495896363128e-03,1.275138988794492561e-03,4.383396062342746866e-05,1.402886826929576624e-04,2.107639926596242461e-04,5.904310744489678093e-04,1.122475756419668387e-03,1.542278917607421045e-03,2.675173683018791139e-03,3.538365725545725843e-03,4.509659733701510201e-03
1.210000000000000000e+02,1.252314687927557181e-03,3.575296715753563396e-09,5.742097729628819862e-03,9.705604674093473152e-04,2.510279698496944244e-06,4.000000000000000000e+00,2.222875155336904388e-03,2.817542205182098662e-04,4.489783041701262897e-03,1.252311112630841378e-03,4.344619362162814065e-05,1.393883517783419985e-04,2.091970385220466057e-04,5.824150316143400247e-04,1.099774590160206055e-03,1.512469630270521980e-03,2.628358627739300121e-03,3.480492285169556332e-03,4.441707370616781655e-03
1.235000000000000000e+02,1.230161297549529952e-03,5.119208988376084806e-09,5.652729003099057035e-03,9.545562150383727013e-04,2.424474385657125595e-06,4.000000000000000000e+00,2.184717512587902762e-03,2.756050825111572506e-04,4.422567705549527300e-03,1.230156178340541598e-03,4.308565237776543422e-05,1.388041975046678069e-04,2.077567005924989664e-04,5.743669993333636557e-04,1.077679792458901241e-03,1.483439058375396772e-03,2.582747690196848279e-03,3.425000147266871100e-03,4.377027388767630416e-03
1.260000000000000000e+02,1.208305396220645282e-03,1.270970120799790515e-08,5.564715544053341033e-03,9.389563847769525013e-04,2.341641023049335012e-06,4.000000000000000000e+00,2.147261780997597892e-03,2.693490114436927806e-04,4.356410147832695534e-03,1.208292686519437352e-03,4.271150290669372448e-05,1.380025274765841374e-04,2.061931251063984084e-04,5.664424946754722514e-04,1.055532717981436976e-03,1.454905587128145841e-03,2.538472799948940806e-03,3.370395899648329779e-03,4.313252114154196570e-03
1.285000000000000000e+02,1.187093551799702894e-03,7.332970431617706426e-08,5.478315630233343905e-03,9.237563872914300155e-04,2.262516963786147538e-06,4.000000000000000000e+00,2.110849939091132693e-03,2.633371645082728790e-04,4.291222078433640577e-03,1.187020222095386789e-03,4.247181032342777022e-05,1.372581547936714444e-04,2.048556325320756162e-04,5.583961835341007436e-04,1.034111995590973696e-03,1.426997690980764955e-03,2.494702793962002164e-03,3.317496625070394389e-03,4.249817082049302600e-03
1.310000000000000000e+02,1.166147048826447416e-03,1.262327877223281852e-08,5.393155062461396469e-03,9.089355740775457385e-04,2.186062817310310338e-06,4.000000000000000000e+00,2.075082622903992938e-03,2.572114747489016775e-04,4.227008013634949053e-03,1.166134425547675100e-03,4.195838150758535016e-05,1.363750216331142398e-04,2.033826215589329834e-04,5.509460104242694866e-04,1.012992831110791619e-03,1.399843498688617969e-03,2.451780588721491020e-03,3.264262327203429695e-03,4.186287148709454814e-03
1.335000000000000000e+02,1.145814040873368266e-03,4.146913617676488640e-08,5.309495711367223821e-03,8.944897595371963149e-04,2.113001746179468615e-06,4.000000000000000000e+00,2.040303800410564472e-03,2.513242813361719506e-04,4.163681670493855555e-03,1.145772571737191424e-03,4.205639214247486264e-05,1.357672877689835992e-04,2.020642654707813799e-04,5.432759640477779865e-04,9.921788478378995232e-04,1.373255182544444713e-03,2.410068579612912806e-03,3.214756277545482294e-03,4.127226839351171364e-03
1.360000000000000000e+02,1.125716075546140220e-03,8.827069150214545772e-09,5.226967578258823535e-03,8.804003639441916650e-04,2.042341483576068526e-06,4.000000000000000000e+00,2.006116439490331776e-03,2.453157116019485549e-04,4.101251502712683315e-03,1.125707248476989948e-03,4.192488646855382944e-05,1.349314027878859435e-04,2.006299889787852789e-04,5.354547030601416666e-04,9.717458379703116170e-04,1.346996437226645775e-03,2.370274771225028623e-03,3.165134761410390903e-03,4.067061610484415911e-03
1.385000000000000000e+02,1.106202411197366878e-03,2.093789637701012160e-08,5.145835762396357496e-03,8.666640172464276561e-04,1.974790293328585647e-06,4.000000000000000000e+00,1.972866428443794534e-03,2.395383939509392220e-04,4.039633351198990835e-03,1.106181473300989898e-03,4.173995204061142040e-05,1.341399671531430244e-04,1.993880775553614614e-04,5.280883002797942104e-04,9.518306733815673840e-04,1.321634533244886965e-03,2.330832859018631530e-03,3.117839365819645263e-03,4.007351394858169741e-03
1.410000000000000000e+02,1.086896930556376486e-03,9.729867160265787803e-09,5.065734232438627929e-03,8.532614217117234995e-04,1.909399991434384282e-06,4.000000000000000000e+00,1.940158352268100093e-03,2.336355088446529860e-04,3.978837301882251661e-03,1.086887200689216253e-03,4.163954316329296075e-05,1.333474149366484316e-04,1.980122752074797037e-04,5.206898975891579087e-04,9.322891980902957851e-04,1.296306356006270361e-03,2.292392847381610060e-03,3.070920505896773678e-03,3.949815084862928066e-03
1.435000000000000000e+02,1.068149503868208016e-03,6.932090354405207576e-08,4.997763811852730560e-03,8.401904646079722027e-04,1.846863379432059102e-06,4.000000000000000000e+00,1.908339968476180110e-03,2.279590392602358134e-04,3.929614307984522978e-03,1.068080182964663933e-03,4.124754701054586813e-05,1.325966844737832781e-04,1.968017005850706440e-04,5.134749100001816374e-04,9.129565673826912095e-04,1.271824260463482337e-03,2.255168164070953107e-03,3.024755497855585382e-03,3.895330752139774307e-03
1.460000000000000000e+02,1.049585055888587392e-03,9.883551414665232616e-09,4.950884781986812991e-03,8.274326634882395171e-04,1.786273602151890911e-06,4.000000000000000000e+00,1.877017719376826909e-03,2.221523924003478753e-04,3.901299726098225382e-03,1.049575172337172818e-03,4.113545275652463230e-05,1.317918169908961583e-04,1.954380460831384256e-04,5.057186327601576915e-04,8.938701198817837045e-04,1.247571665589901607e-03,2.218471295162954479e-03,2.980180669116652518e-03,3.843521556448576369e-03
1.485000000000000000e+02,1.031554875986708366e-03,2.800049225526011580e-08,4.905036309001223685e-03,8.149859509278589752e-04,1.728307562381739690e-06,4.000000000000000000e+00,1.846540826914567449e-03,2.165689250588493904e-04,3.873481433014515536e-03,1.031526875494453033e-03,4.082193276967341171e-05,1.310325079839840348e-04,1.942861269768322906e-04,4.984306268162404154e-04,8.753850031027939635e-04,1.224098684697598385e-03,2.182382256987396279e-03,2.936130665616857108e-03,3.790733008740382673e-03
1.510000000000000000e+02,1.013683704365658496e-03,1.116866581329447820e-08,4.859852312477684795e-03,8.028340964279846205e-04,1.672097238883821901e-06,4.000000000000000000e+00,1.816517800793643117e-03,2.108496079376738757e-04,3.846168608112026516e-03,1.013672535699845128e-03,4.029905282991308712e-05,1.301527166692491972e-04,1.929869868302917975e-04,4.913179085319158363e-04,8.570331408829974257e-04,1.200731915343397019e-03,2.147099832993215607e-03,2.893843671384138064e-03,3.738117206206912225e-03
1.535000000000000000e+02,9.963250873432903144e-04,2.286582151567156412e-08,4.815648453528395025e-03,7.909738491787674962e-04,1.618303309754290534e-06,4.000000000000000000e+00,1.787298936522057919e-03,2.053512381645228183e-04,3.819323366185104710e-03,9.963022215217745732e-04,4.011826814801591507e-05,1.293733738577418661e-04,1.918160355714042828e-04,4.842720915202024419e-04,8.391334899328932364e-04,1.177888446983733862e-03,2.111838082535299338e-03,2.851959748657818729e-03,3.688251867965487273e-03
1.560000000000000000e+02,9.791053088145762039e-04,1.037784910040215559e-08,4.772059896807331891e-03,7.793889402115630098e-04,1.566094325872990466e-06,4.000000000000000000e+00,1.758494249026139322e-03,1.997163686030131941e-04,3.792954587992755471e-03,9.790949309654757311e-04,3.979111655540894590e-05,1.284036044874923665e-04,1.904510033106801092e-04,4.770464300109942732e-04,8.212973076452018692e-04,1.155495982175934423e-03,2.076926189870053913e-03,2.811124840647404900e-03,3.638553583631022950e-03
1.585000000000000000e+02,9.623763050109998855e-04,1.163420215204124607e-08,4.729403067508150191e-03,7.680796557490881301e-04,1.516114510022262663e-06,4.000000000000000000e+00,1.730455960760087907e-03,1.942966492619117554e-04,3.767026762497150197e-03,9.623646708088478717e-04,3.949972905836163049e-05,1.276571927296513717e-04,1.893016122970490639e-04,4.700788149242530458e-04,8.041582255492577859e-04,1.133596072346482707e-03,2.043546381160035209e-03,2.771286011117388669e-03,3.590823474916444644e-03
1.610000000000000000e+02,9.457662763170773031e-04,3.082850537068625646e-09,4.687314359330022918e-03,7.570291164419645693e-04,1.467566932559572457e-06,4.000000000000000000e+00,1.702795392759041872e-03,1.887371598751127338e-04,3.741548083012945398e-03,9.457631934665402780e-04,3.911310607981912627e-05,1.269065496921405276e-04,1.880938708391274427e-04,4.630925656696221093e-04,7.870710537689346985e-04,1.111701716992952952e-03,2.011928882215025492e-03,2.730779107247860785e-03,3.542237905572032455e-03
1.635000000000000000e+02,9.296288948596552861e-04,6.142592838898797010e-08,4.646110881992648357e-03,7.462367786599101525e-04,1.421079211982703816e-06,4.000000000000000000e+00,1.675865673519565547e-03,1.833921161997451336e-04,3.716481987132993180e-03,9.295674689312662803e-04,3.881558526852080856e-05,1.261448008117059462e-04,1.869372038107793455e-04,4.562077575430282302e-04,7.705431019294595001e-04,1.090578018011878047e-03,1.980917463957002165e-03,2.691191595634637862e-03,3.495341425976154857e-03
1.660000000000000000e+02,9.135910746269359801e-04,3.568132071323274079e-08,4.605430239095411639e-03,7.356890791859948750e-04,1.375887072871536486e-06,4.000000000000000000e+00,1.649280153812930855e-03,1.779019954409411051e-04,3.691839164468475876e-03,9.135553933062227992e-04,3.864582097659357196e-05,1.252866988883032746e-04,1.856080118787321583e-04,4.492722963736156625e-04,7.540471386729614457e-04,1.069731431953298631e-03,1.949339283539057053e-03,2.652650073190856474e-03,3.448601980359552576e-03
1.685000000000000000e+02,8.980079645999712243e-04,1.049968743823785417e-08,4.565590144639540375e-03,7.253848257192366169e-04,1.332601449868710450e-06,4.000000000000000000e+00,1.623392790319207841e-03,1.726231388807346074e-04,3.667582180039569151e-03,8.979974649125329385e-04,3.816218371303800551e-05,1.245217130015417284e-04,1.845243802036834616e-04,4.422985517539166841e-04,7.378382035781998628e-04,1.048849460549979582e-03,1.919416943982813102e-03,2.614149452248886851e-03,3.403851440007112615e-03
1.710000000000000000e+02,8.825083088390462977e-04,1.402173242004643146e-08,4.526229389118265924e-03,7.153097994792587469e-04,1.290489024401010560e-06,4.000000000000000000e+00,1.597818108318305045e-03,1.671985093597875508e-04,3.643721080279219843e-03,8.824942871066262856e-04,3.801658962004790521e-05,1.237238500161380779e-04,1.832451957330402475e-04,4.354064500744001106e-04,7.218367052724584954e-04,1.028513634632045263e-03,1.889699856449098816e-03,2.576389173535461284e-03,3.358291176537416857e-03
1.735000000000000000e+02,8.674466178090678090e-04,5.872398878543440492e-09,4.487666209375964013e-03,7.054646637259569470e-04,1.250144026514368740e-06,4.000000000000000000e+00,1.572911281535024648e-03,1.619819540831108620e-04,3.620219591566896204e-03,8.674407454101892238e-04,3.767279030588606279e-05,1.230433527913454611e-04,1.820517269919647246e-04,4.285189293813844252e-04,7.062625417026643145e-04,1.008612561016378195e-03,1.861210902828219381e-03,2.541106700066810952e-03,3.314264195859478734e-03
1.760000000000000000e+02,8.524528263247581469e-04,4.006999103013442588e-10,4.449540555589782606e-03,6.958352722898165704e-04,1.210862547271712399e-06,4.000000000000000000e+00,1.548288098614574717e-03,1.566175540349415765e-04,3.597087729265024351e-03,8.524524256248478286e-04,3.731797427548663054e-05,1.221603459720954643e-04,1.807480761079028014e-04,4.211966893374527714e-04,6.906941804810707870e-04,9.889057037495382375e-04,1.833404362764539178e-03,2.506173643164312168e-03,3.271499480844686312e-03
1.785000000000000000e+02,8.378820964247477151e-04,3.197824680271471691e-08,4.412171104184712395e-03,6.864224161130721763e-04,1.173222140851637525e-06,4.000000000000000000e+00,1.524304512537819891e-03,1.514596803116755389e-04,3.574289007759964571e-03,8.378501181779449787e-04,3.703891539790524299e-05,1.214216587942641381e-04,1.795838458351426542e-04,4.143467882629501458e-04,6.756029996547321210e-04,9.698053126736088086e-04,1.806056432433782687e-03,2.471119637788241410e-03,3.229000545102695286e-03
1.810000000000000000e+02,8.233647490535172782e-04,2.048995538264612383e-08,4.394235193409212932e-03,6.772129541745788199e-04,1.136546895285821536e-06,4.000000000000000000e+00,1.500577703228096098e-03,1.461517948789384583e-04,3.570870444355695762e-03,8.233442590981345996e-04,3.692690076327824857e-05,1.204819527918107679e-04,1.782333536292767938e-04,4.074786222405627498e-04,6.607312291065769311e-04,9.506006065894548936e-04,1.778536107920022143e-03,2.436709271247183579e-03,3.187961286466897085e-03
1.835000000000000000e+02,8.092564765063045258e-04,2.583591911781509015e-09,4.379394061641610214e-03,6.682078376297748753e-04,1.101397759037259047e-06,4.000000000000000000e+00,1.477464314136079510e-03,1.410486388765296506e-04,3.570137585135305797e-03,8.092538929143927194e-04,3.650310025503955319e-05,1.198990952992761187e-04,1.770222694365414511e-04,4.006764311070734174e-04,6.461402223261307216e-04,9.319404931433322931e-04,1.751373012402755985e-03,2.402537927623300817e-03,3.147166526099140667e-03
1.860000000000000000e+02,7.951877948505186710e-04,1.313977779094704339e-08,4.364774540809014843e-03,6.593950984178012639e-04,1.067125524896652524e-06,4.000000000000000000e+00,1.454582893268319826e-03,1.357926964327174071e-04,3.569586745958495955e-03,7.951746550727276704e-04,3.630899474043034522e-05,1.189565737112289865e-04,1.756940157490299848e-04,3.938316503153907076e-04,6.316370977670067270e-04,9.134808491909279056e-04,1.724927326750735207e-03,2.369468677360609451e-03,3.106125490034478218e-03
1.885000000000000000e+02,7.815153271912123707e-04,9.465272996454492192e-09,4.350710652617406984e-03,6.507752559479831065e-04,1.034274640388950654e-06,4.000000000000000000e+00,1.432290583139195477e-03,1.307400712432292642e-04,3.569195325426194505e-03,7.815058619182158831e-04,3.581982819378504005e-05,1.180351875187621053e-04,1.744033711628277441e-04,3.870793315067943717e-04,6.176071169178180354e-04,8.954485788208716270e-04,1.700387381586186946e-03,2.338316793050886251e-03,3.066710724810583349e-03
1.910000000000000000e+02,7.678715541341768524e-04,9.574574647450077403e-09,4.336833843252569341e-03,6.423353448236177477e-04,1.002221418858112025e-06,4.000000000000000000e+00,1.410206898957794708e-03,1.255362093105591046e-04,3.568962289118392597e-03,7.678619795595294098e-04,3.529538525371564780e-05,1.170551930679166987e-04,1.730510944671398877e-04,3.800664917890229466e-04,6.034130962706690804e-04,8.774286550636480487e-04,1.675197144329918040e-03,2.306445944009228709e-03,3.027758846784643458e-03
1.935000000000000000e+02,7.546127581560223285e-04,1.026945832919949682e-08,4.323479974208042226e-03,6.340769082091269552e-04,9.714939402958850970e-07,4.000000000000000000e+00,1.388689666365149284e-03,1.205358499468953733e-04,3.568867216052019897e-03,7.546024886976931490e-04,3.498534306612617107e-05,1.162772041016125080e-04,1.718115442387141390e-04,3.732099208514267925e-04,5.897596935944308342e-04,8.600516730084369803e-04,1.650030100490949576e-03,2.274216857931510467e-03,2.990469871057442261e-03
1.960000000000000000e+02,7.413717829806259737e-04,8.789007236181009619e-10,4.310282339733703325e-03,6.259878838282070682e-04,9.414929512995894716e-07,4.000000000000000000e+00,1.367359666808833042e-03,1.153838991524189055e-04,3.568910556753077459e-03,7.413709040799023979e-04,3.467684440609770198e-05,1.152937971155718001e-04,1.703561965574264833e-04,3.664770068565756725e-04,5.760819771006996017e-04,8.427107703620503962e-04,1.626405944186195413e-03,2.243640510929635276e-03,2.951761597356417598e-03
1.985000000000000000e+02,7.285053114714195709e-04,2.188673044460294460e-08,4.297578412215291230e-03,6.180698444439126438e-04,9.127303214529926321e-07,4.000000000000000000e+00,1.346575155915332323e-03,1.104354670275069271e-04,3.569073100743871442e-03,7.284834247409749603e-04,3.430242656274600649e-05,1.144892227217994259e-04,1.689978634199037653e-04,3.599219287728564463e-04,5.628827507797333138e-04,8.256538360031987194e-04,1.601997743569647881e-03,2.211255611212150848e-03,2.913643063579650708e-03
2.010000000000000000e+02,7.156460470938507496e-04,4.923328895735558299e-09,4.285003131845498830e-03,6.103121870180683566e-04,8.846302303438314668e-07,4.000000000000000000e+00,1.325958234111918998e-03,1.053338600757823930e-04,3.569357084751647972e-03,7.156411237649550321e-04,3.394377826340933522e-05,1.133938313802970070e-04,1.674484138035322656e-04,3.529973115453920456e-04,5.498453317840075807e-04,8.085992473693339073e-04,1.578056522776053773e-03,2.180149902086791699e-03,2.876396330099479683e-03
2.035000000000000000e+02,7.031515920652738191e-04,7.513911549069543651e-09,4.272895382400665465e-03,6.027158139008206329e-04,8.576885137500578442e-07,4.000000000000000000e+00,1.305867405966094560e-03,1.004357781644531862e-04,3.569743790335391537e-03,7.031440781537247591e-04,3.377705153838792235e-05,1.125654558131037095e-04,1.661142752458531031e-04,3.461044641883999763e-04,5.372772314520739365e-04,7.920860298466839405e-04,1.554936512083352537e-03,2.150485152993792705e-03,2.840980293773331944e-03
2.060000000000000000e+02,6.906545359191212192e-04,4.078978330639568312e-09,4.260891573714580341e-03,5.952715130649153955e-04,8.313518622522506147e-07,4.000000000000000000e+00,1.285926048984036615e-03,9.538302285420582373e-05,3.570237037795459013e-03,6.906504569407905534e-04,3.318638943638388107e-05,1.114528586069231793e-04,1.645632750983909562e-04,3.389673313599735538e-04,5.246382699408335890e-04,7.756625415546797775e-04,1.531931278643237438e-03,2.119881975089616798e-03,2.806230989981315944e-03
2.085000000000000000e+02,6.785125359049411220e-04,2.254331684345620198e-08,4.249331826628342454e-03,5.879804495053597918e-04,8.061002703806786544e-07,4.000000000000000000e+00,1.266492985410300805e-03,9.053208639958133016e-05,3.570819290723401332e-03,6.784899925880976540e-04,3.266899360118208422e-05,1.105405564427431014e-04,1.631470165563556399e-04,3.321522430489775375e-04,5.122869582143483973e-04,7.597164894632845887e-04,1.509106549360554952e-03,2.090428160886115272e-03,2.772326814737449251e-03
2.110000000000000000e+02,6.663606028829491398e-04,7.185928795045111461e-09,4.237853867159505419e-03,5.808318475248215595e-04,7.814020881736251308e-07,4.000000000000000000e+00,1.247192450407770808e-03,8.552875535812758025e-05,3.571493264276556171e-03,6.663534169541541000e-04,3.208179202034642239e-05,1.093748007789136515e-04,1.615624578404998830e-04,3.252664548638924276e-04,5.002713026064076456e-04,7.437588150508081660e-04,1.486830070536611240e-03,2.060907638204251876e-03,2.737855454832202259e-03
2.135000000000000000e+02,6.545567786749024834e-04,3.634733170953690626e-09,4.226798900996918927e-03,5.738267142856564923e-04,7.577216745371378130e-07,4.000000000000000000e+00,1.228383492960559084e-03,8.073006438924599116e-05,3.572242122322016444e-03,6.545531439417315734e-04,3.153644963650672242e-05,1.083359797531332905e-04,1.598487046525482304e-04,3.184661281784577531e-04,4.886623808972477209e-04,7.284097750990745079e-04,1.465207456909970634e-03,2.031779240420807011e-03,2.705298813618773127e-03
2.160000000000000000e+02,6.427348039799281538e-04,2.273045201907572630e-09,4.215805836834205650e-03,5.669569848580772228e-04,7.345482509264785243e-07,4.000000000000000000e+00,1.209691788838005485e-03,7.577781912185093099e-05,3.573071032854277605e-03,6.427325309347262225e-04,3.099439481416948463e-05,1.070209255916655433e-04,1.581309989062878508e-04,3.113175037789925087e-04,4.769761712120921876e-04,7.128487701076249980e-04,1.442970276039029975e-03,2.003077247488735044e-03,2.673169384019151527e-03
2.185000000000000000e+02,6.312540680778304120e-04,2.330228266661107784e-08,4.205216832472863549e-03,5.602223294405389532e-04,7.123307568685938693e-07,4.000000000000000000e+00,1.191476397518369257e-03,7.103173863729145884e-05,3.573962764395033354e-03,6.312307657951638125e-04,3.053542029054329924e-05,1.059977918297498893e-04,1.565144846339483009e-04,3.042768905078481511e-04,4.657896809166506280e-04,6.979037919766890256e-04,1.422629938891838315e-03,1.974025342693717065e-03,2.642619567248595449e-03
2.210000000000000000e+02,6.197489487808809441e-04,1.523685713597957583e-08,4.194671862823924798e-03,5.536152047696320548e-04,6.905785544671286411e-07,4.000000000000000000e+00,1.173364153550513107e-03,6.613374401124888936e-05,3.574922914043043853e-03,6.197337119237449152e-04,2.995625360577761263e-05,1.047090122352638443e-04,1.546014181755347332e-04,2.972555159036356881e-04,4.545751999228835635e-04,6.828837089419730663e-04,1.401653006233407987e-03,1.945966177664612334e-03,2.609552660708734477e-03
2.235000000000000000e+02,6.085773477767570565e-04,1.912408621539338525e-08,4.184513921790199674e-03,5.471370948598426945e-04,6.697253887986605909e-07,4.000000000000000000e+00,1.155714442636599643e-03,6.144025291691436203e-05,3.575936574013442726e-03,6.085582236905417129e-04,2.953467033615571628e-05,1.035355994567557227e-04,1.528459635221907759e-04,2.905333324922434188e-04,4.437478290919620550e-04,6.684057227360705976e-04,1.382311418517870967e-03,1.917738450982277775e-03,2.580035817604678892e-03
2.260000000000000000e+02,5.973755016949071133e-04,7.136669536822116372e-09,4.174383949149702670e-03,5.407796164013233420e-04,6.493000835404046454e-07,4.000000000000000000e+00,1.138155118096230347e-03,5.659588529358377130e-05,3.577008447454795449e-03,5.973683650253703127e-04,2.917736026437649620e-05,1.019044791782000001e-04,1.508893621233734948e-04,2.833674542289677791e-04,4.330086659054149280e-04,6.538984653779242187e-04,1.361313190272353275e-03,1.890948874152823412e-03,2.551234075469973033e-03
2.285000000000000000e+02,5.865001200911371202e-04,6.626841015144109455e-10,4.164625673675251792e-03,5.345456299172320763e-04,6.297214213305287431e-07,4.000000000000000000e+00,1.121045750008369197e-03,5.195449017390504388e-05,3.578125553584114889e-03,5.864994574070356249e-04,2.873862242158256166e-05,1.006110397519270947e-04,1.490976387170173448e-04,2.767074807932391571e-04,4.225688647139863520e-04,6.398428777773001227e-04,1.341662235254275238e-03,1.863871155121881937e-03,2.521805485335135155e-03
2.310000000000000000e+02,5.755885445061996019e-04,3.572011890886908736e-09,4.154880911647477679e-03,5.284267995288592689e-04,6.105370550270787671e-07,4.000000000000000000e+00,1.104015344035058979e-03,4.716174497734033303e-05,3.579292367141277860e-03,5.755849724943086845e-04,2.774133328344510690e-05,9.911406562619297009e-05,1.469549026012650537e-04,2.696927346492831177e-04,4.121886962573897062e-04,6.259500535608917334e-04,1.321746336828926675e-03,1.835864572767538679e-03,2.498237754246015845e-03
2.335000000000000000e+02,5.649976219546669386e-04,1.724058693351743552e-08,4.145494038293760092e-03,5.224258127087461935e-04,5.921510425988225282e-07,4.000000000000000000e+00,1.087423434663413024e-03,4.257180924592074509e-05,3.580496416339093262e-03,5.649803813677333744e-04,2.704112527793349157e-05,9.754972863512853499e-05,1.448569023282532777e-04,2.629773850523225054e-04,4.021397076557909332e-04,6.122543131485847639e-04,1.302401395748381671e-03,1.807969927433623588e-03,2.471474479875716401e-03
2.360000000000000000e+02,5.543672590466810785e-04,7.027446780217356897e-10,4.136107669338204632e-03,5.165328816923876049e-04,5.741292757723721120e-07,4.000000000000000000e+00,1.070900140739068683e-03,3.783437735429347366e-05,3.581740410291523770e-03,5.543665563020030908e-04,2.653446552457031882e-05,9.603082031704913849e-05,1.425586221227025422e-04,2.564089701787712118e-04,3.921553958840394601e-04,5.988235750619309719e-04,1.283774698419879552e-03,1.780494306759596544e-03,2.448120881141849833e-03
2.385000000000000000e+02,5.440550947414285639e-04,7.197505333850255238e-09,4.127066749091418650e-03,5.107498255308248096e-04,5.568613303938729991e-07,4.000000000000000000e+00,1.054804920272253265e-03,3.330526921060375425e-05,3.583011654349990086e-03,5.440478972360947513e-04,2.562204859959143257e-05,9.437691203788564967e-05,1.405031669785748944e-04,2.498501862142472841e-04,3.825231394703104194e-04,5.856694361475673141e-04,1.264598118084099164e-03,1.753060560561526529e-03,2.424292693746892598e-03
2.410000000000000000e+02,5.336992788217089943e-04,5.246781747677719062e-09,4.118014625683770989e-03,5.050701579063507970e-04,5.399307846223581758e-07,4.000000000000000000e+00,1.038769436728059683e-03,2.862912091535819731e-05,3.584315346862061887e-03,5.336940320399613177e-04,2.535484545617971714e-05,9.275019111366240301e-05,1.382344172271141502e-04,2.431283242786013744e-04,3.727441192037459351e-04,5.723953129658592397e-04,1.246061202099150479e-03,1.725393993512477995e-03,2.401622011715825317e-03
2.435000000000000000e+02,5.236563589631561310e-04,2.299053820396602223e-08,4.109296744930043127e-03,4.994967430330989056e-04,5.237129785832237141e-07,4.000000000000000000e+00,1.023153101996254928e-03,2.415961593005722541e-05,3.585640385966887105e-03,5.236333684249521326e-04,2.439584727114476673e-05,9.095517607691593184e-05,1.359252269456036777e-04,2.367774666645136995e-04,3.634877956064544273e-04,5.597540936358221669e-04,1.228273749059890499e-03,1.698042276995633112e-03,2.378837928515839702e-03
2.460000000000000000e+02,5.135672202993842419e-04,2.275690952880108476e-08,4.100557128571357887e-03,4.940216277085244601e-04,5.078086584098159222e-07,4.000000000000000000e+00,1.007588848007908702e-03,1.954559259085978176e-05,3.586989908271973754e-03,5.135444633898554601e-04,2.356738923014430729e-05,8.884130445122089209e-05,1.334812047436355028e-04,2.304926698149867617e-04,3.542602629157271801e-04,5.470091767503678076e-04,1.209882813578726539e-03,1.670730407096874051e-03,2.355967368883617706e-03
2.485000000000000000e+02,5.037870126729509113e-04,3.571115785828167139e-09,4.092141664750826961e-03,4.886489781752646928e-04,4.925791780096665686e-07,4.000000000000000000e+00,9.924359908482156042e-04,1.513803449768621849e-05,3.588354652077876267e-03,5.037834415571651242e-04,2.281837775131585118e-05,8.690546018190437819e-05,1.311222083393715886e-04,2.244404637033639409e-04,3.454340053375480439e-04,5.346746663140717996e-04,1.192464435039656276e-03,1.643360855411143354e-03,2.334333473050128650e-03
2.510000000000000000e+02,4.939596215673606018e-04,2.442566690876353970e-08,4.083694997550036190e-03,4.833692745209342912e-04,4.776419632898642644e-07,4.000000000000000000e+00,9.773288960882948930e-04,1.059034704642631067e-05,3.589735375982675697e-03,4.939351959004518186e-04,2.206639279265508964e-05,8.489468161473740751e-05,1.283952944156153205e-04,2.182446542962020229e-04,3.367242295588387859e-04,5.223128587805078975e-04,1.174987361137856548e-03,1.615625261715700634e-03,2.314334771108169861e-03
2.535000000000000000e+02,4.844390000064111869e-04,7.407808475226437190e-09,4.075563405403593437e-03,4.781877132555050944e-04,4.633446338357408761e-07,4.000000000000000000e+00,9.626267132619162814e-04,6.251286750906092510e-06,3.591124405397182195e-03,4.844315921979359366e-04,2.138339396398119399e-05,8.290015115252559095e-05,1.257088545491140169e-04,2.123083119620847734e-04,3.283500923605575010e-04,5.105083365973051620e-04,1.157849611321999607e-03,1.588038393595432455e-03,2.291927071093104087e-03
2.560000000000000000e+02,4.748681176453064547e-04,1.055302435249971971e-09,4.067392109777557239e-03,4.730973521784954190e-04,4.493208337942999650e-07,4.000000000000000000e+00,9.479654698238018738e-04,1.770765466811035672e-06,3.592523992132250731e-03,4.748670623428712274e-04,2.036664055481718382e-05,8.044947278182881128e-05,1.229190526882670590e-04,2.064421267184806113e-04,3.198876899799988445e-04,4.986735254651154716e-04,1.140609004626445388e-03,1.559987642188151056e-03,2.269939206786363971e-03
2.585000000000000000e+02,4.656010045421434657e-04,4.155888256113110263e-10,4.059527733708557726e-03,4.681029870883380130e-04,4.359047019516778711e-07,4.000000000000000000e+00,9.337039916304814245e-04,1.000000000000000036e-10,3.593926729166414206e-03,4.656005889533178514e-04,1.964808569091258604e-05,7.839651213981097379e-05,1.202437872184471747e-04,2.009468306522305082e-04,3.117694681871610129e-04,4.873275184595116691e-04,1.123479592239509097e-03,1.534334288441604414e-03,2.251325136296968270e-03
2.610000000000000000e+02,4.562859246430293653e-04,1.418804819318823370e-08,4.051616036296531824e-03,4.631941464015514693e-04,4.227456622880061680e-07,4.000000000000000000e+00,9.194800710445808888e-04,1.000000000000000036e-10,3.595330111653502296e-03,4.562717365948361879e-04,1.865647533290044335e-05,7.587657173831331258e-05,1.173852576200037413e-04,1.952823684158749742e-04,3.036314130803282512e-04,4.760256796113370250e-04,1.106653863722073658e-03,1.508917492374553916e-03,2.232672572670501513e-03
2.635000000000000000e+02,4.472737890212609641e-04,8.363396010605974834e-09,4.044003944812223257e-03,4.583784296438433515e-04,4.101646271081912709e-07,4.000000000000000000e+00,9.056522186651043155e-04,1.000000000000000036e-10,3.596730155790962401e-03,4.472654256252503436e-04,1.794730396110780227e-05,7.343091352290519614e-05,1.144471794032198432e-04,1.896764699825399781e-04,2.958840078933890148e-04,4.649828696163398360e-04,1.089644762472667975e-03,1.484468903153890939e-03,2.213069654926427994e-03
2.660000000000000000e+02,4.382130334072799403e-04,1.183898078689422890e-10,4.036337721113951622e-03,4.536471301619596631e-04,3.978263813521919160e-07,4.000000000000000000e+00,8.918601635692396034e-04,1.000000000000000036e-10,3.598124687706671845e-03,4.382129150174720548e-04,1.699318787590193715e-05,7.063811450308974597e-05,1.110485922473129978e-04,1.839338154598153168e-04,2.880038265921877638e-04,4.540098207842324196e-04,1.072122265607301566e-03,1.457816262632316952e-03,2.194058801167496093e-03
2.685000000000000000e+02,4.294545319588342533e-04,8.017388207202860065e-09,4.028964560063923520e-03,4.490074274887743250e-04,3.860388649600682662e-07,4.000000000000000000e+00,8.784619594476085784e-04,1.000000000000000036e-10,3.599510028105089212e-03,4.294465145706270423e-04,1.624590186644716517e-05,6.802471833751928050e-05,1.077837852254970454e-04,1.785006395947689951e-04,2.804109556631744979e-04,4.436909766059403252e-04,1.053570836826421076e-03,1.432242913610543575e-03,2.174881062480656969e-03
2.710000000000000000e+02,4.206473668744637644e-04,5.214318531275082896e-09,4.021531194856655181e-03,4.444520374528499775e-04,3.744818208544090558e-07,4.000000000000000000e+00,8.650994043273137419e-04,1.000000000000000036e-10,3.600883827982191525e-03,4.206421525559325019e-04,1.540001242590062516e-05,6.520931890243179731e-05,1.043716278836901031e-04,1.731425414211279728e-04,2.728771719299667199e-04,4.333819029799770763e-04,1.035341606306109654e-03,1.406793075325650380e-03,2.156910708621006222e-03
2.735000000000000000e+02,4.121426348578303132e-04,5.971441222884315791e-09,4.014385056966193570e-03,4.399874064617004797e-04,3.634504693124484803e-07,4.000000000000000000e+00,8.521300413195307928e-04,1.000000000000000036e-10,3.602242422108363311e-03,4.121366634166074151e-04,1.466695531111818367e-05,6.252809750621074209e-05,1.011029298761991478e-04,1.680183399024636273e-04,2.655755693519998360e-04,4.233479759415754626e-04,1.017262867487759258e-03,1.381541048713667017e-03,2.140262300967666568e-03
2.760000000000000000e+02,4.035929287021703228e-04,2.154161478624100505e-10,4.007173322192166334e-03,4.356051747775253392e-04,3.526391203913534652e-07,4.000000000000000000e+00,8.391981034796957162e-04,1.000000000000000036e-10,3.603580393489996120e-03,4.035927132860224584e-04,1.380590934895989739e-05,5.962343756500081539e-05,9.759917460881369371e-05,1.627484843926097033e-04,2.581734358790257946e-04,4.136406291077439302e-04,9.995729459201705379e-04,1.356787382208692353e-03,2.122317567187404549e-03
2.785000000000000000e+02,3.953449934779237895e-04,1.189675759258595312e-08,4.000243628917377926e-03,4.313152684078819525e-04,3.423305246298228528e-07,4.000000000000000000e+00,8.266602618858056879e-04,1.000000000000000036e-10,3.604898635439454137e-03,3.953330967203312249e-04,1.286199301251645919e-05,5.683196952930404729e-05,9.373377962298915097e-05,1.577297263827600465e-04,2.511561515330985612e-04,4.040787066479994364e-04,9.822862142118307487e-04,1.333150215436343855e-03,2.105071019882200078e-03
2.810000000000000000e+02,3.870578039458424653e-04,3.556352217444111161e-09,3.993243569945998002e-03,4.271058804086347196e-04,3.322331766750133515e-07,4.000000000000000000e+00,8.141636843544771849e-04,1.000000000000000036e-10,3.606185766000155699e-03,3.870542475936250299e-04,1.184685833058491125e-05,5.372998959719183008e-05,8.952421207390962705e-05,1.525754111025932468e-04,2.441578732328064313e-04,3.945969933689152703e-04,9.627996444435546952e-04,1.311303743023451134e-03,2.085544028056008411e-03
2.835000000000000000e+02,3.790778944355663728e-04,1.126558787938732825e-08,3.986520964006436650e-03,4.229864689135256085e-04,3.226176029336354450e-07,4.000000000000000000e+00,8.020643633490920354e-04,1.000000000000000036e-10,3.607443069570870440e-03,3.790666288476869823e-04,1.109889228571183761e-05,5.060307302594983981e-05,8.572196205978272442e-05,1.476146362081128438e-04,2.375535937133484436e-04,3.857102731577079246e-04,9.444826716358504116e-04,1.289180857762183777e-03,2.069823656208006485e-03
2.860000000000000000e+02,3.710664377371001221e-04,6.649875519703502583e-09,3.979723796886133584e-03,4.189460625728751685e-04,3.132061045602166186e-07,4.000000000000000000e+00,7.900125003099752906e-04,1.000000000000000036e-10,3.608657359149033354e-03,3.710597878615804184e-04,1.041537260954022354e-05,4.767902959702154521e-05,8.141152251314364363e-05,1.426409761030253691e-04,2.308120779674917007e-04,3.766191912477959407e-04,9.262155285164184364e-04,1.266997046696098986e-03,2.051405456900828005e-03
2.885000000000000000e+02,3.633633003849018046e-04,3.977203736627338546e-09,3.973200042665566908e-03,4.149991993543606446e-04,3.042572235313688456e-07,4.000000000000000000e+00,7.783624997392624492e-04,1.000000000000000036e-10,3.609836742280665266e-03,3.633593231811651537e-04,9.628087535783194168e-06,4.461587184078145941e-05,7.709121644474374460e-05,1.379019363414015018e-04,2.244886353537706625e-04,3.683558965170593809e-04,9.081868119110903968e-04,1.244356454915988841e-03,2.036374530057053021e-03
2.910000000000000000e+02,3.556365922948687987e-04,6.820774826927309009e-10,3.966598057596570741e-03,4.111317361112541637e-04,2.955066902169606478e-07,4.000000000000000000e+00,7.667683284061229624e-04,1.000000000000000036e-10,3.610961465301701888e-03,3.556359102173860883e-04,8.742265554112958954e-06,4.155895080573294509e-05,7.275665203558645913e-05,1.330139509202744028e-04,2.180673153186886784e-04,3.599546269704672458e-04,8.888501969030878583e-04,1.221640290150309560e-03,2.024762592604363413e-03
2.935000000000000000e+02,3.482253362583888844e-04,3.046782169171062919e-09,3.960265947734732846e-03,4.073578398284484936e-04,2.872012944819678480e-07,4.000000000000000000e+00,7.555831760868373780e-04,1.000000000000000036e-10,3.612040611476343907e-03,3.482222894762197155e-04,8.181409401398475467e-06,3.862175807568334442e-05,6.872562474477041940e-05,1.282732129077237963e-04,2.120526860199469128e-04,3.521612821967418636e-04,8.697225780967967430e-04,1.200731668268165218e-03,2.012812183942568316e-03
2.960000000000000000e+02,3.408020444627599382e-04,3.866227900964121655e-10,3.953852418007506100e-03,4.036629566812051742e-04,2.790898161066094864e-07,4.000000000000000000e+00,7.444650011439650581e-04,1.000000000000000036e-10,3.613050373544745945e-03,3.408016578399698402e-04,7.653937916541334101e-06,3.571327794289397609e-05,6.475011691813768950e-05,1.236238291052623697e-04,2.062357784058484113e-04,3.443165350206940905e-04,8.510845352241819218e-04,1.180896508079411732e-03,2.001081172225947953e-03
2.985000000000000000e+02,3.337000382425327097e-04,4.444709964281620312e-09,3.947705683949765884e-03,4.000647461678878366e-04,2.714075166494443097e-07,4.000000000000000000e+00,7.337647844104205463e-04,1.000000000000000036e-10,3.614005645707233337e-03,3.336955935325684264e-04,7.048690815772933857e-06,3.291322156779769351e-05,6.093378053099625515e-05,1.190381931154162442e-04,2.007366047309896463e-04,3.369088025587989527e-04,8.333093444029665000e-04,1.160796827490201324e-03,1.987964522830909259e-03
3.010000000000000000e+02,3.266004977414047571e-04,4.226155323356586895e-09,3.941474777702301362e-03,3.965450228640371531e-04,2.639158402831731671e-07,4.000000000000000000e+00,7.231455206054419101e-04,1.000000000000000036e-10,3.614874279960896605e-03,3.265962715860813844e-04,6.363709635526712256e-06,3.018632529727702203e-05,5.715785194504334271e-05,1.145281498303740041e-04,1.952549706709656545e-04,3.294283444087018524e-04,8.152501325481756713e-04,1.141050078334703748e-03,1.977869558571285734e-03
3.035000000000000000e+02,3.198344486053344808e-04,9.569492481329822797e-10,3.935508002409220281e-03,3.931216865822905523e-04,2.568387349759830485e-07,4.000000000000000000e+00,7.129561351876250331e-04,1.000000000000000036e-10,3.615673553803885800e-03,3.198334916560863390e-04,5.682341312596168616e-06,2.781632892389279471e-05,5.360421065219419173e-05,1.103622625273841884e-04,1.900957687708762381e-04,3.225648226156926967e-04,7.985480896002679048e-04,1.122962655361700807e-03,1.967933810041986448e-03
3.060000000000000000e+02,3.130986612401314871e-04,2.677837931372684731e-09,3.929454696582969017e-03,3.897680663135109154e-04,2.499499171881361305e-07,4.000000000000000000e+00,7.028667275536424567e-04,1.000000000000000036e-10,3.616356035342837422e-03,3.130959834022001092e-04,5.322554233277748007e-06,2.565937251077522651e-05,4.994838712331036069e-05,1.061326542193842255e-04,1.847874943794737242e-04,3.154741970866166618e-04,7.823427102375459657e-04,1.105102359830241942e-03,1.956504407427881766e-03
3.085000000000000000e+02,3.067234519499156538e-04,9.497140266497414856e-10,3.923663229360664986e-03,3.865009070532347845e-04,2.434622271290453796e-07,4.000000000000000000e+00,6.932243590031504383e-04,1.000000000000000036e-10,3.616939777410749495e-03,3.067225022358889943e-04,4.933457546465809906e-06,2.374593987957333656e-05,4.663760851789589061e-05,1.020823636015527863e-04,1.797852418962519311e-04,3.086863202178196730e-04,7.668401550273341470e-04,1.088164678697954579e-03,1.945128372295919532e-03
3.110000000000000000e+02,3.004086899321246700e-04,7.531749849378031239e-10,3.917783224478392674e-03,3.832960639585235199e-04,2.371612536328320062e-07,4.000000000000000000e+00,6.837047538906481899e-04,1.000000000000000036e-10,3.617374534546267950e-03,3.004079367571397250e-04,4.483914932861187634e-06,2.231012216860148319e-05,4.370895254096591282e-05,9.835637825926001954e-05,1.748602540456556766e-04,3.021372106923971880e-04,7.502468628623734431e-04,1.071879816100989929e-03,1.935274976019717369e-03
3.135000000000000000e+02,2.944668473582588188e-04,3.183886983388317225e-10,3.912163095451158881e-03,3.801818025868386203e-04,2.312489272112899681e-07,4.000000000000000000e+00,6.746486499450974391e-04,1.000000000000000036e-10,3.617696248092900062e-03,2.944665289695604917e-04,4.269881438712431985e-06,2.103982797734750107e-05,4.114965701560830232e-05,9.488061069307023661e-05,1.702364938022631188e-04,2.959028006898820323e-04,7.344140377580406914e-04,1.057874291445524279e-03,1.925584988302292801e-03
3.160000000000000000e+02,2.886063775155103426e-04,1.454224296171517262e-09,3.906452730156446083e-03,3.771321526538960007e-04,2.255223017079867246e-07,4.000000000000000000e+00,6.657385301694063433e-04,1.000000000000000036e-10,3.617846352640935632e-03,2.886049232912141845e-04,4.127487125401572884e-06,1.965230947503590703e-05,3.887865271462498021e-05,9.132171142952975049e-05,1.656284898316763804e-04,2.896652414358146855e-04,7.183450943128957171e-04,1.042942486658192955e-03,1.915208669248560707e-03
3.185000000000000000e+02,2.831326638014215573e-04,1.218647187006732925e-10,3.901000564799278047e-03,3.741770770034851369e-04,2.201725902661608508e-07,4.000000000000000000e+00,6.573097408049066942e-04,1.000000000000000036e-10,3.617867900997856490e-03,2.831325419367028830e-04,3.777435316094937389e-06,1.869576576869661188e-05,3.705919462304141620e-05,8.811653852727410622e-05,1.615210297823494118e-04,2.839179094387312579e-04,7.035134354024946690e-04,1.028821655717744284e-03,1.904664890898819267e-03
3.210000000000000000e+02,2.777908224065052910e-04,4.009784692303309426e-09,3.895456729798988434e-03,3.712683092827707369e-04,2.150078984909697729e-07,4.000000000000000000e+00,6.490591316892760278e-04,1.000000000000000036e-10,3.617665907392483143e-03,2.777868126218129658e-04,3.521678310944573004e-06,1.762219622210347151e-05,3.528559569300869237e-05,8.499152834389699367e-05,1.573724792506976905e-04,2.782246029030366156e-04,6.891111614340839379e-04,1.015562253086162289e-03,1.894148144759110310e-03
3.235000000000000000e+02,2.728826877350857931e-04,8.646234141441441272e-12,3.890169662591471018e-03,3.684344587761734127e-04,2.102089116792161274e-07,4.000000000000000000e+00,6.413171465112592600e-04,1.000000000000000036e-10,3.617286974856385225e-03,2.728826790888516738e-04,3.521215711894908712e-06,1.673955481206176117e-05,3.371374745514487770e-05,8.234568709284926255e-05,1.536386717332183607e-04,2.730310699687491329e-04,6.749767396782834503e-04,1.002078607622515017e-03,1.884039828243530947e-03
3.260000000000000000e+02,2.681525005026170159e-04,4.325232547587202506e-10,3.884789714552184386e-03,3.656345266128467977e-04,2.055943705772066050e-07,4.000000000000000000e+00,6.337870271154637594e-04,1.000000000000000036e-10,3.616637214049567371e-03,2.681520679793622823e-04,3.234376500369163419e-06,1.623844082623347013e-05,3.239870197854803423e-05,7.992952177238777419e-05,1.500256531448616014e-04,2.681210983195964591e-04,6.611410801289417487e-04,9.897884897122940628e-04,1.874509748660807074e-03
3.285000000000000000e+02,2.638702107658321208e-04,1.226803333904226202e-09,3.879665302549608220e-03,3.629147760936027832e-04,2.013346228366745825e-07,4.000000000000000000e+00,6.267849868594349040e-04,1.000000000000000036e-10,3.615795091783776099e-03,2.638689839624982331e-04,3.093327147692470186e-06,1.581211976727745920e-05,3.144802269974787814e-05,7.789991435352671138e-05,1.467261437410493003e-04,2.636417612211209736e-04,6.488539318450759451e-04,9.782610233435363230e-04,1.864746759081764267e-03
3.310000000000000000e+02,2.597680731908146392e-04,3.216739416904679808e-10,3.874446977177867409e-03,3.602487693305763197e-04,1.972586276534631845e-07,4.000000000000000000e+00,6.200168425213909047e-04,1.000000000000000036e-10,3.614678903987052824e-03,2.597677515168729241e-04,3.091943301246253066e-06,1.523069720195158735e-05,3.065209574007621030e-05,7.585299075623661892e-05,1.434383789045185105e-04,2.595858139557764800e-04,6.372611106247342769e-04,9.666587026297087694e-04,1.855397261437502889e-03
3.335000000000000000e+02,2.560881208708650392e-04,2.680138813060279254e-09,3.869483113330466923e-03,3.576946520192664128e-04,1.935265897343549347e-07,4.000000000000000000e+00,6.137827728901314520e-04,1.000000000000000036e-10,3.613394992459601721e-03,2.560854407320519539e-04,3.075741362752613287e-06,1.514317576477337230e-05,3.008803565342331934e-05,7.423875236847062823e-05,1.407039270729162894e-04,2.559148876851940037e-04,6.266042475638052911e-04,9.554879193675400867e-04,1.847272212473396145e-03
3.360000000000000000e+02,2.525962446486797381e-04,2.510856475712644496e-09,3.864424439183469524e-03,3.552075602134060085e-04,1.899772736433762021e-07,4.000000000000000000e+00,6.078038048620856924e-04,1.000000000000000036e-10,3.611828194534789840e-03,2.525937337922040411e-04,2.936561047235794297e-06,1.494085846812199230e-05,2.970146732869913104e-05,7.257499467330667863e-05,1.381088889880673640e-04,2.520687800745961588e-04,6.159300496871762415e-04,9.442980294922059771e-04,1.837807473242131359e-03
3.385000000000000000e+02,2.495164850208604710e-04,1.479732415152345805e-10,3.859619266491759980e-03,3.528490723462537394e-04,1.867609441527771052e-07,4.000000000000000000e+00,6.023655573671141562e-04,1.000000000000000036e-10,3.610102781470899726e-03,2.495163370476189552e-04,2.939879825756033219e-06,1.474321740630019310e-05,2.935794681545586535e-05,7.134921033476942858e-05,1.358112601909517423e-04,2.488215878792321466e-04,6.064702488028652586e-04,9.339790089512444056e-04,1.829471513223397856e-03
3.410000000000000000e+02,2.466209488657671207e-04,5.046801851336392538e-10,3.854718479813705728e-03,3.505764867953875953e-04,1.837257655132478433e-07,4.000000000000000000e+00,5.971974356611547703e-04,1.000000000000000036e-10,3.608097530947938607e-03,2.466204441855819997e-04,2.900315645917677081e-06,1.456605382666230541e-05,2.920470042291809407e-05,7.000895755865542609e-05,1.336416376777628512e-04,2.456763870642862863e-04,5.992432924989797441e-04,9.249286621574690382e-04,1.821751342915710727e-03
3.435000000000000000e+02,2.440969537999045243e-04,2.396762951300849823e-11,3.850070307267104263e-03,3.484665759010020921e-04,1.810122773745616011e-07,4.000000000000000000e+00,5.925635297009065623e-04,1.000000000000000036e-10,3.605973353467199684e-03,2.440969298322750211e-04,2.853367706980709599e-06,1.440669768610867680e-05,2.891052597786778960e-05,6.890005473355538296e-05,1.318258253463017930e-04,2.430476511009457613e-04,5.924734123055727577e-04,9.168402391740140735e-04,1.813892845468261265e-03
3.460000000000000000e+02,2.417390029371317499e-04,1.259839870422313396e-10,3.845325769385946144e-03,3.464677524251865435e-04,1.784776490115989672e-07,4.000000000000000000e+00,5.882067553623182392e-04,1.000000000000000036e-10,3.603586766448814340e-03,2.417388769531446998e-04,2.882157777588866362e-06,1.435720606722399239e-05,2.855994872354219316e-05,6.806908431713404632e-05,1.302259416396577213e-04,2.406927848120856046e-04,5.860916309431339578e-04,9.083923715768269782e-04,1.805789470585432953e-03
3.485000000000000000e+02,2.397382294340129946e-04,1.560458443241456211e-09,3.840832991498022327e-03,3.446425769868956377e-04,1.762529245243237430e-07,4.000000000000000000e+00,5.843808064209085780e-04,1.000000000000000036e-10,3.601094762064009115e-03,2.397366689755697604e-04,2.861462867933726901e-06,1.423912414206813986e-05,2.838072512206772652e-05,6.737310446368575555e-05,1.288867080127808758e-04,2.386683518980848759e-04,5.814318051468954276e-04,9.014284990154752255e-04,1.798253269443813272e-03
3.510000000000000000e+02,2.378893368561789087e-04,1.238374796314727786e-09,3.836243110624890790e-03,3.429468781783133859e-04,1.742038978421235307e-07,4.000000000000000000e+00,5.808362150344923217e-04,1.000000000000000036e-10,3.598353773768711746e-03,2.378880984813825912e-04,2.869514947849922517e-06,1.413280257376745371e-05,2.816285777551484187e-05,6.675573265027640534e-05,1.276208789755836441e-04,2.366541867394688736e-04,5.770542879747017238e-04,8.966074703355022104e-04,1.790212072537184168e-03
3.535000000000000000e+02,2.363514819623171569e-04,3.043028922765400376e-10,3.831904130967167792e-03,3.414532781158697693e-04,1.724523641618571021e-07,4.000000000000000000e+00,5.778047600781869263e-04,1.000000000000000036e-10,3.595552649004850852e-03,2.363511776594248920e-04,2.821250067194273166e-06,1.403907815453881220e-05,2.787482571498795913e-05,6.622173021650414070e-05,1.266135023189621982e-04,2.349879438375536097e-04,5.729515735450151212e-04,8.933354986988008804e-04,1.782407188515551218e-03
3.560000000000000000e+02,2.349294391388090429e-04,4.965645433662846558e-10,3.827467288732231462e-03,3.401184166939431701e-04,1.708723787484702259e-07,4.000000000000000000e+00,5.750478558327521859e-04,1.000000000000000036e-10,3.592537849593422337e-03,2.349289425742656797e-04,2.733298790314469666e-06,1.395375230964392104e-05,2.766825995495423690e-05,6.557622278688871986e-05,1.255369374621735483e-04,2.334274758764463484e-04,5.690544286550526867e-04,8.902967359923630308e-04,1.774507799811997919e-03
3.585000000000000000e+02,2.337864246333508215e-04,1.783756332154167935e-10,3.823280450836519240e-03,3.389994997987579202e-04,1.695767532066534482e-07,4.000000000000000000e+00,5.727859244321086875e-04,1.000000000000000036e-10,3.589494026203168472e-03,2.337862462577176012e-04,2.794678984569519651e-06,1.385532216852350795e-05,2.745662055332683630e-05,6.495737075474378175e-05,1.246904221829838312e-04,2.321738119968997738e-04,5.655883628554827548e-04,8.883772236859124394e-04,1.768158507640979742e-03
3.610000000000000000e+02,2.327507593543181599e-04,3.324710429435190574e-09,3.818994936573963384e-03,3.380451806867196892e-04,1.684474601655286879e-07,4.000000000000000000e+00,5.707959400410378761e-04,1.000000000000000036e-10,3.586244177219645359e-03,2.327474346438887238e-04,2.753181579557968923e-06,1.375647505465833418e-05,2.711118597927811204e-05,6.437457610662431049e-05,1.239674927917027900e-04,2.309984461345894490e-04,5.625746503545787144e-04,8.874005932432504169e-04,1.760673343883873993e-03
3.635000000000000000e+02,2.319649837687582728e-04,1.978854361815415803e-09,3.814958461779205390e-03,3.373141840366638547e-04,1.675886124471606321e-07,4.000000000000000000e+00,5.692791678054221274e-04,1.000000000000000036e-10,3.582993478010447225e-03,2.319630049143964602e-04,2.710049782317617292e-06,1.363367119949003549e-05,2.687755658401186441e-05,6.389882210284999206e-05,1.234964755166214788e-04,2.302041700649304205e-04,5.594982518001567501e-04,8.881734634646892834e-04,1.752762187066268665e-03
3.660000000000000000e+02,2.312729440153025648e-04,1.521285021673948625e-09,3.810822415002965754e-03,3.367530289136660775e-04,1.668897771160336597e-07,4.000000000000000000e+00,5.680259729289686152e-04,1.000000000000000036e-10,3.579549470987663379e-03,2.312714227302808902e-04,2.708998920101483995e-06,1.345203897454369123e-05,2.651764258023378776e-05,6.343754243388961714e-05,1.231138214213448414e-04,2.296704744975607243e-04,5.563470204068455974e-04,8.885060184724272083e-04,1.747250884178188886e-03
3.685000000000000000e+02,2.308206235874845627e-04,2.524915823100301882e-09,3.806934349476944011e-03,3.364052799321966335e-04,1.664466726395748149e-07,4.000000000000000000e+00,5.672259035196811419e-04,1.000000000000000036e-10,3.576113725889459340e-03,2.308180986716614565e-04,2.686923061215380747e-06,1.337866131952558764e-05,2.624908542929071562e-05,6.308912998505939677e-05,1.231339739593998535e-04,2.292910582060157289e-04,5.547933297901928070e-04,8.883003824754338819e-04,1.743259365051946178e-03
3.710000000000000000e+02,2.304590066003792841e-04,2.130796196800912742e-10,3.802945712318297079e-03,3.362213645510646744e-04,1.661561597038135097e-07,4.000000000000000000e+00,5.666803711514439585e-04,1.000000000000000036e-10,3.572486705717917849e-03,2.304587935207596074e-04,2.550740974276708057e-06,1.322194149110063793e-05,2.600707281400339941e-05,6.279568850080265966e-05,1.230658610471921800e-04,2.291909920990989379e-04,5.532342007249462087e-04,8.874877250433610247e-04,1.742912148788439575e-03
3.735000000000000000e+02,2.303122220765655922e-04,1.270391600529262506e-09,3.799203885169823852e-03,3.362471801432474002e-04,1.661058857921306787e-07,4.000000000000000000e+00,5.665594022198130195e-04,1.000000000000000036e-10,3.568891663093258070e-03,2.303109516849650550e-04,2.521619114429009283e-06,1.299888500487803138e-05,2.578632499134483351e-05,6.258955513172115661e-05,1.234586122309639603e-04,2.295236365965199420e-04,5.512916426344347930e-04,8.889395122594331627e-04,1.745497719508957990e-03
3.760000000000000000e+02,2.302411848067499611e-04,9.531191086272185811e-10,3.795360365359973839e-03,3.364353187846959065e-04,1.661997269069759118e-07,4.000000000000000000e+00,5.666765035914458947e-04,1.000000000000000036e-10,3.565119180553223688e-03,2.302402316876413398e-04,2.612503122781801746e-06,1.271421759915892219e-05,2.544580734901618409e-05,6.237568162519936991e-05,1.238220815692966134e-04,2.298363127603581121e-04,5.494686917381669689e-04,8.887928027735012221e-04,1.747985274011118993e-03
3.785000000000000000e+02,2.303497394895572079e-04,8.277843294246097169e-11,3.791762356845549808e-03,3.368331899735379099e-04,1.665176003506562752e-07,4.000000000000000000e+00,5.671829294630950907e-04,1.000000000000000036e-10,3.561412617355992627e-03,2.303496567111242553e-04,2.569258796343346650e-06,1.262473798853818416e-05,2.518023631801372082e-05,6.215507317914919973e-05,1.242386906613399534e-04,2.303824119392924147e-04,5.475728109890438998e-04,8.899583801563161955e-04,1.753149899325135049e-03
3.810000000000000000e+02,2.305222637278067502e-04,4.852172193608904062e-10,3.788061401598923073e-03,3.373864655959156749e-04,1.669701412414964527e-07,4.000000000000000000e+00,5.679087293237223980e-04,1.000000000000000036e-10,3.557539137871116187e-03,2.305217785105874006e-04,2.458200108849183561e-06,1.250837535324812159e-05,2.483142938890218099e-05,6.188466160144782686e-05,1.245995004020487135e-04,2.311155453955000014e-04,5.463440294364320642e-04,8.899492840666129107e-04,1.761079549670507491e-03
3.835000000000000000e+02,2.308549933540209021e-04,6.809865061853364642e-10,3.784604522692185981e-03,3.381358670408368466e-04,1.676298925359435321e-07,4.000000000000000000e+00,5.689908603948576945e-04,1.000000000000000036e-10,3.553749529338165025e-03,2.308543123675147032e-04,2.627532737560952545e-06,1.238654937711486845e-05,2.474213784755501368e-05,6.188441272275930843e-05,1.250696497722944057e-04,2.320179583242102956e-04,5.450120044402958878e-04,8.912546813894510088e-04,1.769364619079284631e-03
3.860000000000000000e+02,2.312235505951869480e-04,4.599037123639873935e-10,3.781043304100686030e-03,3.390423023418697042e-04,1.684140131271207023e-07,4.000000000000000000e+00,5.702658529370566252e-04,1.000000000000000036e-10,3.549819753505498946e-03,2.312230906914745855e-04,2.456644299450644170e-06,1.221998278713406268e-05,2.465578809031144142e-05,6.179447521123283002e-05,1.254837983717988110e-04,2.328703734978712604e-04,5.432829075593503376e-04,8.914537883131094017e-04,1.776201439741412376e-03
3.885000000000000000e+02,2.317237400612384235e-04,8.589876382073251608e-10,3.777724587515943113e-03,3.401354841087208115e-04,1.693880392578422723e-07,4.000000000000000000e+00,5.718592241699592621e-04,1.000000000000000036e-10,3.546000847454704608e-03,2.317228810736002157e-04,2.352966373590145699e-06,1.217926564035067195e-05,2.453418393666546873e-05,6.167690692596765833e-05,1.259679619369566796e-04,2.338856596047429238e-04,5.419529063221139881e-04,8.925522801861151016e-04,1.791994427335194453e-03
3.910000000000000000e+02,2.322657052834198549e-04,3.580992494689995150e-09,3.774299998936305692e-03,3.413620939206719147e-04,1.704754370167101798e-07,4.000000000000000000e+00,5.736277992040917425e-04,1.000000000000000036e-10,3.542034293652885756e-03,2.322621242909251606e-04,2.348718702028267535e-06,1.208927822316260482e-05,2.453718090361110395e-05,6.164055447776371093e-05,1.263839268448000591e-04,2.350204371029206813e-04,5.411204488144408763e-04,8.941202038228940937e-04,1.806951003620808297e-03
3.935000000000000000e+02,2.329269365427539921e-04,2.451984250926334810e-10,3.771116200785049315e-03,3.427537797559568008e-04,1.717351113041870820e-07,4.000000000000000000e+00,5.756807162987107387e-04,1.000000000000000036e-10,3.538189264242295323e-03,2.329266913443288974e-04,2.348894143794984154e-06,1.207297019987668785e-05,2.460166485202229671e-05,6.161636845043720774e-05,1.269255876067253304e-04,2.361760960552055071e-04,5.400586653893929426e-04,8.951472978042789583e-04,1.824430626175500055e-03
3.960000000000000000e+02,2.336178257455455453e-04,1.905029084812245246e-09,3.767824863130988036e-03,3.442663884850138251e-04,1.730966347465905633e-07,4.000000000000000000e+00,5.778842142305593704e-04,1.000000000000000036e-10,3.534207037385442545e-03,2.336159207164607333e-04,2.360746009616393540e-06,1.212552130944634348e-05,2.459485537417671044e-05,6.150166405189681003e-05,1.273190114369009921e-04,2.372683536753526822e-04,5.388430210985900018e-04,8.967642069287535189e-04,1.842122982799600022e-03
3.985000000000000000e+02,2.344051822717570439e-04,2.291283720843121209e-10,3.764772473298027503e-03,3.459289954763460073e-04,1.746126593871293779e-07,4.000000000000000000e+00,5.803341777481030783e-04,1.000000000000000036e-10,3.530367291026270324e-03,2.344049531433849522e-04,2.443117736395820530e-06,1.220176374234748403e-05,2.466006649734543563e-05,6.155151743537747087e-05,1.277572052323185971e-04,2.385364670205551707e-04,5.379831960430289401e-04,9.000324419627470443e-04,1.856834284791971388e-03
4.010000000000000000e+02,2.352100774088880487e-04,1.707491920994769407e-09,3.761610749769212295e-03,3.476994330984691222e-04,1.762186762916918498e-07,4.000000000000000000e+00,5.829095105073571438e-04,1.000000000000000036e-10,3.526400672360324381e-03,2.352083699169670548e-04,2.470952923646971967e-06,1.233431784184136337e-05,2.464829762291912988e-05,6.153594600662314778e-05,1.282758858125455622e-04,2.396938247015802169e-04,5.375827977446768395e-04,9.013750121260122664e-04,1.880034374787492102e-03
4.035000000000000000e+02,2.360956781279058476e-04,1.048318855224981258e-09,3.758686010897167515e-03,3.496001888511760035e-04,1.779614612754536512e-07,4.000000000000000000e+00,5.856958669790818511e-04,1.000000000000000036e-10,3.522590332769261721e-03,2.360946298090506215e-04,2.488447777022459245e-06,1.246657927076188387e-05,2.477348547179856274e-05,6.153163398555107333e-05,1.287776752997381704e-04,2.409767161716722637e-04,5.371448027376441847e-04,9.033004278630174782e-04,1.898771799638481785e-03
4.060000000000000000e+02,2.369938172478815229e-04,6.901981210003000594e-10,3.755650029704286907e-03,3.515909203196586840e-04,1.797822446649468832e-07,4.000000000000000000e+00,5.885847375675402069e-04,1.000000000000000036e-10,3.518656212456405547e-03,2.369931270497605360e-04,2.519673826916209617e-06,1.252891780138062368e-05,2.486999697679921788e-05,6.146906962951290696e-05,1.291849781065450731e-04,2.422086070479628371e-04,5.368081111500950424e-04,9.053171220396834728e-04,1.917966526288078337e-03
4.085000000000000000e+02,2.379565188357234042e-04,9.348438613294577912e-10,3.752848963028462999e-03,3.536933573262831761e-04,1.817222958731537781e-07,4.000000000000000000e+00,5.916498761620065262e-04,1.000000000000000036e-10,3.514892444192739378e-03,2.379555839918620652e-04,2.587761805995904773e-06,1.256870915772397739e-05,2.494261314165813526e-05,6.159778724439055324e-05,1.297712939585220085e-04,2.435500967220781388e-04,5.366647209407603885e-04,9.077881857794909424e-04,1.939377525160956980e-03
4.110000000000000000e+02,2.389255586780692409e-04,1.311069869854885577e-09,3.749934645746661778e-03,3.558693412222262869e-04,1.837284106115688200e-07,4.000000000000000000e+00,5.947948999002955007e-04,1.000000000000000036e-10,3.511009087068592618e-03,2.389242476081993841e-04,2.611888819710596826e-06,1.262772175488570186e-05,2.505099339626772395e-05,6.174762442893518444e-05,1.302336331215916097e-04,2.450132284470968314e-04,5.367892373816876301e-04,9.100880249653345733e-04,1.958872647215024153e-03
4.135000000000000000e+02,2.399455555661099426e-04,1.737265729012384339e-09,3.747253081995538266e-03,3.581380189859118880e-04,1.858367102790825383e-07,4.000000000000000000e+00,5.980835745520218577e-04,1.000000000000000036e-10,3.507307526429428134e-03,2.399438183003809366e-04,2.535659281667238049e-06,1.274210574360889442e-05,2.533451031730207939e-05,6.189344773812913646e-05,1.308156330708037333e-04,2.463108589938063880e-04,5.366894859668976071e-04,9.126639279566136492e-04,1.981625298242831786e-03
4.160000000000000000e+02,2.409621970903682241e-04,1.016806005626659873e-10,3.744456176467768523e-03,3.604672019892363752e-04,1.879993841365664651e-07,4.000000000000000000e+00,6.014293990796045451e-04,1.000000000000000036e-10,3.503493979377400244e-03,2.409620954097676528e-04,2.491538027363184618e-06,1.274207080959866408e-05,2.547532431854709453e-05,6.199019499580871954e-05,1.314268699491174077e-04,2.477987491698237536e-04,5.367138025522233229e-04,9.154110915467622307e-04,2.001185983077050264e-03
4.185000000000000000e+02,2.420174480026515479e-04,6.930436258791057485e-11,3.775245297373699439e-03,3.628709183010350400e-04,1.902477484863526431e-07,4.000000000000000000e+00,6.048883663036866420e-04,1.000000000000000036e-10,3.533227849371047783e-03,2.420173786982889519e-04,2.509881116238246225e-06,1.277056265740634683e-05,2.559423100786839853e-05,6.214766542138715362e-05,1.319235983983587410e-04,2.492858512550866256e-04,5.367127297369609154e-04,9.174069934935763114e-04,2.018782233773674245e-03
4.210000000000000000e+02,2.430674595162135142e-04,2.010935851084645962e-09,3.829687089005422845e-03,3.653182499469733303e-04,1.925392136199853748e-07,4.000000000000000000e+00,6.083857094631868988e-04,1.000000000000000036e-10,3.586619629489209114e-03,2.430654485803624353e-04,2.508062452741685263e-06,1.281049978139364622e-05,2.571784610803799412e-05,6.232796526468907614e-05,1.323800076698685953e-04,2.507559937292608461e-04,5.361017446169239831e-04,9.191745923135122894e-04,2.037986005902284181e-03
4.235000000000000000e+02,2.441474460947791773e-04,1.021799553858852450e-10,3.881389321149827931e-03,3.678214777965893491e-04,1.949006149630700111e-07,4.000000000000000000e+00,6.119689238913685264e-04,1.000000000000000036e-10,3.637241875055048645e-03,2.441473439148238167e-04,2.509311007163419405e-06,1.286866729309452546e-05,2.581056236423647562e-05,6.257331086041355392e-05,1.328890564047226566e-04,2.522586057113669644e-04,5.356089809250779528e-04,9.207070222153994343e-04,2.058351865311489927e-03
4.260000000000000000e+02,2.452204330993176264e-04,2.340182302784853549e-10,3.955349085677265994e-03,3.703530043015611380e-04,1.972944086046090910e-07,4.000000000000000000e+00,6.155734374008787644e-04,1.000000000000000036e-10,3.710128652577948313e-03,2.452201990810873224e-04,2.572131506514030468e-06,1.296101539481020800e-05,2.574715214107772002e-05,6.277508954923138721e-05,1.334452977774422920e-04,2.538674216904103606e-04,5.361315506485026189e-04,9.215632059779230037e-04,2.080690821967781223e-03
4.285000000000000000e+02,2.463158259856555125e-04,2.206992299041368555e-10,4.034668323983190905e-03,3.729232711500285306e-04,1.997432522962333669e-07,4.000000000000000000e+00,6.192390971356839888e-04,1.000000000000000036e-10,3.788352497997535609e-03,2.463156052864256249e-04,2.517376870519447172e-06,1.293641256656227273e-05,2.581950616936274918e-05,6.299757235871022488e-05,1.339388174334347201e-04,2.552292309925234407e-04,5.363026743010939137e-04,9.242551790821873590e-04,2.097909766497875386e-03
4.310000000000000000e+02,2.474033136387791625e-04,8.426034840327722093e-10,4.112107718256872643e-03,3.755077483827024562e-04,2.022144686948951266e-07,4.000000000000000000e+00,6.229110620214815645e-04,1.000000000000000036e-10,3.864704404618093427e-03,2.474024710352951064e-04,2.568903896766082252e-06,1.297965230315127489e-05,2.593627600175766319e-05,6.316616960044204611e-05,1.344192220164781881e-04,2.567350571384055665e-04,5.361183872181729234e-04,9.257080759871424893e-04,2.114190275062369315e-03
4.335000000000000000e+02,2.485086689162280043e-04,7.071493496967104884e-10,4.187339856322823406e-03,3.781140834514834948e-04,2.047268186308708330e-07,4.000000000000000000e+00,6.266227523677114991e-04,1.000000000000000036e-10,3.938831187406595727e-03,2.485079617668782938e-04,2.574840699423605665e-06,1.311340999446454604e-05,2.607686223041028893e-05,6.337799277388881313e-05,1.349337238064844788e-04,2.583689819848937128e-04,5.357038428176153985e-04,9.269561792524072356e-04,2.131709020204132065e-03
4.360000000000000000e+02,2.496051642316852374e-04,8.814339616400202770e-10,4.260593276524005102e-03,3.807224310693654835e-04,2.072523075304942042e-07,4.000000000000000000e+00,6.303275953010507209e-04,1.000000000000000036e-10,4.010988112292319593e-03,2.496042827977236109e-04,2.573734612904795730e-06,1.319140580010230495e-05,2.611977063178311676e-05,6.358392204601362799e-05,1.354317223068773803e-04,2.600018825747869551e-04,5.356399589140280150e-04,9.296445285074944739e-04,2.149910545646968683e-03
4.385000000000000000e+02,2.507126884861944280e-04,5.682598828184569272e-11,4.331553571085582609e-03,3.833395425533759346e-04,2.098060570530071509e-07,4.000000000000000000e+00,6.340522310395703626e-04,1.000000000000000036e-10,4.080840882599388181e-03,2.507126316602061229e-04,2.619771888254755726e-06,1.322016844889452775e-05,2.620532834857216523e-05,6.375941516259140893e-05,1.358832502767561067e-04,2.615509699294168273e-04,5.357113928946386112e-04,9.320698816824686756e-04,2.165092840211610761e-03
4.410000000000000000e+02,2.518044601626788525e-04,4.328276453884802151e-11,4.400457947597817034e-03,3.859521744061215507e-04,2.123645670866313803e-07,4.000000000000000000e+00,6.377566345688004575e-04,1.000000000000000036e-10,4.148653487435137802e-03,2.518044168799143273e-04,2.621445547422504009e-06,1.316543619818237339e-05,2.620342265253131002e-05,6.391627571462338969e-05,1.363136354512590976e-04,2.631436701148303497e-04,5.361636680567229878e-04,9.337466178299957693e-04,2.181362642928377695e-03
4.435000000000000000e+02,2.528974559677438423e-04,5.650717156085659610e-10,4.467004498176252968e-03,3.885645786941236963e-04,2.149395550506988309e-07,4.000000000000000000e+00,6.414620346618675386e-04,1.000000000000000036e-10,4.214107042208509180e-03,2.528968908960282404e-04,2.589314066342148287e-06,1.313876016096563090e-05,2.626503061862121141e-05,6.411786857439671504e-05,1.367572746951365294e-04,2.647441186851624178e-04,5.366885457088938806e-04,9.360422538820654297e-04,2.193569669769381697e-03
4.460000000000000000e+02,2.539755801591013495e-04,1.980001825574093072e-09,4.531438524853001817e-03,3.911626615251264185e-04,2.175118230885726626e-07,4.000000000000000000e+00,6.451382416842277139e-04,1.000000000000000036e-10,4.277462944693900468e-03,2.539736001572757669e-04,2.623616981068356238e-06,1.315309260189281938e-05,2.626942134858366705e-05,6.431229744396284201e-05,1.371351191742336130e-04,2.663480163466390134e-04,5.371572444182090003e-04,9.383778694975017810e-04,2.203678240514130027e-03
4.485000000000000000e+02,2.550531357083207600e-04,7.506676477858834101e-10,4.593469995458224729e-03,3.937483908179909508e-04,2.200898973064044057e-07,4.000000000000000000e+00,6.488015265263117649e-04,1.000000000000000036e-10,4.338416859749904403e-03,2.550523850406729806e-04,2.625929592909902603e-06,1.314658555322802048e-05,2.635635702635959380e-05,6.450005883073159601e-05,1.374907125480705281e-04,2.679085562402291399e-04,5.376499605342548518e-04,9.408351145646906338e-04,2.219674112083007411e-03
4.510000000000000000e+02,2.561160750461005447e-04,4.087040344559555605e-11,4.653351634225220967e-03,3.963120526842935152e-04,2.226586869998580806e-07,4.000000000000000000e+00,6.524281277303940058e-04,1.000000000000000036e-10,4.397235559179120748e-03,2.561160341756970747e-04,2.691222604858239196e-06,1.317961338707492129e-05,2.630955759040839371e-05,6.462481436984415296e-05,1.378560863050233521e-04,2.694853605217746779e-04,5.376567460920656958e-04,9.433876030347715987e-04,2.234705757696086020e-03
4.535000000000000000e+02,2.571735460899333904e-04,6.908609040211611261e-10,4.710804580371622148e-03,3.988552198335162339e-04,2.252237191969136324e-07,4.000000000000000000e+00,6.560287659234495701e-04,1.000000000000000036e-10,4.453631034281689029e-03,2.571728552290293698e-04,2.689094203459568367e-06,1.322040878258278278e-05,2.633719442706355227e-05,6.479632799144622582e-05,1.382634786194936888e-04,2.709756940163702112e-04,5.382382785814604368e-04,9.451885500742001830e-04,2.251758027604748320e-03
4.560000000000000000e+02,2.582149721062510102e-04,1.218757588696634520e-09,4.766088246124431521e-03,4.013712020421712724e-04,2.277738136486095719e-07,4.000000000000000000e+00,6.595861741484222284e-04,1.000000000000000036e-10,4.507873274018180457e-03,2.582137533486622907e-04,2.647024501515511945e-06,1.328091379661063181e-05,2.634377007776473085e-05,6.499801323462688529e-05,1.386746378399541200e-04,2.723854333640058018e-04,5.387034167123842940e-04,9.468606411033808840e-04,2.270907565900941519e-03
4.585000000000000000e+02,2.592478285186474536e-04,6.676068664618351721e-10,4.818934189018034275e-03,4.038591770969854160e-04,2.303116715170883379e-07,4.000000000000000000e+00,6.631070056156328696e-04,1.000000000000000036e-10,4.559686360499386713e-03,2.592471609117810174e-04,2.656164947030758818e-06,1.328937953370831051e-05,2.645611195897772528e-05,6.519773974101404222e-05,1.390437901466079094e-04,2.739123333547689894e-04,5.398579889011294189e-04,9.499946985935794810e-04,2.284980063068396249e-03
4.610000000000000000e+02,2.602648925154885584e-04,2.211123749499396981e-09,4.869607740645330411e-03,4.063151632739199124e-04,2.328298261824110385e-07,4.000000000000000000e+00,6.665800557894084166e-04,1.000000000000000036e-10,4.609342848129842178e-03,2.602626813917390761e-04,2.619093109625459224e-06,1.336227406211433683e-05,2.644124883626071241e-05,6.535454601495345017e-05,1.394077182158194746e-04,2.753000841827176783e-04,5.403986883124721084e-04,9.515591644459138508e-04,2.298953548574837313e-03
4.635000000000000000e+02,2.612703163957832953e-04,1.001034808295576490e-09,4.917850099940252774e-03,4.087372393067967638e-04,2.353283090256942520e-07,4.000000000000000000e+00,6.700075557025801133e-04,1.000000000000000036e-10,4.656579783544469858e-03,2.612693153609749728e-04,2.612400034745798201e-06,1.335364662477284480e-05,2.647460026047424809e-05,6.546965278198950714e-05,1.397822622209257703e-04,2.766135379243717563e-04,5.407908832066255422e-04,9.522398090252777751e-04,2.313456513576508337e-03
4.660000000000000000e+02,2.622606282976773398e-04,4.655456650050868854e-10,4.963931736343323541e-03,4.111235026880295492e-04,2.378031716175666266e-07,4.000000000000000000e+00,6.733841309857068348e-04,1.000000000000000036e-10,4.701671108045646363e-03,2.622601627520123333e-04,2.620478950575007284e-06,1.337675764369931820e-05,2.649024688827623006e-05,6.564203752324881003e-05,1.401075009272222474e-04,2.780200813046380687e-04,5.413278415423953150e-04,9.550977594050940591e-04,2.327610852778365640e-03
4.685000000000000000e+02,2.632392651553422001e-04,3.948078999430148628e-10,5.007602707844858135e-03,4.134694738383692795e-04,2.402519165157025229e-07,4.000000000000000000e+00,6.767087389937115338e-04,1.000000000000000036e-10,4.744363442689515827e-03,2.632388703474422315e-04,2.626553670135566614e-06,1.338328648848680884e-05,2.653848749377596386e-05,6.585178698066001830e-05,1.404416659847167214e-04,2.793252197814359702e-04,5.422465509359274387e-04,9.561663226821076438e-04,2.341353091794905021e-03
4.710000000000000000e+02,2.642039812804728035e-04,4.184150892771343950e-10,5.049137843544811675e-03,4.157765952894306762e-04,2.426739209149235055e-07,4.000000000000000000e+00,6.799805765699035338e-04,1.000000000000000036e-10,4.784933862264338818e-03,2.642035628653835520e-04,2.644806002537093037e-06,1.339507333131057713e-05,2.657643931400763799e-05,6.602352250747575073e-05,1.407973543723503530e-04,2.806733429168705731e-04,5.426795739244381521e-04,9.576022084888185463e-04,2.352543414115416780e-03
4.735000000000000000e+02,2.651523795611086158e-04,6.939413749540245864e-10,5.088295287175551192e-03,4.180412683079297114e-04,2.450642863954207433e-07,4.000000000000000000e+00,6.831936478690382730e-04,1.000000000000000036e-10,4.823142907614442684e-03,2.651516856197336583e-04,2.671052881959738517e-06,1.335473046358204492e-05,2.661827128936806048e-05,6.621763559390397142e-05,1.411672730748816484e-04,2.819607875240229267e-04,5.429503592185525246e-04,9.589631776879033046e-04,2.362498210451646329e-03
4.760000000000000000e+02,2.660859393780218188e-04,2.694508671979028482e-09,5.125353464477768774e-03,4.202663444999660204e-04,2.474255274540483185e-07,4.000000000000000000e+00,6.863522838779878392e-04,1.000000000000000036e-10,4.859267525099747118e-03,2.660832448693498608e-04,2.720285370996390374e-06,1.333779130321834552e-05,2.660239299120673969e-05,6.628719589301396565e-05,1.415384398014161776e-04,2.832321511164033684e-04,5.433265651430523729e-04,9.601692409706333959e-04,2.377695354831369130e-03
4.785000000000000000e+02,2.670024950298510572e-04,1.617931384228559038e-09,5.160077850782590972e-03,4.224454154353305844e-04,2.497504613744946017e-07,4.000000000000000000e+00,6.894479104651816959e-04,1.000000000000000036e-10,4.893075355752739969e-03,2.670008770984668117e-04,2.700448674327328019e-06,1.337519846372080249e-05,2.659575215640041794e-05,6.643925232362971490e-05,1.418864654377387821e-04,2.845220273151435799e-04,5.439630642573435419e-04,9.618227684378425268e-04,2.384816193550179028e-03
4.810000000000000000e+02,2.679050381972408116e-04,2.656259151071846394e-09,5.192749730498744803e-03,4.245838522646831672e-04,2.520445570953833602e-07,4.000000000000000000e+00,6.924888904619240330e-04,1.000000000000000036e-10,4.924844692301503721e-03,2.679023819380897545e-04,2.681569499582196111e-06,1.341346033507281539e-05,2.658856849327650523e-05,6.654528330287481930e-05,1.422630981102698030e-04,2.857567803849951431e-04,5.444963673334133605e-04,9.638676287528660487e-04,2.393012241404241999e-03
4.835000000000000000e+02,2.687890704149318243e-04,1.069262418194267063e-10,5.223141183988651293e-03,4.266742206862670457e-04,2.542984549727565629e-07,4.000000000000000000e+00,6.954632911011988158e-04,1.000000000000000036e-10,4.954352113573719414e-03,2.687889634886899836e-04,2.718346953269551133e-06,1.335578564841220236e-05,2.663505961267704337e-05,6.669688853837909019e-05,1.425882765836645246e-04,2.870373734480134763e-04,5.449164210286129052e-04,9.647863442957439620e-04,2.409248277493641031e-03
4.860000000000000000e+02,2.696596636143106396e-04,2.064754789557114230e-09,5.251535647769453412e-03,4.287237663626211983e-04,2.565204020247344730e-07,4.000000000000000000e+00,6.983834299769317838e-04,1.000000000000000036e-10,4.981875984155142989e-03,2.696575988595210785e-04,2.702503870011787121e-06,1.337630343037619962e-05,2.665740559597641724e-05,6.678818384895206521e-05,1.429100604176139445e-04,2.882129162353033779e-04,5.457020667415505601e-04,9.670436084567328103e-04,2.417584433231642366e-03
4.885000000000000000e+02,2.705104599246788101e-04,2.684698664320993690e-10,5.277711114672668097e-03,4.307238703479984135e-04,2.586989614162205521e-07,4.000000000000000000e+00,7.012343302726772778e-04,1.000000000000000036e-10,5.007200654747989178e-03,2.705101914548123550e-04,2.698845637002103347e-06,1.337893112902024629e-05,2.669882736428346955e-05,6.694473326235292408e-05,1.432498818757916811e-04,2.893803042151056322e-04,5.464808629886883356e-04,9.684151891674061628e-04,2.425235870025755410e-03
4.910000000000000000e+02,2.713483721869159758e-04,1.276402535459795766e-10,5.301952504003842534e-03,4.326835450069861058e-04,2.608449892083015919e-07,4.000000000000000000e+00,7.040319171939021358e-04,1.000000000000000036e-10,5.030604131816926450e-03,2.713482445466624117e-04,2.690305921418392011e-06,1.339601276736169533e-05,2.672997896777142205e-05,6.704134288143319095e-05,1.434885339352589542e-04,2.906722550111808575e-04,5.472403783282215597e-04,9.702051305196889410e-04,2.434458373901679171e-03
4.935000000000000000e+02,2.721666437300321252e-04,1.197320296057354090e-09,5.324043067859331527e-03,4.345922031338770989e-04,2.629450649840273944e-07,4.000000000000000000e+00,7.067588468639092241e-04,1.000000000000000036e-10,5.051876424129299673e-03,2.721654464097360477e-04,2.685711639514688925e-06,1.342651355089747750e-05,2.679911239795771703e-05,6.718570208403396417e-05,1.438318948696025717e-04,2.917527320849693548e-04,5.476626334265132564e-04,9.712315606970636740e-04,2.441872939099328128e-03
4.960000000000000000e+02,2.729729101577900246e-04,7.745445601127684380e-10,5.344268581973579679e-03,4.364610899538765086e-04,2.650124927237386220e-07,4.000000000000000000e+00,7.094340001116665332e-04,1.000000000000000036e-10,5.071295671815789601e-03,2.729721356132299164e-04,2.705236368051227021e-06,1.337940626746871599e-05,2.689250026303784905e-05,6.734954610523067947e-05,1.441201870432246002e-04,2.930093100202574579e-04,5.480728537887972910e-04,9.726935359197042908e-04,2.450507685376007889e-03
4.985000000000000000e+02,2.737576797610085646e-04,1.062287299881270245e-09,5.362416947490820235e-03,4.382792374428822195e-04,2.670319572016452273e-07,4.000000000000000000e+00,7.120369172038908383e-04,1.000000000000000036e-10,5.088659267729811995e-03,2.737566174737086650e-04,2.716400825399237836e-06,1.338708466325378131e-05,2.693945925293721077e-05,6.753602133866263332e-05,1.444449577376742168e-04,2.939867312959050039e-04,5.488004009771513345e-04,9.749357448443409522e-04,2.458138905581491208e-03
5.010000000000000000e+02,2.745309884313758535e-04,5.892439251268192309e-10,5.378774215637109092e-03,4.400588526911523401e-04,2.690190574409614646e-07,4.000000000000000000e+00,7.145898411225282479e-04,1.000000000000000036e-10,5.104243227205733022e-03,2.745303991874507160e-04,2.686629167986101635e-06,1.336369311966067615e-05,2.690376965754736726e-05,6.767664826261767940e-05,1.446198004297980910e-04,2.951597290443540452e-04,5.492115444063386644e-04,9.760412467051412079e-04,2.464129094601368204e-03
5.035000000000000000e+02,2.752822494739761566e-04,2.528255959252001984e-09,5.393132372861154412e-03,4.417876769365849834e-04,2.709566683684768772e-07,4.000000000000000000e+00,7.170699264105611943e-04,1.000000000000000036e-10,5.117850123387178256e-03,2.752797212180169129e-04,2.658714805994404691e-06,1.337499172512369837e-05,2.692307992104077288e-05,6.779428377305746971e-05,1.448802007049694715e-04,2.962847542183440945e-04,5.499435044426048778e-04,9.774284769305265595e-04,2.469802490550779359e-03
5.060000000000000000e+02,2.760236604053266938e-04,6.227851286026943481e-10,5.444431375054412450e-03,4.434788364665959918e-04,2.728625394973209639e-07,4.000000000000000000e+00,7.195024968719226314e-04,1.000000000000000036e-10,5.168407714649085431e-03,2.760230376201981044e-04,2.674331566156271129e-06,1.341981764384563828e-05,2.698912402428916220e-05,6.786589030421003596e-05,1.451693821025976420e-04,2.973579305321680764e-04,5.504881170477739444e-04,9.772103762217408847e-04,2.478704976707997443e-03
5.085000000000000000e+02,2.767432182849713460e-04,2.183173408659398836e-10,5.519584253182939146e-03,4.451190952569084318e-04,2.747178178290521152e-07,4.000000000000000000e+00,7.218623135418797236e-04,1.000000000000000036e-10,5.242841034897968017e-03,2.767429999676304696e-04,2.666510405214781462e-06,1.344635719630036960e-05,2.706053257202976933e-05,6.799468978569694487e-05,1.453724033396314457e-04,2.983559587362562228e-04,5.514262299699053578e-04,9.785903202123964143e-04,2.486845435902645257e-03
5.110000000000000000e+02,2.774536336274227620e-04,5.245507295792823521e-10,5.593989008517236995e-03,4.467233462783395514e-04,2.765422669231773722e-07,4.000000000000000000e+00,7.241769799057623134e-04,1.000000000000000036e-10,5.316535374889814342e-03,2.774531090766931950e-04,2.633653993991969344e-06,1.348024171255949642e-05,2.706991430270267503e-05,6.809006396258108834e-05,1.456273286834307398e-04,2.994123878368591305e-04,5.522469161970172853e-04,9.794701355892222218e-04,2.493444284967990653e-03
5.135000000000000000e+02,2.781410885199490533e-04,2.723405373394481496e-10,5.667320436264679760e-03,4.482777265491737066e-04,2.783153852431579679e-07,4.000000000000000000e+00,7.264188150691228141e-04,1.000000000000000036e-10,5.389179347744730599e-03,2.781408161794117245e-04,2.608163713533860566e-06,1.351394394287440213e-05,2.711138830085256033e-05,6.824974033082396505e-05,1.458410495451963572e-04,3.004790204004880285e-04,5.530485428064666528e-04,9.798745134223494930e-04,2.502527305199316390e-03
5.160000000000000000e+02,2.788205600844990062e-04,4.095383953839688128e-10,5.739811821711128005e-03,4.497976399278620467e-04,2.800588216105084125e-07,4.000000000000000000e+00,7.286182000123610529e-04,1.000000000000000036e-10,5.460991261626629324e-03,2.788201505461036225e-04,2.584937499884506311e-06,1.352678048986000322e-05,2.713158599969380904e-05,6.835423390124708827e-05,1.460471696815395502e-04,3.016560928661972353e-04,5.535687040061981149e-04,9.798753902184220883e-04,2.510328783112341072e-03
5.185000000000000000e+02,2.794770176280277074e-04,3.848532983040649535e-09,5.811139287306498792e-03,4.512683233448498135e-04,2.817505030367288473e-07,4.000000000000000000e+00,7.307453409728775209e-04,1.000000000000000036e-10,5.531662269678471085e-03,2.794731690950446874e-04,2.602496779174744094e-06,1.354842102398526564e-05,2.719266237780947203e-05,6.847298250252605077e-05,1.462778761231970444e-04,3.026998529395037176e-04,5.543668482559901186e-04,9.807118758975359209e-04,2.516833721637974208e-03
5.210000000000000000e+02,2.801259892585206330e-04,6.678674174563760861e-11,5.881534019498436613e-03,4.527066068519222685e-04,2.834138417454456172e-07,4.000000000000000000e+00,7.328325961104429015e-04,1.000000000000000036e-10,5.601408030239916035e-03,2.801259224717789144e-04,2.642973898150901792e-06,1.353460360577217072e-05,2.721064242639836250e-05,6.861562337730393868e-05,1.465202555611991829e-04,3.036749246145311319e-04,5.550979874547147313e-04,9.812970780845827520e-04,2.524506410397111839e-03
5.235000000000000000e+02,2.807519009827855400e-04,2.455085979875519997e-09,5.950673885404408718e-03,4.540965075278918621e-04,2.850252680544765987e-07,4.000000000000000000e+00,7.348484085106774021e-04,1.000000000000000036e-10,5.669921984421622853e-03,2.807494458968056491e-04,2.650156767243584263e-06,1.352273417577643118e-05,2.723998670715178686e-05,6.872465265416038559e-05,1.466961620798359683e-04,3.046178860382468693e-04,5.558336838236363226e-04,9.820877265136476134e-04,2.528752494798667746e-03
5.260000000000000000e+02,2.813713251689122364e-04,2.839286727472599514e-10,6.018788342812298256e-03,4.554558367505496630e-04,2.866098418574530961e-07,4.000000000000000000e+00,7.368271619194618994e-04,1.000000000000000036e-10,5.737417017643385748e-03,2.813710412402395085e-04,2.643701695013378988e-06,1.358467231119349511e-05,2.726277048972038298e-05,6.881062708126220169e-05,1.468873428137515121e-04,3.056347686138614081e-04,5.563463531782572450e-04,9.819699373937069986e-04,2.531343684554921997e-03
5.285000000000000000e+02,2.819674856031751222e-04,2.320767081571867288e-10,6.085557378124092053e-03,4.567678913658844908e-04,2.881425695202132649e-07,4.000000000000000000e+00,7.387353769690596129e-04,1.000000000000000036e-10,5.803589892520917039e-03,2.819672535264669566e-04,2.646109412687375502e-06,1.357270962360089825e-05,2.732028325241664512e-05,6.891310045209105819e-05,1.471036297249268712e-04,3.065776465744151453e-04,5.572842305191503306e-04,9.829326502023021019e-04,2.537415365304691341e-03
5.310000000000000000e+02,2.825579333556161687e-04,2.692238765957626935e-11,6.151209060247238118e-03,4.580513771601619436e-04,2.896500498205176615e-07,4.000000000000000000e+00,7.406093105157781666e-04,1.000000000000000036e-10,5.868651126891622112e-03,2.825579064332285097e-04,2.605809312776244291e-06,1.359399534704456574e-05,2.734206263057574745e-05,6.895960745782086284e-05,1.473318813708443119e-04,3.076733418482715393e-04,5.582712775559111381e-04,9.824263201743245553e-04,2.542907813525836606e-03
5.335000000000000000e+02,2.831254383373638670e-04,2.706570512685112733e-09,6.215425930233536150e-03,4.592885001691143212e-04,2.911059402213190222e-07,4.000000000000000000e+00,7.424139385064781882e-04,1.000000000000000036e-10,5.932300491896171958e-03,2.831227317668511792e-04,2.655377678715565115e-06,1.362162221720792347e-05,2.737961274665761928e-05,6.908558183675459147e-05,1.475783955038763014e-04,3.086387667473344289e-04,5.589938604096849391e-04,9.840223416366237000e-04,2.550258901082069329e-03
5.360000000000000000e+02,2.836881691868953269e-04,1.449676686146141995e-09,6.278435274269442840e-03,4.604989755087459335e-04,2.925382837812171270e-07,4.000000000000000000e+00,7.441871446956412062e-04,1.000000000000000036e-10,5.994747105082547621e-03,2.836867195102091787e-04,2.696560747201017181e-06,1.363210826392568621e-05,2.737198081845080314e-05,6.917529566501151768e-05,1.477009430561693551e-04,3.096135812851344795e-04,5.597911095680840107e-04,9.851806615775776568e-04,2.558766850638692376e-03
5.385000000000000000e+02,2.842275556813217180e-04,4.834034811059581066e-11,6.339923102323637323e-03,4.616645654998075476e-04,2.939194744467048726e-07,4.000000000000000000e+00,7.458921211811293198e-04,1.000000000000000036e-10,6.055695546642315442e-03,2.842275073409736091e-04,2.722352773139805828e-06,1.363634750758715885e-05,2.741766210966532804e-05,6.923997735308864347e-05,1.479141834159044199e-04,3.105194442846529986e-04,5.606648623027549140e-04,9.856065408012581412e-04,2.564474696047829797e-03
5.410000000000000000e+02,2.847629111958014650e-04,3.985814338574023558e-10,6.400116970986553279e-03,4.628055761682039657e-04,2.952789169250911821e-07,4.000000000000000000e+00,7.475684873640053765e-04,1.000000000000000036e-10,6.115354059790752139e-03,2.847625126143676021e-04,2.685596767816186110e-06,1.365722426350455286e-05,2.744979382334133765e-05,6.932732555226062761e-05,1.480931634812930034e-04,3.114306788960391221e-04,5.615379095160455674e-04,9.865868189532982051e-04,2.572520165840386577e-03
5.435000000000000000e+02,2.852755467012431769e-04,2.795956528368901555e-09,6.458707236849716218e-03,4.639026614644137648e-04,2.965878168594597175e-07,4.000000000000000000e+00,7.491782081656568875e-04,1.000000000000000036e-10,6.173431690148473150e-03,2.852727507447148101e-04,2.725421438480787161e-06,1.365583308636173869e-05,2.751909306296485111e-05,6.946558065216293441e-05,1.482497457598406371e-04,3.122727126303968532e-04,5.624208728783669162e-04,9.870113837824572977e-04,2.579923606334034222e-03
5.460000000000000000e+02,2.857849524189572045e-04,2.610468763133065105e-09,6.515922043292765586e-03,4.649772017090333096e-04,2.978768371382686314e-07,4.000000000000000000e+00,7.507621541279905142e-04,1.000000000000000036e-10,6.230137090873808653e-03,2.857823419501940676e-04,2.746339880449865235e-06,1.367592784234636765e-05,2.752241899791517537e-05,6.950366620736136026e-05,1.484942038832654323e-04,3.131742019961157369e-04,5.632132032647503171e-04,9.881536305871281654e-04,2.582839991756557922e-03
5.485000000000000000e+02,2.862721012138146320e-04,6.264165770502775903e-11,6.571455891633026444e-03,4.660089336736247573e-04,2.991160421970013711e-07,4.000000000000000000e+00,7.522810348874393351e-04,1.000000000000000036e-10,6.285183790419211596e-03,2.862720385721569290e-04,2.748705668961406810e-06,1.371189102478154503e-05,2.763450420493197666e-05,6.963823336933905751e-05,1.486412423414208857e-04,3.138971287240163027e-04,5.637721668522905922e-04,9.882126206453129523e-04,2.586100388240772461e-03
5.510000000000000000e+02,2.867568738185368327e-04,4.296756848070681030e-10,6.625537158738366988e-03,4.670200657061028961e-04,3.003372464543129144e-07,4.000000000000000000e+00,7.537769395246397830e-04,1.000000000000000036e-10,6.338780284919830373e-03,2.867564441428520437e-04,2.733313210467177217e-06,1.373099962780184367e-05,2.770715624728743791e-05,6.974216403100943508e-05,1.487837754511064730e-04,3.148068134323770599e-04,5.646355201376420134e-04,9.888657813593491972e-04,2.591120651485977720e-03
5.535000000000000000e+02,2.872195639727395102e-04,3.116696396240813280e-10,6.677864640268689998e-03,4.679897051197011611e-04,3.015094420267154642e-07,4.000000000000000000e+00,7.552092690924406713e-04,1.000000000000000036e-10,6.390645076295950813e-03,2.872192523030998694e-04,2.743371149563583238e-06,1.374157424538957113e-05,2.775790604514345820e-05,6.989199076504715136e-05,1.489261923385093401e-04,3.154230249012656795e-04,5.652583360857807481e-04,9.891400104853553202e-04,2.595287711841950777e-03
5.560000000000000000e+02,2.876813341393895775e-04,1.407071883086597656e-09,6.728668072114471661e-03,4.689402806257091322e-04,3.026655368055379177e-07,4.000000000000000000e+00,7.566216147650987097e-04,1.000000000000000036e-10,6.440986737975082192e-03,2.876799270675064698e-04,2.786006193834761986e-06,1.373968616924504499e-05,2.775983237985437375e-05,6.997184350050415617e-05,1.490912964344047595e-04,3.163593942557268589e-04,5.662583596736728286e-04,9.899024707150305084e-04,2.598016478108981092e-03
5.585000000000000000e+02,2.881209087849738687e-04,1.948029052205950125e-09,6.777652538706214515e-03,4.698509299062229969e-04,3.037735544128216778e-07,4.000000000000000000e+00,7.579718386911968656e-04,1.000000000000000036e-10,6.489531629921240809e-03,2.881189607559216733e-04,2.798123506745820005e-06,1.378377115110772409e-05,2.779776016692935415e-05,7.011781683668488654e-05,1.492107078595560890e-04,3.170858116869119557e-04,5.670406289693067509e-04,9.905300297649375762e-04,2.600384370865624090e-03
5.610000000000000000e+02,2.885594637498993488e-04,4.522160937440407959e-09,6.825050994262296666e-03,4.707450111811905288e-04,3.048674296716087650e-07,4.000000000000000000e+00,7.593044749310898234e-04,1.000000000000000036e-10,6.536491530512397209e-03,2.885549415889619132e-04,2.822713370335024504e-06,1.379442759732222707e-05,2.784256467839435400e-05,7.017902828171470491e-05,1.493151194581370834e-04,3.178563002676360462e-04,5.675394316194354392e-04,9.912868050868978327e-04,2.601379724108897860e-03
5.635000000000000000e+02,2.889763687927256663e-04,1.110292864696736709e-09,6.870575511212247306e-03,4.716003755890114143e-04,3.059142559763260092e-07,4.000000000000000000e+00,7.605767443817370264e-04,1.000000000000000036e-10,6.581599142419521965e-03,2.889752584998609656e-04,2.818861362034137593e-06,1.383917428865356332e-05,2.789141257210363170e-05,7.026304540897870257e-05,1.494354810288309253e-04,3.184918481107896701e-04,5.683240696221673405e-04,9.915805695154822352e-04,2.604903103131322485e-03
5.660000000000000000e+02,2.893927047753143585e-04,2.952236033502954620e-10,6.914461602420187737e-03,4.724412415649715700e-04,3.069488643086241182e-07,4.000000000000000000e+00,7.618339463402859285e-04,1.000000000000000036e-10,6.625068897644872945e-03,2.893924095517109822e-04,2.844060830697035282e-06,1.386772966862153738e-05,2.794628373264919851e-05,7.030588326409754852e-05,1.495645654183273181e-04,3.193099160483519618e-04,5.691433695143586005e-04,9.927323441735840231e-04,2.606877572943482654e-03
5.685000000000000000e+02,2.897873703677415844e-04,2.608372111326159378e-09,6.956426955841131000e-03,4.732448807988411956e-04,3.079374372269600002e-07,4.000000000000000000e+00,7.630322511665828342e-04,1.000000000000000036e-10,6.666639585473389633e-03,2.897847619956302385e-04,2.880039456731013083e-06,1.389636686231020794e-05,2.796451129078044744e-05,7.040169898114423798e-05,1.496991327591817855e-04,3.199746147697158163e-04,5.699906190390820757e-04,9.931808309311910155e-04,2.609350550410924601e-03
5.710000000000000000e+02,2.901822286755824788e-04,2.150878736542598858e-10,6.996708241361592091e-03,4.740357346409696231e-04,3.089156035557317794e-07,4.000000000000000000e+00,7.642179633165521561e-04,1.000000000000000036e-10,6.706526012686009341e-03,2.901820135877088060e-04,2.870085316082797837e-06,1.388301932861425953e-05,2.798739338020236975e-05,7.048108982274470615e-05,1.498206611361034362e-04,3.206886488992503762e-04,5.710135816418000342e-04,9.933030351214752404e-04,2.612680090467296452e-03
5.735000000000000000e+02,2.905568160478435853e-04,2.918158188261934594e-10,7.035027840343027056e-03,4.747898874944679278e-04,3.098487006188699928e-07,4.000000000000000000e+00,7.653467035423115131e-04,1.000000000000000036e-10,6.744471024295183199e-03,2.905565242320247345e-04,2.855816459767278791e-06,1.392296512686100842e-05,2.802537121623556324e-05,7.055039032282551398e-05,1.499824991550497604e-04,3.214177389763006186e-04,5.719310296664454306e-04,9.940881053136950071e-04,2.612278619854046559e-03
5.760000000000000000e+02,2.909328996753892944e-04,1.855093106799303874e-09,7.071623617148764356e-03,4.755324937292917443e-04,3.107731047059290171e-07,4.000000000000000000e+00,7.664653934046810387e-04,1.000000000000000036e-10,6.780690717473374790e-03,2.909310445822824967e-04,2.883507854893309654e-06,1.395173196830894140e-05,2.805774337571618351e-05,7.063475172784760127e-05,1.501204756638023518e-04,3.221773803119550939e-04,5.725230167166601948e-04,9.951138918439744827e-04,2.611305889039273152e-03
5.785000000000000000e+02,2.912880664484991623e-04,9.877728216913269097e-11,7.106224231753803175e-03,4.762401545087281392e-04,3.116534224218023308e-07,4.000000000000000000e+00,7.675282209572273015e-04,1.000000000000000036e-10,6.814936165305303904e-03,2.912879676712170187e-04,2.883018809272292411e-06,1.399273547692105709e-05,2.807568467269191227e-05,7.072608003347416504e-05,1.502404197718163446e-04,3.227866124363475489e-04,5.733935176447979608e-04,9.954974127720447614e-04,2.611994080274266262e-03
5.810000000000000000e+02,2.916446968360314517e-04,1.899523347899227601e-10,7.139072110751708798e-03,4.769383062346505865e-04,3.125267771465581553e-07,4.000000000000000000e+00,7.685830030706820382e-04,1.000000000000000036e-10,6.847427413915677455e-03,2.916445068836966657e-04,2.864514287761108766e-06,1.408234523614900159e-05,2.808666863361542956e-05,7.076788737967928120e-05,1.503379874246034073e-04,3.234824884864963604e-04,5.743635299002846110e-04,9.955411632116624616e-04,2.615539789489325969e-03
5.835000000000000000e+02,2.919810495853072366e-04,5.110711057331216891e-12,7.169906572311758076e-03,4.776025965043990832e-04,3.133571735046815102e-07,4.000000000000000000e+00,7.695836460897063740e-04,1.000000000000000036e-10,6.877925522726450677e-03,2.919810444745961743e-04,2.857996918229404090e-06,1.409827338004120791e-05,2.813571546005142379e-05,7.083786178411824170e-05,1.504942145946615794e-04,3.240467109792746206e-04,5.752510203179797598e-04,9.955319833633848817e-04,2.615110062575813372e-03
5.860000000000000000e+02,2.923188531866716643e-04,8.417722241022338589e-10,7.198978457428833501e-03,4.782594704125039020e-04,3.141824329676196340e-07,4.000000000000000000e+00,7.705783235991755121e-04,1.000000000000000036e-10,6.906659604242162270e-03,2.923180114144475822e-04,2.852960242306581063e-06,1.415423184353700231e-05,2.818279685384175010e-05,7.088074955834078263e-05,1.506217059963111695e-04,3.247530877976662175e-04,5.761135003134629185e-04,9.966840457428308153e-04,2.616721037617407257e-03
5.885000000000000000e+02,2.926370826417464162e-04,1.760527966201097943e-09,7.226039722930771743e-03,4.788836356265540380e-04,3.149659986079783943e-07,4.000000000000000000e+00,7.715207182683004542e-04,1.000000000000000036e-10,6.933402640289024893e-03,2.926353221137802216e-04,2.881862689637538789e-06,1.420001150779393575e-05,2.824785417326296634e-05,7.101978799869718313e-05,1.507713968088073670e-04,3.252538605923267420e-04,5.768509358177748968e-04,9.960862577941553570e-04,2.617637351767033386e-03
5.910000000000000000e+02,2.929577956863930153e-04,1.217017741791510319e-09,7.255287947642874782e-03,4.795018720027378282e-04,3.157463153075602886e-07,4.000000000000000000e+00,7.724596676891308435e-04,1.000000000000000036e-10,6.962330151956481333e-03,2.929565786686512234e-04,2.885456630890136504e-06,1.423439617958785722e-05,2.825361056912279321e-05,7.106094952046609274e-05,1.508830927061156099e-04,3.258165758931019090e-04,5.775805983895896788e-04,9.964878614630307951e-04,2.614993511076547754e-03
5.935000000000000000e+02,2.932587431216191615e-04,1.494610903771933407e-10,7.285722478854825268e-03,4.800892608676740375e-04,3.164863888177413539e-07,4.000000000000000000e+00,7.733480039892931448e-04,1.000000000000000036e-10,6.992463735733206107e-03,2.932585936605287933e-04,2.916270407531671405e-06,1.423883979546617939e-05,2.830166599213833562e-05,7.116766285170876127e-05,1.509862718502260671e-04,3.263274560395907015e-04,5.782493666701780249e-04,9.969293538207232852e-04,2.617597920056486446e-03
5.960000000000000000e+02,2.935623482777555723e-04,1.033086687168816710e-09,7.314514524167253263e-03,4.806729135296007832e-04,3.172253021273852787e-07,4.000000000000000000e+00,7.742352618073563555e-04,1.000000000000000036e-10,7.020952175889497854e-03,2.935613151910684122e-04,2.900669453344448139e-06,1.428355440316899642e-05,2.833811086585621787e-05,7.124624657500733520e-05,1.511108141696447971e-04,3.270321134577305650e-04,5.789882191700148261e-04,9.964555667332614889e-04,2.619646763635242494e-03
5.985000000000000000e+02,2.938470626296947998e-04,9.359807668823833878e-10,7.341410208391691526e-03,4.812271517754421277e-04,3.179256678220043352e-07,4.000000000000000000e+00,7.750742144051369275e-04,1.000000000000000036e-10,7.047563145761996835e-03,2.938461266489278954e-04,2.907573421269946387e-06,1.430232521213863455e-05,2.839843584170021563e-05,7.134271570272559561e-05,1.512357306045877315e-04,3.274999094765099748e-04,5.797082238246729479e-04,9.965167338321959892e-04,2.620388672063283901e-03
6.010000000000000000e+02,2.941359840806176689e-04,2.452188476380111475e-10,7.366670321670464212e-03,4.817790317339603451e-04,3.186270125495857362e-07,4.000000000000000000e+00,7.759150158145780140e-04,1.000000000000000036e-10,7.072534337589846815e-03,2.941357388617700541e-04,2.872897106431249819e-06,1.434041890519572668e-05,2.848355675635417302e-05,7.138626125088568160e-05,1.513114635480565496e-04,3.281560065672226977e-04,5.805551412549120240e-04,9.961252651265041329e-04,2.620796511674534663e-03
6.035000000000000000e+02,2.944064265157279956e-04,1.629452224215340430e-10,7.390049591857709640e-03,4.823031518015661700e-04,3.192914742114853291e-07,4.000000000000000000e+00,7.767095783172942199e-04,1.000000000000000036e-10,7.095643165341981862e-03,2.944062635705055764e-04,2.869283550236014337e-06,1.441606291184555546e-05,2.857436708255669142e-05,7.151588999472507533e-05,1.514090860447301246e-04,3.287049919886469085e-04,5.814397817613948779e-04,9.967985645279258365e-04,2.624519005165915075e-03
6.060000000000000000e+02,2.946803733319760285e-04,1.117097917587734371e-09,7.411814904667446066e-03,4.828274656759297466e-04,3.199588840381139309e-07,4.000000000000000000e+00,7.775078390079057751e-04,1.000000000000000036e-10,7.117134531335470200e-03,2.946792562340584416e-04,2.878521517357993890e-06,1.437042530296461570e-05,2.853743489190324224e-05,7.156526170919039415e-05,1.514613141015486771e-04,3.293246443132336054e-04,5.824529371169206429e-04,9.971883809025089505e-04,2.626591186841170308e-03
6.085000000000000000e+02,2.949375857192686580e-04,2.834657246200018875e-09,7.431729458744237675e-03,4.833247274205630575e-04,3.205909716060725771e-07,4.000000000000000000e+00,7.782623131398317155e-04,1.000000000000000036e-10,7.136791873024969125e-03,2.949347510620224763e-04,2.859876894181432094e-06,1.439866969387822659e-05,2.859610854024447548e-05,7.168046723014844250e-05,1.515083300218006727e-04,3.297934742279134404e-04,5.831910658974814214e-04,9.967795258258155527e-04,2.623633595024760148e-03
6.110000000000000000e+02,2.951991441637304907e-04,5.946144287469692956e-10,7.450062884078673467e-03,4.838236619070174563e-04,3.212278705361149732e-07,4.000000000000000000e+00,7.790228060707480012e-04,1.000000000000000036e-10,7.154863739914942705e-03,2.951985495493017237e-04,2.872008535988188797e-06,1.437008195142704873e-05,2.862874188196913084e-05,7.171048066825709858e-05,1.515740100504738225e-04,3.302832343138988047e-04,5.840674717518772171e-04,9.963081257518741941e-04,2.628276629232999175e-03
6.135000000000000000e+02,2.954441578650679814e-04,1.006811342463974314e-09,7.466584418549600428e-03,4.842972165287433013e-04,3.218310443540876637e-07,4.000000000000000000e+00,7.797413743938113369e-04,1.000000000000000036e-10,7.171140260684532447e-03,2.954431510537255143e-04,2.861719982490618761e-06,1.441962303963079413e-05,2.873639941162759926e-05,7.175819197717566550e-05,1.517009485419565970e-04,3.307698036641008887e-04,5.851570731264588762e-04,9.954428983427795335e-04,2.632455345208919734e-03
6.160000000000000000e+02,2.956934565709241642e-04,1.627408773536830500e-09,7.481568604083005045e-03,4.847744887163633215e-04,3.224409251690725817e-07,4.000000000000000000e+00,7.804679452872874314e-04,1.000000000000000036e-10,7.185875147512081097e-03,2.956918291621506135e-04,2.889878559117169539e-06,1.438250516132084202e-05,2.880245088926902612e-05,7.179464887578891283e-05,1.518187876297772245e-04,3.313078823743339498e-04,5.859270759312453164e-04,9.951348404369537038e-04,2.631692291020289610e-03
6.185000000000000000e+02,2.959267620810116439e-04,6.734554450145184099e-10,7.494797226159739464e-03,4.852279777775546908e-04,3.230188389338467935e-07,4.000000000000000000e+00,7.811547398585663889e-04,1.000000000000000036e-10,7.198870464078728146e-03,2.959260886255666418e-04,2.884199653336375594e-06,1.439886988316220302e-05,2.880851030726319493e-05,7.187223543909827676e-05,1.519795394442168381e-04,3.317610854617553725e-04,5.863470879439361795e-04,9.940093798996801986e-04,2.629406514962173529e-03
6.210000000000000000e+02,2.961658248298554936e-04,1.194768295933341029e-10,7.506555874048964107e-03,4.856865114072174481e-04,3.236055831600617932e-07,4.000000000000000000e+00,7.818523362370728876e-04,1.000000000000000036e-10,7.210390049219108505e-03,2.961657053530259136e-04,2.877998693868631903e-06,1.447881382687055266e-05,2.883465388854653176e-05,7.191400404552592083e-05,1.521053020451158962e-04,3.322456543129270290e-04,5.872031220060635725e-04,9.934217740716858470e-04,2.629702224417159156e-03
6.235000000000000000e+02,2.963887910422919681e-04,8.783525906658764950e-10,7.516639868136235948e-03,4.861237098106038291e-04,3.241625766955354793e-07,4.000000000000000000e+00,7.825125008528957971e-04,1.000000000000000036e-10,7.220251077093943655e-03,2.963879126897013289e-04,2.888923396721233038e-06,1.457681785076496994e-05,2.888964271494052089e-05,7.202240784595021817e-05,1.522297028813488092e-04,3.325390512690772765e-04,5.880120182102412107e-04,9.931538473666294293e-04,2.625114796891374076e-03
6.260000000000000000e+02,2.966180720701889670e-04,1.553342354418743679e-10,7.552738953927442926e-03,4.865683587133440161e-04,3.247310483796331392e-07,4.000000000000000000e+00,7.831864307835329289e-04,1.000000000000000036e-10,7.256120881857254339e-03,2.966179167359535296e-04,2.892924018988377716e-06,1.460067897727505627e-05,2.895257458766072194e-05,7.208480953366358372e-05,1.523066033866904943e-04,3.330418095243303398e-04,5.884974016699681199e-04,9.924199170975890865e-04,2.624922534669232518e-03
6.285000000000000000e+02,2.968325447983869792e-04,1.541996396173035599e-09,7.592263062845419110e-03,4.869939017963787462e-04,3.252726200383473272e-07,4.000000000000000000e+00,7.838264465947657796e-04,1.000000000000000036e-10,7.295430518047031805e-03,2.968310028019907946e-04,2.920414618915396030e-06,1.461523406784526378e-05,2.900534933310195318e-05,7.217989031522969035e-05,1.524231014489516164e-04,3.333754374139420479e-04,5.892481693148025283e-04,9.926943249390931222e-04,2.622409423677439944e-03
6.310000000000000000e+02,2.970530713102453369e-04,9.979235116063528259e-10,7.630670655521620480e-03,4.874302880908285506e-04,3.258288129231578945e-07,4.000000000000000000e+00,7.844833594010738875e-04,1.000000000000000036e-10,7.333617584211375197e-03,2.970520733867337165e-04,2.925962413656246341e-06,1.458299311134823564e-05,2.896774614410297397e-05,7.221078594306060713e-05,1.525726566094332633e-04,3.339734567065246991e-04,5.897475130996993964e-04,9.923306852540648981e-04,2.619807549306865657e-03
6.335000000000000000e+02,2.972598565567036253e-04,1.073045790817685813e-10,7.667783173329586859e-03,4.878500754631461076e-04,3.263611184495094245e-07,4.000000000000000000e+00,7.851099320198497329e-04,1.000000000000000036e-10,7.370523316772883450e-03,2.972597492521245575e-04,2.945181001331423443e-06,1.465430216190541145e-05,2.901512730352522721e-05,7.229403263914362175e-05,1.526683785581500058e-04,3.343079780290130788e-04,5.902386913538702935e-04,9.919549080949030626e-04,2.619236431109759049e-03
6.360000000000000000e+02,2.974733207090625811e-04,4.010231092976983022e-10,7.703786803552573233e-03,4.882828070679069016e-04,3.269104762117915225e-07,4.000000000000000000e+00,7.857561277769694284e-04,1.000000000000000036e-10,7.406313482843510272e-03,2.974729196859532757e-04,2.892764824408876726e-06,1.464084988233976182e-05,2.904399130460702774e-05,7.237504678045687920e-05,1.527471159258734536e-04,3.347669500346116484e-04,5.908985518007404828e-04,9.919673860576962935e-04,2.614690413733594503e-03
6.385000000000000000e+02,2.976768441869385886e-04,2.270805678459332400e-09,7.738429115368887848e-03,4.886979728806457954e-04,3.274372122627473146e-07,4.000000000000000000e+00,7.863748170675844383e-04,1.000000000000000036e-10,7.440752271181949422e-03,2.976745733812601112e-04,2.933114193034912211e-06,1.467030742805458642e-05,2.910370276687471885e-05,7.245581654392356454e-05,1.528459486138357350e-04,3.351327946812075872e-04,5.916822220687199168e-04,9.925330524274283712e-04,2.612217999659389566e-03
6.410000000000000000e+02,2.978890520446262789e-04,2.426619991005067249e-09,7.771814100933538590e-03,4.891247903037885180e-04,3.279809478177710792e-07,4.000000000000000000e+00,7.870138423484147969e-04,1.000000000000000036e-10,7.473925048888912202e-03,2.978866254246352856e-04,2.958326855124419208e-06,1.472660875631186033e-05,2.914498389290099071e-05,7.244021199590739183e-05,1.530040737820004618e-04,3.354927773576374134e-04,5.925997627520496408e-04,9.918303909507511246e-04,2.612387480450300073e-03
6.435000000000000000e+02,2.980934616856078558e-04,1.868605220352320706e-10,7.803670299430826886e-03,4.895333547138877150e-04,3.285026172771420605e-07,4.000000000000000000e+00,7.876268163994955707e-04,1.000000000000000036e-10,7.505576837745218596e-03,2.980932748250858457e-04,2.983543907084343337e-06,1.468860202683699286e-05,2.915802444879714772e-05,7.252954202956169273e-05,1.531711729155259879e-04,3.356839104347229775e-04,5.933742334251111911e-04,9.926153877439771941e-04,2.608001394545187736e-03
6.460000000000000000e+02,2.983083470707223179e-04,1.114160783483001307e-09,7.834154309218346532e-03,4.899575773264714176e-04,3.290462975116916100e-07,4.000000000000000000e+00,7.882659243971937898e-04,1.000000000000000036e-10,7.535845962147623943e-03,2.983072329099388281e-04,2.986938405863288802e-06,1.469893190535859648e-05,2.916842952644042226e-05,7.263712045777927912e-05,1.532990493339627747e-04,3.359960370055596135e-04,5.944366207889771343e-04,9.926766395146494146e-04,2.607035844705573018e-03
6.485000000000000000e+02,2.985164778279530127e-04,1.511241432474700233e-09,7.863079616092982435e-03,4.903735048933528231e-04,3.295782618361979222e-07,4.000000000000000000e+00,7.888899827213058900e-04,1.000000000000000036e-10,7.564563138265029477e-03,2.985149665865205622e-04,2.989812448494685448e-06,1.473558933255383233e-05,2.919583784417047778e-05,7.271835890821050157e-05,1.534389124691993374e-04,3.364190712644776282e-04,5.951780509332361708e-04,9.932493781997990372e-04,2.607759080409435912e-03
6.510000000000000000e+02,2.987387605436773509e-04,1.916185890894075815e-09,7.890672641869928353e-03,4.908139924623389737e-04,3.301432222479934112e-07,4.000000000000000000e+00,7.895527530060162703e-04,1.000000000000000036e-10,7.591933881326251056e-03,2.987368443577864555e-04,3.048171224578802286e-06,1.474108858715732746e-05,2.926700445833586061e-05,7.274637394087170045e-05,1.535807451068506801e-04,3.368519788838035415e-04,5.958849733487606160e-04,9.932836535796380796e-04,2.603754136984832122e-03
6.535000000000000000e+02,2.989591460364518743e-04,4.971665532600981754e-10,7.916809478570627917e-03,4.912532190149679259e-04,3.307062961914126495e-07,4.000000000000000000e+00,7.902123650514198544e-04,1.000000000000000036e-10,7.617850332534176205e-03,2.989586488698986141e-04,3.055922515849088989e-06,1.480364468969027916e-05,2.928097165962372997e-05,7.277797539031971260e-05,1.537175419168768163e-04,3.370819654770193302e-04,5.962575453111590689e-04,9.945877801909241370e-04,2.596361561836108174e-03
6.560000000000000000e+02,2.991935749346485616e-04,7.856870597291532913e-10,7.941728675625677261e-03,4.917303974936616936e-04,3.313155791014497003e-07,4.000000000000000000e+00,7.909239724283102010e-04,1.000000000000000036e-10,7.642535100691029079e-03,2.991927892475888242e-04,3.023727308223604747e-06,1.484849832756486910e-05,2.927669120165976344e-05,7.279153017577897212e-05,1.538231738664751799e-04,3.373630618692185449e-04,5.970560830438649677e-04,9.948585477374714218e-04,2.595302866428095788e-03
6.585000000000000000e+02,2.994251093430779138e-04,7.126723093660062129e-10,7.965260519933996947e-03,4.922319939151493856e-04,3.319477319387979350e-07,4.000000000000000000e+00,7.916571032582273536e-04,1.000000000000000036e-10,7.665835410590919087e-03,2.994243966707685637e-04,2.997772705344602968e-06,1.484655274098574175e-05,2.933449233508234085e-05,7.282853970537017229e-05,1.540529379018510270e-04,3.375438438183947596e-04,5.976773189183615716e-04,9.959864744457165749e-04,2.595041108564617120e-03
6.610000000000000000e+02,2.996723598166017117e-04,7.374604312282117401e-10,7.987561148766010588e-03,4.928078864500776753e-04,3.326631361854434206e-07,4.000000000000000000e+00,7.924802462666793871e-04,1.000000000000000036e-10,7.687888788949408768e-03,2.996716223561705027e-04,3.063843313683883911e-06,1.487713883766968330e-05,2.937550992141994125e-05,7.289961953141157222e-05,1.542374033974605032e-04,3.379157381974058107e-04,5.986335927314402096e-04,9.963981561092903269e-04,2.593246646738395483e-03
6.635000000000000000e+02,2.999246839080221437e-04,8.883936864361100817e-10,8.008400739066683441e-03,4.934583409215106443e-04,3.334559502423368100e-07,4.000000000000000000e+00,7.933830248295327880e-04,1.000000000000000036e-10,7.708476055158661189e-03,2.999237955143357285e-04,3.008367443168379589e-06,1.489937422679649252e-05,2.941587190124184771e-05,7.296168773723873502e-05,1.544573905893320792e-04,3.381374111964364571e-04,5.992674151651389280e-04,9.969760568266715188e-04,2.594305881146550131e-03
6.660000000000000000e+02,3.002071086100852612e-04,2.508354991242163918e-09,8.146062699184261624e-03,4.942628256477640033e-04,3.344200488773394833e-07,4.000000000000000000e+00,7.944699342578492645e-04,1.000000000000000036e-10,7.845855590574176905e-03,3.002046002550940438e-04,3.006629130803520168e-06,1.487832079787295838e-05,2.948620814952525326e-05,7.303134396087731703e-05,1.547369275239569896e-04,3.385040978229860364e-04,5.995868334692235849e-04,9.970335382980376887e-04,2.593032968840798709e-03
6.685000000000000000e+02,3.005088522560852063e-04,2.331531099817001956e-10,8.849006802962796486e-03,4.952419379473254907e-04,3.355701473860923184e-07,4.000000000000000000e+00,7.957507902034107513e-04,1.000000000000000036e-10,8.548497950706711659e-03,3.005086191029752150e-04,3.034239069757610675e-06,1.490792216125053482e-05,2.948537273081722901e-05,7.310760768517721977e-05,1.551538821422995796e-04,3.385218108053687476e-04,6.003904574576510948e-04,9.976896799516346646e-04,2.593591827210351992e-03
6.710000000000000000e+02,3.008484370316680603e-04,8.617917172549220268e-10,1.146112815756262886e-02,4.964639373540524975e-04,3.369862231574859365e-07,4.000000000000000000e+00,7.973123743857205578e-04,1.000000000000000036e-10,1.116027972053095993e-02,3.008475752399508078e-04,3.039432802648143946e-06,1.486265754622804919e-05,2.945450902442572504e-05,7.316581746943324528e-05,1.553947374011333156e-04,3.388120910880284718e-04,6.007729366656832347e-04,9.980599977007682810e-04,2.594692167127884020e-03
6.735000000000000000e+02,3.012273250041382880e-04,3.973468151463504767e-09,1.419950088993199820e-02,4.979350961906694930e-04,3.386772613475599882e-07,4.000000000000000000e+00,7.991624211948077268e-04,1.000000000000000036e-10,1.389827356492786062e-02,3.012233515359868290e-04,3.050715503650313234e-06,1.490433982161403970e-05,2.949391148072203538e-05,7.333498345172664357e-05,1.557808690019410198e-04,3.390269384392463180e-04,6.010610654473331647e-04,9.981286282813490746e-04,2.592886464299373230e-03


==> figures/data/3d/gr1_p180_none_subset0_fiber0_cauchy_stress_error.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,2.643780207725313276e-04,2.708519124378201510e-09,2.717344899712106476e-03,2.100005136604265663e-04,1.139959536052439898e-07,4.000000000000000000e+00,4.743785344329578667e-04,5.437750711210476129e-05,2.452966878939575202e-03,2.643753122534069576e-04,4.495686122973691748e-06,2.197892037558597450e-05,4.335613051822462868e-05,1.035138950929603732e-04,2.134564089918342665e-04,3.767167893418434371e-04,5.590508074568129558e-04,6.624008270137617810e-04,9.175580449022386785e-04
-1.965000000000003695e+02,1.653085585614615658e-04,1.903621526246449781e-10,1.867922148265197804e-03,1.399507481835881499e-04,4.691313145081425772e-08,4.000000000000000000e+00,3.052593067450497157e-04,2.535781037787341588e-05,1.702613589703736319e-03,1.653083681993089296e-04,2.593381321169802921e-06,1.293962479211906392e-05,2.554899896619090634e-05,6.057627923172520957e-05,1.274082870372018385e-04,2.352116891989161260e-04,3.587135240780694946e-04,4.298757593645167151e-04,6.253112923629269761e-04
-1.940000000000003979e+02,1.421745596894853614e-04,4.023862374762849729e-10,1.643437506411395870e-03,1.223148664527192733e-04,3.517453197824558534e-08,4.000000000000000000e+00,2.644894261422046618e-04,1.985969323676608817e-05,1.501262946721910454e-03,1.421741573032478856e-04,2.253370508099328222e-06,1.107366731583987518e-05,2.154007723471206844e-05,5.152510360626196234e-05,1.080206710512585458e-04,2.020078942563886175e-04,3.093220796356205846e-04,3.736380920319827049e-04,5.507084212875401315e-04
-1.915000000000003979e+02,1.233456689444933777e-04,1.293071014197596172e-10,1.472029984877645283e-03,1.079832378736819329e-04,2.687453370904872992e-08,4.000000000000000000e+00,2.313289068181753106e-04,1.536243107081144478e-05,1.348684315933151986e-03,1.233455396373919473e-04,1.834154339657262216e-06,9.406857685013105520e-06,1.822765040062425445e-05,4.410841344553229136e-05,9.245022795648311434e-05,1.749406091064341026e-04,2.690622345941164647e-04,3.278958743515715361e-04,4.892833461999973512e-04
-1.890000000000003979e+02,1.078867756751724120e-04,1.050476764311016337e-10,1.326823428385249127e-03,9.623039264001104513e-05,2.089984483323566573e-08,4.000000000000000000e+00,2.041171683151834571e-04,1.165638303516136685e-05,1.218936652710076634e-03,1.078866706274959761e-04,1.580725225402922863e-06,7.880202509695304839e-06,1.543309031663485682e-05,3.769120827155214700e-05,7.980654129762640631e-05,1.527256517121280965e-04,2.359964475142283739e-04,2.902530347027341496e-04,4.385733131027941701e-04
-1.865000000000003979e+02,9.518538037272561718e-05,2.020975541652465709e-10,1.202693097338037274e-03,8.652128889879717201e-05,1.654619006940957132e-08,4.000000000000000000e+00,1.817066692715227892e-04,8.664091473928445166e-06,1.107507716965311752e-03,9.518517827517145784e-05,1.403005852382154163e-06,6.673920492518168984e-06,1.311676878705006716e-05,3.221535916016248294e-05,6.962550345828538137e-05,1.346418452087785227e-04,2.092234926011831504e-04,2.593607982237622453e-04,3.965842728539967850e-04
-1.840000000000003979e+02,8.462810452891403822e-05,1.960325405148269121e-10,1.096133705689443299e-03,7.840653714162448145e-05,1.330950114269774091e-08,4.000000000000000000e+00,1.630346416705385332e-04,6.221567387289556766e-06,1.011505601160529342e-03,8.462790849637352318e-05,1.125913987411689047e-06,5.656486441502564358e-06,1.121884351529857450e-05,2.770950421990070068e-05,6.134667615380919026e-05,1.197517673237580532e-04,1.869446347788062106e-04,2.338352357004510457e-04,3.614520702997464467e-04
-1.815000000000003979e+02,7.586050816086078433e-05,1.034940098796785641e-10,1.003715575627969628e-03,7.154992623737542890e-05,1.087420864299789441e-08,4.000000000000000000e+00,1.474104343982362132e-04,4.310581923485355422e-06,9.278550674671088303e-04,7.586040466685089990e-05,9.355975521348422460e-07,4.771841635065948438e-06,9.518506840195927870e-06,2.416235410415256890e-05,5.454591537575176737e-05,1.071379214716421823e-04,1.683082946832993435e-04,2.126318704091464690e-04,3.319939216127651524e-04
-1.790000000000003979e+02,6.847774499807182072e-05,4.285597565153264446e-10,9.232872595797515314e-04,6.567618659154826914e-05,9.002563045228814081e-09,4.000000000000000000e+00,1.341539315896200899e-04,2.801558406523551583e-06,8.548095145816796700e-04,6.847731643831530429e-05,8.067979167746079334e-07,4.036477853768619975e-06,8.166056336777791866e-06,2.130329989782534951e-05,4.877296830641927243e-05,9.636996894628755621e-05,1.525352317681701422e-04,1.943252469254121856e-04,3.060012582154817925e-04
-1.765000000000003979e+02,6.226807300120289570e-05,2.362240037746808065e-10,8.525017805253105917e-04,6.059239855389811455e-05,7.548751677797566325e-09,4.000000000000000000e+00,1.228604715551010103e-04,1.675674447304781149e-06,7.902337075241076553e-04,6.226783677719911823e-05,6.988637763961825998e-07,3.520154949364533055e-06,7.104908274011136463e-06,1.905934563319722192e-05,4.399993661192561415e-05,8.698469658648126559e-05,1.391785634506141297e-04,1.788355476318825952e-04,2.832171362219909855e-04
-1.740000000000003979e+02,5.694783689015297102e-05,2.117655115391640613e-10,7.900731155323767116e-04,5.614384100034680396e-05,6.395187008739690493e-09,4.000000000000000000e+00,1.130916778904997750e-04,8.039958898061670646e-07,7.331252786422237135e-04,5.694762512464143192e-05,6.253793564788935278e-07,3.146968569576349506e-06,6.402927986141162079e-06,1.716828542660414104e-05,3.999930835795252897e-05,7.921972801062339886e-05,1.276610340563401824e-04,1.653278659468779223e-04,2.635175099931642948e-04
-1.715000000000003979e+02,5.239074211946522999e-05,4.066026299431686107e-10,7.343462246567455508e-04,5.222508453418470142e-05,5.472249314431043614e-09,4.000000000000000000e+00,1.046158266536499246e-04,1.656575852805285674e-07,6.819554825372803547e-04,5.239033551683528730e-05,5.803243253222149496e-07,2.885812231405745694e-06,5.872614745933989266e-06,1.557658491495373982e-05,3.654751341820636738e-05,7.273491597409924791e-05,1.177293510897496772e-04,1.533457034204072252e-04,2.459976751687294877e-04
-1.690000000000003979e+02,4.840278115760539252e-05,1.088944795087068539e-10,6.845900442576342360e-04,4.874189575484800158e-05,4.718601625567509512e-09,4.000000000000000000e+00,9.714467691245339410e-05,1.000000000000000036e-10,6.361872631000288231e-04,4.840267226312588582e-05,5.617205026995636620e-07,2.697976766060536641e-06,5.427503133705965914e-06,1.425938976374514890e-05,3.359470869818838816e-05,6.697422312549088845e-05,1.089813950669322312e-04,1.427451435574978150e-04,2.302390521002215462e-04
-1.665000000000003979e+02,4.491804259623888616e-05,7.051402143983922728e-11,6.395940947185585739e-04,4.563161207941347043e-05,4.099874571643602622e-09,4.000000000000000000e+00,9.054965467565235658e-05,1.000000000000000036e-10,5.946760521223197352e-04,4.491797208221744544e-05,5.196006892606424457e-07,2.524781728413839706e-06,5.035940007377411941e-06,1.314818229511857572e-05,3.100076264567891687e-05,6.197608947769848889e-05,1.013391177067634712e-04,1.336134991029397324e-04,2.159850457157461569e-04
-1.640000000000003979e+02,4.180909847712809631e-05,7.227721035362241308e-11,5.989841211292454108e-04,4.282735243529843560e-05,3.582182832087457818e-09,4.000000000000000000e+00,8.463645091242653191e-05,1.000000000000000036e-10,5.571750226521173010e-04,4.180902619991774295e-05,4.717384620998951949e-07,2.357718218162071403e-06,4.699292665347211531e-06,1.217363520520159926e-05,2.866443031291356251e-05,5.750546110612115322e-05,9.446308785383340009e-05,1.252683771903718394e-04,2.028778449858829836e-04
-1.615000000000003979e+02,3.905087454643955985e-05,8.280606857169638197e-11,5.618362317414883232e-04,4.028688212960859690e-05,3.148003674566735843e-09,4.000000000000000000e+00,7.933775667604815675e-05,1.000000000000000036e-10,5.227853571950487159e-04,3.905079174037098501e-05,4.401322590293216865e-07,2.203741269843863624e-06,4.409377244865913857e-06,1.132213884672981637e-05,2.656735830616309207e-05,5.354966569945099266e-05,8.827843379222239588e-05,1.176661194591217341e-04,1.913029697839909783e-04
-1.589999999999999716e+02,3.655112452284992681e-05,1.879525507855312348e-10,5.280068278827934874e-04,3.796695664218253230e-05,2.777474500554250418e-09,4.000000000000000000e+00,7.451808116503246589e-05,1.000000000000000036e-10,4.914557033599435470e-04,3.655093657029913947e-05,4.148863864704130855e-07,2.067263608095786941e-06,4.148098772553741363e-06,1.056573496888449734e-05,2.467635493698293068e-05,4.996500568379870098e-05,8.271786423211267348e-05,1.108363343790588729e-04,1.806123724063913400e-04
-1.564999999999999716e+02,3.430391898670775655e-05,1.084243987506063622e-10,4.967578036983271968e-04,3.584187737712505196e-05,2.461399031763476916e-09,4.000000000000000000e+00,7.014579636383281528e-05,1.000000000000000036e-10,4.624538847116194335e-04,3.430381056230900449e-05,3.943944325050900972e-07,1.951319208119705732e-06,3.915288386896810139e-06,9.898645083921449593e-06,2.299352359040452470e-05,4.674488862035121046e-05,7.773394121275874202e-05,1.046189729650890782e-04,1.709990783783947783e-04
-1.539999999999999716e+02,3.223933986255906269e-05,4.100301056899962630e-12,4.680956166190215458e-04,3.388302253951049444e-05,2.187434251186566056e-09,4.000000000000000000e+00,6.612236240206956391e-05,1.000000000000000036e-10,4.358562767564624560e-04,3.223933576225800426e-05,3.627050863839541176e-07,1.839278548173756332e-06,3.688594915290636498e-06,9.286578581009351528e-06,2.147202183358172984e-05,4.380486270373089752e-05,7.318453359459390739e-05,9.879941011145616163e-05,1.618755534263589574e-04
-1.514999999999999716e+02,3.036448760318048452e-05,2.018636920092956748e-10,4.414034793303811479e-04,3.207239066211718529e-05,1.950640350187162750e-09,4.000000000000000000e+00,6.243687826529766981e-05,1.000000000000000036e-10,4.110389917272006498e-04,3.036428573948847629e-05,3.371403196854559656e-07,1.736830080876914676e-06,3.478182553605310633e-06,8.730111935275765398e-06,2.015907556894434955e-05,4.112181638420047748e-05,6.905920401917411749e-05,9.341074469899562720e-05,1.534368164853671767e-04
-1.489999999999999716e+02,2.862423030751057307e-05,1.092794504822197647e-10,4.167862883354580932e-04,3.039025488680519317e-05,1.742914152782393229e-09,4.000000000000000000e+00,5.901448519431576963e-05,1.000000000000000036e-10,3.881620580279475201e-04,2.862412102806009077e-05,3.301491502431918565e-07,1.630355985325762297e-06,3.260106562796689342e-06,8.202379127489143535e-06,1.895532061864330591e-05,3.865985959417528285e-05,6.518631070913926686e-05,8.850889250154071741e-05,1.456330937648528086e-04
-1.464999999999999716e+02,2.703199069846361972e-05,7.922313211239888880e-11,3.937072184074701456e-04,2.882421988767229335e-05,1.561564173254707038e-09,4.000000000000000000e+00,5.585621058613591308e-05,1.000000000000000036e-10,3.666752277090064988e-04,2.703191147533150638e-05,3.125525412900745678e-07,1.537230502824392368e-06,3.068684912976472132e-06,7.716701169989351064e-06,1.787179887956384569e-05,3.638586221328797435e-05,6.163084202468227014e-05,8.394051652808161778e-05,1.381609844057629785e-04
-1.439999999999999716e+02,2.554222544230470038e-05,3.939723424079395049e-11,3.723364449002504505e-04,2.736048719440825882e-05,1.401001540060895647e-09,4.000000000000000000e+00,5.290271263671296258e-05,1.000000000000000036e-10,3.467942194579457264e-04,2.554218604507045969e-05,2.938960189324185924e-07,1.438463750406814759e-06,2.876220911325767421e-06,7.271030547289077402e-06,1.683972826260277588e-05,3.430960737744450859e-05,5.832625023943300630e-05,7.955804932926322155e-05,1.311994395099162563e-04
-1.414999999999999716e+02,2.417292805303799139e-05,1.755732051260401882e-11,3.521904808385854747e-04,2.598901990474227435e-05,1.259759606266441641e-09,4.000000000000000000e+00,5.016194795778026235e-05,1.000000000000000036e-10,3.280175527855474799e-04,2.417291049571747830e-05,2.694398735496688742e-07,1.354095185476915640e-06,2.701933542620690324e-06,6.846763073169247787e-06,1.591568969459655517e-05,3.240135775581515622e-05,5.524125966494885327e-05,7.545891205113963078e-05,1.248301938483239038e-04
-1.389999999999999716e+02,2.288392897710780184e-05,3.898341127042690908e-11,3.334833663191266490e-04,2.470104266048838191e-05,1.133815713944580775e-09,4.000000000000000000e+00,4.758497163759618375e-05,1.000000000000000036e-10,3.105994373420188268e-04,2.288388999369653213e-05,2.505707710219556671e-07,1.273857834266318730e-06,2.540407721097702087e-06,6.445361280522252871e-06,1.503414804015466776e-05,3.058974888100563037e-05,5.234771607176377957e-05,7.162845357310688836e-05,1.186334061961693930e-04
-1.364999999999999716e+02,2.169458100167640218e-05,2.982507165557115069e-11,3.157677191539258639e-04,2.348903331955824148e-05,1.022389531125616208e-09,4.000000000000000000e+00,4.518361432123464705e-05,1.000000000000000036e-10,2.940731381522494617e-04,2.169455117660474649e-05,2.310165946652542699e-07,1.202588746161707247e-06,2.401572052520831516e-06,6.087123571020753768e-06,1.424524320705869613e-05,2.895057576015396900e-05,4.965549998035079314e-05,6.805612531023884316e-05,1.128300598763057387e-04
-1.339999999999999716e+02,2.056882631161847778e-05,3.566590092811136177e-12,2.992875503736730372e-04,2.234734764070637076e-05,9.224805624121136900e-10,4.000000000000000000e+00,4.291617395232484854e-05,1.000000000000000036e-10,2.787187240620545730e-04,2.056882274502838337e-05,2.276088931042030180e-07,1.127087979908841885e-06,2.252175035291755817e-06,5.751012916466435132e-06,1.348193393545172903e-05,2.737812866310116366e-05,4.714579728920551894e-05,6.470247335682703411e-05,1.074627189177786293e-04
-1.314999999999999716e+02,1.952715506814179676e-05,1.502618964116130238e-10,2.836203650480932062e-04,2.126952044427985150e-05,8.337022849848943069e-10,4.000000000000000000e+00,4.079667551242164826e-05,1.000000000000000036e-10,2.640932099799514162e-04,1.952700480624538571e-05,2.145004204224580628e-07,1.061627288465058801e-06,2.122785391496548371e-06,5.452238635669980763e-06,1.279392820897956508e-05,2.594388077702704232e-05,4.480091805861536691e-05,6.150902547291678206e-05,1.022091680980506532e-04
-1.289999999999999716e+02,1.853667730676310422e-05,5.590136676701742303e-13,2.690310434245125545e-04,2.025196627680293926e-05,7.537505436518298692e-10,4.000000000000000000e+00,3.878864358356604687e-05,1.000000000000000036e-10,2.504943661177494300e-04,1.853667674774943648e-05,1.982422984110946081e-07,9.973891744482242999e-07,2.005776215903877897e-06,5.176186851195944491e-06,1.213273318746999074e-05,2.459255357663419641e-05,4.256991446031147517e-05,5.850509375174202950e-05,9.726269348388989267e-05
-1.264999999999999716e+02,1.761888295654191262e-05,8.770987836763073692e-11,2.551146031988214824e-04,1.928844402513342948e-05,6.824691095470286456e-10,4.000000000000000000e+00,3.690732698167534210e-05,1.000000000000000036e-10,2.374957202422795562e-04,1.761879524666354411e-05,1.857217375620567052e-07,9.472505635225635758e-07,1.894894372114002561e-06,4.910478359368352386e-06,1.152796013037716048e-05,2.332685936104366675e-05,4.050007209597547922e-05,5.569793569104498926e-05,9.260318746050155648e-05
-1.239999999999999716e+02,1.674285360805526942e-05,2.547358603343615564e-10,2.421508000377294825e-04,1.837724926959982796e-05,6.180464376577766912e-10,4.000000000000000000e+00,3.512010287765510077e-05,1.000000000000000036e-10,2.254079464296742199e-04,1.674259887219493420e-05,1.797336480112321666e-07,9.005505558898284420e-07,1.796707912468819815e-06,4.657968867272803007e-06,1.095075421502147808e-05,2.210593806907491191e-05,3.854485441746490946e-05,5.301127732979608176e-05,8.834583680713704716e-05
-1.214999999999999716e+02,1.593001628519482652e-05,1.070185804252548488e-10,2.297472645335903532e-04,1.751276786449987031e-05,5.604624571224318417e-10,4.000000000000000000e+00,3.344278414969469683e-05,1.000000000000000036e-10,2.138172482483955165e-04,1.592990926661440052e-05,1.712091528192365322e-07,8.612160401340014197e-07,1.710389362849101951e-06,4.432599873573113069e-06,1.041037756834914639e-05,2.099804910383739826e-05,3.669607810352655796e-05,5.044715664751152443e-05,8.433236797284656143e-05
-1.189999999999999716e+02,1.515138326842212414e-05,4.254228670884816977e-10,2.181946110866153968e-04,1.669435534946443612e-05,5.082659154808135625e-10,4.000000000000000000e+00,3.184573861788655687e-05,1.000000000000000036e-10,2.030432278181932659e-04,1.515095784555503586e-05,1.661387930937096040e-07,8.150414499056258557e-07,1.625678031030602864e-06,4.207211579557878665e-06,9.897047823613430376e-06,1.993182205036583740e-05,3.494344105458491092e-05,4.807058224072699833e-05,8.039292279129214933e-05
-1.164999999999999716e+02,1.442821785150256735e-05,1.792905579090633899e-11,2.071097925057478197e-04,1.591677545654573202e-05,4.615172113045140302e-10,4.000000000000000000e+00,3.034499330804830107e-05,1.000000000000000036e-10,1.926815746542452439e-04,1.442819992244677655e-05,1.570816659996798838e-07,7.810518823466440716e-07,1.553640387725467952e-06,4.007838851737042743e-06,9.434526950470415607e-06,1.894165975231626597e-05,3.329794149051634332e-05,4.576425004267806147e-05,7.665645059056578757e-05
-1.139999999999999716e+02,1.373300081268502481e-05,5.141683408449056373e-11,1.967915578552041221e-04,1.518027247711463083e-05,4.190359838006515821e-10,4.000000000000000000e+00,2.891327328979965733e-05,1.000000000000000036e-10,1.830585570425190939e-04,1.373294939585094029e-05,1.506584317350479918e-07,7.491156454965433715e-07,1.478971340559053979e-06,3.812695015607926727e-06,8.967429520682002384e-06,1.799089545852037832e-05,3.171616880921877964e-05,4.362007017518254500e-05,7.302499104555007937e-05
-1.114999999999999716e+02,1.308717794070024029e-05,4.587788246818872403e-11,1.868639279804640133e-04,1.447947614247480949e-05,3.809294558120481691e-10,4.000000000000000000e+00,2.756665408317504978e-05,1.000000000000000036e-10,1.737767500397637747e-04,1.308713206281777227e-05,1.454944738588116163e-07,7.132093644531036399e-07,1.413180706632668574e-06,3.635236383032422616e-06,8.546529577512067277e-06,1.712211225864857412e-05,3.023224714651212599e-05,4.158887767784946081e-05,6.969391570571680417e-05
-1.089999999999999716e+02,1.246431001621962648e-05,8.929581254511899382e-12,1.776319071695279812e-04,1.381545131577417182e-05,3.462257192389593670e-10,4.000000000000000000e+00,2.627976133199379661e-05,1.000000000000000036e-10,1.651675971533083547e-04,1.246430108663837163e-05,1.374801876455811700e-07,6.818518528846738498e-07,1.340537070540809491e-06,3.458909610025716300e-06,8.131281908972149444e-06,1.627225979619081227e-05,2.883248483801326785e-05,3.966342718662340582e-05,6.653718493241622656e-05
-1.064999999999999716e+02,1.188589538619601442e-05,3.505179225838591516e-11,1.687250128752899132e-04,1.318269551262017871e-05,3.150579701100518826e-10,4.000000000000000000e+00,2.506859089881619313e-05,1.000000000000000036e-10,1.568391174890939005e-04,1.188586033440375550e-05,1.343342155006978009e-07,6.513378479957976413e-07,1.277411270173762936e-06,3.302077272090739929e-06,7.756737789905173672e-06,1.548985395641889757e-05,2.749801007693370952e-05,3.780989430052609254e-05,6.350318573619059294e-05
-1.039999999999999716e+02,1.132618826915734377e-05,8.336762447264291482e-12,1.604531774681932342e-04,1.258313579339510147e-05,2.866178471034183522e-10,4.000000000000000000e+00,2.390932406255244524e-05,1.000000000000000036e-10,1.491269891990358836e-04,1.132617993239489578e-05,1.241933713081599316e-07,6.208500276985375327e-07,1.217279348874394675e-06,3.149338084975622866e-06,7.377135652110610015e-06,1.473957704843219607e-05,2.621632752430590885e-05,3.608397510189055585e-05,6.062733712235050343e-05
-1.014999999999999716e+02,1.080681644941961533e-05,4.756078683568322454e-11,1.524502969012759635e-04,1.201099987851085452e-05,2.610513998530343292e-10,4.000000000000000000e+00,2.281781632793046985e-05,1.000000000000000036e-10,1.416434804518563583e-04,1.080676888863278044e-05,1.169192583692391309e-07,5.912594299595412186e-07,1.164211687510437882e-06,3.013752010842709727e-06,7.040920401884792404e-06,1.404551805617257438e-05,2.502162770619190864e-05,3.442307637305244629e-05,5.790549983695324882e-05
-9.899999999999997158e+01,1.030277412434814622e-05,8.475526594028636867e-11,1.450302753624232782e-04,1.146880417331617198e-05,2.376806238232122697e-10,4.000000000000000000e+00,2.177157829766431820e-05,1.000000000000000036e-10,1.347275012380751201e-04,1.030268936908220659e-05,1.125352453178574880e-07,5.613995970504117532e-07,1.112240927038116734e-06,2.876498011316113960e-06,6.702548156478361409e-06,1.336672971702034698e-05,2.387944220858921076e-05,3.284026052630180950e-05,5.533156905062687378e-05
-9.649999999999997158e+01,9.835573496738684625e-06,2.274922807154725386e-10,1.378305695837592269e-04,1.095068904329675481e-05,2.166560965327279406e-10,4.000000000000000000e+00,2.078626254003544113e-05,1.000000000000000036e-10,1.279949960870205457e-04,9.835346004457969643e-06,1.080178194228196700e-07,5.340977771607537054e-07,1.063909920807242175e-06,2.752000363558386796e-06,6.399293473925875001e-06,1.274080767742353665e-05,2.278144414481426733e-05,3.135374632037040885e-05,5.283554111981366900e-05
-9.399999999999997158e+01,9.380759110137882717e-06,3.441185257205695086e-11,1.314631915812454542e-04,1.045975356404688910e-05,1.974050861030264441e-10,4.000000000000000000e+00,1.984051267418477182e-05,1.000000000000000036e-10,1.220824324711075647e-04,9.380724698285310603e-06,1.043406572341256316e-07,5.091119140085149496e-07,1.017261178337497502e-06,2.625618661705933923e-06,6.096058985860914697e-06,1.214080804949126530e-05,2.176646227634667941e-05,2.993294957189286811e-05,5.048040895388214937e-05
-9.149999999999997158e+01,8.959704139049349660e-06,8.041635899215700007e-11,1.259196040076120723e-04,9.990048725119676966e-06,1.800773717895632828e-10,4.000000000000000000e+00,1.894975286416902832e-05,1.000000000000000036e-10,1.169598998685627243e-04,8.959623722690358133e-06,9.976400682715037193e-08,4.876725181920700683e-07,9.711548099960063345e-07,2.513872044468513829e-06,5.825372483008887471e-06,1.158130255276347518e-05,2.079618228281572570e-05,2.859297703389951479e-05,4.822097832783253966e-05
-8.899999999999997158e+01,8.548424307465563558e-06,2.471297151101837930e-11,1.205693930630635330e-04,9.545190080963953261e-06,1.641862118222007728e-10,4.000000000000000000e+00,1.809361438842951682e-05,1.000000000000000036e-10,1.120209687555979728e-04,8.548399594494053333e-06,9.220655350257276466e-08,4.668887443234068313e-07,9.285455949644430344e-07,2.398261379066913653e-06,5.549569759894070674e-06,1.102902353929232349e-05,1.987055913377170361e-05,2.729123713620941846e-05,4.602774867645790407e-05
-8.649999999999997158e+01,8.168347310795817193e-06,3.412857825180956196e-11,1.154820221534881943e-04,9.118953143186467764e-06,1.498772042174156532e-10,4.000000000000000000e+00,1.728730045398228326e-05,1.000000000000000036e-10,1.073136748426923822e-04,8.168313182217564608e-06,8.490183533525816692e-08,4.463439136449168754e-07,8.916723968771494147e-07,2.297964748628707118e-06,5.306012957807749244e-06,1.052487173184807127e-05,1.897665626045398518e-05,2.605107830687147682e-05,4.396902532160499346e-05
-8.399999999999997158e+01,7.795950294784996981e-06,2.371093795722214782e-12,1.105693902248900578e-04,8.715368264718098112e-06,1.367344849884136037e-10,4.000000000000000000e+00,1.651131855950309509e-05,1.000000000000000036e-10,1.027734399301050540e-04,7.795947923691200551e-06,8.408788587065742212e-08,4.258265424011428378e-07,8.513321458155305605e-07,2.192737849118753343e-06,5.053096704359000369e-06,1.002889672922289261e-05,1.812778923776531219e-05,2.489963409448583165e-05,4.202636732204147023e-05
-8.149999999999997158e+01,7.452485946503249230e-06,5.171586423212299740e-11,1.059016777402095225e-04,8.328135005035254961e-06,1.248973794449219907e-10,4.000000000000000000e+00,1.578062095153850419e-05,1.000000000000000036e-10,9.844919179370627499e-05,7.452434230639016771e-06,8.112725395773018795e-08,4.078660236176948443e-07,8.168478658276116960e-07,2.101438646822126911e-06,4.836006358215178061e-06,9.583502695466250082e-06,1.731491789154476481e-05,2.378629054292236489e-05,4.017877875497286180e-05
-7.899999999999997158e+01,7.114737041902068749e-06,1.276423535051896953e-10,1.013915023563414944e-04,7.961750629776745411e-06,1.140089562661637998e-10,4.000000000000000000e+00,1.507648767167881416e-05,1.000000000000000036e-10,9.427676531443942903e-05,7.114609399548563454e-06,7.685332124214740308e-08,3.885410429049808320e-07,7.817611424276848754e-07,2.008718835154095793e-06,4.605884501755549812e-06,9.139923994255586207e-06,1.654263448381921179e-05,2.273393666871323791e-05,3.843851573394515398e-05
-7.649999999999997158e+01,6.803957927466643101e-06,1.385990485119044974e-11,9.710970481957714056e-05,7.609675906006773527e-06,1.042010108731961798e-10,4.000000000000000000e+00,1.441363383347341748e-05,1.000000000000000036e-10,9.030574689211049322e-05,6.803944067561792128e-06,7.595421716373656355e-08,3.736789008593898627e-07,7.513778139439517309e-07,1.925377068804796554e-06,4.407885447336745585e-06,8.737699995162472234e-06,1.581189211673768603e-05,2.171611989365372094e-05,3.671185274891431625e-05
-7.399999999999997158e+01,6.497190429131082724e-06,3.280440471865060822e-11,9.296956712341158382e-05,7.276845940820623874e-06,9.516597031883014265e-11,4.000000000000000000e+00,1.377403636995170660e-05,1.000000000000000036e-10,8.647237669428049940e-05,6.497157624726364465e-06,7.183512977297313680e-08,3.575103287327493050e-07,7.178615556535335908e-07,1.838403942013056328e-06,4.202160521688697522e-06,8.333977813611194457e-06,1.511637117675588655e-05,2.074816279148071667e-05,3.512838961622434032e-05
-7.149999999999997158e+01,6.215650735126463039e-06,1.919288907564471791e-11,8.904254155614186911e-05,6.956514965096281584e-06,8.702741452068670066e-11,4.000000000000000000e+00,1.317216570022274378e-05,1.000000000000000036e-10,8.282689082101540607e-05,6.215631542237387450e-06,6.832305585610735357e-08,3.420514496936819047e-07,6.894396696328118846e-07,1.762786504480154227e-06,4.023940736861667230e-06,7.970795294946414543e-06,1.445040119350975814e-05,1.982162946867492670e-05,3.359225995192912262e-05
-6.899999999999997158e+01,5.936722392752882025e-06,1.656815075121819578e-11,8.524252482802864648e-05,6.653924740851916414e-06,7.951938722553473805e-11,4.000000000000000000e+00,1.259064713360479844e-05,1.000000000000000036e-10,7.930580243527576530e-05,5.936705824602130529e-06,6.564189845271846422e-08,3.307163558873029571e-07,6.588194713408843393e-07,1.685259840860865835e-06,3.835573748162059661e-06,7.606300207282895379e-06,1.381853204739136376e-05,1.895779457769099181e-05,3.214492795100565710e-05
-6.649999999999997158e+01,5.681459883435612104e-06,1.044284861645839940e-11,8.164153624243539783e-05,6.362230460013815745e-06,7.275696283341580322e-11,4.000000000000000000e+00,1.204369034344942785e-05,1.000000000000000036e-10,7.596007635899978234e-05,5.681449440586995655e-06,6.325596223468498536e-08,3.163704213414507983e-07,6.329716146964941898e-07,1.614221487732234207e-06,3.675733881440395084e-06,7.284766608372708162e-06,1.321123164758216146e-05,1.811735970868842298e-05,3.071752894335351078e-05
-6.399999999999997158e+01,5.427506908969941862e-06,2.711701291615519627e-11,7.815404285057459433e-05,6.087007575064035235e-06,6.650949246580339644e-11,4.000000000000000000e+00,1.151451448403397710e-05,1.000000000000000036e-10,7.272653594160464823e-05,5.427479791957025451e-06,6.011378378614031626e-08,3.050545953994763957e-07,6.031264004234458974e-07,1.541190993385321429e-06,3.502497257108614643e-06,6.952827664624707266e-06,1.264115036816781898e-05,1.732036990451021739e-05,2.939575452040778456e-05
-6.149999999999997158e+01,5.195876578452092021e-06,1.139077878700852119e-12,7.485258976642736632e-05,5.821199266307073099e-06,6.088349431656103956e-11,4.000000000000000000e+00,1.101707584475916512e-05,1.000000000000000036e-10,6.965671318797526837e-05,5.195875439374213268e-06,5.814584098323706142e-08,2.932140430163534713e-07,5.809329529812223578e-07,1.479938859873796693e-06,3.357734083534462674e-06,6.657641450035146590e-06,1.207810779474472887e-05,1.655328793022995380e-05,2.811678040118728602e-05
-5.899999999999997158e+01,4.964434275603127469e-06,5.600386532589903049e-11,7.165217296867928065e-05,5.570713279353241831e-06,5.567845411754569436e-11,4.000000000000000000e+00,1.053514755495636845e-05,1.000000000000000036e-10,6.668773869307615656e-05,4.964378271737801183e-06,5.656765064875545318e-08,2.818257951723429575e-07,5.558948614800053535e-07,1.412543028108603858e-06,3.201285048674885496e-06,6.353232279501520898e-06,1.155975811664735928e-05,1.582945381481439527e-05,2.690997361718274500e-05
-5.649999999999997158e+01,4.754085548368392866e-06,4.558264388656160798e-11,6.862582639699220670e-05,5.328334570839257313e-06,5.099247870000594141e-11,4.000000000000000000e+00,1.008242011920765103e-05,1.000000000000000036e-10,6.387174084862380706e-05,4.754039965724505983e-06,5.323798282475039319e-08,2.698359866958026630e-07,5.343109981175857410e-07,1.356179468607305988e-06,3.072181495642872485e-06,6.086099840715679636e-06,1.105629121868549576e-05,1.513097088424554670e-05,2.575035504788993524e-05
-5.399999999999997158e+01,4.542931536538979131e-06,2.639828303130747250e-11,6.568903606564003141e-05,5.100261434972495228e-06,4.665089365074808696e-11,4.000000000000000000e+00,9.643192971511473511e-06,1.000000000000000036e-10,6.114610452910104635e-05,4.542905138255947898e-06,5.155479645241580369e-08,2.584354278435439241e-07,5.102610194655426039e-07,1.293751321605368229e-06,2.931788727394672789e-06,5.807439651537314105e-06,1.057952245298583519e-05,1.445593386429972597e-05,2.466262892492293248e-05
-5.149999999999997158e+01,4.351775896380019860e-06,3.283846579147824106e-12,6.291528879410655199e-05,4.879107519915830941e-06,4.274364364321332629e-11,4.000000000000000000e+00,9.230883416295849954e-06,1.000000000000000036e-10,5.856351289772652958e-05,4.351772612533440766e-06,4.957201229563853247e-08,2.481274871980603661e-07,4.923232555440826198e-07,1.243033772691812577e-06,2.813680435531382013e-06,5.567038116947823946e-06,1.012140142129496245e-05,1.382532939495794187e-05,2.361636299902553454e-05
-4.899999999999997158e+01,4.158966657743378112e-06,9.498078420244586474e-12,6.022052595706208552e-05,4.671332149504882572e-06,3.911834771121903359e-11,4.000000000000000000e+00,8.830298807248260684e-06,1.000000000000000036e-10,5.606155929931870910e-05,4.158957159664957747e-06,4.834333427718128034e-08,2.365865565621641240e-07,4.696099754704402424e-07,1.185836089265034158e-06,2.685814873548783999e-06,5.311616388643379803e-06,9.691547189821915302e-06,1.323396204395220257e-05,2.262763872313855676e-05
-4.649999999999997158e+01,3.985143472970460375e-06,3.478643486857813285e-11,5.767865379616766872e-05,4.469422318736842219e-06,3.585710436338206014e-11,4.000000000000000000e+00,8.454565791707302594e-06,1.000000000000000036e-10,5.369351032319720919e-05,3.985108686535592200e-06,4.649681463098615251e-08,2.267949985221759130e-07,4.516120826569474122e-07,1.137875673246884795e-06,2.579664237206509832e-06,5.092792207611014810e-06,9.268819258472683632e-06,1.265115473160782269e-05,2.164247341286107802e-05
-4.399999999999997158e+01,3.808900307521926901e-06,1.865432934254725835e-12,5.520603482188335930e-05,4.280084792870369341e-06,3.282684738680082814e-11,4.000000000000000000e+00,8.088985100392295395e-06,1.000000000000000036e-10,5.139713451436143070e-05,3.808898442088992809e-06,4.352398506099583351e-08,2.182746360000408335e-07,4.309400479503262110e-07,1.086656169118832837e-06,2.459666617646520620e-06,4.862398468430252264e-06,8.877100727829101138e-06,1.211294981239398335e-05,2.072198002845746889e-05
-4.149999999999997158e+01,3.650763762399505945e-06,2.088788494255550099e-11,5.287696391075253304e-05,4.095622377803460278e-06,3.010219871041387188e-11,4.000000000000000000e+00,7.746386140202966223e-06,1.000000000000000036e-10,4.922620014835302964e-05,3.650742874514563551e-06,4.147764773296094159e-08,2.092780499029198324e-07,4.145427347334053530e-07,1.043207590110584414e-06,2.361623444009074575e-06,4.666186079606204864e-06,8.496560523265433174e-06,1.158276601681070270e-05,1.983078673380538263e-05
-3.899999999999997158e+01,3.489577660628362365e-06,3.454876458725174496e-12,5.060819349071875501e-05,3.922978097356293423e-06,2.756690940189371144e-11,4.000000000000000000e+00,7.412555757984655788e-06,1.000000000000000036e-10,4.711861583009039180e-05,3.489574205751903457e-06,4.008029227508896395e-08,2.011877414754492033e-07,3.956173370499852337e-07,9.961432144354394521e-07,2.250311282635865440e-06,4.453697882178589238e-06,8.141445599011474350e-06,1.108631499993432979e-05,1.898792965274644982e-05
-3.649999999999997158e+01,3.345645338817062090e-06,1.146145539470179194e-11,4.847437782106972894e-05,3.754352110615099368e-06,2.528850250362839117e-11,4.000000000000000000e+00,7.099997449432161458e-06,1.000000000000000036e-10,4.512873248225266685e-05,3.345633877361667567e-06,3.876848859548447435e-08,1.929444108033715905e-07,3.818321859573897567e-07,9.562957853175275750e-07,2.161660074009581847e-06,4.276357384370308232e-06,7.792476679863630701e-06,1.060690246863168508e-05,1.818182884547635741e-05
-3.399999999999997158e+01,3.198120499381221852e-06,1.655144065898615088e-11,4.639266693916720190e-05,3.596869934630933897e-06,2.316544805521433988e-11,4.000000000000000000e+00,6.794990434012155749e-06,1.000000000000000036e-10,4.319454643978597793e-05,3.198103947940562697e-06,3.729604859638632338e-08,1.851436885859139050e-07,3.628459492251990274e-07,9.131506444743084877e-07,2.059433952906228323e-06,4.084156124350131531e-06,7.473557540254276363e-06,1.015582365818050556e-05,1.742997018448918549e-05
-3.149999999999997158e+01,3.067051771150056860e-06,1.484478447125723536e-12,4.443793740131295986e-05,3.442637040369273309e-06,2.125855635863720484e-11,4.000000000000000000e+00,6.509688811519330168e-06,1.000000000000000036e-10,4.137088563016290004e-05,3.067050286671609575e-06,3.540035536106540611e-08,1.778809571932080889e-07,3.501511959511021573e-07,8.770019565388370775e-07,1.979672247789846037e-06,3.923420687825722201e-06,7.152952812367294119e-06,9.714902096428142887e-06,1.669634595871525217e-05
-2.899999999999997158e+01,2.931908504153812898e-06,5.084796136243583023e-12,4.252778258965753464e-05,3.298961194480879383e-06,1.947923243942016427e-11,4.000000000000000000e+00,6.230869698634692704e-06,1.000000000000000036e-10,3.959587408550372089e-05,2.931903419357676659e-06,3.392830961344476593e-08,1.707297018479551757e-07,3.331534804990538259e-07,8.361892512788147728e-07,1.885386462391633307e-06,3.746133941076159906e-06,6.858134056467718369e-06,9.299261659573277821e-06,1.601100781589843744e-05
-2.649999999999997158e+01,2.812501751430547129e-06,1.433789014434346684e-11,4.073738472963011860e-05,3.157815546758196058e-06,1.788196512914766131e-11,4.000000000000000000e+00,5.970317298188742764e-06,1.000000000000000036e-10,3.792488297819957444e-05,2.812487413540402937e-06,3.307455159103153512e-08,1.636461485448460976e-07,3.213329515178107659e-07,8.032194659110943469e-07,1.813323901062796750e-06,3.599334453533903009e-06,6.564063830946842068e-06,8.896586837688434584e-06,1.533117813078103291e-05
-2.399999999999997158e+01,2.688615255422271696e-06,1.264852343614578323e-11,3.898454805255067334e-05,3.026700970676757820e-06,1.638957075758499462e-11,4.000000000000000000e+00,5.715316226099029516e-06,1.000000000000000036e-10,3.629593279712840207e-05,2.688602606898835687e-06,3.100824356281598189e-08,1.559965077782695442e-07,3.064861945732376977e-07,7.661077377040102354e-07,1.726151574807244819e-06,3.439407117582830595e-06,6.299178880742559285e-06,8.521512669622386858e-06,1.470714137899233482e-05
-2.149999999999997158e+01,2.579779532167861316e-06,4.552979727473017289e-12,3.735114621720411797e-05,2.897469840091248814e-06,1.505059390883064036e-11,4.000000000000000000e+00,5.477249372259109707e-06,1.000000000000000036e-10,3.477136668503625369e-05,2.579774979188133886e-06,3.060962914179678125e-08,1.500073965473795391e-07,2.951735714230870798e-07,7.361284791852770251e-07,1.660627916808460627e-06,3.304516553905225477e-06,6.028160284896868633e-06,8.154094886041662874e-06,1.407777265565579804e-05
-1.899999999999997158e+01,2.466158124025656972e-06,4.706946045096499899e-11,3.576816467121738367e-05,2.777773514791060335e-06,1.379796159217242664e-11,4.000000000000000000e+00,5.243931638816717306e-06,1.000000000000000036e-10,3.330200654719172416e-05,2.466111054565206090e-06,2.878219002008557673e-08,1.426923124950867194e-07,2.807408522675813392e-07,7.016326884150245184e-07,1.580572713822930167e-06,3.157757029136229523e-06,5.782880001422821823e-06,7.813970315318480213e-06,1.348666839422183909e-05
-1.649999999999997158e+01,2.366930186550658838e-06,1.628485337760495205e-11,3.430030957598935540e-05,2.659377542227103044e-06,1.267464742010660634e-11,4.000000000000000000e+00,5.026307728777761459e-06,1.000000000000000036e-10,3.193337938943869572e-05,2.366913901697281413e-06,2.777514034811842530e-08,1.378546579825727101e-07,2.708660781394338025e-07,6.747966821342780306e-07,1.520523406452372431e-06,3.036776237126191783e-06,5.534053716570305073e-06,7.474637926079803330e-06,1.291735052709588327e-05
-1.399999999999997158e+01,2.262667154943316900e-06,1.287432728508482545e-11,3.284574500789158173e-05,2.550079339198157918e-06,1.162256729026459459e-11,4.000000000000000000e+00,4.812746494141474818e-06,1.000000000000000036e-10,3.058307785294826526e-05,2.262654280616031938e-06,2.623428984899101744e-08,1.307807235140621906e-07,2.573510407179110584e-07,6.431527365331067715e-07,1.445909310536080899e-06,2.898938902634783621e-06,5.311273274762979020e-06,7.168985992452623385e-06,1.239332244467969406e-05
-1.149999999999997158e+01,2.172151379673039308e-06,6.304002871642022177e-12,3.150080412695662455e-05,2.441563034869064275e-06,1.067947166945452310e-11,4.000000000000000000e+00,4.613714414542103160e-06,1.000000000000000036e-10,2.932865274728358398e-05,2.172145075670167869e-06,2.577269162667279572e-08,1.263826059094829897e-07,2.479941977426279477e-07,6.186976696301710353e-07,1.393120617142130420e-06,2.788230549154950708e-06,5.084026247506160600e-06,6.857157009444896832e-06,1.187785822413468448e-05
-8.999999999999971578e+00,2.076433384058134954e-06,2.671795171839695508e-12,3.016389679396420202e-05,2.341737223772748146e-06,9.795308823634011304e-12,4.000000000000000000e+00,4.418170607830882677e-06,1.000000000000000036e-10,2.808746340990606749e-05,2.076430712262963239e-06,2.403958928714756408e-08,1.196098242465396005e-07,2.358732221623498738e-07,5.893717180351818587e-07,1.324293031358559626e-06,2.662604046549689011e-06,4.881581768339978612e-06,6.577709925476199423e-06,1.138889608549754844e-05
-6.499999999999971578e+00,1.993829685003114410e-06,2.365067469017131932e-11,2.893158142627639222e-05,2.242225309395346393e-06,9.002931150892673432e-12,4.000000000000000000e+00,4.236054994398461227e-06,1.000000000000000036e-10,2.693775174127327823e-05,1.993806034328424264e-06,2.297032623009326873e-08,1.152107494124353780e-07,2.276184841031207581e-07,5.668966874414846631e-07,1.276990874135610977e-06,2.561908364724071124e-06,4.669393217138937108e-06,6.295479218192570305e-06,1.091011452264032716e-05
-3.999999999999971578e+00,1.905924895411470849e-06,1.914343506001312172e-12,2.770249277938868527e-05,2.151031998267170769e-06,8.259488364518486133e-12,4.000000000000000000e+00,4.056956893678641618e-06,1.000000000000000036e-10,2.579656788397721357e-05,1.905922981067964941e-06,2.209765453509688077e-08,1.088829230241915206e-07,2.157911272514034424e-07,5.401868675869155206e-07,1.213249819462202023e-06,2.445279588295580807e-06,4.485599418411619146e-06,6.037340004520279450e-06,1.046008638719310390e-05
-1.500000000000000000e+00,1.830514103855190833e-06,2.173957516596523567e-13,2.657339507632357242e-05,2.059724607758641624e-06,7.593247344219261484e-12,4.000000000000000000e+00,3.890238711613832034e-06,1.000000000000000036e-10,2.474288097246838116e-05,1.830513886459439206e-06,2.082339846026459940e-08,1.053465411536620994e-07,2.084424558888623896e-07,5.195932059931730126e-07,1.170164435390802458e-06,2.354093560996672304e-06,4.289945635090844123e-06,5.779573558101552170e-06,1.001877257239594951e-05
1.000000000000000000e+00,2.277250928820931386e-03,2.037155863873332473e-08,1.380327905438517681e-02,1.548697100142963070e-03,7.584334500807016316e-06,4.000000000000000000e+00,3.825948028963894673e-03,7.285538286779683157e-04,1.152602812556424543e-02,2.277230557262292614e-03,4.020166903190980487e-05,2.140867269478069327e-04,4.286924573481226382e-04,1.057348114920688038e-03,2.077418888878044666e-03,3.177985385292567307e-03,4.424936781978200916e-03,5.147720216382959020e-03,6.659316414724024413e-03
3.500000000000000000e+00,2.011186199121315233e-03,2.791091326685703154e-08,1.109271272210735765e-02,1.391745917388456004e-03,5.981826626103475106e-06,4.000000000000000000e+00,3.402932116509771454e-03,6.194402817328592287e-04,9.081526522986042849e-03,2.011158288208048442e-03,3.347732367835528901e-05,1.788183739213552179e-04,3.546509420352136985e-04,8.930496691620282319e-04,1.824017620240003714e-03,2.826709774043067221e-03,3.960586045025974583e-03,4.647746121315526543e-03,5.934761413967047476e-03
6.000000000000000000e+00,1.783464920853486792e-03,1.823592568972303506e-08,1.010505264453758802e-02,1.259790239324624136e-03,4.767818571012528502e-06,4.000000000000000000e+00,3.043255160178111145e-03,5.236746815288626563e-04,8.321587723684100574e-03,1.783446684927797151e-03,2.802473177174589860e-05,1.502942457380107588e-04,2.948484271792488494e-04,7.585892537795202364e-04,1.608506190259817231e-03,2.520097803631343985e-03,3.545910512589287196e-03,4.201112689984754130e-03,5.318015435140353159e-03
8.500000000000000000e+00,1.587853889990039312e-03,6.274335565441896075e-09,9.170073055751317564e-03,1.145516304414576081e-03,3.833487579636125724e-06,4.000000000000000000e+00,2.733370194404615393e-03,4.423375855754632310e-04,7.582219165761278253e-03,1.587847615654473885e-03,2.407722950456580693e-05,1.269397043555547152e-04,2.472320522779169745e-04,6.485200624388224276e-04,1.423516955107805015e-03,2.253943617087693883e-03,3.179120351357334843e-03,3.803364896258735681e-03,4.829493071450659432e-03
1.100000000000000000e+01,1.419327239754402921e-03,1.457814383465682230e-08,8.293750724752604192e-03,1.044787529580983596e-03,3.106070795476786632e-06,4.000000000000000000e+00,2.464114769335386517e-03,3.745397101734193254e-04,6.874423484998201488e-03,1.419312661610568245e-03,2.069842253016336141e-05,1.075873242896618269e-04,2.084316115251608019e-04,5.568132787729162874e-04,1.266440583632035899e-03,2.023719305018958220e-03,2.857516205329825240e-03,3.446298395070850583e-03,4.418331290077527271e-03
1.350000000000000000e+01,1.273695777710845412e-03,1.231815506683838847e-08,7.478527375950783096e-03,9.550188161320471124e-04,2.534361873324691348e-06,4.000000000000000000e+00,2.228714593842892524e-03,3.186769615787982991e-04,6.204831598239937684e-03,1.273683459555778478e-03,1.762014165514407701e-05,9.114433775009305068e-05,1.764636584683715109e-04,4.809107038818016149e-04,1.131486824960102524e-03,1.822386687760642983e-03,2.577797334084394858e-03,3.128604715733528108e-03,4.067876886195521263e-03
1.600000000000000000e+01,1.147536416559956666e-03,2.628977293025558548e-09,6.725853478914915057e-03,8.745260222965331454e-04,2.081635591005063713e-06,4.000000000000000000e+00,2.022062438856490028e-03,2.730103942634235208e-04,5.578317062354958174e-03,1.147533787582663643e-03,1.454122107527566699e-05,7.729593705291404749e-05,1.506184491303694110e-04,4.181729915812090357e-04,1.016306323494667275e-03,1.646030069969099674e-03,2.331048250215142503e-03,2.845778917539230988e-03,3.745935921807731425e-03
1.850000000000000000e+01,1.037964845560458618e-03,4.991464927279780250e-10,6.034840489614137944e-03,8.020256677204656631e-04,1.720616192301806060e-06,4.000000000000000000e+00,1.839990513280924389e-03,2.359391778399929545e-04,4.996875644053679760e-03,1.037964346413965816e-03,1.264610642238844988e-05,6.555129493698612570e-05,1.296289644460007226e-04,3.667023794025752207e-04,9.175279763232327759e-04,1.492180817915124804e-03,2.116894773790334566e-03,2.592970336049583123e-03,3.450765032969314947e-03
2.100000000000000000e+01,9.425812556990744969e-04,1.227024821062214858e-08,5.404338388460714834e-03,7.365977217317652486e-04,1.431035627255670437e-06,4.000000000000000000e+00,1.679178977430839746e-03,2.059835339673092482e-04,4.461757132761640446e-03,9.425689854508638877e-04,1.094736623075579998e-05,5.604184684850881934e-05,1.121512296897553518e-04,3.241044170262965510e-04,8.330922141043338837e-04,1.357392749838802828e-03,1.927568121725070074e-03,2.367529142429266893e-03,3.187178555240094500e-03
2.350000000000000000e+01,8.593159064920831468e-04,1.189955451864504693e-09,4.831577188087787626e-03,6.774600033220028921e-04,1.197375883251358549e-06,4.000000000000000000e+00,1.536775909814086039e-03,1.818559031700802547e-04,3.972261281595704588e-03,8.593147165366312639e-04,9.502658807575075926e-06,4.837669879253745123e-05,9.725382556417917844e-05,2.880254727054136791e-04,7.601335828855012265e-04,1.240165275004554823e-03,1.760311223484285412e-03,2.167639310716066442e-03,2.945887519445826528e-03
2.600000000000000000e+01,7.864670203824753337e-04,4.569205912696736971e-10,4.405531890464871835e-03,6.239792843064224633e-04,1.007880521392844226e-06,4.000000000000000000e+00,1.410446304688897905e-03,1.624877360760528704e-04,3.619064870082396718e-03,7.864665634618840185e-04,7.994013147476231119e-06,4.198288789497888667e-05,8.488630190863883610e-05,2.580365795380274384e-04,6.970545126200588257e-04,1.137727393444041071e-03,1.612211140833650410e-03,1.985008885826194426e-03,2.722743730580682881e-03
2.850000000000000000e+01,7.225627728109160078e-04,6.590613720752644069e-09,4.014927464514315633e-03,5.755562716875876460e-04,8.533619825311157069e-07,4.000000000000000000e+00,1.298119044498503762e-03,1.470065011233283618e-04,3.292364691703399734e-03,7.225561821971952228e-04,7.167814976375081771e-06,3.683491091363001420e-05,7.505112521571420474e-05,2.326915327281244841e-04,6.423767370626397126e-04,1.048261252337682418e-03,1.480152757695816883e-03,1.820570511495008545e-03,2.519351051129538940e-03
3.100000000000000000e+01,6.663741473731599673e-04,6.040344192411043406e-09,3.654558511798933554e-03,5.317179577382709788e-04,7.267784908686638150e-07,4.000000000000000000e+00,1.198092105111430838e-03,1.346561896348889885e-04,2.988184364425773478e-03,6.663681070289675847e-04,6.635762904514467658e-06,3.260848784457993547e-05,6.670414001648926491e-05,2.112964955679181136e-04,5.946490464060936402e-04,9.689456033117441235e-04,1.362901686810453908e-03,1.674564345743139327e-03,2.332723565768105196e-03
3.350000000000000000e+01,6.168247317733662697e-04,3.040850868801690586e-09,3.323500322364613367e-03,4.919991491575942790e-04,6.225359124990820912e-07,4.000000000000000000e+00,1.108823880930960657e-03,1.248255826157719907e-04,2.706675590591247314e-03,6.168216909224974193e-04,5.998660752143033991e-06,2.915550930359540928e-05,5.961939775500877954e-05,1.935442952276752353e-04,5.532359803241662568e-04,8.984388091234324185e-04,1.257311817357305642e-03,1.544277737991899945e-03,2.161694800198441391e-03
3.600000000000000000e+01,5.730296548175836929e-04,1.090471727521546764e-09,3.020379678944603349e-03,4.560179325021789030e-04,5.363153400639211405e-07,4.000000000000000000e+00,1.029047587319762650e-03,1.170117223154047898e-04,2.447350024127019873e-03,5.730285643458561283e-04,5.406108544613258921e-06,2.618091044368335167e-05,5.376854500594432988e-05,1.785560039666194755e-04,5.168969641009533468e-04,8.365443719470021071e-04,1.163817228425019935e-03,1.426278634672994289e-03,2.005923471737733679e-03
3.850000000000000000e+01,5.342143003265936501e-04,8.559806222495782889e-11,2.754181796126822530e-03,4.233777226379015668e-04,4.646336146994879930e-07,4.000000000000000000e+00,9.575920229644952712e-04,1.108365776886920833e-04,2.219967495800228771e-03,5.342142147285313747e-04,5.023663972371509533e-06,2.377246705853915465e-05,4.879475859315325365e-05,1.657820480769695763e-04,4.850406113694911698e-04,7.813402983310266002e-04,1.080460375661403995e-03,1.321731031027577460e-03,1.864572461347149823e-03
4.100000000000000000e+01,4.997218535184774204e-04,4.366842845340013361e-10,2.557785474570367298e-03,3.937870446629036813e-04,4.047901674282862590e-07,4.000000000000000000e+00,8.935088981813811559e-04,1.059348088555737391e-04,2.058063621051889770e-03,4.997214168341928761e-04,4.699926605292119156e-06,2.185496802923027262e-05,4.454250756240169619e-05,1.547557534965783013e-04,4.572023402599531116e-04,7.321826469138837399e-04,1.005694415716724835e-03,1.226909687898474063e-03,1.734957813065025108e-03
4.350000000000000000e+01,4.689695601059832566e-04,2.947888611618246575e-09,2.382254798768121407e-03,3.669347396692752318e-04,3.545735514821582007e-07,4.000000000000000000e+00,8.359042997752584884e-04,1.020348204367080248e-04,1.913285238662138042e-03,4.689666122173716560e-04,4.470633912397505157e-06,2.023199920696303695e-05,4.077140809540568057e-05,1.458791339892187447e-04,4.322401267835911348e-04,6.880718640473253937e-04,9.382174881837270376e-04,1.141441251957763664e-03,1.615902719985559243e-03
4.600000000000000000e+01,4.414765855233502906e-04,3.087325019040645746e-11,2.218385454193885428e-03,3.425857296586431989e-04,3.122665577311009579e-07,4.000000000000000000e+00,7.840623151819934352e-04,9.889085586470709168e-05,1.776908868670535029e-03,4.414765546501000994e-04,4.250475946930551236e-06,1.867750905629746879e-05,3.771743610597977055e-05,1.385469679674353975e-04,4.100169695768149662e-04,6.484824174488929742e-04,8.780012848504437951e-04,1.065256437699595420e-03,1.506971642320710687e-03
4.850000000000000000e+01,4.168108933409727453e-04,2.339349211941759740e-10,2.065651288280602894e-03,3.204814733543494341e-04,2.764396955710743357e-07,4.000000000000000000e+00,7.372923666953221794e-04,9.632941998662331116e-05,1.648840394939630203e-03,4.168106594060515604e-04,3.869951815282096297e-06,1.731706860901018698e-05,3.517773998376323534e-05,1.320449500253560976e-04,3.901556239989767243e-04,6.128322156778442942e-04,8.236443330646735011e-04,9.960789703539487359e-04,1.407606729338710351e-03
5.100000000000000000e+01,3.946297312739928767e-04,2.326139856392989386e-09,1.923605502626612963e-03,3.004194547319883495e-04,2.459844735868488933e-07,4.000000000000000000e+00,6.950491860059812262e-04,9.421027654200452711e-05,1.528975771352620141e-03,3.946274051341364586e-04,3.503670299648897070e-06,1.617174497123015269e-05,3.287214217632868649e-05,1.262404475343783280e-04,3.724063768053627755e-04,5.807179570299190888e-04,7.746331223856074482e-04,9.330381598071361320e-04,1.316175008177269349e-03
5.350000000000000000e+01,3.746166738288948957e-04,3.053723896451688904e-09,1.791666947027993053e-03,2.821759013144029557e-04,2.199608915932203138e-07,4.000000000000000000e+00,6.567925751432977972e-04,9.244077251449193998e-05,1.417050273199098103e-03,3.746136201049984232e-04,3.110388354061983124e-06,1.508419016480507076e-05,3.087561861862785897e-05,1.217863239704301294e-04,3.564283182659822502e-04,5.516405671639225405e-04,7.301113177467149834e-04,8.763089544309854298e-04,1.232166462293506678e-03
5.600000000000000000e+01,3.565148017912288920e-04,2.324276028907756709e-11,1.669346495337750138e-03,2.655950361290887419e-04,1.976435271126511180e-07,4.000000000000000000e+00,6.221098379203175797e-04,9.091976566214015005e-05,1.312831693546521192e-03,3.565147785484685822e-04,2.892273438024751389e-06,1.418785355557548298e-05,2.929397795799831706e-05,1.178741594547870242e-04,3.420640815705017603e-04,5.251664824128453269e-04,6.899732821514418342e-04,8.248728681582036780e-04,1.155271527212318756e-03
5.850000000000000000e+01,3.400864994624381199e-04,3.423772992903716974e-09,1.556048204987276482e-03,2.504895462080750329e-04,1.784038398761422789e-07,4.000000000000000000e+00,5.905760456705131528e-04,8.959695325436308703e-05,1.215961705524838416e-03,3.400830756894451931e-04,2.665473141038454465e-06,1.346371057656595076e-05,2.782348495732286274e-05,1.142778305446814002e-04,3.291134549506281870e-04,5.009653471045714566e-04,6.536541722172045134e-04,7.777614160992402104e-04,1.085178747781836246e-03
6.100000000000000000e+01,3.251398054601047603e-04,7.789851561000121445e-11,1.451275907171623112e-03,2.367387857294230491e-04,1.617611457632764881e-07,4.000000000000000000e+00,5.618785911895278094e-04,8.840101973068171127e-05,1.126136101711518352e-03,3.251397275615891601e-04,2.594610673300242869e-06,1.287974721020343831e-05,2.657082905738015563e-05,1.109101490995961477e-04,3.172931579876801344e-04,4.791892987026960776e-04,6.205321689923789293e-04,7.352847937410479347e-04,1.019805864437196017e-03
6.350000000000000000e+01,3.114929206322694395e-04,2.075261513826092111e-09,1.354446968491842098e-03,2.241881010157111790e-04,1.472881442410520587e-07,4.000000000000000000e+00,5.356810216479805913e-04,8.730481961655826048e-05,1.042954047859572658e-03,3.114908453707555900e-04,2.608786650895698352e-06,1.229599300032676637e-05,2.554816489510372242e-05,1.081827819492102048e-04,3.064539542196500067e-04,4.590892719025295530e-04,5.903168302830589034e-04,6.962605644902806687e-04,9.603423371404274343e-04
6.600000000000000000e+01,2.990006409603603119e-04,1.448476154627219773e-11,1.265082381899041526e-03,2.127471473344408998e-04,1.346627319936485501e-07,4.000000000000000000e+00,5.117477882948011847e-04,8.625349362591941209e-05,9.660817409386812139e-04,2.990006264755987772e-04,2.474611048189689473e-06,1.177589507052791021e-05,2.463955487968161321e-05,1.057106648190251106e-04,2.964568368616701940e-04,4.406895930075749247e-04,5.630289955365164276e-04,6.609197738912769545e-04,9.063741277342953016e-04
6.850000000000000000e+01,2.875253071790797622e-04,2.750042437928031741e-10,1.182631329809710969e-03,2.022838101120741177e-04,1.235895421018818540e-07,4.000000000000000000e+00,4.898091172911539070e-04,8.524149706700564458e-05,8.951060226306312064e-04,2.875250321748359927e-04,2.334419426337287670e-06,1.127914714651243107e-05,2.378824420649311463e-05,1.032859745474577317e-04,2.873279497337881232e-04,4.237280201546514457e-04,5.378335623373979319e-04,6.284574315174486355e-04,8.566245091388083191e-04
7.100000000000000000e+01,2.769615010325003667e-04,1.481080772430128773e-09,1.111027015970812021e-03,1.927249987850503186e-04,1.138505982108733413e-07,4.000000000000000000e+00,4.696864998175507124e-04,8.423650224745004808e-05,8.340655149383116541e-04,2.769600199517279100e-04,2.272458795404858857e-06,1.084832005766698612e-05,2.298094744871722581e-05,1.012316650472391285e-04,2.788061233107233809e-04,4.081341208198000664e-04,5.148138218887091415e-04,5.991227994079786163e-04,8.111881322554869572e-04
7.350000000000000000e+01,2.672042761187595284e-04,2.893507674811100333e-10,1.047105510855679805e-03,1.839568541671117549e-04,1.052382493712103188e-07,4.000000000000000000e+00,4.511611302858712833e-04,8.324742195164777344e-05,7.799012347369202762e-04,2.672039867679920611e-04,2.249987990421411498e-06,1.046920715701027460e-05,2.228287010767090242e-05,9.907173303018584096e-05,2.710049745164004468e-04,3.937455134895224192e-04,4.937093550741394150e-04,5.720747819937158736e-04,7.687583623115234761e-04
7.600000000000000000e+01,2.581725426917336002e-04,3.699435933450617077e-09,9.894382361932537936e-04,1.759280902195622628e-04,9.760375472821742488e-08,4.000000000000000000e+00,4.341006329112958358e-04,8.224445247217133741e-05,7.312656935015201393e-04,2.581688432558001739e-04,2.195314670253047740e-06,1.007687782324197418e-05,2.161289185359180771e-05,9.727030901489312352e-05,2.637733454523595047e-04,3.804826616735042027e-04,4.742119321014515144e-04,5.472864016267157353e-04,7.299475837781301078e-04
7.850000000000000000e+01,2.497851670985002195e-04,1.575911111627529008e-10,9.358878089864816922e-04,1.685406425541662967e-04,9.079857789499690800e-08,4.000000000000000000e+00,4.183258096526665162e-04,8.124452454433392281e-05,6.861026418879814185e-04,2.497850095073890519e-04,2.096393667767529966e-06,9.731113413227042254e-06,2.089419528665775226e-05,9.541071284049637091e-05,2.569927350395355805e-04,3.681719730701477154e-04,4.563164656281017899e-04,5.244779523151203975e-04,6.940882042471417006e-04
8.100000000000000000e+01,2.419835144503456085e-04,9.862883060805895754e-10,8.863217230539089829e-04,1.617545759304949012e-04,8.472056410019489344e-08,4.000000000000000000e+00,4.037380903808405097e-04,8.022893851985070726e-05,6.443382086035634015e-04,2.419825281620395366e-04,2.038017292888178266e-06,9.425535368268060708e-06,2.031697225109421195e-05,9.362927771822060691e-05,2.505643344460720687e-04,3.566894831961153756e-04,4.397812071858010503e-04,5.034972638724114369e-04,6.606863638527661229e-04
8.350000000000000000e+01,2.347032394292947828e-04,3.342396345813235185e-10,8.402709554112671939e-04,1.554861285825830661e-04,7.926154678020442288e-08,4.000000000000000000e+00,3.901893680118778489e-04,7.921711084671171667e-05,6.055677159819723840e-04,2.347029051896601967e-04,2.001202840776412983e-06,9.168047039507235723e-06,1.979275755066542994e-05,9.190418304978783116e-05,2.445340923526668825e-04,3.461316814936489582e-04,4.243733855189545665e-04,4.840713388574016999e-04,6.299568032013461291e-04
8.600000000000000000e+01,2.278983329705314967e-04,7.029431878266894378e-10,7.976376936763952081e-04,1.497111331308339296e-04,7.435107355406556093e-08,4.000000000000000000e+00,3.776094661013653991e-04,7.818719983969756710e-05,5.697393607058637115e-04,2.278976300273436806e-04,1.946430588908173594e-06,8.969487543518277938e-06,1.924244375759609182e-05,9.020084158831657018e-05,2.388738685746841423e-04,3.362126935636411016e-04,4.102361259671972516e-04,4.658641987101423318e-04,6.020184664296143956e-04
8.850000000000000000e+01,2.215181628945364308e-04,1.483169072928018313e-09,7.579956341182668162e-04,1.443558477967010159e-04,6.990890728527467574e-08,4.000000000000000000e+00,3.658740106912374739e-04,7.716231509783541488e-05,5.364774712237304396e-04,2.215166797254634944e-04,1.843624506491389622e-06,8.739192350081485946e-06,1.880075451738709292e-05,8.853850784637104716e-05,2.334940694435547453e-04,3.268784091535133262e-04,3.970151616691256435e-04,4.491947204119537069e-04,5.756990827681932781e-04
9.100000000000000000e+01,2.155277683270677381e-04,3.340356724514267366e-10,7.212787248377867987e-04,1.394065377187308835e-04,6.588640167877011427e-08,4.000000000000000000e+00,3.549343060457986216e-04,7.612123060833685464e-05,5.057509565107190606e-04,2.155274342913952976e-04,1.775740294324809235e-06,8.493073725408802164e-06,1.834809939615528873e-05,8.691238880655173028e-05,2.284188530869798084e-04,3.181806998756958019e-04,3.847280765330646961e-04,4.336639598538677594e-04,5.516725250040133664e-04
9.350000000000000000e+01,2.098866330167237313e-04,1.981150897765548701e-10,6.870992832462496317e-04,1.347979743238840011e-04,6.222289260091933802e-08,4.000000000000000000e+00,3.446846073406077595e-04,7.508865869283973021e-05,4.772126502295259004e-04,2.098864349016339682e-04,1.710057753235996829e-06,8.259540355963218160e-06,1.791800658973531215e-05,8.542859248821335367e-05,2.235678065447263064e-04,3.098515483857845754e-04,3.733059744897222515e-04,4.193077996626363491e-04,5.291318636586142023e-04
9.600000000000000000e+01,2.045688732138833325e-04,1.682004505277079750e-10,6.554198383856166482e-04,1.305237982401360563e-04,5.888488579502963138e-08,4.000000000000000000e+00,3.350926714540193889e-04,7.404507497374727618e-05,4.508509651717333157e-04,2.045687050134328030e-04,1.649559896985811727e-06,8.049815332802046731e-06,1.753475119614149327e-05,8.390110181980468503e-05,2.190118210545241410e-04,3.021229400156997115e-04,3.626342639590787406e-04,4.058569213252873954e-04,5.083941314151396327e-04
9.850000000000000000e+01,1.995412545762925748e-04,3.380978744994769877e-10,6.258872427462841125e-04,1.265262751255428054e-04,5.582561057502533747e-08,4.000000000000000000e+00,3.260675297018353802e-04,7.301497945074976936e-05,4.263459881699915377e-04,1.995409164784180621e-04,1.546475811492963183e-06,7.844294615318391279e-06,1.715525124475589353e-05,8.251195714129849344e-05,2.145874449655993030e-04,2.946896718907143406e-04,3.525617272110180079e-04,3.932136430752570578e-04,4.890947668000211876e-04
1.010000000000000000e+02,1.947836951888416279e-04,1.356787773625765702e-09,5.984893874339633924e-04,1.228068178262647610e-04,5.302220241603295222e-08,4.000000000000000000e+00,3.175905130151063889e-04,7.197687736257686684e-05,4.037056922451217646e-04,1.947823384010679974e-04,1.494342314342325615e-06,7.684889596689266131e-06,1.678544135012938567e-05,8.097243458493666435e-05,2.104299793576459388e-04,2.876830786820399450e-04,3.431978321456575576e-04,3.813661890121240478e-04,4.710711760213696160e-04
1.035000000000000000e+02,1.902690844306710225e-04,5.390451845412108599e-10,5.729037335653256032e-04,1.193128464192503885e-04,5.043787981074943322e-08,4.000000000000000000e+00,3.095819308499214110e-04,7.095623801142063401e-05,3.826346491346545808e-04,1.902685453854864757e-04,1.428923756204755795e-06,7.493274436486184121e-06,1.641330249005517697e-05,7.965637877884415737e-05,2.064841463811151255e-04,2.810470135216889035e-04,3.342923543027393049e-04,3.703628516512723476e-04,4.543609291037473954e-04
1.060000000000000000e+02,1.859822318261834492e-04,4.747040480709119032e-10,5.491404135916272454e-04,1.160513326593560796e-04,4.805730236706075669e-08,4.000000000000000000e+00,3.020335644855395288e-04,6.993089916682736955e-05,3.631581817654437692e-04,1.859817571221353792e-04,1.335566542032302598e-06,7.329631060507860311e-06,1.610423499743672565e-05,7.829642965792422645e-05,2.025910352088596033e-04,2.747920793767767928e-04,3.259703000663203404e-04,3.600812078420870168e-04,4.386897029064353959e-04
1.085000000000000000e+02,1.819004958764104934e-04,1.414606588345810464e-09,5.326744127740546449e-04,1.129742162694660464e-04,4.585096394178408715e-08,4.000000000000000000e+00,2.948747121458765398e-04,6.892627960694444698e-05,3.507739168976441516e-04,1.818990812698221583e-04,1.255515992126560144e-06,7.161435288840831663e-06,1.578615818801224735e-05,7.697861612143153673e-05,1.989423632960871362e-04,2.687651712906172349e-04,3.179872571028764133e-04,3.503250927247399051e-04,4.239169099280097153e-04
1.110000000000000000e+02,1.780128011867528352e-04,3.629432534589542608e-10,5.198370985113027294e-04,1.100924011383028612e-04,4.380889417475138524e-08,4.000000000000000000e+00,2.881052023250556694e-04,6.792040004844997398e-05,3.418242973245498671e-04,1.780124382434993674e-04,1.197899186420551235e-06,7.013876113982122789e-06,1.548280804297551299e-05,7.565728133640381014e-05,1.954058364646071638e-04,2.630482362919209184e-04,3.105476855509126349e-04,3.411546843986328526e-04,4.102822869848022822e-04
1.135000000000000000e+02,1.742997223092475085e-04,2.430606661523239610e-10,5.077208131509125142e-04,1.073618277954887493e-04,4.190695526466895871e-08,4.000000000000000000e+00,2.816615501047362849e-04,6.693789451375875923e-05,3.334210908416650057e-04,1.742994792485813506e-04,1.124362399177100254e-06,6.837168249048723736e-06,1.518625658444320642e-05,7.438345207603784168e-05,1.920117413325978363e-04,2.575538262323544443e-04,3.034613619355989913e-04,3.323812208457075810e-04,3.972447140975697523e-04
1.160000000000000000e+02,1.707534429948730399e-04,1.804660454997853982e-11,4.960236281741734355e-04,1.047964674964234810e-04,4.013903789433232070e-08,4.000000000000000000e+00,2.755499104912965480e-04,6.595697549844955891e-05,3.252701851793003956e-04,1.707534249482684917e-04,1.071696554506663174e-06,6.678053730604363233e-06,1.489151700206337851e-05,7.316480490846317031e-05,1.887176082029666979e-04,2.523764767176719676e-04,2.967363750698113903e-04,3.243197453897102918e-04,3.854222120294359031e-04
1.185000000000000000e+02,1.673573625781940078e-04,2.021981309004404096e-10,4.849591614238464880e-04,1.023549276352843585e-04,3.848501802035337053e-08,4.000000000000000000e+00,2.697122902134783799e-04,6.500243494290964933e-05,3.176017988456524802e-04,1.673571603800631021e-04,1.044833742247441976e-06,6.531529097022914831e-06,1.464608087147442401e-05,7.200166444007474157e-05,1.856091721268480306e-04,2.473686034911757410e-04,2.902591131398240751e-04,3.165075432045822237e-04,3.738994672661063610e-04
1.210000000000000000e+02,1.641055286955893442e-04,6.410015745648503372e-11,4.742349470500974423e-04,1.000547654709743275e-04,3.694158064191060409e-08,4.000000000000000000e+00,2.641602941665636582e-04,6.405076322461501672e-05,3.101294183545080709e-04,1.641054645954318977e-04,1.024540846840892209e-06,6.428283775497812324e-06,1.437178866933543909e-05,7.082258501936382453e-05,1.825638665605064913e-04,2.426263552217522857e-04,2.841933798328313333e-04,3.091619226572693969e-04,3.632050810883418412e-04
1.235000000000000000e+02,1.609833162292252737e-04,1.022359504117804888e-10,4.640707353655196374e-04,9.785711418451117937e-05,3.549164290067920604e-08,4.000000000000000000e+00,2.588404304137364260e-04,6.312620204471409437e-05,3.030874191362943637e-04,1.609832139932748554e-04,1.007856423787339910e-06,6.297989843610513598e-06,1.410462235385104842e-05,6.975524291297659750e-05,1.796237680625142896e-04,2.380136414551868725e-04,2.783116834350859753e-04,3.022456926136060391e-04,3.531099486063328042e-04
1.260000000000000000e+02,1.579868738521574521e-04,1.927877194795267815e-10,4.541819781484703771e-04,9.578136757036269345e-05,3.413392268322643151e-08,4.000000000000000000e+00,2.537682414225201320e-04,6.220550628179475868e-05,2.961951042963129250e-04,1.579866810644379614e-04,1.018883228519008465e-06,6.185538933598551590e-06,1.385757918478729677e-05,6.863105915734174565e-05,1.767340782254390986e-04,2.335739425841216977e-04,2.727690770238213117e-04,2.956733817647651317e-04,3.435481104318614614e-04
1.285000000000000000e+02,1.551031407937796252e-04,7.175576732003488789e-10,4.447932838655841640e-04,9.379066353143089888e-05,3.285367284976110695e-08,4.000000000000000000e+00,2.488938043252105240e-04,6.131247726234872629e-05,2.896901430718045118e-04,1.551024232361064331e-04,1.013222021088868197e-06,6.079076808716626824e-06,1.359168906444176576e-05,6.761768863930616910e-05,1.739874975382537194e-04,2.292738626451917415e-04,2.674119162222454303e-04,2.892718275837730655e-04,3.344932157641696577e-04
1.310000000000000000e+02,1.523297930644311135e-04,3.080006458322532462e-10,4.356267563195550998e-04,9.190609446040719905e-05,3.165109605401768738e-08,4.000000000000000000e+00,2.442358875248383260e-04,6.042369860402391441e-05,2.832969632551239863e-04,1.523294850637852923e-04,1.003850588870062656e-06,5.966710209598659231e-06,1.335218673228602479e-05,6.662032564007258780e-05,1.712949564955943750e-04,2.252029277805348830e-04,2.623914198865578170e-04,2.833537432356905174e-04,3.260021574882654709e-04
1.335000000000000000e+02,1.496552348845740061e-04,1.820304925960985740e-10,4.269108207243097657e-04,9.009203293036612036e-05,3.051326372588318581e-08,4.000000000000000000e+00,2.397472678149401265e-04,5.956320195420788575e-05,2.772555858397357867e-04,1.496550528540814117e-04,9.910552221246681230e-07,5.844575221723783430e-06,1.314887849387847420e-05,6.561364323358809432e-05,1.686676304253785703e-04,2.212360748263060746e-04,2.574961559841370813e-04,2.775591236726315737e-04,3.177947727536336925e-04
1.360000000000000000e+02,1.470783244263412911e-04,6.481480070161864500e-10,4.183731941322657512e-04,8.837098813308612018e-05,2.944146505967813781e-08,4.000000000000000000e+00,2.354493125594274113e-04,5.870733629325517095e-05,2.712948697059244601e-04,1.470776762783342648e-04,9.831115053256893299e-07,5.760887675712774468e-06,1.294243260732226827e-05,6.468752110071647736e-05,1.661292297269768836e-04,2.174461681966667365e-04,2.528696233576494825e-04,2.721585034016627946e-04,3.102225396198415668e-04
1.385000000000000000e+02,1.445885052178010445e-04,5.219319475090188705e-10,4.102452651498128587e-04,8.670854126572303503e-05,2.842420696954767671e-08,4.000000000000000000e+00,2.312970464835240796e-04,5.787996395207800951e-05,2.656567599320118142e-04,1.445879832858535405e-04,9.774697210292962467e-07,5.651463467916646086e-06,1.274315226528572897e-05,6.374444609528567536e-05,1.636315127790292998e-04,2.137639990612055427e-04,2.483489800117146982e-04,2.668599219834958845e-04,3.027997578166111386e-04
1.410000000000000000e+02,1.421854697608371308e-04,7.059188091958861993e-10,4.022595073945770634e-04,8.512852640351289035e-05,2.746357381874351241e-08,4.000000000000000000e+00,2.273139961643500212e-04,5.705694335732424045e-05,2.600740376337399326e-04,1.421847638420279379e-04,9.818776737148840327e-07,5.576014511678948866e-06,1.254970346331727383e-05,6.278706743446271126e-05,1.611902601733052835e-04,2.101838580427689064e-04,2.440730689355689290e-04,2.618474244090547229e-04,2.957964092992943525e-04
1.435000000000000000e+02,1.398596256184140522e-04,5.861524049590502675e-10,3.946496238718646596e-04,8.359728588833947014e-05,2.654922108601969908e-08,4.000000000000000000e+00,2.234569115067535088e-04,5.626233973007458203e-05,2.547899982534506075e-04,1.398590394660090914e-04,9.792546368160136141e-07,5.469473634502126816e-06,1.237000817493765567e-05,6.187123078988225893e-05,1.588401077474025161e-04,2.067585335039891161e-04,2.398833173099638202e-04,2.570308964655798807e-04,2.891095938467031618e-04
1.460000000000000000e+02,1.376113138825953380e-04,6.807612565858852922e-11,3.871520381508678096e-04,8.213975538364337960e-05,2.568381312297894362e-08,4.000000000000000000e+00,2.197510692662387041e-04,5.547155849895195844e-05,2.495407242682724444e-04,1.376112458064696824e-04,9.665695952958471337e-07,5.389062853462693894e-06,1.218107508759013641e-05,6.092932865715433328e-05,1.565541813946544163e-04,2.033918182710744657e-04,2.358800127817965069e-04,2.524511871372532297e-04,2.828795214186853417e-04
1.485000000000000000e+02,1.354317438376613449e-04,4.058104427435369382e-10,3.800021488882007032e-04,8.072285987137962904e-05,2.485793734472432050e-08,4.000000000000000000e+00,2.161546037090409603e-04,5.470888396628171581e-05,2.445704050505393854e-04,1.354313380272186137e-04,9.541400769011217222e-07,5.308743572120502900e-06,1.201843048303767743e-05,5.999227369588705765e-05,1.543339351480582341e-04,2.001473674459602350e-04,2.320173522444577481e-04,2.479719621779766583e-04,2.767914648518140239e-04
1.510000000000000000e+02,1.333218978289452432e-04,2.458211309086160821e-10,3.729396829232944411e-04,7.937222186385756563e-05,2.407467804431712985e-08,4.000000000000000000e+00,2.126941196928027952e-04,5.394967596508767752e-05,2.396177850943491980e-04,1.333216520078143227e-04,9.489898815236252542e-07,5.224387439588845631e-06,1.185460720470929719e-05,5.905587486570147926e-05,1.521489570389788354e-04,1.969953160666993363e-04,2.283363987448040386e-04,2.437136544878982874e-04,2.710618865074456438e-04
1.535000000000000000e+02,1.312735960072570313e-04,8.728538463577391226e-10,3.662017463252782972e-04,7.805531356487831055e-05,2.332538898438799529e-08,4.000000000000000000e+00,2.093289095721353283e-04,5.321828244237872079e-05,2.349281503180212659e-04,1.312727231534106744e-04,9.445271591107791699e-07,5.157816979790661057e-06,1.169288225778101669e-05,5.822482483416479318e-05,1.500294768896581169e-04,1.939697015945569456e-04,2.246986976788952969e-04,2.395348641284386593e-04,2.655181480371680424e-04
1.560000000000000000e+02,1.292882177370389832e-04,6.041237282237097142e-10,3.595310413580306719e-04,7.679851041803936957e-05,2.261345444804970218e-08,4.000000000000000000e+00,2.060867281550783528e-04,5.248970731899961365e-05,2.302428236209916887e-04,1.292876136133107540e-04,9.286831455298817377e-07,5.080959315525603472e-06,1.154023303788894112e-05,5.740995347391937819e-05,1.479216843363683842e-04,1.910437613858512922e-04,2.212583974765575286e-04,2.355450840774105429e-04,2.602798813388666125e-04
1.585000000000000000e+02,1.273580711622113735e-04,7.318473342030087182e-11,3.531649604730232673e-04,7.556976136418782220e-05,2.193086712279918082e-08,4.000000000000000000e+00,2.029278325263992092e-04,5.178830979802355125e-05,2.258068893108118938e-04,1.273579979774779535e-04,9.141989823517396231e-07,5.009845644539099055e-06,1.138946080935342238e-05,5.661363171588187004e-05,1.459087596878951508e-04,1.881546415162084832e-04,2.178510942171509794e-04,2.316402414087643960e-04,2.552849447700653398e-04
1.610000000000000000e+02,1.254850120402607652e-04,3.474472142382500729e-10,3.468490884609098609e-04,7.439578464224682805e-05,2.128122101927997014e-08,4.000000000000000000e+00,1.998807966825076068e-04,5.108922739801393710e-05,2.213640764206490958e-04,1.254846645930465365e-04,8.988028981126912804e-07,4.948806565988820276e-06,1.122456281996406154e-05,5.577334726936781936e-05,1.438866343620844252e-04,1.853845070778762424e-04,2.146153344163137641e-04,2.279680726303359869e-04,2.504765077954416194e-04
1.635000000000000000e+02,1.236617051808096951e-04,1.837894503665084510e-10,3.408213127391333591e-04,7.324500467958066459e-05,2.065704803873729461e-08,4.000000000000000000e+00,1.969067098603903597e-04,5.041670050122903056e-05,2.171596075583236639e-04,1.236615213913593210e-04,8.872760118667810676e-07,4.866172371808393775e-06,1.107340408070672122e-05,5.499012755629537411e-05,1.419803808759488822e-04,1.826587681314478101e-04,2.113993370348843219e-04,2.243000226152351822e-04,2.458319324894647794e-04
1.660000000000000000e+02,1.218903560303436076e-04,1.399700696153825323e-10,3.348294760183020621e-04,7.214446806705094445e-05,2.006208316588165976e-08,4.000000000000000000e+00,1.940348240973945385e-04,4.974588796329266311e-05,2.129391199879584681e-04,1.218902160602739881e-04,8.844792945661076109e-07,4.806950888510196352e-06,1.094699113306794167e-05,5.419702310305554347e-05,1.400719213938281184e-04,1.800357405574812709e-04,2.083800541695390331e-04,2.207667991654417561e-04,2.414477272043388952e-04
1.685000000000000000e+02,1.201639374937244642e-04,3.705584055882848429e-10,3.291117383723423133e-04,7.106298603355582226e-05,1.948931985800107014e-08,4.000000000000000000e+00,1.912269235272802729e-04,4.910095146016864190e-05,2.089478008786178355e-04,1.201635669353188758e-04,8.699388798601771282e-07,4.736407838329581299e-06,1.079592839882508478e-05,5.346268015289712877e-05,1.382277977910968464e-04,1.774446479609853404e-04,2.053370208149046393e-04,2.173092789661605043e-04,2.372000549831241385e-04
1.710000000000000000e+02,1.184849520456472596e-04,2.811229869001868100e-10,3.234179219560833060e-04,7.002783541822927671e-05,1.894258159462193164e-08,4.000000000000000000e+00,1.885127874638765498e-04,4.845711662741798286e-05,2.049329699104360464e-04,1.184846709226603640e-04,8.566602624809001435e-07,4.670109425979575147e-06,1.066652959523214395e-05,5.272269331982455361e-05,1.363653672171111025e-04,1.749758728698541524e-04,2.024528921112509394e-04,2.140300221329458216e-04,2.331812305279978164e-04
1.735000000000000000e+02,1.168466964327501318e-04,8.859052602575627924e-11,3.179862350424612167e-04,6.900804921332177292e-05,1.841526132347549699e-08,4.000000000000000000e+00,1.858547456460719048e-04,4.783864721942835893e-05,2.011395386097110849e-04,1.168466078422241035e-04,8.512289431111433854e-07,4.614038046667546184e-06,1.051925559347365445e-05,5.201259933413884584e-05,1.346174117977992450e-04,1.725558359605086243e-04,1.996032518357404595e-04,2.108117648088846921e-04,2.292642110188623968e-04
1.760000000000000000e+02,1.152518093602464375e-04,1.229592323869239457e-10,3.125682612783202614e-04,6.803125279813148111e-05,1.791123091809385777e-08,4.000000000000000000e+00,1.832830621583779050e-04,4.722055656211495637e-05,1.973164519180738239e-04,1.152516864010140555e-04,8.434683209778166496e-07,4.559842169163660238e-06,1.039357366562866740e-05,5.129851579769756533e-05,1.328731622547609371e-04,1.702239277396691314e-04,1.968495719520494953e-04,2.077020262989837541e-04,2.255966094858767796e-04
1.785000000000000000e+02,1.136938175503452906e-04,1.522003630168803116e-10,3.074020919058011885e-04,6.706675140049661750e-05,1.742423329258721860e-08,4.000000000000000000e+00,1.807605689508419216e-04,4.662706614984867307e-05,1.937082743554558980e-04,1.136936653499822736e-04,8.253998565413028369e-07,4.496839364043175752e-06,1.025999987420370315e-05,5.062993691930971945e-05,1.311788941271068505e-04,1.679278823869250360e-04,1.941248968557145855e-04,2.046519879651606392e-04,2.219179570818860981e-04
1.810000000000000000e+02,1.121756750457258495e-04,5.685501141278685955e-10,3.022408753819059665e-04,6.614208568827132967e-05,1.695815757115890467e-08,4.000000000000000000e+00,1.783177607339971656e-04,4.603358935745451984e-05,1.900652003361801034e-04,1.121751064956117160e-04,8.155715289665963336e-07,4.444620356663561712e-06,1.014219219613114032e-05,4.992647026717482027e-05,1.295174177399842873e-04,1.656965652158040180e-04,1.915178512759625252e-04,2.017467628228682022e-04,2.184722895165197175e-04
1.835000000000000000e+02,1.106910475272423019e-04,5.182172002028819370e-11,2.973224519223326557e-04,6.522690144985133099e-05,1.650705667542683310e-08,4.000000000000000000e+00,1.759179489770936193e-04,4.546414607739097090e-05,1.866314043950903674e-04,1.106909957055222775e-04,8.045563401671198228e-07,4.386049512893823947e-06,1.002025104571608651e-05,4.928400263733418964e-05,1.279261238465974684e-04,1.635021426562387041e-04,1.889135705473780587e-04,1.988724790318216994e-04,2.150616133905970564e-04
1.860000000000000000e+02,1.092430095635173474e-04,1.035489494191126169e-10,2.924014083340433575e-04,6.434887969796616576e-05,1.607481345687805736e-08,4.000000000000000000e+00,1.735918892614835268e-04,4.489412986555118168e-05,1.831583987705260100e-04,1.092429060145679303e-04,7.931055889272697537e-07,4.335517743644321789e-06,9.910284164668516045e-06,4.862623566083390368e-05,1.263049257198179288e-04,1.613390570427005138e-04,1.863949528042787445e-04,1.961769065786023636e-04,2.119173104470532072e-04
1.885000000000000000e+02,1.078253213419457337e-04,5.216520433805193924e-10,2.877152079580775896e-04,6.347801300474440768e-05,1.565575805752436357e-08,4.000000000000000000e+00,1.713033343466901278e-04,4.434730833720132599e-05,1.798898866161318560e-04,1.078247996899023541e-04,7.884527692427839240e-07,4.283365187069314788e-06,9.799270370642999034e-06,4.805678193801754533e-05,1.247323406759926357e-04,1.592459274880455916e-04,1.838985990602525964e-04,1.934628510439337422e-04,2.087013077840498129e-04
1.910000000000000000e+02,1.064412778368090942e-04,3.826251678403725372e-11,2.830197460068592280e-04,6.264186072810628712e-05,1.525374834301225330e-08,4.000000000000000000e+00,1.690831385649153949e-04,4.379941710870280706e-05,1.765784681700501338e-04,1.064412395742923091e-04,7.883303144831963965e-07,4.242311204580069770e-06,9.688724367740836262e-06,4.744624541662811331e-05,1.231658668201929935e-04,1.571997925061843857e-04,1.814879689887806586e-04,1.908836565495838054e-04,2.057860077615371384e-04
1.935000000000000000e+02,1.050847417170860780e-04,1.470877426065858820e-09,2.785520274015717873e-04,6.181069647636027408e-05,1.486336514063942756e-08,4.000000000000000000e+00,1.668954381934463385e-04,4.327404524072580390e-05,1.734672856844857094e-04,1.050832708396600085e-04,7.833843051930267551e-07,4.184316934528858280e-06,9.561411601422718247e-06,4.687966131951855890e-05,1.216634502476266074e-04,1.552005878286196881e-04,1.790765951099470437e-04,1.882947714667395137e-04,2.028433138876341421e-04
1.960000000000000000e+02,1.037590810535105767e-04,1.526923726148329230e-10,2.740691545281080232e-04,6.101212959208511457e-05,1.448842685843036012e-08,4.000000000000000000e+00,1.647712106455956913e-04,4.274695146142546212e-05,1.703100734745974600e-04,1.037589283611379555e-04,7.700986232220035519e-07,4.153918898572112200e-06,9.462295305008623043e-06,4.628605238981974717e-05,1.201810534965498483e-04,1.532499722895285345e-04,1.767326094291146504e-04,1.858424302360653889e-04,2.000817388559273519e-04
1.985000000000000000e+02,1.024583064643504117e-04,2.496025349904130857e-11,2.698076153025777695e-04,6.021659854952505554e-05,1.412374330441741133e-08,4.000000000000000000e+00,1.626749050138754673e-04,4.224170791482535618e-05,1.673493088382273578e-04,1.024582815040969160e-04,7.619309529961893147e-07,4.105976009482578234e-06,9.341343121819948930e-06,4.574125195501146181e-05,1.187058440799279243e-04,1.513403989991893447e-04,1.744161152118216826e-04,1.833609660572409910e-04,1.973708349306853424e-04
2.010000000000000000e+02,1.011858346882523818e-04,5.392348514297925490e-10,2.655256290968467355e-04,5.945173553727158331e-05,1.377308199995201854e-08,4.000000000000000000e+00,1.606375702255239584e-04,4.173409915098079853e-05,1.643397944085943536e-04,1.011852954534009493e-04,7.667620281336785441e-07,4.063989893539398250e-06,9.224376424169624452e-06,4.513418478795707669e-05,1.172725961902351178e-04,1.494553604897247119e-04,1.721835372121710572e-04,1.810417455804776501e-04,1.947798629788441600e-04
2.035000000000000000e+02,9.993580411543950186e-05,2.934741870941178564e-12,2.614591095927221772e-04,5.868814699378019638e-05,1.343146354176304894e-08,4.000000000000000000e+00,1.586239511092196915e-04,4.124765712165930548e-05,1.615233054772826889e-04,9.993580118069762906e-05,7.611234864179833053e-07,4.019929126430722425e-06,9.126839747467541740e-06,4.460246046934644742e-05,1.159082052060207842e-04,1.476068040272286621e-04,1.699190078984622228e-04,1.786941599758210225e-04,1.921441857743952928e-04
2.060000000000000000e+02,9.871171024307359330e-05,1.466771283341471766e-11,2.573673296576447058e-04,5.795337806415684325e-05,1.310259576815960978e-08,4.000000000000000000e+00,1.566650883072304298e-04,4.075833217891675005e-05,1.586556194145711260e-04,9.871169557536076176e-05,7.500307195332123896e-07,3.975465392728528084e-06,9.031683890185996652e-06,4.405849387963607134e-05,1.144986817547796650e-04,1.457989207480922880e-04,1.677511569070772024e-04,1.764692003370049950e-04,1.896302049357890813e-04
2.085000000000000000e+02,9.750776540473136251e-05,1.146327376567406346e-10,2.534855953092325902e-04,5.721827448648001340e-05,1.278169524943429072e-08,4.000000000000000000e+00,1.547260398912113691e-04,4.028949091825134910e-05,1.559778299045012277e-04,9.750765077199370699e-05,7.411674082619519598e-07,3.931659075590946798e-06,8.933336679142865074e-06,4.356353525841801536e-05,1.131492807933937418e-04,1.440032729878008453e-04,1.655782136904157239e-04,1.742307931881446317e-04,1.871831242893325423e-04
2.110000000000000000e+02,9.632754238276881235e-05,1.148028514761598423e-10,2.495741790298648460e-04,5.651024543966082290e-05,1.247240326115482945e-08,4.000000000000000000e+00,1.528377878224296488e-04,3.981729694310798945e-05,1.532466366470960472e-04,9.632742757991734231e-05,7.336597712808910902e-07,3.907446162077631007e-06,8.833965957785698130e-06,4.304841139420861472e-05,1.117947853309159329e-04,1.422572092631709635e-04,1.634663159400185555e-04,1.721364948248585035e-04,1.848689624353972805e-04
2.135000000000000000e+02,9.516526428083743616e-05,4.058235738568354141e-10,2.458677398958232486e-04,5.580046805555723111e-05,1.217011976086089806e-08,4.000000000000000000e+00,1.509657323363946808e-04,3.936479622528020505e-05,1.507024756149858260e-04,9.516485845726358015e-05,7.229732557932591367e-07,3.858561109511652001e-06,8.734047529524222421e-06,4.260185034882222780e-05,1.104769848647988491e-04,1.405234405807223325e-04,1.613442851121223663e-04,1.699912158481148327e-04,1.825341964720757887e-04
2.160000000000000000e+02,9.402457363304661444e-05,2.131510377249766895e-10,2.421275111847912681e-04,5.511618360163834035e-05,1.187841414168570927e-08,4.000000000000000000e+00,1.491407572346849480e-04,3.890839003140827409e-05,1.481029375517446537e-04,9.402436048200888720e-05,7.126516480654897434e-07,3.830048022194017654e-06,8.651896344123130204e-06,4.206572767495886129e-05,1.091618016929971785e-04,1.388387078841005814e-04,1.592994973444112944e-04,1.679409507880304415e-04,1.803997097328202085e-04
2.185000000000000000e+02,9.289979707172420849e-05,9.719696102878326932e-11,2.385874865484911237e-04,5.442873671918601036e-05,1.159285967681400824e-08,4.000000000000000000e+00,1.473285337909102188e-04,3.847106035253819814e-05,1.456876894767669152e-04,9.289969987476318460e-05,6.977643728929074575e-07,3.783650873931382043e-06,8.565709307142582734e-06,4.164396399531314775e-05,1.079155924538048323e-04,1.371677905307709406e-04,1.572226948674926403e-04,1.658493356019862008e-04,1.781661571884988451e-04
2.210000000000000000e+02,9.179459140239360545e-05,2.613247800288562235e-10,2.350098043694040907e-04,5.376525184399924556e-05,1.131694931658105879e-08,4.000000000000000000e+00,1.455598432463928442e-04,3.802933955839435989e-05,1.432152129670104853e-04,9.179433007761357989e-05,6.900837621938596207e-07,3.750493015130142053e-06,8.473772166669321323e-06,4.117314077328736199e-05,1.066404461475337073e-04,1.355065023139565700e-04,1.552328921627906867e-04,1.638963749479973372e-04,1.761885921630686083e-04
2.235000000000000000e+02,9.070335849690360614e-05,6.757855824824979109e-10,2.316277829624637538e-04,5.309728919354286841e-05,1.104642136232053884e-08,4.000000000000000000e+00,1.438006476904464678e-04,3.760606930336073773e-05,1.409244244655601477e-04,9.070268271132112404e-05,6.877623509292879068e-07,3.708316051550216533e-06,8.381443419517983494e-06,4.075194400936191528e-05,1.054053916944082837e-04,1.338810406444801600e-04,1.532146945345129235e-04,1.618786352525804488e-04,1.740345257375787099e-04
2.260000000000000000e+02,8.962966637725153446e-05,6.209970714838938827e-10,2.282044657726206127e-04,5.245200199556418068e-05,1.078468960824007774e-08,4.000000000000000000e+00,1.420816683728157084e-04,3.717766438168735378e-05,1.385747993953690782e-04,8.962904538018004713e-05,6.797351803916805908e-07,3.677720789194421891e-06,8.304679490937126135e-06,4.031668646840641594e-05,1.041825160007051358e-04,1.322783322486962708e-04,1.512408003080752854e-04,1.599637489258329433e-04,1.721297714921710153e-04
2.285000000000000000e+02,8.856807632720303141e-05,5.458867840184297581e-10,2.249724660499919607e-04,5.180102256467063936e-05,1.052765008304677883e-08,4.000000000000000000e+00,1.403690988918736640e-04,3.676705376253239205e-05,1.364043897227889429e-04,8.856753044041901343e-05,6.705317686818801745e-07,3.632685667066801000e-06,8.211445617081593461e-06,3.988866083492051878e-05,1.029764371318249710e-04,1.307009874368497129e-04,1.492639707371334282e-04,1.579920238700449121e-04,1.701842667396394186e-04
2.310000000000000000e+02,8.752212610936019809e-05,2.260776994903616119e-12,2.216956913226856185e-04,5.117140222244436534e-05,1.027863496411393549e-08,4.000000000000000000e+00,1.386935283318045567e-04,3.635072388691583276e-05,1.341735652133254340e-04,8.752212384858319683e-05,6.659974526302340469e-07,3.599985878604319958e-06,8.131868936338141471e-06,3.944911306121542043e-05,1.017774698724683246e-04,1.291334978587524321e-04,1.473537568136982416e-04,1.561294515963502355e-04,1.684444927807734506e-04
2.335000000000000000e+02,8.648643727443477221e-05,3.597240124462490921e-10,2.186060662690858275e-04,5.053502754520402916e-05,1.003369284141926962e-08,4.000000000000000000e+00,1.370214648196388081e-04,3.595140972923074305e-05,1.321196289946510553e-04,8.648607755042232671e-05,6.537121376221568880e-07,3.557332650994567746e-06,8.040136077569747189e-06,3.903838665244423482e-05,1.005955954345287719e-04,1.275663761314256659e-04,1.454172083666662948e-04,1.541542558642319978e-04,1.666447818313632396e-04
2.360000000000000000e+02,8.546452701022951720e-05,1.414558422122783904e-10,2.154683310978562356e-04,4.991880291358832323e-05,9.796072261407923649e-09,4.000000000000000000e+00,1.353833299238178540e-04,3.554572409664119397e-05,1.300038040876267320e-04,8.546438555438730606e-05,6.552916253527030422e-07,3.532886864370329030e-06,7.957260946679732533e-06,3.861007959832674780e-05,9.944057671181646897e-05,1.260188666480278495e-04,1.435146691242276463e-04,1.523037010172687380e-04,1.649654431897228123e-04
2.385000000000000000e+02,8.445113134625114465e-05,6.916453251817500564e-11,2.125137131308236290e-04,4.929479290370928295e-05,9.561970193081355765e-09,4.000000000000000000e+00,1.337459242499604208e-04,3.515633844254186169e-05,1.280625817845724708e-04,8.445106218171863138e-05,6.466036079594530010e-07,3.489304274464098917e-06,7.885980766503170893e-06,3.823393810623396821e-05,9.828820658766835021e-05,1.244620063756592663e-04,1.416001820067707654e-04,1.504062973973046007e-04,1.632513547711771161e-04
2.410000000000000000e+02,8.344973943055512258e-05,1.024637643923039270e-10,2.095077839849105990e-04,4.868974662563690687e-05,9.334550437496268717e-09,4.000000000000000000e+00,1.321394860561920159e-04,3.475999280491821571e-05,1.260580445543554764e-04,8.344963696679073427e-05,6.403521052941428311e-07,3.465580741817001211e-06,7.800073219191667060e-06,3.781400005082175404e-05,9.714145614696241646e-05,1.229431960221213645e-04,1.397730878101161034e-04,1.485444806929564607e-04,1.616458409110803536e-04
2.435000000000000000e+02,8.245516772439980783e-05,1.714197659591007219e-11,2.066810164342216681e-04,4.807598496046875969e-05,9.110155014378124504e-09,4.000000000000000000e+00,1.305311526848685743e-04,3.437918276393104813e-05,1.242258487098218738e-04,8.245515058242320824e-05,6.295430127385263642e-07,3.433711773005889929e-06,7.718919199566690229e-06,3.741602117135334188e-05,9.601279718448675930e-05,1.214326940790443868e-04,1.379182173050235338e-04,1.466413585776349588e-04,1.599116722446956948e-04
2.460000000000000000e+02,8.147083489110077043e-05,2.623734667644254036e-11,2.037998924280246319e-04,4.748015647432154317e-05,8.891862196679060319e-09,4.000000000000000000e+00,1.289509913654223068e-04,3.399067841677922726e-05,1.223290575369238614e-04,8.147080865375409744e-05,6.226491781793622603e-07,3.414458891898208286e-06,7.645577325287123761e-06,3.698708528385701987e-05,9.488305400902000012e-05,1.199265039269466020e-04,1.361269708157777610e-04,1.448309091381448741e-04,1.582977823399463581e-04
2.485000000000000000e+02,8.049168372184885767e-05,2.574735337894109071e-10,2.010941805401499918e-04,4.687478847933375717e-05,8.676156943360430305e-09,4.000000000000000000e+00,1.273664722011826284e-04,3.361689524251510049e-05,1.206024968183011341e-04,8.049142624831507188e-05,6.173297928584498623e-07,3.384083400929406323e-06,7.563341056834656877e-06,3.659344411566680234e-05,9.377825200742112501e-05,1.184182942639297551e-04,1.343206139526587875e-04,1.429479675798225370e-04,1.566434935218697039e-04
2.510000000000000000e+02,7.952104567796614292e-05,4.207441301451124035e-11,1.983313383871274506e-04,4.628644106316035683e-05,8.466031332010597210e-09,4.000000000000000000e+00,1.258074867411264862e-04,3.323460461480578609e-05,1.188102927091613077e-04,7.952100360355312462e-05,6.127917147518511077e-07,3.360623352221033739e-06,7.496683065795261049e-06,3.619102297190709776e-05,9.265072768841384177e-05,1.168908340375681901e-04,1.325821547877798824e-04,1.411304513898903356e-04,1.550875082078568342e-04
2.535000000000000000e+02,7.855406062445411308e-05,8.067664572643713826e-10,1.957399228772614046e-04,4.568776163342724335e-05,8.258112003663276410e-09,4.000000000000000000e+00,1.242418222578813632e-04,3.286629899102686973e-05,1.171858622528072915e-04,7.855325385799684379e-05,6.041281925456753038e-07,3.322477239713432214e-06,7.414992724069998400e-06,3.582118681478995055e-05,9.156865394238216651e-05,1.153942496841278112e-04,1.307893617741872380e-04,1.392752729953357935e-04,1.534475438953634768e-04
2.560000000000000000e+02,7.759396983835235503e-05,7.164094420771836401e-11,1.930881866885190599e-04,4.510521745590394683e-05,8.055304797019513950e-09,4.000000000000000000e+00,1.226991872942563154e-04,3.248875238244840820e-05,1.154942168501667049e-04,7.759389819740814724e-05,6.021029828651657415e-07,3.302688376452966460e-06,7.346631488376033474e-06,3.541701283826286575e-05,9.046108401798947870e-05,1.138808726000434246e-04,1.290645386205824306e-04,1.374755547604868372e-04,1.519295961371230387e-04
2.585000000000000000e+02,7.663607492412405028e-05,2.094753865944638120e-10,1.906045635921571081e-04,4.451167415448539761e-05,7.854377115811036107e-09,4.000000000000000000e+00,1.211477490786094411e-04,3.212440076963865267e-05,1.139684886680330579e-04,7.663586544873745578e-05,5.941990395776728387e-07,3.260425064896407366e-06,7.270978094110358100e-06,3.505685983347386160e-05,8.936837440032887074e-05,1.123979036433158296e-04,1.272823432458733124e-04,1.356117259700816570e-04,1.503685262423999787e-04
2.610000000000000000e+02,7.568347472287997077e-05,7.991683953208882790e-13,1.880578001723448253e-04,4.393359132810408478e-05,7.658148793113674353e-09,4.000000000000000000e+00,1.196170660509840488e-04,3.174988339477588598e-05,1.123743254494648545e-04,7.568347392371158142e-05,5.942474362895446413e-07,3.238988905567521094e-06,7.203045484944480421e-06,3.464816622328237592e-05,8.827957170190879502e-05,1.108811414753275038e-04,1.255517597713981710e-04,1.338461114894947388e-04,1.489814340445299343e-04
2.635000000000000000e+02,7.473167305279520536e-05,1.142405116524474990e-10,1.856756290472275832e-04,4.334402718235008390e-05,7.463527649654179617e-09,4.000000000000000000e+00,1.180757002351452960e-04,3.138764587044512146e-05,1.109439559944323778e-04,7.473155881228355575e-05,5.851983366030220497e-07,3.198613819612130391e-06,7.125477913395414921e-06,3.430556330937983882e-05,8.720545977553131661e-05,1.093768022114696746e-04,1.237802622777322854e-04,1.319945455169546850e-04,1.474187109603122597e-04
2.660000000000000000e+02,7.378360981082716843e-05,4.530543203920039244e-12,1.836693110477186888e-04,4.276946014046074446e-05,7.273247797422857183e-09,4.000000000000000000e+00,1.165530699512879061e-04,3.101414967036642396e-05,1.098857012368915204e-04,7.378360528028396438e-05,5.837876685481149932e-07,3.181901058115325022e-06,7.053042232219120596e-06,3.392229540601315283e-05,8.613408829454726389e-05,1.078667423593886019e-04,1.220501095079118788e-04,1.302491165705850864e-04,1.460374197961896022e-04
2.685000000000000000e+02,7.283507117120482412e-05,2.468282210240088554e-10,1.828967588369938843e-04,4.218305551603486323e-05,7.084357765183349958e-09,4.000000000000000000e+00,1.150181266872396806e-04,3.065201565516996088e-05,1.100616876657890602e-04,7.283482434298379463e-05,5.751408682934782012e-07,3.137242797182787945e-06,6.981139790034440024e-06,3.356299786368498699e-05,8.506031439368743697e-05,1.063590423915353666e-04,1.202800036015804261e-04,1.284274624036350714e-04,1.445786108754909495e-04
2.710000000000000000e+02,7.188888323598018981e-05,3.565362579309655116e-10,1.835258809385875418e-04,4.161122828663533498e-05,6.899505852438878561e-09,4.000000000000000000e+00,1.135001115226155180e-04,3.027765494934485483e-05,1.116369977026073520e-04,7.188852669972226159e-05,5.733934973300528541e-07,3.114437464611879389e-06,6.919166664479442624e-06,3.317823042016039591e-05,8.399017634382657240e-05,1.048499219927753517e-04,1.185502725356226995e-04,1.267103929425681438e-04,1.432107817289564214e-04
2.735000000000000000e+02,7.094110361839722561e-05,1.662223429741088438e-10,1.838753745645456503e-04,4.102732364193752813e-05,6.715881467816457741e-09,4.000000000000000000e+00,1.119684272603347470e-04,2.991377997645969748e-05,1.129342709461484247e-04,7.094093739605424748e-05,5.592598327301198144e-07,3.075892884668723700e-06,6.846802273313796397e-06,3.284219695191393335e-05,8.293213769521377680e-05,1.033336767887416618e-04,1.167835382607817135e-04,1.249389354725929458e-04,1.418244404998936713e-04
2.760000000000000000e+02,6.999440555656648679e-05,6.514496740997021366e-11,1.842313090480450272e-04,4.045776243673623900e-05,6.536047350604491152e-09,4.000000000000000000e+00,1.104521679933027326e-04,2.953664311983024779e-05,1.142369034914785404e-04,6.999434041159907692e-05,5.579890956212477737e-07,3.056819588456002317e-06,6.786469145888240613e-06,3.247499617702108259e-05,8.183789658262613108e-05,1.018188499388811638e-04,1.150594188703372165e-04,1.232103590629475684e-04,1.405316762306983095e-04
2.785000000000000000e+02,6.904514260781525982e-05,3.641845095584580931e-11,1.842481178402205478e-04,3.987608574884364955e-05,6.357333932382675907e-09,4.000000000000000000e+00,1.089212283566589094e-04,2.916905685897161027e-05,1.152029752324052879e-04,6.904510618936430903e-05,5.465689969505730512e-07,3.015823588041028589e-06,6.716103670966202785e-06,3.212656764616879563e-05,8.074973904540595033e-05,1.003136463418800146e-04,1.133163375158072515e-04,1.214596568068249555e-04,1.390619719974015684e-04
2.810000000000000000e+02,6.809577834458633791e-05,2.120939921707309531e-13,1.842108191951336840e-04,3.930881762434937994e-05,6.182218171379394080e-09,4.000000000000000000e+00,1.074045959689357178e-04,2.878696072023695797e-05,1.161150408505473461e-04,6.809577813249235079e-05,5.457408705363826026e-07,2.994387475612937671e-06,6.652678132753888690e-06,3.174214688088262140e-05,7.965300192962405414e-05,9.879946061909606150e-05,1.115960893679836420e-04,1.197965585093360859e-04,1.377171730324569163e-04
2.835000000000000000e+02,6.714305432653653249e-05,2.514132618290778575e-10,1.837680247329556802e-04,3.872959239776521592e-05,6.008171071593269341e-09,4.000000000000000000e+00,1.058726467243017484e-04,2.841346192877131657e-05,1.166249704064191477e-04,6.714280291327470057e-05,5.342508318763430994e-07,2.952899501999704622e-06,6.589921258419205111e-06,3.142427925998251864e-05,7.855854539462654457e-05,9.730617406480555811e-05,1.098222243807038295e-04,1.180575686138320021e-04,1.363454864377937554e-04
2.860000000000000000e+02,6.618924874965589607e-05,1.411700553660377882e-10,1.842825997044345986e-04,3.816499338828773522e-05,5.837583370371868905e-09,4.000000000000000000e+00,1.043542421379436313e-04,2.802425536136816085e-05,1.180933509547787025e-04,6.618910757960052779e-05,5.318218789965505579e-07,2.940047629032373699e-06,6.532112334711284649e-06,3.105731635260413774e-05,7.738924760972070512e-05,9.580037733378041632e-05,1.080871393783233600e-04,1.163894863645640877e-04,1.351018601783528011e-04
2.885000000000000000e+02,6.523147782181058720e-05,2.737835950740565734e-11,1.859611167294538249e-04,3.758882576209847019e-05,5.668065520990764419e-09,4.000000000000000000e+00,1.028203035839090642e-04,2.764265205971211701e-05,1.207296389076432377e-04,6.523145044345107931e-05,5.239691263455550372e-07,2.910352210063193086e-06,6.468163719551268063e-06,3.070952428385633311e-05,7.623146764982730559e-05,9.428969657308535011e-05,1.063434050536753015e-04,1.147123011305643814e-04,1.337353759892453324e-04
2.910000000000000000e+02,6.427178312035676511e-05,3.734335258729860580e-10,1.877220024485062714e-04,3.702780966700251422e-05,5.501920794205942063e-09,4.000000000000000000e+00,1.012995927873592726e-04,2.724397345335425089e-05,1.234502193281494927e-04,6.427140968683089602e-05,5.251936123313617041e-07,2.886271987159778715e-06,6.407497652179269880e-06,3.034429664775383938e-05,7.504911569089140247e-05,9.279535074878703820e-05,1.046436124846568177e-04,1.131313155948035845e-04,1.325085812964557261e-04
2.935000000000000000e+02,6.330772014133025777e-05,5.147029916807766929e-10,1.892356315735396961e-04,3.645586443377190055e-05,5.336897481106545964e-09,4.000000000000000000e+00,9.976358457510216510e-05,2.685185570755835722e-05,1.259279114322094518e-04,6.330720543833857742e-05,5.178944435022522202e-07,2.854522545173325269e-06,6.344604219093126561e-06,2.998531963122876712e-05,7.383561999634060389e-05,9.131002522720973048e-05,1.029258311373655501e-04,1.114955360930391985e-04,1.311775311139546632e-04
2.960000000000000000e+02,6.234114620597325013e-05,9.128547280593552454e-11,1.907781683063643511e-04,3.589973573172311336e-05,5.175209535882088092e-09,4.000000000000000000e+00,9.824088193769635671e-05,2.644141047425013676e-05,1.284370221003910875e-04,6.234105492050044412e-05,5.148586422512761783e-07,2.830580215748555591e-06,6.279132158389606911e-06,2.960092517227402791e-05,7.259667487388246653e-05,8.981700429726927070e-05,1.012560819495679753e-04,1.098957125278013863e-04,1.300041570784756038e-04
2.985000000000000000e+02,6.137007080086507942e-05,1.051989874385278753e-10,1.920145713938537088e-04,3.533347811066916722e-05,5.014740265500330363e-09,4.000000000000000000e+00,9.670354891153423987e-05,2.603659269019591220e-05,1.306445005929886293e-04,6.136996560187764588e-05,5.123970107088828419e-07,2.791668865910726353e-06,6.217002521473665142e-06,2.925336434569076965e-05,7.136673983385675578e-05,8.833980415126930510e-05,9.957803590961326955e-05,1.082731691297160627e-04,1.286380113859345237e-04
3.010000000000000000e+02,6.039610751660417663e-05,9.696143286474311026e-11,1.932218500725382522e-04,3.478394300006363768e-05,4.857612493788890319e-09,4.000000000000000000e+00,9.518005051666781431e-05,2.561216451654053895e-05,1.328257425559340756e-04,6.039601055517130923e-05,5.102455884981303249e-07,2.764408981206283041e-06,6.154133382309465443e-06,2.882649512330084349e-05,7.008954964828910850e-05,8.685547536776765890e-05,9.796123478467869768e-05,1.067345048026679673e-04,1.275272447795347227e-04
3.035000000000000000e+02,5.941770276071511029e-05,8.206458875180015815e-11,1.940609977402087800e-04,3.422537223431818963e-05,4.701839505938330253e-09,4.000000000000000000e+00,9.364307499503329315e-05,2.519233052639692066e-05,1.346432949794936764e-04,5.941762069612635679e-05,5.066082546535426973e-07,2.734457182771906774e-06,6.099149669603462106e-06,2.844275957245935625e-05,6.882749627248709100e-05,8.535415402941957279e-05,9.632674277716822173e-05,1.051187254557256083e-04,1.262374856358977789e-04
3.060000000000000000e+02,5.843627716371697288e-05,1.416003154839477965e-10,1.948107525394203053e-04,3.368459765051968851e-05,4.549450607632146971e-09,4.000000000000000000e+00,9.212087481423665461e-05,2.475167951319728437e-05,1.363744753757033256e-04,5.843613556340148833e-05,5.021121538277762511e-07,2.714933209151078192e-06,6.030147443055373426e-06,2.805353655232448268e-05,6.753185636905736033e-05,8.384286598843586932e-05,9.473155770606069329e-05,1.036149548765393847e-04,1.250301863860119446e-04
3.085000000000000000e+02,5.745078470505724042e-05,1.157973557760057705e-11,1.951303872262053754e-04,3.313596797033723992e-05,4.398585036558055602e-09,4.000000000000000000e+00,9.058675267539448035e-05,2.431481673472000050e-05,1.376796025211481349e-04,5.745077312532166370e-05,5.011785099469996000e-07,2.684944394499408731e-06,5.970294660958351649e-06,2.766805745752706837e-05,6.617646436283728360e-05,8.235535806765546178e-05,9.313484271324043711e-05,1.020142453485266135e-04,1.238233183531112171e-04
3.110000000000000000e+02,5.646244804597428665e-05,1.508901287114113397e-10,1.953022540688412233e-04,3.260623826630822613e-05,4.251174813223610152e-09,4.000000000000000000e+00,8.906868631228251278e-05,2.385620977966606052e-05,1.388398060228669434e-04,5.646229715584557326e-05,4.951789102103911068e-07,2.670102157754574804e-06,5.910309656811877121e-06,2.725572780766915556e-05,6.479894238288408847e-05,8.088978362137856518e-05,9.160592261374615861e-05,1.005333263936747368e-04,1.226364734701704555e-04
3.135000000000000000e+02,5.547071488527414258e-05,1.159611596200892089e-10,1.949859741345146751e-04,3.206990633706077525e-05,4.105479102351223560e-09,4.000000000000000000e+00,8.754062122233491783e-05,2.340080854821336733e-05,1.395152592492405325e-04,5.547059892411452262e-05,4.837681712063449347e-07,2.639819789630779731e-06,5.856828066130915230e-06,2.685511709265062160e-05,6.342642763270260370e-05,7.944903221055721050e-05,9.008629825940262675e-05,9.899820921281051757e-05,1.213950184875469416e-04
3.160000000000000000e+02,5.447671674720934546e-05,2.159057970855764398e-10,1.944701237549666150e-04,3.155340289722150671e-05,3.963329901950065650e-09,4.000000000000000000e+00,8.603011964443085216e-05,2.292331384998783875e-05,1.399934070077572628e-04,5.447650084141225950e-05,4.819402578569813679e-07,2.616736501584175361e-06,5.792331289989646936e-06,2.645689484132104935e-05,6.206225184931827231e-05,7.803514425233989841e-05,8.863250924303664295e-05,9.751972049662396402e-05,1.202533265396080994e-04
3.185000000000000000e+02,5.348054381101224262e-05,1.727617211144512021e-10,1.934174720854588950e-04,3.103112701791235713e-05,3.823099410323409235e-09,4.000000000000000000e+00,8.451167082892459975e-05,2.244941679309988549e-05,1.399369282744466591e-04,5.348037104929112854e-05,4.760599642467733259e-07,2.592723095259804694e-06,5.732619336147364903e-06,2.605747443865144265e-05,6.070583233246421121e-05,7.663346351075813248e-05,8.718996529328900823e-05,9.602895464463321066e-05,1.190111350982940591e-04
3.210000000000000000e+02,5.248272878431415017e-05,1.134505382378749721e-10,1.921236460035657891e-04,3.052999049318897226e-05,3.686517140162086333e-09,4.000000000000000000e+00,8.301271927750312920e-05,2.195273829112517791e-05,1.396409172192516254e-04,5.248261533377591358e-05,4.765639562057154285e-07,2.571210735673442147e-06,5.671378929200697401e-06,2.561708125898117110e-05,5.935623197551399886e-05,7.519021882120944676e-05,8.576199728346953178e-05,9.457761880706689348e-05,1.178785304347389234e-04
3.235000000000000000e+02,5.148385711961792424e-05,1.836526929951981947e-10,1.902574013884987102e-04,3.002454701727084476e-05,3.552060967505540304e-09,4.000000000000000000e+00,8.150840413688876900e-05,2.145931010234707948e-05,1.387735442688807995e-04,5.148367346692492931e-05,4.615154254457291121e-07,2.542374914078059862e-06,5.608608532140400795e-06,2.516193047162786287e-05,5.798038892264645213e-05,7.378673531933283589e-05,8.436701473041344982e-05,9.312869377421713227e-05,1.165822635716199632e-04
3.260000000000000000e+02,5.048413410218263243e-05,2.457361370460149287e-10,1.881235770175492211e-04,2.954162593489392008e-05,3.421355458924356564e-09,4.000000000000000000e+00,8.002576003707654912e-05,2.094250816728871235e-05,1.376394429153666023e-04,5.048388836604558640e-05,4.559927140462880680e-07,2.524033954783533455e-06,5.545835342951653374e-06,2.468646418530923636e-05,5.661349349273650430e-05,7.237019511831945071e-05,8.300487140422618197e-05,9.169291233908569692e-05,1.153929019280736448e-04
3.285000000000000000e+02,4.948475416410488668e-05,2.935814860901195965e-10,1.857354502338429071e-04,2.905573664519635173e-05,3.292976726676902855e-09,4.000000000000000000e+00,7.854049080930123163e-05,2.042901751890853495e-05,1.362506960697380137e-04,4.948446058261879975e-05,4.463929101719540246e-07,2.492215492248218681e-06,5.484992600925707324e-06,2.425848003486607521e-05,5.524895105688236040e-05,7.096213969019370040e-05,8.164539483770666005e-05,9.025809003634670724e-05,1.141243483747756082e-04
3.310000000000000000e+02,4.848586666499800769e-05,3.625158121528837003e-10,1.854930322510488444e-04,2.859306885694927532e-05,3.168442852914208530e-09,4.000000000000000000e+00,7.707893552194728640e-05,1.989279780804873238e-05,1.370071655860508367e-04,4.848550414918585249e-05,4.419075581660180344e-07,2.484356386639282300e-06,5.423734834988779882e-06,2.376109744533798072e-05,5.386840631189992388e-05,6.957192732997604788e-05,8.033683288694445587e-05,8.891824513046181868e-05,1.129856604928880878e-04
3.335000000000000000e+02,4.748896263872602570e-05,2.448853329826713492e-11,1.861971637978140773e-04,2.812861059362895089e-05,3.046420306430329619e-09,4.000000000000000000e+00,7.561757323235497998e-05,1.936035204509707481e-05,1.387082011590880584e-04,4.748893815019272709e-05,4.408651686918279220e-07,2.452003856840463781e-06,5.360778686929182823e-06,2.327930543135450949e-05,5.250462946546201077e-05,6.819678538969161860e-05,7.902873106360924283e-05,8.752974972463843184e-05,1.116625199297523711e-04
3.360000000000000000e+02,4.649367577691714893e-05,1.199330828744654892e-10,1.870479664779103434e-04,2.768859532963656369e-05,2.928320198577464556e-09,4.000000000000000000e+00,7.418227110655371262e-05,1.880508044728058524e-05,1.405542907009932081e-04,4.649355584383427480e-05,4.338530143408362228e-07,2.426299634048043825e-06,5.305426194609363125e-06,2.272966553255080789e-05,5.111655100591064717e-05,6.681958133776576617e-05,7.776146884933823542e-05,8.620612087940387927e-05,1.104866406921318068e-04
3.385000000000000000e+02,4.550240993916624343e-05,1.366268841978767327e-10,1.877024249091236059e-04,2.724742914553709804e-05,2.812891705312999600e-09,4.000000000000000000e+00,7.274983908470334824e-05,1.825498079362914539e-05,1.422000149699573625e-04,4.550227331228204618e-05,4.319359047751144566e-07,2.398778450564503605e-06,5.242277407873107664e-06,2.221990917631126163e-05,4.976565394441259319e-05,6.545640271363352284e-05,7.652538285267317868e-05,8.488238699651857609e-05,1.092401706634738359e-04
3.410000000000000000e+02,4.451416623384812606e-05,2.924357907728264581e-10,1.884385207253898645e-04,2.683147776219329303e-05,2.701439194397739269e-09,4.000000000000000000e+00,7.134564399604141909e-05,1.768268847165483304e-05,1.439243544915417249e-04,4.451387379805735346e-05,4.260985915173183396e-07,2.365942331501939873e-06,5.177596540597836631e-06,2.165070160886038640e-05,4.842849098073313883e-05,6.411515814780807340e-05,7.529925068285340736e-05,8.359661299301656648e-05,1.080979762361758200e-04
3.435000000000000000e+02,4.353242490205618291e-05,9.494808495094676021e-11,1.889608760457133548e-04,2.641430393404373291e-05,2.592787470173199003e-09,4.000000000000000000e+00,6.994672883609990904e-05,1.711812096801245000e-05,1.454284511436571719e-04,4.353232995397123217e-05,4.321793771574724372e-07,2.336370145520721339e-06,5.115715689690887980e-06,2.110492433360066432e-05,4.711341998236626138e-05,6.279786308000910187e-05,7.411970724205607034e-05,8.228354750833901136e-05,1.068081425901724825e-04
3.460000000000000000e+02,4.255550284114830600e-05,1.228611635483854444e-10,1.895491902451811104e-04,2.602237802307446487e-05,2.488134980038770394e-09,4.000000000000000000e+00,6.857788086422276748e-05,1.653312481807384113e-05,1.469936874040328044e-04,4.255537997998475492e-05,4.227500771420785124e-07,2.318123373935355046e-06,5.070808662414231390e-06,2.049918770847491788e-05,4.579999337928935583e-05,6.145860505729939540e-05,7.292733513205380998e-05,8.107006323714300146e-05,1.056600575998446274e-04
3.485000000000000000e+02,4.158739025288126656e-05,3.392832950859850491e-11,1.899052530803714708e-04,2.562936883662333051e-05,2.386375575009122582e-09,4.000000000000000000e+00,6.721675908950459368e-05,1.595802141625793605e-05,1.483178628274901974e-04,4.158735632455176032e-05,4.190910302112491767e-07,2.291196711861439081e-06,5.009916234094135332e-06,1.989477474270384853e-05,4.451279234091691387e-05,6.016185003907775726e-05,7.176474425017899525e-05,7.982179590986167880e-05,1.044736186143085694e-04
3.510000000000000000e+02,4.062560618936946453e-05,1.072368115892035133e-10,1.903107183823987193e-04,2.526193804714952669e-05,2.288605392151754397e-09,4.000000000000000000e+00,6.588754423651898445e-05,1.536366814221993784e-05,1.496851121930292683e-04,4.062549895255787759e-05,4.116967898196893600e-07,2.276372627137257290e-06,4.948624461526141338e-06,1.921579308777259052e-05,4.322209937991688044e-05,5.887547017350125542e-05,7.062201716418599568e-05,7.861971225141407133e-05,1.031665151241696734e-04
3.535000000000000000e+02,3.967444076090925645e-05,2.945011861158194162e-10,1.904645195496488792e-04,2.489415264826533455e-05,2.193780085766033885e-09,4.000000000000000000e+00,6.456859340917459099e-05,1.478028811264392190e-05,1.507900787887396228e-04,3.967414625972314374e-05,4.034476411635762453e-07,2.243854260494287254e-06,4.871382067312660954e-06,1.853631039589111551e-05,4.194760402128785797e-05,5.760865262267122431e-05,6.948581904060035933e-05,7.743653683699355513e-05,1.018396974101204428e-04
3.560000000000000000e+02,3.873193259033909266e-05,3.454880692288054509e-11,1.906504177021064365e-04,2.455065822682059719e-05,2.102897421552724645e-09,4.000000000000000000e+00,6.328259081715968985e-05,1.418127436351849548e-05,1.519184851117673439e-04,3.873189804153216888e-05,3.993706140395266991e-07,2.221408922581293292e-06,4.804184782433154602e-06,1.778903932846811000e-05,4.064484715621148592e-05,5.635033308091042870e-05,6.837639294376877486e-05,7.628009051298967618e-05,1.006241608173002089e-04
3.585000000000000000e+02,3.780284011538559896e-05,1.835768405798932227e-10,1.905646610573469106e-04,2.420568328344327669e-05,2.014969824007772523e-09,4.000000000000000000e+00,6.200852339882886887e-05,1.359715683194232227e-05,1.527618209419613117e-04,3.780265653854502110e-05,3.854432389623603300e-07,2.192654365250435179e-06,4.729041943540853572e-06,1.705635212612368042e-05,3.935065516443401080e-05,5.511880042472514039e-05,6.728192732931012404e-05,7.513869301882626975e-05,9.938495714827176933e-05
3.610000000000000000e+02,3.688377523163519214e-05,8.569627310159587950e-12,1.904933206900122724e-04,2.388490658383574333e-05,1.930901637856346023e-09,4.000000000000000000e+00,6.076868181547093547e-05,1.299886864779944881e-05,1.536095454583770871e-04,3.688376666200788456e-05,3.776642815326173080e-07,2.154348494521881782e-06,4.649657106173588150e-06,1.630864016784795508e-05,3.806056484650591079e-05,5.392267615425870515e-05,6.622212266615714303e-05,7.401655964318009599e-05,9.822458667569049088e-05
3.635000000000000000e+02,3.598075995034513637e-05,2.300898037437516863e-12,1.901301127932116441e-04,2.356146453439897788e-05,1.849757697610102662e-09,4.000000000000000000e+00,5.954222448474411425e-05,1.241929541594615849e-05,1.541493528428665145e-04,3.598075764944709819e-05,3.665964815223321913e-07,2.111339639702365562e-06,4.563632471415586941e-06,1.558697282288320962e-05,3.678798346610535897e-05,5.275331909599746997e-05,6.517877264523893178e-05,7.291025279835874873e-05,9.689959479978334201e-05
3.660000000000000000e+02,3.509017267496929843e-05,1.622383826843318037e-10,1.897636755875888482e-04,2.326016032435745568e-05,1.772355276673974724e-09,4.000000000000000000e+00,5.835033299932675750e-05,1.183001235061184275e-05,1.546735029126195633e-04,3.509001043658661737e-05,3.535458548484293154e-07,2.081554359259669211e-06,4.483639605344524863e-06,1.487325152938113116e-05,3.555159150488324015e-05,5.159618660938653157e-05,6.415212209849719793e-05,7.184302466860966710e-05,9.575306032738095175e-05
3.685000000000000000e+02,3.421801902844716310e-05,2.374567484596345751e-10,1.890854466287318516e-04,2.295506472766968911e-05,1.697807822882676211e-09,4.000000000000000000e+00,5.717308375611685221e-05,1.126295430077747399e-05,1.548674276002846818e-04,3.421778157169870537e-05,3.531945968646836290e-07,2.036783631866220090e-06,4.384491224957551736e-06,1.415596674128442607e-05,3.433363631553608116e-05,5.044477422846799198e-05,6.313493633697400209e-05,7.077604502065234148e-05,9.439309105508094451e-05
3.710000000000000000e+02,3.335985100989821510e-05,1.006972888891760128e-11,1.883868802897386673e-04,2.267097241083286034e-05,1.626852649455351651e-09,4.000000000000000000e+00,5.603082342073107205e-05,1.068887859906535477e-05,1.550270292798404522e-04,3.335984094016932377e-05,3.441403062446508636e-07,1.980520863344197671e-06,4.287293847930799248e-06,1.346836504579300561e-05,3.315509408048776828e-05,4.932325402749600072e-05,6.214568455471710653e-05,6.973231497550360812e-05,9.330511146704536694e-05
3.735000000000000000e+02,3.252299984244370656e-05,5.482968917983717645e-11,1.873574449479206326e-04,2.238088007427206002e-05,1.558649311650541116e-09,4.000000000000000000e+00,5.490387991671576997e-05,1.014211976817164655e-05,1.548344451054769328e-04,3.252294501275452356e-05,3.338013694307473565e-07,1.917244938369391280e-06,4.146973893890887565e-06,1.282655055289107647e-05,3.202150321972542177e-05,4.822236782391819471e-05,6.116648511078730526e-05,6.871052441754748447e-05,9.202970702456086884e-05
3.760000000000000000e+02,3.170284826203009158e-05,7.072532925460754573e-11,1.862917152293194507e-04,2.210864873217199483e-05,1.493862936687874234e-09,4.000000000000000000e+00,5.381149699420208980e-05,9.594199529858096748e-06,1.545888669672893455e-04,3.170277753670083906e-05,3.222080104473061936e-07,1.858372639202114159e-06,4.000037609586646740e-06,1.218824917282701047e-05,3.088984941578493744e-05,4.715214977996769007e-05,6.020379832411054601e-05,6.772888176091426996e-05,9.085156041012203663e-05
3.785000000000000000e+02,3.090667023015368297e-05,2.494364057558153267e-11,1.848775491513902263e-04,2.182830148950733174e-05,1.431697010632296081e-09,4.000000000000000000e+00,5.273497171966101471e-05,9.078368740646351233e-06,1.539708789212365365e-04,3.090664528651310546e-05,3.075412718406027673e-07,1.787953163028860641e-06,3.856597098954876241e-06,1.159996410324814150e-05,2.981331247846436911e-05,4.610243511075083519e-05,5.924866270230341264e-05,6.673125524059513416e-05,8.969739896775797891e-05
3.810000000000000000e+02,3.012833657591350918e-05,1.678358149391220983e-10,1.834129754659602973e-04,2.156470422237554205e-05,1.372753133030069420e-09,4.000000000000000000e+00,5.169304079828905123e-05,8.563632353537967135e-06,1.532846388900467745e-04,3.012816874009857125e-05,2.940952341987021132e-07,1.713806961278110092e-06,3.705565677234063204e-06,1.099704287824393429e-05,2.875745809801284419e-05,4.505490042408837796e-05,5.832754565113209210e-05,6.579344635445361360e-05,8.851017319896147093e-05
3.835000000000000000e+02,2.937585229400880511e-05,2.757601595598041157e-11,1.815846062797604873e-04,2.129168682075743279e-05,1.316276625672638342e-09,4.000000000000000000e+00,5.066753911476623790e-05,8.084165473251372317e-06,1.522087539857516856e-04,2.937582471799284777e-05,2.828386963173346912e-07,1.630491690352349427e-06,3.559229787562578429e-06,1.045323029865710586e-05,2.773747234770074669e-05,4.403805866918316677e-05,5.741629097478530286e-05,6.483459465999719779e-05,8.725597675451440523e-05
3.860000000000000000e+02,2.864342837266670478e-05,2.380503917259477103e-10,1.823428279856705828e-04,2.103254437933159217e-05,1.262813912008640976e-09,4.000000000000000000e+00,4.967597275199829695e-05,7.610883993335112606e-06,1.536993996130038814e-04,2.864319032227497896e-05,2.791348800149396024e-07,1.576803522397347763e-06,3.408184811829046942e-06,9.941364075405633525e-06,2.674893977632513455e-05,4.305182972075948390e-05,5.651873483213916492e-05,6.389135973778539300e-05,8.608970313791438386e-05
3.885000000000000000e+02,2.793809847353056119e-05,7.919967721799155601e-11,1.851635132437697928e-04,2.076327121840968051e-05,1.211650778005930803e-09,4.000000000000000000e+00,4.870136969194024170e-05,7.174827255120880688e-06,1.572254147702392452e-04,2.793801927385334243e-05,2.619249478583297769e-07,1.521561622350650552e-06,3.284918298465383383e-06,9.476293617137776943e-06,2.580626022761598902e-05,4.208285147996817279e-05,5.564420844298992389e-05,6.300385531223655648e-05,8.496323457456421988e-05
3.910000000000000000e+02,2.725273889936729948e-05,9.035134541820866027e-11,1.886963142253343618e-04,2.050790276482295101e-05,1.163285853328520545e-09,4.000000000000000000e+00,4.776064166419025049e-05,6.744836134544348466e-06,1.614435753259670623e-04,2.725264854802188235e-05,2.549803873388891457e-07,1.461241221993841342e-06,3.150774468410050447e-06,9.041216854796700007e-06,2.487661032270070709e-05,4.114478493885679640e-05,5.478830134757205656e-05,6.212084181143506161e-05,8.380814486856894474e-05
3.935000000000000000e+02,2.659497587992866127e-05,8.306692065036463963e-11,1.921492674435638969e-04,2.024233710633813456e-05,1.117044953580621089e-09,4.000000000000000000e+00,4.683731298626679922e-05,6.352638773590526703e-06,1.655542915636352356e-04,2.659489281300800973e-05,2.424605758155422573e-07,1.416176557300222434e-06,3.042053425412676135e-06,8.661801904842930704e-06,2.402738426434981043e-05,4.022427923911375841e-05,5.391312451815957415e-05,6.124280333981712036e-05,8.271286657296945965e-05
3.960000000000000000e+02,2.595716313337207134e-05,1.259164655125459856e-10,1.956751505639667840e-04,1.999029051074017587e-05,1.073386032636278842e-09,4.000000000000000000e+00,4.594745364411225060e-05,5.966872622631895468e-06,1.697179874305947025e-04,2.595703721690655749e-05,2.398221641952692063e-07,1.364245986363099256e-06,2.936341530684561690e-06,8.309573457088697678e-06,2.317117805503914296e-05,3.931303425309063337e-05,5.310123392029421195e-05,6.039575278264497615e-05,8.167794976290555374e-05
3.985000000000000000e+02,2.534631478939203318e-05,5.301987937918361509e-11,1.991219959359554707e-04,1.972909870228834725e-05,1.031673009007589009e-09,4.000000000000000000e+00,4.507541349168038043e-05,5.617216087103685934e-06,1.737756811465634510e-04,2.534626176951265274e-05,2.312601125353718894e-07,1.304973372477586155e-06,2.826274442324096599e-06,7.999372304117511768e-06,2.238927498560222632e-05,3.843118258444872513e-05,5.228861531711621359e-05,5.956727069219347389e-05,8.054952591922158792e-05
4.010000000000000000e+02,2.475483138815034461e-05,1.884100406892437953e-11,2.026408409013645702e-04,1.948148460173641986e-05,9.923299193434467716e-10,4.000000000000000000e+00,4.423631598988676447e-05,5.273346786413924748e-06,1.778860095132142290e-04,2.475481254714627711e-05,2.189355879033978612e-07,1.252050946049788367e-06,2.712944062076355636e-06,7.704598629309630247e-06,2.162652354806861288e-05,3.757459311418290618e-05,5.150678799277167162e-05,5.874619139240171319e-05,7.944618062652136054e-05
4.035000000000000000e+02,2.419024596298111290e-05,1.783934558218434896e-11,2.060867419766485432e-04,1.922470540243300307e-05,9.547572975598607098e-10,4.000000000000000000e+00,4.341495136541411598e-05,4.965540560548109832e-06,1.818964960136674439e-04,2.419022812363553191e-05,2.105971749056130169e-07,1.199289479907946637e-06,2.604782538937900951e-06,7.456376464867961913e-06,2.092332748095909436e-05,3.675438667213191599e-05,5.071147664695725135e-05,5.796574156626552524e-05,7.824927211486817067e-05
4.060000000000000000e+02,2.364402023771769329e-05,3.785303067382142545e-11,2.096087879476505570e-04,1.898185966767954470e-05,9.193506894450831019e-10,4.000000000000000000e+00,4.262587990539723460e-05,4.662160570038148593e-06,1.859647677099328671e-04,2.364398238468701970e-05,2.007415084049502531e-07,1.147507347801715303e-06,2.515778420822281988e-06,7.214082349722184017e-06,2.022812482846318238e-05,3.593215583407813216e-05,4.996020917579035943e-05,5.719428433942790643e-05,7.730387238995354562e-05
4.085000000000000000e+02,2.312304758311962293e-05,1.816246321781314584e-10,2.130691484959667734e-04,1.873153410525262385e-05,8.855456994674561397e-10,4.000000000000000000e+00,4.185458168837224340e-05,4.391513477866999083e-06,1.899461009128471437e-04,2.312286595848744598e-05,1.972260705794101987e-07,1.110638676059952475e-06,2.434707648409473898e-06,7.010903052651108012e-06,1.959130377135277754e-05,3.512912576035859724e-05,4.919957294816521080e-05,5.644026136663782734e-05,7.621801219829408625e-05
4.110000000000000000e+02,2.261947703646109863e-05,3.268921755235173398e-11,2.166146550345211818e-04,1.849522565556643207e-05,8.537141134533137753e-10,4.000000000000000000e+00,4.111470269202753070e-05,4.124251380894666558e-06,1.939951779980600866e-04,2.261944434724354468e-05,1.965952565291948949e-07,1.075809735234570093e-06,2.366793832574574222e-06,6.827438758550383630e-06,1.896376631087567070e-05,3.436731786616311718e-05,4.845462338781420241e-05,5.567961124118193684e-05,7.528596754763510509e-05
4.135000000000000000e+02,2.213927410601419186e-05,1.476873512949722625e-11,2.201146511525582650e-04,1.825314327797520085e-05,8.233246974675218850e-10,4.000000000000000000e+00,4.039241738398939270e-05,3.886130828038991008e-06,1.979753770465440799e-04,2.213925933727906107e-05,1.927602116005335595e-07,1.060992207618917960e-06,2.302512647851916313e-06,6.632026426283657915e-06,1.841260445066861430e-05,3.363067507669554148e-05,4.770735517933699389e-05,5.494045294990723553e-05,7.430499633940217509e-05
4.160000000000000000e+02,2.167406464679445127e-05,7.181398849814044525e-12,2.237133542471669238e-04,1.802676588944773840e-05,7.947293667463816241e-10,4.000000000000000000e+00,3.970083053624218628e-05,3.647298757346712866e-06,2.020392896003724860e-04,2.167405746539560071e-05,1.835240979893737145e-07,1.035494837466781950e-06,2.253329460327652059e-06,6.424197750703884310e-06,1.784923307982652158e-05,3.290838601231693640e-05,4.701374369925240775e-05,5.421801603924720255e-05,7.333878196798882313e-05
4.185000000000000000e+02,2.123060317245578730e-05,9.131227963072690675e-11,2.272873613626438360e-04,1.779577844951163332e-05,7.674282416903923062e-10,4.000000000000000000e+00,3.902638162196742062e-05,3.434824722944153981e-06,2.060567581901880487e-04,2.123051186017615712e-05,1.839339988428612079e-07,1.011752881136540506e-06,2.208520702757438075e-06,6.210611887248087388e-06,1.734604066256236713e-05,3.220285659863046857e-05,4.630733737952405992e-05,5.349587646173864383e-05,7.236040196031447158e-05
4.210000000000000000e+02,2.080086710865392964e-05,1.786393980761672735e-11,2.309779188497642006e-04,1.758068189384247543e-05,7.417564483243617625e-10,4.000000000000000000e+00,3.838154900249640168e-05,3.220185214811454216e-06,2.101770517411102608e-04,2.080084924471412361e-05,1.797204961250384709e-07,9.938373363371581116e-07,2.167456224189783682e-06,6.003628497828188933e-06,1.683392533169227111e-05,3.151922086329447830e-05,4.562472699185318048e-05,5.280209111878184515e-05,7.153954459878052164e-05
4.235000000000000000e+02,2.039092977341130754e-05,1.773394944440460208e-10,2.346690191021964268e-04,1.736241775166634611e-05,7.172435672075701638e-10,4.000000000000000000e+00,3.775334752507765365e-05,3.028512021744961431e-06,2.142780893287851295e-04,2.039075243391686256e-05,1.768570157539467344e-07,9.718907715755428408e-07,2.118095104088641279e-06,5.836875010225441792e-06,1.634018593158996496e-05,3.086861216814705555e-05,4.493073321495765328e-05,5.213464907270682258e-05,7.065504372551589091e-05
4.260000000000000000e+02,1.999421382385470176e-05,2.751581122590168281e-10,2.384986183632922037e-04,1.715931010291658090e-05,6.942105096420777306e-10,4.000000000000000000e+00,3.715352392677128605e-05,2.834903720938120861e-06,2.185044045394374918e-04,1.999393866574244395e-05,1.702461322331597455e-07,9.559949794394283399e-07,2.066110682990338642e-06,5.682715908073624454e-06,1.586405907292392326e-05,3.021696821660800324e-05,4.428243106300108365e-05,5.145748676615773484e-05,6.977180609001374214e-05
4.285000000000000000e+02,1.961632915003819165e-05,2.277711023849519001e-10,2.423583372744923239e-04,1.695329111388235783e-05,6.722144489146808958e-10,4.000000000000000000e+00,3.656962026392054948e-05,2.663038036155833811e-06,2.227420081244541289e-04,1.961610137893580774e-05,1.714222723461737285e-07,9.393838716229545084e-07,2.009020105527607648e-06,5.566955024805328992e-06,1.543847649237917381e-05,2.958418576450818339e-05,4.364349394149128055e-05,5.080714211422730406e-05,6.894852682656672381e-05
4.310000000000000000e+02,1.924975525150816503e-05,9.248652683331894522e-11,2.463825839764247397e-04,1.676338129160389329e-05,6.515640295706613478e-10,4.000000000000000000e+00,3.601313654311205832e-05,2.486373959904271738e-06,2.271328287249165781e-04,1.924966276498133228e-05,1.643186493280612614e-07,9.072191274763704856e-07,1.940683912009768818e-06,5.453141491462915563e-06,1.500420299807455788e-05,2.897370580505831471e-05,4.302129623057746234e-05,5.013601950183466566e-05,6.806186384877380168e-05
4.335000000000000000e+02,1.890099654160022196e-05,3.144779801650085151e-11,2.504709423245487197e-04,1.657089835463644085e-05,6.318423425452764587e-10,4.000000000000000000e+00,3.547189489623666281e-05,2.330098186963781111e-06,2.315699457829485045e-04,1.890096509380220571e-05,1.629145585856477761e-07,8.649238190910732753e-07,1.885631555077081488e-06,5.361959087324572016e-06,1.461090522035353041e-05,2.839160865541656058e-05,4.240439601360944014e-05,4.950094598683132599e-05,6.728353296383581049e-05
4.360000000000000000e+02,1.856417336702359465e-05,2.386008647179117369e-11,2.547540822778348213e-04,1.639264418612469549e-05,6.133473162137962373e-10,4.000000000000000000e+00,3.495681755314829014e-05,2.171529180898899164e-06,2.361899089108112368e-04,1.856414950693712133e-05,1.526155849031968379e-07,8.312166848284757685e-07,1.842629863511789121e-06,5.262559329035283558e-06,1.422625974415690707e-05,2.783373167653867836e-05,4.179733058897274113e-05,4.888805851167415386e-05,6.664281300531834425e-05
4.385000000000000000e+02,1.824470305992051324e-05,2.609756092932131464e-10,2.591399902971668881e-04,1.621163466815962157e-05,5.956862883585480179e-10,4.000000000000000000e+00,3.445633772808013142e-05,2.033068391760891675e-06,2.408952872372463884e-04,1.824444208431121934e-05,1.554496111886825157e-07,8.211381989739064465e-07,1.809602802806977611e-06,5.181992967925368359e-06,1.387071074896894772e-05,2.728770973206634534e-05,4.118972907390590387e-05,4.830215908449756156e-05,6.594028260552826210e-05
4.410000000000000000e+02,1.793618564426847082e-05,1.932252102132234988e-11,2.637554692293918985e-04,1.604496485142904610e-05,5.791476525492558624e-10,4.000000000000000000e+00,3.398115049569751353e-05,1.891220792839424717e-06,2.458192835851234141e-04,1.793616632174745027e-05,1.536826777450625485e-07,8.281046168370609072e-07,1.793162937494238389e-06,5.102676935727707341e-06,1.352791950384364209e-05,2.676220305405057934e-05,4.062439271511270381e-05,4.769361544139948849e-05,6.542816114449219759e-05
4.435000000000000000e+02,1.764167059927273590e-05,1.512168926515987949e-10,2.685174381847292959e-04,1.587869536085020870e-05,5.633615078959299498e-10,4.000000000000000000e+00,3.352036596012294121e-05,1.762975238422527204e-06,2.508757675854565803e-04,1.764151938238008380e-05,1.575529079790341265e-07,8.253046661309700841e-07,1.791505048518375709e-06,5.028169706158552284e-06,1.320939580772604682e-05,2.626948350682595866e-05,4.004962945202710412e-05,4.712248432982288414e-05,6.479058930136770823e-05
4.460000000000000000e+02,1.735643225702152562e-05,6.445990015823119521e-11,2.735487506106086932e-04,1.572774354874251860e-05,5.486076578275890500e-10,4.000000000000000000e+00,3.308417580576404084e-05,1.628688708279007021e-06,2.561923183535871743e-04,1.735636779712136662e-05,1.526955381903672647e-07,8.237894254324630727e-07,1.786882184880763445e-06,4.958343599511985572e-06,1.290757744395754566e-05,2.577282669009120598e-05,3.949465237652140709e-05,4.650984337473553187e-05,6.431425175236146503e-05
4.485000000000000000e+02,1.708334433400301086e-05,5.026099280971886883e-11,2.789791702723902088e-04,1.557873117639616158e-05,5.345375187005302896e-10,4.000000000000000000e+00,3.266207551039916905e-05,1.504613157606849279e-06,2.618958259383871810e-04,1.708329407301020122e-05,1.612584515648889148e-07,8.170781601124099053e-07,1.774413981144879804e-06,4.902434734345857806e-06,1.263023362123616262e-05,2.529945911774114580e-05,3.895221563814026073e-05,4.595454805274558851e-05,6.381079083602611492e-05
4.510000000000000000e+02,1.681854255247105978e-05,7.404167006834421311e-11,2.869230666322005884e-04,1.544537427115518736e-05,5.214229599653423701e-10,4.000000000000000000e+00,3.226391682362624713e-05,1.373168281315872421e-06,2.701045240797295523e-04,1.681846851080099026e-05,1.549861714489316117e-07,8.137067041269123296e-07,1.764314014094634124e-06,4.843671279396452496e-06,1.234622132045072560e-05,2.482787283736497078e-05,3.842565587471049145e-05,4.540467124794598798e-05,6.342850681532296176e-05
4.535000000000000000e+02,1.656463026306744326e-05,4.002257122437038134e-12,2.950817494956650645e-04,1.531497778250112077e-05,5.089355202306326384e-10,4.000000000000000000e+00,3.187960804556856404e-05,1.249652480566322489e-06,2.785171192325976348e-04,1.656462626081031973e-05,1.526490386214983397e-07,8.135808441428828126e-07,1.754106496311348476e-06,4.795167186736516780e-06,1.208914344233141333e-05,2.437671919061038745e-05,3.790278200422913027e-05,4.483951534647847225e-05,6.299502340706727543e-05
4.560000000000000000e+02,1.631845948390294072e-05,1.049725900610207450e-11,3.035416724322415613e-04,1.520024539106652997e-05,4.973395798764210275e-10,4.000000000000000000e+00,3.151870487496947408e-05,1.118214092836410757e-06,2.872232129483386206e-04,1.631844898664393386e-05,1.521687141390044717e-07,8.064068689728402630e-07,1.744579356859183279e-06,4.755509155228930033e-06,1.183722218468946019e-05,2.392826222138144112e-05,3.739652286045646147e-05,4.430198619814265524e-05,6.262624817075297017e-05
4.585000000000000000e+02,1.608129013445388058e-05,4.239335866383756867e-11,3.122577132836249565e-04,1.509031985897300369e-05,4.863256458345987188e-10,4.000000000000000000e+00,3.117160999342688088e-05,9.909702754808768870e-07,2.961764231491710760e-04,1.608124774109521724e-05,1.517766027630448746e-07,8.006537136989580704e-07,1.730913876432396090e-06,4.723921898198858157e-06,1.159568817444243102e-05,2.349329349335179399e-05,3.689709617535809897e-05,4.379694560274774114e-05,6.223537487055368273e-05
4.610000000000000000e+02,1.585132360794409609e-05,7.318904836960825472e-12,3.213092146290627148e-04,1.499621824438300818e-05,4.761510217569314652e-10,4.000000000000000000e+00,3.084754185232710426e-05,8.551053635610879116e-07,3.054578910211186221e-04,1.585131628903925857e-05,1.490643346773407864e-07,7.940393896793374592e-07,1.718179378123500862e-06,4.682114722660439496e-06,1.137658287176569223e-05,2.308238462257623374e-05,3.640708547749363946e-05,4.327372288034146648e-05,6.183139819669372888e-05
4.635000000000000000e+02,1.562958697448430952e-05,3.124054924220677498e-11,3.306611591099660311e-04,1.490772334897541180e-05,4.665242044425562378e-10,4.000000000000000000e+00,3.053731032345972132e-05,7.218636255088977131e-07,3.150315721354817453e-04,1.562955573393506897e-05,1.503173064937638345e-07,7.801377333899472129e-07,1.700690553131819726e-06,4.630960316652682765e-06,1.116535703276246418e-05,2.269017608940592277e-05,3.593661257718422559e-05,4.275149876372766355e-05,6.151957966178779938e-05
4.660000000000000000e+02,1.541494196975654155e-05,6.936136633588114053e-11,3.403850634336717416e-04,1.483493150226897295e-05,4.576956286079739406e-10,4.000000000000000000e+00,3.024987347202551450e-05,5.800104674875685925e-07,3.249701214639152068e-04,1.541487260839020706e-05,1.483559073609611733e-07,7.772389930778692643e-07,1.691913448393597074e-06,4.575142398605161308e-06,1.098092772232206284e-05,2.230280355441821333e-05,3.548168754365985784e-05,4.223731912013494204e-05,6.129398636286682888e-05
4.685000000000000000e+02,1.520754313977069959e-05,1.447616003102545217e-11,3.538449621743713414e-04,1.476893796959712196e-05,4.493908970977944419e-10,4.000000000000000000e+00,2.997648110936782155e-05,4.386051701735776281e-07,3.386374190346006690e-04,1.520752866361066923e-05,1.482631345385964265e-07,7.698284305962350954e-07,1.669899284664971515e-06,4.515572968985813156e-06,1.079399637949552360e-05,2.192744148247021237e-05,3.500624141517404868e-05,4.173985431970618655e-05,6.109398815816691154e-05
4.710000000000000000e+02,1.500668899620299159e-05,3.510629135388001771e-12,3.694316324150759084e-04,1.471914025909271015e-05,4.418538045956036743e-10,4.000000000000000000e+00,2.972582925529570173e-05,2.875487371102814415e-07,3.544249434188729100e-04,1.500668548557385678e-05,1.412079432934367054e-07,7.649479984085995032e-07,1.649713279969653940e-06,4.455282859125142458e-06,1.061366981262283168e-05,2.154907967961147366e-05,3.455751326183871216e-05,4.121863761000063635e-05,6.102404368117526472e-05
4.735000000000000000e+02,1.481273306059524789e-05,5.101589528899605595e-11,3.854005347300113447e-04,1.467681876556468046e-05,4.348260698016829882e-10,4.000000000000000000e+00,2.948955182615993004e-05,1.359142950305674272e-07,3.705878016694160934e-04,1.481268204469995854e-05,1.415410230035456674e-07,7.552215919229720548e-07,1.623568382150348010e-06,4.400964156550020716e-06,1.044711316455169225e-05,2.119967743535013045e-05,3.411845169049699091e-05,4.074069934171616243e-05,6.090928134955872470e-05
4.760000000000000000e+02,1.462539605928425068e-05,6.996434531440186814e-11,4.014624992464853521e-04,1.465069280455963712e-05,4.285450095445027442e-10,4.000000000000000000e+00,2.927608886384388780e-05,1.000000000000000036e-10,3.868371031872010896e-04,1.462532609493893557e-05,1.410281876162917499e-07,7.451914455583434378e-07,1.602614196161498428e-06,4.348320764015955435e-06,1.028913114729641145e-05,2.083203427887505345e-05,3.370427901097766666e-05,4.025056579923361910e-05,6.085258254043145372e-05
4.785000000000000000e+02,1.444417998572465728e-05,3.899142697578891691e-11,4.177750540720289764e-04,1.463329599474572592e-05,4.227676871298499791e-10,4.000000000000000000e+00,2.907747598047038319e-05,1.000000000000000036e-10,4.033308740863043428e-04,1.444414099429768101e-05,1.427313905952643627e-07,7.367509006112121574e-07,1.574749646438295957e-06,4.298413390774464117e-06,1.011562175271283953e-05,2.048924415681055964e-05,3.328424076458444576e-05,3.979614824893817340e-05,6.060447547497582971e-05
4.810000000000000000e+02,1.426945824004133738e-05,9.425568451400842593e-11,4.340278147121575704e-04,1.463240773897425029e-05,4.177247947038770844e-10,4.000000000000000000e+00,2.890186597901558767e-05,1.000000000000000036e-10,4.197583564721162584e-04,1.426936398435682356e-05,1.381963506797767110e-07,7.224355803255869279e-07,1.551201951253823643e-06,4.241083718276972525e-06,9.967076726992917749e-06,2.016246731350057698e-05,3.289072339238617945e-05,3.933229554194580391e-05,6.073533245356712424e-05
4.835000000000000000e+02,1.410028584634426556e-05,1.043163946683460964e-11,4.503584575791371651e-04,1.464137293399193665e-05,4.131878623408481114e-10,4.000000000000000000e+00,2.874165878033620221e-05,1.000000000000000036e-10,4.362581717327928860e-04,1.410027541470479948e-05,1.373418853903259571e-07,7.136262477066191936e-07,1.519905614411973831e-06,4.187150496794285991e-06,9.813139559011767980e-06,1.984033304049684921e-05,3.247218336699664581e-05,3.890756536658137622e-05,6.075515655947572112e-05
4.860000000000000000e+02,1.393758402067660931e-05,1.419525368248708821e-12,4.664376479607790465e-04,1.466712934673475119e-05,4.093809316072676547e-10,4.000000000000000000e+00,2.860471336741135881e-05,1.000000000000000036e-10,4.525000639401024474e-04,1.393758260115124034e-05,1.352212557877651674e-07,6.947545880214875491e-07,1.498100601953411879e-06,4.135014136576742022e-06,9.671176114087139580e-06,1.953570582419210448e-05,3.209511023723139516e-05,3.848186083122670824e-05,6.073187258252659131e-05
4.885000000000000000e+02,1.378004946208254024e-05,2.615448894275227231e-11,4.823851243396801505e-04,1.470371814974070068e-05,4.060890906044552742e-10,4.000000000000000000e+00,2.848376761182324092e-05,1.000000000000000036e-10,4.686050748775975883e-04,1.378002330759359745e-05,1.342638188585063182e-07,6.833165218067527054e-07,1.468103534393102146e-06,4.085789421004602325e-06,9.541999454448258522e-06,1.924398384389854340e-05,3.168212963140101747e-05,3.804901661274845014e-05,6.069717821368210479e-05
4.910000000000000000e+02,1.362887865826968550e-05,2.145939807989673325e-11,4.978586685087793692e-04,1.475747781702696365e-05,4.035294850018818178e-10,4.000000000000000000e+00,2.838635647529665084e-05,1.000000000000000036e-10,4.842297898505096786e-04,1.362885719887160625e-05,1.267916226751730791e-07,6.702886324426388936e-07,1.444474544706185856e-06,4.025973173303662225e-06,9.428522349439196843e-06,1.894765167834354483e-05,3.130353321698088576e-05,3.763845328920673532e-05,6.098090180677147933e-05
4.935000000000000000e+02,1.348247610379966550e-05,1.541942529407327472e-11,5.170746670631324498e-04,1.482304226881716976e-05,4.014997439926695421e-10,4.000000000000000000e+00,2.830551837261683525e-05,1.000000000000000036e-10,5.035921909593327368e-04,1.348246068437437181e-05,1.263759807263516367e-07,6.580413804004184788e-07,1.418940091719548280e-06,3.979354141630034913e-06,9.316152724777194955e-06,1.866718765166612361e-05,3.091366429120476715e-05,3.723024452512019842e-05,6.120571603577927436e-05
4.960000000000000000e+02,1.334282876067177050e-05,6.297296809953016881e-11,5.403404319734150937e-04,1.490565954802508538e-05,4.002097658982411595e-10,4.000000000000000000e+00,2.824848830869685419e-05,1.000000000000000036e-10,5.269976032127432876e-04,1.334276578770367098e-05,1.232332273446982368e-07,6.447565745816119679e-07,1.402869960836042511e-06,3.921149475221381839e-06,9.223096758996624195e-06,1.839055973719616997e-05,3.056002606714007666e-05,3.682456359431716264e-05,6.137374521710224357e-05
4.985000000000000000e+02,1.320747871431397885e-05,1.378557177824265989e-11,5.646263568035948463e-04,1.500103634079393259e-05,3.994685852868770628e-10,4.000000000000000000e+00,2.820851505510790975e-05,1.000000000000000036e-10,5.514188780892808912e-04,1.320746492874220077e-05,1.206055111305974335e-07,6.376796969834313896e-07,1.386394657652073883e-06,3.865167903822429178e-06,9.137714360213834510e-06,1.812404740853647557e-05,3.019049803403294651e-05,3.646527528553441649e-05,6.164019395077907474e-05
5.010000000000000000e+02,1.307909423619042625e-05,2.740533959077092316e-11,5.897835094097722596e-04,1.511342279511287201e-05,3.994782546229870847e-10,4.000000000000000000e+00,2.819251703130329996e-05,1.000000000000000036e-10,5.767044151735818604e-04,1.307906683085083529e-05,1.165708035532429234e-07,6.285650552024780165e-07,1.366173003123229475e-06,3.814182433362950187e-06,9.052224273330781380e-06,1.785732753746791407e-05,2.983233834274054162e-05,3.610166639861819827e-05,6.184525009970772325e-05
5.035000000000000000e+02,1.295439868476397110e-05,4.601379236155349951e-12,6.158932298613683902e-04,1.523946022562479393e-05,4.000575932522146188e-10,4.000000000000000000e+00,2.819385891038876502e-05,1.000000000000000036e-10,6.029388311766044513e-04,1.295439408338473490e-05,1.205331601057494523e-07,6.173680248693492552e-07,1.345141384103668605e-06,3.761361428996327532e-06,8.957745859941274077e-06,1.761283787544316046e-05,2.946531394879904256e-05,3.575449728445787842e-05,6.192726456548481380e-05
5.060000000000000000e+02,1.283673157975528715e-05,3.755034450712979251e-13,6.427711227418529119e-04,1.538238987442816139e-05,4.013995958995967437e-10,4.000000000000000000e+00,2.821912145418345024e-05,1.000000000000000036e-10,6.299343911620975756e-04,1.283673120425184276e-05,1.155816191218442633e-07,6.135866898186298519e-07,1.330850064235016017e-06,3.713026957607054665e-06,8.869327026430254128e-06,1.736420912221021195e-05,2.913657007598918522e-05,3.539337825387451621e-05,6.228556381189162810e-05
5.085000000000000000e+02,1.272273204407113124e-05,1.935004049391047196e-10,6.705017979034536999e-04,1.553905342073952332e-05,4.033300918778310260e-10,4.000000000000000000e+00,2.826178546481065455e-05,1.000000000000000036e-10,6.577790658593825552e-04,1.272253854366619258e-05,1.150092862977334040e-07,6.067248593640692857e-07,1.308129240942855664e-06,3.662361872771368812e-06,8.781349422699345151e-06,1.714558330981233691e-05,2.878486433376877684e-05,3.505553726918076660e-05,6.244777835127939155e-05
5.110000000000000000e+02,1.261609420851279582e-05,4.800619579148228531e-13,6.988772990385227687e-04,1.571191540214581422e-05,4.060301186822569886e-10,4.000000000000000000e+00,2.832800961065861005e-05,1.000000000000000036e-10,6.862612048300100170e-04,1.261609372845083870e-05,1.147369475708558000e-07,5.971159813117490158e-07,1.295656118645214003e-06,3.611235969944583374e-06,8.698934714530972114e-06,1.691522879338940900e-05,2.847045117735483885e-05,3.470618874233107287e-05,6.275334132097663679e-05
5.135000000000000000e+02,1.251271699007372371e-05,2.729311511873739412e-11,7.280016089125398949e-04,1.589839383211609156e-05,4.093270129147467574e-10,4.000000000000000000e+00,2.841111082218981357e-05,1.000000000000000036e-10,7.154888919224661322e-04,1.251268969695860536e-05,1.130023650229685777e-07,5.924655620488765064e-07,1.280373355191826774e-06,3.561485629342574829e-06,8.616735802852041535e-06,1.669814221941615342e-05,2.813767973688054342e-05,3.438473124858040000e-05,6.315706493223678458e-05
5.160000000000000000e+02,1.241712785337855110e-05,6.381837135093830473e-11,7.576596797191575234e-04,1.609962635335164760e-05,4.133830328446842880e-10,4.000000000000000000e+00,2.851675420673020040e-05,1.000000000000000036e-10,7.452425518657790045e-04,1.241706403500720080e-05,1.112733331073320150e-07,5.839418471728381346e-07,1.266022670951977895e-06,3.513004814038403167e-06,8.549317278534112539e-06,1.647626210914268164e-05,2.784118684818714354e-05,3.405081959700765378e-05,6.347281431462688305e-05
5.185000000000000000e+02,1.232461304021521116e-05,3.207182946748921455e-12,7.879928868588340378e-04,1.631320906110630145e-05,4.180168764624034758e-10,4.000000000000000000e+00,2.863782210132151092e-05,1.000000000000000036e-10,7.756682738186187944e-04,1.232460983303226360e-05,1.111033534453596756e-07,5.779376000415097246e-07,1.250119547870037910e-06,3.468844710427469488e-06,8.469145528631667966e-06,1.626734170863369095e-05,2.752438209189802073e-05,3.372847488162772735e-05,6.382333459842580480e-05
5.210000000000000000e+02,1.224003196517487284e-05,3.645845650628987505e-11,8.187946216713694065e-04,1.653918012361671789e-05,4.233628616699408574e-10,4.000000000000000000e+00,2.877921208879159073e-05,1.000000000000000036e-10,8.065545897061944828e-04,1.223999550671836623e-05,1.109434869843853671e-07,5.765124926678692851e-07,1.241012621807685724e-06,3.419882115261696432e-06,8.404516984281261047e-06,1.605638040041816256e-05,2.724034090599380972e-05,3.343743013949481503e-05,6.466980258361065500e-05
5.235000000000000000e+02,1.215768336353514735e-05,3.366949531863406465e-14,8.502576977781984907e-04,1.677558792013296148e-05,4.292296148340903856e-10,4.000000000000000000e+00,2.893327128366810882e-05,1.000000000000000036e-10,8.381000144146632993e-04,1.215768332986565207e-05,1.072096005853099674e-07,5.698869992016221071e-07,1.222579959719337003e-06,3.379898268633992826e-06,8.334522056739069237e-06,1.585735652728250365e-05,2.695523974400918950e-05,3.315857971075399985e-05,6.513549646523494939e-05
5.260000000000000000e+02,1.208356601401795242e-05,4.532778053127887362e-11,8.821924576614864665e-04,1.702190039873346572e-05,4.357576607995320709e-10,4.000000000000000000e+00,2.910546641275141814e-05,1.000000000000000036e-10,8.701088916474685039e-04,1.208352068623742194e-05,1.068829486876423519e-07,5.628500867136821500e-07,1.213124414131630532e-06,3.343140208780738191e-06,8.276528508089729533e-06,1.565970661433735864e-05,2.667389672967958978e-05,3.288680879754027700e-05,6.561174272788046567e-05
5.285000000000000000e+02,1.201170252813924838e-05,2.667118365024337199e-11,9.148458815030705840e-04,1.727947304536813053e-05,4.428611863501106655e-10,4.000000000000000000e+00,2.929117557350738061e-05,1.000000000000000036e-10,9.028341789749313746e-04,1.201167585695559822e-05,1.046739699036417951e-07,5.594942753107206815e-07,1.199962239501881079e-06,3.312008931205316666e-06,8.203812151052261773e-06,1.548022774548707167e-05,2.638558108740686291e-05,3.260537676577000111e-05,6.628945997783269384e-05
5.310000000000000000e+02,1.194842086569767945e-05,3.438046137009225088e-12,9.480348826427207904e-04,1.755477229498706752e-05,4.509347915126851933e-10,4.000000000000000000e+00,2.950319316068474528e-05,1.000000000000000036e-10,9.360864617770231228e-04,1.194841742765154328e-05,1.033294977539637079e-07,5.524061314300995100e-07,1.189362961434626580e-06,3.285035148494810299e-06,8.149016223896203540e-06,1.529225271081087722e-05,2.612295269077879315e-05,3.230238407492806068e-05,6.687964842338427597e-05
5.335000000000000000e+02,1.188883768553528396e-05,4.678931856242306693e-11,9.820327750706169326e-04,1.785917613184489076e-05,4.602946336212622709e-10,4.000000000000000000e+00,2.974801381738017642e-05,1.000000000000000036e-10,9.701439373850816910e-04,1.188879089621672143e-05,1.047023453419041486e-07,5.487023567555347607e-07,1.177000627637613331e-06,3.256705629495321227e-06,8.086393697322220327e-06,1.511953112596778678e-05,2.586111732143456864e-05,3.204838617514634019e-05,6.746937991357840759e-05
5.360000000000000000e+02,1.184079615426717242e-05,8.790953931695154704e-12,1.016614276791532722e-03,1.820297545529989079e-05,4.715527689931584717e-10,4.000000000000000000e+00,3.004377160956706321e-05,1.000000000000000036e-10,1.004773480637265485e-03,1.184078736331324061e-05,1.012214923707365685e-07,5.442132908973164731e-07,1.165124344289052615e-06,3.238804338511635512e-06,8.029105768821202344e-06,1.493846220994990152e-05,2.560038523150328160e-05,3.179004587690497562e-05,6.817872950028255224e-05
5.385000000000000000e+02,1.179549298506711745e-05,7.651784477404508315e-12,1.052028834127917770e-03,1.858547550465348364e-05,4.845535544948421055e-10,4.000000000000000000e+00,3.038096848972060110e-05,1.000000000000000036e-10,1.040233341142850730e-03,1.179548533328263968e-05,1.023833694151904040e-07,5.416635521070760438e-07,1.154748976672138145e-06,3.219012841603413890e-06,7.965151257964286121e-06,1.477823218468989064e-05,2.533854925716728563e-05,3.153999092413896518e-05,6.906620718842037035e-05
5.410000000000000000e+02,1.175927318486869363e-05,2.366405790394622873e-11,1.087988243726608576e-03,1.898430759069057863e-05,4.986844405343239417e-10,4.000000000000000000e+00,3.074358077555927057e-05,1.000000000000000036e-10,1.076228970541739894e-03,1.175924952081078932e-05,1.013670206139157855e-07,5.344427453039070220e-07,1.143081763896538984e-06,3.200613191100611420e-06,7.906557351527467546e-06,1.464106199081689961e-05,2.510467445412218899e-05,3.129691739071670329e-05,6.986696187678191703e-05
5.435000000000000000e+02,1.172307016535679031e-05,4.555372151030864140e-11,1.172031100784200024e-03,1.937179356475801203e-05,5.126967600174783665e-10,4.000000000000000000e+00,3.109486373011479895e-05,1.000000000000000036e-10,1.160308030618843267e-03,1.172302461163527963e-05,1.002465172115008769e-07,5.338570791953710437e-07,1.132517909912517929e-06,3.182222721366936731e-06,7.841334468439540523e-06,1.452212049309773739e-05,2.485935563882185549e-05,3.109782705100822193e-05,7.084071057095475698e-05
5.460000000000000000e+02,1.169436856855449457e-05,1.563505342159040399e-11,1.269006067090213850e-03,1.973016821960398321e-05,5.260377941910662425e-10,4.000000000000000000e+00,3.142453678815848117e-05,1.000000000000000036e-10,1.257311698521659457e-03,1.169435293350107383e-05,1.017488059944556047e-07,5.267152942230546616e-07,1.127925879193296938e-06,3.167580694285077007e-06,7.787020134369071445e-06,1.440554519969410171e-05,2.462320496394690184e-05,3.087571404373384062e-05,7.173884761299564351e-05
5.485000000000000000e+02,1.166460328280550031e-05,1.534608866762527858e-10,1.290618327135181244e-03,2.007246612465546546e-05,5.389668660706782290e-10,4.000000000000000000e+00,3.173706940746096408e-05,1.000000000000000036e-10,1.278953723852375816e-03,1.166444982191882393e-05,1.019052448598483539e-07,5.249421342078970366e-07,1.119650855105813237e-06,3.152168968922051853e-06,7.725995064982815828e-06,1.430328209303679434e-05,2.437398137366825478e-05,3.067547450934932763e-05,7.253298601312398945e-05
5.510000000000000000e+02,1.164640898037883968e-05,5.430166298488514151e-11,1.254401303452146047e-03,2.044162634962965957e-05,5.534989299561222991e-10,4.000000000000000000e+00,3.208803533000849926e-05,1.000000000000000036e-10,1.242754894471767265e-03,1.164635467871585562e-05,9.835937113785799697e-08,5.227848135986940729e-07,1.119101062095402006e-06,3.136570326290941311e-06,7.679450336824355508e-06,1.420823392529699337e-05,2.414907726798112543e-05,3.047772504404935853e-05,7.372170654394892488e-05
5.535000000000000000e+02,1.163291671144821785e-05,3.281113023963873474e-11,1.277571572966001165e-03,2.090362690393569097e-05,5.722863689544354924e-10,4.000000000000000000e+00,3.253654361538391051e-05,1.000000000000000036e-10,1.265938656254552959e-03,1.163288390031797752e-05,9.829445437215887986e-08,5.224127239907976873e-07,1.116341390342593714e-06,3.130537825330154197e-06,7.624980331522704626e-06,1.411603246477638284e-05,2.392099923774774274e-05,3.032002383335976261e-05,7.480907855288049008e-05
5.560000000000000000e+02,1.163536282929538428e-05,9.434700216148524023e-11,1.316811153941562385e-03,2.148762531743592311e-05,5.970997099518615898e-10,4.000000000000000000e+00,3.312298814673130909e-05,1.000000000000000036e-10,1.305175791112267057e-03,1.163526848229322251e-05,9.991206289715898212e-08,5.235739207734435732e-07,1.118978107407727667e-06,3.115128462141959918e-06,7.586661949520776678e-06,1.403959893384016653e-05,2.370460196401223194e-05,3.013988343693411185e-05,7.550383010254181106e-05
5.585000000000000000e+02,1.164023759703455965e-05,1.120033356237769100e-11,1.356303347305135932e-03,2.215644880290736367e-05,6.264033548712722736e-10,4.000000000000000000e+00,3.379668639994192332e-05,1.000000000000000036e-10,1.344663109708101392e-03,1.164022639670099811e-05,1.001794231889391154e-07,5.250093982814961013e-07,1.121311887243920491e-06,3.106870788173873179e-06,7.540205297213318768e-06,1.396827861897749116e-05,2.349487260330760676e-05,2.996915855049840088e-05,7.669439584076303499e-05
5.610000000000000000e+02,1.165385288021810981e-05,1.268657018447966454e-11,1.545063880761090094e-03,2.282266631116168114e-05,6.566863845044019318e-10,4.000000000000000000e+00,3.447651919137978925e-05,1.000000000000000036e-10,1.533410027880871898e-03,1.165384019364792486e-05,1.003514216327053038e-07,5.281456702995770682e-07,1.121704967283626346e-06,3.097702264886653084e-06,7.503187827432568292e-06,1.390938654881874298e-05,2.331892812307324812e-05,2.982253162447003538e-05,7.808994899510331600e-05
5.635000000000000000e+02,1.166331759562830043e-05,5.164521612602277098e-11,1.660108248272684512e-03,2.341181926219885266e-05,6.841462585023575998e-10,4.000000000000000000e+00,3.507513685782715309e-05,1.000000000000000036e-10,1.648444930677056249e-03,1.166326595041217485e-05,1.005161952272872798e-07,5.285852484695285385e-07,1.120588400739028806e-06,3.095880123182378768e-06,7.464049055787027218e-06,1.385937535679424479e-05,2.311527385278391630e-05,2.970390032886895652e-05,7.930126578607559450e-05
5.660000000000000000e+02,1.167946233208470996e-05,1.226075971258586638e-10,1.685626800805447092e-03,2.388523395106272496e-05,7.069142412635851384e-10,4.000000000000000000e+00,3.556469628314743153e-05,1.000000000000000036e-10,1.673947338473362467e-03,1.167933972448758332e-05,9.716180842418071797e-08,5.315343343628171868e-07,1.126014697254300626e-06,3.093093818288870738e-06,7.437756533277042396e-06,1.383739785050976592e-05,2.292735460442232569e-05,2.960875767494726971e-05,8.091444530636174965e-05
5.685000000000000000e+02,1.169121119051538325e-05,5.198951432763971059e-11,1.632953716314547096e-03,2.425245223350713656e-05,7.248658584397773712e-10,4.000000000000000000e+00,3.594366342402252319e-05,1.000000000000000036e-10,1.621262505124031628e-03,1.169115920100105593e-05,1.008050026858286037e-07,5.315914567694439336e-07,1.125516316537615160e-06,3.090458746289389182e-06,7.404493910492841185e-06,1.379852878095465516e-05,2.274584620642172339e-05,2.946887110049805264e-05,8.189059412568589478e-05
5.710000000000000000e+02,1.171118768908322725e-05,1.356145985110239807e-11,1.599542465609116388e-03,2.454911175644576042e-05,7.398108051193979590e-10,4.000000000000000000e+00,3.626029944552898937e-05,1.000000000000000036e-10,1.587831277920033176e-03,1.171117412762337692e-05,9.939377039557156892e-08,5.290343844451568297e-07,1.124522684682669072e-06,3.085703616500724735e-06,7.385523418041736581e-06,1.377924619586847231e-05,2.256124528466168480e-05,2.939555731030696873e-05,8.395069521657554568e-05
5.735000000000000000e+02,1.172857956119424128e-05,6.600719327405745137e-12,1.558030535212187682e-03,2.483473329305411605e-05,7.543235562603939722e-10,4.000000000000000000e+00,3.656331285424835564e-05,1.000000000000000036e-10,1.546301955650993378e-03,1.172857296047491442e-05,1.002612374370827251e-07,5.285665209242621325e-07,1.117628177283549931e-06,3.082111724767445588e-06,7.359764065138194077e-06,1.376063627932588916e-05,2.239311882300795210e-05,2.930410515745697714e-05,8.561532862074969794e-05
5.760000000000000000e+02,1.176025855895609828e-05,2.351544630051674374e-11,1.559141127257402098e-03,2.517052686663016591e-05,7.718591041172513628e-10,4.000000000000000000e+00,3.693078542558626419e-05,1.000000000000000036e-10,1.547380868698445969e-03,1.176023504350979761e-05,9.931280664212147132e-08,5.272959182642567359e-07,1.115267817290106643e-06,3.070517979450418422e-06,7.339106356718046281e-06,1.374745748089944651e-05,2.223496953216647898e-05,2.923942763933919852e-05,8.693487954908312050e-05
5.785000000000000000e+02,1.179470805451930035e-05,6.071474376109498930e-11,1.517396317077411485e-03,2.560921948776872435e-05,7.949472608640559369e-10,4.000000000000000000e+00,3.740392754228802640e-05,1.000000000000000036e-10,1.505601609022892088e-03,1.179464733977553955e-05,1.004778075121508445e-07,5.280470867683033369e-07,1.108159159725783580e-06,3.066868421131345510e-06,7.311457977538566979e-06,1.373230277264822426e-05,2.208101725632536730e-05,2.925048795734909359e-05,8.859070083356818494e-05
5.810000000000000000e+02,1.184333521851849452e-05,1.539410503745160316e-11,1.382373095785920753e-03,2.615384552756094236e-05,8.242882249777203109e-10,4.000000000000000000e+00,3.799718074607943519e-05,1.000000000000000036e-10,1.370529760567402349e-03,1.184331982441345678e-05,9.846241145371736106e-08,5.248129573750548917e-07,1.104620972132307850e-06,3.055549773327774472e-06,7.292248190937398590e-06,1.372786179198847335e-05,2.195267359924436853e-05,2.921530743369613297e-05,9.057414060632857256e-05
5.835000000000000000e+02,1.189503021970241570e-05,3.344892365598922273e-11,1.572399125638929964e-03,2.677288769891319383e-05,8.582792596662513062e-10,4.000000000000000000e+00,3.866791791861560952e-05,1.000000000000000036e-10,1.560504095419227525e-03,1.189499677077875994e-05,9.879001876270597237e-08,5.224485492251656041e-07,1.102782503353948605e-06,3.053350764678684275e-06,7.264560347264534448e-06,1.371438408800507989e-05,2.182489545767789992e-05,2.923021844457488093e-05,9.228153366089145767e-05
5.860000000000000000e+02,1.195939084019717490e-05,1.950453235279767019e-10,1.797839714372405709e-03,2.746585503491167347e-05,8.974002220673749562e-10,4.000000000000000000e+00,3.942524587510885006e-05,1.000000000000000036e-10,1.785880323532208509e-03,1.195919579487364628e-05,9.725188321547095627e-08,5.178256208047269524e-07,1.098247785904938174e-06,3.044611287453650101e-06,7.249091119416438083e-06,1.371110744127229239e-05,2.173365345401883112e-05,2.927198542634067382e-05,9.403381364783743187e-05
5.885000000000000000e+02,1.202935709500749908e-05,1.849895741135797163e-11,1.885252475444717905e-03,2.836214637899262033e-05,9.491167793426114983e-10,4.000000000000000000e+00,4.039150347400012110e-05,1.000000000000000036e-10,1.873223118349710489e-03,1.202933859605008760e-05,9.677017328737403718e-08,5.173505180894259105e-07,1.092250517669363207e-06,3.033460360643556193e-06,7.222060089028120035e-06,1.369516748181717574e-05,2.164731679105332820e-05,2.931950639357442051e-05,9.603809920027466744e-05
5.910000000000000000e+02,1.212228923058233522e-05,1.108828242384472946e-11,2.169095386505176613e-03,2.962182571695409747e-05,1.024402454995495356e-09,4.000000000000000000e+00,4.174411494753643270e-05,1.000000000000000036e-10,2.156973097274594159e-03,1.212227814229991116e-05,9.702577766340987242e-08,5.138203775743527878e-07,1.088512811044681865e-06,3.018293541037240377e-06,7.203234492291790242e-06,1.369434775315887481e-05,2.158915967024867822e-05,2.947081237847466517e-05,9.835450594417952390e-05
5.935000000000000000e+02,1.221283792812545969e-05,2.999910104861847537e-11,3.444324595966541652e-03,3.108588578084592720e-05,1.115485705038458767e-09,4.000000000000000000e+00,4.329872370897139028e-05,1.000000000000000036e-10,3.432111758038416168e-03,1.221280792902441027e-05,9.666020344017865908e-08,5.138923564286387741e-07,1.078245680058113458e-06,3.002361642839384478e-06,7.179498371102956597e-06,1.368429955124589892e-05,2.153370077262015773e-05,2.955180952697478389e-05,1.005854539140383416e-04
5.960000000000000000e+02,1.231075889319086681e-05,4.781634016194855759e-11,4.249938453065393341e-03,3.235599391550456392e-05,1.198465126786446661e-09,4.000000000000000000e+00,4.466675280869542903e-05,1.000000000000000036e-10,4.237627694172202246e-03,1.231071107685070534e-05,9.677697929646385779e-08,5.115715590313649533e-07,1.073197337912658866e-06,2.987528860617059967e-06,7.162716156971893012e-06,1.370430028591683894e-05,2.154662734464471804e-05,2.970285818243082718e-05,1.021973237246431182e-04
5.985000000000000000e+02,1.240216935556816973e-05,4.940758998872356239e-11,4.561384057428667649e-03,3.325435619935137688e-05,1.259666010957533176e-09,4.000000000000000000e+00,4.565652555491954830e-05,1.000000000000000036e-10,4.548981888073099118e-03,1.240211994797818145e-05,9.746600736124473518e-08,5.124752754582035909e-07,1.067260854392619693e-06,2.972163410275187176e-06,7.138336176812352725e-06,1.371452504642368096e-05,2.157914917136312256e-05,2.991431915389092234e-05,1.048718475087001610e-04
6.010000000000000000e+02,1.250528904201348328e-05,8.333784925468695796e-11,4.509116710195507083e-03,3.386226211783103661e-05,1.303035049760997902e-09,4.000000000000000000e+00,4.636755115984452158e-05,1.000000000000000036e-10,4.496611421153493340e-03,1.250520570416422918e-05,9.566820113351413210e-08,5.085722029595762572e-07,1.063304903517940474e-06,2.958187360891776404e-06,7.123384960593865735e-06,1.374949663119826287e-05,2.165412121161326952e-05,3.017450763713358828e-05,1.080234840500517558e-04
6.035000000000000000e+02,1.260645861251474587e-05,1.038173321960598458e-11,4.236133114510770223e-03,3.435871511223417070e-05,1.339444102912716704e-09,4.000000000000000000e+00,4.696517372474891657e-05,1.000000000000000036e-10,4.223526655898255863e-03,1.260644823078152591e-05,9.750825038391581290e-08,5.091640636818567672e-07,1.056636906349621336e-06,2.946771307461497106e-06,7.099389138482836245e-06,1.376867875155372035e-05,2.175895061570611765e-05,3.046089653510779325e-05,1.110805582234454688e-04
6.060000000000000000e+02,1.272886642803932264e-05,1.599095902938517987e-11,3.850067396406519574e-03,3.491130385349835703e-05,1.380823177294155830e-09,4.000000000000000000e+00,4.764017028153768137e-05,1.000000000000000036e-10,3.837338529978480406e-03,1.272885043708029269e-05,9.354860184750647306e-08,5.081709123873748514e-07,1.050790807178825983e-06,2.933367550496087684e-06,7.078695032628595289e-06,1.382529087068769644e-05,2.190477038190226874e-05,3.084682642099504150e-05,1.136223743364895851e-04
6.085000000000000000e+02,1.285966765968312316e-05,7.049689302005530277e-11,3.421280601727727175e-03,3.566336248112388655e-05,1.437246475777534564e-09,4.000000000000000000e+00,4.852303014080700802e-05,1.000000000000000036e-10,3.408420934068043945e-03,1.285959716279010318e-05,9.513103451490304118e-08,5.090402321592872509e-07,1.043080746908789537e-06,2.917621574008495252e-06,7.047679202925717258e-06,1.385121141846519490e-05,2.205355621551592369e-05,3.122738981164656884e-05,1.166698949683048458e-04
6.110000000000000000e+02,1.302510885884623480e-05,1.176376571819622461e-11,3.027685961785185793e-03,3.673107907374634142e-05,1.518825630706601243e-09,4.000000000000000000e+00,4.975618793259257283e-05,1.000000000000000036e-10,3.014660852926339535e-03,1.302509709508051744e-05,9.394805073903836205e-08,5.043622929592936125e-07,1.039277398877528791e-06,2.899427139366732246e-06,7.013451505705777086e-06,1.389006087285797550e-05,2.227948136524361594e-05,3.182443864838938632e-05,1.201946299142854816e-04
6.135000000000000000e+02,1.320651868867794963e-05,3.265497711034865531e-11,3.264577937827714202e-03,3.816238507406761500e-05,1.630779770415818355e-09,4.000000000000000000e+00,5.136890376274556294e-05,1.000000000000000036e-10,3.251371419139036274e-03,1.320648603370083860e-05,9.427371963660497642e-08,4.989885939398168585e-07,1.030475057742129150e-06,2.880533852216593283e-06,6.972283147538224318e-06,1.391365347915701428e-05,2.250477166388637455e-05,3.246015633004595860e-05,1.239325514114356824e-04
6.160000000000000000e+02,1.341620617274946441e-05,3.148093361336814514e-12,3.549950893934342849e-03,3.987728563659878302e-05,1.770192497812609002e-09,4.000000000000000000e+00,5.329349180934824404e-05,1.000000000000000036e-10,3.536534687761593368e-03,1.341620302465610276e-05,9.338346449861471797e-08,4.954130696949110472e-07,1.023897626018451892e-06,2.859465531285944674e-06,6.928131428582251161e-06,1.395278164500403682e-05,2.279588384740481493e-05,3.328901018332014911e-05,1.282337393884597503e-04
6.185000000000000000e+02,1.364399376148670838e-05,5.710187276705326424e-11,3.889996061812394344e-03,4.183757045357198626e-05,1.936540867221087934e-09,4.000000000000000000e+00,5.548156421505869295e-05,1.000000000000000036e-10,3.876352068050907800e-03,1.364393665961394137e-05,9.355966153707598369e-08,4.900493633302161017e-07,1.014487599158466735e-06,2.842102465736364506e-06,6.875207709993163661e-06,1.396626281581950005e-05,2.310517997960504134e-05,3.416541989095120765e-05,1.332276023128927886e-04
6.210000000000000000e+02,1.392423567180940683e-05,1.271598267258311803e-11,4.291926638815886201e-03,4.423676138401029084e-05,2.150775396789954068e-09,4.000000000000000000e+00,5.816099705581970105e-05,1.000000000000000036e-10,4.278002403144076649e-03,1.392422295582673462e-05,8.899387297383430381e-08,4.853288313152112545e-07,1.004266730729583440e-06,2.815198070206814684e-06,6.817452831482893533e-06,1.398889684795952497e-05,2.346475625498578978e-05,3.520530471567952723e-05,1.400008924330376945e-04
6.235000000000000000e+02,1.424878562050273416e-05,6.526053355606564640e-11,4.762521324679677703e-03,4.743398604534725924e-05,2.453010923809244842e-09,4.000000000000000000e+00,6.168277166584999001e-05,1.000000000000000036e-10,4.748272539059175332e-03,1.424872035996917796e-05,8.876746987068612789e-08,4.739140091663692060e-07,9.913957145897656026e-07,2.783882099816690224e-06,6.742088660107468310e-06,1.398192948904456711e-05,2.385638782194005554e-05,3.629446371121351978e-05,1.481284849099230084e-04
6.260000000000000000e+02,1.464377219988763964e-05,1.562741437910550665e-12,5.307175927610908138e-03,5.176804675912751786e-05,2.894370729497413693e-09,4.000000000000000000e+00,6.641181895901515750e-05,1.000000000000000036e-10,5.292532155411020824e-03,1.464377063714620253e-05,8.670329719478076926e-08,4.669988652705118815e-07,9.724247092757413625e-07,2.753564059186582249e-06,6.650829102921797822e-06,1.398195524605377367e-05,2.435832370974979751e-05,3.757891906088990425e-05,1.560908189355378773e-04
6.285000000000000000e+02,1.511126800217102466e-05,8.291304018468695300e-12,5.927744618295246147e-03,5.743513411757828467e-05,3.527145051737642844e-09,4.000000000000000000e+00,7.254640211974930255e-05,1.000000000000000036e-10,5.912633350293075400e-03,1.511125971086700537e-05,8.408284135049256369e-08,4.550947323657583495e-07,9.547707078314618242e-07,2.714884233170986224e-06,6.545154379528224388e-06,1.394744657168412916e-05,2.488996847676672758e-05,3.899125846238185432e-05,1.649340048572430970e-04
6.310000000000000000e+02,1.564834364254397248e-05,3.658245606555120771e-11,6.702058758610390105e-03,6.429356328491970065e-05,4.378532938627120109e-09,4.000000000000000000e+00,7.994190692746366974e-05,1.000000000000000036e-10,6.686410414967845946e-03,1.564830706008790714e-05,8.419489676814622824e-08,4.487980333521740718e-07,9.397956176708017807e-07,2.670080841747117283e-06,6.429581223446351207e-06,1.391580462457482501e-05,2.554677660819984280e-05,4.043325352328049126e-05,1.740747359802669112e-04
6.335000000000000000e+02,1.617531608885574963e-05,3.028167843346466822e-11,8.433862855967514185e-03,7.158418471230122465e-05,5.385936351499258025e-09,4.000000000000000000e+00,8.775950080115697089e-05,1.000000000000000036e-10,8.417687539878659225e-03,1.617528580717731600e-05,8.028197949447119981e-08,4.325267102016870144e-07,9.204984237754048906e-07,2.614515977012148100e-06,6.307964266945707385e-06,1.387010881953564532e-05,2.613811081502728933e-05,4.178434633037547534e-05,1.850639020950371923e-04
6.360000000000000000e+02,1.661771881343240831e-05,2.798112032091196639e-11,1.020542159012617460e-02,7.804323328756806717e-05,6.366894840540077570e-09,4.000000000000000000e+00,9.466095210100047548e-05,1.000000000000000036e-10,1.018880387131274219e-02,1.661769083231208837e-05,7.984951687366608004e-08,4.286191528649898111e-07,9.040160614469048231e-07,2.575480079101839618e-06,6.223749988362376660e-06,1.386764033162001614e-05,2.671799720521322589e-05,4.298927906884728630e-05,1.921341397828336647e-04
6.385000000000000000e+02,1.689103911176210247e-05,3.124509514319504627e-11,1.172283595558292445e-02,8.245430712050855660e-05,7.084019964998226790e-09,4.000000000000000000e+00,9.934534623227065568e-05,1.000000000000000036e-10,1.170594491647116223e-02,1.689100786666695807e-05,7.697695070192742101e-08,4.179574992355365678e-07,8.961939226350005558e-07,2.547426783332300149e-06,6.185318989495637993e-06,1.387973162909570681e-05,2.723231230216100580e-05,4.395213193010143486e-05,1.970651750712613731e-04
6.410000000000000000e+02,1.702640319212972721e-05,1.113202710956864773e-11,1.275544295824765535e-02,8.455706456380098488e-05,7.439795573307776783e-09,4.000000000000000000e+00,1.015834677559307155e-04,1.000000000000000036e-10,1.273841655505552478e-02,1.702639206010261692e-05,7.835822388136453683e-08,4.204076865202407151e-07,8.931623154783639402e-07,2.542881620331737983e-06,6.198772764753257652e-06,1.395523967917486092e-05,2.764688370073546781e-05,4.463590557822207208e-05,1.990703955572616719e-04
6.435000000000000000e+02,1.708978216248385797e-05,7.306661854819458854e-11,1.325360177958696990e-02,8.525871057442846945e-05,7.561108383175312260e-09,4.000000000000000000e+00,1.023484927369123240e-04,1.000000000000000036e-10,1.323651199742448617e-02,1.708970909586530990e-05,7.845239167284558032e-08,4.196052623612754356e-07,8.963876552515113049e-07,2.546085003348678554e-06,6.241323289690749392e-06,1.403143801967473203e-05,2.802223517019352360e-05,4.511981593108102702e-05,2.002963105997311642e-04
6.460000000000000000e+02,1.716890879199970500e-05,3.949217778491209415e-12,1.326609880656077524e-02,8.543407037777525832e-05,7.593751810422664645e-09,4.000000000000000000e+00,1.026029791697749701e-04,1.000000000000000036e-10,1.324892989776877555e-02,1.716890484278192793e-05,7.922696081455108575e-08,4.201499248023817667e-07,8.983749901544936871e-07,2.550206175204997020e-06,6.306208555910822660e-06,1.413252433265010072e-05,2.854824123108357236e-05,4.575449551328643832e-05,2.019446016724921460e-04
6.485000000000000000e+02,1.734942712195733261e-05,3.610728521591372894e-11,1.298996410896861332e-02,8.588893233756425029e-05,7.677911319546794874e-09,4.000000000000000000e+00,1.032383594595215863e-04,1.000000000000000036e-10,1.297261468184665589e-02,1.734939101467211734e-05,7.904756830299017241e-08,4.196035990161942155e-07,8.958234973118742128e-07,2.549129186828142917e-06,6.358998832529197826e-06,1.423500306685191607e-05,2.920019663653683809e-05,4.687681379691978155e-05,2.055208757460596516e-04
6.510000000000000000e+02,1.771020166620150424e-05,8.280349493893466665e-11,1.392471005852745011e-02,8.799781493937222838e-05,8.057266677161527999e-09,4.000000000000000000e+00,1.057080166055737258e-04,1.000000000000000036e-10,1.390699985686124837e-02,1.771011886270656448e-05,7.737044475318495898e-08,4.194784017930597610e-07,8.926071647954815489e-07,2.549160024527541356e-06,6.410060509630235335e-06,1.437831060169229852e-05,3.010221939083273821e-05,4.852807286987640653e-05,2.101982358843952506e-04
6.535000000000000000e+02,1.822088055495308558e-05,1.015824953083627175e-11,1.478047201912035397e-02,9.160663678854091417e-05,8.723776391905525608e-09,4.000000000000000000e+00,1.098275173434940031e-04,1.000000000000000036e-10,1.476225113856540101e-02,1.822087039670355581e-05,7.868669240159342414e-08,4.180315387175947843e-07,8.911201870429115278e-07,2.535824001705124925e-06,6.436191090072162939e-06,1.455858342503472089e-05,3.118060201441453198e-05,5.062168862525079789e-05,2.188546300903230319e-04
6.560000000000000000e+02,1.887458181101827375e-05,1.101406555825976297e-10,1.551219281799086185e-02,9.615585984131556961e-05,9.602199220363545084e-09,4.000000000000000000e+00,1.150304416523338468e-04,1.000000000000000036e-10,1.549331823617984376e-02,1.887447167036269212e-05,8.084198471885526142e-08,4.190565173461482326e-07,8.883854841682128083e-07,2.528631494663403746e-06,6.452652757314819815e-06,1.479933810151546524e-05,3.259937091396589349e-05,5.327974523439757816e-05,2.279692070231994312e-04
6.585000000000000000e+02,1.966584036887798664e-05,2.220789156419736885e-11,1.606702655014123626e-02,9.998863227252622460e-05,1.038447186114466518e-08,4.000000000000000000e+00,1.196544726414042079e-04,1.000000000000000036e-10,1.604736070977235904e-02,1.966581816098642116e-05,8.158649305222761655e-08,4.226628857400220711e-07,8.911175977145195328e-07,2.529599877123618712e-06,6.458172149014817927e-06,1.508012146784221830e-05,3.420053071528561306e-05,5.662755198051744440e-05,2.390210385495806697e-04
6.610000000000000000e+02,2.067964927559049238e-05,2.670678018231897880e-11,1.638291920793584142e-02,1.016370946254722691e-04,1.075774689806863237e-08,4.000000000000000000e+00,1.223167439010627649e-04,1.000000000000000036e-10,1.636223955866025065e-02,2.067962256881030971e-05,8.389938906553955544e-08,4.273103349374477587e-07,8.938158777536661120e-07,2.526045318375841543e-06,6.476984307822409620e-06,1.550141692621297810e-05,3.635502851199136549e-05,6.103777852780010733e-05,2.551444584231124676e-04
6.635000000000000000e+02,2.216337809310867549e-05,2.444398980508938807e-11,1.638187431148310086e-02,1.106946879301919318e-04,1.274452926446066787e-08,4.000000000000000000e+00,1.328580660233006174e-04,1.000000000000000036e-10,1.635971093338999330e-02,2.216335364911887107e-05,8.590844729257671842e-08,4.383013583865961637e-07,8.860444764968854575e-07,2.519739428392290259e-06,6.520987682696425312e-06,1.615098197402474106e-05,3.932970515258430257e-05,6.655551982472299589e-05,2.789507470396379173e-04
6.660000000000000000e+02,2.417162203162118086e-05,1.750037119520162742e-11,1.868658842657676747e-02,1.256363598764328137e-04,1.636876223464008686e-08,4.000000000000000000e+00,1.498079819080540081e-04,1.000000000000000036e-10,1.866241680454514690e-02,2.417160453124998608e-05,8.819444982710925300e-08,4.401759196795417451e-07,8.812149901397593609e-07,2.510118618098863035e-06,6.579177199216347063e-06,1.712024348889232316e-05,4.324364784194739095e-05,7.392856930094758485e-05,3.078162852190001464e-04
6.685000000000000000e+02,2.678212452490850743e-05,6.266734688693123635e-11,2.131014047585690768e-02,1.418887033015392202e-04,2.084968631865993963e-08,4.000000000000000000e+00,1.686708278264477411e-04,1.000000000000000036e-10,2.128335835133200044e-02,2.678206185756161991e-05,8.680268539439304101e-08,4.329995258086362525e-07,8.585157919185760159e-07,2.501518447222063028e-06,6.671062547279741256e-06,1.852262563951471297e-05,4.806434510299375455e-05,8.300990308089817987e-05,3.443848601357948794e-04
6.710000000000000000e+02,3.020040045140961050e-05,4.240229717489440115e-11,2.495515436823106392e-02,1.604296988104958433e-04,2.664975244785190633e-08,4.000000000000000000e+00,1.906300992619054538e-04,1.000000000000000036e-10,2.492495396777965472e-02,3.020035804911243548e-05,8.556613448785530601e-08,4.197162663814740031e-07,8.456191430901271503e-07,2.480065291838726270e-06,6.915513940465279713e-06,2.049662000714222681e-05,5.414119989100441965e-05,9.458833102980988307e-05,3.962728424087671227e-04
6.735000000000000000e+02,3.481431792866564206e-05,1.204083382399341842e-11,2.978263508429148873e-02,1.854446316320547330e-04,3.560174813398669164e-08,4.000000000000000000e+00,2.202589495607203682e-04,1.000000000000000036e-10,2.974782076636282163e-02,3.481430588783181727e-05,8.822533816462963408e-08,4.387201715205386304e-07,8.841692015289867090e-07,2.527226969577414759e-06,7.403244532659956277e-06,2.316900114389986665e-05,6.201434723322838283e-05,1.096303717594416773e-04,4.672291350661161098e-04


==> figures/data/3d/gr1_p180_none_subset0_history_size.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,0.000000000000000000e+00,1.000000000000000000e+02,4.000000000000000000e+00,1.000000000000000000e+01,1.000000000000000000e+01,-0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01
-1.960000000000003695e+02,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,0.000000000000000000e+00,1.600000000000000000e+03,4.000000000000000000e+00,4.000000000000000000e+01,4.000000000000000000e+01,-0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01,4.000000000000000000e+01
-1.930000000000003979e+02,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,0.000000000000000000e+00,4.900000000000000000e+03,4.000000000000000000e+00,7.000000000000000000e+01,7.000000000000000000e+01,-0.000000000000000000e+00,0.000000000000000000e+00,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.000000000000000000e+01
-1.900000000000003979e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,0.000000000000000000e+00,1.000000000000000000e+04,4.000000000000000000e+00,1.000000000000000000e+02,1.000000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02,1.000000000000000000e+02
-1.870000000000003979e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,0.000000000000000000e+00,1.690000000000000000e+04,4.000000000000000000e+00,1.300000000000000000e+02,1.300000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02,1.300000000000000000e+02
-1.840000000000003979e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,0.000000000000000000e+00,2.560000000000000000e+04,4.000000000000000000e+00,1.600000000000000000e+02,1.600000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02,1.600000000000000000e+02
-1.810000000000003979e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,0.000000000000000000e+00,3.610000000000000000e+04,4.000000000000000000e+00,1.900000000000000000e+02,1.900000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02,1.900000000000000000e+02
-1.780000000000003979e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,0.000000000000000000e+00,4.840000000000000000e+04,4.000000000000000000e+00,2.200000000000000000e+02,2.200000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02,2.200000000000000000e+02
-1.750000000000003979e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,0.000000000000000000e+00,6.250000000000000000e+04,4.000000000000000000e+00,2.500000000000000000e+02,2.500000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02,2.500000000000000000e+02
-1.720000000000003979e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,0.000000000000000000e+00,7.840000000000000000e+04,4.000000000000000000e+00,2.800000000000000000e+02,2.800000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02,2.800000000000000000e+02
-1.690000000000003979e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,0.000000000000000000e+00,9.610000000000000000e+04,4.000000000000000000e+00,3.100000000000000000e+02,3.100000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02,3.100000000000000000e+02
-1.660000000000003979e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,0.000000000000000000e+00,1.156000000000000000e+05,4.000000000000000000e+00,3.400000000000000000e+02,3.400000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02,3.400000000000000000e+02
-1.630000000000003979e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,0.000000000000000000e+00,1.369000000000000000e+05,4.000000000000000000e+00,3.700000000000000000e+02,3.700000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02,3.700000000000000000e+02
-1.600000000000003979e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,0.000000000000000000e+00,1.600000000000000000e+05,4.000000000000000000e+00,4.000000000000000000e+02,4.000000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02,4.000000000000000000e+02
-1.569999999999999716e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,0.000000000000000000e+00,1.849000000000000000e+05,4.000000000000000000e+00,4.300000000000000000e+02,4.300000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02,4.300000000000000000e+02
-1.539999999999999716e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,0.000000000000000000e+00,2.116000000000000000e+05,4.000000000000000000e+00,4.600000000000000000e+02,4.600000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02,4.600000000000000000e+02
-1.509999999999999716e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,0.000000000000000000e+00,2.401000000000000000e+05,4.000000000000000000e+00,4.900000000000000000e+02,4.900000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02,4.900000000000000000e+02
-1.479999999999999716e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,0.000000000000000000e+00,2.704000000000000000e+05,4.000000000000000000e+00,5.200000000000000000e+02,5.200000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02,5.200000000000000000e+02
-1.449999999999999716e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,0.000000000000000000e+00,3.025000000000000000e+05,4.000000000000000000e+00,5.500000000000000000e+02,5.500000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02,5.500000000000000000e+02
-1.419999999999999716e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,0.000000000000000000e+00,3.364000000000000000e+05,4.000000000000000000e+00,5.800000000000000000e+02,5.800000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02,5.800000000000000000e+02
-1.389999999999999716e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,0.000000000000000000e+00,3.721000000000000000e+05,4.000000000000000000e+00,6.100000000000000000e+02,6.100000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02,6.100000000000000000e+02
-1.359999999999999716e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,0.000000000000000000e+00,4.096000000000000000e+05,4.000000000000000000e+00,6.400000000000000000e+02,6.400000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02,6.400000000000000000e+02
-1.329999999999999716e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,0.000000000000000000e+00,4.489000000000000000e+05,4.000000000000000000e+00,6.700000000000000000e+02,6.700000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02,6.700000000000000000e+02
-1.299999999999999716e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,0.000000000000000000e+00,4.900000000000000000e+05,4.000000000000000000e+00,7.000000000000000000e+02,7.000000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02,7.000000000000000000e+02
-1.269999999999999716e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,0.000000000000000000e+00,5.329000000000000000e+05,4.000000000000000000e+00,7.300000000000000000e+02,7.300000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02,7.300000000000000000e+02
-1.239999999999999716e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,0.000000000000000000e+00,5.776000000000000000e+05,4.000000000000000000e+00,7.600000000000000000e+02,7.600000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02,7.600000000000000000e+02
-1.209999999999999716e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,0.000000000000000000e+00,6.241000000000000000e+05,4.000000000000000000e+00,7.900000000000000000e+02,7.900000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02,7.900000000000000000e+02
-1.179999999999999716e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,0.000000000000000000e+00,6.724000000000000000e+05,4.000000000000000000e+00,8.200000000000000000e+02,8.200000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02,8.200000000000000000e+02
-1.149999999999999716e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,0.000000000000000000e+00,7.225000000000000000e+05,4.000000000000000000e+00,8.500000000000000000e+02,8.500000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02,8.500000000000000000e+02
-1.119999999999999716e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,0.000000000000000000e+00,7.744000000000000000e+05,4.000000000000000000e+00,8.800000000000000000e+02,8.800000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02,8.800000000000000000e+02
-1.089999999999999716e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,0.000000000000000000e+00,8.281000000000000000e+05,4.000000000000000000e+00,9.100000000000000000e+02,9.100000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02,9.100000000000000000e+02
-1.059999999999999716e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,0.000000000000000000e+00,8.836000000000000000e+05,4.000000000000000000e+00,9.400000000000000000e+02,9.400000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02,9.400000000000000000e+02
-1.029999999999999716e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,0.000000000000000000e+00,9.409000000000000000e+05,4.000000000000000000e+00,9.700000000000000000e+02,9.700000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02,9.700000000000000000e+02
-9.999999999999997158e+01,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,0.000000000000000000e+00,1.000000000000000000e+06,4.000000000000000000e+00,1.000000000000000000e+03,1.000000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03
-9.699999999999997158e+01,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,0.000000000000000000e+00,1.060900000000000000e+06,4.000000000000000000e+00,1.030000000000000000e+03,1.030000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03,1.030000000000000000e+03
-9.399999999999997158e+01,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,0.000000000000000000e+00,1.123600000000000000e+06,4.000000000000000000e+00,1.060000000000000000e+03,1.060000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03,1.060000000000000000e+03
-9.099999999999997158e+01,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,0.000000000000000000e+00,1.188100000000000000e+06,4.000000000000000000e+00,1.090000000000000000e+03,1.090000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03,1.090000000000000000e+03
-8.799999999999997158e+01,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03,0.000000000000000000e+00,1.254400000000000000e+06,4.000000000000000000e+00,1.120000000000000000e+03,1.120000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03,1.120000000000000000e+03
-8.499999999999997158e+01,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,0.000000000000000000e+00,1.322500000000000000e+06,4.000000000000000000e+00,1.150000000000000000e+03,1.150000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03,1.150000000000000000e+03
-8.199999999999997158e+01,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,0.000000000000000000e+00,1.392400000000000000e+06,4.000000000000000000e+00,1.180000000000000000e+03,1.180000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03,1.180000000000000000e+03
-7.899999999999997158e+01,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,0.000000000000000000e+00,1.464100000000000000e+06,4.000000000000000000e+00,1.210000000000000000e+03,1.210000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03,1.210000000000000000e+03
-7.599999999999997158e+01,1.240000000000000000e+03,1.240000000000000000e+03,1.240000000000000000e+03,0.000000000000000000e+00,1.537600000000000000e+06,4.000000000000000000e+00,1.240000000000000000e+03,1.240000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.240000000000000000e+03,1.240000000000000000e+03,1.240000000000000000e+03,1.240000000000000000e+03,1.240000000000000000e+03,1.240000000000000000e+03,1.240000000000000000e+03,1.240000000000000000e+03,1.240000000000000000e+03
-7.299999999999997158e+01,1.270000000000000000e+03,1.270000000000000000e+03,1.270000000000000000e+03,0.000000000000000000e+00,1.612900000000000000e+06,4.000000000000000000e+00,1.270000000000000000e+03,1.270000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.270000000000000000e+03,1.270000000000000000e+03,1.270000000000000000e+03,1.270000000000000000e+03,1.270000000000000000e+03,1.270000000000000000e+03,1.270000000000000000e+03,1.270000000000000000e+03,1.270000000000000000e+03
-6.999999999999997158e+01,1.300000000000000000e+03,1.300000000000000000e+03,1.300000000000000000e+03,0.000000000000000000e+00,1.690000000000000000e+06,4.000000000000000000e+00,1.300000000000000000e+03,1.300000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.300000000000000000e+03,1.300000000000000000e+03,1.300000000000000000e+03,1.300000000000000000e+03,1.300000000000000000e+03,1.300000000000000000e+03,1.300000000000000000e+03,1.300000000000000000e+03,1.300000000000000000e+03
-6.699999999999997158e+01,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,0.000000000000000000e+00,1.768900000000000000e+06,4.000000000000000000e+00,1.330000000000000000e+03,1.330000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03,1.330000000000000000e+03
-6.399999999999997158e+01,1.360000000000000000e+03,1.360000000000000000e+03,1.360000000000000000e+03,0.000000000000000000e+00,1.849600000000000000e+06,4.000000000000000000e+00,1.360000000000000000e+03,1.360000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.360000000000000000e+03,1.360000000000000000e+03,1.360000000000000000e+03,1.360000000000000000e+03,1.360000000000000000e+03,1.360000000000000000e+03,1.360000000000000000e+03,1.360000000000000000e+03,1.360000000000000000e+03
-6.099999999999997158e+01,1.390000000000000000e+03,1.390000000000000000e+03,1.390000000000000000e+03,0.000000000000000000e+00,1.932100000000000000e+06,4.000000000000000000e+00,1.390000000000000000e+03,1.390000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.390000000000000000e+03,1.390000000000000000e+03,1.390000000000000000e+03,1.390000000000000000e+03,1.390000000000000000e+03,1.390000000000000000e+03,1.390000000000000000e+03,1.390000000000000000e+03,1.390000000000000000e+03
-5.799999999999997158e+01,1.420000000000000000e+03,1.420000000000000000e+03,1.420000000000000000e+03,0.000000000000000000e+00,2.016400000000000000e+06,4.000000000000000000e+00,1.420000000000000000e+03,1.420000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.420000000000000000e+03,1.420000000000000000e+03,1.420000000000000000e+03,1.420000000000000000e+03,1.420000000000000000e+03,1.420000000000000000e+03,1.420000000000000000e+03,1.420000000000000000e+03,1.420000000000000000e+03
-5.499999999999997158e+01,1.450000000000000000e+03,1.450000000000000000e+03,1.450000000000000000e+03,0.000000000000000000e+00,2.102500000000000000e+06,4.000000000000000000e+00,1.450000000000000000e+03,1.450000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.450000000000000000e+03,1.450000000000000000e+03,1.450000000000000000e+03,1.450000000000000000e+03,1.450000000000000000e+03,1.450000000000000000e+03,1.450000000000000000e+03,1.450000000000000000e+03,1.450000000000000000e+03
-5.199999999999997158e+01,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03,0.000000000000000000e+00,2.190400000000000000e+06,4.000000000000000000e+00,1.480000000000000000e+03,1.480000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03,1.480000000000000000e+03
-4.899999999999997158e+01,1.510000000000000000e+03,1.510000000000000000e+03,1.510000000000000000e+03,0.000000000000000000e+00,2.280100000000000000e+06,4.000000000000000000e+00,1.510000000000000000e+03,1.510000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.510000000000000000e+03,1.510000000000000000e+03,1.510000000000000000e+03,1.510000000000000000e+03,1.510000000000000000e+03,1.510000000000000000e+03,1.510000000000000000e+03,1.510000000000000000e+03,1.510000000000000000e+03
-4.599999999999997158e+01,1.540000000000000000e+03,1.540000000000000000e+03,1.540000000000000000e+03,0.000000000000000000e+00,2.371600000000000000e+06,4.000000000000000000e+00,1.540000000000000000e+03,1.540000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.540000000000000000e+03,1.540000000000000000e+03,1.540000000000000000e+03,1.540000000000000000e+03,1.540000000000000000e+03,1.540000000000000000e+03,1.540000000000000000e+03,1.540000000000000000e+03,1.540000000000000000e+03
-4.299999999999997158e+01,1.570000000000000000e+03,1.570000000000000000e+03,1.570000000000000000e+03,0.000000000000000000e+00,2.464900000000000000e+06,4.000000000000000000e+00,1.570000000000000000e+03,1.570000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.570000000000000000e+03,1.570000000000000000e+03,1.570000000000000000e+03,1.570000000000000000e+03,1.570000000000000000e+03,1.570000000000000000e+03,1.570000000000000000e+03,1.570000000000000000e+03,1.570000000000000000e+03
-3.999999999999997158e+01,1.600000000000000000e+03,1.600000000000000000e+03,1.600000000000000000e+03,0.000000000000000000e+00,2.560000000000000000e+06,4.000000000000000000e+00,1.600000000000000000e+03,1.600000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.600000000000000000e+03,1.600000000000000000e+03,1.600000000000000000e+03,1.600000000000000000e+03,1.600000000000000000e+03,1.600000000000000000e+03,1.600000000000000000e+03,1.600000000000000000e+03,1.600000000000000000e+03
-3.699999999999997158e+01,1.630000000000000000e+03,1.630000000000000000e+03,1.630000000000000000e+03,0.000000000000000000e+00,2.656900000000000000e+06,4.000000000000000000e+00,1.630000000000000000e+03,1.630000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.630000000000000000e+03,1.630000000000000000e+03,1.630000000000000000e+03,1.630000000000000000e+03,1.630000000000000000e+03,1.630000000000000000e+03,1.630000000000000000e+03,1.630000000000000000e+03,1.630000000000000000e+03
-3.399999999999997158e+01,1.660000000000000000e+03,1.660000000000000000e+03,1.660000000000000000e+03,0.000000000000000000e+00,2.755600000000000000e+06,4.000000000000000000e+00,1.660000000000000000e+03,1.660000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.660000000000000000e+03,1.660000000000000000e+03,1.660000000000000000e+03,1.660000000000000000e+03,1.660000000000000000e+03,1.660000000000000000e+03,1.660000000000000000e+03,1.660000000000000000e+03,1.660000000000000000e+03
-3.099999999999997158e+01,1.690000000000000000e+03,1.690000000000000000e+03,1.690000000000000000e+03,0.000000000000000000e+00,2.856100000000000000e+06,4.000000000000000000e+00,1.690000000000000000e+03,1.690000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.690000000000000000e+03,1.690000000000000000e+03,1.690000000000000000e+03,1.690000000000000000e+03,1.690000000000000000e+03,1.690000000000000000e+03,1.690000000000000000e+03,1.690000000000000000e+03,1.690000000000000000e+03
-2.799999999999997158e+01,1.720000000000000000e+03,1.720000000000000000e+03,1.720000000000000000e+03,0.000000000000000000e+00,2.958400000000000000e+06,4.000000000000000000e+00,1.720000000000000000e+03,1.720000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.720000000000000000e+03,1.720000000000000000e+03,1.720000000000000000e+03,1.720000000000000000e+03,1.720000000000000000e+03,1.720000000000000000e+03,1.720000000000000000e+03,1.720000000000000000e+03,1.720000000000000000e+03
-2.499999999999997158e+01,1.750000000000000000e+03,1.750000000000000000e+03,1.750000000000000000e+03,0.000000000000000000e+00,3.062500000000000000e+06,4.000000000000000000e+00,1.750000000000000000e+03,1.750000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.750000000000000000e+03,1.750000000000000000e+03,1.750000000000000000e+03,1.750000000000000000e+03,1.750000000000000000e+03,1.750000000000000000e+03,1.750000000000000000e+03,1.750000000000000000e+03,1.750000000000000000e+03
-2.199999999999997158e+01,1.780000000000000000e+03,1.780000000000000000e+03,1.780000000000000000e+03,0.000000000000000000e+00,3.168400000000000000e+06,4.000000000000000000e+00,1.780000000000000000e+03,1.780000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.780000000000000000e+03,1.780000000000000000e+03,1.780000000000000000e+03,1.780000000000000000e+03,1.780000000000000000e+03,1.780000000000000000e+03,1.780000000000000000e+03,1.780000000000000000e+03,1.780000000000000000e+03
-1.899999999999997158e+01,1.810000000000000000e+03,1.810000000000000000e+03,1.810000000000000000e+03,0.000000000000000000e+00,3.276100000000000000e+06,4.000000000000000000e+00,1.810000000000000000e+03,1.810000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.810000000000000000e+03,1.810000000000000000e+03,1.810000000000000000e+03,1.810000000000000000e+03,1.810000000000000000e+03,1.810000000000000000e+03,1.810000000000000000e+03,1.810000000000000000e+03,1.810000000000000000e+03
-1.599999999999997158e+01,1.840000000000000000e+03,1.840000000000000000e+03,1.840000000000000000e+03,0.000000000000000000e+00,3.385600000000000000e+06,4.000000000000000000e+00,1.840000000000000000e+03,1.840000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.840000000000000000e+03,1.840000000000000000e+03,1.840000000000000000e+03,1.840000000000000000e+03,1.840000000000000000e+03,1.840000000000000000e+03,1.840000000000000000e+03,1.840000000000000000e+03,1.840000000000000000e+03
-1.299999999999997158e+01,1.870000000000000000e+03,1.870000000000000000e+03,1.870000000000000000e+03,0.000000000000000000e+00,3.496900000000000000e+06,4.000000000000000000e+00,1.870000000000000000e+03,1.870000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.870000000000000000e+03,1.870000000000000000e+03,1.870000000000000000e+03,1.870000000000000000e+03,1.870000000000000000e+03,1.870000000000000000e+03,1.870000000000000000e+03,1.870000000000000000e+03,1.870000000000000000e+03
-9.999999999999971578e+00,1.900000000000000000e+03,1.900000000000000000e+03,1.900000000000000000e+03,0.000000000000000000e+00,3.610000000000000000e+06,4.000000000000000000e+00,1.900000000000000000e+03,1.900000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.900000000000000000e+03,1.900000000000000000e+03,1.900000000000000000e+03,1.900000000000000000e+03,1.900000000000000000e+03,1.900000000000000000e+03,1.900000000000000000e+03,1.900000000000000000e+03,1.900000000000000000e+03
-6.999999999999971578e+00,1.930000000000000000e+03,1.930000000000000000e+03,1.930000000000000000e+03,0.000000000000000000e+00,3.724900000000000000e+06,4.000000000000000000e+00,1.930000000000000000e+03,1.930000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.930000000000000000e+03,1.930000000000000000e+03,1.930000000000000000e+03,1.930000000000000000e+03,1.930000000000000000e+03,1.930000000000000000e+03,1.930000000000000000e+03,1.930000000000000000e+03,1.930000000000000000e+03
-3.999999999999971578e+00,1.960000000000000000e+03,1.960000000000000000e+03,1.960000000000000000e+03,0.000000000000000000e+00,3.841600000000000000e+06,4.000000000000000000e+00,1.960000000000000000e+03,1.960000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.960000000000000000e+03,1.960000000000000000e+03,1.960000000000000000e+03,1.960000000000000000e+03,1.960000000000000000e+03,1.960000000000000000e+03,1.960000000000000000e+03,1.960000000000000000e+03,1.960000000000000000e+03
-1.000000000000000000e+00,1.990000000000000000e+03,1.990000000000000000e+03,1.990000000000000000e+03,0.000000000000000000e+00,3.960100000000000000e+06,4.000000000000000000e+00,1.990000000000000000e+03,1.990000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.990000000000000000e+03,1.990000000000000000e+03,1.990000000000000000e+03,1.990000000000000000e+03,1.990000000000000000e+03,1.990000000000000000e+03,1.990000000000000000e+03,1.990000000000000000e+03,1.990000000000000000e+03
2.000000000000000000e+00,2.075000044502462515e+03,2.075000000000000000e+03,2.076000000000000000e+03,6.670868159424540346e-03,4.305625184729721397e+06,4.000000000000000000e+00,2.075006715370621805e+03,2.074993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.075000000000000000e+03,2.075000000000000000e+03,2.075000000000000000e+03,2.075000000000000000e+03,2.075000000000000000e+03,2.075000000000000000e+03,2.075000000000000000e+03,2.075000000000000000e+03,2.075000000000000000e+03
5.000000000000000000e+00,2.105000044502462515e+03,2.105000000000000000e+03,2.106000000000000000e+03,6.670868159424540346e-03,4.431025187399869785e+06,4.000000000000000000e+00,2.105006715370621805e+03,2.104993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.105000000000000000e+03,2.105000000000000000e+03,2.105000000000000000e+03,2.105000000000000000e+03,2.105000000000000000e+03,2.105000000000000000e+03,2.105000000000000000e+03,2.105000000000000000e+03,2.105000000000000000e+03
8.000000000000000000e+00,2.135000044502462515e+03,2.135000000000000000e+03,2.136000000000000000e+03,6.670868159424540346e-03,4.558225190070017241e+06,4.000000000000000000e+00,2.135006715370621805e+03,2.134993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.135000000000000000e+03,2.135000000000000000e+03,2.135000000000000000e+03,2.135000000000000000e+03,2.135000000000000000e+03,2.135000000000000000e+03,2.135000000000000000e+03,2.135000000000000000e+03,2.135000000000000000e+03
1.100000000000000000e+01,2.165000044502462515e+03,2.165000000000000000e+03,2.166000000000000000e+03,6.670868159424540346e-03,4.687225192740164697e+06,4.000000000000000000e+00,2.165006715370621805e+03,2.164993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.165000000000000000e+03,2.165000000000000000e+03,2.165000000000000000e+03,2.165000000000000000e+03,2.165000000000000000e+03,2.165000000000000000e+03,2.165000000000000000e+03,2.165000000000000000e+03,2.165000000000000000e+03
1.400000000000000000e+01,2.195000044502462515e+03,2.195000000000000000e+03,2.196000000000000000e+03,6.670868159424540346e-03,4.818025195410313085e+06,4.000000000000000000e+00,2.195006715370621805e+03,2.194993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.195000000000000000e+03,2.195000000000000000e+03,2.195000000000000000e+03,2.195000000000000000e+03,2.195000000000000000e+03,2.195000000000000000e+03,2.195000000000000000e+03,2.195000000000000000e+03,2.195000000000000000e+03
1.700000000000000000e+01,2.225000044502462515e+03,2.225000000000000000e+03,2.226000000000000000e+03,6.670868159424540346e-03,4.950625198080460541e+06,4.000000000000000000e+00,2.225006715370621805e+03,2.224993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.225000000000000000e+03,2.225000000000000000e+03,2.225000000000000000e+03,2.225000000000000000e+03,2.225000000000000000e+03,2.225000000000000000e+03,2.225000000000000000e+03,2.225000000000000000e+03,2.225000000000000000e+03
2.000000000000000000e+01,2.255000044502462515e+03,2.255000000000000000e+03,2.256000000000000000e+03,6.670868159424540346e-03,5.085025200750607997e+06,4.000000000000000000e+00,2.255006715370621805e+03,2.254993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.255000000000000000e+03,2.255000000000000000e+03,2.255000000000000000e+03,2.255000000000000000e+03,2.255000000000000000e+03,2.255000000000000000e+03,2.255000000000000000e+03,2.255000000000000000e+03,2.255000000000000000e+03
2.300000000000000000e+01,2.285000044502462515e+03,2.285000000000000000e+03,2.286000000000000000e+03,6.670868159424540346e-03,5.221225203420756385e+06,4.000000000000000000e+00,2.285006715370621805e+03,2.284993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.285000000000000000e+03,2.285000000000000000e+03,2.285000000000000000e+03,2.285000000000000000e+03,2.285000000000000000e+03,2.285000000000000000e+03,2.285000000000000000e+03,2.285000000000000000e+03,2.285000000000000000e+03
2.600000000000000000e+01,2.315000044502462515e+03,2.315000000000000000e+03,2.316000000000000000e+03,6.670868159424540346e-03,5.359225206090903841e+06,4.000000000000000000e+00,2.315006715370621805e+03,2.314993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.315000000000000000e+03,2.315000000000000000e+03,2.315000000000000000e+03,2.315000000000000000e+03,2.315000000000000000e+03,2.315000000000000000e+03,2.315000000000000000e+03,2.315000000000000000e+03,2.315000000000000000e+03
2.900000000000000000e+01,2.345000044502462515e+03,2.345000000000000000e+03,2.346000000000000000e+03,6.670868159424540346e-03,5.499025208761051297e+06,4.000000000000000000e+00,2.345006715370621805e+03,2.344993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.345000000000000000e+03,2.345000000000000000e+03,2.345000000000000000e+03,2.345000000000000000e+03,2.345000000000000000e+03,2.345000000000000000e+03,2.345000000000000000e+03,2.345000000000000000e+03,2.345000000000000000e+03
3.200000000000000000e+01,2.375000044502462515e+03,2.375000000000000000e+03,2.376000000000000000e+03,6.670868159424540346e-03,5.640625211431198753e+06,4.000000000000000000e+00,2.375006715370621805e+03,2.374993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.375000000000000000e+03,2.375000000000000000e+03,2.375000000000000000e+03,2.375000000000000000e+03,2.375000000000000000e+03,2.375000000000000000e+03,2.375000000000000000e+03,2.375000000000000000e+03,2.375000000000000000e+03
3.500000000000000000e+01,2.405000044502462515e+03,2.405000000000000000e+03,2.406000000000000000e+03,6.670868159424540346e-03,5.784025214101347141e+06,4.000000000000000000e+00,2.405006715370621805e+03,2.404993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.405000000000000000e+03,2.405000000000000000e+03,2.405000000000000000e+03,2.405000000000000000e+03,2.405000000000000000e+03,2.405000000000000000e+03,2.405000000000000000e+03,2.405000000000000000e+03,2.405000000000000000e+03
3.800000000000000000e+01,2.435000044502462515e+03,2.435000000000000000e+03,2.436000000000000000e+03,6.670868159424540346e-03,5.929225216771494597e+06,4.000000000000000000e+00,2.435006715370621805e+03,2.434993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.435000000000000000e+03,2.435000000000000000e+03,2.435000000000000000e+03,2.435000000000000000e+03,2.435000000000000000e+03,2.435000000000000000e+03,2.435000000000000000e+03,2.435000000000000000e+03,2.435000000000000000e+03
4.100000000000000000e+01,2.465000044502462515e+03,2.465000000000000000e+03,2.466000000000000000e+03,6.670868159424540346e-03,6.076225219441642053e+06,4.000000000000000000e+00,2.465006715370621805e+03,2.464993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.465000000000000000e+03,2.465000000000000000e+03,2.465000000000000000e+03,2.465000000000000000e+03,2.465000000000000000e+03,2.465000000000000000e+03,2.465000000000000000e+03,2.465000000000000000e+03,2.465000000000000000e+03
4.400000000000000000e+01,2.495000044502462515e+03,2.495000000000000000e+03,2.496000000000000000e+03,6.670868159424540346e-03,6.225025222111790441e+06,4.000000000000000000e+00,2.495006715370621805e+03,2.494993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.495000000000000000e+03,2.495000000000000000e+03,2.495000000000000000e+03,2.495000000000000000e+03,2.495000000000000000e+03,2.495000000000000000e+03,2.495000000000000000e+03,2.495000000000000000e+03,2.495000000000000000e+03
4.700000000000000000e+01,2.525000044502462515e+03,2.525000000000000000e+03,2.526000000000000000e+03,6.670868159424540346e-03,6.375625224781937897e+06,4.000000000000000000e+00,2.525006715370621805e+03,2.524993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.525000000000000000e+03,2.525000000000000000e+03,2.525000000000000000e+03,2.525000000000000000e+03,2.525000000000000000e+03,2.525000000000000000e+03,2.525000000000000000e+03,2.525000000000000000e+03,2.525000000000000000e+03
5.000000000000000000e+01,2.555000044502462515e+03,2.555000000000000000e+03,2.556000000000000000e+03,6.670868159424540346e-03,6.528025227452085353e+06,4.000000000000000000e+00,2.555006715370621805e+03,2.554993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.555000000000000000e+03,2.555000000000000000e+03,2.555000000000000000e+03,2.555000000000000000e+03,2.555000000000000000e+03,2.555000000000000000e+03,2.555000000000000000e+03,2.555000000000000000e+03,2.555000000000000000e+03
5.300000000000000000e+01,2.585000044502462515e+03,2.585000000000000000e+03,2.586000000000000000e+03,6.670868159424540346e-03,6.682225230122233741e+06,4.000000000000000000e+00,2.585006715370621805e+03,2.584993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.585000000000000000e+03,2.585000000000000000e+03,2.585000000000000000e+03,2.585000000000000000e+03,2.585000000000000000e+03,2.585000000000000000e+03,2.585000000000000000e+03,2.585000000000000000e+03,2.585000000000000000e+03
5.600000000000000000e+01,2.615000044502462515e+03,2.615000000000000000e+03,2.616000000000000000e+03,6.670868159424540346e-03,6.838225232792381197e+06,4.000000000000000000e+00,2.615006715370621805e+03,2.614993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.615000000000000000e+03,2.615000000000000000e+03,2.615000000000000000e+03,2.615000000000000000e+03,2.615000000000000000e+03,2.615000000000000000e+03,2.615000000000000000e+03,2.615000000000000000e+03,2.615000000000000000e+03
5.900000000000000000e+01,2.645000044502462515e+03,2.645000000000000000e+03,2.646000000000000000e+03,6.670868159424540346e-03,6.996025235462528653e+06,4.000000000000000000e+00,2.645006715370621805e+03,2.644993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.645000000000000000e+03,2.645000000000000000e+03,2.645000000000000000e+03,2.645000000000000000e+03,2.645000000000000000e+03,2.645000000000000000e+03,2.645000000000000000e+03,2.645000000000000000e+03,2.645000000000000000e+03
6.200000000000000000e+01,2.675000044502462515e+03,2.675000000000000000e+03,2.676000000000000000e+03,6.670868159424540346e-03,7.155625238132677041e+06,4.000000000000000000e+00,2.675006715370621805e+03,2.674993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.675000000000000000e+03,2.675000000000000000e+03,2.675000000000000000e+03,2.675000000000000000e+03,2.675000000000000000e+03,2.675000000000000000e+03,2.675000000000000000e+03,2.675000000000000000e+03,2.675000000000000000e+03
6.500000000000000000e+01,2.705000044502462515e+03,2.705000000000000000e+03,2.706000000000000000e+03,6.670868159424540346e-03,7.317025240802824497e+06,4.000000000000000000e+00,2.705006715370621805e+03,2.704993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.705000000000000000e+03,2.705000000000000000e+03,2.705000000000000000e+03,2.705000000000000000e+03,2.705000000000000000e+03,2.705000000000000000e+03,2.705000000000000000e+03,2.705000000000000000e+03,2.705000000000000000e+03
6.800000000000000000e+01,2.735000044502462515e+03,2.735000000000000000e+03,2.736000000000000000e+03,6.670868159424540346e-03,7.480225243472971953e+06,4.000000000000000000e+00,2.735006715370621805e+03,2.734993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.735000000000000000e+03,2.735000000000000000e+03,2.735000000000000000e+03,2.735000000000000000e+03,2.735000000000000000e+03,2.735000000000000000e+03,2.735000000000000000e+03,2.735000000000000000e+03,2.735000000000000000e+03
7.100000000000000000e+01,2.765000044502462515e+03,2.765000000000000000e+03,2.766000000000000000e+03,6.670868159424540346e-03,7.645225246143120341e+06,4.000000000000000000e+00,2.765006715370621805e+03,2.764993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.765000000000000000e+03,2.765000000000000000e+03,2.765000000000000000e+03,2.765000000000000000e+03,2.765000000000000000e+03,2.765000000000000000e+03,2.765000000000000000e+03,2.765000000000000000e+03,2.765000000000000000e+03
7.400000000000000000e+01,2.795000044502462515e+03,2.795000000000000000e+03,2.796000000000000000e+03,6.670868159424540346e-03,7.812025248813267797e+06,4.000000000000000000e+00,2.795006715370621805e+03,2.794993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.795000000000000000e+03,2.795000000000000000e+03,2.795000000000000000e+03,2.795000000000000000e+03,2.795000000000000000e+03,2.795000000000000000e+03,2.795000000000000000e+03,2.795000000000000000e+03,2.795000000000000000e+03
7.700000000000000000e+01,2.825000044502462515e+03,2.825000000000000000e+03,2.826000000000000000e+03,6.670868159424540346e-03,7.980625251483415253e+06,4.000000000000000000e+00,2.825006715370621805e+03,2.824993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.825000000000000000e+03,2.825000000000000000e+03,2.825000000000000000e+03,2.825000000000000000e+03,2.825000000000000000e+03,2.825000000000000000e+03,2.825000000000000000e+03,2.825000000000000000e+03,2.825000000000000000e+03
8.000000000000000000e+01,2.855000044502462515e+03,2.855000000000000000e+03,2.856000000000000000e+03,6.670868159424540346e-03,8.151025254153562710e+06,4.000000000000000000e+00,2.855006715370621805e+03,2.854993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.855000000000000000e+03,2.855000000000000000e+03,2.855000000000000000e+03,2.855000000000000000e+03,2.855000000000000000e+03,2.855000000000000000e+03,2.855000000000000000e+03,2.855000000000000000e+03,2.855000000000000000e+03
8.300000000000000000e+01,2.885000044502462515e+03,2.885000000000000000e+03,2.886000000000000000e+03,6.670868159424540346e-03,8.323225256823711097e+06,4.000000000000000000e+00,2.885006715370621805e+03,2.884993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.885000000000000000e+03,2.885000000000000000e+03,2.885000000000000000e+03,2.885000000000000000e+03,2.885000000000000000e+03,2.885000000000000000e+03,2.885000000000000000e+03,2.885000000000000000e+03,2.885000000000000000e+03
8.600000000000000000e+01,2.915000044502462515e+03,2.915000000000000000e+03,2.916000000000000000e+03,6.670868159424540346e-03,8.497225259493859485e+06,4.000000000000000000e+00,2.915006715370621805e+03,2.914993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.915000000000000000e+03,2.915000000000000000e+03,2.915000000000000000e+03,2.915000000000000000e+03,2.915000000000000000e+03,2.915000000000000000e+03,2.915000000000000000e+03,2.915000000000000000e+03,2.915000000000000000e+03
8.900000000000000000e+01,2.945000044502462515e+03,2.945000000000000000e+03,2.946000000000000000e+03,6.670868159424540346e-03,8.673025262164006010e+06,4.000000000000000000e+00,2.945006715370621805e+03,2.944993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.945000000000000000e+03,2.945000000000000000e+03,2.945000000000000000e+03,2.945000000000000000e+03,2.945000000000000000e+03,2.945000000000000000e+03,2.945000000000000000e+03,2.945000000000000000e+03,2.945000000000000000e+03
9.200000000000000000e+01,2.975000044502462515e+03,2.975000000000000000e+03,2.976000000000000000e+03,6.670868159424540346e-03,8.850625264834154397e+06,4.000000000000000000e+00,2.975006715370621805e+03,2.974993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,2.975000000000000000e+03,2.975000000000000000e+03,2.975000000000000000e+03,2.975000000000000000e+03,2.975000000000000000e+03,2.975000000000000000e+03,2.975000000000000000e+03,2.975000000000000000e+03,2.975000000000000000e+03
9.500000000000000000e+01,3.005000044502462515e+03,3.005000000000000000e+03,3.006000000000000000e+03,6.670868159424540346e-03,9.030025267504302785e+06,4.000000000000000000e+00,3.005006715370621805e+03,3.004993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.005000000000000000e+03,3.005000000000000000e+03,3.005000000000000000e+03,3.005000000000000000e+03,3.005000000000000000e+03,3.005000000000000000e+03,3.005000000000000000e+03,3.005000000000000000e+03,3.005000000000000000e+03
9.800000000000000000e+01,3.035000044502462515e+03,3.035000000000000000e+03,3.036000000000000000e+03,6.670868159424540346e-03,9.211225270174449310e+06,4.000000000000000000e+00,3.035006715370621805e+03,3.034993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.035000000000000000e+03,3.035000000000000000e+03,3.035000000000000000e+03,3.035000000000000000e+03,3.035000000000000000e+03,3.035000000000000000e+03,3.035000000000000000e+03,3.035000000000000000e+03,3.035000000000000000e+03
1.010000000000000000e+02,3.065000044502462515e+03,3.065000000000000000e+03,3.066000000000000000e+03,6.670868159424540346e-03,9.394225272844597697e+06,4.000000000000000000e+00,3.065006715370621805e+03,3.064993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.065000000000000000e+03,3.065000000000000000e+03,3.065000000000000000e+03,3.065000000000000000e+03,3.065000000000000000e+03,3.065000000000000000e+03,3.065000000000000000e+03,3.065000000000000000e+03,3.065000000000000000e+03
1.040000000000000000e+02,3.095000044502462515e+03,3.095000000000000000e+03,3.096000000000000000e+03,6.670868159424540346e-03,9.579025275514744222e+06,4.000000000000000000e+00,3.095006715370621805e+03,3.094993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.095000000000000000e+03,3.095000000000000000e+03,3.095000000000000000e+03,3.095000000000000000e+03,3.095000000000000000e+03,3.095000000000000000e+03,3.095000000000000000e+03,3.095000000000000000e+03,3.095000000000000000e+03
1.070000000000000000e+02,3.125000044502462515e+03,3.125000000000000000e+03,3.126000000000000000e+03,6.670868159424540346e-03,9.765625278184892610e+06,4.000000000000000000e+00,3.125006715370621805e+03,3.124993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.125000000000000000e+03,3.125000000000000000e+03,3.125000000000000000e+03,3.125000000000000000e+03,3.125000000000000000e+03,3.125000000000000000e+03,3.125000000000000000e+03,3.125000000000000000e+03,3.125000000000000000e+03
1.100000000000000000e+02,3.155000044502462515e+03,3.155000000000000000e+03,3.156000000000000000e+03,6.670868159424540346e-03,9.954025280855040997e+06,4.000000000000000000e+00,3.155006715370621805e+03,3.154993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.155000000000000000e+03,3.155000000000000000e+03,3.155000000000000000e+03,3.155000000000000000e+03,3.155000000000000000e+03,3.155000000000000000e+03,3.155000000000000000e+03,3.155000000000000000e+03,3.155000000000000000e+03
1.130000000000000000e+02,3.185000044502462515e+03,3.185000000000000000e+03,3.186000000000000000e+03,6.670868159424540346e-03,1.014422528352518752e+07,4.000000000000000000e+00,3.185006715370621805e+03,3.184993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.185000000000000000e+03,3.185000000000000000e+03,3.185000000000000000e+03,3.185000000000000000e+03,3.185000000000000000e+03,3.185000000000000000e+03,3.185000000000000000e+03,3.185000000000000000e+03,3.185000000000000000e+03
1.160000000000000000e+02,3.215000044502462515e+03,3.215000000000000000e+03,3.216000000000000000e+03,6.670868159424540346e-03,1.033622528619533591e+07,4.000000000000000000e+00,3.215006715370621805e+03,3.214993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.215000000000000000e+03,3.215000000000000000e+03,3.215000000000000000e+03,3.215000000000000000e+03,3.215000000000000000e+03,3.215000000000000000e+03,3.215000000000000000e+03,3.215000000000000000e+03,3.215000000000000000e+03
1.190000000000000000e+02,3.245000044502462515e+03,3.245000000000000000e+03,3.246000000000000000e+03,6.670868159424540346e-03,1.053002528886548430e+07,4.000000000000000000e+00,3.245006715370621805e+03,3.244993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.245000000000000000e+03,3.245000000000000000e+03,3.245000000000000000e+03,3.245000000000000000e+03,3.245000000000000000e+03,3.245000000000000000e+03,3.245000000000000000e+03,3.245000000000000000e+03,3.245000000000000000e+03
1.220000000000000000e+02,3.275000044502462515e+03,3.275000000000000000e+03,3.276000000000000000e+03,6.670868159424540346e-03,1.072562529153563082e+07,4.000000000000000000e+00,3.275006715370621805e+03,3.274993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.275000000000000000e+03,3.275000000000000000e+03,3.275000000000000000e+03,3.275000000000000000e+03,3.275000000000000000e+03,3.275000000000000000e+03,3.275000000000000000e+03,3.275000000000000000e+03,3.275000000000000000e+03
1.250000000000000000e+02,3.305000044502462515e+03,3.305000000000000000e+03,3.306000000000000000e+03,6.670868159424540346e-03,1.092302529420577921e+07,4.000000000000000000e+00,3.305006715370621805e+03,3.304993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.305000000000000000e+03,3.305000000000000000e+03,3.305000000000000000e+03,3.305000000000000000e+03,3.305000000000000000e+03,3.305000000000000000e+03,3.305000000000000000e+03,3.305000000000000000e+03,3.305000000000000000e+03
1.280000000000000000e+02,3.335000044502462515e+03,3.335000000000000000e+03,3.336000000000000000e+03,6.670868159424540346e-03,1.112222529687592760e+07,4.000000000000000000e+00,3.335006715370621805e+03,3.334993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.335000000000000000e+03,3.335000000000000000e+03,3.335000000000000000e+03,3.335000000000000000e+03,3.335000000000000000e+03,3.335000000000000000e+03,3.335000000000000000e+03,3.335000000000000000e+03,3.335000000000000000e+03
1.310000000000000000e+02,3.365000044502462515e+03,3.365000000000000000e+03,3.366000000000000000e+03,6.670868159424540346e-03,1.132322529954607412e+07,4.000000000000000000e+00,3.365006715370621805e+03,3.364993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.365000000000000000e+03,3.365000000000000000e+03,3.365000000000000000e+03,3.365000000000000000e+03,3.365000000000000000e+03,3.365000000000000000e+03,3.365000000000000000e+03,3.365000000000000000e+03,3.365000000000000000e+03
1.340000000000000000e+02,3.395000044502462515e+03,3.395000000000000000e+03,3.396000000000000000e+03,6.670868159424540346e-03,1.152602530221622251e+07,4.000000000000000000e+00,3.395006715370621805e+03,3.394993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.395000000000000000e+03,3.395000000000000000e+03,3.395000000000000000e+03,3.395000000000000000e+03,3.395000000000000000e+03,3.395000000000000000e+03,3.395000000000000000e+03,3.395000000000000000e+03,3.395000000000000000e+03
1.370000000000000000e+02,3.425000044502462515e+03,3.425000000000000000e+03,3.426000000000000000e+03,6.670868159424540346e-03,1.173062530488637090e+07,4.000000000000000000e+00,3.425006715370621805e+03,3.424993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.425000000000000000e+03,3.425000000000000000e+03,3.425000000000000000e+03,3.425000000000000000e+03,3.425000000000000000e+03,3.425000000000000000e+03,3.425000000000000000e+03,3.425000000000000000e+03,3.425000000000000000e+03
1.400000000000000000e+02,3.455000044502462515e+03,3.455000000000000000e+03,3.456000000000000000e+03,6.670868159424540346e-03,1.193702530755651742e+07,4.000000000000000000e+00,3.455006715370621805e+03,3.454993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.455000000000000000e+03,3.455000000000000000e+03,3.455000000000000000e+03,3.455000000000000000e+03,3.455000000000000000e+03,3.455000000000000000e+03,3.455000000000000000e+03,3.455000000000000000e+03,3.455000000000000000e+03
1.430000000000000000e+02,3.485000044502462515e+03,3.485000000000000000e+03,3.486000000000000000e+03,6.670868159424540346e-03,1.214522531022666581e+07,4.000000000000000000e+00,3.485006715370621805e+03,3.484993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.485000000000000000e+03,3.485000000000000000e+03,3.485000000000000000e+03,3.485000000000000000e+03,3.485000000000000000e+03,3.485000000000000000e+03,3.485000000000000000e+03,3.485000000000000000e+03,3.485000000000000000e+03
1.460000000000000000e+02,3.515000044502462515e+03,3.515000000000000000e+03,3.516000000000000000e+03,6.670868159424540346e-03,1.235522531289681420e+07,4.000000000000000000e+00,3.515006715370621805e+03,3.514993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.515000000000000000e+03,3.515000000000000000e+03,3.515000000000000000e+03,3.515000000000000000e+03,3.515000000000000000e+03,3.515000000000000000e+03,3.515000000000000000e+03,3.515000000000000000e+03,3.515000000000000000e+03
1.490000000000000000e+02,3.545000044502462515e+03,3.545000000000000000e+03,3.546000000000000000e+03,6.670868159424540346e-03,1.256702531556696072e+07,4.000000000000000000e+00,3.545006715370621805e+03,3.544993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.545000000000000000e+03,3.545000000000000000e+03,3.545000000000000000e+03,3.545000000000000000e+03,3.545000000000000000e+03,3.545000000000000000e+03,3.545000000000000000e+03,3.545000000000000000e+03,3.545000000000000000e+03
1.520000000000000000e+02,3.575000044502462515e+03,3.575000000000000000e+03,3.576000000000000000e+03,6.670868159424540346e-03,1.278062531823710911e+07,4.000000000000000000e+00,3.575006715370621805e+03,3.574993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.575000000000000000e+03,3.575000000000000000e+03,3.575000000000000000e+03,3.575000000000000000e+03,3.575000000000000000e+03,3.575000000000000000e+03,3.575000000000000000e+03,3.575000000000000000e+03,3.575000000000000000e+03
1.550000000000000000e+02,3.605000044502462515e+03,3.605000000000000000e+03,3.606000000000000000e+03,6.670868159424540346e-03,1.299602532090725750e+07,4.000000000000000000e+00,3.605006715370621805e+03,3.604993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.605000000000000000e+03,3.605000000000000000e+03,3.605000000000000000e+03,3.605000000000000000e+03,3.605000000000000000e+03,3.605000000000000000e+03,3.605000000000000000e+03,3.605000000000000000e+03,3.605000000000000000e+03
1.580000000000000000e+02,3.635000044502462515e+03,3.635000000000000000e+03,3.636000000000000000e+03,6.670868159424540346e-03,1.321322532357740402e+07,4.000000000000000000e+00,3.635006715370621805e+03,3.634993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.635000000000000000e+03,3.635000000000000000e+03,3.635000000000000000e+03,3.635000000000000000e+03,3.635000000000000000e+03,3.635000000000000000e+03,3.635000000000000000e+03,3.635000000000000000e+03,3.635000000000000000e+03
1.610000000000000000e+02,3.665000044502462515e+03,3.665000000000000000e+03,3.666000000000000000e+03,6.670868159424540346e-03,1.343222532624755241e+07,4.000000000000000000e+00,3.665006715370621805e+03,3.664993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.665000000000000000e+03,3.665000000000000000e+03,3.665000000000000000e+03,3.665000000000000000e+03,3.665000000000000000e+03,3.665000000000000000e+03,3.665000000000000000e+03,3.665000000000000000e+03,3.665000000000000000e+03
1.640000000000000000e+02,3.695000044502462515e+03,3.695000000000000000e+03,3.696000000000000000e+03,6.670868159424540346e-03,1.365302532891770080e+07,4.000000000000000000e+00,3.695006715370621805e+03,3.694993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.695000000000000000e+03,3.695000000000000000e+03,3.695000000000000000e+03,3.695000000000000000e+03,3.695000000000000000e+03,3.695000000000000000e+03,3.695000000000000000e+03,3.695000000000000000e+03,3.695000000000000000e+03
1.670000000000000000e+02,3.725000044502462515e+03,3.725000000000000000e+03,3.726000000000000000e+03,6.670868159424540346e-03,1.387562533158784732e+07,4.000000000000000000e+00,3.725006715370621805e+03,3.724993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.725000000000000000e+03,3.725000000000000000e+03,3.725000000000000000e+03,3.725000000000000000e+03,3.725000000000000000e+03,3.725000000000000000e+03,3.725000000000000000e+03,3.725000000000000000e+03,3.725000000000000000e+03
1.700000000000000000e+02,3.755000044502462515e+03,3.755000000000000000e+03,3.756000000000000000e+03,6.670868159424540346e-03,1.410002533425799571e+07,4.000000000000000000e+00,3.755006715370621805e+03,3.754993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.755000000000000000e+03,3.755000000000000000e+03,3.755000000000000000e+03,3.755000000000000000e+03,3.755000000000000000e+03,3.755000000000000000e+03,3.755000000000000000e+03,3.755000000000000000e+03,3.755000000000000000e+03
1.730000000000000000e+02,3.785000044502462515e+03,3.785000000000000000e+03,3.786000000000000000e+03,6.670868159424540346e-03,1.432622533692814410e+07,4.000000000000000000e+00,3.785006715370621805e+03,3.784993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.785000000000000000e+03,3.785000000000000000e+03,3.785000000000000000e+03,3.785000000000000000e+03,3.785000000000000000e+03,3.785000000000000000e+03,3.785000000000000000e+03,3.785000000000000000e+03,3.785000000000000000e+03
1.760000000000000000e+02,3.815000044502462515e+03,3.815000000000000000e+03,3.816000000000000000e+03,6.670868159424540346e-03,1.455422533959829062e+07,4.000000000000000000e+00,3.815006715370621805e+03,3.814993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.815000000000000000e+03,3.815000000000000000e+03,3.815000000000000000e+03,3.815000000000000000e+03,3.815000000000000000e+03,3.815000000000000000e+03,3.815000000000000000e+03,3.815000000000000000e+03,3.815000000000000000e+03
1.790000000000000000e+02,3.845000044502462515e+03,3.845000000000000000e+03,3.846000000000000000e+03,6.670868159424540346e-03,1.478402534226843901e+07,4.000000000000000000e+00,3.845006715370621805e+03,3.844993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.845000000000000000e+03,3.845000000000000000e+03,3.845000000000000000e+03,3.845000000000000000e+03,3.845000000000000000e+03,3.845000000000000000e+03,3.845000000000000000e+03,3.845000000000000000e+03,3.845000000000000000e+03
1.820000000000000000e+02,3.875000044502462515e+03,3.875000000000000000e+03,3.876000000000000000e+03,6.670868159424540346e-03,1.501562534493858740e+07,4.000000000000000000e+00,3.875006715370621805e+03,3.874993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.875000000000000000e+03,3.875000000000000000e+03,3.875000000000000000e+03,3.875000000000000000e+03,3.875000000000000000e+03,3.875000000000000000e+03,3.875000000000000000e+03,3.875000000000000000e+03,3.875000000000000000e+03
1.850000000000000000e+02,3.905000044502462515e+03,3.905000000000000000e+03,3.906000000000000000e+03,6.670868159424540346e-03,1.524902534760873392e+07,4.000000000000000000e+00,3.905006715370621805e+03,3.904993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.905000000000000000e+03,3.905000000000000000e+03,3.905000000000000000e+03,3.905000000000000000e+03,3.905000000000000000e+03,3.905000000000000000e+03,3.905000000000000000e+03,3.905000000000000000e+03,3.905000000000000000e+03
1.880000000000000000e+02,3.935000044502462515e+03,3.935000000000000000e+03,3.936000000000000000e+03,6.670868159424540346e-03,1.548422535027888231e+07,4.000000000000000000e+00,3.935006715370621805e+03,3.934993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.935000000000000000e+03,3.935000000000000000e+03,3.935000000000000000e+03,3.935000000000000000e+03,3.935000000000000000e+03,3.935000000000000000e+03,3.935000000000000000e+03,3.935000000000000000e+03,3.935000000000000000e+03
1.910000000000000000e+02,3.965000044502462515e+03,3.965000000000000000e+03,3.966000000000000000e+03,6.670868159424540346e-03,1.572122535294903070e+07,4.000000000000000000e+00,3.965006715370621805e+03,3.964993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.965000000000000000e+03,3.965000000000000000e+03,3.965000000000000000e+03,3.965000000000000000e+03,3.965000000000000000e+03,3.965000000000000000e+03,3.965000000000000000e+03,3.965000000000000000e+03,3.965000000000000000e+03
1.940000000000000000e+02,3.995000044502462515e+03,3.995000000000000000e+03,3.996000000000000000e+03,6.670868159424540346e-03,1.596002535561917722e+07,4.000000000000000000e+00,3.995006715370621805e+03,3.994993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,3.995000000000000000e+03,3.995000000000000000e+03,3.995000000000000000e+03,3.995000000000000000e+03,3.995000000000000000e+03,3.995000000000000000e+03,3.995000000000000000e+03,3.995000000000000000e+03,3.995000000000000000e+03
1.970000000000000000e+02,4.025000044502462515e+03,4.025000000000000000e+03,4.026000000000000000e+03,6.670868159424540346e-03,1.620062535828932561e+07,4.000000000000000000e+00,4.025006715370621805e+03,4.024993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.025000000000000000e+03,4.025000000000000000e+03,4.025000000000000000e+03,4.025000000000000000e+03,4.025000000000000000e+03,4.025000000000000000e+03,4.025000000000000000e+03,4.025000000000000000e+03,4.025000000000000000e+03
2.000000000000000000e+02,4.055000044502462515e+03,4.055000000000000000e+03,4.056000000000000000e+03,6.670868159424540346e-03,1.644302536095947400e+07,4.000000000000000000e+00,4.055006715370621805e+03,4.054993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.055000000000000000e+03,4.055000000000000000e+03,4.055000000000000000e+03,4.055000000000000000e+03,4.055000000000000000e+03,4.055000000000000000e+03,4.055000000000000000e+03,4.055000000000000000e+03,4.055000000000000000e+03
2.030000000000000000e+02,4.085000044502462515e+03,4.085000000000000000e+03,4.086000000000000000e+03,6.670868159424540346e-03,1.668722536362962052e+07,4.000000000000000000e+00,4.085006715370621805e+03,4.084993373634303225e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.085000000000000000e+03,4.085000000000000000e+03,4.085000000000000000e+03,4.085000000000000000e+03,4.085000000000000000e+03,4.085000000000000000e+03,4.085000000000000000e+03,4.085000000000000000e+03,4.085000000000000000e+03
2.060000000000000000e+02,4.115000044502462515e+03,4.115000000000000000e+03,4.116000000000000000e+03,6.670868159424540346e-03,1.693322536629976705e+07,4.000000000000000000e+00,4.115006715370622260e+03,4.114993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.115000000000000000e+03,4.115000000000000000e+03,4.115000000000000000e+03,4.115000000000000000e+03,4.115000000000000000e+03,4.115000000000000000e+03,4.115000000000000000e+03,4.115000000000000000e+03,4.115000000000000000e+03
2.090000000000000000e+02,4.145000044502462515e+03,4.145000000000000000e+03,4.146000000000000000e+03,6.670868159424540346e-03,1.718102536896991730e+07,4.000000000000000000e+00,4.145006715370622260e+03,4.144993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.145000000000000000e+03,4.145000000000000000e+03,4.145000000000000000e+03,4.145000000000000000e+03,4.145000000000000000e+03,4.145000000000000000e+03,4.145000000000000000e+03,4.145000000000000000e+03,4.145000000000000000e+03
2.120000000000000000e+02,4.175000044502462515e+03,4.175000000000000000e+03,4.176000000000000000e+03,6.670868159424540346e-03,1.743062537164006382e+07,4.000000000000000000e+00,4.175006715370622260e+03,4.174993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.175000000000000000e+03,4.175000000000000000e+03,4.175000000000000000e+03,4.175000000000000000e+03,4.175000000000000000e+03,4.175000000000000000e+03,4.175000000000000000e+03,4.175000000000000000e+03,4.175000000000000000e+03
2.150000000000000000e+02,4.205000044502462515e+03,4.205000000000000000e+03,4.206000000000000000e+03,6.670868159424540346e-03,1.768202537431021035e+07,4.000000000000000000e+00,4.205006715370622260e+03,4.204993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.205000000000000000e+03,4.205000000000000000e+03,4.205000000000000000e+03,4.205000000000000000e+03,4.205000000000000000e+03,4.205000000000000000e+03,4.205000000000000000e+03,4.205000000000000000e+03,4.205000000000000000e+03
2.180000000000000000e+02,4.235000044502462515e+03,4.235000000000000000e+03,4.236000000000000000e+03,6.670868159424540346e-03,1.793522537698036060e+07,4.000000000000000000e+00,4.235006715370622260e+03,4.234993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.235000000000000000e+03,4.235000000000000000e+03,4.235000000000000000e+03,4.235000000000000000e+03,4.235000000000000000e+03,4.235000000000000000e+03,4.235000000000000000e+03,4.235000000000000000e+03,4.235000000000000000e+03
2.210000000000000000e+02,4.265000044502462515e+03,4.265000000000000000e+03,4.266000000000000000e+03,6.670868159424540346e-03,1.819022537965050712e+07,4.000000000000000000e+00,4.265006715370622260e+03,4.264993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.265000000000000000e+03,4.265000000000000000e+03,4.265000000000000000e+03,4.265000000000000000e+03,4.265000000000000000e+03,4.265000000000000000e+03,4.265000000000000000e+03,4.265000000000000000e+03,4.265000000000000000e+03
2.240000000000000000e+02,4.295000044502462515e+03,4.295000000000000000e+03,4.296000000000000000e+03,6.670868159424540346e-03,1.844702538232065365e+07,4.000000000000000000e+00,4.295006715370622260e+03,4.294993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.295000000000000000e+03,4.295000000000000000e+03,4.295000000000000000e+03,4.295000000000000000e+03,4.295000000000000000e+03,4.295000000000000000e+03,4.295000000000000000e+03,4.295000000000000000e+03,4.295000000000000000e+03
2.270000000000000000e+02,4.325000044502462515e+03,4.325000000000000000e+03,4.326000000000000000e+03,6.670868159424540346e-03,1.870562538499080390e+07,4.000000000000000000e+00,4.325006715370622260e+03,4.324993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.325000000000000000e+03,4.325000000000000000e+03,4.325000000000000000e+03,4.325000000000000000e+03,4.325000000000000000e+03,4.325000000000000000e+03,4.325000000000000000e+03,4.325000000000000000e+03,4.325000000000000000e+03
2.300000000000000000e+02,4.355000044502462515e+03,4.355000000000000000e+03,4.356000000000000000e+03,6.670868159424540346e-03,1.896602538766095042e+07,4.000000000000000000e+00,4.355006715370622260e+03,4.354993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.355000000000000000e+03,4.355000000000000000e+03,4.355000000000000000e+03,4.355000000000000000e+03,4.355000000000000000e+03,4.355000000000000000e+03,4.355000000000000000e+03,4.355000000000000000e+03,4.355000000000000000e+03
2.330000000000000000e+02,4.385000044502462515e+03,4.385000000000000000e+03,4.386000000000000000e+03,6.670868159424540346e-03,1.922822539033109695e+07,4.000000000000000000e+00,4.385006715370622260e+03,4.384993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.385000000000000000e+03,4.385000000000000000e+03,4.385000000000000000e+03,4.385000000000000000e+03,4.385000000000000000e+03,4.385000000000000000e+03,4.385000000000000000e+03,4.385000000000000000e+03,4.385000000000000000e+03
2.360000000000000000e+02,4.415000044502462515e+03,4.415000000000000000e+03,4.416000000000000000e+03,6.670868159424540346e-03,1.949222539300124720e+07,4.000000000000000000e+00,4.415006715370622260e+03,4.414993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.415000000000000000e+03,4.415000000000000000e+03,4.415000000000000000e+03,4.415000000000000000e+03,4.415000000000000000e+03,4.415000000000000000e+03,4.415000000000000000e+03,4.415000000000000000e+03,4.415000000000000000e+03
2.390000000000000000e+02,4.445000044502462515e+03,4.445000000000000000e+03,4.446000000000000000e+03,6.670868159424540346e-03,1.975802539567139372e+07,4.000000000000000000e+00,4.445006715370622260e+03,4.444993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.445000000000000000e+03,4.445000000000000000e+03,4.445000000000000000e+03,4.445000000000000000e+03,4.445000000000000000e+03,4.445000000000000000e+03,4.445000000000000000e+03,4.445000000000000000e+03,4.445000000000000000e+03
2.420000000000000000e+02,4.475000044502462515e+03,4.475000000000000000e+03,4.476000000000000000e+03,6.670868159424540346e-03,2.002562539834154025e+07,4.000000000000000000e+00,4.475006715370622260e+03,4.474993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.475000000000000000e+03,4.475000000000000000e+03,4.475000000000000000e+03,4.475000000000000000e+03,4.475000000000000000e+03,4.475000000000000000e+03,4.475000000000000000e+03,4.475000000000000000e+03,4.475000000000000000e+03
2.450000000000000000e+02,4.505000044502462515e+03,4.505000000000000000e+03,4.506000000000000000e+03,6.670868159424540346e-03,2.029502540101169050e+07,4.000000000000000000e+00,4.505006715370622260e+03,4.504993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.505000000000000000e+03,4.505000000000000000e+03,4.505000000000000000e+03,4.505000000000000000e+03,4.505000000000000000e+03,4.505000000000000000e+03,4.505000000000000000e+03,4.505000000000000000e+03,4.505000000000000000e+03
2.480000000000000000e+02,4.535000044502462515e+03,4.535000000000000000e+03,4.536000000000000000e+03,6.670868159424540346e-03,2.056622540368183702e+07,4.000000000000000000e+00,4.535006715370622260e+03,4.534993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.535000000000000000e+03,4.535000000000000000e+03,4.535000000000000000e+03,4.535000000000000000e+03,4.535000000000000000e+03,4.535000000000000000e+03,4.535000000000000000e+03,4.535000000000000000e+03,4.535000000000000000e+03
2.510000000000000000e+02,4.565000044502462515e+03,4.565000000000000000e+03,4.566000000000000000e+03,6.670868159424540346e-03,2.083922540635198355e+07,4.000000000000000000e+00,4.565006715370622260e+03,4.564993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.565000000000000000e+03,4.565000000000000000e+03,4.565000000000000000e+03,4.565000000000000000e+03,4.565000000000000000e+03,4.565000000000000000e+03,4.565000000000000000e+03,4.565000000000000000e+03,4.565000000000000000e+03
2.540000000000000000e+02,4.595000044502462515e+03,4.595000000000000000e+03,4.596000000000000000e+03,6.670868159424540346e-03,2.111402540902213380e+07,4.000000000000000000e+00,4.595006715370622260e+03,4.594993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.595000000000000000e+03,4.595000000000000000e+03,4.595000000000000000e+03,4.595000000000000000e+03,4.595000000000000000e+03,4.595000000000000000e+03,4.595000000000000000e+03,4.595000000000000000e+03,4.595000000000000000e+03
2.570000000000000000e+02,4.625000044502462515e+03,4.625000000000000000e+03,4.626000000000000000e+03,6.670868159424540346e-03,2.139062541169228032e+07,4.000000000000000000e+00,4.625006715370622260e+03,4.624993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.625000000000000000e+03,4.625000000000000000e+03,4.625000000000000000e+03,4.625000000000000000e+03,4.625000000000000000e+03,4.625000000000000000e+03,4.625000000000000000e+03,4.625000000000000000e+03,4.625000000000000000e+03
2.600000000000000000e+02,4.655000044502462515e+03,4.655000000000000000e+03,4.656000000000000000e+03,6.670868159424540346e-03,2.166902541436242685e+07,4.000000000000000000e+00,4.655006715370622260e+03,4.654993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.655000000000000000e+03,4.655000000000000000e+03,4.655000000000000000e+03,4.655000000000000000e+03,4.655000000000000000e+03,4.655000000000000000e+03,4.655000000000000000e+03,4.655000000000000000e+03,4.655000000000000000e+03
2.630000000000000000e+02,4.685000044502462515e+03,4.685000000000000000e+03,4.686000000000000000e+03,6.670868159424540346e-03,2.194922541703257710e+07,4.000000000000000000e+00,4.685006715370622260e+03,4.684993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.685000000000000000e+03,4.685000000000000000e+03,4.685000000000000000e+03,4.685000000000000000e+03,4.685000000000000000e+03,4.685000000000000000e+03,4.685000000000000000e+03,4.685000000000000000e+03,4.685000000000000000e+03
2.660000000000000000e+02,4.715000044502462515e+03,4.715000000000000000e+03,4.716000000000000000e+03,6.670868159424540346e-03,2.223122541970272362e+07,4.000000000000000000e+00,4.715006715370622260e+03,4.714993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.715000000000000000e+03,4.715000000000000000e+03,4.715000000000000000e+03,4.715000000000000000e+03,4.715000000000000000e+03,4.715000000000000000e+03,4.715000000000000000e+03,4.715000000000000000e+03,4.715000000000000000e+03
2.690000000000000000e+02,4.745000044502462515e+03,4.745000000000000000e+03,4.746000000000000000e+03,6.670868159424540346e-03,2.251502542237287015e+07,4.000000000000000000e+00,4.745006715370622260e+03,4.744993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.745000000000000000e+03,4.745000000000000000e+03,4.745000000000000000e+03,4.745000000000000000e+03,4.745000000000000000e+03,4.745000000000000000e+03,4.745000000000000000e+03,4.745000000000000000e+03,4.745000000000000000e+03
2.720000000000000000e+02,4.775000044502462515e+03,4.775000000000000000e+03,4.776000000000000000e+03,6.670868159424540346e-03,2.280062542504302040e+07,4.000000000000000000e+00,4.775006715370622260e+03,4.774993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.775000000000000000e+03,4.775000000000000000e+03,4.775000000000000000e+03,4.775000000000000000e+03,4.775000000000000000e+03,4.775000000000000000e+03,4.775000000000000000e+03,4.775000000000000000e+03,4.775000000000000000e+03
2.750000000000000000e+02,4.805000044502462515e+03,4.805000000000000000e+03,4.806000000000000000e+03,6.670868159424540346e-03,2.308802542771316692e+07,4.000000000000000000e+00,4.805006715370622260e+03,4.804993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.805000000000000000e+03,4.805000000000000000e+03,4.805000000000000000e+03,4.805000000000000000e+03,4.805000000000000000e+03,4.805000000000000000e+03,4.805000000000000000e+03,4.805000000000000000e+03,4.805000000000000000e+03
2.780000000000000000e+02,4.835000044502462515e+03,4.835000000000000000e+03,4.836000000000000000e+03,6.670868159424540346e-03,2.337722543038331345e+07,4.000000000000000000e+00,4.835006715370622260e+03,4.834993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.835000000000000000e+03,4.835000000000000000e+03,4.835000000000000000e+03,4.835000000000000000e+03,4.835000000000000000e+03,4.835000000000000000e+03,4.835000000000000000e+03,4.835000000000000000e+03,4.835000000000000000e+03
2.810000000000000000e+02,4.865000044502462515e+03,4.865000000000000000e+03,4.866000000000000000e+03,6.670868159424540346e-03,2.366822543305346370e+07,4.000000000000000000e+00,4.865006715370622260e+03,4.864993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.865000000000000000e+03,4.865000000000000000e+03,4.865000000000000000e+03,4.865000000000000000e+03,4.865000000000000000e+03,4.865000000000000000e+03,4.865000000000000000e+03,4.865000000000000000e+03,4.865000000000000000e+03
2.840000000000000000e+02,4.895000044502462515e+03,4.895000000000000000e+03,4.896000000000000000e+03,6.670868159424540346e-03,2.396102543572361022e+07,4.000000000000000000e+00,4.895006715370622260e+03,4.894993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.895000000000000000e+03,4.895000000000000000e+03,4.895000000000000000e+03,4.895000000000000000e+03,4.895000000000000000e+03,4.895000000000000000e+03,4.895000000000000000e+03,4.895000000000000000e+03,4.895000000000000000e+03
2.870000000000000000e+02,4.925000044502462515e+03,4.925000000000000000e+03,4.926000000000000000e+03,6.670868159424540346e-03,2.425562543839375675e+07,4.000000000000000000e+00,4.925006715370622260e+03,4.924993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.925000000000000000e+03,4.925000000000000000e+03,4.925000000000000000e+03,4.925000000000000000e+03,4.925000000000000000e+03,4.925000000000000000e+03,4.925000000000000000e+03,4.925000000000000000e+03,4.925000000000000000e+03
2.900000000000000000e+02,4.955000044502462515e+03,4.955000000000000000e+03,4.956000000000000000e+03,6.670868159424540346e-03,2.455202544106390700e+07,4.000000000000000000e+00,4.955006715370622260e+03,4.954993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.955000000000000000e+03,4.955000000000000000e+03,4.955000000000000000e+03,4.955000000000000000e+03,4.955000000000000000e+03,4.955000000000000000e+03,4.955000000000000000e+03,4.955000000000000000e+03,4.955000000000000000e+03
2.930000000000000000e+02,4.985000044502462515e+03,4.985000000000000000e+03,4.986000000000000000e+03,6.670868159424540346e-03,2.485022544373405352e+07,4.000000000000000000e+00,4.985006715370622260e+03,4.984993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,4.985000000000000000e+03,4.985000000000000000e+03,4.985000000000000000e+03,4.985000000000000000e+03,4.985000000000000000e+03,4.985000000000000000e+03,4.985000000000000000e+03,4.985000000000000000e+03,4.985000000000000000e+03
2.960000000000000000e+02,5.015000044502462515e+03,5.015000000000000000e+03,5.016000000000000000e+03,6.670868159424540346e-03,2.515022544640420005e+07,4.000000000000000000e+00,5.015006715370622260e+03,5.014993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.015000000000000000e+03,5.015000000000000000e+03,5.015000000000000000e+03,5.015000000000000000e+03,5.015000000000000000e+03,5.015000000000000000e+03,5.015000000000000000e+03,5.015000000000000000e+03,5.015000000000000000e+03
2.990000000000000000e+02,5.045000044502462515e+03,5.045000000000000000e+03,5.046000000000000000e+03,6.670868159424540346e-03,2.545202544907435030e+07,4.000000000000000000e+00,5.045006715370622260e+03,5.044993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.045000000000000000e+03,5.045000000000000000e+03,5.045000000000000000e+03,5.045000000000000000e+03,5.045000000000000000e+03,5.045000000000000000e+03,5.045000000000000000e+03,5.045000000000000000e+03,5.045000000000000000e+03
3.020000000000000000e+02,5.075000044502462515e+03,5.075000000000000000e+03,5.076000000000000000e+03,6.670868159424540346e-03,2.575562545174449682e+07,4.000000000000000000e+00,5.075006715370622260e+03,5.074993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.075000000000000000e+03,5.075000000000000000e+03,5.075000000000000000e+03,5.075000000000000000e+03,5.075000000000000000e+03,5.075000000000000000e+03,5.075000000000000000e+03,5.075000000000000000e+03,5.075000000000000000e+03
3.050000000000000000e+02,5.105000044502462515e+03,5.105000000000000000e+03,5.106000000000000000e+03,6.670868159424540346e-03,2.606102545441464335e+07,4.000000000000000000e+00,5.105006715370622260e+03,5.104993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.105000000000000000e+03,5.105000000000000000e+03,5.105000000000000000e+03,5.105000000000000000e+03,5.105000000000000000e+03,5.105000000000000000e+03,5.105000000000000000e+03,5.105000000000000000e+03,5.105000000000000000e+03
3.080000000000000000e+02,5.135000044502462515e+03,5.135000000000000000e+03,5.136000000000000000e+03,6.670868159424540346e-03,2.636822545708479360e+07,4.000000000000000000e+00,5.135006715370622260e+03,5.134993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.135000000000000000e+03,5.135000000000000000e+03,5.135000000000000000e+03,5.135000000000000000e+03,5.135000000000000000e+03,5.135000000000000000e+03,5.135000000000000000e+03,5.135000000000000000e+03,5.135000000000000000e+03
3.110000000000000000e+02,5.165000044502462515e+03,5.165000000000000000e+03,5.166000000000000000e+03,6.670868159424540346e-03,2.667722545975494012e+07,4.000000000000000000e+00,5.165006715370622260e+03,5.164993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.165000000000000000e+03,5.165000000000000000e+03,5.165000000000000000e+03,5.165000000000000000e+03,5.165000000000000000e+03,5.165000000000000000e+03,5.165000000000000000e+03,5.165000000000000000e+03,5.165000000000000000e+03
3.140000000000000000e+02,5.195000044502462515e+03,5.195000000000000000e+03,5.196000000000000000e+03,6.670868159424540346e-03,2.698802546242508665e+07,4.000000000000000000e+00,5.195006715370622260e+03,5.194993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.195000000000000000e+03,5.195000000000000000e+03,5.195000000000000000e+03,5.195000000000000000e+03,5.195000000000000000e+03,5.195000000000000000e+03,5.195000000000000000e+03,5.195000000000000000e+03,5.195000000000000000e+03
3.170000000000000000e+02,5.225000044502462515e+03,5.225000000000000000e+03,5.226000000000000000e+03,6.670868159424540346e-03,2.730062546509523690e+07,4.000000000000000000e+00,5.225006715370622260e+03,5.224993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.225000000000000000e+03,5.225000000000000000e+03,5.225000000000000000e+03,5.225000000000000000e+03,5.225000000000000000e+03,5.225000000000000000e+03,5.225000000000000000e+03,5.225000000000000000e+03,5.225000000000000000e+03
3.200000000000000000e+02,5.255000044502462515e+03,5.255000000000000000e+03,5.256000000000000000e+03,6.670868159424540346e-03,2.761502546776538342e+07,4.000000000000000000e+00,5.255006715370622260e+03,5.254993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.255000000000000000e+03,5.255000000000000000e+03,5.255000000000000000e+03,5.255000000000000000e+03,5.255000000000000000e+03,5.255000000000000000e+03,5.255000000000000000e+03,5.255000000000000000e+03,5.255000000000000000e+03
3.230000000000000000e+02,5.285000044502462515e+03,5.285000000000000000e+03,5.286000000000000000e+03,6.670868159424540346e-03,2.793122547043552995e+07,4.000000000000000000e+00,5.285006715370622260e+03,5.284993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.285000000000000000e+03,5.285000000000000000e+03,5.285000000000000000e+03,5.285000000000000000e+03,5.285000000000000000e+03,5.285000000000000000e+03,5.285000000000000000e+03,5.285000000000000000e+03,5.285000000000000000e+03
3.260000000000000000e+02,5.315000044502462515e+03,5.315000000000000000e+03,5.316000000000000000e+03,6.670868159424540346e-03,2.824922547310568020e+07,4.000000000000000000e+00,5.315006715370622260e+03,5.314993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.315000000000000000e+03,5.315000000000000000e+03,5.315000000000000000e+03,5.315000000000000000e+03,5.315000000000000000e+03,5.315000000000000000e+03,5.315000000000000000e+03,5.315000000000000000e+03,5.315000000000000000e+03
3.290000000000000000e+02,5.345000044502462515e+03,5.345000000000000000e+03,5.346000000000000000e+03,6.670868159424540346e-03,2.856902547577582672e+07,4.000000000000000000e+00,5.345006715370622260e+03,5.344993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.345000000000000000e+03,5.345000000000000000e+03,5.345000000000000000e+03,5.345000000000000000e+03,5.345000000000000000e+03,5.345000000000000000e+03,5.345000000000000000e+03,5.345000000000000000e+03,5.345000000000000000e+03
3.320000000000000000e+02,5.375000044502462515e+03,5.375000000000000000e+03,5.376000000000000000e+03,6.670868159424540346e-03,2.889062547844597325e+07,4.000000000000000000e+00,5.375006715370622260e+03,5.374993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.375000000000000000e+03,5.375000000000000000e+03,5.375000000000000000e+03,5.375000000000000000e+03,5.375000000000000000e+03,5.375000000000000000e+03,5.375000000000000000e+03,5.375000000000000000e+03,5.375000000000000000e+03
3.350000000000000000e+02,5.405000044502462515e+03,5.405000000000000000e+03,5.406000000000000000e+03,6.670868159424540346e-03,2.921402548111612350e+07,4.000000000000000000e+00,5.405006715370622260e+03,5.404993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.405000000000000000e+03,5.405000000000000000e+03,5.405000000000000000e+03,5.405000000000000000e+03,5.405000000000000000e+03,5.405000000000000000e+03,5.405000000000000000e+03,5.405000000000000000e+03,5.405000000000000000e+03
3.380000000000000000e+02,5.435000044502462515e+03,5.435000000000000000e+03,5.436000000000000000e+03,6.670868159424540346e-03,2.953922548378627002e+07,4.000000000000000000e+00,5.435006715370622260e+03,5.434993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.435000000000000000e+03,5.435000000000000000e+03,5.435000000000000000e+03,5.435000000000000000e+03,5.435000000000000000e+03,5.435000000000000000e+03,5.435000000000000000e+03,5.435000000000000000e+03,5.435000000000000000e+03
3.410000000000000000e+02,5.465000044502462515e+03,5.465000000000000000e+03,5.466000000000000000e+03,6.670868159424540346e-03,2.986622548645641655e+07,4.000000000000000000e+00,5.465006715370622260e+03,5.464993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.465000000000000000e+03,5.465000000000000000e+03,5.465000000000000000e+03,5.465000000000000000e+03,5.465000000000000000e+03,5.465000000000000000e+03,5.465000000000000000e+03,5.465000000000000000e+03,5.465000000000000000e+03
3.440000000000000000e+02,5.495000044502462515e+03,5.495000000000000000e+03,5.496000000000000000e+03,6.670868159424540346e-03,3.019502548912656680e+07,4.000000000000000000e+00,5.495006715370622260e+03,5.494993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.495000000000000000e+03,5.495000000000000000e+03,5.495000000000000000e+03,5.495000000000000000e+03,5.495000000000000000e+03,5.495000000000000000e+03,5.495000000000000000e+03,5.495000000000000000e+03,5.495000000000000000e+03
3.470000000000000000e+02,5.525000044502462515e+03,5.525000000000000000e+03,5.526000000000000000e+03,6.670868159424540346e-03,3.052562549179671332e+07,4.000000000000000000e+00,5.525006715370622260e+03,5.524993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.525000000000000000e+03,5.525000000000000000e+03,5.525000000000000000e+03,5.525000000000000000e+03,5.525000000000000000e+03,5.525000000000000000e+03,5.525000000000000000e+03,5.525000000000000000e+03,5.525000000000000000e+03
3.500000000000000000e+02,5.555000044502462515e+03,5.555000000000000000e+03,5.556000000000000000e+03,6.670868159424540346e-03,3.085802549446685985e+07,4.000000000000000000e+00,5.555006715370622260e+03,5.554993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.555000000000000000e+03,5.555000000000000000e+03,5.555000000000000000e+03,5.555000000000000000e+03,5.555000000000000000e+03,5.555000000000000000e+03,5.555000000000000000e+03,5.555000000000000000e+03,5.555000000000000000e+03
3.530000000000000000e+02,5.585000044502462515e+03,5.585000000000000000e+03,5.586000000000000000e+03,6.670868159424540346e-03,3.119222549713701010e+07,4.000000000000000000e+00,5.585006715370622260e+03,5.584993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.585000000000000000e+03,5.585000000000000000e+03,5.585000000000000000e+03,5.585000000000000000e+03,5.585000000000000000e+03,5.585000000000000000e+03,5.585000000000000000e+03,5.585000000000000000e+03,5.585000000000000000e+03
3.560000000000000000e+02,5.615000044502462515e+03,5.615000000000000000e+03,5.616000000000000000e+03,6.670868159424540346e-03,3.152822549980715662e+07,4.000000000000000000e+00,5.615006715370622260e+03,5.614993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.615000000000000000e+03,5.615000000000000000e+03,5.615000000000000000e+03,5.615000000000000000e+03,5.615000000000000000e+03,5.615000000000000000e+03,5.615000000000000000e+03,5.615000000000000000e+03,5.615000000000000000e+03
3.590000000000000000e+02,5.645000044502462515e+03,5.645000000000000000e+03,5.646000000000000000e+03,6.670868159424540346e-03,3.186602550247730315e+07,4.000000000000000000e+00,5.645006715370622260e+03,5.644993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.645000000000000000e+03,5.645000000000000000e+03,5.645000000000000000e+03,5.645000000000000000e+03,5.645000000000000000e+03,5.645000000000000000e+03,5.645000000000000000e+03,5.645000000000000000e+03,5.645000000000000000e+03
3.620000000000000000e+02,5.675000044502462515e+03,5.675000000000000000e+03,5.676000000000000000e+03,6.670868159424540346e-03,3.220562550514744967e+07,4.000000000000000000e+00,5.675006715370622260e+03,5.674993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.675000000000000000e+03,5.675000000000000000e+03,5.675000000000000000e+03,5.675000000000000000e+03,5.675000000000000000e+03,5.675000000000000000e+03,5.675000000000000000e+03,5.675000000000000000e+03,5.675000000000000000e+03
3.650000000000000000e+02,5.705000044502462515e+03,5.705000000000000000e+03,5.706000000000000000e+03,6.670868159424540346e-03,3.254702550781759992e+07,4.000000000000000000e+00,5.705006715370622260e+03,5.704993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.705000000000000000e+03,5.705000000000000000e+03,5.705000000000000000e+03,5.705000000000000000e+03,5.705000000000000000e+03,5.705000000000000000e+03,5.705000000000000000e+03,5.705000000000000000e+03,5.705000000000000000e+03
3.680000000000000000e+02,5.735000044502462515e+03,5.735000000000000000e+03,5.736000000000000000e+03,6.670868159424540346e-03,3.289022551048774645e+07,4.000000000000000000e+00,5.735006715370622260e+03,5.734993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.735000000000000000e+03,5.735000000000000000e+03,5.735000000000000000e+03,5.735000000000000000e+03,5.735000000000000000e+03,5.735000000000000000e+03,5.735000000000000000e+03,5.735000000000000000e+03,5.735000000000000000e+03
3.710000000000000000e+02,5.765000044502462515e+03,5.765000000000000000e+03,5.766000000000000000e+03,6.670868159424540346e-03,3.323522551315789297e+07,4.000000000000000000e+00,5.765006715370622260e+03,5.764993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.765000000000000000e+03,5.765000000000000000e+03,5.765000000000000000e+03,5.765000000000000000e+03,5.765000000000000000e+03,5.765000000000000000e+03,5.765000000000000000e+03,5.765000000000000000e+03,5.765000000000000000e+03
3.740000000000000000e+02,5.795000044502462515e+03,5.795000000000000000e+03,5.796000000000000000e+03,6.670868159424540346e-03,3.358202551582804322e+07,4.000000000000000000e+00,5.795006715370622260e+03,5.794993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.795000000000000000e+03,5.795000000000000000e+03,5.795000000000000000e+03,5.795000000000000000e+03,5.795000000000000000e+03,5.795000000000000000e+03,5.795000000000000000e+03,5.795000000000000000e+03,5.795000000000000000e+03
3.770000000000000000e+02,5.825000044502462515e+03,5.825000000000000000e+03,5.826000000000000000e+03,6.670868159424540346e-03,3.393062551849818975e+07,4.000000000000000000e+00,5.825006715370622260e+03,5.824993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.825000000000000000e+03,5.825000000000000000e+03,5.825000000000000000e+03,5.825000000000000000e+03,5.825000000000000000e+03,5.825000000000000000e+03,5.825000000000000000e+03,5.825000000000000000e+03,5.825000000000000000e+03
3.800000000000000000e+02,5.855000044502462515e+03,5.855000000000000000e+03,5.856000000000000000e+03,6.670868159424540346e-03,3.428102552116833627e+07,4.000000000000000000e+00,5.855006715370622260e+03,5.854993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.855000000000000000e+03,5.855000000000000000e+03,5.855000000000000000e+03,5.855000000000000000e+03,5.855000000000000000e+03,5.855000000000000000e+03,5.855000000000000000e+03,5.855000000000000000e+03,5.855000000000000000e+03
3.830000000000000000e+02,5.885000044502462515e+03,5.885000000000000000e+03,5.886000000000000000e+03,6.670868159424540346e-03,3.463322552383848280e+07,4.000000000000000000e+00,5.885006715370622260e+03,5.884993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.885000000000000000e+03,5.885000000000000000e+03,5.885000000000000000e+03,5.885000000000000000e+03,5.885000000000000000e+03,5.885000000000000000e+03,5.885000000000000000e+03,5.885000000000000000e+03,5.885000000000000000e+03
3.860000000000000000e+02,5.915000044502462515e+03,5.915000000000000000e+03,5.916000000000000000e+03,6.670868159424540346e-03,3.498722552650863677e+07,4.000000000000000000e+00,5.915006715370622260e+03,5.914993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.915000000000000000e+03,5.915000000000000000e+03,5.915000000000000000e+03,5.915000000000000000e+03,5.915000000000000000e+03,5.915000000000000000e+03,5.915000000000000000e+03,5.915000000000000000e+03,5.915000000000000000e+03
3.890000000000000000e+02,5.945000044502462515e+03,5.945000000000000000e+03,5.946000000000000000e+03,6.670868159424540346e-03,3.534302552917878330e+07,4.000000000000000000e+00,5.945006715370622260e+03,5.944993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.945000000000000000e+03,5.945000000000000000e+03,5.945000000000000000e+03,5.945000000000000000e+03,5.945000000000000000e+03,5.945000000000000000e+03,5.945000000000000000e+03,5.945000000000000000e+03,5.945000000000000000e+03
3.920000000000000000e+02,5.975000044502462515e+03,5.975000000000000000e+03,5.976000000000000000e+03,6.670868159424540346e-03,3.570062553184892982e+07,4.000000000000000000e+00,5.975006715370622260e+03,5.974993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,5.975000000000000000e+03,5.975000000000000000e+03,5.975000000000000000e+03,5.975000000000000000e+03,5.975000000000000000e+03,5.975000000000000000e+03,5.975000000000000000e+03,5.975000000000000000e+03,5.975000000000000000e+03
3.950000000000000000e+02,6.005000044502462515e+03,6.005000000000000000e+03,6.006000000000000000e+03,6.670868159424540346e-03,3.606002553451907635e+07,4.000000000000000000e+00,6.005006715370622260e+03,6.004993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.005000000000000000e+03,6.005000000000000000e+03,6.005000000000000000e+03,6.005000000000000000e+03,6.005000000000000000e+03,6.005000000000000000e+03,6.005000000000000000e+03,6.005000000000000000e+03,6.005000000000000000e+03
3.980000000000000000e+02,6.035000044502462515e+03,6.035000000000000000e+03,6.036000000000000000e+03,6.670868159424540346e-03,3.642122553718922287e+07,4.000000000000000000e+00,6.035006715370622260e+03,6.034993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.035000000000000000e+03,6.035000000000000000e+03,6.035000000000000000e+03,6.035000000000000000e+03,6.035000000000000000e+03,6.035000000000000000e+03,6.035000000000000000e+03,6.035000000000000000e+03,6.035000000000000000e+03
4.010000000000000000e+02,6.065000044502462515e+03,6.065000000000000000e+03,6.066000000000000000e+03,6.670868159424540346e-03,3.678422553985936940e+07,4.000000000000000000e+00,6.065006715370622260e+03,6.064993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.065000000000000000e+03,6.065000000000000000e+03,6.065000000000000000e+03,6.065000000000000000e+03,6.065000000000000000e+03,6.065000000000000000e+03,6.065000000000000000e+03,6.065000000000000000e+03,6.065000000000000000e+03
4.040000000000000000e+02,6.095000044502462515e+03,6.095000000000000000e+03,6.096000000000000000e+03,6.670868159424540346e-03,3.714902554252952337e+07,4.000000000000000000e+00,6.095006715370622260e+03,6.094993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.095000000000000000e+03,6.095000000000000000e+03,6.095000000000000000e+03,6.095000000000000000e+03,6.095000000000000000e+03,6.095000000000000000e+03,6.095000000000000000e+03,6.095000000000000000e+03,6.095000000000000000e+03
4.070000000000000000e+02,6.125000044502462515e+03,6.125000000000000000e+03,6.126000000000000000e+03,6.670868159424540346e-03,3.751562554519966990e+07,4.000000000000000000e+00,6.125006715370622260e+03,6.124993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.125000000000000000e+03,6.125000000000000000e+03,6.125000000000000000e+03,6.125000000000000000e+03,6.125000000000000000e+03,6.125000000000000000e+03,6.125000000000000000e+03,6.125000000000000000e+03,6.125000000000000000e+03
4.100000000000000000e+02,6.155000044502462515e+03,6.155000000000000000e+03,6.156000000000000000e+03,6.670868159424540346e-03,3.788402554786981642e+07,4.000000000000000000e+00,6.155006715370622260e+03,6.154993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.155000000000000000e+03,6.155000000000000000e+03,6.155000000000000000e+03,6.155000000000000000e+03,6.155000000000000000e+03,6.155000000000000000e+03,6.155000000000000000e+03,6.155000000000000000e+03,6.155000000000000000e+03
4.130000000000000000e+02,6.185000044502462515e+03,6.185000000000000000e+03,6.186000000000000000e+03,6.670868159424540346e-03,3.825422555053996295e+07,4.000000000000000000e+00,6.185006715370622260e+03,6.184993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.185000000000000000e+03,6.185000000000000000e+03,6.185000000000000000e+03,6.185000000000000000e+03,6.185000000000000000e+03,6.185000000000000000e+03,6.185000000000000000e+03,6.185000000000000000e+03,6.185000000000000000e+03
4.160000000000000000e+02,6.215000044502462515e+03,6.215000000000000000e+03,6.216000000000000000e+03,6.670868159424540346e-03,3.862622555321010947e+07,4.000000000000000000e+00,6.215006715370622260e+03,6.214993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.215000000000000000e+03,6.215000000000000000e+03,6.215000000000000000e+03,6.215000000000000000e+03,6.215000000000000000e+03,6.215000000000000000e+03,6.215000000000000000e+03,6.215000000000000000e+03,6.215000000000000000e+03
4.190000000000000000e+02,6.245000044502462515e+03,6.245000000000000000e+03,6.246000000000000000e+03,6.670868159424540346e-03,3.900002555588025600e+07,4.000000000000000000e+00,6.245006715370622260e+03,6.244993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.245000000000000000e+03,6.245000000000000000e+03,6.245000000000000000e+03,6.245000000000000000e+03,6.245000000000000000e+03,6.245000000000000000e+03,6.245000000000000000e+03,6.245000000000000000e+03,6.245000000000000000e+03
4.220000000000000000e+02,6.275000044502462515e+03,6.275000000000000000e+03,6.276000000000000000e+03,6.670868159424540346e-03,3.937562555855040997e+07,4.000000000000000000e+00,6.275006715370622260e+03,6.274993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.275000000000000000e+03,6.275000000000000000e+03,6.275000000000000000e+03,6.275000000000000000e+03,6.275000000000000000e+03,6.275000000000000000e+03,6.275000000000000000e+03,6.275000000000000000e+03,6.275000000000000000e+03
4.250000000000000000e+02,6.305000044502462515e+03,6.305000000000000000e+03,6.306000000000000000e+03,6.670868159424540346e-03,3.975302556122055650e+07,4.000000000000000000e+00,6.305006715370622260e+03,6.304993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.305000000000000000e+03,6.305000000000000000e+03,6.305000000000000000e+03,6.305000000000000000e+03,6.305000000000000000e+03,6.305000000000000000e+03,6.305000000000000000e+03,6.305000000000000000e+03,6.305000000000000000e+03
4.280000000000000000e+02,6.335000044502462515e+03,6.335000000000000000e+03,6.336000000000000000e+03,6.670868159424540346e-03,4.013222556389070302e+07,4.000000000000000000e+00,6.335006715370622260e+03,6.334993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.335000000000000000e+03,6.335000000000000000e+03,6.335000000000000000e+03,6.335000000000000000e+03,6.335000000000000000e+03,6.335000000000000000e+03,6.335000000000000000e+03,6.335000000000000000e+03,6.335000000000000000e+03
4.310000000000000000e+02,6.365000044502462515e+03,6.365000000000000000e+03,6.366000000000000000e+03,6.670868159424540346e-03,4.051322556656084955e+07,4.000000000000000000e+00,6.365006715370622260e+03,6.364993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.365000000000000000e+03,6.365000000000000000e+03,6.365000000000000000e+03,6.365000000000000000e+03,6.365000000000000000e+03,6.365000000000000000e+03,6.365000000000000000e+03,6.365000000000000000e+03,6.365000000000000000e+03
4.340000000000000000e+02,6.395000044502462515e+03,6.395000000000000000e+03,6.396000000000000000e+03,6.670868159424540346e-03,4.089602556923099607e+07,4.000000000000000000e+00,6.395006715370622260e+03,6.394993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.395000000000000000e+03,6.395000000000000000e+03,6.395000000000000000e+03,6.395000000000000000e+03,6.395000000000000000e+03,6.395000000000000000e+03,6.395000000000000000e+03,6.395000000000000000e+03,6.395000000000000000e+03
4.370000000000000000e+02,6.425000044502462515e+03,6.425000000000000000e+03,6.426000000000000000e+03,6.670868159424540346e-03,4.128062557190114260e+07,4.000000000000000000e+00,6.425006715370622260e+03,6.424993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.425000000000000000e+03,6.425000000000000000e+03,6.425000000000000000e+03,6.425000000000000000e+03,6.425000000000000000e+03,6.425000000000000000e+03,6.425000000000000000e+03,6.425000000000000000e+03,6.425000000000000000e+03
4.400000000000000000e+02,6.455000044502462515e+03,6.455000000000000000e+03,6.456000000000000000e+03,6.670868159424540346e-03,4.166702557457129657e+07,4.000000000000000000e+00,6.455006715370622260e+03,6.454993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.455000000000000000e+03,6.455000000000000000e+03,6.455000000000000000e+03,6.455000000000000000e+03,6.455000000000000000e+03,6.455000000000000000e+03,6.455000000000000000e+03,6.455000000000000000e+03,6.455000000000000000e+03
4.430000000000000000e+02,6.485000044502462515e+03,6.485000000000000000e+03,6.486000000000000000e+03,6.670868159424540346e-03,4.205522557724144310e+07,4.000000000000000000e+00,6.485006715370622260e+03,6.484993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.485000000000000000e+03,6.485000000000000000e+03,6.485000000000000000e+03,6.485000000000000000e+03,6.485000000000000000e+03,6.485000000000000000e+03,6.485000000000000000e+03,6.485000000000000000e+03,6.485000000000000000e+03
4.460000000000000000e+02,6.515000044502462515e+03,6.515000000000000000e+03,6.516000000000000000e+03,6.670868159424540346e-03,4.244522557991158962e+07,4.000000000000000000e+00,6.515006715370622260e+03,6.514993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.515000000000000000e+03,6.515000000000000000e+03,6.515000000000000000e+03,6.515000000000000000e+03,6.515000000000000000e+03,6.515000000000000000e+03,6.515000000000000000e+03,6.515000000000000000e+03,6.515000000000000000e+03
4.490000000000000000e+02,6.545000044502462515e+03,6.545000000000000000e+03,6.546000000000000000e+03,6.670868159424540346e-03,4.283702558258173615e+07,4.000000000000000000e+00,6.545006715370622260e+03,6.544993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.545000000000000000e+03,6.545000000000000000e+03,6.545000000000000000e+03,6.545000000000000000e+03,6.545000000000000000e+03,6.545000000000000000e+03,6.545000000000000000e+03,6.545000000000000000e+03,6.545000000000000000e+03
4.520000000000000000e+02,6.575000044502462515e+03,6.575000000000000000e+03,6.576000000000000000e+03,6.670868159424540346e-03,4.323062558525188267e+07,4.000000000000000000e+00,6.575006715370622260e+03,6.574993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.575000000000000000e+03,6.575000000000000000e+03,6.575000000000000000e+03,6.575000000000000000e+03,6.575000000000000000e+03,6.575000000000000000e+03,6.575000000000000000e+03,6.575000000000000000e+03,6.575000000000000000e+03
4.550000000000000000e+02,6.605000044502462515e+03,6.605000000000000000e+03,6.606000000000000000e+03,6.670868159424540346e-03,4.362602558792202920e+07,4.000000000000000000e+00,6.605006715370622260e+03,6.604993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.605000000000000000e+03,6.605000000000000000e+03,6.605000000000000000e+03,6.605000000000000000e+03,6.605000000000000000e+03,6.605000000000000000e+03,6.605000000000000000e+03,6.605000000000000000e+03,6.605000000000000000e+03
4.580000000000000000e+02,6.635000044502462515e+03,6.635000000000000000e+03,6.636000000000000000e+03,6.670868159424540346e-03,4.402322559059217572e+07,4.000000000000000000e+00,6.635006715370622260e+03,6.634993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.635000000000000000e+03,6.635000000000000000e+03,6.635000000000000000e+03,6.635000000000000000e+03,6.635000000000000000e+03,6.635000000000000000e+03,6.635000000000000000e+03,6.635000000000000000e+03,6.635000000000000000e+03
4.610000000000000000e+02,6.665000044502462515e+03,6.665000000000000000e+03,6.666000000000000000e+03,6.670868159424540346e-03,4.442222559326232970e+07,4.000000000000000000e+00,6.665006715370622260e+03,6.664993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.665000000000000000e+03,6.665000000000000000e+03,6.665000000000000000e+03,6.665000000000000000e+03,6.665000000000000000e+03,6.665000000000000000e+03,6.665000000000000000e+03,6.665000000000000000e+03,6.665000000000000000e+03
4.640000000000000000e+02,6.695000044502462515e+03,6.695000000000000000e+03,6.696000000000000000e+03,6.670868159424540346e-03,4.482302559593247622e+07,4.000000000000000000e+00,6.695006715370622260e+03,6.694993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.695000000000000000e+03,6.695000000000000000e+03,6.695000000000000000e+03,6.695000000000000000e+03,6.695000000000000000e+03,6.695000000000000000e+03,6.695000000000000000e+03,6.695000000000000000e+03,6.695000000000000000e+03
4.670000000000000000e+02,6.725000044502462515e+03,6.725000000000000000e+03,6.726000000000000000e+03,6.670868159424540346e-03,4.522562559860262275e+07,4.000000000000000000e+00,6.725006715370622260e+03,6.724993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.725000000000000000e+03,6.725000000000000000e+03,6.725000000000000000e+03,6.725000000000000000e+03,6.725000000000000000e+03,6.725000000000000000e+03,6.725000000000000000e+03,6.725000000000000000e+03,6.725000000000000000e+03
4.700000000000000000e+02,6.755000044502462515e+03,6.755000000000000000e+03,6.756000000000000000e+03,6.670868159424540346e-03,4.563002560127276927e+07,4.000000000000000000e+00,6.755006715370622260e+03,6.754993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.755000000000000000e+03,6.755000000000000000e+03,6.755000000000000000e+03,6.755000000000000000e+03,6.755000000000000000e+03,6.755000000000000000e+03,6.755000000000000000e+03,6.755000000000000000e+03,6.755000000000000000e+03
4.730000000000000000e+02,6.785000044502462515e+03,6.785000000000000000e+03,6.786000000000000000e+03,6.670868159424540346e-03,4.603622560394291580e+07,4.000000000000000000e+00,6.785006715370622260e+03,6.784993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.785000000000000000e+03,6.785000000000000000e+03,6.785000000000000000e+03,6.785000000000000000e+03,6.785000000000000000e+03,6.785000000000000000e+03,6.785000000000000000e+03,6.785000000000000000e+03,6.785000000000000000e+03
4.760000000000000000e+02,6.815000044502462515e+03,6.815000000000000000e+03,6.816000000000000000e+03,6.670868159424540346e-03,4.644422560661306232e+07,4.000000000000000000e+00,6.815006715370622260e+03,6.814993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.815000000000000000e+03,6.815000000000000000e+03,6.815000000000000000e+03,6.815000000000000000e+03,6.815000000000000000e+03,6.815000000000000000e+03,6.815000000000000000e+03,6.815000000000000000e+03,6.815000000000000000e+03
4.790000000000000000e+02,6.845000044502462515e+03,6.845000000000000000e+03,6.846000000000000000e+03,6.670868159424540346e-03,4.685402560928321630e+07,4.000000000000000000e+00,6.845006715370622260e+03,6.844993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.845000000000000000e+03,6.845000000000000000e+03,6.845000000000000000e+03,6.845000000000000000e+03,6.845000000000000000e+03,6.845000000000000000e+03,6.845000000000000000e+03,6.845000000000000000e+03,6.845000000000000000e+03
4.820000000000000000e+02,6.875000044502462515e+03,6.875000000000000000e+03,6.876000000000000000e+03,6.670868159424540346e-03,4.726562561195336282e+07,4.000000000000000000e+00,6.875006715370622260e+03,6.874993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.875000000000000000e+03,6.875000000000000000e+03,6.875000000000000000e+03,6.875000000000000000e+03,6.875000000000000000e+03,6.875000000000000000e+03,6.875000000000000000e+03,6.875000000000000000e+03,6.875000000000000000e+03
4.850000000000000000e+02,6.905000044502462515e+03,6.905000000000000000e+03,6.906000000000000000e+03,6.670868159424540346e-03,4.767902561462350935e+07,4.000000000000000000e+00,6.905006715370622260e+03,6.904993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.905000000000000000e+03,6.905000000000000000e+03,6.905000000000000000e+03,6.905000000000000000e+03,6.905000000000000000e+03,6.905000000000000000e+03,6.905000000000000000e+03,6.905000000000000000e+03,6.905000000000000000e+03
4.880000000000000000e+02,6.935000044502462515e+03,6.935000000000000000e+03,6.936000000000000000e+03,6.670868159424540346e-03,4.809422561729365587e+07,4.000000000000000000e+00,6.935006715370622260e+03,6.934993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.935000000000000000e+03,6.935000000000000000e+03,6.935000000000000000e+03,6.935000000000000000e+03,6.935000000000000000e+03,6.935000000000000000e+03,6.935000000000000000e+03,6.935000000000000000e+03,6.935000000000000000e+03
4.910000000000000000e+02,6.965000044502462515e+03,6.965000000000000000e+03,6.966000000000000000e+03,6.670868159424540346e-03,4.851122561996380240e+07,4.000000000000000000e+00,6.965006715370622260e+03,6.964993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.965000000000000000e+03,6.965000000000000000e+03,6.965000000000000000e+03,6.965000000000000000e+03,6.965000000000000000e+03,6.965000000000000000e+03,6.965000000000000000e+03,6.965000000000000000e+03,6.965000000000000000e+03
4.940000000000000000e+02,6.995000044502462515e+03,6.995000000000000000e+03,6.996000000000000000e+03,6.670868159424540346e-03,4.893002562263394892e+07,4.000000000000000000e+00,6.995006715370622260e+03,6.994993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,6.995000000000000000e+03,6.995000000000000000e+03,6.995000000000000000e+03,6.995000000000000000e+03,6.995000000000000000e+03,6.995000000000000000e+03,6.995000000000000000e+03,6.995000000000000000e+03,6.995000000000000000e+03
4.970000000000000000e+02,7.025000044502462515e+03,7.025000000000000000e+03,7.026000000000000000e+03,6.670868159424540346e-03,4.935062562530410290e+07,4.000000000000000000e+00,7.025006715370622260e+03,7.024993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.025000000000000000e+03,7.025000000000000000e+03,7.025000000000000000e+03,7.025000000000000000e+03,7.025000000000000000e+03,7.025000000000000000e+03,7.025000000000000000e+03,7.025000000000000000e+03,7.025000000000000000e+03
5.000000000000000000e+02,7.055000044502462515e+03,7.055000000000000000e+03,7.056000000000000000e+03,6.670868159424540346e-03,4.977302562797424942e+07,4.000000000000000000e+00,7.055006715370622260e+03,7.054993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.055000000000000000e+03,7.055000000000000000e+03,7.055000000000000000e+03,7.055000000000000000e+03,7.055000000000000000e+03,7.055000000000000000e+03,7.055000000000000000e+03,7.055000000000000000e+03,7.055000000000000000e+03
5.030000000000000000e+02,7.085000044502462515e+03,7.085000000000000000e+03,7.086000000000000000e+03,6.670868159424540346e-03,5.019722563064439595e+07,4.000000000000000000e+00,7.085006715370622260e+03,7.084993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.085000000000000000e+03,7.085000000000000000e+03,7.085000000000000000e+03,7.085000000000000000e+03,7.085000000000000000e+03,7.085000000000000000e+03,7.085000000000000000e+03,7.085000000000000000e+03,7.085000000000000000e+03
5.060000000000000000e+02,7.115000044502462515e+03,7.115000000000000000e+03,7.116000000000000000e+03,6.670868159424540346e-03,5.062322563331454247e+07,4.000000000000000000e+00,7.115006715370622260e+03,7.114993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.115000000000000000e+03,7.115000000000000000e+03,7.115000000000000000e+03,7.115000000000000000e+03,7.115000000000000000e+03,7.115000000000000000e+03,7.115000000000000000e+03,7.115000000000000000e+03,7.115000000000000000e+03
5.090000000000000000e+02,7.145000044502462515e+03,7.145000000000000000e+03,7.146000000000000000e+03,6.670868159424540346e-03,5.105102563598468900e+07,4.000000000000000000e+00,7.145006715370622260e+03,7.144993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.145000000000000000e+03,7.145000000000000000e+03,7.145000000000000000e+03,7.145000000000000000e+03,7.145000000000000000e+03,7.145000000000000000e+03,7.145000000000000000e+03,7.145000000000000000e+03,7.145000000000000000e+03
5.120000000000000000e+02,7.175000044502462515e+03,7.175000000000000000e+03,7.176000000000000000e+03,6.670868159424540346e-03,5.148062563865483552e+07,4.000000000000000000e+00,7.175006715370622260e+03,7.174993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.175000000000000000e+03,7.175000000000000000e+03,7.175000000000000000e+03,7.175000000000000000e+03,7.175000000000000000e+03,7.175000000000000000e+03,7.175000000000000000e+03,7.175000000000000000e+03,7.175000000000000000e+03
5.150000000000000000e+02,7.205000044502462515e+03,7.205000000000000000e+03,7.206000000000000000e+03,6.670868159424540346e-03,5.191202564132498950e+07,4.000000000000000000e+00,7.205006715370622260e+03,7.204993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.205000000000000000e+03,7.205000000000000000e+03,7.205000000000000000e+03,7.205000000000000000e+03,7.205000000000000000e+03,7.205000000000000000e+03,7.205000000000000000e+03,7.205000000000000000e+03,7.205000000000000000e+03
5.180000000000000000e+02,7.235000044502462515e+03,7.235000000000000000e+03,7.236000000000000000e+03,6.670868159424540346e-03,5.234522564399513602e+07,4.000000000000000000e+00,7.235006715370622260e+03,7.234993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.235000000000000000e+03,7.235000000000000000e+03,7.235000000000000000e+03,7.235000000000000000e+03,7.235000000000000000e+03,7.235000000000000000e+03,7.235000000000000000e+03,7.235000000000000000e+03,7.235000000000000000e+03
5.210000000000000000e+02,7.265000044502462515e+03,7.265000000000000000e+03,7.266000000000000000e+03,6.670868159424540346e-03,5.278022564666528255e+07,4.000000000000000000e+00,7.265006715370622260e+03,7.264993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.265000000000000000e+03,7.265000000000000000e+03,7.265000000000000000e+03,7.265000000000000000e+03,7.265000000000000000e+03,7.265000000000000000e+03,7.265000000000000000e+03,7.265000000000000000e+03,7.265000000000000000e+03
5.240000000000000000e+02,7.295000044502462515e+03,7.295000000000000000e+03,7.296000000000000000e+03,6.670868159424540346e-03,5.321702564933542907e+07,4.000000000000000000e+00,7.295006715370622260e+03,7.294993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.295000000000000000e+03,7.295000000000000000e+03,7.295000000000000000e+03,7.295000000000000000e+03,7.295000000000000000e+03,7.295000000000000000e+03,7.295000000000000000e+03,7.295000000000000000e+03,7.295000000000000000e+03
5.270000000000000000e+02,7.325000044502462515e+03,7.325000000000000000e+03,7.326000000000000000e+03,6.670868159424540346e-03,5.365562565200557560e+07,4.000000000000000000e+00,7.325006715370622260e+03,7.324993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.325000000000000000e+03,7.325000000000000000e+03,7.325000000000000000e+03,7.325000000000000000e+03,7.325000000000000000e+03,7.325000000000000000e+03,7.325000000000000000e+03,7.325000000000000000e+03,7.325000000000000000e+03
5.300000000000000000e+02,7.355000044502462515e+03,7.355000000000000000e+03,7.356000000000000000e+03,6.670868159424540346e-03,5.409602565467572212e+07,4.000000000000000000e+00,7.355006715370622260e+03,7.354993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.355000000000000000e+03,7.355000000000000000e+03,7.355000000000000000e+03,7.355000000000000000e+03,7.355000000000000000e+03,7.355000000000000000e+03,7.355000000000000000e+03,7.355000000000000000e+03,7.355000000000000000e+03
5.330000000000000000e+02,7.385000044502462515e+03,7.385000000000000000e+03,7.386000000000000000e+03,6.670868159424540346e-03,5.453822565734587610e+07,4.000000000000000000e+00,7.385006715370622260e+03,7.384993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.385000000000000000e+03,7.385000000000000000e+03,7.385000000000000000e+03,7.385000000000000000e+03,7.385000000000000000e+03,7.385000000000000000e+03,7.385000000000000000e+03,7.385000000000000000e+03,7.385000000000000000e+03
5.360000000000000000e+02,7.415000044502462515e+03,7.415000000000000000e+03,7.416000000000000000e+03,6.670868159424540346e-03,5.498222566001602262e+07,4.000000000000000000e+00,7.415006715370622260e+03,7.414993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.415000000000000000e+03,7.415000000000000000e+03,7.415000000000000000e+03,7.415000000000000000e+03,7.415000000000000000e+03,7.415000000000000000e+03,7.415000000000000000e+03,7.415000000000000000e+03,7.415000000000000000e+03
5.390000000000000000e+02,7.445000044502462515e+03,7.445000000000000000e+03,7.446000000000000000e+03,6.670868159424540346e-03,5.542802566268616915e+07,4.000000000000000000e+00,7.445006715370622260e+03,7.444993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.445000000000000000e+03,7.445000000000000000e+03,7.445000000000000000e+03,7.445000000000000000e+03,7.445000000000000000e+03,7.445000000000000000e+03,7.445000000000000000e+03,7.445000000000000000e+03,7.445000000000000000e+03
5.420000000000000000e+02,7.475000044502462515e+03,7.475000000000000000e+03,7.476000000000000000e+03,6.670868159424540346e-03,5.587562566535631567e+07,4.000000000000000000e+00,7.475006715370622260e+03,7.474993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.475000000000000000e+03,7.475000000000000000e+03,7.475000000000000000e+03,7.475000000000000000e+03,7.475000000000000000e+03,7.475000000000000000e+03,7.475000000000000000e+03,7.475000000000000000e+03,7.475000000000000000e+03
5.450000000000000000e+02,7.505000044502462515e+03,7.505000000000000000e+03,7.506000000000000000e+03,6.670868159424540346e-03,5.632502566802646220e+07,4.000000000000000000e+00,7.505006715370622260e+03,7.504993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.505000000000000000e+03,7.505000000000000000e+03,7.505000000000000000e+03,7.505000000000000000e+03,7.505000000000000000e+03,7.505000000000000000e+03,7.505000000000000000e+03,7.505000000000000000e+03,7.505000000000000000e+03
5.480000000000000000e+02,7.535000044502462515e+03,7.535000000000000000e+03,7.536000000000000000e+03,6.670868159424540346e-03,5.677622567069660872e+07,4.000000000000000000e+00,7.535006715370622260e+03,7.534993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.535000000000000000e+03,7.535000000000000000e+03,7.535000000000000000e+03,7.535000000000000000e+03,7.535000000000000000e+03,7.535000000000000000e+03,7.535000000000000000e+03,7.535000000000000000e+03,7.535000000000000000e+03
5.510000000000000000e+02,7.565000044502462515e+03,7.565000000000000000e+03,7.566000000000000000e+03,6.670868159424540346e-03,5.722922567336676270e+07,4.000000000000000000e+00,7.565006715370622260e+03,7.564993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.565000000000000000e+03,7.565000000000000000e+03,7.565000000000000000e+03,7.565000000000000000e+03,7.565000000000000000e+03,7.565000000000000000e+03,7.565000000000000000e+03,7.565000000000000000e+03,7.565000000000000000e+03
5.540000000000000000e+02,7.595000044502462515e+03,7.595000000000000000e+03,7.596000000000000000e+03,6.670868159424540346e-03,5.768402567603690922e+07,4.000000000000000000e+00,7.595006715370622260e+03,7.594993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.595000000000000000e+03,7.595000000000000000e+03,7.595000000000000000e+03,7.595000000000000000e+03,7.595000000000000000e+03,7.595000000000000000e+03,7.595000000000000000e+03,7.595000000000000000e+03,7.595000000000000000e+03
5.570000000000000000e+02,7.625000044502462515e+03,7.625000000000000000e+03,7.626000000000000000e+03,6.670868159424540346e-03,5.814062567870705575e+07,4.000000000000000000e+00,7.625006715370622260e+03,7.624993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.625000000000000000e+03,7.625000000000000000e+03,7.625000000000000000e+03,7.625000000000000000e+03,7.625000000000000000e+03,7.625000000000000000e+03,7.625000000000000000e+03,7.625000000000000000e+03,7.625000000000000000e+03
5.600000000000000000e+02,7.655000044502462515e+03,7.655000000000000000e+03,7.656000000000000000e+03,6.670868159424540346e-03,5.859902568137720227e+07,4.000000000000000000e+00,7.655006715370622260e+03,7.654993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.655000000000000000e+03,7.655000000000000000e+03,7.655000000000000000e+03,7.655000000000000000e+03,7.655000000000000000e+03,7.655000000000000000e+03,7.655000000000000000e+03,7.655000000000000000e+03,7.655000000000000000e+03
5.630000000000000000e+02,7.685000044502462515e+03,7.685000000000000000e+03,7.686000000000000000e+03,6.670868159424540346e-03,5.905922568404734880e+07,4.000000000000000000e+00,7.685006715370622260e+03,7.684993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.685000000000000000e+03,7.685000000000000000e+03,7.685000000000000000e+03,7.685000000000000000e+03,7.685000000000000000e+03,7.685000000000000000e+03,7.685000000000000000e+03,7.685000000000000000e+03,7.685000000000000000e+03
5.660000000000000000e+02,7.715000044502462515e+03,7.715000000000000000e+03,7.716000000000000000e+03,6.670868159424540346e-03,5.952122568671749532e+07,4.000000000000000000e+00,7.715006715370622260e+03,7.714993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.715000000000000000e+03,7.715000000000000000e+03,7.715000000000000000e+03,7.715000000000000000e+03,7.715000000000000000e+03,7.715000000000000000e+03,7.715000000000000000e+03,7.715000000000000000e+03,7.715000000000000000e+03
5.690000000000000000e+02,7.745000044502462515e+03,7.745000000000000000e+03,7.746000000000000000e+03,6.670868159424540346e-03,5.998502568938764930e+07,4.000000000000000000e+00,7.745006715370622260e+03,7.744993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.745000000000000000e+03,7.745000000000000000e+03,7.745000000000000000e+03,7.745000000000000000e+03,7.745000000000000000e+03,7.745000000000000000e+03,7.745000000000000000e+03,7.745000000000000000e+03,7.745000000000000000e+03
5.720000000000000000e+02,7.775000044502462515e+03,7.775000000000000000e+03,7.776000000000000000e+03,6.670868159424540346e-03,6.045062569205779582e+07,4.000000000000000000e+00,7.775006715370622260e+03,7.774993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.775000000000000000e+03,7.775000000000000000e+03,7.775000000000000000e+03,7.775000000000000000e+03,7.775000000000000000e+03,7.775000000000000000e+03,7.775000000000000000e+03,7.775000000000000000e+03,7.775000000000000000e+03
5.750000000000000000e+02,7.805000044502462515e+03,7.805000000000000000e+03,7.806000000000000000e+03,6.670868159424540346e-03,6.091802569472794235e+07,4.000000000000000000e+00,7.805006715370622260e+03,7.804993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.805000000000000000e+03,7.805000000000000000e+03,7.805000000000000000e+03,7.805000000000000000e+03,7.805000000000000000e+03,7.805000000000000000e+03,7.805000000000000000e+03,7.805000000000000000e+03,7.805000000000000000e+03
5.780000000000000000e+02,7.835000044502462515e+03,7.835000000000000000e+03,7.836000000000000000e+03,6.670868159424540346e-03,6.138722569739808887e+07,4.000000000000000000e+00,7.835006715370622260e+03,7.834993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.835000000000000000e+03,7.835000000000000000e+03,7.835000000000000000e+03,7.835000000000000000e+03,7.835000000000000000e+03,7.835000000000000000e+03,7.835000000000000000e+03,7.835000000000000000e+03,7.835000000000000000e+03
5.810000000000000000e+02,7.865000044502462515e+03,7.865000000000000000e+03,7.866000000000000000e+03,6.670868159424540346e-03,6.185822570006823540e+07,4.000000000000000000e+00,7.865006715370622260e+03,7.864993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.865000000000000000e+03,7.865000000000000000e+03,7.865000000000000000e+03,7.865000000000000000e+03,7.865000000000000000e+03,7.865000000000000000e+03,7.865000000000000000e+03,7.865000000000000000e+03,7.865000000000000000e+03
5.840000000000000000e+02,7.895000044502462515e+03,7.895000000000000000e+03,7.896000000000000000e+03,6.670868159424540346e-03,6.233102570273838192e+07,4.000000000000000000e+00,7.895006715370622260e+03,7.894993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.895000000000000000e+03,7.895000000000000000e+03,7.895000000000000000e+03,7.895000000000000000e+03,7.895000000000000000e+03,7.895000000000000000e+03,7.895000000000000000e+03,7.895000000000000000e+03,7.895000000000000000e+03
5.870000000000000000e+02,7.925000044502462515e+03,7.925000000000000000e+03,7.926000000000000000e+03,6.670868159424540346e-03,6.280562570540853590e+07,4.000000000000000000e+00,7.925006715370622260e+03,7.924993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.925000000000000000e+03,7.925000000000000000e+03,7.925000000000000000e+03,7.925000000000000000e+03,7.925000000000000000e+03,7.925000000000000000e+03,7.925000000000000000e+03,7.925000000000000000e+03,7.925000000000000000e+03
5.900000000000000000e+02,7.955000044502462515e+03,7.955000000000000000e+03,7.956000000000000000e+03,6.670868159424540346e-03,6.328202570807868242e+07,4.000000000000000000e+00,7.955006715370622260e+03,7.954993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.955000000000000000e+03,7.955000000000000000e+03,7.955000000000000000e+03,7.955000000000000000e+03,7.955000000000000000e+03,7.955000000000000000e+03,7.955000000000000000e+03,7.955000000000000000e+03,7.955000000000000000e+03
5.930000000000000000e+02,7.985000044502462515e+03,7.985000000000000000e+03,7.986000000000000000e+03,6.670868159424540346e-03,6.376022571074882895e+07,4.000000000000000000e+00,7.985006715370622260e+03,7.984993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,7.985000000000000000e+03,7.985000000000000000e+03,7.985000000000000000e+03,7.985000000000000000e+03,7.985000000000000000e+03,7.985000000000000000e+03,7.985000000000000000e+03,7.985000000000000000e+03,7.985000000000000000e+03
5.960000000000000000e+02,8.015000044502462515e+03,8.015000000000000000e+03,8.016000000000000000e+03,6.670868159424540346e-03,6.424022571341897547e+07,4.000000000000000000e+00,8.015006715370622260e+03,8.014993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,8.015000000000000000e+03,8.015000000000000000e+03,8.015000000000000000e+03,8.015000000000000000e+03,8.015000000000000000e+03,8.015000000000000000e+03,8.015000000000000000e+03,8.015000000000000000e+03,8.015000000000000000e+03
5.990000000000000000e+02,8.045000044502462515e+03,8.045000000000000000e+03,8.046000000000000000e+03,6.670868159424540346e-03,6.472202571608912200e+07,4.000000000000000000e+00,8.045006715370622260e+03,8.044993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,8.045000000000000000e+03,8.045000000000000000e+03,8.045000000000000000e+03,8.045000000000000000e+03,8.045000000000000000e+03,8.045000000000000000e+03,8.045000000000000000e+03,8.045000000000000000e+03,8.045000000000000000e+03
6.020000000000000000e+02,8.075000044502462515e+03,8.075000000000000000e+03,8.076000000000000000e+03,6.670868159424540346e-03,6.520562571875926852e+07,4.000000000000000000e+00,8.075006715370622260e+03,8.074993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,8.075000000000000000e+03,8.075000000000000000e+03,8.075000000000000000e+03,8.075000000000000000e+03,8.075000000000000000e+03,8.075000000000000000e+03,8.075000000000000000e+03,8.075000000000000000e+03,8.075000000000000000e+03
6.050000000000000000e+02,8.105000044502462515e+03,8.105000000000000000e+03,8.106000000000000000e+03,6.670868159424540346e-03,6.569102572142942250e+07,4.000000000000000000e+00,8.105006715370622260e+03,8.104993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,8.105000000000000000e+03,8.105000000000000000e+03,8.105000000000000000e+03,8.105000000000000000e+03,8.105000000000000000e+03,8.105000000000000000e+03,8.105000000000000000e+03,8.105000000000000000e+03,8.105000000000000000e+03
6.080000000000000000e+02,8.135000044502462515e+03,8.135000000000000000e+03,8.136000000000000000e+03,6.670868159424540346e-03,6.617822572409956902e+07,4.000000000000000000e+00,8.135006715370622260e+03,8.134993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,8.135000000000000000e+03,8.135000000000000000e+03,8.135000000000000000e+03,8.135000000000000000e+03,8.135000000000000000e+03,8.135000000000000000e+03,8.135000000000000000e+03,8.135000000000000000e+03,8.135000000000000000e+03
6.110000000000000000e+02,8.165000044502462515e+03,8.165000000000000000e+03,8.166000000000000000e+03,6.670868159424540346e-03,6.666722572676971555e+07,4.000000000000000000e+00,8.165006715370622260e+03,8.164993373634302770e+03,9.999554975374849164e-01,4.450246251508360729e-05,8.165000000000000000e+03,8.165000000000000000e+03,8.165000000000000000e+03,8.165000000000000000e+03,8.165000000000000000e+03,8.165000000000000000e+03,8.165000000000000000e+03,8.165000000000000000e+03,8.165000000000000000e+03
6.140000000000000000e+02,8.195000044502461606e+03,8.195000000000000000e+03,8.196000000000000000e+03,6.670868159424536009e-03,6.715802572943986952e+07,4.000000000000000000e+00,8.195006715370620441e+03,8.194993373634302770e+03,9.999554975383944111e-01,4.450246160558890551e-05,8.195000000000000000e+03,8.195000000000000000e+03,8.195000000000000000e+03,8.195000000000000000e+03,8.195000000000000000e+03,8.195000000000000000e+03,8.195000000000000000e+03,8.195000000000000000e+03,8.195000000000000000e+03
6.170000000000000000e+02,8.225000044502461606e+03,8.225000000000000000e+03,8.226000000000000000e+03,6.670868159424536009e-03,6.765062573211000860e+07,4.000000000000000000e+00,8.225006715370620441e+03,8.224993373634302770e+03,9.999554975383944111e-01,4.450246160558890551e-05,8.225000000000000000e+03,8.225000000000000000e+03,8.225000000000000000e+03,8.225000000000000000e+03,8.225000000000000000e+03,8.225000000000000000e+03,8.225000000000000000e+03,8.225000000000000000e+03,8.225000000000000000e+03
6.200000000000000000e+02,8.255000044502461606e+03,8.255000000000000000e+03,8.256000000000000000e+03,6.670868159424536009e-03,6.814502573478016257e+07,4.000000000000000000e+00,8.255006715370620441e+03,8.254993373634302770e+03,9.999554975383944111e-01,4.450246160558890551e-05,8.255000000000000000e+03,8.255000000000000000e+03,8.255000000000000000e+03,8.255000000000000000e+03,8.255000000000000000e+03,8.255000000000000000e+03,8.255000000000000000e+03,8.255000000000000000e+03,8.255000000000000000e+03
6.230000000000000000e+02,8.285000044502461606e+03,8.285000000000000000e+03,8.286000000000000000e+03,6.670868159424536009e-03,6.864122573745030165e+07,4.000000000000000000e+00,8.285006715370620441e+03,8.284993373634302770e+03,9.999554975383944111e-01,4.450246160558890551e-05,8.285000000000000000e+03,8.285000000000000000e+03,8.285000000000000000e+03,8.285000000000000000e+03,8.285000000000000000e+03,8.285000000000000000e+03,8.285000000000000000e+03,8.285000000000000000e+03,8.285000000000000000e+03
6.260000000000000000e+02,8.315000044502461606e+03,8.315000000000000000e+03,8.316000000000000000e+03,6.670868159424536009e-03,6.913922574012045562e+07,4.000000000000000000e+00,8.315006715370620441e+03,8.314993373634302770e+03,9.999554975383944111e-01,4.450246160558890551e-05,8.315000000000000000e+03,8.315000000000000000e+03,8.315000000000000000e+03,8.315000000000000000e+03,8.315000000000000000e+03,8.315000000000000000e+03,8.315000000000000000e+03,8.315000000000000000e+03,8.315000000000000000e+03
6.290000000000000000e+02,8.345000044502461606e+03,8.345000000000000000e+03,8.346000000000000000e+03,6.670868159424536009e-03,6.963902574279059470e+07,4.000000000000000000e+00,8.345006715370620441e+03,8.344993373634302770e+03,9.999554975383944111e-01,4.450246160558890551e-05,8.345000000000000000e+03,8.345000000000000000e+03,8.345000000000000000e+03,8.345000000000000000e+03,8.345000000000000000e+03,8.345000000000000000e+03,8.345000000000000000e+03,8.345000000000000000e+03,8.345000000000000000e+03
6.320000000000000000e+02,8.375000044502461606e+03,8.375000000000000000e+03,8.376000000000000000e+03,6.670868159424536009e-03,7.014062574546074867e+07,4.000000000000000000e+00,8.375006715370620441e+03,8.374993373634302770e+03,9.999554975383944111e-01,4.450246160558890551e-05,8.375000000000000000e+03,8.375000000000000000e+03,8.375000000000000000e+03,8.375000000000000000e+03,8.375000000000000000e+03,8.375000000000000000e+03,8.375000000000000000e+03,8.375000000000000000e+03,8.375000000000000000e+03
6.350000000000000000e+02,8.405000044502461606e+03,8.405000000000000000e+03,8.406000000000000000e+03,6.670868159424536009e-03,7.064402574813090265e+07,4.000000000000000000e+00,8.405006715370620441e+03,8.404993373634302770e+03,9.999554975383944111e-01,4.450246160558890551e-05,8.405000000000000000e+03,8.405000000000000000e+03,8.405000000000000000e+03,8.405000000000000000e+03,8.405000000000000000e+03,8.405000000000000000e+03,8.405000000000000000e+03,8.405000000000000000e+03,8.405000000000000000e+03
6.380000000000000000e+02,8.435000044502461606e+03,8.435000000000000000e+03,8.436000000000000000e+03,6.670868159424536009e-03,7.114922575080104172e+07,4.000000000000000000e+00,8.435006715370620441e+03,8.434993373634302770e+03,9.999554975383944111e-01,4.450246160558890551e-05,8.435000000000000000e+03,8.435000000000000000e+03,8.435000000000000000e+03,8.435000000000000000e+03,8.435000000000000000e+03,8.435000000000000000e+03,8.435000000000000000e+03,8.435000000000000000e+03,8.435000000000000000e+03
6.410000000000000000e+02,8.465000044502461606e+03,8.465000000000000000e+03,8.466000000000000000e+03,6.670868159424536009e-03,7.165622575347119570e+07,4.000000000000000000e+00,8.465006715370620441e+03,8.464993373634302770e+03,9.999554975383944111e-01,4.450246160558890551e-05,8.465000000000000000e+03,8.465000000000000000e+03,8.465000000000000000e+03,8.465000000000000000e+03,8.465000000000000000e+03,8.465000000000000000e+03,8.465000000000000000e+03,8.465000000000000000e+03,8.465000000000000000e+03
6.440000000000000000e+02,8.495000044502461606e+03,8.495000000000000000e+03,8.496000000000000000e+03,6.670868159424536009e-03,7.216502575614133477e+07,4.000000000000000000e+00,8.495006715370620441e+03,8.494993373634302770e+03,9.999554975383944111e-01,4.450246160558890551e-05,8.495000000000000000e+03,8.495000000000000000e+03,8.495000000000000000e+03,8.495000000000000000e+03,8.495000000000000000e+03,8.495000000000000000e+03,8.495000000000000000e+03,8.495000000000000000e+03,8.495000000000000000e+03
6.470000000000000000e+02,8.525000044502461606e+03,8.525000000000000000e+03,8.526000000000000000e+03,6.670868159424536009e-03,7.267562575881148875e+07,4.000000000000000000e+00,8.525006715370620441e+03,8.524993373634302770e+03,9.999554975383944111e-01,4.450246160558890551e-05,8.525000000000000000e+03,8.525000000000000000e+03,8.525000000000000000e+03,8.525000000000000000e+03,8.525000000000000000e+03,8.525000000000000000e+03,8.525000000000000000e+03,8.525000000000000000e+03,8.525000000000000000e+03
6.500000000000000000e+02,8.555000044502461606e+03,8.555000000000000000e+03,8.556000000000000000e+03,6.670868159424536009e-03,7.318802576148164272e+07,4.000000000000000000e+00,8.555006715370620441e+03,8.554993373634302770e+03,9.999554975383944111e-01,4.450246160558890551e-05,8.555000000000000000e+03,8.555000000000000000e+03,8.555000000000000000e+03,8.555000000000000000e+03,8.555000000000000000e+03,8.555000000000000000e+03,8.555000000000000000e+03,8.555000000000000000e+03,8.555000000000000000e+03
6.530000000000000000e+02,8.585000044502461606e+03,8.585000000000000000e+03,8.586000000000000000e+03,6.670868159424536009e-03,7.370222576415178180e+07,4.000000000000000000e+00,8.585006715370620441e+03,8.584993373634302770e+03,9.999554975383944111e-01,4.450246160558890551e-05,8.585000000000000000e+03,8.585000000000000000e+03,8.585000000000000000e+03,8.585000000000000000e+03,8.585000000000000000e+03,8.585000000000000000e+03,8.585000000000000000e+03,8.585000000000000000e+03,8.585000000000000000e+03
6.560000000000000000e+02,8.615000044502461606e+03,8.615000000000000000e+03,8.616000000000000000e+03,6.670868159424536009e-03,7.421822576682193577e+07,4.000000000000000000e+00,8.615006715370620441e+03,8.614993373634302770e+03,9.999554975383944111e-01,4.450246160558890551e-05,8.615000000000000000e+03,8.615000000000000000e+03,8.615000000000000000e+03,8.615000000000000000e+03,8.615000000000000000e+03,8.615000000000000000e+03,8.615000000000000000e+03,8.615000000000000000e+03,8.615000000000000000e+03
6.590000000000000000e+02,8.645000044502461606e+03,8.645000000000000000e+03,8.646000000000000000e+03,6.670868159424536009e-03,7.473602576949207485e+07,4.000000000000000000e+00,8.645006715370620441e+03,8.644993373634302770e+03,9.999554975383944111e-01,4.450246160558890551e-05,8.645000000000000000e+03,8.645000000000000000e+03,8.645000000000000000e+03,8.645000000000000000e+03,8.645000000000000000e+03,8.645000000000000000e+03,8.645000000000000000e+03,8.645000000000000000e+03,8.645000000000000000e+03
6.620000000000000000e+02,8.675000044502461606e+03,8.675000000000000000e+03,8.676000000000000000e+03,6.670868159424536009e-03,7.525562577216222882e+07,4.000000000000000000e+00,8.675006715370620441e+03,8.674993373634302770e+03,9.999554975383944111e-01,4.450246160558890551e-05,8.675000000000000000e+03,8.675000000000000000e+03,8.675000000000000000e+03,8.675000000000000000e+03,8.675000000000000000e+03,8.675000000000000000e+03,8.675000000000000000e+03,8.675000000000000000e+03,8.675000000000000000e+03
6.650000000000000000e+02,8.705000044502461606e+03,8.705000000000000000e+03,8.706000000000000000e+03,6.670868159424536009e-03,7.577702577483236790e+07,4.000000000000000000e+00,8.705006715370620441e+03,8.704993373634302770e+03,9.999554975383944111e-01,4.450246160558890551e-05,8.705000000000000000e+03,8.705000000000000000e+03,8.705000000000000000e+03,8.705000000000000000e+03,8.705000000000000000e+03,8.705000000000000000e+03,8.705000000000000000e+03,8.705000000000000000e+03,8.705000000000000000e+03
6.680000000000000000e+02,8.735000044502461606e+03,8.735000000000000000e+03,8.736000000000000000e+03,6.670868159424536009e-03,7.630022577750252187e+07,4.000000000000000000e+00,8.735006715370620441e+03,8.734993373634302770e+03,9.999554975383944111e-01,4.450246160558890551e-05,8.735000000000000000e+03,8.735000000000000000e+03,8.735000000000000000e+03,8.735000000000000000e+03,8.735000000000000000e+03,8.735000000000000000e+03,8.735000000000000000e+03,8.735000000000000000e+03,8.735000000000000000e+03
6.710000000000000000e+02,8.765000044502461606e+03,8.765000000000000000e+03,8.766000000000000000e+03,6.670868159424536009e-03,7.682522578017267585e+07,4.000000000000000000e+00,8.765006715370620441e+03,8.764993373634302770e+03,9.999554975383944111e-01,4.450246160558890551e-05,8.765000000000000000e+03,8.765000000000000000e+03,8.765000000000000000e+03,8.765000000000000000e+03,8.765000000000000000e+03,8.765000000000000000e+03,8.765000000000000000e+03,8.765000000000000000e+03,8.765000000000000000e+03


==> figures/data/3d/gr1_p180_none_timestep_runtime.csv <==
time,timestep_solution_time,newton_solution_time,cumulative_time,cumulative_time_h
-1.995000000000009663e+02,2.104870000000000019e+01,3.006957142857142884e+00,2.104870000000000019e+01,5.846861111111110836e-03
-1.965000000000009663e+02,1.466239999999999988e+01,2.932479999999999976e+00,1.225956000000000046e+02,3.405433333333333229e-02
-1.935000000000009663e+02,1.478320000000000078e+01,2.956640000000000157e+00,2.111531999999999982e+02,5.865366666666666645e-02
-1.905000000000009663e+02,1.515150000000000041e+01,3.030299999999999994e+00,3.011599999999999682e+02,8.365555555555555245e-02
-1.875000000000009663e+02,1.542309999999999981e+01,3.084620000000000140e+00,3.924447999999999865e+02,1.090124444444444396e-01
-1.845000000000009663e+02,1.529170000000000051e+01,3.058340000000000281e+00,4.844896000000000527e+02,1.345804444444444470e-01
-1.815000000000009663e+02,1.583159999999999989e+01,3.166319999999999801e+00,5.782958000000000993e+02,1.606377222222222512e-01
-1.785000000000009663e+02,1.600140000000000029e+01,3.200280000000000236e+00,6.740269000000000688e+02,1.872296944444444555e-01
-1.755000000000009663e+02,1.605999999999999872e+01,3.211999999999999744e+00,7.708701000000000931e+02,2.141305833333333464e-01
-1.725000000000009663e+02,1.647060000000000102e+01,3.294120000000000381e+00,8.689913000000000238e+02,2.413864722222222314e-01
-1.695000000000009663e+02,1.656350000000000122e+01,3.312700000000000422e+00,9.681310000000000855e+02,2.689252777777778047e-01
-1.665000000000009663e+02,1.682580000000000098e+01,3.365160000000000373e+00,1.068309700000000021e+03,2.967526944444444648e-01
-1.635000000000009663e+02,1.697070000000000078e+01,3.394140000000000157e+00,1.170093300000000227e+03,3.250259166666667476e-01
-1.605000000000009663e+02,1.740419999999999945e+01,3.480839999999999712e+00,1.274045599999999922e+03,3.539015555555555248e-01
-1.575000000000009663e+02,1.765919999999999845e+01,3.531839999999999868e+00,1.379539199999999937e+03,3.832053333333333422e-01
-1.545000000000009663e+02,1.800280000000000058e+01,3.600560000000000205e+00,1.486870699999999715e+03,4.130196388888888182e-01
-1.515000000000009663e+02,1.812280000000000157e+01,3.624560000000000226e+00,1.595150899999999865e+03,4.430974722222221773e-01
-1.485000000000009663e+02,1.831299999999999883e+01,3.662599999999999856e+00,1.704832999999999856e+03,4.735647222222221786e-01
-1.455000000000009663e+02,1.837829999999999941e+01,3.675659999999999705e+00,1.815351899999999887e+03,5.042644166666666594e-01
-1.425000000000009663e+02,1.838789999999999836e+01,3.677579999999999849e+00,1.926325199999999768e+03,5.350903333333332235e-01
-1.395000000000009663e+02,1.842079999999999984e+01,3.684159999999999879e+00,2.037616399999999658e+03,5.660045555555555108e-01
-1.365000000000009663e+02,1.871000000000000085e+01,3.741999999999999993e+00,2.150107400000000325e+03,5.972520555555556054e-01
-1.335000000000009663e+02,1.898920000000000030e+01,3.797839999999999883e+00,2.263881200000000263e+03,6.288558888888889919e-01
-1.305000000000009663e+02,1.922640000000000171e+01,3.845280000000000253e+00,2.378098800000000210e+03,6.605830000000000313e-01
-1.275000000000009663e+02,1.955679999999999907e+01,3.911359999999999726e+00,2.494359300000000076e+03,6.928775833333333800e-01
-1.245000000000009663e+02,1.977049999999999841e+01,3.954099999999999504e+00,2.612275900000000092e+03,7.256321944444444894e-01
-1.215000000000009663e+02,2.003640000000000043e+01,4.007279999999999731e+00,2.732150200000000041e+03,7.589306111111111530e-01
-1.185000000000009663e+02,2.025349999999999895e+01,4.050699999999999967e+00,2.853646199999999681e+03,7.926794999999998703e-01
-1.155000000000009663e+02,2.023679999999999879e+01,4.047359999999999403e+00,2.976244099999999435e+03,8.267344722222220721e-01
-1.125000000000009663e+02,2.082969999999999899e+01,4.165939999999999976e+00,3.100434199999999237e+03,8.612317222222219959e-01
-1.095000000000009663e+02,2.085519999999999996e+01,4.171039999999999637e+00,3.224808799999998882e+03,8.957802222222218669e-01
-1.065000000000009663e+02,2.139679999999999893e+01,4.279359999999999609e+00,3.351771099999999024e+03,9.310475277777775505e-01
-1.035000000000009663e+02,2.167070000000000007e+01,4.334139999999999660e+00,3.481241099999999733e+03,9.670114166666665678e-01
-1.005000000000009663e+02,2.171760000000000090e+01,4.343519999999999825e+00,3.611728799999999410e+03,1.003257999999999761e+00
-9.750000000000096634e+01,2.210670000000000002e+01,4.421339999999999826e+00,3.744229199999998855e+03,1.040063666666666276e+00
-9.450000000000096634e+01,2.266989999999999839e+01,4.533979999999999677e+00,3.879778099999998631e+03,1.077716138888888509e+00
-9.150000000000096634e+01,2.291270000000000095e+01,4.582539999999999836e+00,4.016549399999998514e+03,1.115708166666666168e+00
-8.850000000000096634e+01,2.338919999999999888e+01,4.677839999999999776e+00,4.155118499999997766e+03,1.154199583333332724e+00
-8.550000000000096634e+01,2.364649999999999963e+01,4.729300000000000281e+00,4.296434799999997267e+03,1.193454111111110327e+00
-8.250000000000096634e+01,2.412999999999999901e+01,4.825999999999999623e+00,4.439002299999997376e+03,1.233056194444443809e+00
-7.950000000000096634e+01,2.436319999999999908e+01,4.872639999999999638e+00,4.582539599999996426e+03,1.272927666666665569e+00
-7.650000000000096634e+01,2.446910000000000096e+01,4.893819999999999837e+00,4.727161499999996522e+03,1.313100416666665771e+00
-7.350000000000096634e+01,2.464930000000000021e+01,4.929859999999999687e+00,4.873245299999995950e+03,1.353679249999998779e+00
-7.050000000000096634e+01,2.471249999999999858e+01,4.942499999999999893e+00,5.019822199999995973e+03,1.394395055555554430e+00
-6.750000000000096634e+01,2.499259999999999948e+01,4.998520000000000074e+00,5.168611399999995228e+03,1.435725388888887455e+00
-6.450000000000096634e+01,2.528180000000000049e+01,5.056359999999999744e+00,5.318941999999995460e+03,1.477483888888887709e+00
-6.150000000000096634e+01,2.527230000000000132e+01,5.054460000000000619e+00,5.470340399999995498e+03,1.519538999999998641e+00
-5.850000000000096634e+01,2.556929999999999836e+01,5.113859999999999850e+00,5.623202499999996689e+03,1.562000694444443560e+00
-5.550000000000096634e+01,2.599640000000000128e+01,5.199279999999999902e+00,5.777933399999997164e+03,1.604981499999999173e+00
-5.250000000000096634e+01,2.629179999999999851e+01,5.258359999999999701e+00,5.935225199999997130e+03,1.648673666666665927e+00
-4.950000000000096634e+01,2.636820000000000164e+01,5.273640000000000327e+00,6.093873699999997370e+03,1.692742694444443696e+00
-4.650000000000096634e+01,2.683909999999999840e+01,5.367820000000000036e+00,6.254234099999996943e+03,1.737287249999999172e+00
-4.350000000000096634e+01,2.722779999999999845e+01,5.445559999999999512e+00,6.417062799999995150e+03,1.782517444444443155e+00
-4.050000000000096634e+01,2.749330000000000140e+01,5.498660000000000103e+00,6.581296499999995831e+03,1.828137916666665586e+00
-3.750000000000096634e+01,2.774569999999999936e+01,5.549139999999999517e+00,6.747054899999995541e+03,1.874181916666665337e+00
-3.450000000000096634e+01,2.809479999999999933e+01,5.618959999999999511e+00,6.913276499999996304e+03,1.920354583333332199e+00
-3.150000000000096634e+01,2.844719999999999871e+01,5.689439999999999387e+00,7.081422599999996237e+03,1.967061833333332288e+00
-2.850000000000096634e+01,2.868189999999999884e+01,5.736379999999999590e+00,7.251737899999996444e+03,2.014371638888887706e+00
-2.550000000000096634e+01,2.883180000000000121e+01,5.766360000000000596e+00,7.423399999999996908e+03,2.062055555555554864e+00
-2.250000000000096634e+01,2.911499999999999844e+01,5.822999999999999510e+00,7.596670499999997446e+03,2.110186249999999486e+00
-1.950000000000096634e+01,2.934870000000000090e+01,5.869740000000000180e+00,7.771425099999996746e+03,2.158729194444443333e+00
-1.650000000000096634e+01,2.942060000000000031e+01,5.884120000000000239e+00,7.947521299999996700e+03,2.207644805555554424e+00
-1.350000000000096634e+01,2.968629999999999924e+01,5.937260000000000204e+00,8.125338799999996809e+03,2.257038555555554549e+00
-1.050000000000096634e+01,2.992689999999999984e+01,5.985380000000000145e+00,8.304785199999996621e+03,2.306884777777777007e+00
-7.500000000000966338e+00,3.005499999999999972e+01,6.011000000000000121e+00,8.485742199999996956e+03,2.357150611111110461e+00
-4.500000000000966338e+00,3.028790000000000049e+01,6.057579999999999742e+00,8.667784199999996417e+03,2.407717833333332447e+00
-1.500000000000966338e+00,3.050179999999999936e+01,6.100360000000000227e+00,8.850981199999994715e+03,2.458605888888887314e+00
9.999999999990336619e-01,3.594200000000000017e+01,7.188399999999999679e+00,9.050549999999995634e+03,2.514041666666665620e+00
3.999999999999033662e+00,3.632780000000000342e+01,7.265560000000000684e+00,9.268409899999995105e+03,2.574558305555554316e+00
6.999999999999033662e+00,3.647670000000000101e+01,7.295340000000000380e+00,9.486129099999994651e+03,2.635035861111109767e+00
9.999999999999033662e+00,3.662429999999999808e+01,7.324859999999999260e+00,9.704905599999994593e+03,2.695807111111109489e+00
1.299999999999903366e+01,3.641969999999999885e+01,7.283939999999999415e+00,9.925290299999993294e+03,2.757025083333331406e+00
1.599999999999903366e+01,3.731649999999999778e+01,7.463299999999999379e+00,1.014806879999999364e+04,2.818907999999998193e+00
1.899999999999903366e+01,2.861710000000000065e+01,7.154275000000000162e+00,1.032110419999999249e+04,2.866973388888886642e+00
2.199999999999903366e+01,2.913779999999999859e+01,7.284449999999999648e+00,1.049531039999999120e+04,2.915363999999997624e+00
2.499999999999903366e+01,2.927370000000000161e+01,7.318425000000000402e+00,1.067065719999999055e+04,2.964071444444441816e+00
2.799999999999903366e+01,2.935660000000000025e+01,7.339150000000000063e+00,1.084608099999998922e+04,3.012800277777774927e+00
3.099999999999903366e+01,2.923699999999999832e+01,7.309249999999999581e+00,1.102314409999999043e+04,3.061984472222219367e+00
3.399999999999903366e+01,3.006899999999999906e+01,7.517249999999999766e+00,1.120224539999999070e+04,3.111734833333330563e+00
3.699999999999903366e+01,3.037790000000000035e+01,7.594475000000000087e+00,1.138356279999998878e+04,3.162100777777774763e+00
3.999999999999903366e+01,3.077420000000000044e+01,7.693550000000000111e+00,1.156776139999998486e+04,3.213267055555551366e+00
4.299999999999903366e+01,3.041390000000000171e+01,7.603475000000000428e+00,1.175271609999998327e+04,3.264643361111106312e+00
4.599999999999903366e+01,3.127870000000000061e+01,7.819675000000000153e+00,1.193936749999998210e+04,3.316490972222217337e+00
4.899999999999903366e+01,3.094780000000000086e+01,7.736950000000000216e+00,1.212463179999998283e+04,3.367953277777773202e+00
5.199999999999903366e+01,3.167010000000000147e+01,7.917525000000000368e+00,1.231170699999998396e+04,3.419918611111106621e+00
5.499999999999903366e+01,3.201039999999999708e+01,8.002599999999999270e+00,1.250329229999998279e+04,3.473136749999995221e+00
5.799999999999903366e+01,3.154710000000000036e+01,7.886775000000000091e+00,1.269421969999998146e+04,3.526172138888883811e+00
6.099999999999903366e+01,3.207990000000000208e+01,8.019975000000000520e+00,1.288691549999998097e+04,3.579698749999994600e+00
6.399999999999903366e+01,3.251440000000000197e+01,8.128600000000000492e+00,1.308062209999998049e+04,3.633506138888883630e+00
6.699999999999903366e+01,3.208299999999999841e+01,8.020749999999999602e+00,1.327580859999998029e+04,3.687724611111105499e+00
6.999999999999903366e+01,3.289509999999999934e+01,8.223774999999999835e+00,1.347227229999998053e+04,3.742297861111105739e+00
7.299999999999903366e+01,3.297720000000000340e+01,8.244300000000000850e+00,1.367005369999997856e+04,3.797237138888883035e+00
7.599999999999903366e+01,3.319509999999999650e+01,8.298774999999999125e+00,1.386864539999997942e+04,3.852401499999994261e+00
7.899999999999903366e+01,3.324470000000000169e+01,8.311175000000000423e+00,1.406825709999997889e+04,3.907849194444438456e+00
8.199999999999903366e+01,3.362060000000000315e+01,8.405150000000000787e+00,1.426879079999998066e+04,3.963552999999994775e+00
8.499999999999903366e+01,3.372339999999999804e+01,8.430849999999999511e+00,1.447097299999997995e+04,4.019714722222216707e+00
8.799999999999903366e+01,3.391819999999999879e+01,8.479549999999999699e+00,1.467413789999997971e+04,4.076149416666661196e+00
9.099999999999903366e+01,3.417790000000000106e+01,8.544475000000000264e+00,1.487826549999997951e+04,4.132851527777772205e+00
9.399999999999903366e+01,3.439690000000000225e+01,8.599225000000000563e+00,1.508400029999997787e+04,4.190000083333327296e+00
9.699999999999903366e+01,3.447409999999999997e+01,8.618524999999999991e+00,1.529123069999998006e+04,4.247564083333327467e+00
9.999999999999903366e+01,3.475569999999999737e+01,8.688924999999999343e+00,1.549898069999998188e+04,4.305272416666661606e+00
1.029999999999990337e+02,3.506139999999999901e+01,8.765349999999999753e+00,1.570910949999998411e+04,4.363641527777772922e+00
1.059999999999990337e+02,3.476729999999999876e+01,8.691824999999999690e+00,1.591965029999998296e+04,4.422125083333328988e+00
1.089999999999990337e+02,3.553359999999999985e+01,8.883399999999999963e+00,1.613208429999998407e+04,4.481134527777773435e+00
1.119999999999990337e+02,3.525450000000000017e+01,8.813625000000000043e+00,1.634490189999998438e+04,4.540250527777773826e+00
1.149999999999990337e+02,3.581360000000000099e+01,8.953400000000000247e+00,1.655782589999998527e+04,4.599396083333329166e+00
1.179999999999990337e+02,3.583220000000000027e+01,8.958050000000000068e+00,1.677288749999998981e+04,4.659135416666663865e+00
1.209999999999990337e+02,3.612449999999999761e+01,9.031124999999999403e+00,1.698920779999998922e+04,4.719224388888886068e+00
1.239999999999990337e+02,3.616669999999999874e+01,9.041674999999999685e+00,1.720631899999998859e+04,4.779533055555551968e+00
1.269999999999990337e+02,3.657059999999999889e+01,9.142649999999999721e+00,1.742475659999998970e+04,4.840210166666663483e+00
1.299999999999990337e+02,3.667170000000000130e+01,9.167925000000000324e+00,1.764485099999999147e+04,4.901347499999997304e+00
1.329999999999990337e+02,3.669489999999999696e+01,9.173724999999999241e+00,1.786572269999999480e+04,4.962700749999998884e+00
1.359999999999990337e+02,3.701520000000000010e+01,9.253800000000000026e+00,1.808781859999999870e+04,5.024394055555554850e+00
1.389999999999990337e+02,3.709980000000000189e+01,9.274950000000000472e+00,1.831057830000000104e+04,5.086271749999999869e+00
1.419999999999990337e+02,3.730969999999999942e+01,9.327424999999999855e+00,1.853396000000000276e+04,5.148322222222223132e+00
1.449999999999990337e+02,3.738649999999999807e+01,9.346624999999999517e+00,1.875799690000000192e+04,5.210554694444445190e+00
1.479999999999990337e+02,3.758639999999999759e+01,9.396599999999999397e+00,1.898325930000000153e+04,5.273127583333334201e+00
1.509999999999990337e+02,3.780939999999999657e+01,9.452349999999999142e+00,1.920991260000000329e+04,5.336086833333334667e+00
1.539999999999990337e+02,3.808050000000000068e+01,9.520125000000000171e+00,1.943815670000000318e+04,5.399487972222223320e+00
1.569999999999990337e+02,3.837409999999999854e+01,9.593524999999999636e+00,1.966802860000000510e+04,5.463341277777779226e+00
1.599999999999990337e+02,3.852600000000000335e+01,9.631500000000000838e+00,1.989891540000000532e+04,5.527476500000001458e+00
1.629999999999990337e+02,3.843260000000000076e+01,9.608150000000000190e+00,2.013052100000000428e+04,5.591811388888889844e+00
1.659999999999990337e+02,3.886899999999999977e+01,9.717249999999999943e+00,2.036322670000000289e+04,5.656451861111111867e+00
1.689999999999990337e+02,3.907189999999999941e+01,9.767974999999999852e+00,2.059677080000000205e+04,5.721325222222223061e+00
1.719999999999990337e+02,3.934470000000000312e+01,9.836175000000000779e+00,2.083216670000000158e+04,5.786712972222222362e+00
1.749999999999990337e+02,3.938239999999999696e+01,9.845599999999999241e+00,2.106804639999999927e+04,5.852235111111110832e+00
1.779999999999990337e+02,3.917999999999999972e+01,9.794999999999999929e+00,2.130382639999999446e+04,5.917729555555554022e+00
1.809999999999990337e+02,3.954860000000000042e+01,9.887150000000000105e+00,2.154119799999998941e+04,5.983666111111108243e+00
1.839999999999990337e+02,3.965999999999999659e+01,9.914999999999999147e+00,2.178014979999999196e+04,6.050041611111108608e+00
1.869999999999990337e+02,3.997079999999999700e+01,9.992699999999999250e+00,2.202037849999999162e+04,6.116771805555552888e+00
1.899999999999990337e+02,4.043829999999999814e+01,1.010957499999999953e+01,2.226203429999999207e+04,6.183898416666664843e+00
1.929999999999990337e+02,4.051650000000000063e+01,1.012912500000000016e+01,2.250549339999999211e+04,6.251525944444442651e+00
1.959999999999990337e+02,4.080239999999999867e+01,1.020059999999999967e+01,2.274952409999999145e+04,6.319312249999997633e+00
1.989999999999990337e+02,4.095620000000000260e+01,1.023905000000000065e+01,2.299480959999998959e+04,6.387447111111108633e+00
2.019999999999990337e+02,4.118630000000000280e+01,1.029657500000000070e+01,2.324144789999999193e+04,6.455957749999997830e+00
2.049999999999990337e+02,4.130040000000000333e+01,1.032510000000000083e+01,2.348902519999998913e+04,6.524729222222219072e+00
2.079999999999990337e+02,4.174849999999999994e+01,1.043712499999999999e+01,2.373908509999998569e+04,6.594190305555551745e+00
2.109999999999990337e+02,4.192490000000000094e+01,1.048122500000000024e+01,2.398995109999998749e+04,6.663875305555552409e+00
2.139999999999990337e+02,4.170739999999999981e+01,1.042684999999999995e+01,2.424151099999998769e+04,6.733753055555552258e+00
2.169999999999990337e+02,4.196580000000000155e+01,1.049145000000000039e+01,2.449279849999998987e+04,6.803555138888886411e+00
2.199999999999990337e+02,4.172789999999999822e+01,1.043197499999999955e+01,2.474433189999999377e+04,6.873425527777776267e+00
2.229999999999990337e+02,4.178419999999999845e+01,1.044604999999999961e+01,2.499569079999999303e+04,6.943247444444442529e+00
2.259999999999990337e+02,4.203509999999999991e+01,1.050877499999999998e+01,2.524785529999999562e+04,7.013293138888887945e+00
2.289999999999990337e+02,4.248089999999999833e+01,1.062022499999999958e+01,2.550209429999999702e+04,7.083915083333332419e+00
2.319999999999990337e+02,4.252179999999999893e+01,1.063044999999999973e+01,2.575706909999999698e+04,7.154741416666666076e+00
2.349999999999990337e+02,4.265639999999999787e+01,1.066409999999999947e+01,2.601383280000000013e+04,7.226064666666666803e+00
2.379999999999990337e+02,4.277470000000000283e+01,1.069367500000000071e+01,2.627072040000000561e+04,7.297422333333335231e+00
2.409999999999990337e+02,4.275610000000000355e+01,1.068902500000000089e+01,2.652800510000000577e+04,7.368890305555557241e+00
2.439999999999990337e+02,4.335210000000000008e+01,1.083802500000000002e+01,2.678653380000000470e+04,7.440703833333334849e+00
2.469999999999989768e+02,4.349519999999999698e+01,1.087379999999999924e+01,2.704689780000000610e+04,7.513027166666668144e+00
2.499999999999989768e+02,4.345199999999999818e+01,1.086299999999999955e+01,2.730768170000000828e+04,7.585467138888891014e+00
2.529999999999989768e+02,4.344610000000000127e+01,1.086152500000000032e+01,2.756919900000000780e+04,7.658110833333335421e+00
2.559999999999989768e+02,4.372370000000000090e+01,1.093092500000000022e+01,2.783224110000000655e+04,7.731178083333334783e+00
2.589999999999989768e+02,4.402429999999999666e+01,1.100607499999999916e+01,2.809690810000000783e+04,7.804696694444446692e+00
2.619999999999989768e+02,4.421009999999999707e+01,1.105252499999999927e+01,2.836204540000000998e+04,7.878345944444447468e+00
2.649999999999989768e+02,4.432269999999999754e+01,1.108067499999999939e+01,2.862818660000000818e+04,7.952274055555557553e+00
2.679999999999989768e+02,4.465840000000000032e+01,1.116460000000000008e+01,2.889591870000000927e+04,8.026644083333335900e+00
2.709999999999989768e+02,4.490950000000000131e+01,1.122737500000000033e+01,2.916528030000000945e+04,8.101466750000001937e+00
2.739999999999989768e+02,4.486710000000000065e+01,1.121677500000000016e+01,2.943481650000000809e+04,8.176337916666668093e+00
2.769999999999989768e+02,4.521249999999999858e+01,1.130312499999999964e+01,2.970533260000001246e+04,8.251481277777781287e+00
2.799999999999989768e+02,4.499869999999999948e+01,1.124967499999999987e+01,2.997647640000001047e+04,8.326799000000002948e+00
2.829999999999989768e+02,4.525800000000000267e+01,1.131450000000000067e+01,3.024800250000001324e+04,8.402222916666669761e+00
2.859999999999989768e+02,4.538459999999999894e+01,1.134614999999999974e+01,3.052133090000001175e+04,8.478147472222225645e+00
2.889999999999989768e+02,4.578249999999999886e+01,1.144562499999999972e+01,3.079603500000001077e+04,8.554454166666669579e+00
2.919999999999989768e+02,4.604999999999999716e+01,1.151249999999999929e+01,3.107232690000000730e+04,8.631201916666668694e+00
2.949999999999989768e+02,4.639900000000000091e+01,1.159975000000000023e+01,3.135044320000000516e+04,8.708456444444445665e+00
2.979999999999989768e+02,4.661780000000000257e+01,1.165445000000000064e+01,3.163029740000000675e+04,8.786193722222224167e+00
3.009999999999989768e+02,4.651100000000000279e+01,1.162775000000000070e+01,3.191135959999999977e+04,8.864266555555555982e+00
3.039999999999989768e+02,4.668460000000000321e+01,1.167115000000000080e+01,3.219142019999999684e+04,8.942061166666665173e+00
3.069999999999989768e+02,4.725379999999999825e+01,1.181344999999999956e+01,3.247467259999999806e+04,9.020742388888887575e+00
3.099999999999989768e+02,4.745669999999999789e+01,1.186417499999999947e+01,3.276018859999999768e+04,9.100052388888888899e+00
3.129999999999989768e+02,4.760560000000000258e+01,1.190140000000000065e+01,3.304529729999999836e+04,9.179249249999999805e+00
3.159999999999989768e+02,4.765350000000000108e+01,1.191337500000000027e+01,3.333154909999999654e+04,9.258763638888888536e+00
3.189999999999989768e+02,4.779030000000000200e+01,1.194757500000000050e+01,3.361945079999999871e+04,9.338736333333333306e+00
3.219999999999989768e+02,4.818540000000000134e+01,1.204635000000000034e+01,3.390807239999999729e+04,9.418908999999999310e+00
3.249999999999989768e+02,4.808169999999999789e+01,1.202042499999999947e+01,3.419704000000000087e+04,9.499177777777777720e+00
3.279999999999989768e+02,4.815270000000000294e+01,1.203817500000000074e+01,3.448646159999999509e+04,9.579572666666665626e+00
3.309999999999989768e+02,4.820669999999999789e+01,1.205167499999999947e+01,3.477690899999999965e+04,9.660252500000000353e+00
3.339999999999989768e+02,4.863280000000000314e+01,1.215820000000000078e+01,3.506831249999999272e+04,9.741197916666664014e+00
3.369999999999989768e+02,4.859020000000000294e+01,1.214755000000000074e+01,3.536070999999998457e+04,9.822419444444440373e+00
3.399999999999989768e+02,4.884609999999999985e+01,1.221152499999999996e+01,3.565367139999998471e+04,9.903797611111107457e+00
3.429999999999989768e+02,4.902239999999999753e+01,1.225559999999999938e+01,3.594696349999998347e+04,9.985267638888883468e+00
3.459999999999989768e+02,4.850670000000000215e+01,1.212667500000000054e+01,3.623927689999998256e+04,1.006646580555555026e+01
3.489999999999989768e+02,4.860079999999999956e+01,1.215019999999999989e+01,3.653143919999999343e+04,1.014762199999999837e+01
3.519999999999989768e+02,4.835370000000000346e+01,1.208842500000000086e+01,3.682244009999998525e+04,1.022845558333332860e+01
3.549999999999989768e+02,4.846589999999999776e+01,1.211647499999999944e+01,3.711305999999998312e+04,1.030918333333332804e+01
3.579999999999989768e+02,4.837330000000000041e+01,1.209332500000000010e+01,3.740416309999999066e+04,1.039004530555555306e+01
3.609999999999989768e+02,4.874300000000000210e+01,1.218575000000000053e+01,3.769656039999999484e+04,1.047126677777777637e+01
3.639999999999989768e+02,4.900710000000000122e+01,1.225177500000000030e+01,3.798998030000000290e+04,1.055277230555555690e+01
3.669999999999989768e+02,4.932260000000000133e+01,1.233065000000000033e+01,3.828554680000001099e+04,1.063487411111111491e+01
3.699999999999989768e+02,4.919789999999999708e+01,1.229947499999999927e+01,3.858069840000000841e+04,1.071686066666666903e+01
3.729999999999989768e+02,4.925160000000000338e+01,1.231290000000000084e+01,3.887599660000001313e+04,1.079888794444444855e+01
3.759999999999989768e+02,5.019460000000000122e+01,1.254865000000000030e+01,3.917752230000001873e+04,1.088264508333333858e+01
3.789999999999989768e+02,5.067640000000000100e+01,1.266910000000000025e+01,3.948042990000001737e+04,1.096678608333333749e+01
3.819999999999989768e+02,5.058270000000000266e+01,1.264567500000000067e+01,3.978462650000001304e+04,1.105128513888889330e+01
3.849999999999989768e+02,5.127139999999999986e+01,1.281784999999999997e+01,4.009178230000001349e+04,1.113660619444444855e+01
3.879999999999989768e+02,5.170470000000000255e+01,1.292617500000000064e+01,4.040166190000001370e+04,1.122268386111111482e+01
3.909999999999989768e+02,5.179489999999999839e+01,1.294872499999999960e+01,4.071186970000001747e+04,1.130885269444444852e+01
3.939999999999989768e+02,5.240270000000000294e+01,1.310067500000000074e+01,4.102376190000001952e+04,1.139548941666667226e+01
3.969999999999989768e+02,5.231589999999999918e+01,1.307897499999999980e+01,4.133709760000002279e+04,1.148252711111111779e+01
3.999999999999989768e+02,5.267849999999999966e+01,1.316962499999999991e+01,4.165197410000002128e+04,1.156999280555556098e+01
4.029999999999989768e+02,5.276370000000000005e+01,1.319092500000000001e+01,4.196776970000001165e+04,1.165771380555555936e+01
4.059999999999989768e+02,5.240469999999999828e+01,1.310117499999999957e+01,4.228256380000000354e+04,1.174515661111111164e+01
4.089999999999989768e+02,5.151299999999999812e+01,1.287824999999999953e+01,4.259497570000000269e+04,1.183193769444444499e+01
4.119999999999989768e+02,5.216219999999999857e+01,1.304054999999999964e+01,4.290696040000000357e+04,1.191860011111111284e+01
4.149999999999989768e+02,5.164079999999999870e+01,1.291019999999999968e+01,4.321888030000000435e+04,1.200524452777777817e+01
4.179999999999989768e+02,5.195120000000000005e+01,1.298780000000000001e+01,4.352978730000000360e+04,1.209160758333333519e+01
4.209999999999989768e+02,5.210750000000000171e+01,1.302687500000000043e+01,4.384214300000001094e+04,1.217837305555555893e+01
4.239999999999989768e+02,5.267540000000000333e+01,1.316885000000000083e+01,4.415776420000001235e+04,1.226604561111111380e+01
4.269999999999989768e+02,5.281810000000000116e+01,1.320452500000000029e+01,4.447412740000000485e+04,1.235392427777777868e+01
4.299999999999989768e+02,5.233639999999999759e+01,1.308409999999999940e+01,4.479123180000001594e+04,1.244200883333333785e+01
4.329999999999989768e+02,5.264119999999999777e+01,1.316029999999999944e+01,4.510647290000001522e+04,1.252957580555555950e+01
4.359999999999989768e+02,5.335600000000000165e+01,1.333900000000000041e+01,4.542437000000001717e+04,1.261788055555556021e+01
4.389999999999989768e+02,5.383650000000000091e+01,1.345912500000000023e+01,4.574779310000001715e+04,1.270772030555555965e+01
4.419999999999989768e+02,5.407710000000000150e+01,1.351927500000000038e+01,4.607011580000002868e+04,1.279725438888889677e+01
4.449999999999989768e+02,5.359409999999999741e+01,1.339852499999999935e+01,4.639236190000003262e+04,1.288676719444445418e+01
4.479999999999989768e+02,5.324300000000000210e+01,1.331075000000000053e+01,4.671433140000003186e+04,1.297620316666667506e+01
4.509999999999989768e+02,5.474119999999999919e+01,1.368529999999999980e+01,4.704072860000003129e+04,1.306686905555556422e+01
4.539999999999989768e+02,5.434510000000000218e+01,1.358627500000000055e+01,4.736596260000002803e+04,1.315721183333334032e+01
4.569999999999989768e+02,5.432979999999999876e+01,1.358244999999999969e+01,4.769230880000002799e+04,1.324786355555556305e+01
4.599999999999989768e+02,5.456989999999999696e+01,1.364247499999999924e+01,4.801963160000003700e+04,1.333878655555556669e+01
4.629999999999989768e+02,5.496509999999999962e+01,1.374127499999999991e+01,4.834837420000003476e+04,1.343010394444445410e+01
4.659999999999989768e+02,5.479869999999999663e+01,1.369967499999999916e+01,4.867794990000003600e+04,1.352165275000001010e+01
4.689999999999989768e+02,5.484590000000000032e+01,1.371147500000000008e+01,4.900588210000003164e+04,1.361274502777778572e+01
4.719999999999989768e+02,5.494669999999999987e+01,1.373667499999999997e+01,4.933563460000002669e+04,1.370434294444445200e+01
4.749999999999989768e+02,5.518059999999999832e+01,1.379514999999999958e+01,4.966709360000002198e+04,1.379641488888889533e+01
4.779999999999989768e+02,5.567049999999999699e+01,1.391762499999999925e+01,5.000082210000002669e+04,1.388911725000000708e+01
4.809999999999989768e+02,5.569440000000000168e+01,1.392360000000000042e+01,5.033478910000003088e+04,1.398188586111112031e+01
4.839999999999989768e+02,5.571039999999999992e+01,1.392759999999999998e+01,5.066918500000004133e+04,1.407477361111112302e+01
4.869999999999989768e+02,5.616279999999999717e+01,1.404069999999999929e+01,5.100554220000003988e+04,1.416820616666667831e+01
4.899999999999989768e+02,5.631750000000000256e+01,1.407937500000000064e+01,5.134334210000004532e+04,1.426203947222223434e+01
4.929999999999989768e+02,5.659839999999999804e+01,1.414959999999999951e+01,5.168224370000005001e+04,1.435617880555556880e+01
4.959999999999989768e+02,5.669030000000000058e+01,1.417257500000000014e+01,5.202254090000004362e+04,1.445070580555556816e+01
4.989999999999989768e+02,5.683630000000000138e+01,1.420907500000000034e+01,5.236358560000004945e+04,1.454544044444445738e+01
5.019999999999989768e+02,5.725800000000000267e+01,1.431450000000000067e+01,5.270624240000005375e+04,1.464062288888890428e+01
5.049999999999989768e+02,5.731560000000000343e+01,1.432890000000000086e+01,5.305039550000005693e+04,1.473622097222223815e+01
5.079999999999989768e+02,5.788219999999999743e+01,1.447054999999999936e+01,5.339594260000006034e+04,1.483220627777779477e+01
5.109999999999989768e+02,5.798029999999999973e+01,1.449507499999999993e+01,5.374332330000006186e+04,1.492870091666668309e+01
5.139999999999989768e+02,5.806459999999999866e+01,1.451614999999999966e+01,5.409187710000006336e+04,1.502552141666668462e+01
5.169999999999989768e+02,5.830499999999999972e+01,1.457624999999999993e+01,5.444129680000006920e+04,1.512258244444446298e+01
5.199999999999989768e+02,5.845759999999999934e+01,1.461439999999999984e+01,5.479207870000007097e+04,1.522002186111112998e+01
5.229999999999989768e+02,5.834029999999999916e+01,1.458507499999999979e+01,5.514328830000008020e+04,1.531758008333335574e+01
5.259999999999989768e+02,5.862800000000000011e+01,1.465700000000000003e+01,5.549610000000007858e+04,1.541558333333335540e+01
5.289999999999989768e+02,5.901219999999999999e+01,1.475305000000000000e+01,5.584929750000007334e+04,1.551369375000002115e+01
5.319999999999989768e+02,5.927510000000000190e+01,1.481877500000000047e+01,5.620343260000008013e+04,1.561206461111113342e+01
5.349999999999989768e+02,5.959060000000000201e+01,1.489765000000000050e+01,5.656020390000009502e+04,1.571116775000002619e+01
5.379999999999989768e+02,5.949779999999999802e+01,1.487444999999999951e+01,5.691715240000008635e+04,1.581032011111113533e+01
5.409999999999989768e+02,5.979169999999999874e+01,1.494792499999999968e+01,5.727583510000008391e+04,1.590995419444446846e+01
5.439999999999989768e+02,6.016199999999999903e+01,1.504049999999999976e+01,5.763686950000008073e+04,1.601024152777780074e+01
5.469999999999989768e+02,6.035079999999999956e+01,1.508769999999999989e+01,5.799866280000007100e+04,1.611073966666668511e+01
5.499999999999989768e+02,6.072310000000000230e+01,1.518077500000000057e+01,5.836208530000007158e+04,1.621169036111113115e+01
5.529999999999989768e+02,6.097259999999999991e+01,1.524314999999999998e+01,5.872738180000007560e+04,1.631316161111113061e+01
5.559999999999989768e+02,6.100480000000000302e+01,1.525120000000000076e+01,5.909405840000007447e+04,1.641501622222224199e+01
5.589999999999989768e+02,6.125450000000000017e+01,1.531362500000000004e+01,5.946130950000007579e+04,1.651703041666668881e+01
5.619999999999989768e+02,6.143820000000000192e+01,1.535955000000000048e+01,5.983024440000006143e+04,1.661951233333335054e+01
5.649999999999989768e+02,6.166089999999999804e+01,1.541522499999999951e+01,6.019974120000006224e+04,1.672215033333334944e+01
5.679999999999989768e+02,6.182609999999999673e+01,1.545652499999999918e+01,6.056995990000005986e+04,1.682498886111112668e+01
5.709999999999989768e+02,6.262980000000000302e+01,1.565745000000000076e+01,6.094327390000007290e+04,1.692868719444446413e+01
5.739999999999989768e+02,6.312530000000000285e+01,1.578132500000000071e+01,6.131970320000007632e+04,1.703325088888891159e+01
5.769999999999989768e+02,6.372319999999999851e+01,1.593079999999999963e+01,6.170181170000007114e+04,1.713939213888890833e+01
5.799999999999989768e+02,6.369509999999999650e+01,1.592377499999999912e+01,6.208398400000006950e+04,1.724555111111112993e+01
5.829999999999989768e+02,6.469219999999999970e+01,1.617304999999999993e+01,6.246957820000006905e+04,1.735266061111112990e+01
5.859999999999989768e+02,6.518810000000000571e+01,1.629702500000000143e+01,6.285892430000007153e+04,1.746081230555557440e+01
5.889999999999989768e+02,6.469329999999999359e+01,1.617332499999999840e+01,6.325032260000007227e+04,1.756953405555557524e+01
5.919999999999989768e+02,6.559290000000000020e+01,1.639822500000000005e+01,6.364382130000007601e+04,1.767883925000002066e+01
5.949999999999989768e+02,6.587539999999999907e+01,1.646884999999999977e+01,6.403806870000006893e+04,1.778835241666668665e+01
5.979999999999989768e+02,6.607160000000000366e+01,1.651790000000000092e+01,6.443439100000006874e+04,1.789844194444446401e+01
6.009999999999989768e+02,6.573730000000000473e+01,1.643432500000000118e+01,6.483237630000007630e+04,1.800899341666668718e+01
6.039999999999989768e+02,6.482489999999999952e+01,1.620622499999999988e+01,6.522572910000008414e+04,1.811825808333335530e+01
6.069999999999989768e+02,6.569060000000000343e+01,1.642265000000000086e+01,6.561980930000009539e+04,1.822772480555558161e+01
6.099999999999989768e+02,6.529130000000000678e+01,1.632282500000000169e+01,6.601490720000010333e+04,1.833747422222225154e+01
6.129999999999989768e+02,6.622650000000000148e+01,1.655662500000000037e+01,6.641325180000010005e+04,1.844812550000002815e+01
6.159999999999989768e+02,6.650329999999999586e+01,1.662582499999999897e+01,6.681364210000008461e+04,1.855934502777780182e+01
6.189999999999989768e+02,6.784650000000000603e+01,1.696162500000000151e+01,6.721875690000006580e+04,1.867187691666668670e+01
6.219999999999989768e+02,6.806520000000000437e+01,1.701630000000000109e+01,6.762847360000005574e+04,1.878568711111112677e+01
6.249999999999989768e+02,6.756680000000000064e+01,1.689170000000000016e+01,6.803830230000003939e+04,1.889952841666667638e+01
6.279999999999989768e+02,6.989470000000000027e+01,1.747367500000000007e+01,6.845273860000005516e+04,1.901464961111112473e+01
6.309999999999989768e+02,8.864300000000000068e+01,1.772860000000000014e+01,6.896752080000005662e+04,1.915764466666668397e+01
6.339999999999989768e+02,8.984010000000000673e+01,1.796802000000000277e+01,6.950138650000005146e+04,1.930594069444445893e+01
6.369999999999989768e+02,8.912730000000000530e+01,1.782545999999999964e+01,7.003831200000003446e+04,1.945508666666667708e+01
6.399999999999989768e+02,8.928789999999999338e+01,1.785757999999999868e+01,7.057665160000002652e+04,1.960462544444445143e+01
6.429999999999989768e+02,8.981669999999999732e+01,1.796333999999999875e+01,7.111580400000001828e+04,1.975439000000000433e+01
6.459999999999989768e+02,9.043940000000000623e+01,1.808788000000000196e+01,7.165637810000001627e+04,1.990454947222222515e+01
6.489999999999989768e+02,9.033899999999999864e+01,1.806779999999999831e+01,7.220056020000002172e+04,2.005571116666667209e+01
6.519999999999989768e+02,9.095269999999999300e+01,1.819053999999999860e+01,7.274597440000003553e+04,2.020721511111112179e+01
6.549999999999989768e+02,9.061599999999999966e+01,1.812320000000000064e+01,7.329214720000005036e+04,2.035892977777779222e+01
6.579999999999989768e+02,9.073779999999999291e+01,1.814755999999999858e+01,7.383678970000005211e+04,2.051021936111112609e+01
6.609999999999989768e+02,9.103060000000000684e+01,1.820612000000000208e+01,7.438438050000004296e+04,2.066232791666667978e+01
6.639999999999989768e+02,9.148869999999999436e+01,1.829773999999999745e+01,7.493382810000004247e+04,2.081495225000001170e+01
6.669999999999989768e+02,9.038460000000000605e+01,1.807692000000000121e+01,7.548197330000004149e+04,2.096721480555556738e+01
6.699999999999989768e+02,9.129309999999999548e+01,1.825862000000000052e+01,7.609165760000004957e+04,2.113657155555556955e+01
6.729999999999989768e+02,1.524629999999999939e+02,1.905787499999999923e+01,7.670513150000004680e+04,2.130698097222223453e+01


==> figures/data/3d/gr1_p180_none_wall_thickness_septum_error.csv <==
time,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
-1.990000000000003695e+02,6.207603795491476849e-04,4.453967131852306824e-04,7.004429035867751861e-04,5.513481334561755884e-05,3.883832964606580009e-07,1.456000000000000000e+03,6.758951928947651896e-04,5.656255662035301803e-04,7.968252403762750118e-05,1.753636663639170025e-04,4.744103109710804626e-04,5.078670321206968982e-04,5.264337037435500672e-04,5.902028657090088856e-04,6.410309334964471410e-04,6.625515107242052702e-04,6.710471328798339003e-04,6.765262540996052829e-04,6.950746061684553350e-04
-1.965000000000003695e+02,4.109991237962010461e-04,2.980868279103911548e-04,4.685873313477036334e-04,3.559877013979026542e-05,1.701875521967105951e-07,1.456000000000000000e+03,4.465978939359913319e-04,3.754003536564107604e-04,5.758820755150258729e-05,1.129122958858098913e-04,3.159136177483642580e-04,3.367300620942701383e-04,3.505956139077785489e-04,3.925383337464741435e-04,4.232556492644805974e-04,4.374542656471444623e-04,4.439434868223493882e-04,4.475656666846601975e-04,4.634221136999919764e-04
-1.940000000000003979e+02,4.119939534199906729e-04,3.007743496388248544e-04,4.704680352134832616e-04,3.514679854501397312e-05,1.709743151025972999e-07,1.456000000000000000e+03,4.471407519650046460e-04,3.768471548749766998e-04,5.847408179349258871e-05,1.112196037811658184e-04,3.187518625654506906e-04,3.386867946442146228e-04,3.525094274677769779e-04,3.939179693904032659e-04,4.240086001164771520e-04,4.380407888953245007e-04,4.449387642730468417e-04,4.483966631613497760e-04,4.646749930419273784e-04
-1.915000000000003979e+02,4.130061478937994165e-04,3.021475988925784390e-04,4.719808929540992713e-04,3.478911622266615681e-05,1.717843608056290839e-07,1.456000000000000000e+03,4.477952641164655869e-04,3.782170316711332462e-04,5.897474506029985481e-05,1.108585490012209776e-04,3.211399437418917800e-04,3.405756069243734679e-04,3.552438265350740939e-04,3.954588650013821614e-04,4.246012044772896291e-04,4.389680878050480927e-04,4.457842308522043905e-04,4.493928077377516944e-04,4.660329644254740107e-04
-1.890000000000003979e+02,4.136679853994181455e-04,3.036542278485236212e-04,4.734747476512506841e-04,3.449375029708412265e-05,1.723110209539708370e-07,1.456000000000000000e+03,4.481617356965022884e-04,3.791742351023340025e-04,5.980676225183253862e-05,1.100137575508945242e-04,3.225587559429836360e-04,3.422032038154992168e-04,3.565371211026441126e-04,3.956348133321926789e-04,4.250457426462823408e-04,4.391814984138736177e-04,4.464445330752599833e-04,4.500234434107707989e-04,4.672722686184604501e-04
-1.865000000000003979e+02,4.144159938249781594e-04,3.050436275170239795e-04,4.751051417089357360e-04,3.427311642670755098e-05,1.729152624475429943e-07,1.456000000000000000e+03,4.486891102516857104e-04,3.801428773982706085e-04,6.068914788395757655e-05,1.093723663079541799e-04,3.245614269647969174e-04,3.432033999886030984e-04,3.581992232867394843e-04,3.959713773407071906e-04,4.255463917007094735e-04,4.396385044484832100e-04,4.470735886206055791e-04,4.514872512811334698e-04,4.689414573425738138e-04
-1.840000000000003979e+02,4.148250628201751822e-04,3.060023757132153562e-04,4.759867361727905533e-04,3.410523491732392185e-05,1.732429997925281320e-07,1.456000000000000000e+03,4.489302977374990972e-04,3.807198279028512671e-04,6.116167335261537110e-05,1.088226871069598260e-04,3.253473702546672312e-04,3.443390920764109872e-04,3.589674830320179963e-04,3.965014688103740974e-04,4.257610611549951084e-04,4.397886580791253029e-04,4.475952601567736327e-04,4.527210861358461815e-04,4.699212491095281332e-04
-1.815000000000003979e+02,4.153755079617711156e-04,3.066621867688113260e-04,4.772558152735024051e-04,3.396977948437885085e-05,1.736907585327167675e-07,1.456000000000000000e+03,4.493452874461499732e-04,3.814057284773922580e-04,6.188030731173128950e-05,1.087133211929597896e-04,3.261956794921170764e-04,3.458046072786623184e-04,3.602487540211588490e-04,3.966885621986892619e-04,4.262412251974865814e-04,4.401102183500078466e-04,4.481886421790992571e-04,4.534374633046176547e-04,4.709165058890636473e-04
-1.790000000000003979e+02,4.156294890170297656e-04,3.075280669712345482e-04,4.784530458201141905e-04,3.388544808928963643e-05,1.738960957327691404e-07,1.456000000000000000e+03,4.495149371063193885e-04,3.817440409277401427e-04,6.282355680308442493e-05,1.081014220457952174e-04,3.265798921590203985e-04,3.467001491585868195e-04,3.609293084279100155e-04,3.967726099787446405e-04,4.263259076043029875e-04,4.400508424296858956e-04,4.485324984022690756e-04,4.543459447359274425e-04,4.727364654259357695e-04
-1.765000000000003979e+02,4.160160614553548119e-04,3.083624699200555722e-04,4.792913528159330064e-04,3.383643681222325275e-05,1.742142678449732178e-07,1.456000000000000000e+03,4.498524982675780647e-04,3.821796246431315592e-04,6.327529136057819447e-05,1.076535915352992397e-04,3.270612575160796050e-04,3.472003519282524189e-04,3.618521530136981383e-04,3.965148922605435996e-04,4.267927116823188195e-04,4.402871002859141025e-04,4.491005113766215152e-04,4.553819230278749268e-04,4.735434325856159176e-04
-1.740000000000003979e+02,4.161397133493878551e-04,3.086776359648134575e-04,4.808143306174790131e-04,3.380104202807655231e-05,1.743147714686945369e-07,1.456000000000000000e+03,4.499407553774644277e-04,3.823386713213112824e-04,6.467461726809115800e-05,1.074620773845743975e-04,3.271365483661438410e-04,3.478550408922800093e-04,3.625076785905447354e-04,3.965476883476940807e-04,4.268725374626884108e-04,4.402922172774042988e-04,4.492193430779964011e-04,4.563729566374739627e-04,4.742929544283295195e-04
-1.715000000000003979e+02,4.164421633774777740e-04,3.093240771492594015e-04,4.840281486057828523e-04,3.380699243517489434e-05,1.745669881760258477e-07,1.456000000000000000e+03,4.502491558126526616e-04,3.826351709423028865e-04,6.758598522830507830e-05,1.071180862282183725e-04,3.275118783610211806e-04,3.484921695245537339e-04,3.627110408796572344e-04,3.966393135375355155e-04,4.270921854592342427e-04,4.404502206573870015e-04,4.497343748006348376e-04,4.574303470333551669e-04,4.752924257661582668e-04
-1.690000000000003979e+02,4.164842422155310038e-04,3.094020057672783276e-04,4.866003675927075309e-04,3.382173586426177105e-05,1.746030338307169544e-07,1.456000000000000000e+03,4.503059780797927952e-04,3.826625063512692124e-04,7.011612537717652706e-05,1.070822364482526762e-04,3.281157518015016664e-04,3.488787911617547647e-04,3.628460736190823491e-04,3.968352820203056050e-04,4.269092992306383703e-04,4.402854648751417486e-04,4.499100707995865511e-04,4.581468889318986723e-04,4.758834003158540576e-04
-1.665000000000003979e+02,4.167047734970861519e-04,3.101138942718148473e-04,4.888417806320092878e-04,3.385472436019537905e-05,1.747890106167626739e-07,1.456000000000000000e+03,4.505594978572815580e-04,3.828500491368907457e-04,7.213700713492313598e-05,1.065908792252713046e-04,3.286775551165862000e-04,3.491141402478744357e-04,3.630198605164117230e-04,3.965546494185461456e-04,4.269784491046255083e-04,4.404178923221804148e-04,4.504135251945214839e-04,4.589082162159831648e-04,4.770657017562708103e-04
-1.640000000000003979e+02,4.166849095614715069e-04,3.103161907077023308e-04,4.913084732934689574e-04,3.389596998906880263e-05,1.747752506377515757e-07,1.456000000000000000e+03,4.505808795505403231e-04,3.827889395724026907e-04,7.462356373199745046e-05,1.063687188537691761e-04,3.291150487231699713e-04,3.492589375039271060e-04,3.632420014477688282e-04,3.963758638569724719e-04,4.267838323102426685e-04,4.403250093828741264e-04,4.504646028595177612e-04,4.592975949729430417e-04,4.778539769881883013e-04
-1.615000000000003979e+02,4.168449488033091764e-04,3.105621000933925170e-04,4.934074449996305291e-04,3.395583497671642644e-05,1.749127100717994686e-07,1.456000000000000000e+03,4.508007837800255893e-04,3.828891138265927635e-04,7.656249619632135269e-05,1.062828487099166594e-04,3.297022130615553459e-04,3.494105648293639212e-04,3.629809802964505117e-04,3.959884793221918591e-04,4.269040898751448468e-04,4.402989374537255867e-04,4.507231913315184330e-04,4.601115138089099965e-04,4.784421077685754604e-04
-1.589999999999999716e+02,4.167778187766120056e-04,3.111179032768090049e-04,4.957667106139714442e-04,3.401947989115302766e-05,1.748610752362549862e-07,1.456000000000000000e+03,4.507972986677650129e-04,3.827583388854589983e-04,7.898889183735943861e-05,1.056599154998030007e-04,3.302193965506320435e-04,3.495187780537886029e-04,3.632002805580364846e-04,3.955315271159987088e-04,4.267864862364329154e-04,4.401216233665430867e-04,4.510394207750825042e-04,4.607129693719600925e-04,4.792732236147645127e-04
-1.564999999999999716e+02,4.168941212875713052e-04,3.114623452983631790e-04,4.972735539934827146e-04,3.408892087823879932e-05,1.749627628907790623e-07,1.456000000000000000e+03,4.509830421658100842e-04,3.828052004093325262e-04,8.037943270591140941e-05,1.054317759892081261e-04,3.305651788443814197e-04,3.498102884589950122e-04,3.632830461063301774e-04,3.955448570755773453e-04,4.268038496189256823e-04,4.401670816266453189e-04,4.511377541487844372e-04,4.613402633862683324e-04,4.798553988822307995e-04
-1.539999999999999716e+02,4.168013499528247035e-04,3.112373282942942714e-04,4.990486248352402803e-04,3.417211056557935387e-05,1.748910984630031766e-07,1.456000000000000000e+03,4.509734605184040302e-04,3.826292393872453767e-04,8.224727488241557680e-05,1.055640216585304321e-04,3.306361774675752865e-04,3.500298171005474532e-04,3.627217252441482503e-04,3.952695619462899155e-04,4.267954322350178470e-04,4.401124156671841481e-04,4.513242423637229672e-04,4.616279578657778962e-04,4.803197603734162425e-04
-1.514999999999999716e+02,4.168957201062062985e-04,3.109735986967752399e-04,5.007804490755542355e-04,3.424588196612404311e-05,1.749748218745099840e-07,1.456000000000000000e+03,4.511416020723303145e-04,3.826498381400822825e-04,8.388472896934793697e-05,1.059221214094310587e-04,3.310743999591787270e-04,3.503881865135737711e-04,3.631244708534285006e-04,3.953082736481176515e-04,4.266451421205261956e-04,4.401807956285380186e-04,4.515676805297089147e-04,4.622878515477784451e-04,4.809364115426051746e-04
-1.489999999999999716e+02,4.167869194897442088e-04,3.111055303952578758e-04,5.016512650455796528e-04,3.433090558502184547e-05,1.748899473360382388e-07,1.456000000000000000e+03,4.511178250747660610e-04,3.824560139047223565e-04,8.486434555583544396e-05,1.056813890944863330e-04,3.313048752504701750e-04,3.504402364634562231e-04,3.630283556623364362e-04,3.949482167945955139e-04,4.265864695074765827e-04,4.399884522070843219e-04,4.516701792992614093e-04,4.626068153271670636e-04,4.812311155876733177e-04
-1.464999999999999716e+02,4.168658589076448102e-04,3.115785923075827728e-04,5.033848649325644306e-04,3.443719593575131626e-05,1.749630647867257072e-07,1.456000000000000000e+03,4.513030548433961129e-04,3.824286629718935075e-04,8.651900602491962048e-05,1.052872666000620374e-04,3.311880195245092348e-04,3.502479921349784843e-04,3.629601602450786618e-04,3.948018120015178538e-04,4.265958791623901229e-04,4.400302022102521777e-04,4.517783001355094464e-04,4.638177134400992560e-04,4.815347927255150470e-04
-1.439999999999999716e+02,4.167311488642489901e-04,3.116632392978040123e-04,5.043306792969784675e-04,3.453878661790554474e-05,1.748577782147540916e-07,1.456000000000000000e+03,4.512699354821545416e-04,3.821923622463434386e-04,8.759953043272947736e-05,1.050679095664449779e-04,3.315703988773251567e-04,3.502701646885471071e-04,3.629110876330427448e-04,3.945676349603707053e-04,4.264452313513782816e-04,4.399745233440442477e-04,4.519024768906545813e-04,4.640801421471081730e-04,4.821326492404758046e-04
-1.414999999999999716e+02,4.167910564169576546e-04,3.114281591422372983e-04,5.055409109862627317e-04,3.464001502056361003e-05,1.749147153497883966e-07,1.456000000000000000e+03,4.514310714375212850e-04,3.821510413963940243e-04,8.874985456930507702e-05,1.053628972747203563e-04,3.312042446245419590e-04,3.504434210255653014e-04,3.625629622891862985e-04,3.943314013445666736e-04,4.264989226259731066e-04,4.399639333096427071e-04,4.522963705933352426e-04,4.649236955755507781e-04,4.824379756012806453e-04
-1.389999999999999716e+02,4.166381668506976914e-04,3.114386670193655042e-04,5.067772975691171638e-04,3.472710880996414628e-05,1.747933341630089656e-07,1.456000000000000000e+03,4.513652756606618445e-04,3.819110580407335384e-04,9.013913071841947238e-05,1.051994998313321873e-04,3.311839886918902702e-04,3.503463740726016394e-04,3.622214980206549077e-04,3.940420397173903392e-04,4.263582017387481564e-04,4.397066800593818492e-04,4.522882282257832329e-04,4.653824657773573546e-04,4.827603190279351384e-04
-1.364999999999999716e+02,4.167005706257851673e-04,3.115673152999736913e-04,5.077997094750540856e-04,3.482571557544770477e-05,1.748521960251969861e-07,1.456000000000000000e+03,4.515262862012328518e-04,3.818748550503374829e-04,9.109913884926891829e-05,1.051332553258114760e-04,3.314206570443389887e-04,3.502754196071624282e-04,3.624454779338298583e-04,3.941796883690395939e-04,4.262772903450349864e-04,4.398330520601168394e-04,4.524118790141285775e-04,4.654506955221883024e-04,4.834645929249909704e-04
-1.339999999999999716e+02,4.165545670412155468e-04,3.114465383426801666e-04,5.086219463766866603e-04,3.491533009147396416e-05,1.747367875982911673e-07,1.456000000000000000e+03,4.514698971326895041e-04,3.816392369497415894e-04,9.206737933547111353e-05,1.051080286985353802e-04,3.313607105915629663e-04,3.499965227295215482e-04,3.622489011578738731e-04,3.938567910039723289e-04,4.261107506687923695e-04,4.395991484749366541e-04,4.525321726249967725e-04,4.654310775182939042e-04,4.837827491459999380e-04
-1.314999999999999716e+02,4.166005127979811504e-04,3.116922199163006343e-04,5.095814113033284715e-04,3.501604258216159729e-05,1.747821105016565981e-07,1.456000000000000000e+03,4.516165553801427613e-04,3.815844702158195396e-04,9.298089850534732104e-05,1.049082928816805161e-04,3.314623036114583269e-04,3.504420845843194917e-04,3.623520099280009427e-04,3.934815529123848179e-04,4.262912376254840972e-04,4.396523946894445502e-04,4.525128374586296449e-04,4.659232445301758163e-04,4.842512370708925351e-04
-1.289999999999999716e+02,4.164353587534564056e-04,3.117052382841216124e-04,5.104168258657441459e-04,3.511958703253411480e-05,1.746517934134556658e-07,1.456000000000000000e+03,4.515549457859904933e-04,3.813157717209223179e-04,9.398146711228774026e-05,1.047301204693347931e-04,3.315529303779650308e-04,3.500723704379900074e-04,3.622322041699404865e-04,3.930740791249498489e-04,4.260717113995393548e-04,4.394635453485868900e-04,4.525370218146288056e-04,4.665021202042662863e-04,4.846968497273065933e-04
-1.264999999999999716e+02,4.164923409376239676e-04,3.113168056537076052e-04,5.112093906890134666e-04,3.520178251372219237e-05,1.747050355518453496e-07,1.456000000000000000e+03,4.516941234513461396e-04,3.812905584239017955e-04,9.471704975138949901e-05,1.051755352839163623e-04,3.313766924962124796e-04,3.501266982479889710e-04,3.623472030457552907e-04,3.929954404505316655e-04,4.260786859773486911e-04,4.395771267678571397e-04,4.528055847898385415e-04,4.667122143069930905e-04,4.850229780928111086e-04
-1.239999999999999716e+02,4.163401871846187860e-04,3.112297624729615567e-04,5.117503452087380578e-04,3.529076776106565647e-05,1.745845897540888319e-07,1.456000000000000000e+03,4.516309549456844425e-04,3.810494194235531295e-04,9.541015802411927180e-05,1.051104247116572293e-04,3.313501944615734754e-04,3.498468107952283309e-04,3.619206414437940809e-04,3.924258458217370969e-04,4.258961245374975457e-04,4.393555060464409681e-04,4.526681999083316792e-04,4.669211241746231908e-04,4.852068244832608143e-04
-1.214999999999999716e+02,4.163755938662204925e-04,3.106973504334749055e-04,5.125130792844678025e-04,3.538176342162777929e-05,1.746205043502718536e-07,1.456000000000000000e+03,4.517573572878482921e-04,3.809938304445926929e-04,9.613748541824731000e-05,1.056782434327455870e-04,3.313480160916786889e-04,3.501680440696532397e-04,3.619857003214609222e-04,3.923366689308364691e-04,4.258320584165535615e-04,4.395564393029013114e-04,4.530964661330124515e-04,4.671815974675293335e-04,4.856354099197868570e-04
-1.189999999999999716e+02,4.162144844886183151e-04,3.104951309625896645e-04,5.136163243906945869e-04,3.548476247734744915e-05,1.744936654662000815e-07,1.456000000000000000e+03,4.516992469659657575e-04,3.807297220112708727e-04,9.740183990207627179e-05,1.057193535260286506e-04,3.311733964269098353e-04,3.498970912368207795e-04,3.615208059432008431e-04,3.923681243533099655e-04,4.256530819032078609e-04,4.393778413945572357e-04,4.531250646338871326e-04,4.671096281405304239e-04,4.857290668273961127e-04
-1.164999999999999716e+02,4.162577521730745399e-04,3.101652753417289050e-04,5.141392859658033831e-04,3.557470422977302267e-05,1.745360758252165841e-07,1.456000000000000000e+03,4.518324564028475829e-04,3.806830479433014969e-04,9.788153379272884324e-05,1.060924768313456349e-04,3.308703438099810630e-04,3.498508256695104300e-04,3.613633754843914797e-04,3.923189535617927393e-04,4.256542768547723712e-04,4.394565554163197226e-04,4.532035089738704328e-04,4.675230442454503103e-04,4.860414847620663620e-04
-1.139999999999999716e+02,4.160941209032897577e-04,3.097167328026616240e-04,5.143221564887621609e-04,3.564369294204484679e-05,1.744047902968282553e-07,1.456000000000000000e+03,4.517378138453346180e-04,3.804504279612448974e-04,9.822803558547240320e-05,1.063773881006281337e-04,3.309112137245653657e-04,3.496738338541907718e-04,3.613059702456303908e-04,3.919864838874254466e-04,4.254535853648743642e-04,4.393492823493970749e-04,4.531857979551864564e-04,4.677459499239891745e-04,4.860230884000508208e-04
-1.114999999999999716e+02,4.161353896789946787e-04,3.096065246607752506e-04,5.148073959557368864e-04,3.573007498619771021e-05,1.744453008018080593e-07,1.456000000000000000e+03,4.518654646651923618e-04,3.804053146927969956e-04,9.867200627674220775e-05,1.065288650182194281e-04,3.308989035880319685e-04,3.493781383803077159e-04,3.610745156421338829e-04,3.920718398880360936e-04,4.255775546679044967e-04,4.393389057364519858e-04,4.532563262170495469e-04,4.679689568213485818e-04,4.864333174934993014e-04
-1.089999999999999716e+02,4.159628489824616698e-04,3.090817994262452036e-04,5.150877674231936878e-04,3.581570598772559108e-05,1.743078565290053831e-07,1.456000000000000000e+03,4.517785549701872744e-04,3.801471429947360652e-04,9.912491844073201795e-05,1.068810495562164662e-04,3.305329266545843636e-04,3.492209440657989181e-04,3.611186639974830895e-04,3.920731228715688748e-04,4.253021056121675724e-04,4.391045796644930032e-04,4.533418892163284001e-04,4.681563155386163485e-04,4.864859172948430449e-04
-1.064999999999999716e+02,4.160218420641640367e-04,3.093886270778722263e-04,5.158993692393632619e-04,3.589443793095947310e-05,1.743625837488397864e-07,1.456000000000000000e+03,4.519162799951235098e-04,3.801274041332045636e-04,9.987752717519922515e-05,1.066332149862918104e-04,3.305751991923164485e-04,3.493766613143871325e-04,3.611578843941713659e-04,3.920593429326009851e-04,4.254192085509815656e-04,4.392016357171999222e-04,4.534900718058764270e-04,4.682751301527386689e-04,4.867252591734112744e-04
-1.039999999999999716e+02,4.158552618493219243e-04,3.089838486361366028e-04,5.163239003119496221e-04,3.598509198100539479e-05,1.742305256526495178e-07,1.456000000000000000e+03,4.518403538303272988e-04,3.798701698683165499e-04,1.004686384626276977e-04,1.068714132131853216e-04,3.304020154009054710e-04,3.490030172233013093e-04,3.610259592015636161e-04,3.918754273007009239e-04,4.251586984929500821e-04,4.389970119522032229e-04,4.532592460164135313e-04,4.683086457857467801e-04,4.869876388936001115e-04
-1.014999999999999716e+02,4.158994121240919706e-04,3.086385077936411965e-04,5.168037883808323293e-04,3.605414035488391504e-05,1.742722220418949361e-07,1.456000000000000000e+03,4.519535524789758721e-04,3.798452717692080692e-04,1.009043762567403586e-04,1.072609043304507742e-04,3.299329303302259543e-04,3.489403890848354257e-04,3.609666267843352622e-04,3.918342058097732251e-04,4.252495020298543678e-04,4.389452235692320220e-04,4.533993396333159918e-04,4.686234836651758783e-04,4.872683900813446238e-04
-9.899999999999997158e+01,4.157329196173126218e-04,3.084664554568506984e-04,5.169158281211817156e-04,3.612581354925213938e-05,1.741389348581302375e-07,1.456000000000000000e+03,4.518587331665647544e-04,3.796071060680604892e-04,1.011829085038690938e-04,1.072664641604619234e-04,3.297415738136160205e-04,3.486576094820338450e-04,3.606393449215413620e-04,3.918916731413779847e-04,4.250961310265861438e-04,4.388131668171459544e-04,4.532863470412237849e-04,4.684983161156661678e-04,4.876528090438546825e-04
-9.649999999999997158e+01,4.157730093212184171e-04,3.075538808961667350e-04,5.174715016495854032e-04,3.620501194714176540e-05,1.741779981701146352e-07,1.456000000000000000e+03,4.519780212683601893e-04,3.795679973740766450e-04,1.016984923283669861e-04,1.082191284250516822e-04,3.292063070476814617e-04,3.483624711928439213e-04,3.608409103791770673e-04,3.917749001367588652e-04,4.250486933005177717e-04,4.389210005426251839e-04,4.534954433230172876e-04,4.686140282603013353e-04,4.878380261671928569e-04
-9.399999999999997158e+01,4.156326051237408097e-04,3.076743098162878815e-04,5.176192345470443084e-04,3.627354180299994260e-05,1.740662322768814513e-07,1.456000000000000000e+03,4.519061469267407591e-04,3.793590633207408603e-04,1.019866294233034987e-04,1.079582953074529283e-04,3.289027349967142103e-04,3.486014548100418737e-04,3.604141920402219226e-04,3.917434864369982728e-04,4.250200746102390684e-04,4.387177711544382468e-04,4.534031950198990019e-04,4.688647169818152701e-04,4.878188814885362412e-04
-9.149999999999997158e+01,4.156658347261946444e-04,3.073928456685919301e-04,5.181773526351302799e-04,3.634344510516821191e-05,1.740989321607365398e-07,1.456000000000000000e+03,4.520092798313628496e-04,3.793223896210264393e-04,1.025115179089356354e-04,1.082729890576027143e-04,3.288790299892322549e-04,3.484198582640783367e-04,3.605582844868638346e-04,3.917392710836605624e-04,4.250630934635833279e-04,4.387646670322470528e-04,4.537350519735525558e-04,4.691285136040202874e-04,4.883605546973064995e-04
-8.899999999999997158e+01,4.155085814925958080e-04,3.069903120831251708e-04,5.180160817807704645e-04,3.640191219369109932e-05,1.739724805053463267e-07,1.456000000000000000e+03,4.519104936862869209e-04,3.791066692989046951e-04,1.025075002881746565e-04,1.085182694094706372e-04,3.285970819634648492e-04,3.481274556583882412e-04,3.601877546547286668e-04,3.915577234983806231e-04,4.249257403580128400e-04,4.387663791623620368e-04,4.535780175180239779e-04,4.691800246485264151e-04,4.884617189794945771e-04
-8.649999999999997158e+01,4.155570533633484546e-04,3.071559142158073689e-04,5.187125266173364928e-04,3.647705390545129332e-05,1.740182400616500099e-07,1.456000000000000000e+03,4.520341072687997751e-04,3.790799994578971342e-04,1.031554732539880382e-04,1.084011391475410858e-04,3.284192814855550670e-04,3.481830973517898342e-04,3.598459194189658960e-04,3.914237650611616221e-04,4.249031786289099704e-04,4.387962674782896577e-04,4.536428043864622556e-04,4.692422157670665716e-04,4.888014576520099009e-04
-8.399999999999997158e+01,4.153934799889149460e-04,3.073371162664056033e-04,5.192471564359394222e-04,3.652656240005196654e-05,1.738859329780658912e-07,1.456000000000000000e+03,4.519200423889669260e-04,3.788669175888629659e-04,1.038536764470244763e-04,1.080563637225093426e-04,3.281349783254658317e-04,3.479691670293008740e-04,3.598300458459237393e-04,3.913687089758091154e-04,4.247095096151684806e-04,4.386148533712464284e-04,4.536595220168998955e-04,4.690736000743791568e-04,4.886976060928465522e-04
-8.149999999999997158e+01,4.154436375580333176e-04,3.068185500744214397e-04,5.193825005654476891e-04,3.658794800486793946e-05,1.739320939266574508e-07,1.456000000000000000e+03,4.520315855629012639e-04,3.788556895531653714e-04,1.039388630074143715e-04,1.086250874836118779e-04,3.280182994104677893e-04,3.477298043383327724e-04,3.597888664528940163e-04,3.912964706073670564e-04,4.248327201664897981e-04,4.386623442794687936e-04,4.538561273378739552e-04,4.695416958188194153e-04,4.891296587239324280e-04
-7.899999999999997158e+01,4.152786604882884014e-04,3.061904500131759415e-04,5.195770259798307162e-04,3.664581456746024879e-05,1.737992815822597855e-07,1.456000000000000000e+03,4.519244750557486773e-04,3.786328459208281256e-04,1.042983654915423147e-04,1.090882104751124599e-04,3.277373238582339415e-04,3.476134442603902829e-04,3.597107710930109591e-04,3.909715006320364176e-04,4.246575404019125059e-04,4.385705782689549616e-04,4.537400433224231255e-04,4.693193707017573194e-04,4.889575653917103797e-04
-7.649999999999997158e+01,4.153262951292390143e-04,3.065399815196921695e-04,5.197418653221323043e-04,3.669872963257377394e-05,1.738427281824245557e-07,1.456000000000000000e+03,4.520250247618127679e-04,3.786275654966652607e-04,1.044155701928932900e-04,1.087863136095468448e-04,3.274021858153709774e-04,3.477369712357051613e-04,3.598010557297148218e-04,3.910328134820491709e-04,4.246619713675689055e-04,4.388160541528531217e-04,4.539162242217293546e-04,4.693946999715023494e-04,4.891563324381352105e-04
-7.399999999999997158e+01,4.151740605892237758e-04,3.060668292024254934e-04,5.198972792974889583e-04,3.676009792737698937e-05,1.737208053857748080e-07,1.456000000000000000e+03,4.519341585166007516e-04,3.784139626618468000e-04,1.047232187082651825e-04,1.091072313867982825e-04,3.275402325783218611e-04,3.472799862367399325e-04,3.593781653651685398e-04,3.909794391565514678e-04,4.245885049178419607e-04,4.385411543460151097e-04,4.536106042029991719e-04,4.696147856543579028e-04,4.893757180601390278e-04
-7.149999999999997158e+01,4.152151935789335645e-04,3.056178244292067042e-04,5.203670202193827954e-04,3.682248851076529454e-05,1.737595526389167188e-07,1.456000000000000000e+03,4.520376820896988726e-04,3.783927050681682564e-04,1.051518266404492309e-04,1.095973691497268603e-04,3.268912349399095388e-04,3.470778197377442616e-04,3.595209843435933977e-04,3.907854472988660710e-04,4.245296327733332842e-04,4.387281217933167426e-04,4.536781435641960695e-04,4.697519130635857535e-04,4.896361828070026076e-04
-6.899999999999997158e+01,4.150688268681540700e-04,3.052619687633968985e-04,5.203340220464029069e-04,3.685964079827321581e-05,1.736407641574833869e-07,1.456000000000000000e+03,4.519284676664272722e-04,3.782091860698808677e-04,1.052651951782488369e-04,1.098068581047571715e-04,3.265761325471378961e-04,3.470170354665164168e-04,3.593341175380608803e-04,3.906923439417707270e-04,4.245629288682434624e-04,4.385888537365812225e-04,4.538129662269653518e-04,4.696631507538193053e-04,4.895347000556865081e-04
-6.649999999999997158e+01,4.151124286519693131e-04,3.052010337302755788e-04,5.207521708026150841e-04,3.692754411890025311e-05,1.736819719359897044e-07,1.456000000000000000e+03,4.520399727708695526e-04,3.781848845330690735e-04,1.056397421506457711e-04,1.099113949216937343e-04,3.266397642300317302e-04,3.471053390965846922e-04,3.593194445628295625e-04,3.906761618751309869e-04,4.245594898953046871e-04,4.386120426531780352e-04,4.537202028161083220e-04,4.697402153934202343e-04,4.897278339994749720e-04
-6.399999999999997158e+01,4.149593322320628335e-04,3.050249117370328620e-04,5.202595573904351522e-04,3.696385289054966705e-05,1.735575738269936938e-07,1.456000000000000000e+03,4.519231851226125142e-04,3.779954793415131529e-04,1.053002251583723186e-04,1.099344204950299716e-04,3.266930333513551766e-04,3.469506595732546324e-04,3.589118976021896850e-04,3.904815943258748952e-04,4.244609267726889585e-04,4.385606196644416146e-04,4.538534348394289430e-04,4.697675251829379404e-04,4.899105991815964596e-04
-6.149999999999997158e+01,4.150057979591544022e-04,3.051016594328176553e-04,5.209172509369695272e-04,3.701257561741499053e-05,1.735997430935492967e-07,1.456000000000000000e+03,4.520183735765694131e-04,3.779932223417393914e-04,1.059114529778151250e-04,1.099041385263367469e-04,3.263642558418126277e-04,3.469720647406621290e-04,3.591890865520093673e-04,3.904819917316872547e-04,4.243998857538317177e-04,4.385184891693049347e-04,4.538329714646658058e-04,4.700018340506826328e-04,4.900246883646246698e-04
-5.899999999999997158e+01,4.148619969339738885e-04,3.049151338851974744e-04,5.206061455352442927e-04,3.705070241788722783e-05,1.734832310497034267e-07,1.456000000000000000e+03,4.519126993518610960e-04,3.778112945160866810e-04,1.057441486012704042e-04,1.099468630487764140e-04,3.260241667021455307e-04,3.468793376846092489e-04,3.587805061515543211e-04,3.899096941424602778e-04,4.243763951296167063e-04,4.383890897442038964e-04,4.537382523818957896e-04,4.699882429326425492e-04,4.900238518275535022e-04
-5.649999999999997158e+01,4.149021899334439517e-04,3.055068559262566139e-04,5.208716477606617403e-04,3.708906913384368641e-05,1.735194262607825884e-07,1.456000000000000000e+03,4.519912590672876449e-04,3.778131207996002585e-04,1.059694578272177886e-04,1.093953340071873379e-04,3.264210001493130409e-04,3.470145175524315027e-04,3.591135456728059743e-04,3.900167201197979132e-04,4.244005100423426866e-04,4.385539868376910457e-04,4.538218733050735786e-04,4.702458787962412296e-04,4.901147493120865985e-04
-5.399999999999997158e+01,4.147552786600465307e-04,3.047426365649650638e-04,5.208627261221772256e-04,3.713177049854829236e-05,1.734007095567296979e-07,1.456000000000000000e+03,4.518870491585948298e-04,3.776235081614982315e-04,1.061074474621306950e-04,1.100126420950814669e-04,3.258261264912889403e-04,3.467785026146669603e-04,3.589095250570590039e-04,3.896331019541639305e-04,4.242920329199452488e-04,4.386012852827152002e-04,4.537626929036218731e-04,4.700173944748792308e-04,4.901061787544314227e-04
-5.149999999999997158e+01,4.148219882609376617e-04,3.044059560288604033e-04,5.214132293346212567e-04,3.717457200213880380e-05,1.734592307482996954e-07,1.456000000000000000e+03,4.519965602630764655e-04,3.776474162587988579e-04,1.065912410736835950e-04,1.104160322320772583e-04,3.258711172046100421e-04,3.470201568638687584e-04,3.589303787098897087e-04,3.897737986324679342e-04,4.243530250758368412e-04,4.384878835143887028e-04,4.538255960251169965e-04,4.701399981053380772e-04,4.902091176700515678e-04
-4.899999999999997158e+01,4.146548359430949422e-04,3.043513481494338835e-04,5.210877794263492476e-04,3.721044505297201255e-05,1.733232501920351837e-07,1.456000000000000000e+03,4.518652809960669345e-04,3.774443908901229500e-04,1.064329434832543054e-04,1.103034877936610587e-04,3.258207585556265637e-04,3.469117867604158082e-04,3.587021926527192667e-04,3.892904695399198385e-04,4.242257452757652262e-04,4.383678054370783060e-04,4.537092984213719803e-04,4.701565920231763618e-04,4.903226566054646194e-04
-4.649999999999997158e+01,4.147236115002793746e-04,3.044489159399412122e-04,5.210643596814858863e-04,3.724501267735807824e-05,1.733828649051711922e-07,1.456000000000000000e+03,4.519686241776374393e-04,3.774785988229213099e-04,1.063407481812065117e-04,1.102746955603381624e-04,3.257217846411582067e-04,3.467454933396927480e-04,3.584802300072114072e-04,3.891717349044765254e-04,4.243832240768386464e-04,4.384905077587534844e-04,4.538499212335637013e-04,4.701225810940937513e-04,4.904430873055522395e-04
-4.399999999999997158e+01,4.145617526308388676e-04,3.044009261374023092e-04,5.217064235825115501e-04,3.728454401511625729e-05,1.732515839667679808e-07,1.456000000000000000e+03,4.518462966459551385e-04,3.772772086157225968e-04,1.071446709516726825e-04,1.101608264934365584e-04,3.254783719481038574e-04,3.465951034558148762e-04,3.584811703017356708e-04,3.892415772268454461e-04,4.241526730450093335e-04,4.382497270448668949e-04,4.537523877567192321e-04,4.701489145283021392e-04,4.904227446870083624e-04
-4.149999999999997158e+01,4.146124518309401963e-04,3.038698145262973900e-04,5.217126343480505638e-04,3.732516123216351767e-05,1.732966528742707490e-07,1.456000000000000000e+03,4.519376130631037208e-04,3.772872905987766719e-04,1.071001825171103675e-04,1.107426373046428063e-04,3.252555190690102562e-04,3.464756104489464432e-04,3.584021143604511372e-04,3.893270338998520226e-04,4.242781652835029139e-04,4.383987056321284655e-04,4.538111802064940777e-04,4.702051114941607074e-04,4.904411190831991282e-04
-3.899999999999997158e+01,4.144679382299121251e-04,3.038744088458647540e-04,5.214701514666042394e-04,3.735451951968711879e-05,1.731790319491008923e-07,1.456000000000000000e+03,4.518224577495992371e-04,3.771134187102250131e-04,1.070022132366921144e-04,1.105935293840473710e-04,3.253255420414788196e-04,3.464407356220007019e-04,3.584229572802734472e-04,3.891953944294631608e-04,4.240021073182546354e-04,4.382569047380217376e-04,4.536585297266825618e-04,4.701459635777985985e-04,4.903150379274473806e-04
-3.649999999999997158e+01,4.145215283674110731e-04,3.036380868015681666e-04,5.220978379421968704e-04,3.739752851733402472e-05,1.732266726192591650e-07,1.456000000000000000e+03,4.519190568847450775e-04,3.771239998500770687e-04,1.075763095747857973e-04,1.108834415658429065e-04,3.253054923254379755e-04,3.462862688370500720e-04,3.581460523605703569e-04,3.890458325717952785e-04,4.241734032863210785e-04,4.384172296216954376e-04,4.537746187312251592e-04,4.702368221992862633e-04,4.904259846800561968e-04
-3.399999999999997158e+01,4.143833859489958458e-04,3.036345569079150204e-04,5.217021002448692362e-04,3.741421529349245003e-05,1.731134140565822403e-07,1.456000000000000000e+03,4.517976012424882891e-04,3.769691706555034025e-04,1.073187142958733904e-04,1.107488290410808254e-04,3.250825916610623496e-04,3.463066842628626267e-04,3.582385469101176520e-04,3.889399269599201018e-04,4.239695146552847037e-04,4.382779148979069916e-04,4.536724227042525847e-04,4.703296626875903114e-04,4.904689549465247227e-04
-3.149999999999997158e+01,4.144322755192461497e-04,3.037028851546543125e-04,5.219006601382753701e-04,3.744702405402399321e-05,1.731563906025629903e-07,1.456000000000000000e+03,4.518792995732701361e-04,3.769852514652221633e-04,1.074683846190292204e-04,1.107293903645918372e-04,3.252496277411247088e-04,3.463825935226417922e-04,3.581980131614950075e-04,3.889210903057351378e-04,4.239975563119181487e-04,4.383070656674182023e-04,4.538332179270322718e-04,4.704336839091608304e-04,4.906701798596660230e-04
-2.899999999999997158e+01,4.142794906624362814e-04,3.034146768562223347e-04,5.218859372985147713e-04,3.747451588359791230e-05,1.730318357242376752e-07,1.456000000000000000e+03,4.517540065460341802e-04,3.768049747788383827e-04,1.076064466360784899e-04,1.108648138062139467e-04,3.250418276716084218e-04,3.457592629176461582e-04,3.578420727330132770e-04,3.887678622046167711e-04,4.238028721041990567e-04,4.382591280685496681e-04,4.537582402572851647e-04,4.702977488382681414e-04,4.902827077727092350e-04
-2.649999999999997158e+01,4.143390618307696760e-04,3.033637624354693758e-04,5.221181158384307708e-04,3.750547136966968383e-05,1.730835185414634708e-07,1.456000000000000000e+03,4.518445332004393869e-04,3.768335904610999650e-04,1.077790540076610949e-04,1.109752993953003002e-04,3.250628848270535175e-04,3.459619554369505203e-04,3.576657470167507154e-04,3.887989373885850346e-04,4.238987285778493368e-04,4.382268630974583599e-04,4.538035425650760023e-04,4.704451623798851451e-04,4.905489342395993576e-04
-2.399999999999997158e+01,4.141872312289411563e-04,3.030668101566880482e-04,5.220345595246900314e-04,3.753521718896427446e-05,1.729599550425190196e-07,1.456000000000000000e+03,4.517224484179054511e-04,3.766520140399768615e-04,1.078473282957488752e-04,1.111204210722531080e-04,3.247669254716942211e-04,3.458437298346510227e-04,3.575633164253910756e-04,3.882570164793334479e-04,4.237917970786378701e-04,4.381830625046533923e-04,4.536195445769355700e-04,4.700855853935509312e-04,4.904210335111708341e-04
-2.149999999999997158e+01,4.142470190510117649e-04,3.028854962991131051e-04,5.219634944232578316e-04,3.754893173667314693e-05,1.730105150672146062e-07,1.456000000000000000e+03,4.517959507876849186e-04,3.766980873143386112e-04,1.077164753722460668e-04,1.113615227518986598e-04,3.250406869618451206e-04,3.458258069729475202e-04,3.576872044385694593e-04,3.886922515142742494e-04,4.238116900082882030e-04,4.382244506252043850e-04,4.537471908305705341e-04,4.705060878963654631e-04,4.906786574328899546e-04
-1.899999999999997158e+01,4.140942008698033174e-04,3.023751975879651588e-04,5.220919168102286729e-04,3.757932717563289320e-05,1.728862130249742988e-07,1.456000000000000000e+03,4.516735280454361903e-04,3.765148736941704446e-04,1.079977159404253554e-04,1.117190032818381586e-04,3.245460867388587096e-04,3.457107167276722158e-04,3.575232496489160134e-04,3.880546605363778545e-04,4.235937834403122391e-04,4.380244514816784515e-04,4.536102960266247242e-04,4.704425710307668404e-04,4.905977046703331040e-04
-1.649999999999997158e+01,4.141654109142655889e-04,3.027798789099591173e-04,5.219488865099971902e-04,3.760261809396788429e-05,1.729469444853033205e-07,1.456000000000000000e+03,4.517680290082334935e-04,3.765627928202976843e-04,1.077834755957316013e-04,1.113855320043064716e-04,3.248014128024708045e-04,3.454185580086040642e-04,3.575010028089437020e-04,3.882798665868974022e-04,4.237520596178897311e-04,4.380977344721080548e-04,4.537107581528396260e-04,4.705445991249804618e-04,4.906210900482925030e-04
-1.399999999999997158e+01,4.140135520811707862e-04,3.027741485454670629e-04,5.224735285904526282e-04,3.762747841998325353e-05,1.728230484391145859e-07,1.456000000000000000e+03,4.516410305011540329e-04,3.763860736611875394e-04,1.084599765092818420e-04,1.112394035357037233e-04,3.246602639773104411e-04,3.454537016149779359e-04,3.571871962225878954e-04,3.881510295913006463e-04,4.236172403747855532e-04,4.380806421045145040e-04,4.537648504686637562e-04,4.704606017107328532e-04,4.905472099111179247e-04
-1.149999999999997158e+01,4.140717843149415659e-04,3.017981473104765743e-04,5.221579016920171491e-04,3.764871503382848192e-05,1.728728683094579417e-07,1.456000000000000000e+03,4.517204993487700343e-04,3.764230692811130975e-04,1.080861173770755832e-04,1.122736370044649917e-04,3.246528829242199365e-04,3.454295601586049010e-04,3.571721819135903128e-04,3.882381929382353264e-04,4.236307770964980795e-04,4.380656430870379548e-04,4.536882615472127584e-04,4.704665348208208813e-04,4.906309562683088248e-04
-8.999999999999971578e+00,4.139367154850554821e-04,3.027076010910365240e-04,5.221672278899150855e-04,3.765250213912144605e-05,1.727613153438923578e-07,1.456000000000000000e+03,4.515892176241769417e-04,3.762842133459340225e-04,1.082305124048596034e-04,1.112291143940189581e-04,3.245567258947848607e-04,3.454504147434535235e-04,3.572688944799285436e-04,3.880515020513173371e-04,4.235819163262455897e-04,4.379396740171597217e-04,4.536403645662988077e-04,4.703620771967947402e-04,4.906358277590656177e-04
-6.499999999999971578e+00,4.139803519591934967e-04,3.017323374797151571e-04,5.221643506411517309e-04,3.769590672745253132e-05,1.728007131922625074e-07,1.456000000000000000e+03,4.516762586866460280e-04,3.762844452317409653e-04,1.081839986819582342e-04,1.122480144794783395e-04,3.244977279875933102e-04,3.452242503935490890e-04,3.572194729840568513e-04,3.880094861926105089e-04,4.236067528010070606e-04,4.379737977412021194e-04,4.536714386896375682e-04,4.704962168985793816e-04,4.907499353974864240e-04
-3.999999999999971578e+00,4.138433995358757936e-04,3.017882649092229128e-04,5.224266390975464656e-04,3.770786952081382060e-05,1.726882427632092651e-07,1.456000000000000000e+03,4.515512690566895939e-04,3.761355300150619934e-04,1.085832395616706720e-04,1.120551346266528809e-04,3.244850397170760984e-04,3.451055895844451320e-04,3.570790449936912282e-04,3.878555242414291225e-04,4.234493879651816863e-04,4.378267768250408091e-04,4.534412233536152907e-04,4.704538592543059078e-04,4.905479433207880508e-04
-1.500000000000000000e+00,4.139029562404156898e-04,3.020727072072712234e-04,5.221732406152458433e-04,3.771996013428691137e-05,1.727384525770876695e-07,1.456000000000000000e+03,4.516229163747026215e-04,3.761829961061287581e-04,1.082702843748301535e-04,1.118302490331444664e-04,3.245056227309243871e-04,3.451381494837803222e-04,3.569678834272992226e-04,3.877725795480285861e-04,4.235660470334780812e-04,4.379195780055794812e-04,4.536078218586353690e-04,4.706740611420388333e-04,4.907224214552763537e-04
1.000000000000000000e+00,2.517664107892967859e-04,3.018298759795134067e-08,7.145994614273423057e-04,1.855017222145717278e-04,9.779721454629706997e-08,1.495000000000000000e+03,4.372681330038685407e-04,6.626468857472505810e-05,4.628330506380455198e-04,2.517362278016988539e-04,3.388813121809939377e-06,1.461872485831123343e-05,3.440681263116287045e-05,9.773310225559417720e-05,2.123266639311825060e-04,3.704095567930661180e-04,5.407540725545884833e-04,6.252709898342140868e-04,6.942972709032285304e-04
3.500000000000000000e+00,2.450441339596019091e-04,2.334633598435335657e-08,6.930382703579125855e-04,1.813564650415362342e-04,9.293679500037328129e-08,1.498000000000000000e+03,4.264005990011381433e-04,6.368766891806567493e-05,4.479941363983106764e-04,2.450207876236175667e-04,2.920704663132206936e-06,1.762999386885874653e-05,3.270996627979035499e-05,9.344059441185976686e-05,2.082842245049030985e-04,3.632524039750576676e-04,5.256004524263219744e-04,6.082416953606882256e-04,6.732051212260586675e-04
6.000000000000000000e+00,2.403640580612471261e-04,2.404506711383423026e-07,6.732536138808389165e-04,1.769104260035779118e-04,8.907217923643799023e-08,1.498000000000000000e+03,4.172744840648250379e-04,6.345363205766921429e-05,4.328895558195917904e-04,2.401236073901087946e-04,5.312080494407325548e-06,2.014367784719081931e-05,3.488971003149017071e-05,9.222546125758089629e-05,2.056237306911215339e-04,3.571927126024702958e-04,5.127482737494588015e-04,5.920534695946586684e-04,6.547145236640817493e-04
8.500000000000000000e+00,2.368058544869425003e-04,1.130993281111162548e-07,6.535525939469950547e-04,1.726823824305834146e-04,8.589621792119324608e-08,1.497000000000000000e+03,4.094882369175259149e-04,6.412347205635908574e-05,4.167467394600525544e-04,2.366927551588313714e-04,5.723873851947953179e-06,2.158825489464086990e-05,3.782159822005217852e-05,8.932401391063428246e-05,2.033275441553642144e-04,3.535835839889837234e-04,5.025336019903127362e-04,5.776976595961914223e-04,6.382569686687042994e-04
1.100000000000000000e+01,2.344026724395399598e-04,1.866741767843823913e-07,6.379626974525379451e-04,1.688531649281013183e-04,8.345600415303484973e-08,1.498000000000000000e+03,4.032558373676413052e-04,6.554950751143864157e-05,4.035600250129979852e-04,2.342159982627555728e-04,4.662387795996231359e-06,2.322952883339047031e-05,4.224379872206074891e-05,8.872661764252728271e-05,2.016682264510017298e-04,3.501661058508253460e-04,4.940942700879061853e-04,5.652703138703026736e-04,6.219230409508808444e-04
1.350000000000000000e+01,2.329554534708520093e-04,6.435067081781799575e-09,6.222497903778481968e-04,1.655936534592499117e-04,8.168950136779245443e-08,1.499000000000000000e+03,3.985491069301019210e-04,6.736180001160209764e-05,3.892943369069962146e-04,2.329490184037702157e-04,3.021090975956179229e-06,2.349652640108995723e-05,4.264200295624898394e-05,8.763949207791154553e-05,2.008654431867672554e-04,3.494043364047343548e-04,4.866431942213788708e-04,5.572577967411116925e-04,6.081604199708369202e-04
1.600000000000000000e+01,2.319491135077217337e-04,3.579569767906303991e-07,6.097094032993332193e-04,1.621196469882312571e-04,8.008317119660671138e-08,1.501000000000000000e+03,3.940687604959530179e-04,6.982946651949047665e-05,3.777602897916114855e-04,2.315911565309311060e-04,7.074200632562964070e-06,2.149114191892447946e-05,4.081175240209231666e-05,9.113069505350277963e-05,2.044452352910803596e-04,3.465809852022684861e-04,4.799126609335413311e-04,5.486885009600294023e-04,5.966727354523678655e-04
1.850000000000000000e+01,2.313766098599363027e-04,9.741195016863131902e-08,5.985519050640725246e-04,1.589273849198783654e-04,7.879304926774834739e-08,1.502000000000000000e+03,3.903039947798146682e-04,7.244922494005793731e-05,3.671752952041362219e-04,2.312791979097676817e-04,3.492530063573654669e-06,2.124484471087336726e-05,4.051917906721297152e-05,9.644904308869709094e-05,2.065189208139831044e-04,3.434310237357674194e-04,4.725990512066026851e-04,5.397394786151254141e-04,5.865467739899764580e-04
2.100000000000000000e+01,2.318499829319116813e-04,3.854488762863680747e-07,5.895267987743651669e-04,1.558620283156966768e-04,7.804738645621077539e-08,1.502000000000000000e+03,3.877120112476083310e-04,7.598795461621500450e-05,3.576768158424535127e-04,2.314645340556253168e-04,3.779628295802160139e-06,1.763042549710150023e-05,3.972952610390152430e-05,1.028617050481244193e-04,2.100931965785794329e-04,3.410785185963642325e-04,4.668917180306244186e-04,5.322761914178102431e-04,5.780593596295129262e-04
2.350000000000000000e+01,2.330958868310998786e-04,2.510742155110532800e-07,5.807836705735765648e-04,1.528252327669687462e-04,7.768924422785509219e-08,1.500000000000000000e+03,3.859211195980686519e-04,8.027065406413113236e-05,3.476877837424766863e-04,2.328448126155888143e-04,4.397088085801655364e-06,1.826513800342707797e-05,4.643744468792365329e-05,1.084871335902536527e-04,2.130217425834517392e-04,3.402356756757936741e-04,4.623487544553217966e-04,5.261727710829689495e-04,5.698273540568817583e-04
2.600000000000000000e+01,2.349951431926493024e-04,4.522953728337211766e-07,5.741739282771981439e-04,1.496857243547956146e-04,7.762853339975362589e-08,1.501000000000000000e+03,3.846808675474448899e-04,8.530941883785368783e-05,3.391787850845488415e-04,2.345428478198155920e-04,3.938285797743976238e-06,2.152008083584753783e-05,4.574918067510752335e-05,1.130403995120448946e-04,2.171034582488632920e-04,3.392836955887692661e-04,4.587769995279009170e-04,5.207065912145655969e-04,5.630065363075370186e-04
2.850000000000000000e+01,2.376099588471770668e-04,5.319550220326395426e-08,5.689995439170726687e-04,1.467079052651489924e-04,7.798170201064513360e-08,1.504000000000000000e+03,3.843178641123260863e-04,9.090205358202807441e-05,3.313895850698956019e-04,2.375567633449738062e-04,5.469026685962598512e-06,2.673522273277096530e-05,5.038222821950737206e-05,1.187765812594673728e-04,2.208465601483704699e-04,3.391757318524486970e-04,4.558992829695659717e-04,5.160439589719641130e-04,5.582448975397697778e-04
3.100000000000000000e+01,2.407033853428377872e-04,5.914703504769995376e-08,5.647423261033831425e-04,1.437370417856807738e-04,7.859845689680120175e-08,1.504000000000000000e+03,3.844404271285185339e-04,9.696634355715701343e-05,3.240389407605453282e-04,2.406442383077900954e-04,7.781786192046854123e-06,3.105425075037139895e-05,5.738018098791367803e-05,1.245864917232329758e-04,2.243290723128359490e-04,3.407280901230229711e-04,4.539906818986036451e-04,5.113935409158037538e-04,5.536527964541757951e-04
3.350000000000000000e+01,2.437669647736499638e-04,7.037023423608921054e-07,5.610406916552430163e-04,1.409594234821761011e-04,7.929189218338537093e-08,1.504000000000000000e+03,3.847263882558260920e-04,1.028075412914738627e-04,3.172737268815930796e-04,2.430632624312890617e-04,1.132136090660165936e-05,3.735247884397525155e-05,6.465775927670761600e-05,1.307538718891859035e-04,2.287319285797846549e-04,3.412680608042204769e-04,4.522127183761238457e-04,5.073873302529847756e-04,5.500951255678860697e-04
3.600000000000000000e+01,2.473041024473348519e-04,2.540964389162103256e-06,5.587331370144779479e-04,1.383064672750838203e-04,8.028799797739572478e-08,1.506000000000000000e+03,3.856105697224186451e-04,1.089976351722510316e-04,3.114290345671430959e-04,2.447631380581727508e-04,1.072995064952532368e-05,4.448465509852207625e-05,6.985685056790140674e-05,1.371920632793840490e-04,2.335721680673331956e-04,3.427790564118395880e-04,4.513733930133332251e-04,5.058028567408977012e-04,5.471687789165327305e-04
3.850000000000000000e+01,2.510475679085430109e-04,1.214854363530705264e-06,5.559216169845541781e-04,1.360269687542890293e-04,8.152821758127483165e-08,1.507000000000000000e+03,3.870745366628320673e-04,1.150205991542539816e-04,3.048740490760111672e-04,2.498327135450123179e-04,1.422773195186592996e-05,5.189097136931664702e-05,7.698048422746359869e-05,1.425504637078573453e-04,2.378689629061559536e-04,3.446033102994528743e-04,4.518482758960887182e-04,5.043795202929570506e-04,5.449077117055949222e-04
4.100000000000000000e+01,2.550833630919986574e-04,1.351007817278424118e-06,5.546088997617888922e-04,1.338639325027035968e-04,8.298707455141280166e-08,1.507000000000000000e+03,3.889472955947022542e-04,1.212194305892950606e-04,2.995255366697902348e-04,2.537323552747202358e-04,1.429890827322948945e-05,5.570557532063083982e-05,8.493864499364205210e-05,1.488389065004900561e-04,2.436588749790334315e-04,3.474261753113068842e-04,4.523761044412036715e-04,5.038359032558484838e-04,5.439286347069956749e-04
4.350000000000000000e+01,2.591832193495651653e-04,1.454334289887323520e-06,5.540144522194831314e-04,1.319222591998362110e-04,8.457942366479358866e-08,1.506000000000000000e+03,3.911054785494013763e-04,1.272609601497289543e-04,2.948312328699179662e-04,2.577288850596778187e-04,1.837124278738601140e-05,6.382132676546306061e-05,9.272611726466663837e-05,1.553168106441160851e-04,2.479569214990940676e-04,3.501305096779858887e-04,4.537529831567302645e-04,5.036939498606747513e-04,5.434961629750957417e-04
4.600000000000000000e+01,2.637493782032728157e-04,9.136948579416410359e-08,5.541010880347447360e-04,1.303317159695233833e-04,8.655009069017356241e-08,1.507000000000000000e+03,3.940810941727961991e-04,1.334176622337494324e-04,2.903517098314719203e-04,2.636580087174786725e-04,2.213332258405923989e-05,7.208941487737599129e-05,1.000413161700899325e-04,1.617383172773684968e-04,2.532989072572797737e-04,3.536521857284457334e-04,4.562099245386741432e-04,5.042232244391003752e-04,5.432173399323545360e-04
4.850000000000000000e+01,2.681437137516607316e-04,7.567902724675891560e-07,5.544128273732377423e-04,1.287162398375239379e-04,8.846892162244355186e-08,1.507000000000000000e+03,3.968599535891846695e-04,1.394274739141367937e-04,2.862691136215770107e-04,2.673869234791931174e-04,2.020228247444843815e-05,7.962888491696499919e-05,1.080095629027319698e-04,1.672636287330262145e-04,2.586218420734420114e-04,3.574770802826794094e-04,4.574818199843603932e-04,5.055709038160125911e-04,5.429462700884188494e-04
5.100000000000000000e+01,2.728254404845335910e-04,1.541417436473907216e-06,5.553587825363375322e-04,1.274855413265770323e-04,9.068628422291013372e-08,1.505000000000000000e+03,4.003109818111106233e-04,1.453398991579565587e-04,2.825333420518039412e-04,2.712840230480596630e-04,1.544556933977579306e-05,8.614834961817611429e-05,1.155221390233783496e-04,1.725349455943326650e-04,2.646078454689825671e-04,3.612926212748638396e-04,4.598725156607175808e-04,5.072311899190577169e-04,5.441400537257871971e-04
5.350000000000000000e+01,2.774357056679476624e-04,1.865030902632161661e-06,5.564991373575574156e-04,1.263122664891848379e-04,9.292535944510694499e-08,1.507000000000000000e+03,4.037479721571325003e-04,1.511234391787628245e-04,2.790634316896097532e-04,2.755706747653155009e-04,1.321166565755319331e-05,9.118151558941037889e-05,1.223600452827019189e-04,1.783381431717410634e-04,2.695441195395446919e-04,3.652619981736531874e-04,4.621304509386441679e-04,5.088208343052918418e-04,5.453906500713717135e-04
5.600000000000000000e+01,2.824134457279657887e-04,5.689299069111988590e-08,5.582245042166307557e-04,1.250857880718102147e-04,9.540380870548851748e-08,1.507000000000000000e+03,4.074992337997760034e-04,1.573276576561555740e-04,2.758110584886649670e-04,2.823565527372746704e-04,1.342699607747796926e-05,9.899398265097195072e-05,1.288347951679379849e-04,1.844436791638680577e-04,2.756775313422228754e-04,3.687107366298342909e-04,4.644175385952124921e-04,5.110287439762754022e-04,5.474564634367312492e-04
5.850000000000000000e+01,2.873595282925060931e-04,2.029270202506595692e-07,5.601605475439218546e-04,1.237730082297391107e-04,9.789525606673069124e-08,1.508000000000000000e+03,4.111325365222451766e-04,1.635865200627669824e-04,2.728010192514157615e-04,2.871566012722554548e-04,2.107157615063740084e-05,1.069945388280439907e-04,1.361368244119487002e-04,1.896957538481973860e-04,2.812424895025059275e-04,3.718918776335317740e-04,4.677078938058590644e-04,5.133098752647439166e-04,5.493374520161228847e-04
6.100000000000000000e+01,2.926573988028209942e-04,6.499662159720015545e-06,5.628262975156442770e-04,1.225451197432886352e-04,1.006656594469303603e-07,1.508000000000000000e+03,4.152025185461096293e-04,1.701122790595323590e-04,2.701688987128232828e-04,2.861577366431010015e-04,2.915567545953913587e-05,1.146943087587352911e-04,1.436130747620906515e-04,1.949331810830717674e-04,2.865465280570199760e-04,3.758865362590516762e-04,4.709569096146571645e-04,5.163907270403264149e-04,5.518006093742133843e-04
6.350000000000000000e+01,2.978116012377130298e-04,1.301797498867739515e-05,5.654762201613048548e-04,1.214518559691769400e-04,1.034423031501282996e-07,1.508000000000000000e+03,4.192634572068899834e-04,1.763597452685360762e-04,2.676646189235918250e-04,2.847936262490356296e-04,3.717025760925509961e-05,1.209545902546476433e-04,1.506781647469578934e-04,2.002934798582862324e-04,2.919493350011775207e-04,3.809428817503208151e-04,4.742211405509466800e-04,5.190862195397913858e-04,5.543306058178386168e-04
6.600000000000000000e+01,3.032601967815189972e-04,1.826219122672556120e-05,5.689461785964245117e-04,1.205032925056458658e-04,1.064877904566668546e-07,1.507000000000000000e+03,4.237634892871648901e-04,1.827569042758731314e-04,2.656859818149055145e-04,2.849980055547934529e-04,4.437371348945328645e-05,1.266196498865458794e-04,1.571738656309180275e-04,2.055031043370740291e-04,2.983403598092332094e-04,3.867433910590020686e-04,4.777490067564650394e-04,5.230402702916816214e-04,5.572458543665325401e-04
6.850000000000000000e+01,3.086347288181801908e-04,2.605242723222682050e-05,5.718032717746096127e-04,1.196780293164934484e-04,1.095782265337510780e-07,1.505000000000000000e+03,4.283127581346736663e-04,1.889566995016867424e-04,2.631685429564294219e-04,2.825823015859533940e-04,5.199277528624138067e-05,1.330128486563919934e-04,1.637815494390091784e-04,2.105217245806040663e-04,3.047356866248395477e-04,3.913423325647225406e-04,4.813890328253281033e-04,5.271848804391267556e-04,5.602642504072362752e-04
7.100000000000000000e+01,3.141664324885852554e-04,3.241036173909971692e-05,5.755873514855297177e-04,1.188838856380398809e-04,1.128339255670033477e-07,1.505000000000000000e+03,4.330503181266251228e-04,1.952825468505453880e-04,2.614209189969444623e-04,2.817560707494855656e-04,5.874237503275474390e-05,1.407160254503409848e-04,1.709970511902847478e-04,2.158164450216067186e-04,3.112127774800416656e-04,3.961492044501399687e-04,4.853389626404231382e-04,5.312618341770371190e-04,5.640130242363013699e-04
7.350000000000000000e+01,3.195769295125105449e-04,3.868274088305323770e-05,5.793428870254620309e-04,1.181343732264542495e-04,1.160851440142513060e-07,1.506000000000000000e+03,4.377113027389647809e-04,2.014425562860563089e-04,2.597659575129514860e-04,2.808941886294572801e-04,6.549326680466025169e-05,1.472070971735760182e-04,1.781243615611992381e-04,2.220297743955542986e-04,3.170694209475327001e-04,4.010084338094868205e-04,4.893204162091534162e-04,5.350460693386951180e-04,5.674378183406169045e-04
7.600000000000000000e+01,3.251858338304087158e-04,4.636685969175456180e-05,5.832487946011538334e-04,1.174905639290079709e-04,1.195498591363345055e-07,1.506000000000000000e+03,4.426763977594166868e-04,2.076952699014007449e-04,2.580629607707451176e-04,2.788189741386541405e-04,7.066287901636996870e-05,1.537255720831792597e-04,1.847410735014716856e-04,2.269254858557668598e-04,3.234190947301976730e-04,4.059382700695110275e-04,4.933787640865433229e-04,5.391189764352795257e-04,5.716876960539624911e-04
7.850000000000000000e+01,3.306934258620667071e-04,5.271875325226524860e-05,5.875122333327733454e-04,1.169611998775988001e-04,1.230380641851978646e-07,1.507000000000000000e+03,4.476546257396655073e-04,2.137322259844679070e-04,2.568188074707066382e-04,2.779746726098014653e-04,7.772212175600267206e-05,1.599402288379385244e-04,1.910699122689700383e-04,2.330246295459195694e-04,3.292477388752197568e-04,4.106906344351682597e-04,4.976573612968749954e-04,5.435979104757257844e-04,5.759653963805772383e-04
8.100000000000000000e+01,3.363879484785203366e-04,5.977528153387254550e-05,5.918486068504257751e-04,1.164919664225378684e-04,1.267272301225773483e-07,1.506000000000000000e+03,4.528799149010582321e-04,2.198959820559824683e-04,2.554606583719054385e-04,2.766126669446478115e-04,8.406958174725515651e-05,1.683597341322331457e-04,1.974952971676004827e-04,2.388183963465553914e-04,3.352631153185239138e-04,4.155003415461373090e-04,5.022850204260275071e-04,5.483969607022226751e-04,5.809922051641468578e-04
8.350000000000000000e+01,3.420163169102335152e-04,6.642069523310503124e-05,5.964166686697447949e-04,1.162026245947422290e-04,1.304782109955478723e-07,1.506000000000000000e+03,4.582189415049757442e-04,2.258136923154912862e-04,2.544003517595112797e-04,2.755956216771285111e-04,8.939737086041621374e-05,1.743888455222524034e-04,2.042680558354472852e-04,2.439644507680449582e-04,3.411168165296791350e-04,4.206073793187701127e-04,5.075614226825071740e-04,5.529183909709664384e-04,5.856952463667399519e-04
8.600000000000000000e+01,3.476352256210807389e-04,7.283061098810930103e-05,6.015625043387201306e-04,1.158919687135347409e-04,1.342811985049186296e-07,1.506000000000000000e+03,4.635271943346154933e-04,2.317432569075459844e-04,2.539272787176393917e-04,2.748046146329714379e-04,9.574562161534937610e-05,1.800134722084477986e-04,2.105545576763281348e-04,2.489181701608472633e-04,3.467605152516473315e-04,4.261004091787544672e-04,5.126584318230905605e-04,5.583796324394292923e-04,5.904352602789760462e-04
8.850000000000000000e+01,3.531357076751269670e-04,7.930597475031250288e-05,6.063395538523578664e-04,1.156634676396176020e-04,1.380828657816336059e-07,1.504000000000000000e+03,4.687991753147445961e-04,2.374722400355093650e-04,2.532038461772308994e-04,2.738297329248144370e-04,1.011527074198812019e-04,1.862732180782979434e-04,2.160155806994602898e-04,2.549249289078116872e-04,3.524323762955531647e-04,4.313792669513073774e-04,5.172490862516519869e-04,5.635066235128767141e-04,5.952927833305503595e-04
9.100000000000000000e+01,3.588326989573151042e-04,8.577602486957153075e-05,6.120519459639028707e-04,1.153794605820997296e-04,1.420733257652074126e-07,1.505000000000000000e+03,4.742121595394148338e-04,2.434532383752153746e-04,2.532192470065877665e-04,2.730566740877435599e-04,1.081912787680137131e-04,1.922753482782395252e-04,2.217605094274691666e-04,2.605927311150632131e-04,3.584616545939448809e-04,4.367429155965049182e-04,5.224965497065939442e-04,5.682696896887153622e-04,6.005296713404206831e-04
9.350000000000000000e+01,3.643744934555665470e-04,9.192357709737942638e-05,6.165784024405673120e-04,1.151680564350531427e-04,1.460324527040283669e-07,1.506000000000000000e+03,4.795425498906197032e-04,2.492064370205133907e-04,2.522039089850007651e-04,2.724509163581871206e-04,1.147530625063882123e-04,1.978181257912219981e-04,2.274682413174744782e-04,2.654461560094941884e-04,3.646365548404043033e-04,4.421374112829331649e-04,5.280330186546921753e-04,5.731533305161846991e-04,6.057722234212342856e-04
9.600000000000000000e+01,3.700713086972056299e-04,9.825872156013936343e-05,6.225591309772574283e-04,1.150106889778974102e-04,1.501802321000330889e-07,1.506000000000000000e+03,4.850819976751030672e-04,2.550606197193081926e-04,2.524878222800517984e-04,2.718125871370662529e-04,1.203620825548074697e-04,2.035200311502387770e-04,2.335332159176557590e-04,2.707258341116335846e-04,3.703771127987899158e-04,4.476294733318830267e-04,5.332704360780902725e-04,5.789265200823502395e-04,6.110519417759202035e-04
9.850000000000000000e+01,3.755290251301781463e-04,1.045383629427029990e-04,6.280140993686137959e-04,1.149041715117490810e-04,1.542250173460234427e-07,1.506000000000000000e+03,4.904331966419272137e-04,2.606248536184290789e-04,2.524850742384356496e-04,2.709906621874751337e-04,1.252425481781705449e-04,2.093690182336049952e-04,2.396044317869021095e-04,2.760051396765480082e-04,3.758036942036118789e-04,4.528951720926769481e-04,5.383208554452050248e-04,5.836690864134659942e-04,6.163501548546101386e-04
1.010000000000000000e+02,3.811991507926808394e-04,1.103042512591753373e-04,6.333963198913362307e-04,1.148408032761460713e-04,1.585012026621714898e-07,1.506000000000000000e+03,4.960399540688269649e-04,2.663583475165347682e-04,2.521971690986553913e-04,2.708948995335055021e-04,1.313335414573602283e-04,2.144948912491055192e-04,2.450902971663071863e-04,2.814920591504744976e-04,3.813818986304029729e-04,4.580188813592349210e-04,5.433810179577265673e-04,5.888618939749980718e-04,6.219459562534254519e-04
1.035000000000000000e+02,3.866622046497219926e-04,1.162357207054842386e-04,6.387336467752606798e-04,1.147838973971530905e-04,1.626830036062636328e-07,1.507000000000000000e+03,5.014461020468750831e-04,2.718783072525689020e-04,2.520714421255386872e-04,2.704264839442377540e-04,1.376620786161426055e-04,2.185067259340953182e-04,2.506327973049170569e-04,2.866366848011246042e-04,3.871844497487473571e-04,4.632713615557915621e-04,5.481984142211018211e-04,5.942639464536431451e-04,6.275660229837185270e-04
1.060000000000000000e+02,3.923217126828146728e-04,1.228562022761999308e-04,6.446132943797501123e-04,1.147923717597825122e-04,1.670936148566130784e-07,1.506000000000000000e+03,5.071140844425971444e-04,2.775293409230321470e-04,2.522915816969354395e-04,2.694655104066147420e-04,1.444895307611297405e-04,2.226162498451847405e-04,2.562177667496413078e-04,2.925096075349713199e-04,3.933356369574077986e-04,4.693689876059309644e-04,5.537679695142576526e-04,5.992960445835983450e-04,6.333306096727758967e-04
1.085000000000000000e+02,3.977482160503516685e-04,1.284878219928999802e-04,6.503327265699437431e-04,1.148128915034747323e-04,1.713856434266259040e-07,1.506000000000000000e+03,5.125611075538264415e-04,2.829353245468769497e-04,2.525845105195920746e-04,2.692603940574517154e-04,1.500441992373713134e-04,2.271675645016306227e-04,2.614873386267714517e-04,2.976469878323470520e-04,3.993677164215908072e-04,4.750413214862874009e-04,5.593122650034681315e-04,6.044217254298708559e-04,6.385879888519024102e-04
1.110000000000000000e+02,4.033817931143711269e-04,1.332279227809228040e-04,6.562151436787859145e-04,1.148376813374366094e-04,1.759045640711239198e-07,1.506000000000000000e+03,5.182194744518076957e-04,2.885441117769345040e-04,2.528333505644147876e-04,2.701538703334482958e-04,1.569691702886036333e-04,2.318736844532184752e-04,2.664446812659445490e-04,3.034477759427323053e-04,4.057171514382839966e-04,4.808612697900767970e-04,5.652252057905933708e-04,6.093767133839686663e-04,6.440594885114573004e-04
1.135000000000000000e+02,4.087753684793812327e-04,1.367620218213852642e-04,6.615862883812497928e-04,1.149131436498147427e-04,1.803023324589368326e-07,1.506000000000000000e+03,5.236885121291959483e-04,2.938622248295665170e-04,2.528109199018685601e-04,2.720133466579959685e-04,1.632180052965754289e-04,2.359542140664752912e-04,2.716911528658117630e-04,3.092512056681409626e-04,4.114644297988583987e-04,4.857708361408244447e-04,5.705330603709556515e-04,6.152039767210930408e-04,6.499224023277953627e-04
1.160000000000000000e+02,4.144661462963427148e-04,1.407929432842303379e-04,6.677093626801281715e-04,1.150908836974527899e-04,1.850280979360019681e-07,1.507000000000000000e+03,5.295570299937954776e-04,2.993752625988899520e-04,2.532432163837854567e-04,2.736732030121123769e-04,1.691445222483104935e-04,2.406471685079282616e-04,2.770088909990011707e-04,3.147448991234311926e-04,4.172381629750118552e-04,4.917831394008829581e-04,5.763510776464872334e-04,6.202513648335521981e-04,6.554840330930966370e-04
1.185000000000000000e+02,4.198583781803176323e-04,1.447830367647239143e-04,6.733265021389653066e-04,1.152293981650333239e-04,1.895588719296824175e-07,1.506000000000000000e+03,5.350877763453509156e-04,3.046289800152842948e-04,2.534681239586476743e-04,2.750753414155937180e-04,1.755761406047025915e-04,2.452855612901195062e-04,2.821298753722604590e-04,3.205693694083736143e-04,4.230601433585051393e-04,4.973654103001667187e-04,5.813973412239941459e-04,6.255217052362387412e-04,6.608651965513972918e-04
1.210000000000000000e+02,4.253821800587424123e-04,1.496271212266762083e-04,6.786541001122902003e-04,1.153800873449967239e-04,1.942625636672673833e-07,1.506000000000000000e+03,5.407622674037390956e-04,3.100020927137456749e-04,2.532719200535477879e-04,2.757550588320662041e-04,1.804619539237461523e-04,2.497231446930157418e-04,2.875477026390964048e-04,3.257225218515270751e-04,4.287150945558209953e-04,5.029939101202068191e-04,5.863793078328899747e-04,6.316176658547892819e-04,6.666842465483966773e-04
1.235000000000000000e+02,4.306885246446560413e-04,1.533705190167805935e-04,6.844325237492719346e-04,1.155291475556513570e-04,1.988395891955259526e-07,1.506000000000000000e+03,5.462176722003074525e-04,3.151593770890046844e-04,2.537439991046158932e-04,2.773180056278754749e-04,1.851614552640635473e-04,2.549505299244606395e-04,2.918351294665864860e-04,3.311478410418676119e-04,4.342913417336733209e-04,5.081531680460874738e-04,5.910509858024583013e-04,6.374539303333603274e-04,6.721008703984231690e-04
1.260000000000000000e+02,4.361652763078335696e-04,1.588307435269731131e-04,6.906844119819288263e-04,1.157179227919913290e-04,2.036307859119820768e-07,1.506000000000000000e+03,5.518831990998249257e-04,3.204473535158422134e-04,2.545191356740952567e-04,2.773345327808604565e-04,1.892998163392623336e-04,2.596487586214691018e-04,2.969610601247149313e-04,3.368819373528605617e-04,4.399391586112755118e-04,5.132645999294646513e-04,5.965602184594224209e-04,6.434874057721760464e-04,6.778369426925263822e-04
1.285000000000000000e+02,4.414189294145504832e-04,1.627966316012549575e-04,6.963054354038246841e-04,1.159021066239657085e-04,2.082839695653610420e-07,1.506000000000000000e+03,5.573210360385161917e-04,3.255168227905847747e-04,2.548865059892742009e-04,2.786222978132955256e-04,1.934379516065006009e-04,2.642644856390381010e-04,3.011669723394293056e-04,3.422865267299478212e-04,4.455983584283838275e-04,5.183982450003383688e-04,6.015353382719814367e-04,6.492949547736677008e-04,6.834761923924814221e-04
1.310000000000000000e+02,4.469253604331038083e-04,1.677991766504994555e-04,7.020779189314179996e-04,1.161410886613841137e-04,2.132310302737111944e-07,1.507000000000000000e+03,5.630664490944879219e-04,3.307842717717196946e-04,2.551525584983141914e-04,2.791261837826043528e-04,1.972058378662944048e-04,2.692875421725242141e-04,3.060781384130684883e-04,3.477458564784265908e-04,4.508416056359959459e-04,5.239805925365642559e-04,6.069637059537395535e-04,6.554660313070960779e-04,6.895547229317058099e-04
1.335000000000000000e+02,4.521750796341224028e-04,1.711819058527539860e-04,7.076933496030606008e-04,1.163463401407532238e-04,2.179987735062727465e-07,1.508000000000000000e+03,5.685214197748756672e-04,3.358287394933691925e-04,2.555182699689381980e-04,2.809931737813684167e-04,2.009978965203337332e-04,2.738226059382271741e-04,3.104094825905797370e-04,3.538225468758563960e-04,4.559665317883264597e-04,5.292562082300374636e-04,6.120040258294586659e-04,6.612817405917928611e-04,6.953234924420186643e-04
1.360000000000000000e+02,4.575274509165285614e-04,1.767281106123180714e-04,7.134285450511500476e-04,1.165911427611862096e-04,2.229248629125357471e-07,1.508000000000000000e+03,5.741185936777148252e-04,3.409363081553423518e-04,2.559010941346214862e-04,2.807993403042104629e-04,2.059732618631068292e-04,2.776741964040368581e-04,3.153443144127906247e-04,3.592655112663720087e-04,4.618028003493458060e-04,5.351281265848514910e-04,6.179022948195560640e-04,6.677361457179221494e-04,7.017022298800568419e-04
1.385000000000000000e+02,4.626451933674697952e-04,1.803364208322368587e-04,7.192672018496608973e-04,1.168094234461866833e-04,2.276850163518541201e-07,1.509000000000000000e+03,5.794546168136564378e-04,3.458357699212830983e-04,2.566220084821911021e-04,2.823087725352329365e-04,2.110059550406228419e-04,2.815492874435808436e-04,3.198956634002114458e-04,3.647362903848450208e-04,4.676362520051675540e-04,5.407495337506700549e-04,6.232362310203451005e-04,6.736348872100241924e-04,7.077721725689923660e-04
1.410000000000000000e+02,4.679368548952592523e-04,1.844819238523221286e-04,7.252191090098995601e-04,1.170824481106313530e-04,2.326731998248456229e-07,1.509000000000000000e+03,5.850193030058905511e-04,3.508544067846278993e-04,2.572822541146403078e-04,2.834549310429371237e-04,2.170288702028443496e-04,2.867490340056977685e-04,3.249539013744728953e-04,3.699322173658081410e-04,4.732764756795979381e-04,5.457255166342675360e-04,6.286178249120816111e-04,6.793506247855439452e-04,7.133814167168605822e-04
1.435000000000000000e+02,4.729866455917951934e-04,1.886757669790095106e-04,7.308569874318775802e-04,1.173334049597655191e-04,2.374834948276308388e-07,1.509000000000000000e+03,5.903200505515607396e-04,3.556532406320296472e-04,2.578703418400823868e-04,2.843108786127856828e-04,2.205175023243939299e-04,2.908632733537971546e-04,3.288262135240710904e-04,3.755470260833356877e-04,4.782366797862443782e-04,5.502795323007386242e-04,6.341915124222160822e-04,6.848391577736147231e-04,7.188686938726506371e-04
1.460000000000000000e+02,4.782248914377426542e-04,1.935804607393364128e-04,7.364964472173754408e-04,1.176159817403413563e-04,2.425325659513850528e-07,1.509000000000000000e+03,5.958408731780840241e-04,3.606089096974012843e-04,2.582715557796327866e-04,2.846444306984062143e-04,2.255905715685979933e-04,2.951266753606299350e-04,3.321715662569837144e-04,3.811750586326744894e-04,4.833166131665013704e-04,5.555429258434427253e-04,6.400194296914097584e-04,6.906341006510480175e-04,7.245751458353899685e-04
1.485000000000000000e+02,4.833385925339103782e-04,1.968318932365186456e-04,7.421290447807647175e-04,1.178988718806374864e-04,2.475163390233884225e-07,1.512000000000000000e+03,6.012374644145478510e-04,3.654397206532729054e-04,2.587904522468543393e-04,2.865066992973917597e-04,2.290870985772434248e-04,2.993446663269653911e-04,3.365267033978298601e-04,3.867750241737572979e-04,4.884305021327815192e-04,5.604161482901792854e-04,6.462376071102451328e-04,6.962796992606994258e-04,7.297080999594638025e-04
1.510000000000000000e+02,4.886033197261331531e-04,2.010172469854563417e-04,7.478600559565157192e-04,1.182132784633197463e-04,2.527075832524443112e-07,1.513000000000000000e+03,6.068165981894528722e-04,3.703900412628134339e-04,2.592567362303825661e-04,2.875860727406768114e-04,2.335031035298115449e-04,3.036296669381230852e-04,3.405046306848179467e-04,3.917627260526933167e-04,4.939338446772009077e-04,5.660668091069302700e-04,6.520314123690255015e-04,7.018760574950288524e-04,7.352290407283134125e-04
1.535000000000000000e+02,4.935393150225333200e-04,2.046978018671390630e-04,7.534525963349407874e-04,1.185001260605504333e-04,2.576233353492777161e-07,1.513000000000000000e+03,6.120394410830837803e-04,3.750391889619828596e-04,2.599132813124074674e-04,2.888415131553942299e-04,2.381749027584616402e-04,3.080674658784181763e-04,3.444680317902854201e-04,3.963075628144900392e-04,4.987918593917997504e-04,5.716031748275988587e-04,6.575298281709578228e-04,7.071491021941158153e-04,7.405143596702581541e-04
1.560000000000000000e+02,4.986177303419066622e-04,2.086496620366485525e-04,7.590227204057075662e-04,1.188244296029627138e-04,2.627388860817837486e-07,1.513000000000000000e+03,6.174421599448693624e-04,3.797933007389439619e-04,2.604049900638009040e-04,2.899680683052580825e-04,2.431406318250672882e-04,3.132559397059591732e-04,3.481201289412124648e-04,4.015697036725675924e-04,5.037853697869239299e-04,5.765608325213839123e-04,6.629909703838965211e-04,7.127511834818728905e-04,7.462271488937352549e-04
1.585000000000000000e+02,5.036124562125830805e-04,2.126707315367092283e-04,7.646953766536673715e-04,1.191403906128020061e-04,2.678199387278419770e-07,1.513000000000000000e+03,6.227528468253850594e-04,3.844720655997811015e-04,2.610829204410842911e-04,2.909417246758738522e-04,2.485138399753722004e-04,3.176681998710080990e-04,3.521412108152840005e-04,4.075291457534588975e-04,5.088395208823039487e-04,5.817983825947005113e-04,6.676014737603444115e-04,7.187278035486624559e-04,7.515857582026206230e-04
1.610000000000000000e+02,5.086119937903889159e-04,2.172187443273028158e-04,7.700369432522268529e-04,1.195009869125419688e-04,2.729666461005061218e-07,1.513000000000000000e+03,6.281129807029308711e-04,3.891110068778469606e-04,2.614249494618379370e-04,2.913932494630860730e-04,2.533827205422184143e-04,3.226880604900191464e-04,3.559571722723934065e-04,4.131105666613509877e-04,5.137645396752610729e-04,5.871833479501265213e-04,6.729987959742419860e-04,7.245100713745513841e-04,7.570882259019754562e-04
1.635000000000000000e+02,5.136856001732928445e-04,2.197606096420466398e-04,7.756706367205397964e-04,1.197872756734387717e-04,2.782218872386605080e-07,1.513000000000000000e+03,6.334728758467316704e-04,3.938983244998540728e-04,2.619850365472469519e-04,2.939249905312462047e-04,2.564997339694419579e-04,3.280540213947124315e-04,3.600797893359243876e-04,4.188639852262456432e-04,5.190311155412317317e-04,5.923025855966720194e-04,6.782781886586529765e-04,7.298363897651624025e-04,7.628522059317415557e-04
1.660000000000000000e+02,5.186159118631714993e-04,2.242000714623816409e-04,7.811580023911823085e-04,1.201376123784316874e-04,2.833955099456591055e-07,1.513000000000000000e+03,6.387535242416031867e-04,3.984782994847398119e-04,2.625420905280108092e-04,2.944158404007898855e-04,2.599013895486723897e-04,3.304503227336229570e-04,3.640298012651872642e-04,4.234778680681503590e-04,5.237619871561333953e-04,5.979522774952743822e-04,6.831493664946846180e-04,7.353592013254222530e-04,7.683769925291413167e-04
1.685000000000000000e+02,5.232950756701942960e-04,2.277490403142204314e-04,7.864010273814553333e-04,1.205041178603891562e-04,2.883589786419849793e-07,1.513000000000000000e+03,6.437991935305835065e-04,4.027909578098051399e-04,2.631059517112610373e-04,2.955460353559738376e-04,2.634934302834337268e-04,3.339637235897942031e-04,3.679858313073506833e-04,4.283016101114200079e-04,5.288618939065476776e-04,6.027749351819887457e-04,6.883199473926597187e-04,7.402927713037652478e-04,7.737596207409590168e-04
1.710000000000000000e+02,5.282239904994023069e-04,2.316228444474763401e-04,7.921298152087388701e-04,1.208633857472573767e-04,2.936285421534029818e-07,1.512000000000000000e+03,6.490873762466597106e-04,4.073606047521449031e-04,2.639058247093365632e-04,2.966011460519259397e-04,2.670354564634431008e-04,3.372214861215518827e-04,3.722393584905552867e-04,4.332373637788626639e-04,5.339147701770311167e-04,6.073846898610958580e-04,6.932687848462162601e-04,7.453969003400675317e-04,7.791752324269032512e-04
1.735000000000000000e+02,5.328408010815887871e-04,2.351322413230421001e-04,7.975305090366041714e-04,1.212055781039659728e-04,2.986101114607858480e-07,1.512000000000000000e+03,6.540463791855547328e-04,4.116352229776228415e-04,2.646897079550153842e-04,2.977085597585466870e-04,2.711973149000285101e-04,3.401913970666873600e-04,3.756712739537523718e-04,4.384047195849898331e-04,5.387040897331032020e-04,6.121314414410556097e-04,6.980779901433946475e-04,7.508553303826144207e-04,7.844988462045811338e-04
1.760000000000000000e+02,5.377799169725403818e-04,2.393367466034247953e-04,8.033073725715480064e-04,1.215960946212218881e-04,3.039928493261256007e-07,1.514000000000000000e+03,6.593760115937622292e-04,4.161838223513184801e-04,2.655274555990076247e-04,2.984431703691155864e-04,2.750718961279297785e-04,3.437614596012202452e-04,3.796313153709082191e-04,4.437591950330055921e-04,5.440842350304795792e-04,6.169746064092544681e-04,7.028966314547169117e-04,7.562165902140642387e-04,7.900451225030383825e-04
1.785000000000000000e+02,5.424324361474214826e-04,2.425316219278981372e-04,8.082728458851517073e-04,1.219648594372045223e-04,3.091083747223634329e-07,1.515000000000000000e+03,6.643972955846259507e-04,4.204675767102169603e-04,2.658404097377302247e-04,2.999008142195233725e-04,2.785570952476219332e-04,3.471160554307237741e-04,3.832212506191963984e-04,4.486682210972684718e-04,5.489270773363440865e-04,6.218818938957743677e-04,7.080969997435778178e-04,7.614738562286156023e-04,7.953718322661077140e-04
1.810000000000000000e+02,5.471364860571509498e-04,2.459417766492959364e-04,8.135403444214680917e-04,1.223447197878138582e-04,3.143265648349255769e-07,1.515000000000000000e+03,6.694812058449647538e-04,4.247917662693370916e-04,2.664038583643171419e-04,3.011947094078550134e-04,2.822055967852707230e-04,3.506657709531400369e-04,3.870732643414269338e-04,4.528952733291462425e-04,5.535316161338116239e-04,6.269232859232201464e-04,7.131979076465138788e-04,7.672524219139078422e-04,8.009417806885580715e-04
1.835000000000000000e+02,5.517073265915756371e-04,2.490141304212465409e-04,8.187240933360105275e-04,1.227501452937810504e-04,3.194485723844678046e-07,1.516000000000000000e+03,6.744574718853566875e-04,4.289571812977945866e-04,2.670167667444348905e-04,3.026931961703290962e-04,2.856143637459430409e-04,3.548528456676034457e-04,3.906983390538482353e-04,4.576391581353787342e-04,5.579579751589940117e-04,6.318437486327389049e-04,7.179399449130428965e-04,7.725445229488589211e-04,8.060839274167828829e-04
1.860000000000000000e+02,5.564993044665973460e-04,2.530000190942707306e-04,8.240161874760805645e-04,1.232372017471577974e-04,3.248788837662763027e-07,1.517000000000000000e+03,6.797365062137551706e-04,4.332621027194395215e-04,2.675168830094832185e-04,3.034992853723266154e-04,2.882544238513928348e-04,3.589956675157188345e-04,3.944077976248398136e-04,4.630788785333094827e-04,5.626410934567323795e-04,6.371417316500454847e-04,7.228711751355819653e-04,7.792956681652458409e-04,8.111006708727250313e-04
1.885000000000000000e+02,5.608768215001826325e-04,2.560227701966121179e-04,8.294195947816362371e-04,1.236171022660327112e-04,3.298639968687985775e-07,1.517000000000000000e+03,6.844939237662153167e-04,4.372597192341499484e-04,2.685427732814536046e-04,3.048540513035705147e-04,2.916629012810908702e-04,3.621732860487529657e-04,3.975547074245625555e-04,4.670759093064078492e-04,5.670923061250098332e-04,6.418123346390804031e-04,7.275910132158417039e-04,7.841044831691086582e-04,8.160014782545478443e-04
1.910000000000000000e+02,5.655194198105067830e-04,2.596913956458272348e-04,8.345885535811887416e-04,1.239861460996863330e-04,3.351847786074650658e-07,1.518000000000000000e+03,6.895055659101931430e-04,4.415332737108204229e-04,2.690691337706819586e-04,3.058280241646795482e-04,2.945005890940684506e-04,3.661199659867557369e-04,4.011329081295957814e-04,4.709356850751298339e-04,5.712997339311391091e-04,6.468837590279007599e-04,7.320364163011030016e-04,7.891333163409380586e-04,8.211323024878414405e-04
1.935000000000000000e+02,5.698359422175741261e-04,2.629881248339512511e-04,8.396363573057015689e-04,1.243197133854722638e-04,3.401683921792365110e-07,1.519000000000000000e+03,6.941556556030463628e-04,4.455162288321018894e-04,2.698004150881274429e-04,3.068478173836228749e-04,3.014286596291322010e-04,3.694853543268458219e-04,4.046271403493729253e-04,4.747875196588201047e-04,5.759190082549901562e-04,6.510378638642733357e-04,7.361394092583360086e-04,7.942627118545057948e-04,8.261451998850767239e-04
1.960000000000000000e+02,5.742791657777690300e-04,2.657615407405944916e-04,8.447503972343751825e-04,1.247305271434799156e-04,3.453542646479008100e-07,1.518000000000000000e+03,6.990096929212489185e-04,4.495486386342891416e-04,2.704712314566061525e-04,3.085176250371745384e-04,3.057065566546933043e-04,3.740446139925802200e-04,4.085143389096098612e-04,4.795511447804013077e-04,5.802319569513979605e-04,6.561142914714148885e-04,7.411337656110507334e-04,7.996629741295495147e-04,8.312032341019693401e-04
1.985000000000000000e+02,5.784856965148649915e-04,2.689387465844535804e-04,8.495031727307754714e-04,1.251448103730048317e-04,3.503069246355837488e-07,1.518000000000000000e+03,7.036305068878697961e-04,4.533408861418601870e-04,2.710174762159104798e-04,3.095469499304114112e-04,3.093220918953457749e-04,3.775421447304305191e-04,4.114332548787615453e-04,4.840213010050531915e-04,5.846776684683614202e-04,6.607030133486881552e-04,7.459143122207755744e-04,8.043975665215560020e-04,8.363321356956973695e-04
2.010000000000000000e+02,5.828693902168137963e-04,2.724159736286758645e-04,8.546588515778526154e-04,1.255487970611784639e-04,3.554992264952294313e-07,1.518000000000000000e+03,7.084181872779923145e-04,4.573205931556353324e-04,2.717894613610388191e-04,3.104534165881379319e-04,3.130478201866261352e-04,3.818587495248524505e-04,4.152856047826412769e-04,4.886944409655528303e-04,5.892823268219961157e-04,6.654047105633299373e-04,7.507272674821803635e-04,8.096102533172057488e-04,8.411568525382831550e-04
2.035000000000000000e+02,5.870128804465960925e-04,2.753289860462508664e-04,8.594558368723311621e-04,1.259264053861174971e-04,3.604415813836785368e-07,1.518000000000000000e+03,7.129392858327136167e-04,4.610864750604785683e-04,2.724429564257350696e-04,3.116838944003452261e-04,3.162513912794995556e-04,3.850847474798653317e-04,4.182607401238063686e-04,4.925742732802235006e-04,5.939632676721502648e-04,6.701208051730748756e-04,7.552233775624373315e-04,8.142585157825877511e-04,8.458522374910933247e-04
2.060000000000000000e+02,5.913019942748650457e-04,2.780808701150101476e-04,8.644923286237510577e-04,1.263547523510284720e-04,3.656035718751224407e-07,1.518000000000000000e+03,7.176567466258934906e-04,4.649472419238366008e-04,2.731903343488860120e-04,3.132211241598548981e-04,3.201814414379299954e-04,3.878036261099106490e-04,4.215526118646553016e-04,4.966785552801384566e-04,5.982728787594197850e-04,6.746803986298394087e-04,7.600210248822816123e-04,8.187700549470412975e-04,8.507505306263498778e-04
2.085000000000000000e+02,5.954899460401673643e-04,2.816365105018369687e-04,8.691824938678033427e-04,1.268481790810515447e-04,3.706987363711000349e-07,1.519000000000000000e+03,7.223381251212189361e-04,4.686417669591157924e-04,2.736925478276359784e-04,3.138534355383303955e-04,3.233848909681832028e-04,3.911107805040912226e-04,4.247651066138285136e-04,5.004279433371683740e-04,6.026625318406243943e-04,6.792945297737851620e-04,7.653686857166952257e-04,8.233725397264274543e-04,8.557452926248231223e-04
2.110000000000000000e+02,5.997028327423104639e-04,2.843253912606223026e-04,8.741913441763470016e-04,1.272634733633212149e-04,3.758394792516485373e-07,1.519000000000000000e+03,7.269663061056316246e-04,4.724393593789892490e-04,2.744885114340365377e-04,3.153774414816881613e-04,3.265954193298488384e-04,3.939310522935888723e-04,4.284650104392828999e-04,5.039004996251038185e-04,6.068738946478926220e-04,6.837440078551585993e-04,7.701139472499745351e-04,8.279687442081023682e-04,8.607605211287004329e-04
2.135000000000000000e+02,6.036899981699389833e-04,2.879326165191146980e-04,8.787953060761495919e-04,1.276429487011923342e-04,3.807343362435560135e-07,1.519000000000000000e+03,7.313329468711313175e-04,4.760470494687466490e-04,2.751053079062106086e-04,3.157573816508242853e-04,3.300016461831546872e-04,3.982540136978450626e-04,4.316593023091182041e-04,5.078634229305510400e-04,6.110010001936320165e-04,6.882370135770274865e-04,7.744807309950964020e-04,8.322214635110909047e-04,8.656693142218905949e-04
2.160000000000000000e+02,6.078314301571248468e-04,2.907080600800608628e-04,8.838957064596367685e-04,1.280194674275601677e-04,3.858480315272920735e-07,1.520000000000000000e+03,7.358508975846849874e-04,4.798119627295647062e-04,2.760642763025119217e-04,3.171233700770639840e-04,3.342768217841213252e-04,4.014980945518695590e-04,4.354479391437349406e-04,5.117423560955209434e-04,6.154347072324481589e-04,6.926266228991706173e-04,7.790595813393102640e-04,8.366111138199251816e-04,8.705870309097458234e-04
2.185000000000000000e+02,6.117190168859426656e-04,2.936445998512855282e-04,8.886760143329330884e-04,1.284089796824138007e-04,3.906890216829827381e-07,1.520000000000000000e+03,7.401279965683564121e-04,4.833100372035288648e-04,2.769569974469904229e-04,3.180744170346571373e-04,3.378089854293119237e-04,4.045486451062390069e-04,4.380975099194885005e-04,5.151381249685130226e-04,6.189626710687381496e-04,6.966673732031787450e-04,7.837824273699834894e-04,8.408596714585815602e-04,8.755072769561225102e-04
2.210000000000000000e+02,6.157860781487643721e-04,2.962829538756116699e-04,8.938257916301301561e-04,1.288139159915212414e-04,3.957855189949068671e-07,1.520000000000000000e+03,7.445999941402855864e-04,4.869721621572431578e-04,2.780397134813657840e-04,3.195031242731527022e-04,3.414333390746300632e-04,4.081086350997910252e-04,4.412224867365019724e-04,5.191851084661314999e-04,6.231237550162247287e-04,7.011713290342010347e-04,7.883484145496698955e-04,8.452984895485636573e-04,8.803019919924994288e-04
2.235000000000000000e+02,6.195632346547249626e-04,2.992418045239134757e-04,8.981881715831193085e-04,1.292251244243895032e-04,4.005577345183247329e-07,1.520000000000000000e+03,7.487883590791144387e-04,4.903381102303354866e-04,2.786249369283943459e-04,3.203214301308114870e-04,3.455046361154889552e-04,4.110379340815904520e-04,4.445334961279889460e-04,5.224099864803859227e-04,6.269620977923935461e-04,7.056589958772444514e-04,7.925523404144703453e-04,8.501131809059883204e-04,8.848833062506428378e-04
2.260000000000000000e+02,6.236802146903087625e-04,3.019471413026735018e-04,9.031945544334270791e-04,1.295155086593461388e-04,4.057512771794388117e-07,1.519000000000000000e+03,7.531957233496549284e-04,4.941647060309625967e-04,2.795143397431183166e-04,3.217330733876352608e-04,3.489051138858469819e-04,4.160213676034912465e-04,4.485273067631490051e-04,5.273080549473923261e-04,6.310856687868646262e-04,7.096831158066909664e-04,7.968555183034903636e-04,8.550686055413228744e-04,8.897987089736357881e-04
2.285000000000000000e+02,6.274480351896905310e-04,3.043210041118036462e-04,9.076579495988750922e-04,1.299005819403191615e-04,4.105651980518366174e-07,1.520000000000000000e+03,7.573486171300096654e-04,4.975474532493713966e-04,2.802099144091845613e-04,3.231270310778868848e-04,3.524273031125141386e-04,4.191147466620275615e-04,4.519686998694816163e-04,5.302771055607216275e-04,6.349193863986786349e-04,7.136403900572475464e-04,8.007438098573642490e-04,8.597684649974014900e-04,8.944684229148877229e-04
2.310000000000000000e+02,6.313295395937398337e-04,3.079266809136890727e-04,9.123295675437189702e-04,1.303302079659779151e-04,4.155629506720985720e-07,1.520000000000000000e+03,7.616597475597177216e-04,5.009993316277619457e-04,2.810000279499791365e-04,3.234028586800507610e-04,3.551753435499884252e-04,4.222690403808943937e-04,4.547419694394580600e-04,5.341439111408981342e-04,6.388681655416896324e-04,7.179611645490793651e-04,8.052922242992334705e-04,8.649485832089503579e-04,8.992159532589242459e-04
2.335000000000000000e+02,6.349379299418024059e-04,3.103009969429043223e-04,9.169480397826616520e-04,1.307075978223565943e-04,4.202306510072722318e-07,1.521000000000000000e+03,7.656455277641590002e-04,5.042303321194458116e-04,2.820101098408592461e-04,3.246369329988980836e-04,3.580631041994834503e-04,4.248255598130683372e-04,4.575037757455587733e-04,5.376586364319975919e-04,6.427771385615723473e-04,7.219974996012148288e-04,8.096951625021531511e-04,8.690593956402691781e-04,9.035985378295169563e-04
2.360000000000000000e+02,6.386616884845579961e-04,3.132285475350194705e-04,9.212815413005268940e-04,1.311806131907444924e-04,4.250971056150463412e-07,1.520000000000000000e+03,7.698423016753025427e-04,5.074810752938134495e-04,2.826198528159688979e-04,3.254331409495385256e-04,3.606006635900338170e-04,4.284121459010173188e-04,4.608900688087285585e-04,5.409601690207221664e-04,6.462720323051280094e-04,7.256433709481989068e-04,8.139678595198389507e-04,8.737172550619335797e-04,9.083619067229970314e-04
2.385000000000000000e+02,6.422038255745850851e-04,3.153443252433517905e-04,9.258659172178460538e-04,1.316536015013726306e-04,4.297584243709141448e-07,1.519000000000000000e+03,7.738574270759576886e-04,5.105502240732124816e-04,2.836620916432609687e-04,3.268595003312332946e-04,3.623881157269004481e-04,4.314381374392479962e-04,4.638794170001759210e-04,5.438269031177683614e-04,6.503907682628107213e-04,7.294364169992137784e-04,8.177350185946908809e-04,8.780328848529975671e-04,9.129302314628401620e-04
2.410000000000000000e+02,6.461089794029627577e-04,3.182459503841881089e-04,9.304568909290656265e-04,1.322256722035085698e-04,4.349404416548078864e-07,1.519000000000000000e+03,7.783346516064713547e-04,5.138833071994541608e-04,2.843479115261028688e-04,3.278630290187746488e-04,3.651611611600931060e-04,4.343619147206219172e-04,4.663700565936436393e-04,5.468861566358821161e-04,6.551345565508640218e-04,7.335336669740429158e-04,8.225317173741047158e-04,8.831381628362333213e-04,9.177670643713953637e-04
2.435000000000000000e+02,6.496197048111231357e-04,3.205523376575526240e-04,9.352390734572170157e-04,1.326554236888339861e-04,4.396032223129549376e-07,1.520000000000000000e+03,7.822751284999571219e-04,5.169642811222891496e-04,2.856193686460938800e-04,3.290673671535705117e-04,3.673221113963375255e-04,4.366945439537939038e-04,4.694208076939461916e-04,5.500161554771326473e-04,6.593690239286523896e-04,7.371283090829814115e-04,8.270816644771080122e-04,8.871061033212681267e-04,9.224016806384397003e-04
2.460000000000000000e+02,6.532275514254021241e-04,3.228840999876257710e-04,9.395993375238000881e-04,1.331299453149021000e-04,4.444298162807752597e-07,1.520000000000000000e+03,7.863574967403041700e-04,5.200976061105000783e-04,2.863717860983979640e-04,3.303434514377763531e-04,3.694535232242751057e-04,4.392384224394427455e-04,4.725952158048344221e-04,5.531622906775693089e-04,6.630379032627350087e-04,7.410876887308945555e-04,8.316672637174266037e-04,8.915905416314810327e-04,9.268645680003928218e-04
2.485000000000000000e+02,6.565648249293751324e-04,3.256835055072034306e-04,9.437525937943283365e-04,1.335775346266290309e-04,4.489203270914691233e-07,1.520000000000000000e+03,7.901423595560041905e-04,5.229872903027460744e-04,2.871877688649532041e-04,3.308813194221717018e-04,3.716039741358662910e-04,4.418470421420854347e-04,4.750222098761102719e-04,5.566917165490318066e-04,6.657797119497409384e-04,7.451315070329434138e-04,8.360226001509546076e-04,8.956343195128643785e-04,9.311953398761252951e-04
2.510000000000000000e+02,6.600654077323493381e-04,3.274757155293336235e-04,9.486269192109235719e-04,1.340501537724683972e-04,4.536557862112950824e-07,1.520000000000000000e+03,7.941155615048177624e-04,5.260152539598809138e-04,2.885615114785742338e-04,3.325896922030157146e-04,3.740998452318711177e-04,4.439854890487038080e-04,4.780570543977939344e-04,5.600204212927434701e-04,6.693870777278335214e-04,7.490563984124785782e-04,8.404518272383103847e-04,8.996690230588488520e-04,9.356706837068751777e-04
2.535000000000000000e+02,6.633509191619484276e-04,3.300849049929097871e-04,9.531187537453304510e-04,1.344551976694379326e-04,4.581126421333295164e-07,1.520000000000000000e+03,7.978061168313863331e-04,5.288957214925105220e-04,2.897678345833820234e-04,3.332660141690386405e-04,3.762579725588048249e-04,4.467743554059376327e-04,4.806989685227033870e-04,5.628960264480004864e-04,6.726962526488000724e-04,7.527956595424871444e-04,8.447814443323776014e-04,9.041023324971351289e-04,9.400491012640267707e-04
2.560000000000000000e+02,6.667453792262032289e-04,3.334797136848065345e-04,9.574068875891965326e-04,1.349356852560056746e-04,4.627570398750014475e-07,1.520000000000000000e+03,8.016810644822089035e-04,5.318096939701975542e-04,2.906615083629933037e-04,3.332656655413966944e-04,3.780903172842944122e-04,4.498651418329848947e-04,4.832596636992372678e-04,5.658509655162011816e-04,6.757947735016686013e-04,7.562623945147489441e-04,8.492769075904340595e-04,9.077990324601316286e-04,9.444536666128619615e-04
2.585000000000000000e+02,6.699066066657022181e-04,3.350461379689935199e-04,9.615686916474047068e-04,1.354151385094781691e-04,4.671121213918971800e-07,1.520000000000000000e+03,8.053217451751803601e-04,5.344914681562240762e-04,2.916620849817024887e-04,3.348604686967086982e-04,3.804642900785781909e-04,4.524557737994328857e-04,4.860243324884776076e-04,5.684410493757968957e-04,6.787629202789494717e-04,7.595293739086195596e-04,8.531758453046671539e-04,9.117771730625211365e-04,9.486696661480820830e-04
2.610000000000000000e+02,6.732133958487248725e-04,3.375479865247661194e-04,9.663984646620146345e-04,1.358792046619569150e-04,4.716794346097377894e-07,1.520000000000000000e+03,8.090926005106817333e-04,5.373341911867680117e-04,2.931850688132897620e-04,3.356654093239587531e-04,3.828791383865645550e-04,4.548864049727939008e-04,4.892231462311770170e-04,5.716747911859012881e-04,6.809588569924823580e-04,7.638210136301352461e-04,8.570674122467546218e-04,9.159517046032837314e-04,9.531353646216816173e-04
2.635000000000000000e+02,6.762769565636448776e-04,3.395607460339551882e-04,9.705778319659581765e-04,1.363617611471293377e-04,4.759450518821327924e-07,1.520000000000000000e+03,8.126387177107742424e-04,5.399151954165155127e-04,2.943008754023132990e-04,3.367162105296896894e-04,3.843755278905745744e-04,4.579768453311918938e-04,4.914723116258750205e-04,5.742037567235283666e-04,6.844224757181372604e-04,7.674069816109609088e-04,8.602235255009828101e-04,9.196450893101140679e-04,9.573647529157377220e-04
2.660000000000000000e+02,6.794681892606028702e-04,3.420593492308453320e-04,9.746620897576964470e-04,1.368594668183764336e-04,4.804075338748927042e-07,1.520000000000000000e+03,8.163276560789792767e-04,5.426087224422264637e-04,2.951939004970935768e-04,3.374088400297575382e-04,3.868571900371055175e-04,4.600626669669206719e-04,4.942699070309168261e-04,5.768093873809809844e-04,6.877043293117113916e-04,7.705554689551139154e-04,8.639025449997904654e-04,9.236242845907508730e-04,9.619170440439415212e-04
2.685000000000000000e+02,6.825585729093768331e-04,3.439959207799418652e-04,9.791702219283198155e-04,1.373752598213795451e-04,4.847581674630765939e-07,1.521000000000000000e+03,8.199338327307564324e-04,5.451833130879972338e-04,2.966116490189429824e-04,3.385626521294349679e-04,3.883230182186201231e-04,4.622661889096484175e-04,4.967515324265283500e-04,5.789931079594728275e-04,6.903471535537576090e-04,7.741844422381129100e-04,8.672228833190154381e-04,9.273822920918562687e-04,9.658923666807047760e-04
2.710000000000000000e+02,6.857260574054661233e-04,3.460692520452499695e-04,9.835730094122870949e-04,1.378916831144157129e-04,4.892343420769711231e-07,1.522000000000000000e+03,8.236177405198818633e-04,5.478343742910503833e-04,2.978469520068209716e-04,3.396568053602161538e-04,3.903459549051767449e-04,4.649761764472216084e-04,4.995940295603497339e-04,5.816578460052868396e-04,6.930218346506927894e-04,7.782538675829955887e-04,8.707237560741513168e-04,9.310901827311184086e-04,9.703639599556383288e-04
2.735000000000000000e+02,6.885626534982350029e-04,3.485516431619481827e-04,9.874869017518072157e-04,1.384012840594809799e-04,4.932734432218434527e-07,1.522000000000000000e+03,8.269639375577159286e-04,5.501613694387540773e-04,2.989242482535722127e-04,3.400110103362868202e-04,3.921551275051675996e-04,4.668097288076365238e-04,5.021797677878107099e-04,5.839189469227391155e-04,6.956276932721992910e-04,7.816808399831747965e-04,8.740205491896746231e-04,9.352196192952336304e-04,9.745294998684863588e-04
2.760000000000000000e+02,6.916363951196906855e-04,3.504676439029986057e-04,9.915779368251285367e-04,1.389429564463775006e-04,4.976660482002209000e-07,1.521000000000000000e+03,8.305793515660681589e-04,5.526934386733132120e-04,2.999415417054378512e-04,3.411687512166920798e-04,3.935286621820734739e-04,4.691744091120755335e-04,5.041999427246535376e-04,5.869085582742684199e-04,6.989515012165275478e-04,7.846056799364063998e-04,8.780269756883757543e-04,9.390061154693546061e-04,9.790344087084491831e-04
2.785000000000000000e+02,6.943745206808738402e-04,3.524955518001716688e-04,9.955074649416210866e-04,1.394644278520921392e-04,5.016063016069045911e-07,1.521000000000000000e+03,8.338389485329659795e-04,5.549100928287817010e-04,3.011329442607472463e-04,3.418789688807021714e-04,3.949773641784062048e-04,4.718326238559256234e-04,5.070875855002216891e-04,5.899001472472088651e-04,7.027643640142082438e-04,7.871461409763068698e-04,8.808841564128558300e-04,9.424031056581599246e-04,9.827906107756642987e-04
2.810000000000000000e+02,6.972603425429697941e-04,3.545656991523229952e-04,9.995179606641303900e-04,1.400246905866135152e-04,5.057788992570162624e-07,1.521000000000000000e+03,8.372850331295832822e-04,5.572356519563563060e-04,3.022576181211605959e-04,3.426946433906467989e-04,3.974260838338922880e-04,4.740124854384675820e-04,5.093292047417399349e-04,5.925819872481454410e-04,7.044838116785301580e-04,7.897045607387152399e-04,8.844047486486871900e-04,9.463641413512938368e-04,9.870633460966463969e-04
2.835000000000000000e+02,6.999448415468173448e-04,3.568878083258829673e-04,1.003587399114242752e-03,1.405915700396509764e-04,5.096887707742133047e-07,1.520000000000000000e+03,8.405364115864682670e-04,5.593532715071664226e-04,3.036425575674254074e-04,3.430570332209343775e-04,3.992890328043596435e-04,4.747309877688732360e-04,5.116952016903607552e-04,5.944706843692742961e-04,7.070462710293465552e-04,7.931559861809873817e-04,8.878780628067035625e-04,9.499156417185839396e-04,9.911174695429675677e-04
2.860000000000000000e+02,7.027225600944470843e-04,3.589699048232202535e-04,1.007984035480854980e-03,1.411507671137037651e-04,5.137425355224807101e-07,1.520000000000000000e+03,8.438733272081508493e-04,5.615717929807433192e-04,3.052614753864078953e-04,3.437526552712268308e-04,4.004988541154321890e-04,4.774108427346174396e-04,5.140111098708073124e-04,5.959722909255684179e-04,7.098465627972300228e-04,7.966510853434868346e-04,8.909753833892010422e-04,9.537273677601065727e-04,9.950579488640829383e-04
2.885000000000000000e+02,7.052293884155268807e-04,3.608693185006370957e-04,1.012113571371132080e-03,1.417394832647932742e-04,5.174385714011087043e-07,1.520000000000000000e+03,8.469688716803201820e-04,5.634899051507335794e-04,3.068841829556051993e-04,3.443600699148897850e-04,4.019014576967490718e-04,4.800957215925160900e-04,5.161932014917375430e-04,5.973371471448288500e-04,7.129046088171669179e-04,7.998861344437280469e-04,8.943214127813072954e-04,9.572478097151212789e-04,9.991171548863666402e-04
2.910000000000000000e+02,7.078979040713534541e-04,3.629141770911043017e-04,1.016001405289967702e-03,1.423161020067389634e-04,5.213733154790075845e-07,1.520000000000000000e+03,8.502140060780924175e-04,5.655818020646144906e-04,3.081035012186142483e-04,3.449837269802491523e-04,4.036407934269310672e-04,4.814603699637314319e-04,5.182926368692972663e-04,5.990656954899542270e-04,7.161607573316834500e-04,8.035232776104067739e-04,8.982724048204619640e-04,9.610223302335137814e-04,1.002937615753879278e-03
2.935000000000000000e+02,7.102546370610758825e-04,3.644577604083325977e-04,1.019848053662429383e-03,1.429200595412091692e-04,5.248877928860234832e-07,1.520000000000000000e+03,8.531746966022850246e-04,5.673345775198667404e-04,3.095934166013535006e-04,3.457968766527432848e-04,4.052134386927905068e-04,4.827969591564090996e-04,5.204005722854104310e-04,6.005990624881054566e-04,7.177890865358745303e-04,8.067712696689884923e-04,9.021362581222660713e-04,9.644224002747748496e-04,1.006886685878565987e-03
2.960000000000000000e+02,7.128170831830961830e-04,3.668221699162429062e-04,1.023312072021801029e-03,1.435219745072301438e-04,5.287067512441111309e-07,1.520000000000000000e+03,8.563390576903262726e-04,5.692951086758660934e-04,3.104949888387048464e-04,3.459949132668532767e-04,4.073124046007469551e-04,4.850374063592961587e-04,5.227674877838168555e-04,6.024237685055548091e-04,7.198824541305673830e-04,8.098006103946240111e-04,9.056363756359453367e-04,9.680841872424776227e-04,1.010707035101249610e-03
2.985000000000000000e+02,7.150702141205781976e-04,3.683845990656208153e-04,1.027509550259378011e-03,1.441537722759286995e-04,5.321057211838300326e-07,1.520000000000000000e+03,8.592239863965068971e-04,5.709164418446494981e-04,3.124393361387998135e-04,3.466856150549573823e-04,4.090550966729975348e-04,4.866454712168682734e-04,5.243426548639910662e-04,6.040044718608737241e-04,7.221271550985584875e-04,8.122014223215234807e-04,9.087228055421969026e-04,9.715002902602501130e-04,1.014471389162191267e-03
3.010000000000000000e+02,7.174834763537232731e-04,3.701519698951745234e-04,1.031049982299447323e-03,1.448292931571797029e-04,5.357580629970322504e-07,1.520000000000000000e+03,8.623127695109029760e-04,5.726541831965435703e-04,3.135665059457240500e-04,3.473315064585487497e-04,4.115559427036132771e-04,4.888177859020144790e-04,5.263728472072548657e-04,6.057918109616080345e-04,7.242714095163783460e-04,8.152960259254114165e-04,9.120667421433342054e-04,9.754728256457148973e-04,1.018082934037167070e-03
3.035000000000000000e+02,7.196218483605094874e-04,3.722874079715741209e-04,1.035049404478164629e-03,1.454960418141391237e-04,5.390247028213778829e-07,1.520000000000000000e+03,8.651178901746486112e-04,5.741258065463703637e-04,3.154275561176551413e-04,3.473344403889353665e-04,4.140619302719416380e-04,4.900134279911123577e-04,5.280871798710529488e-04,6.063497908584534373e-04,7.260555461745179118e-04,8.182460991856907060e-04,9.153279163712192083e-04,9.785466429035223623e-04,1.022106987535482698e-03
3.060000000000000000e+02,7.219817093337239314e-04,3.742050246261755691e-04,1.038193477879623865e-03,1.461863836345372500e-04,5.426280473725899861e-07,1.519000000000000000e+03,8.681680929682612357e-04,5.757953256991866272e-04,3.162117685458999336e-04,3.477766847075483623e-04,4.153788904014694538e-04,4.927525547337194105e-04,5.296533747365520569e-04,6.082147435036094158e-04,7.275112366104169361e-04,8.216499132729978422e-04,9.185743679306818165e-04,9.823731936115301638e-04,1.025996996780973673e-03
3.085000000000000000e+02,7.240222659582082028e-04,3.753156485581324721e-04,1.042394863702633158e-03,1.468532188616657273e-04,5.457741094932905205e-07,1.519000000000000000e+03,8.708754848198739301e-04,5.771690470965424756e-04,3.183725977444249551e-04,3.487066174000757308e-04,4.177408186073470510e-04,4.946382803193459044e-04,5.310535930364011000e-04,6.089984774262809358e-04,7.293658560101204738e-04,8.244609701084917516e-04,9.214722419425198409e-04,9.853966837725621538e-04,1.029373135456991420e-03
3.110000000000000000e+02,7.261593585179289788e-04,3.767819889178996326e-04,1.045894797046645385e-03,1.475741925778424602e-04,5.490855562781723712e-07,1.519000000000000000e+03,8.737335510957714661e-04,5.785851659400864915e-04,3.197354385287164060e-04,3.493773696000293462e-04,4.190345551123256674e-04,4.962284665361516500e-04,5.330406184131081899e-04,6.104573450862000802e-04,7.312035103816869313e-04,8.275481126524414106e-04,9.244425775568059118e-04,9.892061058897206726e-04,1.033225833953981638e-03
3.135000000000000000e+02,7.280634385639564573e-04,3.789824314323895810e-04,1.049786751328757707e-03,1.482824533830446093e-04,5.520640565548666444e-07,1.519000000000000000e+03,8.763458919470010124e-04,5.797809851809119022e-04,3.217233127648012501e-04,3.490810071315668763e-04,4.206896865546983161e-04,4.974866865124307792e-04,5.347182900298587437e-04,6.108440688368737366e-04,7.327842607938134072e-04,8.304584059428970913e-04,9.274336304880499747e-04,9.923677998107374634e-04,1.036779828659270585e-03
3.160000000000000000e+02,7.300601378790772282e-04,3.800511055408847989e-04,1.053247122263921203e-03,1.490402802295041755e-04,5.552008100509065431e-07,1.519000000000000000e+03,8.791004181085814578e-04,5.810198576495729985e-04,3.231869843848439753e-04,3.500090323381924292e-04,4.227487905182053377e-04,4.979852285179494058e-04,5.366898393378314669e-04,6.117214275917476742e-04,7.345610575966825262e-04,8.334809444565676904e-04,9.300039474949822055e-04,9.961590188325764907e-04,1.040192209938894073e-03
3.185000000000000000e+02,7.318756439563270594e-04,3.814939367365581687e-04,1.056828468933147845e-03,1.498252841864185345e-04,5.580895739980294636e-07,1.518000000000000000e+03,8.817009281427456210e-04,5.820503597699084979e-04,3.249528249768207861e-04,3.503817072197688907e-04,4.248791945033853715e-04,4.990116777174742049e-04,5.385350786271611307e-04,6.120868997395363144e-04,7.359912032515055456e-04,8.363250619765182775e-04,9.327095121467328907e-04,9.996249214779887038e-04,1.043860400952846632e-03
3.210000000000000000e+02,7.337724700027905330e-04,3.842479896196311921e-04,1.060831364220706906e-03,1.506035866389092111e-04,5.611034780424994864e-07,1.518000000000000000e+03,8.843760566416997712e-04,5.831688833638812948e-04,3.270588942179163735e-04,3.495244803831593409e-04,4.268503816123854575e-04,5.007950783281735424e-04,5.399112278167120162e-04,6.129110943124922240e-04,7.381183134274221010e-04,8.392573722378617821e-04,9.358585223876050938e-04,1.002769028887720701e-03,1.047472808804652839e-03
3.235000000000000000e+02,7.356102835193827072e-04,3.843337352151802891e-04,1.063858105484249581e-03,1.511940369392588378e-04,5.639821260254564977e-07,1.517000000000000000e+03,8.868043204586415450e-04,5.844162465801238694e-04,3.282478219648668743e-04,3.512765483042024181e-04,4.292511216245125587e-04,5.027936883394141902e-04,5.410658644739912764e-04,6.129869189005120395e-04,7.394682558890371344e-04,8.420646973044333856e-04,9.380774474388565249e-04,1.006202682023731206e-03,1.051056182268685470e-03
3.260000000000000000e+02,7.374551889029248028e-04,3.872788596165544937e-04,1.067778419358428104e-03,1.520349679287019804e-04,5.669547871129300640e-07,1.516000000000000000e+03,8.894901568316268374e-04,5.854202209742227683e-04,3.303232304555033015e-04,3.501763292863703091e-04,4.302816689968870447e-04,5.040613226636372207e-04,5.430949532881135288e-04,6.143595732919838494e-04,7.409757491999879094e-04,8.444033278191823621e-04,9.410005428525141302e-04,1.009328390032833596e-03,1.054406837092984259e-03
3.285000000000000000e+02,7.390347517923667080e-04,3.880553834859679129e-04,1.071015061656547520e-03,1.529029130722588678e-04,5.695516651827880351e-07,1.515000000000000000e+03,8.919376648646255758e-04,5.861318387201078402e-04,3.319803098641808123e-04,3.509793683063987951e-04,4.315380182621023617e-04,5.058665798485403832e-04,5.428649036708217647e-04,6.148140666594044358e-04,7.433329135026158678e-04,8.467915899801308887e-04,9.442111126818103104e-04,1.012737216421092084e-03,1.057830044170340834e-03
3.310000000000000000e+02,7.406606003126883124e-04,3.890812317043846258e-04,1.074449009246971135e-03,1.537736628412322934e-04,5.722244642391608296e-07,1.515000000000000000e+03,8.944342631539205788e-04,5.868869374714560461e-04,3.337884089342828221e-04,3.515793686083036867e-04,4.318593347451546503e-04,5.067662246712962898e-04,5.441468280626578485e-04,6.147916050419286165e-04,7.441359238839833582e-04,8.505176448978615279e-04,9.473197071746716465e-04,1.015828431616268854e-03,1.061287177994395649e-03
3.335000000000000000e+02,7.419650344852204808e-04,3.904416253763898855e-04,1.077729134143830952e-03,1.546925159226163714e-04,5.744418868811232306e-07,1.514000000000000000e+03,8.966575504078368522e-04,5.872725185626041094e-04,3.357640996586104716e-04,3.515234091088305954e-04,4.320486215839899891e-04,5.084672385736585185e-04,5.445963305301450849e-04,6.143921303433370982e-04,7.453912929125674439e-04,8.527103576339378852e-04,9.504167713977285060e-04,1.018824059173750957e-03,1.064722071392413399e-03
3.360000000000000000e+02,7.434352128756736584e-04,3.923052491907996330e-04,1.081360263131842013e-03,1.556013097494005027e-04,5.769076833392273333e-07,1.514000000000000000e+03,8.990365226250741611e-04,5.878339031262731556e-04,3.379250502561683550e-04,3.511299636848740253e-04,4.329456581073002188e-04,5.099083777880559359e-04,5.458634049578474758e-04,6.146703890380738862e-04,7.463724332303935376e-04,8.552183952488824886e-04,9.532450483532899305e-04,1.021952761009653965e-03,1.068038609698776812e-03
3.385000000000000000e+02,7.446347691395906535e-04,3.928567932845169271e-04,1.084615006784594516e-03,1.565334356561982508e-04,5.789836558899046571e-07,1.514000000000000000e+03,9.011682047957888771e-04,5.881013334833924298e-04,3.399802376450038622e-04,3.517779758550737264e-04,4.327023964559523553e-04,5.112286732136015832e-04,5.476361760375793699e-04,6.142798561497745747e-04,7.471547710823534406e-04,8.579351306290554152e-04,9.556936632713358302e-04,1.024627348330072645e-03,1.071484902540247334e-03
3.410000000000000000e+02,7.459886165062840123e-04,3.941071269815044531e-04,1.088085067322266388e-03,1.575470580736442968e-04,5.813200914646198916e-07,1.513000000000000000e+03,9.035356745799282821e-04,5.884415584326397426e-04,3.420964508159823761e-04,3.518814895247795592e-04,4.333210976449771942e-04,5.130302641018821136e-04,5.490502627509868038e-04,6.144701537588199026e-04,7.485213500822582517e-04,8.604657659551042835e-04,9.589456442923554712e-04,1.027840855627831524e-03,1.074774797821382872e-03
3.435000000000000000e+02,7.470516424672807515e-04,3.954579302765500121e-04,1.091199694915656647e-03,1.585335912136802883e-04,5.832190560561682047e-07,1.513000000000000000e+03,9.055852336809610669e-04,5.885180512536004362e-04,3.441480524483758957e-04,3.515937121907307394e-04,4.361551374797731449e-04,5.138417495843528287e-04,5.492932948799009478e-04,6.138834695468883135e-04,7.480500157270334946e-04,8.628803785834075757e-04,9.614662794685225559e-04,1.030455574475009446e-03,1.077720429096684727e-03
3.460000000000000000e+02,7.482202368814578784e-04,3.971629255957517942e-04,1.094578911408844359e-03,1.595622448333049441e-04,5.852936328551885130e-07,1.513000000000000000e+03,9.077824817147627954e-04,5.886579920481529614e-04,3.463586745273864809e-04,3.510573112857060842e-04,4.367582340305152175e-04,5.146620988771335179e-04,5.505118965329142610e-04,6.134196345479198814e-04,7.480097193814127295e-04,8.659446847204633818e-04,9.644867690018317985e-04,1.033356486006327011e-03,1.081171020835822129e-03
3.485000000000000000e+02,7.491629580220223296e-04,3.979258793194403771e-04,1.097830146541577860e-03,1.605804730021137517e-04,5.870312259818889897e-07,1.513000000000000000e+03,9.097434310241360542e-04,5.885824850199086050e-04,3.486671885195555308e-04,3.512370787025819526e-04,4.390141474296535497e-04,5.160353175210839445e-04,5.513752297714533818e-04,6.128632769355181953e-04,7.498951842930275504e-04,8.682626869955823454e-04,9.673017253916201983e-04,1.036186495323636195e-03,1.084291511894878730e-03
3.510000000000000000e+02,7.502758227360739390e-04,3.997057105520788545e-04,1.100941978966688993e-03,1.616864318107710016e-04,5.890563124139920357e-07,1.512000000000000000e+03,9.119622545468449677e-04,5.885893909253029103e-04,3.506661562306150537e-04,3.505701121839950845e-04,4.408974957590946282e-04,5.171639141583507515e-04,5.526399992596630305e-04,6.119725842317139120e-04,7.499463898026214204e-04,8.706252886706300226e-04,9.696645388936831140e-04,1.038992870303174013e-03,1.087493424506322378e-03
3.535000000000000000e+02,7.510833244204903007e-04,4.000428073823751249e-04,1.104061090907881631e-03,1.627420210821894692e-04,5.906111256484513904e-07,1.512000000000000000e+03,9.138253455026797969e-04,5.883413033383008044e-04,3.529777664873913305e-04,3.510405170381151758e-04,4.423487210596771502e-04,5.180499805267247283e-04,5.533641594975078487e-04,6.115194746230996495e-04,7.503959988319219582e-04,8.726949189154098322e-04,9.722169626841977970e-04,1.041721689090515128e-03,1.090683750685817605e-03
3.560000000000000000e+02,7.520335492978988748e-04,4.013868450459569248e-04,1.107109665737366060e-03,1.638352894355687528e-04,5.923964613340317946e-07,1.512000000000000000e+03,9.158688387334676818e-04,5.881982598623300678e-04,3.550761164394671855e-04,3.506467042519419500e-04,4.442297711272930202e-04,5.194299796366571307e-04,5.539272731802205888e-04,6.103624584465417238e-04,7.509762168213186991e-04,8.749513448585262898e-04,9.750979603831327934e-04,1.044459244485054349e-03,1.093824488594750781e-03
3.585000000000000000e+02,7.528144359676935656e-04,4.022462818264898091e-04,1.110439204466622627e-03,1.649743938119103785e-04,5.939461256149642040e-07,1.511000000000000000e+03,9.177888297796039712e-04,5.878400421557831599e-04,3.576247684989290613e-04,3.505681541412037565e-04,4.459429710154801606e-04,5.205145665375741481e-04,5.546153276975912321e-04,6.089640204012900654e-04,7.510924547000112292e-04,8.768970308400431558e-04,9.773850350831704125e-04,1.047036642807665924e-03,1.096801168787838203e-03
3.610000000000000000e+02,7.536996604500733558e-04,4.035856246103998392e-04,1.113463031858198454e-03,1.661556880117304028e-04,5.956708908212072688e-07,1.510000000000000000e+03,9.198553484618037044e-04,5.875439724383430071e-04,3.597633714081250982e-04,3.501140358396735166e-04,4.468454752413727527e-04,5.215450644292494737e-04,5.545474866065916789e-04,6.077971957445470717e-04,7.528839211781426441e-04,8.786546154921732674e-04,9.805876848662919282e-04,1.050065449340992349e-03,1.100033397577911826e-03
3.635000000000000000e+02,7.542739482940721395e-04,4.043184887265241219e-04,1.116456394719304813e-03,1.672815626826244795e-04,5.969123102886694947e-07,1.511000000000000000e+03,9.215555109766966190e-04,5.869923856114476601e-04,3.621824464252326736e-04,3.499554595675480177e-04,4.487191533348378666e-04,5.215589085087258062e-04,5.536917219261359860e-04,6.065327714381647719e-04,7.528194810519246976e-04,8.807490521454350036e-04,9.827663564445456891e-04,1.052433160058945235e-03,1.102674737496401507e-03
3.660000000000000000e+02,7.550727002345056574e-04,4.050414993960795842e-04,1.119474568469974512e-03,1.684837064722791481e-04,5.985215419860645847e-07,1.512000000000000000e+03,9.235564067067848597e-04,5.865889937622264551e-04,3.644018682354688548e-04,3.500312008384260732e-04,4.499928387074498691e-04,5.212504693355951395e-04,5.538424363877765284e-04,6.062288040284285768e-04,7.528747937530283138e-04,8.832369183579862537e-04,9.855429993364940404e-04,1.054968172568937533e-03,1.105757069370270559e-03
3.685000000000000000e+02,7.555613502318026236e-04,4.063412638003623101e-04,1.122553923900441921e-03,1.697160708635278678e-04,5.996764986734586736e-07,1.511000000000000000e+03,9.252774210953304372e-04,5.858452793682748100e-04,3.669925736686392975e-04,3.492200864314403135e-04,4.491910975489622239e-04,5.215797760480835304e-04,5.541506371602185734e-04,6.048082230896716007e-04,7.527965686858211110e-04,8.854233840841266821e-04,9.877772026895428967e-04,1.057711701216453417e-03,1.108571406134898317e-03
3.710000000000000000e+02,7.562357744523093154e-04,4.073185383688082391e-04,1.125498578307041744e-03,1.709555108473622743e-04,6.011183332505665998e-07,1.512000000000000000e+03,9.271912852996716439e-04,5.852802636049469868e-04,3.692628038547324286e-04,3.489172360835010762e-04,4.479393885614043063e-04,5.221096985394256150e-04,5.540590542597987776e-04,6.036423559891571436e-04,7.529058824787692068e-04,8.878822114032872310e-04,9.902210901602947080e-04,1.060292079215487907e-03,1.111356510540367337e-03
3.735000000000000000e+02,7.565421344517377425e-04,4.080073548464105003e-04,1.127893643407963881e-03,1.722182848880588054e-04,6.020151388505756415e-07,1.512000000000000000e+03,9.287604193397965479e-04,5.843238495636789371e-04,3.713515089562261385e-04,3.485347796053272422e-04,4.463155801701991802e-04,5.229845964865346367e-04,5.528285890536652203e-04,6.024969642879338984e-04,7.521837284059759623e-04,8.897506457279532287e-04,9.923355161386105891e-04,1.062548144306979525e-03,1.114138016452005751e-03
3.760000000000000000e+02,7.571248452876508253e-04,4.098981764725018249e-04,1.131245460735367950e-03,1.735016505402464865e-04,6.033408540920387877e-07,1.513000000000000000e+03,9.306264958278973390e-04,5.836231947474043117e-04,3.741206154477171248e-04,3.472266688151490004e-04,4.475040037110245873e-04,5.236231057182306895e-04,5.526817196976631895e-04,6.012288858207719697e-04,7.536454236880629851e-04,8.919370523475911956e-04,9.947381105460749006e-04,1.065244521051328082e-03,1.117221852075753977e-03
3.785000000000000000e+02,7.573313568327544017e-04,4.095161859736400935e-04,1.133830125464715824e-03,1.748327046257471093e-04,6.041172586488943569e-07,1.513000000000000000e+03,9.321640614585015652e-04,5.824986522070072382e-04,3.764987686319614226e-04,3.478151708591143082e-04,4.467012651960827361e-04,5.219512623277553203e-04,5.515148367672173839e-04,6.000882858534889149e-04,7.533073347378002388e-04,8.939535699756909507e-04,9.969995026345821083e-04,1.067496629209346544e-03,1.119704432670228216e-03
3.810000000000000000e+02,7.578674894161868984e-04,4.101884325686336059e-04,1.136731913160025226e-03,1.761086404956499409e-04,6.053773847712202940e-07,1.515000000000000000e+03,9.339761299118368122e-04,5.817588489205369846e-04,3.788644237438383274e-04,3.476790568475532925e-04,4.466369451278590433e-04,5.220575465825239578e-04,5.512109701214584290e-04,5.986007325943309238e-04,7.524794101092709955e-04,8.961446473615428208e-04,9.997403007610170499e-04,1.069625305789740147e-03,1.122825777175372490e-03
3.835000000000000000e+02,7.581759881866423616e-04,4.109867314304312623e-04,1.139668736625172466e-03,1.773508478449230675e-04,6.062841522941046888e-07,1.514000000000000000e+03,9.355268360315654834e-04,5.808251403417192399e-04,3.814927484385301042e-04,3.471892567562110993e-04,4.474469072536932314e-04,5.215708216103811384e-04,5.500720058010889670e-04,5.969862851270151850e-04,7.521489561583783942e-04,8.983259530835549511e-04,1.001759508109963679e-03,1.072108817873258920e-03,1.125402807383426998e-03
3.860000000000000000e+02,7.584787766193608729e-04,4.122499851676523206e-04,1.142405018046263902e-03,1.786703089497345244e-04,6.072131338821959105e-07,1.515000000000000000e+03,9.371490855690953973e-04,5.798084676696263484e-04,3.839262414269030291e-04,3.462287914517085522e-04,4.489027570575843660e-04,5.204160535437554747e-04,5.496308112957994834e-04,5.949310638807136934e-04,7.518299147490332219e-04,8.996985579515697027e-04,1.003939215496955049e-03,1.074659516940147316e-03,1.128347265167999785e-03
3.885000000000000000e+02,7.586899121205815380e-04,4.129012830338443774e-04,1.144947458615050342e-03,1.801459828776709254e-04,6.080629579004978121e-07,1.516000000000000000e+03,9.388358949982524362e-04,5.785439292429106397e-04,3.862575464944688038e-04,3.457886290867371606e-04,4.496122414037854748e-04,5.211781071881219475e-04,5.488096485361416022e-04,5.931903135599670036e-04,7.513223604586739910e-04,9.016073490229136681e-04,1.006127720188850719e-03,1.076575939987773570e-03,1.130829781567465556e-03
3.910000000000000000e+02,7.588671776988519272e-04,4.133895399267415631e-04,1.147508979673896251e-03,1.815532006263303967e-04,6.088409580462851877e-07,1.516000000000000000e+03,9.404203783251823510e-04,5.773139770725215034e-04,3.886418019750443242e-04,3.454776377721103641e-04,4.499258801062605475e-04,5.209652086186829538e-04,5.486830978105605456e-04,5.918122993934175468e-04,7.508105281367766920e-04,9.028542980632622492e-04,1.008466481529840704e-03,1.079152845699646486e-03,1.133585453037915663e-03
3.935000000000000000e+02,7.587800177131337172e-04,4.143184243485391631e-04,1.150265993002444085e-03,1.829514664872159248e-04,6.092183543705663363e-07,1.516000000000000000e+03,9.417314842003496420e-04,5.758285512259177924e-04,3.914859752893103681e-04,3.444615933645945541e-04,4.485547562707332004e-04,5.185580667104972789e-04,5.486248695404768918e-04,5.896728629321693668e-04,7.507080810402603274e-04,9.041776936987011700e-04,1.011064893243739061e-03,1.081466617751572230e-03,1.136192561269178981e-03
3.960000000000000000e+02,7.588668730674178083e-04,4.140407623659188882e-04,1.152796695677048289e-03,1.843762412769924290e-04,6.098735293865520461e-07,1.516000000000000000e+03,9.432431143444102101e-04,5.744906317904254064e-04,3.939298226096304804e-04,3.448261107014989201e-04,4.464068378587661401e-04,5.181446884893936480e-04,5.481227516625445523e-04,5.876847315132394068e-04,7.501755100705465159e-04,9.059096055648846848e-04,1.013097084944646932e-03,1.083628327739885036e-03,1.138633302867641996e-03
3.985000000000000000e+02,7.586848074663406737e-04,4.143465051383656049e-04,1.155484906886623114e-03,1.857940234429797659e-04,6.101220562273690079e-07,1.516000000000000000e+03,9.444788309093204125e-04,5.728907840233609348e-04,3.968000994202824407e-04,3.443383023279750687e-04,4.453337337251909154e-04,5.166588605951829248e-04,5.472910494093868351e-04,5.856041957531149837e-04,7.490237373311794305e-04,9.076972459571743933e-04,1.014764217277902298e-03,1.086034974038183705e-03,1.141140309080593924e-03
4.010000000000000000e+02,7.586758643143012241e-04,4.146191043990929631e-04,1.157946256549392599e-03,1.872481380890397894e-04,6.106509323108640808e-07,1.516000000000000000e+03,9.459240024033409864e-04,5.714277262252614618e-04,3.992703922350913752e-04,3.440567599152082609e-04,4.444216704734083121e-04,5.161110375011578651e-04,5.463954468210700278e-04,5.839256089252830304e-04,7.480419586955059730e-04,9.094587088610893259e-04,1.016903568606076710e-03,1.087860333003885707e-03,1.143900222848809279e-03
4.035000000000000000e+02,7.586161210326802318e-04,4.137318864976905495e-04,1.160086988835318158e-03,1.886132932657928806e-04,6.110733934872381318e-07,1.515000000000000000e+03,9.472294142984730853e-04,5.700028277668873784e-04,4.014708678026379261e-04,3.448842345349896824e-04,4.425364134271196257e-04,5.158763841029875537e-04,5.446209171376546667e-04,5.823539005211808171e-04,7.466524008497236325e-04,9.106033127876812360e-04,1.018646526329970063e-03,1.090361951043920027e-03,1.146359183243536237e-03
4.060000000000000000e+02,7.585472804346555728e-04,4.119625532930061215e-04,1.162996969283515338e-03,1.900791031170671387e-04,6.115240420966005712e-07,1.515000000000000000e+03,9.486263835517226573e-04,5.684681773175884884e-04,4.044496888488597654e-04,3.465847271416494513e-04,4.433969138514040902e-04,5.151978297727084505e-04,5.428162223396408408e-04,5.810049911444815744e-04,7.455295128310954981e-04,9.121634719216082515e-04,1.020312746085513464e-03,1.092300222612722351e-03,1.148665479078962151e-03
4.085000000000000000e+02,7.582143528604823714e-04,4.114582914387975368e-04,1.165309580337438051e-03,1.915469453899782553e-04,6.115792371718715209e-07,1.515000000000000000e+03,9.497612982504605996e-04,5.666674074705041432e-04,4.070952274769556794e-04,3.467560614216848346e-04,4.444049659404382272e-04,5.145738855481036449e-04,5.418865197669956064e-04,5.788531107937971466e-04,7.438570299103751783e-04,9.135733182537679464e-04,1.022252993586311720e-03,1.093902901574206679e-03,1.151233687573876945e-03
4.110000000000000000e+02,7.581125459153313000e-04,4.101629962460344469e-04,1.167995564256759386e-03,1.930130430341326438e-04,6.119886670555211019e-07,1.515000000000000000e+03,9.511255889494639980e-04,5.650995028811986020e-04,4.098830183414280863e-04,3.479495496692968531e-04,4.450671427831291781e-04,5.126615188161920238e-04,5.420417435064075334e-04,5.769539130325977185e-04,7.419409435221084939e-04,9.155226862951021220e-04,1.024144319968600062e-03,1.095866163602477947e-03,1.153479486354250282e-03
4.135000000000000000e+02,7.577437452467149920e-04,4.083626986849278433e-04,1.170005590788798311e-03,1.945049451060827433e-04,6.120077571312388633e-07,1.515000000000000000e+03,9.522486903527977624e-04,5.632388001406322215e-04,4.122618455420833192e-04,3.493810465617871487e-04,4.456906492941488797e-04,5.122213268902577965e-04,5.409878079195094402e-04,5.745262050317018025e-04,7.397116474474010233e-04,9.171139859860455218e-04,1.025030800225162735e-03,1.097773607609067682e-03,1.155745282772519282e-03
4.160000000000000000e+02,7.575681521902832925e-04,4.074882791438854280e-04,1.172396026594883225e-03,1.959733451997990050e-04,6.123150572417998839e-07,1.515000000000000000e+03,9.535414973900822704e-04,5.615948069904843146e-04,4.148278744045999326e-04,3.500798730463978645e-04,4.466861693431520893e-04,5.114134018841106841e-04,5.404595800882663458e-04,5.732906766832428138e-04,7.386560656534243985e-04,9.186034950243366672e-04,1.026592707347680211e-03,1.100053510927555180e-03,1.158177453276106571e-03
4.185000000000000000e+02,7.571553534638678995e-04,4.061244775572841396e-04,1.174534533349196703e-03,1.974409808824162860e-04,6.122671702108052922e-07,1.515000000000000000e+03,9.545963343462842126e-04,5.597143725814515865e-04,4.173791798853288037e-04,3.510308759065837599e-04,4.474974327283125350e-04,5.104486585350353567e-04,5.394175339649671204e-04,5.711543408488589440e-04,7.358614374702164996e-04,9.202137402855099964e-04,1.028108992839570773e-03,1.102233102211692441e-03,1.160377897086564518e-03
4.210000000000000000e+02,7.569036486018378878e-04,4.049142812434175314e-04,1.177369222234399227e-03,1.989361114599315968e-04,6.124787097095728585e-07,1.515000000000000000e+03,9.558397600617694846e-04,5.579675371419062909e-04,4.204655736325613397e-04,3.519893673584203564e-04,4.478809611022453708e-04,5.084538697429271661e-04,5.377799594639847726e-04,5.696140142382947590e-04,7.336961242478906662e-04,9.219990356444521858e-04,1.029707239981641478e-03,1.104478891809326357e-03,1.162688910427819768e-03
4.235000000000000000e+02,7.564251624985838390e-04,4.030956308600438533e-04,1.179460564069159667e-03,2.004204681178808119e-04,6.123473905015994739e-07,1.515000000000000000e+03,9.568456306164646510e-04,5.560046943807030271e-04,4.230354015705758280e-04,3.533295316385399857e-04,4.484452354000209888e-04,5.057487194177958268e-04,5.362442751756478498e-04,5.677866579261870838e-04,7.317125032381873720e-04,9.234424064397015689e-04,1.031309851014785986e-03,1.106334105787610059e-03,1.164985442954623394e-03
4.260000000000000000e+02,7.562488839080350363e-04,4.013956016624489493e-04,1.181847546192490951e-03,2.019367758454003751e-04,6.126908358509840125e-07,1.514000000000000000e+03,9.581856597534354385e-04,5.543121080626346340e-04,4.255986622844559145e-04,3.548532822455860870e-04,4.464568902808935171e-04,5.042232211378058077e-04,5.344574564167231100e-04,5.666929879074239854e-04,7.297965935726572840e-04,9.244837451547417619e-04,1.033507671955441291e-03,1.108662279160414245e-03,1.167224006332628341e-03
4.285000000000000000e+02,7.557244326847947216e-04,4.006845360274909496e-04,1.183802837558162440e-03,2.034103786852866388e-04,6.124952003136466825e-07,1.514000000000000000e+03,9.591348113700813062e-04,5.523140539995081370e-04,4.280784048733677185e-04,3.550398966573037720e-04,4.467623956382137215e-04,5.035293948120221153e-04,5.330683814886881186e-04,5.650275785951130742e-04,7.294892263719856586e-04,9.251050749908436809e-04,1.035362041328801233e-03,1.110522491017926694e-03,1.169226880191487827e-03
4.310000000000000000e+02,7.553757411277430217e-04,3.994995599248281196e-04,1.185955250602070384e-03,2.049002875375623026e-04,6.125766381172625303e-07,1.514000000000000000e+03,9.602760286653052972e-04,5.504754535901807463e-04,4.305795094743273621e-04,3.558761812029149021e-04,4.470644300605151411e-04,5.008830480227302508e-04,5.318937438141699498e-04,5.635345350792208153e-04,7.285363067727509793e-04,9.266163641682649945e-04,1.036927812421902526e-03,1.112844043767821818e-03,1.171644620940516133e-03
4.335000000000000000e+02,7.550265595500149423e-04,3.973054200171381267e-04,1.188095214940254087e-03,2.063207400177526866e-04,6.126333533874054878e-07,1.513000000000000000e+03,9.613472995677676018e-04,5.487058195322622829e-04,4.330686553902391442e-04,3.577211395328768156e-04,4.476716900152738314e-04,4.987458554140757104e-04,5.306779977772258742e-04,5.619446918217721638e-04,7.284314155437471771e-04,9.279635043242468254e-04,1.038710009315047412e-03,1.114893208718950807e-03,1.173544077195129735e-03
4.360000000000000000e+02,7.548153681831122966e-04,3.968732892410064780e-04,1.190323829552211504e-03,2.077863164153222262e-04,6.129213933348555060e-07,1.512000000000000000e+03,9.626016845984345770e-04,5.470290517677900161e-04,4.355084613690992073e-04,3.579420789421058186e-04,4.457294648657876427e-04,4.971845425640462239e-04,5.292120523525062695e-04,5.608838019345890229e-04,7.261223418572805999e-04,9.291695465705872726e-04,1.040444017291829821e-03,1.116959639970721650e-03,1.176041364007083005e-03
4.385000000000000000e+02,7.542295075720335893e-04,3.948962847283060316e-04,1.192533982664415295e-03,2.092616865575303920e-04,6.126526035532544879e-07,1.512000000000000000e+03,9.634911941295640084e-04,5.449678210145031702e-04,4.383044750923817054e-04,3.593332228437275577e-04,4.436454470316966519e-04,4.954175098758542692e-04,5.269495323332588259e-04,5.588603478907639387e-04,7.230182275560887405e-04,9.303032427761330188e-04,1.042081561171964623e-03,1.118760620210902928e-03,1.177930027624542403e-03
4.410000000000000000e+02,7.538402558774185162e-04,3.941967174734749236e-04,1.194697600147092385e-03,2.107477009536632838e-04,6.126897248385866197e-07,1.512000000000000000e+03,9.645879568310818542e-04,5.430925549237551782e-04,4.408573442696738691e-04,3.596435384039435926e-04,4.414462438369265223e-04,4.947843958850081094e-04,5.254707592395248695e-04,5.571198210922594140e-04,7.201276269424011908e-04,9.317398223922495736e-04,1.043774771263597826e-03,1.120636530447787632e-03,1.179904738180210383e-03
4.435000000000000000e+02,7.534633943780917132e-04,3.924025949112253456e-04,1.196421838186971032e-03,2.122918151586364506e-04,6.127749014511046455e-07,1.513000000000000000e+03,9.657552095367281366e-04,5.411715792194552897e-04,4.429584438088793189e-04,3.610607994668663676e-04,4.378496789522602736e-04,4.927529690425049317e-04,5.239718921033606133e-04,5.554241537639435268e-04,7.185708983772275084e-04,9.336109463125212646e-04,1.045614120428730838e-03,1.122277430524223994e-03,1.181773022423992679e-03
4.460000000000000000e+02,7.530385654897041444e-04,3.902416481344216678e-04,1.198721686980182841e-03,2.137437624558733026e-04,6.127534771035841795e-07,1.513000000000000000e+03,9.667823279455773928e-04,5.392948030338308961e-04,4.456831214904786965e-04,3.627969173552824766e-04,4.349582807322481494e-04,4.921599492355101160e-04,5.228614288018399630e-04,5.535962441619138351e-04,7.157328249050387645e-04,9.346780048595788697e-04,1.047525113503006361e-03,1.124234390044641331e-03,1.183654788547549869e-03
4.485000000000000000e+02,7.524126974704357278e-04,3.882368371401816935e-04,1.200572781867539907e-03,2.152707852276199770e-04,6.124663782872532987e-07,1.512000000000000000e+03,9.676834826980556777e-04,5.371419122428157779e-04,4.481600843971041788e-04,3.641758603302540343e-04,4.317206818517184451e-04,4.914389229419542735e-04,5.207647866387875865e-04,5.518242774186909051e-04,7.127492632602859014e-04,9.353255139630151397e-04,1.049369855053036487e-03,1.125809420450464993e-03,1.185793170671486148e-03
4.510000000000000000e+02,7.521001964507059755e-04,3.854372991560150942e-04,1.202866654254795657e-03,2.167275931031509837e-04,6.126255551134753328e-07,1.511000000000000000e+03,9.688277895538569863e-04,5.353726033475549647e-04,4.507664578040896817e-04,3.666628972946908813e-04,4.291609708310934585e-04,4.894623445366746593e-04,5.184813020439776095e-04,5.504377267437441518e-04,7.118544226145372697e-04,9.363942265121463944e-04,1.051438481016908405e-03,1.127634731591580907e-03,1.188134346434231974e-03
4.535000000000000000e+02,7.514317156492138217e-04,3.834657632483994753e-04,1.204572373819437318e-03,2.181643808871904064e-04,6.122453203714120990e-07,1.511000000000000000e+03,9.695960965364041739e-04,5.332673347620234695e-04,4.531406581702234967e-04,3.679659524008143463e-04,4.262625335779957037e-04,4.864952927195418395e-04,5.168287974524890180e-04,5.497069407432875893e-04,7.094526665499563530e-04,9.372296579383676681e-04,1.053042381149677268e-03,1.129397654046219611e-03,1.189836590760493364e-03
4.560000000000000000e+02,7.509775688005320684e-04,3.813972607229772866e-04,1.206937046724504414e-03,2.196649033679822286e-04,6.122199786132229341e-07,1.510000000000000000e+03,9.706424721685143241e-04,5.313126654325498128e-04,4.559594779239723459e-04,3.695803080775547818e-04,4.234920497178686332e-04,4.862502019021938313e-04,5.148622204677997692e-04,5.478970885027710730e-04,7.089277121871944559e-04,9.380375289898702090e-04,1.054776129178780627e-03,1.131624317205363883e-03,1.191748829212777505e-03
4.585000000000000000e+02,7.502812383551704482e-04,3.784497712563082705e-04,1.208549749668635064e-03,2.210721405932367870e-04,6.117948279742441548e-07,1.510000000000000000e+03,9.713533789484072624e-04,5.292090977619336341e-04,4.582685113134646153e-04,3.718314670988621777e-04,4.202993367596436175e-04,4.840928377962670261e-04,5.128194055745561144e-04,5.459925741126918754e-04,7.065345922224354610e-04,9.389917649441941643e-04,1.056266063129956273e-03,1.133123102228650661e-03,1.193573019206109649e-03
4.610000000000000000e+02,7.497800725288258483e-04,3.766730445441348772e-04,1.210608869006102057e-03,2.225049315448094668e-04,6.116786017230918995e-07,1.510000000000000000e+03,9.722850040736353422e-04,5.272751409840163543e-04,4.608287964772762087e-04,3.731070279846909711e-04,4.197467647869351998e-04,4.823156915442850857e-04,5.099449333411402909e-04,5.450501939565676520e-04,7.042571892321954682e-04,9.402134252885794912e-04,1.057236428620353429e-03,1.134771083798803747e-03,1.195581297001637074e-03
4.635000000000000000e+02,7.490793308241204193e-04,3.744926323360492229e-04,1.212330981788435234e-03,2.238931331298970456e-04,6.112479789306338764e-07,1.510000000000000000e+03,9.729724639540174649e-04,5.251861976942233737e-04,4.632516509643148147e-04,3.745866984880711964e-04,4.175542835940451052e-04,4.814839702426363397e-04,5.076722307106681540e-04,5.426755213281401124e-04,7.011957056246179241e-04,9.409005014939231509e-04,1.058434076106354099e-03,1.136296572500271763e-03,1.196913709993169478e-03
4.660000000000000000e+02,7.485864900661751186e-04,3.724990292579075514e-04,1.214329476637673443e-03,2.252884238241692841e-04,6.111366070187744643e-07,1.510000000000000000e+03,9.738749138903443755e-04,5.232980662420058616e-04,4.657429865714983247e-04,3.760874608082675672e-04,4.153288448874085893e-04,4.791560321367961043e-04,5.053240304374233358e-04,5.410941653320316957e-04,6.979398648869039167e-04,9.416479233227779272e-04,1.059748661115542416e-03,1.138328677736010191e-03,1.198948187821603133e-03
4.685000000000000000e+02,7.478729651656651749e-04,3.695446156055966886e-04,1.216072337869655764e-03,2.266947512318551736e-04,6.107044822617566745e-07,1.510000000000000000e+03,9.745677163975203757e-04,5.211782139338099742e-04,4.681993727039905889e-04,3.783283495600684864e-04,4.136366826760727849e-04,4.771583897990708300e-04,5.025657046034057423e-04,5.395873694567054728e-04,6.947184209636860950e-04,9.429084768221850403e-04,1.060977214189117671e-03,1.139960098412895429e-03,1.200804050315980092e-03
4.710000000000000000e+02,7.477095218338324859e-04,3.676264626702849714e-04,1.217693868301716496e-03,2.279941878905719697e-04,6.110508787528596829e-07,1.508000000000000000e+03,9.757037097244044286e-04,5.197153339432605433e-04,4.699843464678840101e-04,3.800830591635475145e-04,4.129800535100469454e-04,4.765893637153223190e-04,5.004188074145051335e-04,5.387880661739453438e-04,6.920149448057093819e-04,9.441204507717670339e-04,1.063067366850952399e-03,1.141615855763040630e-03,1.202315599710104084e-03
4.735000000000000000e+02,7.469816727296012693e-04,3.652496619895316586e-04,1.219569092276680863e-03,2.293541862643789749e-04,6.105849621509085601e-07,1.508000000000000000e+03,9.763358589939802714e-04,5.176274864652222673e-04,4.725874195470795933e-04,3.817320107400696107e-04,4.124554474106945329e-04,4.740244923891212027e-04,4.981154023192829608e-04,5.372553613674991213e-04,6.881010545179116599e-04,9.448860195696292619e-04,1.064582675251185811e-03,1.143275932781283441e-03,1.203719432959481864e-03
4.760000000000000000e+02,7.464415632630039786e-04,3.629498736552677022e-04,1.221424449388244966e-03,2.307384472420477843e-04,6.104152384021882039e-07,1.508000000000000000e+03,9.771800105050517087e-04,5.157031160209562485e-04,4.749828861252409877e-04,3.834916896077362764e-04,4.101532166830403948e-04,4.725561823533369187e-04,4.961029210397019731e-04,5.360832639829418668e-04,6.848190114512150073e-04,9.461150003214928092e-04,1.065752632634122711e-03,1.145020337272116984e-03,1.205547035780943918e-03
4.785000000000000000e+02,7.459337223772072615e-04,3.605049915913176718e-04,1.223118002926094298e-03,2.320376822824622048e-04,6.102586041785333478e-07,1.507000000000000000e+03,9.779714046596694934e-04,5.138960400947450297e-04,4.771842805488870362e-04,3.854287307858895897e-04,4.084257637250566868e-04,4.713284138253681491e-04,4.941645070766345410e-04,5.347800554974236047e-04,6.820316725992108539e-04,9.474710057598670528e-04,1.067434051768533605e-03,1.146432366756530707e-03,1.207206119241382341e-03
4.810000000000000000e+02,7.455724877448901677e-04,3.587145917599375415e-04,1.224902727832590573e-03,2.333978519768741293e-04,6.103528917895229185e-07,1.508000000000000000e+03,9.789703397217641885e-04,5.121746357680160384e-04,4.793302400877004054e-04,3.868578959849526262e-04,4.055272441409615521e-04,4.696433123514939562e-04,4.921500715712354927e-04,5.333824312297106825e-04,6.816518862296267085e-04,9.488549823839116919e-04,1.068581743141413295e-03,1.147747176428174330e-03,1.208669073623406089e-03
4.835000000000000000e+02,7.448224164283141595e-04,3.558521255397016072e-04,1.226806787005445829e-03,2.347293045071754242e-04,6.098582784085352500e-07,1.508000000000000000e+03,9.795517209354896379e-04,5.100931119211386811e-04,4.819843705771316694e-04,3.889702908886125523e-04,4.034479276275093943e-04,4.671856066582581951e-04,4.906967581672364498e-04,5.312008529383424691e-04,6.790531166269864888e-04,9.494450927866240203e-04,1.070156498795623570e-03,1.149092362593058655e-03,1.210193432230124337e-03
4.860000000000000000e+02,7.442929460900644945e-04,3.533728451390416125e-04,1.228551632309076878e-03,2.360378439191644531e-04,6.096858533614353050e-07,1.508000000000000000e+03,9.803307900092290018e-04,5.082551021708999871e-04,4.842586862190123836e-04,3.909201009510228819e-04,4.033450738858595022e-04,4.646409721978262005e-04,4.888152152567830757e-04,5.294387805930627581e-04,6.762518449354365047e-04,9.510237454531367783e-04,1.071381242576690228e-03,1.150536772897340493e-03,1.212015748854190994e-03
4.885000000000000000e+02,7.438001567335152456e-04,3.518580811227106316e-04,1.229869924756640158e-03,2.375000760494572585e-04,6.096449592802997070e-07,1.509000000000000000e+03,9.813002327829724227e-04,5.063000806840579600e-04,4.860697680231249127e-04,3.919420756108046139e-04,4.006967542512679696e-04,4.628726461621638917e-04,4.865990861655182910e-04,5.266637380209404987e-04,6.739759271335881612e-04,9.519596077427237108e-04,1.073178422620944469e-03,1.151622730369977971e-03,1.213163618606204631e-03
4.910000000000000000e+02,7.432630884448500515e-04,3.491804491009302598e-04,1.231729650376942606e-03,2.387932120509712397e-04,6.094622167661972026e-07,1.509000000000000000e+03,9.820563004958211828e-04,5.044698763938788117e-04,4.884665619320925547e-04,3.940826393439197917e-04,3.983516701138853019e-04,4.611095160139982605e-04,4.850708361342757923e-04,5.253957144623306675e-04,6.713634227793534260e-04,9.536641166711865014e-04,1.074296242753893568e-03,1.152837767357749264e-03,1.214626479453191242e-03
4.935000000000000000e+02,7.428051023121574718e-04,3.469355220280149294e-04,1.233185718670994383e-03,2.400634663491829797e-04,6.093898878965602273e-07,1.507000000000000000e+03,9.828685686613404787e-04,5.027416359629744650e-04,4.903806163588369117e-04,3.958695802841425424e-04,3.950676337296754842e-04,4.586408371130090787e-04,4.824346630501608470e-04,5.245262912056605905e-04,6.696664479946555547e-04,9.548463120862076513e-04,1.075401553961567508e-03,1.154190229606027367e-03,1.216102938451995089e-03
4.960000000000000000e+02,7.422556559310050824e-04,3.444743959505831886e-04,1.234836682459467851e-03,2.413633983407617969e-04,6.091997488201678826e-07,1.507000000000000000e+03,9.836190542717667979e-04,5.008922575902432584e-04,4.925810265284627683e-04,3.977812599804218937e-04,3.932363217444994653e-04,4.565872209633688563e-04,4.807293008609280741e-04,5.233350007567641069e-04,6.667237314574832666e-04,9.561190445779878515e-04,1.076749739539166993e-03,1.155499111606987910e-03,1.217769764898598509e-03
4.985000000000000000e+02,7.416475295156586519e-04,3.424498245185224549e-04,1.236338832394188320e-03,2.426270188592807072e-04,6.089089283172214555e-07,1.506000000000000000e+03,9.842745483749394675e-04,4.990205106563779447e-04,4.946913028785296677e-04,3.991977049971361970e-04,3.919211459708291643e-04,4.542101637001724258e-04,4.791773332284268499e-04,5.216766544616488260e-04,6.646977117602094823e-04,9.564555728496900366e-04,1.078332207357297987e-03,1.156714295276115934e-03,1.219152940969300564e-03
5.010000000000000000e+02,7.411019493490586529e-04,3.399529546897745282e-04,1.238092794433485458e-03,2.438840849025085379e-04,6.087115461977086592e-07,1.506000000000000000e+03,9.849860342515672721e-04,4.972178644465501422e-04,4.969908450844268046e-04,4.011489946592841247e-04,3.911255052385420095e-04,4.526324897010155905e-04,4.775433411132702036e-04,5.201304963124916969e-04,6.622041287389534214e-04,9.567651930116927205e-04,1.079502643619557585e-03,1.158168978031181434e-03,1.220733233020827565e-03
5.035000000000000000e+02,7.403461639825854477e-04,3.382037189599576771e-04,1.239278850609093919e-03,2.451267959777411005e-04,6.081995886300425293e-07,1.506000000000000000e+03,9.854729599603265482e-04,4.952193680048443472e-04,4.989326866265084712e-04,4.021424450226277706e-04,3.895554281092423717e-04,4.512352318150773594e-04,4.756102833886367300e-04,5.190134281110301596e-04,6.594796701431099827e-04,9.574767828624693687e-04,1.080757304693094872e-03,1.159088206861267224e-03,1.221948740279168088e-03
5.060000000000000000e+02,7.398027288267314044e-04,3.366001913646263981e-04,1.241012101242813933e-03,2.463635683300019691e-04,6.080030853797696692e-07,1.506000000000000000e+03,9.861662971567333735e-04,4.934391604967294353e-04,5.012093724160825289e-04,4.032025374621050063e-04,3.893301001266519928e-04,4.501542045298364539e-04,4.740787915648762103e-04,5.183653625589484818e-04,6.576673130164363557e-04,9.582318220901802535e-04,1.082165951004997358e-03,1.160424053029265618e-03,1.223510449353571849e-03
5.085000000000000000e+02,7.390408948612851685e-04,3.330394384449540971e-04,1.242631087569317149e-03,2.475844249000925070e-04,6.074794917304787163e-07,1.506000000000000000e+03,9.866253197613776213e-04,4.914564699611927157e-04,5.035901927080319810e-04,4.060014564163310713e-04,3.877132749673148468e-04,4.482777599966801356e-04,4.727961068149243011e-04,5.160842924899833924e-04,6.545509534531127396e-04,9.586804059492959372e-04,1.083291704795060970e-03,1.161420335835928758e-03,1.224954822213578359e-03
5.110000000000000000e+02,7.384910436349812358e-04,3.313078369264239203e-04,1.244077591977787219e-03,2.487999802593797590e-04,6.072704517061515215e-07,1.506000000000000000e+03,9.872910238943610490e-04,4.896910633756014226e-04,5.055865483428059835e-04,4.071832067085573155e-04,3.868732541061373166e-04,4.460557444220031504e-04,4.707468925871105829e-04,5.145662028882544209e-04,6.521419398802269941e-04,9.596803850634897477e-04,1.084500713837447446e-03,1.162748695106049449e-03,1.226227096431693449e-03
5.135000000000000000e+02,7.377213763431841485e-04,3.285770666901905693e-04,1.245493012690705552e-03,2.500014283621181501e-04,6.067335432967813611e-07,1.506000000000000000e+03,9.877228047053022986e-04,4.877199479810659984e-04,5.077716363475214033e-04,4.091443096529935792e-04,3.868064993096636661e-04,4.434997696436253920e-04,4.690613240330280577e-04,5.129671111530780848e-04,6.487678809815231561e-04,9.604561953620446239e-04,1.085849770985082043e-03,1.163720918904592424e-03,1.227470866018500438e-03
5.160000000000000000e+02,7.376950031441428411e-04,3.267660713666385459e-04,1.247383338081813758e-03,2.513370768840104659e-04,6.073642438804357904e-07,1.509000000000000000e+03,9.890320800281533070e-04,4.863579262601323751e-04,5.096883349376709173e-04,4.109289317775042952e-04,3.852677615818256621e-04,4.424441273516192753e-04,4.674619157142698351e-04,5.117223437001930256e-04,6.477363497388072440e-04,9.620253014946840691e-04,1.088182450395768245e-03,1.164775299808115021e-03,1.229183676144634868e-03
5.185000000000000000e+02,7.369234889194510455e-04,3.245850976991808954e-04,1.248600308859546329e-03,2.525128449804004663e-04,6.068189654013119626e-07,1.509000000000000000e+03,9.894363338998515660e-04,4.844106439390505792e-04,5.116768199400952835e-04,4.123383912202701501e-04,3.828169988234604256e-04,4.408817781947240019e-04,4.656648019764236032e-04,5.103142146489738273e-04,6.449449702362491411e-04,9.627157835491651676e-04,1.089454949051560330e-03,1.165730112196961162e-03,1.230025834919202827e-03
5.210000000000000000e+02,7.363651958043601403e-04,3.220333424390545412e-04,1.250228386176940399e-03,2.537005976207529472e-04,6.065976948251208848e-07,1.509000000000000000e+03,9.900657934251129791e-04,4.826645981836071931e-04,5.138631903725802584e-04,4.143318533653055991e-04,3.805693009550158807e-04,4.398827959672713160e-04,4.639606911837570080e-04,5.094334831351114527e-04,6.425229960752761602e-04,9.633333223853501057e-04,1.091090311797598012e-03,1.166964119607810137e-03,1.231546021175526640e-03
5.235000000000000000e+02,7.357389231525572138e-04,3.197320355298554598e-04,1.251685898151133104e-03,2.548220827569992590e-04,6.062460569022993117e-07,1.510000000000000000e+03,9.905610059095565269e-04,4.809168403955579548e-04,5.159469749985758904e-04,4.160068876227017540e-04,3.779674242311832719e-04,4.383668466812771017e-04,4.620096298780548665e-04,5.079844166341649465e-04,6.400534031916435031e-04,9.635283414734137353e-04,1.091969911765955197e-03,1.168042889261488226e-03,1.232847553906400153e-03
5.260000000000000000e+02,7.351688230730981950e-04,3.176172502950569431e-04,1.252784399436903751e-03,2.559682396290473175e-04,6.059929381174777578e-07,1.510000000000000000e+03,9.911370627021455666e-04,4.792005834440508775e-04,5.176155763638055560e-04,4.175515727780412518e-04,3.761557263925226625e-04,4.358749302864168510e-04,4.600615440073828138e-04,5.065362298390450706e-04,6.376148389959129976e-04,9.640911003148558509e-04,1.093446533676654172e-03,1.169766736940398713e-03,1.234208028197472228e-03
5.285000000000000000e+02,7.344090833673023143e-04,3.155176755312096059e-04,1.254153367785668062e-03,2.571125215659830440e-04,6.054635504784193327e-07,1.510000000000000000e+03,9.915216049332853041e-04,4.772965618013192703e-04,5.197442844183657474e-04,4.188914078360927084e-04,3.741568872277458617e-04,4.341369531705625037e-04,4.589789733112462381e-04,5.054125048914650132e-04,6.346007782990340830e-04,9.649979484211414172e-04,1.094241156238735411e-03,1.170899054339276119e-03,1.235051479288408688e-03
5.310000000000000000e+02,7.338658376739272881e-04,3.132127914922013109e-04,1.255899058636101174e-03,2.582354960389028750e-04,6.052446391193132512e-07,1.510000000000000000e+03,9.921013337128301631e-04,4.756303416350244131e-04,5.220332209621738858e-04,4.206530461817259772e-04,3.714821819672618612e-04,4.323777889537128638e-04,4.569304278627992584e-04,5.038265697259435840e-04,6.321718749003190242e-04,9.656191307830109660e-04,1.095075715460828644e-03,1.172592250671906705e-03,1.236680551767695320e-03
5.335000000000000000e+02,7.330836448204574880e-04,3.108642510489300140e-04,1.256959996464709125e-03,2.593627230779482263e-04,6.046806524256550415e-07,1.510000000000000000e+03,9.924463678984056601e-04,4.737209217425092616e-04,5.238763516442516369e-04,4.222193937715274740e-04,3.704498801285793547e-04,4.298250250767110515e-04,4.547763983427294049e-04,5.026006854483964668e-04,6.296047057191803305e-04,9.661081116845422843e-04,1.095494980037546367e-03,1.173582273066888816e-03,1.237859115582180770e-03
5.360000000000000000e+02,7.325277723869081910e-04,3.088830297952474091e-04,1.258523385211791391e-03,2.604811700443979030e-04,6.044473772658244595e-07,1.510000000000000000e+03,9.930089424313060398e-04,4.720466023425102880e-04,5.259956128248832003e-04,4.236447425916607819e-04,3.687460574493537963e-04,4.278364820578445574e-04,4.530398226780166628e-04,5.011378664104335469e-04,6.269801826544983692e-04,9.672083807462008437e-04,1.096264832023486355e-03,1.175044592968302803e-03,1.238778161030193144e-03
5.385000000000000000e+02,7.318365204974979984e-04,3.068736755011555414e-04,1.259775460588324729e-03,2.615062567827710987e-04,6.039702150704216974e-07,1.511000000000000000e+03,9.933427772802691513e-04,4.703302637147268998e-04,5.279389400908267305e-04,4.249628449963424571e-04,3.663762616121284078e-04,4.255641610468077459e-04,4.516320214470605872e-04,4.997940372736269128e-04,6.244539125050071766e-04,9.680543438923340819e-04,1.097090657126916901e-03,1.176262653019070643e-03,1.239976642880076486e-03
5.410000000000000000e+02,7.312784790244491497e-04,3.049257294189620785e-04,1.261240845576938607e-03,2.626025502570345080e-04,6.037283132858101338e-07,1.511000000000000000e+03,9.938810292814837660e-04,4.686759287674146417e-04,5.299623665524894577e-04,4.263527496054870711e-04,3.646989907164887700e-04,4.234578842754292151e-04,4.497470621275096413e-04,4.986335753174852290e-04,6.217814202924559644e-04,9.688454975850880127e-04,1.097894295353168438e-03,1.177415203898648198e-03,1.241426336097243904e-03
5.435000000000000000e+02,7.307992671730433130e-04,3.017358022864082847e-04,1.262483926594307150e-03,2.638507574827763085e-04,6.036847911248918632e-07,1.512000000000000000e+03,9.946500246558196215e-04,4.669485096902670045e-04,5.316846594212638367e-04,4.290634648866350283e-04,3.627762203160235467e-04,4.217458049639158445e-04,4.482103962142485777e-04,4.982697010769212035e-04,6.200448779911818618e-04,9.701213640577328575e-04,1.098836144819860267e-03,1.178721067681241233e-03,1.242297684040983207e-03
5.460000000000000000e+02,7.302436570313606276e-04,3.003050179156537751e-04,1.264127344769612905e-03,2.649265444748294439e-04,6.034418726019088884e-07,1.512000000000000000e+03,9.951702015061900716e-04,4.653171125565311837e-04,5.338836877382522770e-04,4.299386391157068526e-04,3.608395850293744512e-04,4.197673162446880239e-04,4.463003595398880481e-04,4.970077544388328515e-04,6.174624737657573564e-04,9.709156841841231310e-04,1.099880090237836212e-03,1.180065444538803228e-03,1.243771889492883281e-03
5.485000000000000000e+02,7.294632937868068042e-04,2.980516670226125145e-04,1.265099954270787821e-03,2.659854641372635031e-04,6.028649641146124985e-07,1.512000000000000000e+03,9.954487579240701989e-04,4.634778296495433011e-04,5.356366604839810173e-04,4.314116267641942898e-04,3.582036356328768714e-04,4.175784424531670327e-04,4.439875663400878530e-04,4.953148145969446482e-04,6.148518475322648814e-04,9.709602679804288502e-04,1.100092054457551313e-03,1.180884485303419513e-03,1.244678493854184474e-03
5.510000000000000000e+02,7.289125448781170894e-04,2.957199927403136798e-04,1.266603911988297207e-03,2.670561017114111567e-04,6.026324595419887122e-07,1.512000000000000000e+03,9.959686465895283003e-04,4.618564431667059327e-04,5.376913671101801176e-04,4.331925521378034096e-04,3.551271496187473537e-04,4.159484124210810333e-04,4.423545808131962038e-04,4.938163514286765272e-04,6.128049917456375407e-04,9.715559906925141671e-04,1.101423862807065189e-03,1.181916873602656230e-03,1.246200812390581931e-03
5.535000000000000000e+02,7.281514294501639220e-04,2.936282550524013874e-04,1.267486687889728863e-03,2.681000379377523977e-04,6.020821345525412048e-07,1.512000000000000000e+03,9.962514673879162112e-04,4.600513915124115243e-04,5.393352584395649406e-04,4.345231743977625346e-04,3.528478556425351689e-04,4.148090879013009084e-04,4.411972038598412776e-04,4.919855949369637479e-04,6.101530249928203108e-04,9.715776644945676045e-04,1.102178971988798358e-03,1.183036968810565999e-03,1.247119231747577384e-03
5.560000000000000000e+02,7.276028696397964174e-04,2.915384250494161686e-04,1.268824208960451583e-03,2.691529293495826831e-04,6.018492352855279082e-07,1.512000000000000000e+03,9.967557989893792089e-04,4.584499402902137343e-04,5.412213393206551657e-04,4.360644445903802489e-04,3.506695973377858019e-04,4.128216960785073444e-04,4.394294769782932037e-04,4.905338084344329237e-04,6.076536779112454677e-04,9.718915609836076665e-04,1.103213400638390325e-03,1.184515857728320361e-03,1.248182997040198691e-03
5.585000000000000000e+02,7.271293968696588509e-04,2.889864860310203086e-04,1.269905569994694231e-03,2.703084281705524271e-04,6.017838061320683398e-07,1.513000000000000000e+03,9.974378250402113864e-04,4.568209686991064238e-04,5.427761731250353803e-04,4.381429108386385423e-04,3.489216899657203831e-04,4.104296632918576606e-04,4.374326810147515041e-04,4.887048315439810947e-04,6.053975915294937133e-04,9.727461431794819698e-04,1.104355944319157599e-03,1.185672792215767841e-03,1.249169344041798800e-03
5.610000000000000000e+02,7.265751528439404411e-04,2.870679942904244162e-04,1.271458543582699085e-03,2.713372678101147093e-04,6.015353656328533014e-07,1.513000000000000000e+03,9.979124206540550962e-04,4.552378850338257318e-04,5.448833907387586441e-04,4.395071585535160249e-04,3.472206939159751087e-04,4.090900085782231215e-04,4.353186914970907299e-04,4.881181914197130927e-04,6.033660919682335214e-04,9.732857494124928397e-04,1.105618774947085938e-03,1.186681661868418123e-03,1.250547123455815739e-03
5.635000000000000000e+02,7.258190570319198202e-04,2.846094515051411210e-04,1.272606943893302405e-03,2.723459653043624400e-04,6.009856283682704499e-07,1.513000000000000000e+03,9.981650223362822059e-04,4.534730917275573803e-04,5.467878868613825849e-04,4.412096055267786992e-04,3.449176666218799615e-04,4.070720481218155821e-04,4.332572948990798083e-04,4.862588360933474342e-04,6.006972353873409921e-04,9.739709412458652125e-04,1.106101289649098068e-03,1.187815821453283051e-03,1.251553639192240020e-03
5.660000000000000000e+02,7.255111603148874230e-04,2.827879079029767587e-04,1.274114039872774372e-03,2.732670540079271430e-04,6.010413265476257857e-07,1.512000000000000000e+03,9.987782143228145660e-04,4.522441063069602800e-04,5.486028795578869492e-04,4.427232524119106643e-04,3.437559819765477150e-04,4.053607233051357379e-04,4.319979608492459703e-04,4.843486769920519954e-04,5.988096065642841033e-04,9.747974737781009641e-04,1.106799531683345028e-03,1.188728849805257204e-03,1.252865418210598455e-03
5.685000000000000000e+02,7.247738701367281407e-04,2.806861411823671640e-04,1.274792474733211362e-03,2.742534126072678695e-04,6.005120971597029324e-07,1.512000000000000000e+03,9.990272827439959560e-04,4.505204575294602712e-04,5.500186045964832208e-04,4.440877289543609767e-04,3.418708647280813812e-04,4.034039269409862480e-04,4.303782015393063805e-04,4.830442210600519558e-04,5.962868391041855655e-04,9.754851497419748984e-04,1.107767839170306981e-03,1.189755407339132065e-03,1.253819439570176032e-03
5.710000000000000000e+02,7.242207229114240022e-04,2.780015667113406664e-04,1.275830842883041074e-03,2.752483623808348306e-04,6.002573164876770565e-07,1.512000000000000000e+03,9.994690852922587243e-04,4.489723605305891716e-04,5.516101199716170718e-04,4.462191562000833358e-04,3.402029835545947092e-04,4.015863365406302163e-04,4.289915364644271206e-04,4.810683658678092164e-04,5.936794454439304992e-04,9.758386127241492269e-04,1.108739414058366448e-03,1.190994783321146786e-03,1.255233772716610012e-03
5.735000000000000000e+02,7.234738000531710416e-04,2.763470501652318611e-04,1.277296959568625326e-03,2.762427154409632566e-04,5.997243771975726271e-07,1.512000000000000000e+03,9.997165154941342440e-04,4.472310846122077850e-04,5.538231595154542849e-04,4.471267498879391805e-04,3.377798288394481580e-04,3.997920127565353539e-04,4.271600193703000109e-04,4.793587541111062836e-04,5.907464473716111768e-04,9.763260837270028867e-04,1.109387970925544264e-03,1.191740871041342513e-03,1.256355457467237934e-03
5.760000000000000000e+02,7.229367060431894946e-04,2.739844883720806887e-04,1.278810877629134746e-03,2.772134125835524500e-04,5.994847570607958060e-07,1.512000000000000000e+03,1.000150118626741890e-03,4.457232934596370446e-04,5.558741715859452518e-04,4.489522176711088059e-04,3.368351603036237921e-04,3.978589476082951748e-04,4.257621842787103947e-04,4.780470227767437603e-04,5.884874878690380881e-04,9.770236352534406032e-04,1.110187290226416143e-03,1.192716849842732777e-03,1.257913198039656765e-03
5.785000000000000000e+02,7.221687913339960808e-04,2.721383639803167005e-04,1.279714592972834184e-03,2.781770713710992465e-04,5.989102462134062451e-07,1.512000000000000000e+03,1.000345862705095436e-03,4.439917199628968343e-04,5.575458016388381037e-04,4.500304273536793803e-04,3.358418473465093904e-04,3.955359201646785837e-04,4.239661825688804367e-04,4.767174518329228387e-04,5.864408149061895413e-04,9.776593330338499265e-04,1.111142767207843772e-03,1.193563612527886401e-03,1.258604345934086904e-03
5.810000000000000000e+02,7.216444351077058511e-04,2.701723325454617633e-04,1.281067906345937204e-03,2.791255245738935142e-04,5.986817491905712459e-07,1.512000000000000000e+03,1.000769959681599257e-03,4.425189105338123369e-04,5.594234712382313525e-04,4.514721025622440878e-04,3.351362045193598737e-04,3.936839203131522699e-04,4.220379975077770060e-04,4.753454473401682819e-04,5.849443814100980599e-04,9.778577218924517939e-04,1.111573871504156199e-03,1.194420945795761444e-03,1.260077565288291509e-03
5.835000000000000000e+02,7.210480010286245177e-04,2.679527748146909891e-04,1.281780311438418182e-03,2.801036222841344573e-04,5.983682590040686316e-07,1.511000000000000000e+03,1.001151623312759083e-03,4.409443787444900604e-04,5.607323104097936646e-04,4.530952262139335287e-04,3.341949514872801386e-04,3.921140559469117018e-04,4.198400018129929984e-04,4.738096363551252271e-04,5.830245932942419891e-04,9.777740744945648613e-04,1.111933673530658608e-03,1.195512576354986877e-03,1.260999344075584274e-03
5.860000000000000000e+02,7.209385319450172924e-04,2.661863564933949870e-04,1.283380173300974897e-03,2.809558551421687694e-04,5.986885593817039463e-07,1.509000000000000000e+03,1.001894387087186008e-03,4.399826768028485230e-04,5.624416413559576045e-04,4.547521754516223053e-04,3.327596845093122048e-04,3.921026975101458002e-04,4.187151208442723652e-04,4.724520926544641748e-04,5.834539283891792801e-04,9.795580773460457486e-04,1.112940302929202752e-03,1.196612391471755946e-03,1.262298324082956891e-03
5.885000000000000000e+02,7.204199462795717653e-04,2.633644037805268445e-04,1.284192970158729366e-03,2.819245849614643784e-04,5.984863706031550840e-07,1.510000000000000000e+03,1.002344531241036035e-03,4.384953613181073869e-04,5.637730238791576007e-04,4.570555424990449208e-04,3.307700496662974751e-04,3.899077789285149425e-04,4.169148052169614131e-04,4.712512674235259827e-04,5.812297571702799807e-04,9.805204183114201409e-04,1.113643558008485003e-03,1.197424395834263038e-03,1.263437288204608683e-03
5.910000000000000000e+02,7.198844190131376171e-04,2.621864656037251984e-04,1.285308855787696981e-03,2.828398932715541175e-04,5.982319819637467985e-07,1.510000000000000000e+03,1.002724312284691789e-03,4.370445257415834996e-04,5.654244367745593636e-04,4.576979534094124187e-04,3.285562519076337803e-04,3.883033561276757963e-04,4.153878945192193564e-04,4.704798016056152121e-04,5.797996757504630559e-04,9.808927017517093949e-04,1.114677299639942748e-03,1.198488188905160986e-03,1.264725512915588655e-03
5.935000000000000000e+02,7.193423391641674391e-04,2.595092243932165172e-04,1.286255174603459332e-03,2.837284471207474545e-04,5.979552326197268427e-07,1.509000000000000000e+03,1.003070786284914785e-03,4.356138920434199846e-04,5.669128354392918932e-04,4.598331147709509219e-04,3.250967928480519471e-04,3.861518497161970861e-04,4.133662949059497302e-04,4.691324680872410399e-04,5.774727649818782883e-04,9.813504604023464296e-04,1.115222777221556777e-03,1.199582086816397856e-03,1.265479620501431613e-03
5.960000000000000000e+02,7.188080691729004058e-04,2.580277454873862062e-04,1.287484460033890303e-03,2.846343156680520539e-04,5.977017339638935816e-07,1.509000000000000000e+03,1.003442384840952514e-03,4.341737535048483519e-04,5.686763908609898969e-04,4.607803236855141996e-04,3.236509147248495017e-04,3.842421199751183528e-04,4.124284463195047401e-04,4.675055977656103977e-04,5.767649114895343583e-04,9.816270365981133190e-04,1.116270782495920209e-03,1.200468111238204520e-03,1.266638426267679193e-03
5.985000000000000000e+02,7.183811248737776919e-04,2.558041242937948126e-04,1.288431732155297799e-03,2.857003824578651340e-04,5.976961491114846949e-07,1.510000000000000000e+03,1.004081507331642826e-03,4.326807424159125580e-04,5.700506072815201067e-04,4.625770005799828793e-04,3.217702904812965456e-04,3.834297610311199222e-04,4.115925794912133825e-04,4.663385834428145213e-04,5.755385974629091206e-04,9.819252518627255826e-04,1.117940659350623355e-03,1.202554910137844206e-03,1.267759859308894687e-03
6.010000000000000000e+02,7.178583864203768542e-04,2.541268821171331085e-04,1.289710143757246893e-03,2.865828252687499457e-04,5.974503786930857557e-07,1.510000000000000000e+03,1.004441211689126746e-03,4.312755611516269085e-04,5.718517573368700393e-04,4.637315043032437458e-04,3.196295807297299687e-04,3.820498691337344114e-04,4.100253188568149802e-04,4.649427190336161034e-04,5.747052535201260153e-04,9.822646943324127994e-04,1.119034858782333094e-03,1.203448339342153743e-03,1.268587184036684386e-03
6.035000000000000000e+02,7.172696429673639006e-04,2.521805864576077516e-04,1.290453586091565253e-03,2.874092165498653593e-04,5.970797984803370902e-07,1.511000000000000000e+03,1.004678859517229260e-03,4.298604264174985413e-04,5.731839431242013528e-04,4.650890565097561490e-04,3.178442947900147336e-04,3.808116208773322910e-04,4.079356265123719330e-04,4.636718024505233197e-04,5.759407457934315059e-04,9.818378859547667419e-04,1.119116797516613374e-03,1.204400745978683991e-03,1.269659592731119634e-03
6.060000000000000000e+02,7.169087289382231921e-04,2.493995303900067373e-04,1.291589654060527415e-03,2.882650207519966978e-04,5.970548478169679058e-07,1.512000000000000000e+03,1.005173749690219890e-03,4.286437081862264943e-04,5.746809251223042227e-04,4.675091985482164548e-04,3.154571278750505537e-04,3.787604917847159900e-04,4.066639452618241429e-04,4.625477409108785494e-04,5.745490883564397227e-04,9.825085384112892863e-04,1.119653358096863111e-03,1.205435782770004557e-03,1.270565027137316892e-03
6.085000000000000000e+02,7.161537060947166305e-04,2.477650213565192518e-04,1.292578322183160966e-03,2.891135868838379903e-04,5.964627968740363179e-07,1.512000000000000000e+03,1.005267292978554621e-03,4.270401192108786402e-04,5.764246160884443351e-04,4.683886847381973787e-04,3.130109781897563140e-04,3.766786226461760201e-04,4.050649338368289467e-04,4.608271744800097837e-04,5.718224343186594210e-04,9.828946445389642999e-04,1.120186038451711878e-03,1.206253275998108929e-03,1.271605687583690159e-03
6.110000000000000000e+02,7.158462927069444200e-04,2.460183443150086081e-04,1.293345835403722976e-03,2.900115873005232759e-04,5.965426355508455331e-07,1.513000000000000000e+03,1.005857880007467696e-03,4.258347054064211441e-04,5.774995426967785561e-04,4.698279483919358119e-04,3.114856993750018846e-04,3.751716521964579623e-04,4.040591739945580347e-04,4.593286046613679089e-04,5.705126807105673561e-04,9.834114731526067289e-04,1.124359303134631017e-03,1.207070541434925297e-03,1.272399065627891806e-03
6.135000000000000000e+02,7.151109719387637679e-04,2.446590512364392347e-04,1.294527155875655876e-03,2.908720435433857646e-04,5.959902479023087039e-07,1.513000000000000000e+03,1.005983015482149641e-03,4.242389283953780033e-04,5.794161839368921086e-04,4.704519207023245332e-04,3.094205405194502454e-04,3.734112215872518363e-04,4.025605358105966780e-04,4.581379876130414861e-04,5.677237487483590079e-04,9.834207246845131766e-04,1.125127460962256718e-03,1.207868340129382521e-03,1.273245258970758355e-03
6.160000000000000000e+02,7.145947368453994027e-04,2.421574981704922500e-04,1.295357621460039264e-03,2.917061877969463713e-04,5.957381379261729606e-07,1.513000000000000000e+03,1.006300924642345666e-03,4.228885490484530314e-04,5.807628846146398616e-04,4.724372386749071256e-04,3.085233103778945558e-04,3.723295924861808504e-04,4.004641852655325225e-04,4.574481822928133331e-04,5.677463680023160609e-04,9.836066585593055463e-04,1.125813080612521029e-03,1.208827785677493542e-03,1.274315205414060367e-03
6.185000000000000000e+02,7.142243287460839146e-04,2.407424796420235609e-04,1.296270282801870437e-03,2.924724729113249017e-04,5.956565391836601092e-07,1.513000000000000000e+03,1.006696801657408925e-03,4.217518558347590129e-04,5.820459540557865229e-04,4.734818491040603807e-04,3.062322698292617223e-04,3.714231406266085139e-04,3.989448810158405028e-04,4.557351703457792843e-04,5.662017454966433759e-04,9.840238909285196466e-04,1.126222728393045389e-03,1.209273629235283311e-03,1.275047231206346025e-03
6.210000000000000000e+02,7.137510678345473231e-04,2.393951964931608477e-04,1.297392610665006269e-03,2.932402680385916521e-04,5.954304416343016189e-07,1.513000000000000000e+03,1.006991335873139029e-03,4.205107997959556709e-04,5.836415428304589457e-04,4.743558713413865025e-04,3.055585140654943190e-04,3.708041679431673169e-04,3.981085254112348552e-04,4.546909455823533561e-04,5.656796610941573116e-04,9.842930907255373427e-04,1.126510014128846585e-03,1.210206419257529430e-03,1.276453147385185095e-03
6.235000000000000000e+02,7.132741728961099334e-04,2.370450764575486981e-04,1.298079704438290412e-03,2.939579750227829078e-04,5.951713368001246108e-07,1.512000000000000000e+03,1.007232147918892895e-03,4.193161978733270256e-04,5.848055315421804784e-04,4.762290964385612353e-04,3.040552200392819494e-04,3.697776453196765004e-04,3.970243832596508484e-04,4.536122455171736419e-04,5.659413847721689143e-04,9.847417663070257791e-04,1.127289284752697402e-03,1.210752455887786775e-03,1.276983697064389481e-03
6.260000000000000000e+02,7.130684507790547872e-04,2.354031012959687604e-04,1.298884015852743313e-03,2.946342407718321034e-04,5.952759513316350482e-07,1.511000000000000000e+03,1.007702691550886945e-03,4.184342100072226838e-04,5.858155650736885257e-04,4.776653494830860268e-04,3.054927781877920189e-04,3.689252063314508220e-04,3.961722049693659981e-04,4.530219330975601678e-04,5.654318617148942384e-04,9.852189341548608318e-04,1.127922077339569597e-03,1.211298252639309188e-03,1.278176124908925008e-03
6.285000000000000000e+02,7.123770733180746339e-04,2.348305992172671950e-04,1.300030665069247266e-03,2.953797229190760747e-04,5.947302753009754999e-07,1.511000000000000000e+03,1.007756796237150709e-03,4.169973503989985592e-04,5.876535917511726322e-04,4.775464741008074660e-04,3.028659056370806087e-04,3.674354364183168983e-04,3.950056537629329802e-04,4.517888316613101365e-04,5.635062546994267733e-04,9.856836560582769337e-04,1.127795006749213397e-03,1.211873233758571774e-03,1.278854233179362162e-03
6.310000000000000000e+02,7.119099608703202036e-04,2.342269032443171535e-04,1.300824362044674960e-03,2.961123967119204349e-04,5.944983438728586717e-07,1.511000000000000000e+03,1.008022357582240638e-03,4.157975641583997687e-04,5.889144011743547560e-04,4.776830576260030501e-04,3.005144663994871088e-04,3.664848940127785580e-04,3.935279132486156888e-04,4.508649914915400592e-04,5.618939788120001430e-04,9.853455079737343577e-04,1.127812726636596985e-03,1.212687797942111744e-03,1.279981593629928548e-03
6.335000000000000000e+02,7.112307531796600033e-04,2.331169224373121714e-04,1.301698569874505445e-03,2.968344799233589722e-04,5.939598927398773881e-07,1.511000000000000000e+03,1.008065233103018921e-03,4.143962732563010311e-04,5.904678166948454420e-04,4.781138307423478048e-04,2.992388200655910738e-04,3.654663191185132448e-04,3.920416526138050472e-04,4.500416479376852588e-04,5.606402655026253637e-04,9.856255260642489760e-04,1.127862775605157882e-03,1.213201449457995251e-03,1.280437709281715330e-03
6.360000000000000000e+02,7.107520879284625129e-04,2.318433175879110978e-04,1.302523522329492251e-03,2.975525029381591367e-04,5.937060224994319700e-07,1.511000000000000000e+03,1.008304590866621704e-03,4.131995849903033762e-04,5.917714344010297379e-04,4.789087703405514422e-04,2.985604352807429422e-04,3.638329162452977545e-04,3.912039162125894275e-04,4.491267515148225360e-04,5.591998762992395761e-04,9.860776573419123732e-04,1.128827819422624154e-03,1.213856532787510427e-03,1.281497583959043379e-03
6.385000000000000000e+02,7.100657262452480340e-04,2.306761640851958956e-04,1.303379133742280831e-03,2.982529984316883900e-04,5.931481866616843225e-07,1.511000000000000000e+03,1.008318724676936316e-03,4.118127278135596441e-04,5.933134074970327970e-04,4.793895621600521113e-04,2.970712159298517872e-04,3.628501473868838497e-04,3.903060574203568128e-04,4.478627864618888203e-04,5.585908146681919321e-04,9.866011361449587326e-04,1.129646333914982028e-03,1.214388359243861928e-03,1.282260314805622669e-03
6.410000000000000000e+02,7.098004596036892140e-04,2.284124535619553762e-04,1.304349067322116635e-03,2.989486121311857986e-04,5.931869651487705725e-07,1.510000000000000000e+03,1.008749071734874958e-03,4.108518474725034154e-04,5.945486077184274206e-04,4.813880060417338649e-04,2.961489322607493762e-04,3.623537412511442239e-04,3.893220713740370488e-04,4.472278764570381503e-04,5.587505319635855967e-04,9.868173143003991510e-04,1.130630550197512206e-03,1.215331196086602518e-03,1.282981660378255647e-03
6.435000000000000000e+02,7.090998360812009443e-04,2.270211344849558800e-04,1.305151406620009419e-03,2.996863719078631384e-04,5.926344990376840144e-07,1.510000000000000000e+03,1.008786207989064137e-03,4.094134641733378059e-04,5.960515705388084746e-04,4.820787015962450643e-04,2.942784074914210624e-04,3.610486087101542115e-04,3.873978294149095199e-04,4.463911464050509810e-04,5.577677470836925723e-04,9.869135487536229070e-04,1.131176489132110479e-03,1.215964402955485319e-03,1.283685856913676640e-03
6.460000000000000000e+02,7.086042319552445564e-04,2.247447469739873862e-04,1.306074195234505596e-03,3.004000203768172959e-04,5.923601297872742796e-07,1.510000000000000000e+03,1.009004252332061907e-03,4.082042115784272605e-04,5.974699632792610394e-04,4.838594849812571973e-04,2.933872965625990647e-04,3.597529145278409012e-04,3.863139502969542994e-04,4.455709643191955180e-04,5.563789891805156606e-04,9.872610105280171713e-04,1.132300919121575654e-03,1.216751647053506986e-03,1.284563115945944320e-03
6.485000000000000000e+02,7.079304764690683626e-04,2.223908134359334828e-04,1.307016421237496961e-03,3.011060397065387704e-04,5.918304066614778500e-07,1.510000000000000000e+03,1.009036516175607079e-03,4.068244367625295922e-04,5.990859447684285981e-04,4.855396630331349070e-04,2.918179718937934054e-04,3.590929913290162004e-04,3.852369552735364984e-04,4.449652972047744284e-04,5.550445149458618646e-04,9.877459639329186705e-04,1.132909691657683036e-03,1.217359181033048684e-03,1.285181408266709109e-03
6.510000000000000000e+02,7.074459953783560334e-04,2.212462481319173049e-04,1.307676430492662155e-03,3.018143323625669598e-04,5.915717275963349256e-07,1.510000000000000000e+03,1.009260327740923047e-03,4.056316630157890736e-04,6.002304351143061215e-04,4.861997472464387555e-04,2.897755664102813987e-04,3.580575688793897799e-04,3.841451000394299894e-04,4.438367080649167277e-04,5.542378471883138182e-04,9.881285905932978009e-04,1.133667415036284298e-03,1.217965886814987653e-03,1.285679166421870067e-03
6.535000000000000000e+02,7.069985957059615788e-04,2.185912681218614049e-04,1.308677864448158082e-03,3.024655945102844518e-04,5.913324501926615964e-07,1.509000000000000000e+03,1.009464190216246031e-03,4.045330011956771270e-04,6.016792687421965028e-04,4.884073275841002010e-04,2.879497108278886467e-04,3.565026598772589781e-04,3.829244494765170767e-04,4.434562275542443320e-04,5.538574398638628285e-04,9.883777317658604990e-04,1.134174260208093950e-03,1.218380982140239172e-03,1.286494213506613219e-03
6.560000000000000000e+02,7.065106339462012353e-04,2.171060003332572980e-04,1.309350332594263035e-03,3.031437636361457668e-04,5.910534173105505971e-07,1.509000000000000000e+03,1.009654397582347056e-03,4.033668703100554685e-04,6.028396986480617998e-04,4.894046336129439373e-04,2.871767402508273678e-04,3.543252411658936855e-04,3.818984373141808344e-04,4.432419302731160069e-04,5.536845179431824091e-04,9.883182804662118525e-04,1.134639994914145430e-03,1.219409469861658119e-03,1.287248786594830455e-03
6.585000000000000000e+02,7.058619269681947047e-04,2.146241383977279943e-04,1.309989870888600937e-03,3.037590715668527213e-04,5.905106335024093655e-07,1.509000000000000000e+03,1.009620998535047318e-03,4.021028554013419834e-04,6.041279439204062318e-04,4.912377885704666833e-04,2.857175435685392487e-04,3.524946570430511684e-04,3.804333608041379311e-04,4.417759421091182483e-04,5.524665197043881863e-04,9.883332890138728233e-04,1.134896251619637924e-03,1.219649827470678082e-03,1.287982796815851380e-03
6.610000000000000000e+02,7.055752501210628110e-04,2.123428322581414121e-04,1.310963676818564143e-03,3.044210056153545674e-04,5.905085822432641597e-07,1.508000000000000000e+03,1.009996255736417270e-03,4.011542445057082436e-04,6.053884266975013322e-04,4.932324178629213718e-04,2.843934716366121698e-04,3.514597206363629040e-04,3.791597617587501605e-04,4.418471129387822275e-04,5.521794227335665491e-04,9.886333798091340597e-04,1.135769009909928145e-03,1.220548514676849652e-03,1.289045112822970966e-03
6.635000000000000000e+02,7.053379858740188146e-04,2.101709144092402776e-04,1.311496590929846174e-03,3.049769556924225404e-04,5.905126178202353945e-07,1.506000000000000000e+03,1.010314941566441355e-03,4.003610301815962742e-04,6.061586050558273597e-04,4.951670714647785640e-04,2.819449375943494998e-04,3.508302529838826494e-04,3.792380208910015515e-04,4.411635413473993664e-04,5.514570524835869098e-04,9.892150948268064493e-04,1.136144997202804662e-03,1.221172418276187527e-03,1.289274933644085413e-03
6.660000000000000000e+02,7.048752667762650222e-04,2.077582121048069969e-04,1.312275072366710831e-03,3.055776280463579401e-04,5.902268284753491658e-07,1.506000000000000000e+03,1.010452894822622908e-03,3.992976387299070821e-04,6.073998055904458087e-04,4.971170546714580524e-04,2.798744580622167894e-04,3.496076367955448317e-04,3.778567807626699929e-04,4.409298421582539466e-04,5.503341716027930442e-04,9.894837137580123152e-04,1.136738458174941114e-03,1.221575038568066193e-03,1.290404865855818020e-03
6.685000000000000000e+02,7.043257097502026234e-04,2.051953886226825401e-04,1.312993075813605540e-03,3.060437630393667550e-04,5.897374903104225265e-07,1.507000000000000000e+03,1.010369472789569324e-03,3.982819467108358684e-04,6.086673660634029162e-04,4.991303211275200562e-04,2.787337149130584158e-04,3.485014231190682412e-04,3.764205396770360017e-04,4.408077524257419748e-04,5.496308319239601213e-04,9.887405761010372059e-04,1.136797898389426374e-03,1.222278537360950044e-03,1.290898474618801034e-03
6.710000000000000000e+02,7.038129812657957811e-04,2.026557986860651368e-04,1.313813297642669239e-03,3.065460076713604973e-04,5.893231674174972319e-07,1.507000000000000000e+03,1.010358988937156387e-03,3.972669735944352838e-04,6.100003163768734577e-04,5.011571825797306442e-04,2.784130336598166660e-04,3.471372462828873338e-04,3.754305649816173191e-04,4.392652343880785971e-04,5.489276482997057461e-04,9.889228082316618706e-04,1.137350230107864266e-03,1.222827089746629297e-03,1.291094720765058757e-03
6.735000000000000000e+02,7.030867819463954482e-04,1.987740848367870413e-04,1.314283798157596080e-03,3.069783780143204351e-04,5.885667475160413111e-07,1.507000000000000000e+03,1.010065159960715775e-03,3.961084039320750131e-04,6.111970162112006317e-04,5.043126971096083527e-04,2.786016039853486171e-04,3.457599490785003135e-04,3.740642604046927788e-04,4.390856016962570293e-04,5.476072279478807082e-04,9.885454305461065412e-04,1.137614271593108363e-03,1.223056096462681519e-03,1.291821099060180486e-03


==> figures/data/3d/higher_order_p140_subset0_history_size_per_tolerance.csv <==
tolerance,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
1.000000000000000062e-09,1.716676867620008352e+03,1.687000000000000000e+03,1.811000000000000000e+03,1.875665083387400855e+01,2.947331279772147536e+06,4.000000000000000000e+00,1.735433518453882471e+03,1.697920216786134233e+03,9.432313237999164812e+01,2.967686762000835188e+01,1.695000000000000000e+03,1.697000000000000000e+03,1.699000000000000000e+03,1.705000000000000000e+03,1.711000000000000000e+03,1.719000000000000000e+03,1.747000000000000000e+03,1.761000000000000000e+03,1.779000000000000000e+03
9.999999999999999547e-08,1.057269113807630674e+03,1.021000000000000000e+03,1.155000000000000000e+03,2.053087877334148459e+01,1.118239495994778350e+06,4.000000000000000000e+00,1.077799992580972230e+03,1.036738235034289119e+03,9.773088619236932573e+01,3.626911380763067427e+01,1.027000000000000000e+03,1.029000000000000000e+03,1.033000000000000000e+03,1.047000000000000000e+03,1.055000000000000000e+03,1.063000000000000000e+03,1.089000000000000000e+03,1.103000000000000000e+03,1.121000000000000000e+03
1.000000000000000082e-05,4.281791372455942337e+02,4.130000000000000000e+02,5.310000000000000000e+02,1.395837533149712861e+01,1.835322098142764007e+05,4.000000000000000000e+00,4.421375125770913428e+02,4.142207619140971246e+02,1.028208627544057663e+02,1.517913724559423372e+01,4.150000000000000000e+02,4.150000000000000000e+02,4.150000000000000000e+02,4.190000000000000000e+02,4.250000000000000000e+02,4.310000000000000000e+02,4.490000000000000000e+02,4.590000000000000000e+02,4.770000000000000000e+02
1.000000000000000021e-03,1.799790875511778268e+02,1.550000000000000000e+02,2.430000000000000000e+02,9.541631997918143426e+00,3.248351469693822946e+04,4.000000000000000000e+00,1.895207195490959577e+02,1.704374555532596958e+02,6.302091244882217325e+01,2.497908755117782675e+01,1.610000000000000000e+02,1.650000000000000000e+02,1.680000000000000000e+02,1.730000000000000000e+02,1.790000000000000000e+02,1.860000000000000000e+02,1.930000000000000000e+02,1.960000000000000000e+02,2.050000000000000000e+02


==> figures/data/3d/higher_order_p140_wall_thickness_septum_error_per_tolerance.csv <==
tolerance,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
1.000000000000000062e-09,4.717287496879102012e-04,4.587694721382752107e-06,9.585912788474196125e-04,9.718863462108199528e-05,2.319736439816292472e-07,4.057000000000000000e+03,5.689173843089922371e-04,3.745401150668282195e-04,4.868625291595094114e-04,4.671410549665274423e-04,8.984827567104726649e-05,3.170053412220688615e-04,4.021103266639180942e-04,4.531159872963216027e-04,4.784104868560913799e-04,5.003603844590876534e-04,5.243519323074399569e-04,5.621337777983372724e-04,8.372056300366726182e-04
9.999999999999999547e-08,4.712914395488153525e-04,4.953225077779890002e-06,9.582661963198037735e-04,9.716616747993180329e-05,2.315568850947328198e-07,4.057000000000000000e+03,5.684576070287471151e-04,3.741252720688835356e-04,4.869747567709884211e-04,4.663382144710354472e-04,8.984754942933897536e-05,3.166358537101334630e-04,4.015679998291137335e-04,4.526917037785820898e-04,4.779213189216667654e-04,4.998634527045197262e-04,5.238689340273766345e-04,5.616862054844566415e-04,8.369387190311235571e-04
1.000000000000000082e-05,4.138912816145509589e-04,3.414586243737765547e-07,8.992814919148787696e-04,9.245569947716106957e-05,1.798540493623465958e-07,4.055000000000000000e+03,5.063469810917120692e-04,3.214355821373899029e-04,4.853902103003278107e-04,4.135498229901771812e-04,8.607455581081141396e-05,2.706535021931789540e-04,3.456144518749965154e-04,3.930771506957663353e-04,4.198123777705292528e-04,4.402236945278188858e-04,4.640010306887380276e-04,5.037097133673402137e-04,7.784346627414958459e-04
1.000000000000000021e-03,5.471100925581172912e-03,4.331695589150807123e-03,6.675169112715804466e-03,2.641590643892145849e-04,3.000272534919415547e-05,4.009000000000000000e+03,5.735259989970387280e-03,5.206941861191958544e-03,1.204068187134631554e-03,1.139405336430365789e-03,4.645988750435381572e-03,5.023438203339953244e-03,5.178459424194079876e-03,5.325008130279773946e-03,5.480225119227696319e-03,5.635955543544080189e-03,5.758650550418721592e-03,5.845135362352292703e-03,6.180726780076294460e-03


==> figures/data/3d/higher_order_p180_subset0_history_size_per_tolerance.csv <==
tolerance,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
1.000000000000000062e-09,2.216647918768171621e+03,1.661000000000000000e+03,6.575000000000000000e+03,9.138703668723795772e+02,5.748687043226725422e+06,4.000000000000000000e+00,3.130518285640551312e+03,1.302777551895791930e+03,4.358352081231828379e+03,5.556479187681716212e+02,1.695000000000000000e+03,1.701000000000000000e+03,1.707000000000000000e+03,1.751000000000000000e+03,1.825000000000000000e+03,2.015000000000000000e+03,3.663000000000000000e+03,4.399000000000000000e+03,5.951000000000000000e+03
9.999999999999999547e-08,1.421228438556933497e+03,1.009000000000000000e+03,5.887000000000000000e+03,7.385765446993277692e+02,2.565385586942977738e+06,4.000000000000000000e+00,2.159804983256261039e+03,6.826518938576057280e+02,4.465771561443066275e+03,4.122284385569334972e+02,1.033000000000000000e+03,1.039000000000000000e+03,1.045000000000000000e+03,1.081000000000000000e+03,1.161000000000000000e+03,1.207000000000000000e+03,2.403000000000000000e+03,3.319000000000000000e+03,4.099000000000000000e+03
1.000000000000000082e-05,6.803067554738029230e+02,3.990000000000000000e+02,5.059000000000000000e+03,5.926922550808559436e+02,8.141013907761229202e+05,4.000000000000000000e+00,1.272999010554658980e+03,8.761450039294697945e+01,4.378693244526197304e+03,2.813067554738029230e+02,4.150000000000000000e+02,4.170000000000000000e+02,4.190000000000000000e+02,4.430000000000000000e+02,4.890000000000000000e+02,5.270000000000000000e+02,1.635000000000000000e+03,2.761000000000000000e+03,2.865000000000000000e+03
1.000000000000000021e-03,3.111196189105797316e+02,1.450000000000000000e+02,2.861000000000000000e+03,4.459959559479923996e+02,2.957078099930279423e+05,4.000000000000000000e+00,7.571155748585721312e+02,-1.348763370374126680e+02,2.549880381089420098e+03,1.661196189105797316e+02,1.590000000000000000e+02,1.670000000000000000e+02,1.710000000000000000e+02,1.790000000000000000e+02,1.890000000000000000e+02,2.010000000000000000e+02,2.360000000000000000e+02,1.387000000000000000e+03,2.577000000000000000e+03


==> figures/data/3d/higher_order_p180_wall_thickness_septum_error_per_tolerance.csv <==
tolerance,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
1.000000000000000062e-09,5.604414988405905353e-04,4.961568156738608243e-07,1.738522635509532743e-03,2.732663766678126993e-04,3.887691862398425324e-07,4.192000000000000000e+03,8.337078755084032346e-04,2.871751221727778360e-04,1.178081136668942316e-03,5.599453420249166959e-04,3.997413230465271441e-05,1.594826432898041721e-04,2.449900796553109361e-04,3.846449203582283892e-04,5.357274311772255992e-04,6.662918785621040974e-04,9.514957229920111047e-04,1.000129500132649263e-03,1.419814636737434192e-03
9.999999999999999547e-08,5.601898030826826021e-04,1.613577220831685293e-07,1.738373934396265745e-03,2.732333510769542422e-04,3.884690796185567993e-07,4.192000000000000000e+03,8.334231541596368985e-04,2.869564520057283599e-04,1.178184131313583143e-03,5.600284453605994858e-04,4.000871947823039809e-05,1.595793062067900380e-04,2.448460662112666194e-04,3.846775620064374172e-04,5.355040080497179165e-04,6.659033393933451580e-04,9.511627181566476193e-04,9.996676024164547012e-04,1.419790737052704661e-03
1.000000000000000082e-05,5.174786286059181130e-04,1.578778377951837282e-07,1.691207843876604573e-03,2.683141906186446951e-04,3.397766359512002239e-07,4.192000000000000000e+03,7.857928192245627538e-04,2.491644379872734179e-04,1.173729215270686351e-03,5.173207507681229500e-04,2.850378208046463395e-05,1.290447708038191079e-04,2.048331791441926938e-04,3.435445733282946053e-04,4.890815677029653006e-04,6.204512803904435559e-04,9.047425125571125762e-04,9.537332850926995677e-04,1.374454104503681747e-03
1.000000000000000021e-03,4.421652987699092527e-03,2.953228759964067821e-03,6.603144059056469811e-03,5.916794625872917254e-04,1.990109973007590051e-05,4.165000000000000000e+03,5.013332450286384252e-03,3.829973525111800801e-03,2.181491071357377284e-03,1.468424227735024706e-03,3.417293133777614920e-03,3.637258648397298511e-03,3.742760256884866601e-03,3.972832518489320848e-03,4.331924458316634662e-03,4.799346795558277583e-03,5.248448893212718375e-03,5.489887810865404054e-03,6.077730045183902564e-03


==> figures/data/3d/model_equation_p140_subset0_history_size_per_tolerance.csv <==
tolerance,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
1.000000000000000030e-13,2.359000000000000000e+03,2.359000000000000000e+03,2.359000000000000000e+03,0.000000000000000000e+00,5.564881000000000000e+06,4.000000000000000000e+00,2.359000000000000000e+03,2.359000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,2.359000000000000000e+03,2.359000000000000000e+03,2.359000000000000000e+03,2.359000000000000000e+03,2.359000000000000000e+03,2.359000000000000000e+03,2.359000000000000000e+03,2.359000000000000000e+03,2.359000000000000000e+03
9.999999999999999395e-12,1.705000000000000000e+03,1.705000000000000000e+03,1.705000000000000000e+03,0.000000000000000000e+00,2.907025000000000000e+06,4.000000000000000000e+00,1.705000000000000000e+03,1.705000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.705000000000000000e+03,1.705000000000000000e+03,1.705000000000000000e+03,1.705000000000000000e+03,1.705000000000000000e+03,1.705000000000000000e+03,1.705000000000000000e+03,1.705000000000000000e+03,1.705000000000000000e+03
1.000000000000000062e-09,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,0.000000000000000000e+00,1.129969000000000000e+06,4.000000000000000000e+00,1.063000000000000000e+03,1.063000000000000000e+03,-0.000000000000000000e+00,0.000000000000000000e+00,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03
9.999999999999999547e-08,4.170000000000000000e+02,4.170000000000000000e+02,4.170000000000000000e+02,0.000000000000000000e+00,1.738890000000000000e+05,4.000000000000000000e+00,4.170000000000000000e+02,4.170000000000000000e+02,-0.000000000000000000e+00,0.000000000000000000e+00,4.170000000000000000e+02,4.170000000000000000e+02,4.170000000000000000e+02,4.170000000000000000e+02,4.170000000000000000e+02,4.170000000000000000e+02,4.170000000000000000e+02,4.170000000000000000e+02,4.170000000000000000e+02


==> figures/data/3d/model_equation_p140_wall_thickness_septum_error_per_tolerance.csv <==
tolerance,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
1.000000000000000030e-13,4.717370308553427627e-04,4.587694721382752107e-06,9.585912788474196125e-04,9.718849436512581343e-05,2.319814297171747354e-07,4.057000000000000000e+03,5.689255252204685354e-04,3.745485364902169357e-04,4.868542479920768499e-04,4.671493361339600038e-04,8.984572111550012197e-05,3.170053412220688615e-04,4.021765477361111531e-04,4.531762979879545286e-04,4.783938547832489283e-04,5.003603844590876534e-04,5.243519323074399569e-04,5.621337777983372724e-04,8.372056300366726182e-04
9.999999999999999395e-12,4.723973728828111053e-04,4.161354056632577624e-06,9.593199902894135496e-04,9.725926827225433091e-05,2.326186431714360030e-07,4.057000000000000000e+03,5.696566411550654362e-04,3.751381046105567744e-04,4.869226174066024443e-04,4.682360188261785387e-04,8.998112318637775621e-05,3.175957608543820998e-04,4.024015617052298941e-04,4.538639266866897740e-04,4.790981215335824730e-04,5.010699491255262567e-04,5.250211967532584069e-04,5.627048979536986191e-04,8.378970116445847013e-04
1.000000000000000062e-09,1.137533043049474826e-03,9.969814862447173837e-06,1.650874713409178395e-03,1.667783840173040345e-04,1.321796453404821757e-06,4.063000000000000000e+03,1.304311427066778915e-03,9.707546590321707372e-04,5.133416703597035689e-04,1.127563228187027696e-03,2.870274811156650228e-04,8.939540776523167325e-04,1.028112715159784120e-03,1.119552870201577250e-03,1.164342013207287111e-03,1.202375791004568805e-03,1.242610783684861041e-03,1.264214211022200848e-03,1.506766321026065201e-03
9.999999999999999547e-08,2.115264615546184283e-03,3.535685672779792078e-06,2.667732082386732335e-03,2.786119610275419487e-04,4.551969018609357886e-06,4.069000000000000000e+03,2.393876576573726340e-03,1.836652654518642225e-03,5.524674668405480521e-04,2.111728929873404621e-03,6.530415799857455577e-04,1.712231870398413540e-03,1.924381876277179906e-03,2.089741988331745431e-03,2.171619088879606432e-03,2.233856799044661810e-03,2.307407525581406989e-03,2.334788182613578740e-03,2.478954542367523949e-03


==> figures/data/3d/model_equation_p180_subset0_history_size_per_tolerance.csv <==
tolerance,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
1.000000000000000030e-13,2.358982243517474672e+03,1.960000000000000000e+03,2.359000000000000000e+03,2.661676395610391044e+00,5.564804309751972556e+06,4.000000000000000000e+00,2.361643919913085028e+03,2.356320567121864315e+03,1.775648252532846527e-02,3.989822435174746715e+02,2.359000000000000000e+03,2.359000000000000000e+03,2.359000000000000000e+03,2.359000000000000000e+03,2.359000000000000000e+03,2.359000000000000000e+03,2.359000000000000000e+03,2.359000000000000000e+03,2.359000000000000000e+03
9.999999999999999395e-12,1.704985714709547210e+03,1.384000000000000000e+03,1.705000000000000000e+03,2.141348679175278047e+00,2.906980872737791389e+06,4.000000000000000000e+00,1.707127063388722490e+03,1.702844366030371930e+03,1.428529045278992271e-02,3.209857147095472101e+02,1.705000000000000000e+03,1.705000000000000000e+03,1.705000000000000000e+03,1.705000000000000000e+03,1.705000000000000000e+03,1.705000000000000000e+03,1.705000000000000000e+03,1.705000000000000000e+03,1.705000000000000000e+03
1.000000000000000062e-09,1.062990876995193730e+03,8.580000000000000000e+02,1.063000000000000000e+03,1.367527972682029302e+00,1.129951474707767135e+06,4.000000000000000000e+00,1.064358404967875686e+03,1.061623349022511775e+03,9.123004806269818801e-03,2.049908769951937302e+02,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03,1.063000000000000000e+03
9.999999999999999547e-08,4.169969293300895856e+02,3.480000000000000000e+02,4.170000000000000000e+02,4.602899030002930991e-01,1.738866509375185415e+05,4.000000000000000000e+00,4.174572192330898588e+02,4.165366394270893124e+02,3.070669910414380865e-03,6.899692933008958562e+01,4.170000000000000000e+02,4.170000000000000000e+02,4.170000000000000000e+02,4.170000000000000000e+02,4.170000000000000000e+02,4.170000000000000000e+02,4.170000000000000000e+02,4.170000000000000000e+02,4.170000000000000000e+02


==> figures/data/3d/model_equation_p180_wall_thickness_septum_error_per_tolerance.csv <==
tolerance,average,min,max,stddev,squared_average,count,average_plus_stddev,average_minus_stddev,average_minus_max,average_minus_min,quantile_0.01,quantile_0.05,quantile_0.1,quantile_0.25,quantile_0.5,quantile_0.75,quantile_0.9,quantile_0.95,quantile_0.99
1.000000000000000030e-13,7.321832299914073951e-03,1.802369247784397881e-03,1.883884060890008219e-02,3.098736634489541140e-03,6.321139695799258792e-05,4.209000000000000000e+03,1.042056893440361509e-02,4.223095665424532810e-03,1.151700830898600911e-02,5.519463052129676070e-03,2.390818471512804778e-03,3.073187143241658346e-03,3.398446392191937192e-03,4.369748110706761154e-03,7.460823823770217945e-03,1.000630122093148361e-02,1.133967287968908055e-02,1.197298892548801473e-02,1.355688650140798868e-02
9.999999999999999395e-12,7.854842653929914459e-03,2.572514919149757311e-03,1.768146701897026218e-02,2.595508219606419264e-03,6.843521603604120658e-05,4.212000000000000000e+03,1.045035087353633416e-02,5.259334434323494761e-03,9.826624365040347725e-03,5.282327734780156714e-03,3.188096009092564014e-03,3.940704457911220829e-03,4.332553384253310866e-03,5.425611873382910587e-03,8.273498073171613523e-03,1.008108308536247687e-02,1.098493171364366312e-02,1.154688847723087455e-02,1.262483650012118791e-02
1.000000000000000062e-09,1.251645466383946061e-02,3.586869574933340427e-03,3.031816537235963033e-02,5.231396671088932825e-03,1.840291484822289495e-04,4.228000000000000000e+03,1.774785133492839256e-02,7.285057992750527782e-03,1.780171070852017146e-02,8.929585088906120613e-03,4.555731098666459915e-03,5.639760036868710948e-03,6.144447922812109643e-03,7.615866436063606013e-03,1.222291097382115742e-02,1.698076902242408315e-02,1.965969746551932823e-02,2.067941679841158592e-02,2.297820902294621728e-02
9.999999999999999547e-08,2.382206641028484020e-02,3.015070377515753695e-05,6.450483012359026214e-02,1.110347101348711958e-02,6.907779166033699769e-04,4.244000000000000000e+03,3.492553742377196152e-02,1.271859539679772062e-02,4.068276371330542540e-02,2.379191570650968438e-02,7.267755437856442818e-03,9.616750349242565721e-03,1.089586102394576525e-02,1.353477427574959965e-02,2.250455284021023877e-02,3.329853241038764622e-02,3.935407639277718056e-02,4.172721019123607628e-02,4.719347501317101845e-02

